Privacy Risks in Time Series Forecasting: User- and Record-Level Membership Inference

Membership inference attacks (MIAs) aim to determine whether specific data were used to train a model. While extensively studied on classification models, their impact on time series forecasting remains largely unexplored. We address this gap by introducing two new attacks: (i) an adaptation of multivariate LiRA, a state-of-the-art MIA originally developed for classification models, to the time-series forecasting setting, and (ii) a novel end-to-end learning approach called Deep Time Series (DTS) attack. We benchmark these methods against adapted versions of other leading attacks from the classification setting. We evaluate all attacks in realistic settings on the TUH-EEG and ELD datasets, targeting two strong forecasting architectures, LSTM and the state-of-the-art N-HiTS, under both record- and user-level threat models. Our results show that forecasting models are vulnerable, with user-level attacks often achieving perfect detection. The proposed methods achieve the strongest performance in several settings, establishing new baselines for privacy risk assessment in time series forecasting. Furthermore, vulnerability increases with longer prediction horizons and smaller training populations, echoing trends observed in large language models.

==> data/EEG/DTS/LSTM-offline/total/roc_InceptionTimeS.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.00045430648971238677
1.0233165783302449e-05,0.000454423744373451
1.0351779556301762e-05,0.0004545423581464503
1.0471768194855202e-05,0.0004546623467850037
1.05931476351837e-05,0.0004547837262253322
1.0715933998226711e-05,0.0004549065125883752
1.084014359178331e-05,0.0004550307221819318
1.09657929126781e-05,0.0004551563715028266
1.1092898648952227e-05,0.00045528347723910073
1.1221477682079803e-05,0.0004554120562722283
1.1351547089209991e-05,0.0004555421256793585
1.148312414543511e-05,0.0004556737027355836
1.1616226326085018e-05,0.0004558068049162335
1.1750871309048075e-05,0.00045594144989919664
1.1887076977119033e-05,0.0004560776555672675
1.2024861420374123e-05,0.00045621544001052264
1.216424293857368e-05,0.0004563548215287222
1.2305240043592616e-05,0.00045649581863374116
1.244787146187906e-05,0.0004566384500520276
1.259215613694151e-05,0.00045678273472709
1.2738113231864785e-05,0.0004569286918220133
1.288576213185518e-05,0.00045707634072200367
1.3035122446815089e-05,0.00045722570103696363
1.3186214013947484e-05,0.000457376792604096
1.3339056900390587e-05,0.00045752963549053913
1.3493671405883065e-05,0.00045768424999603156
1.3650078065460137e-05,0.0004578406566556087
1.3808297652180924e-05,0.0004579988762423295
1.3968351179887397e-05,0.0004581589297700359
1.4130259905995336e-05,0.00045832083849614385
1.429404533431761e-05,0.0004584846239244661
1.4459729217920196e-05,0.00045865030780806876
1.4627333562011299e-05,0.0004588179121521598
1.4796880626863964e-05,0.0004589874592170125
1.4968392930772556e-05,0.00045915897152092104
1.514189325304352e-05,0.000459332471843192
1.53174046370208e-05,0.00045950798322716934
1.5494950393146317e-05,0.00045968552898329487
1.567455410205595e-05,0.00045986513269220445
1.5856239617711373e-05,0.00046004681820785984
1.60400310705682e-05,0.0004602306096607167
1.622595287078087e-05,0.00046041653146092936
1.6414029711444665e-05,0.00046060460830159316
1.6604286571875295e-05,0.00046079486516202383
1.6796748720926532e-05,0.00046098732731107505
1.6991441720346258e-05,0.0004611820203104948
1.7188391428171457e-05,0.00046137897001832
1.7387624002162504e-05,0.00046157820259231107
1.7589165903277326e-05,0.00046177974449342584
1.7793043899185774e-05,0.0004619836224893343
1.7999285067824765e-05,0.00046218986365797327
1.8207916800994626e-05,0.0004623984953911432
1.8418966807997107e-05,0.0004626095453981457
1.86324631193156e-05,0.0004628230417094641
1.8848434090337955e-05,0.0004630390126804865
1.906690840512252e-05,0.0004632574869952711
1.9287915080207776e-05,0.0004634784936703563
1.9511483468466162e-05,0.00046370206205861473
1.9737643263002554e-05,0.00046392822185315115
1.9966424501097934e-05,0.0004641570030912465
2.0197857568198782e-05,0.00046443647079300423
2.0431973201952705e-05,0.0004649671328961798
2.066880249629082e-05,0.0004655039459633463
2.09083769055575e-05,0.00046604698129101737
2.1150728248687946e-05,0.00046659631100211295
2.1395888713434215e-05,0.00046715200805553793
2.1643890860640203e-05,0.00046771414625587155
2.189476762856621e-05,0.0004682828002631704
2.2148552337263592e-05,0.00046885804560288454
2.2405278693000182e-05,0.0004694399586758875
2.266498079273693e-05,0.0004700286167686241
2.2927693128656486e-05,0.0004706240980633751
2.3193450592744275e-05,0.0004712264816486407
2.3462288481422625e-05,0.00047183584752964503
2.3734242500238664e-05,0.000472098652328365
2.4009348768606518e-05,0.00047226830119385845
2.4287643824604503e-05,0.0004724399164783906
2.45691646298279e-05,0.00047261352097494497
2.4853948574297985e-05,0.0004727891377407015
2.5142033481427965e-05,0.00047296679010009837
2.543345761304648e-05,0.00047314650164792977
2.5728259674479322e-05,0.00047332829625248003
2.6026478819690045e-05,0.0004735121980586933
2.63281546564802e-05,0.0004736982314913806
2.6633327251749808e-05,0.00047388642125846346
2.694203713681882e-05,0.000474076792354256
2.7254325312810276e-05,0.00047426937006278416
2.7570233256095827e-05,0.0004744641799611435
2.7889802923804396e-05,0.00047466124792289714
2.8213076759394707e-05,0.0004748606001215112
2.8540097698292373e-05,0.0004750622630338314
2.8870909173592345e-05,0.00047526626344359974
2.9205555121827452e-05,0.00047547262844501137
2.95440799888038e-05,0.0004756813854463134
2.9886528735503827e-05,0.0004758925621734451
3.0232946844057763e-05,0.00047610618667372006
3.0583380323784315e-05,0.00047629938884678644
3.0937875717301366e-05,0.0004764943613132208
3.12964801067075e-05,0.00047669159372739424
3.165924111983521e-05,0.00047689111228461445
3.20262069365765e-05,0.0004770929434838222
3.2397426295281954e-05,0.00047729711413111017
3.277294849923382e-05,0.00047750365134328367
3.315282342319423e-05,0.00047771258255146197
3.353710152002929e-05,0.00047792393550472116
3.392583382740992e-05,0.00047813773827378055
3.4319071974590426e-05,0.00047835401925472976
3.4716868189265594e-05,0.00047857280717280117
3.511927530450728e-05,0.0004787941310861841
3.552634676578139e-05,0.0004790180203898848
3.5938136638046256e-05,0.00047924450481963047
3.6354699612933176e-05,0.0004794736144558183
3.677609101601031e-05,0.0004797053797275108
3.720236681413066e-05,0.0004801459437393663
3.7633583622865324e-05,0.00048074964727159487
3.806979871402284e-05,0.0004813603483992153
3.8511070023255685e-05,0.0004819781282321413
3.895745615775501e-05,0.00048260306882044035
3.940901640403448e-05,0.00048323525316523166
3.986581073580439e-05,0.0004838747652297095
4.032789982193705e-05,0.0004845160697584283
4.079534503452449e-05,0.0004848432814072395
4.1268208457029516e-05,0.00048517428580299303
4.174655289253135e-05,0.00048550912690784433
4.223044187206672e-05,0.0004858478491935191
4.271993966306776e-05,0.0004861904976472198
4.321511127789762e-05,0.0004865371177776007
4.371602248248502e-05,0.00048688775562081194
4.422273980505897e-05,0.0004872424577466136
4.473533054498463e-05,0.0004876012712645617
4.525386278170167e-05,0.00048796424383026356
4.577840538376616e-05,0.0004883314236517087
4.6309028017997366e-05,0.0004887028594956705
4.684580115873045e-05,0.0004890786006941837
4.738879609717651e-05,0.0004895633811385044
4.793808495089107e-05,0.0004901126699922189
4.8493740673352334e-05,0.0004906683257146803
4.9055837063650453e-05,0.0004912304221049784
4.962444877628913e-05,0.000491799033817617
5.0199651331100794e-05,0.0004923742363724286
5.0781521123276707e-05,0.0004929561061646046
5.137013543351339e-05,0.0004935447204748413
5.196557243827657e-05,0.0004941401574796045
5.2567911220184194e-05,0.0004947424962615121
5.3177231778509664e-05,0.0004953518168198376
5.379361503980698e-05,0.0004959411704241297
5.441714286865888e-05,0.0004960658759899002
5.5047898078549675e-05,0.0004961920270318783
5.5685964442864085e-05,0.0004963196403047411
5.633142670601352e-05,0.0004964487327573711
5.698437059469136e-05,0.0004965793215351065
5.764488282925873e-05,0.00049671142398202
5.8313051135262185e-05,0.0004968450576432208
5.8988964255084936e-05,0.0004969802402671853
5.9672711959733106e-05,0.0004971169898081148
6.0364385060758635e-05,0.00049725532442832
6.106407542232036e-05,0.0004973952625006323
6.177187597338488e-05,0.0004975368226108452
6.248788072006888e-05,0.000497680023560182
6.321218475812448e-05,0.0004978248843677932
6.394488428556937e-05,0.0004981045364656418
6.468607661546321e-05,0.0004991916185494862
6.543586018883229e-05,0.000500291301123761
6.619433458774387e-05,0.0005014037302421646
6.696160054853215e-05,0.0005025290536513207
6.773775997517745e-05,0.0005031653107968771
6.852291595284057e-05,0.0005035840606516308
6.9317172761554e-05,0.0005040076642829446
7.012063589007177e-05,0.0005044361779514875
7.09334120498799e-05,0.0005048696585700518
7.17556091893692e-05,0.0005053081637111128
7.258733650817246e-05,0.0005057517516144745
7.342870447166758e-05,0.0005062004811950051
7.42798248256491e-05,0.0005067024202329809
7.514081061116962e-05,0.0005072764107566613
7.601177617955322e-05,0.000507857054468917
7.689283720758305e-05,0.0005084444284876035
7.778411071286482e-05,0.0005089041153556385
7.868571506936843e-05,0.0005092647570982399
7.959777002314978e-05,0.0005096295790797524
8.05203967082547e-05,0.0005099986297537945
8.145371766280736e-05,0.0005105347532776118
8.239785684528512e-05,0.0005111012367870985
8.335293965098187e-05,0.0005116742864705165
8.43190929286625e-05,0.0005122539784371249
8.529644499741017e-05,0.0005128403896783736
8.628512566366886e-05,0.0005134335980781288
8.728526623848371e-05,0.0005140336824230177
8.829699955494083e-05,0.0005149378086200803
8.932045998580959e-05,0.000515142500706254
9.03557834613892e-05,0.0005153495654013699
9.140310748756223e-05,0.0005156045900593135
9.246257116405733e-05,0.0005158871137063788
9.353431520292377e-05,0.0005161729121167432
9.461848194721992e-05,0.0005164620232485555
9.571521538991856e-05,0.0005167544854999419
9.682466119303115e-05,0.0005170503377141052
9.794696670695385e-05,0.0005173749831101824
9.908228099003788e-05,0.0005177344992998257
0.00010023075482838654,0.0005180981826819694
0.00010139254075588153,0.0008177492839964542
0.00010256779307444219,0.0008212696988961429
0.00010375666787451859,0.000824830919320008
0.00010495932305582277,0.00082843341824946
0.00010617591834830001,0.0008320776741482896
0.00010740661533334334,0.0008357641710262148
0.00010865157746525384,0.0008397197828087956
0.00010991097009294972,0.0008437441147054782
0.0001111849604819271,0.0008478303588496411
0.00011247371783647519,0.0008520129622639471
0.00011377741332214914,0.0008562440467038163
0.00011509622008850323,0.0008603528569871895
0.00011643031329208767,0.0008644157771981059
0.00011777987011971193,0.0008685438158169941
0.0001191450698119776,0.0008728379893944843
0.00012052609368708426,0.0008771819372198198
0.00012192312516491107,0.0008815762362318933
0.0001233363497913776,0.0008860214700569608
0.00012476595526308696,0.0008903843231604114
0.00012621213145225474,0.0008944993517714069
0.00012767507043192657,0.000898662078140837
0.0001291549665014884,0.0009031681301540081
0.00013065201621247213,0.0009077273270010948
0.00013216641839466052,0.0009127901050990144
0.00013369837418249466,0.0009180683891316429
0.00013524808704178755,0.0009234078543468428
0.0001368157627967472,0.0009288092099025674
0.00013840160965731315,0.0009357849102345787
0.00014000583824680976,0.0009450894360536592
0.00014162866162991988,0.0009543490777119554
0.0001432702953409831,0.000963378063122803
0.00014493095741262166,0.0009726019884662436
0.00014661086840469845,0.0009821774811210812
0.00014831025143361044,0.0009904973629676836
0.00015002933220192182,0.0009928511812504486
0.00015176833902834055,0.0009952322829050834
0.00015352750287804228,0.0009976409841762133
0.000155307057393346,0.001000177278571926
0.00015710723892474503,0.001002882166719105
0.00015892828656229778,0.001005618407528351
0.00016077044216738237,0.0010083863644118883
0.00016263395040481922,0.0010112767027609046
0.00016451905877536624,0.0010142348728193016
0.00016642601764859036,0.001018061052123111
0.00016835508029612023,0.0010217750550842626
0.00017030650292528443,0.0010245770978338318
0.0001722805447131394,0.0010274116193753672
0.00017427746784089192,0.0010302789961741912
0.00017629753752872057,0.001033495228385465
0.0001783410220710008,0.0010367753774464348
0.00018040819287193827,0.0010396609358670253
0.00018249932448161524,0.0010428272523062409
0.00018461469463245476,0.0010462736784443009
0.0001867545842761076,0.0010497600524944982
0.00018891927762076664,0.001053058873578314
0.00019110906216891378,0.001055969602577697
0.0001933242287555045,0.0010610150909183466
0.00019556507158659492,0.001067178243012369
0.00019783188827841644,0.0010747342986517738
0.0002001249798969037,0.0010806808845434785
0.00020244465099768038,0.00108711436059661
0.00020479120966650856,0.0010950144414483315
0.0002071649675602069,0.0011031163741952882
0.0002095662399480433,0.0011113207215203958
0.0002119953457536071,0.0011192936091243845
0.00021445260759716674,0.0011251500831848684
0.00021693835183851843,0.0011310744402934232
0.00021945290862033137,0.0011384243100134462
0.0002219966119119955,0.0011460175938682693
0.0002245697995539774,0.001152493449433924
0.0002271728133026905,0.0011586336606313082
0.0002298059988758851,0.0011647338738758758
0.0002324697059985648,0.001171430168613576
0.00023516428844943486,0.0011799181033338168
0.00023789010410788932,0.0011897138755198882
0.00024064751500154242,0.0012003501276813121
0.00024343688735431105,0.0012095025069716217
0.00024625859163505465,0.0012130766657272303
0.00024911300260677886,0.0012194276241817316
0.0002520004993764092,0.001223374435602219
0.0002549214654451423,0.0012286321745259387
0.0002578762887593801,0.0012357128306277024
0.0002608653617622548,0.001249266383848438
0.00026388908144575103,0.0012712831515931593
0.0002669478494034321,0.0012759732624616038
0.00027004207188377727,0.0012984432954532429
0.0002731721598441376,0.0013104244365301685
0.000276338529005317,0.0013168821112591452
0.00027954159990678566,0.0013205656427958342
0.0002827817979625341,0.0013240747901088873
0.0002860595535175742,0.001326417989916505
0.000289375301905095,0.0013280758641102653
0.0002927294835042816,0.0013297529549098587
0.00029612254379880347,0.001331937324026073
0.00029955493343598134,0.0013373259693733736
0.0003030271082866396,0.0013446176247118226
0.0003065395295056527,0.0013574965747888256
0.00031009266359319264,0.001364086946701203
0.00031368698245668765,0.0013710339879502952
0.00031732296347349763,0.0013759463822064634
0.00032100108955431715,0.0013783408593639323
0.00032472184920731285,0.0013806814592255304
0.00032848573660300434,0.0013828713080783629
0.0003322932516398972,0.001384965441348654
0.0003361449000108765,0.0013871933293582695
0.0003400411932703706,0.0013922585105956117
0.00034398264890229247,0.0014056188761365188
0.00034796979038876914,0.0014228099836246194
0.0003520031472796679,0.0014288737981349533
0.0003560832552629278,0.001432409891720445
0.000360210656235707,0.0014462184574468202
0.00036438589837635443,0.0014504818389179535
0.0003686095362172158,0.001470948629064153
0.00037288213071828336,0.0014762974880518803
0.00037720424934169976,0.001487504788676447
0.00038157646612712486,0.0014947766318310935
0.00038599936176797673,0.0015011880319506059
0.00039047352368855597,0.001504083615288383
0.0003949995461220643,0.0015068002364642056
0.000399578030189527,0.001527879799034585
0.00040420958397963103,0.0015380721311095402
0.0004088948226294864,0.001543227192765902
0.00041363436840632776,0.0015734315186481857
0.00041842885079015847,0.0015786992517823639
0.0004232789065573553,0.001585147240788657
0.00042818517986524155,0.0015987441590475996
0.0004331483223376403,0.0016015327001427226
0.00043816899315141946,0.0016174962924777481
0.00044324785912404005,0.0016275222443287427
0.00044838559480211905,0.001637405468092746
0.0004535828825510191,0.001648890441275765
0.00045884041264547613,0.0016583836086213875
0.0004641588833612782,0.0016700751227412334
0.0004695390010680063,0.001676889938503089
0.0004749814803228505,0.0016863490038940576
0.0004804870439655134,0.0016912570241205634
0.0004860564232142139,0.0017007968285530854
0.0004916903577628031,0.0017087090356389303
0.0004973895958790067,0.001713205817755097
0.0005031548945038057,0.0017184625394659377
0.0005089870193519685,0.001725072280960522
0.0005148867450137498,0.0017297780180965425
0.0005208548550577665,0.0017418674115784786
0.0005268921421350677,0.0017477717248950797
0.0005329994080844093,0.001758016450135703
0.0005391774640387505,0.0017632809072608447
0.0005454271305329836,0.0017859906045248571
0.0005517492376129129,0.001797901602654247
0.0005581446249454966,0.0018266704797916696
0.0005646141419303673,0.0018304159648717844
0.0005711586478126435,0.0018361985521329178
0.0005777790117970507,0.0018445366999654818
0.0005844761131633638,0.0018505848682205772
0.0005912508413831881,0.0018526658914849114
0.0005981040962380944,0.0018697393569481926
0.0006050367879391225,0.0018775858641309194
0.0006120498372476703,0.001882744591443742
0.0006191441755977848,0.0018953057820792411
0.0006263207452198692,0.0019011547411387046
0.0006335804992658254,0.0019081527290261621
0.0006409244019356456,0.0019089791818453646
0.0006483534286054727,0.001914032376208544
0.0006558685659571436,0.0019192251908476665
0.0006634708121092351,0.0019270074752703297
0.0006711611767496287,0.0019309871506272755
0.0006789406812696112,0.001938160653288465
0.0006868103588995307,0.001942859433361519
0.000694771254846024,0.0019533111189329296
0.0007028244264308353,0.0019754710188679397
0.0007109709432312439,0.0019951727188514397
0.0007192118872221193,0.002015778167377913
0.0007275483529196233,0.0020183824348676592
0.0007359814475265771,0.0020281470309963844
0.0007445122910795143,0.0020408574692560985
0.0007531420165974376,0.002054398311255782
0.0007618717702322999,0.0020598379334517917
0.0007707027114212304,0.0020639366542862013
0.0007796360130405236,0.0020758487604342728
0.0007886728615614156,0.0020783044264887497
0.0007978144572076629,0.002082684338814758
0.0008070620141149507,0.0020981028021271084
0.0008164167604921472,0.002114050670761056
0.0008258799387844272,0.0021243830090945325
0.0008354528058382871,0.002137882962323122
0.0008451366330684721,0.002145550935488716
0.0008549327066268384,0.0021518387084472493
0.0008648423275731727,0.0021616751206670623
0.0008748668120479914,0.0021729076097947927
0.0008850074914473438,0.0021879317515440797
0.00089526571259964,0.0021990786784382133
0.0009056428379445294,0.0022045140927552257
0.0009161402457138521,0.0022140055506547655
0.0009267593301146883,0.002239985291195977
0.0009375015015145289,0.002248226857041458
0.0009483681866285928,0.0022617834951368897
0.0009593608287093146,0.0022806514309801976
0.0009704808877380307,0.0022933803927232426
0.0009817298406188842,0.002296990813321793
0.00099310918137498,0.0022995766413547477
0.0010046204213468132,0.0023127838716954304
0.001016265089392995,0.0023283672223779134
0.0010280447320933097,0.002337193590558704
0.0010399609139541202,0.0023484777574198897
0.0010520152176161591,0.0023642915847058425
0.0010642092440647246,0.002394080703584716
0.001076544612842316,0.002411536758202974
0.0010890229622637305,0.002423420476596429
0.001101645949633657,0.002439145542686597
0.001114415251466788,0.0024503356859640417
0.0011273325637104871,0.002456846606560735
0.0011403996019700331,0.0024764580260835723
0.0011536181017364785,0.0024868487594097315
0.0011669898186171474,0.002497420999645599
0.0011805165285688054,0.0025121600223322682
0.0011942000281335325,0.0025212807018164785
0.0012080421346773289,0.002528236509684385
0.0012220446866314887,0.002544789763151057
0.0012362095437367692,0.0025549643904926437
0.0012505385872903913,0.0025691100377492663
0.0012650337203959038,0.0025790431891877467
0.0012796968682159415,0.0025933106891544346
0.001294529978227916,0.0026070533057189604
0.0013095350204826678,0.0026181036220684095
0.0013247139878661174,0.002627950050370775
0.0013400688963639508,0.00263815019483626
0.001355601785329369,0.0026487096672683434
0.0013713147177539455,0.0026680363783987424
0.001387209780541621,0.0026840592029073293
0.001403289084785873,0.0026897701077978437
0.0014195547660501016,0.0027000245780255754
0.0014360089846512606,0.0027042487043921473
0.0014526539259467812,0.002712707224299505
0.0014694918006248172,0.002724514582153053
0.0014865248449978572,0.0027362670846962736
0.0015037553212997384,0.002751071263230341
0.001521185517986105,0.0027605473205604796
0.0015388177500383464,0.0027688474962553654
0.001556654359271062,0.0027815105716181804
0.0015746977146430866,0.0027987573193441555
0.001592950212572123,0.002817781576102797
0.0016114142772530198,0.002828438948995363
0.0016300923609797412,0.0028524564494146584
0.0016489869444710648,0.0028759972410546857
0.001668100537200059,0.00290079329677831
0.0016874356777273757,0.0029177310403932116
0.001706994934038408,0.0029316267377210983
0.001726780903884356,0.0029446945769773534
0.0017467962151272458,0.002963430877996217
0.0017670435260889468,0.002991570623745376
0.0017875255259042354,0.0030098806175792078
0.0018082449348779518,0.0030294347923600735
0.0018292045048462937,0.0030395213810217934
0.0018504070195423021,0.0030526968195391303
0.0018718552949655793,0.0030707794947312473
0.0018935521797562953,0.003085517774167777
0.0019155005555735278,0.0031033780747427523
0.0019377033374779887,0.0031230418215176386
0.0019601634743191855,0.0031442779383105976
0.001982883949127071,0.003167608951958066
0.002005867779508234,0.0031842503599701305
0.002029118018046678,0.003193963714146026
0.002052637752709252,0.003208422165164077
0.0020764301072557748,0.003223236244038423
0.0021004982416539153,0.003242020603483042
0.0021248453524988827,0.0032542073081398225
0.0021494746734379805,0.0032711936873558944
0.00217438947560008,0.003290292044524018
0.0021995930680300748,0.0033021734650632794
0.0022250887981283695,0.0033243733620052416
0.002250880052095462,0.0033370787723302543
0.00227697025538168,0.003364924248917002
0.0023033628731421313,0.0033868691620186817
0.002330061410696925,0.003411061084604529
0.002357069413996728,0.003423328741009914
0.0023843904700937206,0.003439536328533877
0.002412028207618007,0.003454696537581907
0.00243998629725955,0.003471540891069149
0.0024682684522556926,0.0034878724738795575
0.0024968784288843266,0.0035091727706471343
0.0025258200269627847,0.0035367246824810155
0.002555097090352507,0.0035544976789400663
0.0025847135074695635,0.003568077471428485
0.002614673211801092,0.0035825408516203484
0.00264498018242772,0.0036014370693106695
0.002675638444552045,0.0036300335457392723
0.0027066520700332413,0.003644244338418117
0.0027380251779278576,0.003665426654530286
0.0027697619350368907,0.0036849018280554124
0.002801866556459195,0.0037033437015433724
0.002834343306151309,0.00372372732167756
0.0028671964974937695,0.003741012028761508
0.0029004304938639917,0.003756207957658693
0.002934049709215787,0.0037666258566147444
0.0029680586086656023,0.0037799223184423344
0.003002461709085549,0.0037936269920899267
0.0030372635797033115,0.0038135544564150926
0.0030724688427090033,0.0038321150745364114
0.003108082173869064,0.0038693728299801456
0.0031441083031472647,0.0038911193848473516
0.00318055201533292,0.003902556169750067
0.0032174181506763717,0.003921489140517641
0.003254711605531848,0.003941192856223459
0.003292437333007769,0.0039714016521568835
0.0033306003436245884,0.003993011222364088
0.003369205705980267,0.004008793766835357
0.003408258547423452,0.004039747908961932
0.0034477640547344642,0.00407709397081518
0.0034877274748141775,0.006655630728808239
0.003528154115380883,0.006718017355057828
0.0035690493456752297,0.006771910476600637
0.0036104185971733375,0.006838673699706557
0.0036522673643081755,0.006890010242376968
0.0036946012051993025,0.006950619833623074
0.003737425742391064,0.007001232610768892
0.0037807466635993493,0.00706216986813858
0.0038245697224669993,0.007127000743491418
0.0038689007393279753,0.007186173345517505
0.003913745601980384,0.007248856821745013
0.0039591102664684585,0.0073091407743007385
0.004005000757873611,0.007372564775878958
0.004051423171114647,0.007435838219906721
0.0040983836717572615,0.007508797751463632
0.004145888496832911,0.007576149945962732
0.004193943955667186,0.007641402594364309
0.004242556430717777,0.007721423507808724
0.004291732378422158,0.007790221590721062
0.004341478330055092,0.007851199024686954
0.004391800892596086,0.007915763514842874
0.004442706749606883,0.007972391473941135
0.004494202662119142,0.00802422968419229
0.0045462954695324,0.00808580933037335
0.004598992090522438,0.00816604271814957
0.004652299523960189,0.008256233926690981
0.004706224849841282,0.008329189199955862
0.004760775230226368,0.008399167048646957
0.00481595791019235,0.00848136115507516
0.004871780218794631,0.008555619340717188
0.004928249570040513,0.008623465197166877
0.004985373463873894,0.008709330372332479
0.005043159487171359,0.008786319259016748
0.005101615314749833,0.008866859903323929
0.005160748710385908,0.008939014184942622
0.005220567527846975,0.009013661492124549
0.005281079711934331,0.009105863042923832
0.005342293299538352,0.00918127903057909
0.005404216420705915,0.009263602539287135
0.00546685729972018,0.009318416747968935
0.0055302242561929005,0.00939091551139878
0.005594325706169377,0.009490564726845441
0.005659170163246243,0.009576055974693493
0.005724766239702178,0.009644800151489075
0.005791122647641758,0.009710575908852284
0.005858248200152536,0.009782439803051633
0.005926151812475552,0.009846549650778268
0.005994842503189409,0.009920546374704797
0.006064329395408062,0.009995115536135135
0.006134621717992506,0.010085058155621511
0.0062057288067765,0.01018391038729109
0.0062776601058065,0.010280907130245008
0.006350425168595962,0.01034343639096005
0.00642403365939419,0.010447408816986133
0.006498495354469888,0.010529391610705364
0.006573820143409586,0.010610846831712836
0.006650018030431118,0.010687849729929744
0.006727099135712337,0.010763670019956637
0.006805073696735206,0.01087179294674809
0.0068839520696454964,0.010990527879456846
0.006963744730628222,0.011091044180195743
0.007044462277299037,0.011182047591152535
0.007126115430111745,0.011282087544056083
0.007208715033782135,0.011381821679840868
0.007292272058728313,0.011488336170723045
0.007376797602527731,0.011607881700574599
0.007462302891391108,0.011703467903054782
0.007548799281653432,0.011780808364099914
0.007636298261282241,0.011932429322893848
0.0077248114514034,0.01201974184903943
0.007814350607844541,0.012105656042588987
0.00790492762269642,0.012205345957201392
0.007996554525892346,0.01232878655936969
0.008089243486805939,0.01243263221557691
0.008183006815867389,0.012550997737253999
0.008277856966198472,0.01265683722579126
0.00837380653526649,0.012770117801912515
0.008470868266557402,0.012859182746171186
0.008569055051268348,0.012950287053530333
0.008668379930019773,0.01304719638404001
0.008768856094587427,0.013164751950257226
0.008870496889654403,0.013256900215541536
0.00897331581458352,0.01336133324373362
0.009077326525210223,0.013446666756993927
0.009182542835656282,0.01353650923702579
0.009288978720164497,0.013634279748263367
0.009396648314954691,0.01373630804381426
0.009505565920101192,0.013856658193858635
0.009615746001432095,0.013945190729753526
0.009727203192450537,0.014049468193568648
0.009839952296278227,0.0141558250797723
0.009954008287621519,0.014244010447256178
0.010069386314760271,0.014339762112761237
0.010186101701559752,0.014453191179496746
0.010304169949505875,0.014556450588498004
0.01042360673976401,0.014642894482424696
0.010544427935261684,0.01476051093410812
0.010666649582795389,0.014863684895497197
0.010790287915161836,0.014991872514824586
0.01091535935331391,0.015091776847546007
0.011041880508541602,0.01518393333269295
0.011169868184678225,0.015272803388912914
0.011299339380332217,0.01538282565171068
0.011430311291144786,0.015473422485048047
0.011562801312073753,0.015552261895369526
0.011696827039703846,0.01564948592164505
0.01183240627458378,0.015743270449191334
0.011969557023590427,0.015844492830240236
0.012108297502320394,0.015970715517695504
0.012248646137509308,0.016082549602476664
0.012390621569479156,0.016190036679669898
0.012534242654613994,0.016283397551642126
0.01267952846786434,0.01639669928562435
0.012826498305280598,0.01649945894176146
0.012975171686575868,0.016596330891741146
0.013125568357718427,0.016684362610039645
0.013277708293554291,0.016793465339133
0.013431611700460153,0.01689404781169404
0.013587299019027091,0.017009883567079744
0.013744790926775366,0.01710539689943203
0.013904108340900697,0.01719983224394156
0.014065272421052363,0.017301027865688063
0.014228304572143519,0.01741054230680825
0.014393226447194065,0.017524838421620788
0.014560059950206485,0.017645991532827095
0.014728827239075018,0.01777232712855319
0.014899550728528537,0.017899606402677685
0.015072253093107555,0.018024326322155768
0.01524695727017573,0.018139909952288154
0.015423686462966274,0.018275920680806412
0.01560246414366368,0.0183902999653499
0.015783314056521166,0.01851584566191911
0.01596626022101425,0.018656971428996125
0.01615132693503091,0.01877491964411256
0.01633853877809862,0.018890095976261963
0.016527920614648955,0.01902226982953553
0.0167194975973199,0.019152648931465864
0.016913295170296487,0.019256592237473048
0.01710933907269015,0.01937705799341442
0.01730765534195726,0.019484010869101523
0.01750827031735725,0.019596129292386265
0.017711210643450888,0.01972380888381157
0.017916503273639015,0.019855056585108825
0.018124175473742375,0.0199870140828861
0.018334254825622908,0.020137759559169414
0.018546769230846995,0.020299039043075062
0.018761746914391215,0.020429406625898795
0.018979216428391014,0.020561118204421747
0.019199206655932846,0.0206935017807943
0.019421746814890263,0.02082091295887056
0.019646866461804465,0.020952220952892953
0.01987459549580984,0.021103541379441454
0.02010496416260499,0.02124967370074222
0.02033800305846982,0.02141791309069403
0.020573743134329137,0.02156518878545732
0.02081221569986339,0.021735098447684967
0.021053452427667062,0.021877561991801624
0.02129748535745521,0.02202719761861263
0.021544346900318843,0.02216254658518828
0.02179406984302956,0.02232736446924431
0.0220466873523941,0.022479406806974394
0.022302232979659387,0.02264498353605269
0.022560740664968614,0.02281602556058595
0.022822244741868985,0.02297068627110915
0.023086779941871697,0.023100656841811607
0.023354381399064792,0.023264565553390227
0.023625084654779475,0.02343343706401147
0.023898925662310503,0.023605940460990522
0.024175940791691306,0.023794181674088827
0.024456166834524465,0.023988068257033243
0.024739641008868142,0.02416975469192886
0.025026400964179192,0.02435665833833659
0.025316484786313556,0.024529523825149707
0.025609931002584595,0.024727523462797683
0.025906778586880088,0.02492263654527737
0.026207066964838526,0.025153381674669205
0.02651083601908539,0.025358615023184056
0.026818126094530156,0.02553935265657823
0.02712897800372467,0.025733655578883862
0.027443433032283655,0.025947085054454765
0.02776153294436801,0.026131774556448762
0.028083319988231725,0.02634029971104092
0.028408836901833042,0.026534583775398597
0.028738126918510663,0.02672468248101606
0.029071233772725785,0.02691525455125282
0.029408201705870638,0.02710839325314159
0.029749075472144403,0.027309992608023654
0.030093900344497212,0.027541679531123332
0.03044272212064303,0.02777039243723446
0.030795587129142266,0.028036422283448693
0.03115254223555488,0.02822701405829302
0.03151363484866479,0.028430213023318322
0.031878912926776456,0.028651972313688594
0.03224842498408442,0.028865667629863583
0.0326222200971167,0.029129762784759088
0.03300034791125285,0.029378752222150632
0.03338285864731761,0.029619922310741665
0.033769803108250916,0.029832863651998397
0.03416123268585528,0.03008812051873429
0.034557199367621395,0.03036220684093811
0.03495775574363275,0.0306740138431557
0.035362955013550426,0.03093307558832629
0.03577285099367873,0.03118348749292117
0.0361874981241128,0.0314548753443989
0.03660695147596903,0.03174181842618103
0.03703126675869927,0.04616846981669809
0.03746050032748993,0.04652614803695614
0.037894709190746674,0.04691204080889107
0.03833395101766601,0.04729881702842622
0.03877828414589457,0.04767260664587736
0.03922776758927719,0.04806155114924828
0.03968246104569482,0.04847450950528289
0.040142424904993215,0.04890552758126208
0.040607720257003654,0.04935448859169679
0.041078408899656464,0.04980030622410981
0.04155455334718875,0.05024278726900679
0.04203621683844714,0.050682819158198
0.04252346334528682,0.05119251589413391
0.04301635758106795,0.051712022329881605
0.0435149650092505,0.05223063557696085
0.044019351852088745,0.05276854451770282
0.044529585099426554,0.05326905809547342
0.04504573251759458,0.053787723212073445
0.04556786265841064,0.054294634415693585
0.046096044868284336,0.054833219959072886
0.04663034929742731,0.055367160745448694
0.04717084690917017,0.055910540228623386
0.047717609489387455,0.056422700030223316
0.04827070965603183,0.056984128856902794
0.0488302208687788,0.05755843066321611
0.0493962174387832,0.0581389721579607
0.04996877453854884,0.0586786551160291
0.0505479682119124,0.05926522834435144
0.05113387538414326,0.05987092801804814
0.05172657387216019,0.060554306105659775
0.05232614239486662,0.06120618204333084
0.052932660583605615,0.0618734079987183
0.05354620899273607,0.06251125596398091
0.05416686911033152,0.06314226194476177
0.05479472336900287,0.06383509921252958
0.05542985515684669,0.06446645246274932
0.05607234882852033,0.06515287951078556
0.05672228971644543,0.06591895705933741
0.05737976414214134,0.06661404838652249
0.05804485942768978,0.06733620052415831
0.05871766390733255,0.06810735241724368
0.05939826693920356,0.0688608161522172
0.060086758917196864,0.06950609581945846
0.0607832312829723,0.07026181747790902
0.06148777653810023,0.07096431157399999
0.062200488256347115,0.07169418003820578
0.06292146109610344,0.07249535825933147
0.06365079081295572,0.07321080572542168
0.06438857427240419,0.07392154757738449
0.06513490946272803,0.07461185639983484
0.0658898955079995,0.07535720061400238
0.06665363268124913,0.07615378950244833
0.06742622241778341,0.0769440174154833
0.06820776732865685,0.07770613389972277
0.06899837121430018,0.07855990860829246
0.0697981390783066,0.0794162503544692
0.07060717714137772,0.08022713527316712
0.07142559285543126,0.08105974060883006
0.07225349491787214,0.08192997782407097
0.07309099328602911,0.08277064713392916
0.07393819919175866,0.083623067564983
0.07479522515621821,0.08452762241179602
0.07566218500481055,0.08542638263557556
0.07653919388230147,0.08633599548635881
0.0774263682681127,0.0872398600389461
0.07832382599179197,0.0881061333859802
0.07923168624866253,0.08901686714602514
0.08015006961565405,0.08997648007526377
0.08107909806731686,0.0909324120244538
0.08201889499202203,0.09191922585847724
0.08296958520834907,0.09284887302581066
0.08393129498166364,0.09377369263654509
0.08490415204088747,0.09478059270210334
0.0858882855954625,0.09577447752167192
0.08688382635251184,0.09679951911769005
0.08789090653419954,0.09786573482964855
0.08890965989529158,0.0988770915933069
0.08994022174092044,0.09995095006688579
0.09098272894455559,0.1010355486862442
0.09203731996618221,0.10205377377360574
0.09310413487069075,0.10308356469337746
0.09418331534647952,0.10409582689335395
0.0952750047242729,0.10515422350648478
0.09637934799615785,0.10623815603790068
0.09749649183484087,0.10741415227471271
0.0986265846131282,0.10863718836099726
0.09976977642363201,0.10979705664941872
0.10092621909870483,0.11096812131453297
0.10209606623060476,0.1121584570929373
0.10327947319189525,0.11335285425385558
0.10447659715608053,0.11457428936227403
0.10568759711848051,0.1157825414958672
0.10691263391734772,0.11701095356494859
0.10815187025522892,0.11828170149855521
0.10940547072057435,0.11954572945366575
0.11067360180959745,0.12080102143673141
0.11195643194838795,0.12210165531649704
0.11325413151528127,0.12340434110610847
0.11456687286348727,0.12467307304616626
0.11589483034398118,0.1260755325582958
0.11723818032865997,0.12739735232847255
0.11859710123376706,0.1287608359653249
0.11997177354358855,0.1301283515892749
0.12136237983442417,0.1314958672132249
0.12276910479883604,0.13287749479201666
0.12419213527017846,0.13423627444392178
0.12563166024741215,0.1356340299711041
0.12708787092020596,0.1370808413413077
0.12856096069432965,0.13849762322548645
0.130051125217341,0.13994868071659838
0.13155856240457053,0.14132548843683104
0.1330834724654076,0.14283583092534102
0.1346260579298911,0.14426907783226153
0.13618652367560827,0.14579598145285935
0.1377650769549055,0.147343592500504
0.13936192742241435,0.14882064377393991
0.14097728716289676,0.15049055843021303
0.142611370719413,0.15209528929507427
0.14426439512181588,0.15365499630401183
0.14593657991557576,0.15534977488072038
0.1476281471909391,0.1569901216316108
0.14933932161242533,0.15864390833949332
0.15107033044866555,0.1602432632215577
0.15282140360258709,0.16199852160473088
0.15459277364194784,0.1637080841341308
0.15638467583022478,0.16558027014313556
0.15819734815786016,0.16738794435857804
0.16003103137387018,0.16922518647940327
0.16188596901781993,0.1710846045292655
0.1637624074521689,0.17298635844365298
0.16566059589499152,0.1747933292622362
0.16758078645307686,0.17668369061219005
0.16952323415541215,0.17860090047711846
0.1714881969870541,0.18052751831194142
0.17347593592339325,0.18247759428097593
0.1754867149648152,0.18447953766547948
0.1775208011717636,0.1864859490926284
0.1795784647002097,0.18852765271151134
0.18165997883753285,0.19047443048182247
0.18376562003881725,0.19250655197903366
0.18589566796356882,0.1946663530676702
0.18805040551285834,0.1967640358099166
0.1902301188668946,0.19894697936966602
0.19243509752303323,0.20111215644109937
0.19466563433422632,0.20321349371682013
0.19692202554791735,0.20541495867213225
0.19920457084538712,0.20759021571130973
0.20151357338155584,0.2098951683354613
0.20384933982524642,0.21213066361050323
0.20621218039991446,0.21447617767623145
0.2086024089248505,0.21681624147853912
0.21102034285685967,0.21930582622135608
0.21346630333242453,0.22168335461326522
0.21594061521035676,0.22412337880518782
0.21844360711494284,0.2266413547476648
0.22097561147959033,0.22922115449230565
0.22353696459097966,0.23170687453800148
0.22612800663372795,0.23421275451918558
0.2287490817355704,0.23668658134946607
0.2314005380130654,0.2393132181977018
0.23408272761782944,0.2419608897251529
0.23679600678330787,0.24466448997973797
0.23954073587208793,0.2471944089778913
0.24231727942376008,0.2499442241784826
0.24512600620333397,0.25262643771671006
0.24796728925021602,0.255365902829111
0.2508415059277541,0.25818224581681337
0.2537490379733572,0.2609836628463347
0.2566902715491952,0.26380350782877493
0.25966559729348726,0.26668637860358846
0.26267541037238384,0.2695544654257106
0.26572011053245065,0.27248975203279346
0.26880010215376077,0.27547275048719844
0.2719157943036019,0.27858813251797593
0.2750676007908067,0.28171266672089235
0.2782559402207126,0.2850151199516161
0.28148123605075814,0.28810660941699257
0.28474391664672477,0.2912485720045696
0.28804441533962977,0.29443720180095423
0.2913831704832789,0.29770109535649486
0.2947606255124859,0.3010550366238828
0.29817722900196736,0.3043847859686849
0.30163343472591975,0.30770109535649487
0.30512970171828707,0.3110725085679726
0.30866649433372745,0.3145220899426141
0.3122442823092858,0.31812253430608806
0.3158635408267819,0.3218049862240441
0.31952475057592133,0.32526104177569093
0.32322839781813806,0.32883072374168404
0.3269749744511768,0.3325522478328069
0.33076497807442423,0.3362502519991936
0.3345989120549975,0.34008735972044896
0.3384772855945983,0.34402097287726924
0.34240061379714254,0.34777904710704927
0.34636941773717345,0.35159935488206434
0.3503842245290676,0.3554868624420402
0.3544455673970435,0.35950137759559164
0.3585539857459817,0.3634137490760029
0.36271002523306484,0.36748000806397424
0.3669142378402494,0.37170015455950545
0.3711671819475767,0.37586586922921844
0.37546942240733366,0.38005241583226934
0.37982153061907364,0.3842577783751092
0.3842240846055061,0.38862374840400515
0.38867766908926676,0.3930932061017405
0.393182875570577,0.39750285599086077
0.39774030240580366,0.40199112962838524
0.40235055488692933,0.4065076271755931
0.4070142453219439,0.4110859485249647
0.4117319931161679,0.4157092937302601
0.4165044248545185,0.42055574222162495
0.42133217438472886,0.4252919830656542
0.4262158829015325,0.430247967206505
0.43115619903182284,0.43511793562260603
0.43615377892080054,0.44009945568174186
0.441209286319119,0.4451004636785162
0.4463233926710397,0.4502217592903703
0.4514967772036102,0.4552624151602715
0.4567301270168747,0.4604724144882736
0.4620241371751313,0.4658235333646933
0.46737951079924633,0.4711329883744372
0.47279695916003905,0.47641556347019687
0.4782772017727485,0.48188822040965357
0.4838209664925957,0.48739264834352525
0.48942898961145315,0.49291311067804583
0.49510201595563513,0.49857133257173575
0.5008407989848213,0.5042779383105974
0.5066461008921268,0.5101700154559505
0.5125186927053332,0.5159431489819233
0.5184593543892912,0.5218607620455614
0.5244688749495119,0.5278166789866272
0.5305480525369574,0.5337999538982926
0.5366976945540476,0.5401175996236812
0.5429186177618943,0.5462925878637187
0.5492116483887789,0.5527303272629527
0.5555776222398878,0.559126402795511
0.5620173848083188,0.5654115986828843
0.5685317913873753,0.5718090182111417
0.5751217071841613,0.5784362610039648
0.5817880074344935,0.5851574133275008
0.5885315775191451,0.5918869699616962
0.595353313081437,0.5987151401115517
0.6022541201461928,0.6054989584033332
0.6092349152400711,0.6123365365230831
0.6162966255132942,0.6192681943417782
0.6234401888627864,0.6263787843621682
0.6306665540567405,0.6335051407835495
0.6379766808606282,0.6406982057657415
0.6453715401646701,0.6481089980512063
0.6528521141127848,0.6555023183925812
0.6604193962330305,0.6629816544587057
0.6680743915695615,0.6705617902022712
0.675818116816111,0.6781137020361536
0.6836516004510238,0.6858369733216854
0.6915758828738525,0.6934043411061085
0.6995920165435374,0.7014078354949265
0.707701066118189,0.7093091862106041
0.7159041085964888,0.7174759760768765
0.7242022334607315,0.7256501579194946
0.732596542821523,0.7340669309858209
0.741088151564157,0.742417176265036
0.7496781874966877,0.7509125730797661
0.7583677914997191,0.7593253141589947
0.7671581176779302,0.7679013507156777
0.7760503335133571,0.7767508903971507
0.7850456200204509,0.7857092937302601
0.794145171902934,0.794762448760164
0.8033501977124734,0.8038250117599623
0.8126619200091946,0.8128418789059875
0.822081575524054,0.8222626167596264
0.8316104153230961,0.8318285061487802
0.8412497049736118,0.8414958672132251
0.8510007247122247,0.8510926685034608
0.8608647696149244,0.8608977891270747
0.8708431497690724,0.8707035817485383
0.880937190447399,0.8804099186882602
0.8911482322840202,0.890346750890397
0.9014776314524917,0.9001142396344332
0.9119267598459299,0.9095907533095893
0.9224970052592174,0.9191747866406829
0.9331897715733238,0.9289899872320408
0.9440064789417604,0.9389053155029904
0.9549485639791966,0.9491398427525033
0.9660174799522646,0.9600215039311875
0.9772146969725725,0.9719293058262215
0.9885417021919574,0.9859491969625698
1.0,0.9999885760365567


==> data/EEG/DTS/LSTM-offline/total/roc_LSTM.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,1.144881270433441e-05
2.7254325312810276e-05,1.1573727974730992e-05
2.7570233256095827e-05,1.1700091152045211e-05
2.7889802923804396e-05,1.182791901912864e-05
2.8213076759394707e-05,1.1957228553364764e-05
2.8540097698292373e-05,1.208803692892383e-05
2.8870909173592345e-05,1.2220361519043818e-05
2.9205555121827452e-05,1.2354219898337863e-05
2.95440799888038e-05,1.2489629845128403e-05
2.9886528735503827e-05,1.2626609343808413e-05
3.0232946844057763e-05,1.2765176587229987e-05
3.0583380323784315e-05,1.2905349979120607e-05
3.0937875717301366e-05,1.3047148136527427e-05
3.12964801067075e-05,1.3190589892289882e-05
3.165924111983521e-05,1.3335694297540965e-05
3.20262069365765e-05,1.348248062423748e-05
3.2397426295281954e-05,1.3630968367719663e-05
3.277294849923382e-05,1.378117724930041e-05
3.315282342319423e-05,1.3933127218884573e-05
3.353710152002929e-05,1.4086838457618597e-05
3.392583382740992e-05,1.424233138057085e-05
3.4319071974590426e-05,1.4399626639443052e-05
3.4716868189265594e-05,1.4558745125313119e-05
3.511927530450728e-05,1.4719707971409793e-05
3.552634676578139e-05,1.4882536555919438e-05
3.5938136638046256e-05,1.5047252504825383e-05
3.6354699612933176e-05,1.5213877694780151e-05
3.677609101601031e-05,1.5382434256011006e-05
3.720236681413066e-05,1.5552944575259145e-05
3.7633583622865324e-05,1.572543129875301e-05
3.806979871402284e-05,1.589991733521602e-05
3.8511070023255685e-05,1.6076425858909155e-05
3.895745615775501e-05,1.6254980312708885e-05
3.940901640403448e-05,1.6435604411220672e-05
3.986581073580439e-05,1.6618322143928638e-05
4.032789982193705e-05,1.68031577783817e-05
4.079534503452449e-05,1.6990135863416676e-05
4.1268208457029516e-05,1.7179281232418686e-05
4.174655289253135e-05,1.737061900661942e-05
4.223044187206672e-05,1.756417459843357e-05
4.271993966306776e-05,1.7759973714833986e-05
4.321511127789762e-05,1.795804236076593e-05
4.371602248248502e-05,1.815840684260089e-05
4.422273980505897e-05,1.8361093771630468e-05
4.473533054498463e-05,1.8566130067600734e-05
4.525386278170167e-05,1.877354296228755e-05
4.577840538376616e-05,1.8983360003113347e-05
4.6309028017997366e-05,1.919560905680583e-05
4.684580115873045e-05,1.9410318313099063e-05
4.738879609717651e-05,1.9627516288477486e-05
4.793808495089107e-05,1.984723182996331e-05
4.8493740673352334e-05,2.0069494118947815e-05
4.9055837063650453e-05,2.0294332675067062e-05
4.962444877628913e-05,2.0521777360122533e-05
5.0199651331100794e-05,2.07518583820472e-05
5.0781521123276707e-05,2.0984606298917563e-05
5.137013543351339e-05,2.1220052023012238e-05
5.196557243827657e-05,2.145822682491751e-05
5.2567911220184194e-05,2.169916233768056e-05
5.3177231778509664e-05,2.1942890561010747e-05
5.379361503980698e-05,2.2189443865529672e-05
5.441714286865888e-05,2.243885499707043e-05
5.5047898078549675e-05,2.269115708102675e-05
5.5685964442864085e-05,2.2946383626752517e-05
5.633142670601352e-05,2.320456853201229e-05
5.698437059469136e-05,2.3465746087483423e-05
5.764488282925873e-05,2.3897971977365996e-05
5.8313051135262185e-05,2.437905315768848e-05
5.8988964255084936e-05,2.4865710603960863e-05
5.9672711959733106e-05,2.5358008951307543e-05
6.0364385060758635e-05,2.5856013584045927e-05
6.106407542232036e-05,2.635979064437037e-05
6.177187597338488e-05,2.6869407041136822e-05
6.248788072006888e-05,2.7384930458749302e-05
6.321218475812448e-05,2.7906429366149338e-05
6.394488428556937e-05,2.8433973025909656e-05
6.468607661546321e-05,2.896763150343322e-05
6.543586018883229e-05,2.9507475676258955e-05
6.619433458774387e-05,3.0053577243475298e-05
6.696160054853215e-05,3.060600873524286e-05
6.773775997517745e-05,3.116484352242748e-05
6.852291595284057e-05,3.173015582634492e-05
6.9317172761554e-05,3.23020207286186e-05
7.012063589007177e-05,3.288051418115139e-05
7.09334120498799e-05,3.346571301621324e-05
7.17556091893692e-05,3.405769495664554e-05
7.258733650817246e-05,3.465653862618388e-05
7.342870447166758e-05,3.5262323559900365e-05
7.42798248256491e-05,3.572904817367367e-05
7.514081061116962e-05,3.599964370626584e-05
7.601177617955322e-05,3.627337574204354e-05
7.689283720758305e-05,3.65502806365672e-05
7.778411071286482e-05,3.6830395166798614e-05
7.868571506936843e-05,3.7113756535985464e-05
7.959777002314978e-05,3.740040237860246e-05
8.05203967082547e-05,3.7690370765349724e-05
8.145371766280736e-05,3.798370020820913e-05
8.239785684528512e-05,3.8280429665559275e-05
8.335293965098187e-05,3.858059854734969e-05
8.43190929286625e-05,3.888424672033503e-05
8.529644499741017e-05,3.919141451337001e-05
8.628512566366886e-05,3.95021427227656e-05
8.728526623848371e-05,3.981647261770741e-05
8.829699955494083e-05,4.0134445945736785e-05
8.932045998580959e-05,4.045610493829554e-05
9.03557834613892e-05,4.078149231633484e-05
9.140310748756223e-05,4.111065129598923e-05
9.246257116405733e-05,4.144362559431626e-05
9.353431520292377e-05,4.178045943510285e-05
9.461848194721992e-05,4.212119755473879e-05
9.571521538991856e-05,4.246588520815836e-05
9.682466119303115e-05,4.281456817485089e-05
9.794696670695385e-05,4.343904911170306e-05
9.908228099003788e-05,4.440406625232448e-05
0.00010023075482838654,4.538026901492084e-05
0.00010139254075588153,4.636778705329158e-05
0.00010256779307444219,4.7366751524068135e-05
0.00010375666787451859,4.837729510413308e-05
0.00010495932305582277,4.939955200824164e-05
0.00010617591834830001,5.0433658006847295e-05
0.00010740661533334334,5.147975044413412e-05
0.00010865157746525384,5.2537968256258044e-05
0.00010991097009294972,5.360845198979954e-05
0.0001111849604819271,5.473714111494907e-05
0.00011247371783647519,5.602589846949716e-05
0.00011377741332214914,5.73295939551711e-05
0.00011509622008850323,5.86484007215252e-05
0.00011643031329208767,5.998249392510965e-05
0.00011777987011971193,6.13320507527339e-05
0.0001191450698119776,6.269725044499956e-05
0.00012052609368708426,6.407827432010623e-05
0.00012192312516491107,6.481155292446981e-05
0.0001233363497913776,6.52512228082594e-05
0.00012476595526308696,0.000286589774134063
0.00012621213145225474,0.00028858999648992525
0.00012767507043192657,0.00029061340364758693
0.0001291549665014884,0.0002926602643446876
0.00013065201621247213,0.0002947308504338349
0.00013216641839466052,0.00029682543691871054
0.00013369837418249466,0.0002989443019905949
0.00013524808704178755,0.00030108772706531465
0.0001368157627967472,0.0003032559968206189
0.00013840160965731315,0.0003054493992339883
0.00014000583824680976,0.0003076682256208831
0.00014162866162991988,0.0003099127706734337
0.0001432702953409831,0.0003121833324995798
0.00014493095741262166,0.00031448021266266386
0.00014661086840469845,0.00031680371622148294
0.00014831025143361044,0.00031915415177080484
0.00015002933220192182,0.0003215318314823537
0.00015176833902834055,0.0003239648802642036
0.00015352750287804228,0.0003264840028969765
0.000155307057393346,0.00032903232496289133
0.00015710723892474503,0.0003316101849158548
0.00015892828656229778,0.00033421792513283036
0.00016077044216738237,0.0003368558919593115
0.00016263395040481922,0.00033952443575532105
0.00016451905877536624,0.00034222391094194433
0.00016642601764859036,0.0003449546760484013
0.00016835508029612023,0.00034769067643036577
0.00017030650292528443,0.00035034015081144817
0.0001722805447131394,0.0003530203355474158
0.00017427746784089192,0.0003557315866054387
0.00017629753752872057,0.000358474264078742
0.0001783410220710008,0.00036124873223443226
0.00018040819287193827,0.00036405535956187643
0.00018249932448161524,0.0003668945188216436
0.00018461469463245476,0.000369766587095012
0.0001867545842761076,0.0003726719458340515
0.00018891927762076664,0.0003756109809122857
0.00019110906216891378,0.00037858408267594146
0.0001933242287555045,0.00038147705287721847
0.00019556507158659492,0.00038437720146572305
0.00019783188827841644,0.00038731096600198275
0.0002001249798969037,0.0003902787361322204
0.00020244465099768038,0.0003932809060190923
0.00020479120966650856,0.00039631787439403795
0.0002071649675602069,0.0003993900446102377
0.0002095662399480433,0.00040194623017503585
0.0002119953457536071,0.0004040154684538494
0.00021445260759716674,0.0004061086915057707
0.00021693835183851843,0.00040822617734099614
0.00021945290862033137,0.00041036820719217014
0.0002219966119119955,0.0004125501335861311
0.0002245697995539774,0.00041490548523725736
0.0002271728133026905,0.0004172881380336985
0.0002298059988758851,0.0004196984084260936
0.0002324697059985648,0.00042213661653309664
0.00023516428844943486,0.00042460308618389304
0.00023789010410788932,0.0004590215058206234
0.00024064751500154242,0.00046189334309389266
0.00024343688735431105,0.0004647984681552849
0.00024625859163505465,0.00046809403972554296
0.00024911300260677886,0.0004721067235026879
0.0002520004993764092,0.0004761659187478124
0.0002549214654451423,0.00048027216458056165
0.0002578762887593801,0.0004844260063695769
0.0002608653617622548,0.0004879688089796783
0.00026388908144575103,0.0005668769414169675
0.0002669478494034321,0.0005707822711807343
0.00027004207188377727,0.0005747328680600639
0.0002731721598441376,0.000578729256751173
0.000276338529005317,0.0005827719680320907
0.00027954159990678566,0.000586861538833154
0.0002827817979625341,0.000590993343726152
0.0002860595535175742,0.0005951470526055635
0.000289375301905095,0.0005993489075907415
0.0002927294835042816,0.000603599466748601
0.00029612254379880347,0.0006078992946146734
0.00029955493343598134,0.000612282231014671
0.0003030271082866396,0.0006170737167498871
0.0003065395295056527,0.0006226879585090432
0.00031009266359319264,0.0006283672755744815
0.00031368698245668765,0.0006341124222413801
0.00031732296347349763,0.0006405177512113423
0.00032100108955431715,0.0006478681054728462
0.00032472184920731285,0.0006555199466550808
0.00032848573660300434,0.0006634180747670474
0.0003322932516398972,0.0006699005983020551
0.0003361449000108765,0.0006759869914517475
0.0003400411932703706,0.000680344592169694
0.00034398264890229247,0.0006847527023265884
0.00034796979038876914,0.000689211907383007
0.0003520031472796679,0.0006937227995856631
0.0003560832552629278,0.0006989866466795239
0.000360210656235707,0.0007040440013612708
0.00036438589837635443,0.0007091516855705492
0.0003686095362172158,0.0007143185735207013
0.00037288213071828336,0.0007195453514489315
0.00037720424934169976,0.000727663008753284
0.00038157646612712486,0.0007355469322289286
0.00038599936176797673,0.0007430215954849379
0.00039047352368855597,0.0007489529943357431
0.0003949995461220643,0.0007547915321896498
0.000399578030189527,0.0007606977451910444
0.00040420958397963103,0.0007677869491003488
0.0004088948226294864,0.0007779583469237456
0.00041363436840632776,0.0007954630450763394
0.00041842885079015847,0.0008065108694116578
0.0004232789065573553,0.0008176867503186761
0.00042818517986524155,0.0008244727806143116
0.0004331483223376403,0.0008312619386906617
0.00043816899315141946,0.0008378100327818925
0.00044324785912404005,0.0008435724220673813
0.00044838559480211905,0.0008493011355328527
0.0004535828825510191,0.0008548513981695594
0.00045884041264547613,0.0008609337300946341
0.0004641588833612782,0.0008677076709684654
0.0004695390010680063,0.0008748014078966873
0.0004749814803228505,0.0008820996687607305
0.0004804870439655134,0.0008897247885341481
0.0004860564232142139,0.0008978753608577271
0.0004916903577628031,0.0009163395180948244
0.0004973895958790067,0.0009367515284013495
0.0005031548945038057,0.0009475795572132451
0.0005089870193519685,0.0009595847619006942
0.0005148867450137498,0.0009717291202629454
0.0005208548550577665,0.00098090211444387
0.0005268921421350677,0.0009878302180060037
0.0005329994080844093,0.0009950507366835218
0.0005391774640387505,0.0010024949881182685
0.0005454271305329836,0.0010092339868925952
0.0005517492376129129,0.001016044577085035
0.0005581446249454966,0.0010235615229176398
0.0005646141419303673,0.0010382496985746584
0.0005711586478126435,0.0010504397019987888
0.0005777790117970507,0.0010621146627964296
0.0005844761131633638,0.0010725099558599983
0.0005912508413831881,0.0010824450577877275
0.0005981040962380944,0.0010951742056199453
0.0006050367879391225,0.0011086117384531279
0.0006120498372476703,0.0011231118232358267
0.0006191441755977848,0.00113631004136243
0.0006263207452198692,0.0011546481457579308
0.0006335804992658254,0.0011659703723124557
0.0006409244019356456,0.0011811239459880133
0.0006483534286054727,0.0011902223599698392
0.0006558685659571436,0.0012023154158326672
0.0006634708121092351,0.0012128867614541589
0.0006711611767496287,0.0012241689712929878
0.0006789406812696112,0.0012357870402913836
0.0006868103588995307,0.0012470500762557185
0.000694771254846024,0.0012599920697043806
0.0007028244264308353,0.0012711256006846187
0.0007109709432312439,0.0012802862864193074
0.0007192118872221193,0.0012953116363736354
0.0007275483529196233,0.001313280314342823
0.0007359814475265771,0.0013254337012089741
0.0007445122910795143,0.0013370503741275744
0.0007531420165974376,0.0013481510039604586
0.0007618717702322999,0.0013603593340102509
0.0007707027114212304,0.0013731906160796372
0.0007796360130405236,0.0013857068274135214
0.0007886728615614156,0.0013995806799573284
0.0007978144572076629,0.0014138013416392832
0.0008070620141149507,0.0014239541130102757
0.0008164167604921472,0.0014327244224399426
0.0008258799387844272,0.0014446590115865722
0.0008354528058382871,0.0014549643778930586
0.0008451366330684721,0.001463504556790391
0.0008549327066268384,0.0014731744864878563
0.0008648423275731727,0.0014854251873774689
0.0008748668120479914,0.0015025002389587225
0.0008850074914473438,0.0015190578118587034
0.00089526571259964,0.0015403267780781855
0.0009056428379445294,0.0015669384993157662
0.0009161402457138521,0.0015806566827151394
0.0009267593301146883,0.0015995561019097903
0.0009375015015145289,0.0016130219957301046
0.0009483681866285928,0.001629008310617722
0.0009593608287093146,0.001651876051249031
0.0009704808877380307,0.0016805795346656817
0.0009817298406188842,0.0016957166325382086
0.00099310918137498,0.00171039440000402
0.0010046204213468132,0.0017253022854096197
0.001016265089392995,0.0017439892771209235
0.0010280447320933097,0.0017542553912654555
0.0010399609139541202,0.0017649969046597367
0.0010520152176161591,0.0017796813215857452
0.0010642092440647246,0.001798943676508219
0.001076544612842316,0.0018249541438408868
0.0010890229622637305,0.001841702101408551
0.001101645949633657,0.001861630803367442
0.001114415251466788,0.0018863222106689892
0.0011273325637104871,0.0019022165367516368
0.0011403996019700331,0.0019257806712906945
0.0011536181017364785,0.00195253411639243
0.0011669898186171474,0.001964040407915589
0.0011805165285688054,0.00197387083128255
0.0011942000281335325,0.001992041990961522
0.0012080421346773289,0.0020196873376475454
0.0012220446866314887,0.0020341999871848204
0.0012362095437367692,0.0020434412384286406
0.0012505385872903913,0.002056855709976396
0.0012650337203959038,0.0020775659449258584
0.0012796968682159415,0.0020903709170285324
0.001294529978227916,0.002111898056998106
0.0013095350204826678,0.0021249796298843902
0.0013247139878661174,0.0021547506875405496
0.0013400688963639508,0.0021854826161921055
0.001355601785329369,0.0022041382518379698
0.0013713147177539455,0.002222740465440969
0.001387209780541621,0.0022477635888952458
0.001403289084785873,0.0022641660653088783
0.0014195547660501016,0.0022861673990982817
0.0014360089846512606,0.002301914152502861
0.0014526539259467812,0.002322654284238005
0.0014694918006248172,0.002346251663826647
0.0014865248449978572,0.0023717571249154616
0.0015037553212997384,0.002391833388533851
0.001521185517986105,0.0024181518313113127
0.0015388177500383464,0.0024508764797768617
0.001556654359271062,0.002479609057335966
0.0015746977146430866,0.0024968914171990377
0.001592950212572123,0.0025261357472800214
0.0016114142772530198,0.0025470443937382877
0.0016300923609797412,0.002569869351942044
0.0016489869444710648,0.002589632114518201
0.001668100537200059,0.0026086080741493335
0.0016874356777273757,0.0026270761309198547
0.001706994934038408,0.0026496401025708936
0.001726780903884356,0.002679141780267948
0.0017467962151272458,0.0027129623824531717
0.0017670435260889468,0.002740123053894895
0.0017875255259042354,0.0027660983867827988
0.0018082449348779518,0.002796910309135671
0.0018292045048462937,0.0028251702786669386
0.0018504070195423021,0.0028647335031060017
0.0018718552949655793,0.002891153488415071
0.0018935521797562953,0.0029110744598492117
0.0019155005555735278,0.002940599861977328
0.0019377033374779887,0.0029731119941917355
0.0019601634743191855,0.0030042668877501206
0.001982883949127071,0.0030252474589787205
0.002005867779508234,0.0030523038072029383
0.002029118018046678,0.003068444494570774
0.002052637752709252,0.003094472586933958
0.0020764301072557748,0.003122584867709552
0.0021004982416539153,0.0031454662371678327
0.0021248453524988827,0.0031890899471009987
0.0021494746734379805,0.003223946752370581
0.00217438947560008,0.003262525509677475
0.0021995930680300748,0.003296672729625906
0.0022250887981283695,0.0033231506040660107
0.002250880052095462,0.003352954520557861
0.00227697025538168,0.0033938884354121532
0.0023033628731421313,0.003428261060119969
0.002330061410696925,0.003457138138123593
0.002357069413996728,0.0034922776134153595
0.0023843904700937206,0.0035237518318535313
0.002412028207618007,0.003559081851303929
0.00243998629725955,0.00359717509950114
0.0024682684522556926,0.0036433720694961217
0.0024968784288843266,0.003672300833688818
0.0025258200269627847,0.0037051444686506977
0.002555097090352507,0.0037412961448511396
0.0025847135074695635,0.003777426546043093
0.002614673211801092,0.0038162721297496497
0.00264498018242772,0.0038484091488819464
0.002675638444552045,0.003867454460591593
0.0027066520700332413,0.003909383359254807
0.0027380251779278576,0.003960342640342297
0.0027697619350368907,0.004005323880411307
0.002801866556459195,0.004041065546230329
0.002834343306151309,0.004085359856452054
0.0028671964974937695,0.00412687864265613
0.0029004304938639917,0.004168760582290497
0.002934049709215787,0.00420082436108974
0.0029680586086656023,0.004235849397864775
0.003002461709085549,0.004281862597145902
0.0030372635797033115,0.004329195022835802
0.0030724688427090033,0.004358673499998675
0.003108082173869064,0.004406941333185904
0.0031441083031472647,0.0044452996953574225
0.00318055201533292,0.004504067232496911
0.0032174181506763717,0.004541580239068345
0.003254711605531848,0.004573483813507572
0.003292437333007769,0.004597519950211343
0.0033306003436245884,0.004638332370358085
0.003369205705980267,0.00467961903954182
0.003408258547423452,0.004718702548189031
0.0034477640547344642,0.004762540110701886
0.0034877274748141775,0.004806968518029286
0.003528154115380883,0.00484269201694368
0.0035690493456752297,0.004899688545733603
0.0036104185971733375,0.004948906813308039
0.0036522673643081755,0.0049883112096779396
0.0036946012051993025,0.005035495748979025
0.003737425742391064,0.0051001998949906716
0.0037807466635993493,0.005141471843541832
0.0038245697224669993,0.005199584041487552
0.0038689007393279753,0.005245383774677092
0.003913745601980384,0.005284845870371316
0.0039591102664684585,0.005338559674833904
0.004005000757873611,0.005379030098667048
0.004051423171114647,0.005417903249217038
0.0040983836717572615,0.005482582899789354
0.004145888496832911,0.005534135328987178
0.004193943955667186,0.005586103084949869
0.004242556430717777,0.005633571175423559
0.004291732378422158,0.0056994884015943255
0.004341478330055092,0.005760763169575257
0.004391800892596086,0.005803191678718475
0.004442706749606883,0.005881455380550245
0.004494202662119142,0.005929351060913598
0.0045462954695324,0.0059623278405945696
0.004598992090522438,0.006020766678488666
0.004652299523960189,0.006067082908730291
0.004706224849841282,0.006110345726835481
0.004760775230226368,0.0061575676024903615
0.00481595791019235,0.006211901006377922
0.004871780218794631,0.00626614923235908
0.004928249570040513,0.0063388732696622405
0.004985373463873894,0.006392296933515581
0.005043159487171359,0.006449959522747848
0.005101615314749833,0.006499003751967433
0.005160748710385908,0.006557514497724954
0.005220567527846975,0.006623377754102058
0.005281079711934331,0.006685806663095107
0.005342293299538352,0.006739175529479733
0.005404216420705915,0.006812331640514318
0.00546685729972018,0.006892434389506397
0.0055302242561929005,0.006971252684143165
0.005594325706169377,0.00704228902814682
0.005659170163246243,0.0071076470917746356
0.005724766239702178,0.0071656869346069605
0.005791122647641758,0.007242215807604607
0.005858248200152536,0.007310671645538509
0.005926151812475552,0.0073626023665611705
0.005994842503189409,0.007427442738188864
0.006064329395408062,0.007497630729979704
0.006134621717992506,0.007579188893060246
0.0062057288067765,0.007645581289020304
0.0062776601058065,0.007711219476314099
0.006350425168595962,0.007788473272868126
0.00642403365939419,0.007849184694521432
0.006498495354469888,0.0079139391601992
0.006573820143409586,0.00799223899105957
0.006650018030431118,0.008088218651089326
0.006727099135712337,0.008171299604713324
0.006805073696735206,0.008244438454508302
0.0068839520696454964,0.008322629826559826
0.006963744730628222,0.008388446391208842
0.007044462277299037,0.008485635959362525
0.007126115430111745,0.00857567159226325
0.007208715033782135,0.008646712301133059
0.007292272058728313,0.00873901532408349
0.007376797602527731,0.00880920413275479
0.007462302891391108,0.008894376954602035
0.007548799281653432,0.008990149187841048
0.007636298261282241,0.009069539516960882
0.0077248114514034,0.00914281490203766
0.007814350607844541,0.009220749358866341
0.00790492762269642,0.009309628543960509
0.007996554525892346,0.009393769985882778
0.008089243486805939,0.009480050411398107
0.008183006815867389,0.009576663605048764
0.008277856966198472,0.00966151150190173
0.00837380653526649,0.00975254712471105
0.008470868266557402,0.009831462688653739
0.008569055051268348,0.009941563318507096
0.008668379930019773,0.010038305892229319
0.008768856094587427,0.010130846005000159
0.008870496889654403,0.01021516458671777
0.00897331581458352,0.01030374302802231
0.009077326525210223,0.010395586749511996
0.009182542835656282,0.010490332725450404
0.009288978720164497,0.010616522945765615
0.009396648314954691,0.010710606143790278
0.009505565920101192,0.01082595725550822
0.009615746001432095,0.010913808430176882
0.009727203192450537,0.011016746474211584
0.009839952296278227,0.011109703584186201
0.009954008287621519,0.011191206209207338
0.010069386314760271,0.011282342433300691
0.010186101701559752,0.011408102208927193
0.010304169949505875,0.011510060336946806
0.01042360673976401,0.011600210898386242
0.010544427935261684,0.011721791496725857
0.010666649582795389,0.011833487247663022
0.010790287915161836,0.011956873108075357
0.01091535935331391,0.012046282593127622
0.011041880508541602,0.01216709457083291
0.011169868184678225,0.01226463275317519
0.011299339380332217,0.012366715534153937
0.011430311291144786,0.012488495588465787
0.011562801312073753,0.0126131589631065
0.011696827039703846,0.01270300476197649
0.01183240627458378,0.012812851137160219
0.011969557023590427,0.01291626220057825
0.012108297502320394,0.013042374513273957
0.012248646137509308,0.013183543679154868
0.012390621569479156,0.01327635588150163
0.012534242654613994,0.013401399646670342
0.01267952846786434,0.013538149883567763
0.012826498305280598,0.013671251732054598
0.012975171686575868,0.01380956373367121
0.013125568357718427,0.013955559831341313
0.013277708293554291,0.014079983256941911
0.013431611700460153,0.014208072406815337
0.013587299019027091,0.014337646619207608
0.013744790926775366,0.014441350733741452
0.013904108340900697,0.014560849405281902
0.014065272421052363,0.01970742017895045
0.014228304572143519,0.01992536832938479
0.014393226447194065,0.0201365896457422
0.014560059950206485,0.02033636788911062
0.014728827239075018,0.02053619902412369
0.014899550728528537,0.02074464130059949
0.015072253093107555,0.02093152410101398
0.01524695727017573,0.021141870796341642
0.015423686462966274,0.021344576920483145
0.01560246414366368,0.021539306886064813
0.015783314056521166,0.021777569850474042
0.01596626022101425,0.021996497730100564
0.01615132693503091,0.022218778879296228
0.01633853877809862,0.02244514586811588
0.016527920614648955,0.022683046195009382
0.0167194975973199,0.022923088716130163
0.016913295170296487,0.023174747999702004
0.01710933907269015,0.023412585866625563
0.01730765534195726,0.023636064000852344
0.01750827031735725,0.023854773104503492
0.017711210643450888,0.02411736971631463
0.017916503273639015,0.02436613923729175
0.018124175473742375,0.02460304871926981
0.018334254825622908,0.024854353075663246
0.018546769230846995,0.025097321330059617
0.018761746914391215,0.02535284017957317
0.018979216428391014,0.02561991237403465
0.019199206655932846,0.025893816001582453
0.019421746814890263,0.026144061037978183
0.019646866461804465,0.02639690376291153
0.01987459549580984,0.026662281886453327
0.02010496416260499,0.026957644224861244
0.02033800305846982,0.027233158745104506
0.020573743134329137,0.02751824930906092
0.02081221569986339,0.02781892497489597
0.021053452427667062,0.028115326595250845
0.02129748535745521,0.028453033932184034
0.021544346900318843,0.02875664596412423
0.02179406984302956,0.02910000788480772
0.0220466873523941,0.02943346269309397
0.022302232979659387,0.029766198283249567
0.022560740664968614,0.03006844922550104
0.022822244741868985,0.030373789850582526
0.023086779941871697,0.030694102216483665
0.023354381399064792,0.030982673729002368
0.023625084654779475,0.031316544738798247
0.023898925662310503,0.031641573958795424
0.024175940791691306,0.03197643015128304
0.024456166834524465,0.03233530839488576
0.024739641008868142,0.032711088322742755
0.025026400964179192,0.03308242903602958
0.025316484786313556,0.03342023788383647
0.025609931002584595,0.03378571050302045
0.025906778586880088,0.03415861792526524
0.026207066964838526,0.03455061071655702
0.02651083601908539,0.034942242243187496
0.026818126094530156,0.035372483793822726
0.02712897800372467,0.03579982487116233
0.027443433032283655,0.0362082721507477
0.02776153294436801,0.03663509539799148
0.028083319988231725,0.037037955872288336
0.028408836901833042,0.03743389128812011
0.028738126918510663,0.03785639756233635
0.029071233772725785,0.038309309571018
0.029408201705870638,0.038731822521952106
0.029749075472144403,0.039155471275000166
0.030093900344497212,0.03959169909811634
0.03044272212064303,0.040093681468896206
0.030795587129142266,0.04052330288193879
0.03115254223555488,0.040962201943439816
0.03151363484866479,0.041388612523466387
0.031878912926776456,0.04186139664544841
0.03224842498408442,0.04230294684148934
0.0326222200971167,0.04282680119834667
0.03300034791125285,0.04334486311599013
0.03338285864731761,0.04376629095772484
0.033769803108250916,0.044234161862123436
0.03416123268585528,0.04469269418445853
0.034557199367621395,0.045197499689821515
0.03495775574363275,0.045659808720091045
0.035362955013550426,0.04616930164990355
0.03577285099367873,0.04667492409805672
0.0361874981241128,0.047232454780251495
0.03660695147596903,0.0477702060299117
0.03703126675869927,0.04830023056001356
0.03746050032748993,0.04888716496143578
0.037894709190746674,0.049503422012611244
0.03833395101766601,0.05005836402502069
0.03877828414589457,0.05063984783617152
0.03922776758927719,0.051225313261691
0.03968246104569482,0.05183506776326735
0.040142424904993215,0.05240251898408983
0.040607720257003654,0.053036764403379
0.041078408899656464,0.05366945239797831
0.04155455334718875,0.05432441732274429
0.04203621683844714,0.05494285099548143
0.04252346334528682,0.055596397395971754
0.04301635758106795,0.05622257970445105
0.0435149650092505,0.056888754020271756
0.044019351852088745,0.05757785625942056
0.044529585099426554,0.05818299771293204
0.04504573251759458,0.05883246973118641
0.04556786265841064,0.05949988822229089
0.046096044868284336,0.06021956628080496
0.04663034929742731,0.06093441182151822
0.04717084690917017,0.061601366661214706
0.047717609489387455,0.06235132047577448
0.04827070965603183,0.06302555514268408
0.0488302208687788,0.0637497902820425
0.0493962174387832,0.06451445020576305
0.04996877453854884,0.06522996215184658
0.0505479682119124,0.06599109280083157
0.05113387538414326,0.0667775660155521
0.05172657387216019,0.06750728361501038
0.05232614239486662,0.06827895941044325
0.052932660583605615,0.06901702013597141
0.05354620899273607,0.06977962287550923
0.05416686911033152,0.07055785470372748
0.05479472336900287,0.07132787897805785
0.05542985515684669,0.07213866128937967
0.05607234882852033,0.0729399905920301
0.05672228971644543,0.0737164005986271
0.05737976414214134,0.0744468553215403
0.05804485942768978,0.07525363429111424
0.05871766390733255,0.07608329489422776
0.05939826693920356,0.07695323715237268
0.060086758917196864,0.0777767164729549
0.0607832312829723,0.0786649454300371
0.06148777653810023,0.0795356468158287
0.062200488256347115,0.08043627352308853
0.06292146109610344,0.08128263238453216
0.06365079081295572,0.08220012095961293
0.06438857427240419,0.08304773031043138
0.06513490946272803,0.0839355229852141
0.0658898955079995,0.08485011229303974
0.06665363268124913,0.08574619200133508
0.06742622241778341,0.08669853401919969
0.06820776732865685,0.08768899939520194
0.06899837121430018,0.08869272738418119
0.0697981390783066,0.08969580145990566
0.07060717714137772,0.090675730146098
0.07142559285543126,0.09165827897697296
0.07225349491787214,0.09262353683049332
0.07309099328602911,0.09361990489478485
0.07393819919175866,0.09460585557886057
0.07479522515621821,0.09566158188293798
0.07566218500481055,0.09665062143039169
0.07653919388230147,0.09766789522427965
0.0774263682681127,0.09875209999328002
0.07832382599179197,0.0997962079777415
0.07923168624866253,0.1008571112362499
0.08015006961565405,0.10200860157247496
0.08107909806731686,0.10314629393185944
0.08201889499202203,0.10430885021167931
0.08296958520834907,0.10541630266783146
0.08393129498166364,0.10659473960919477
0.08490415204088747,0.10768765539950272
0.0858882855954625,0.10886101173235774
0.08688382635251184,0.11003359989248036
0.08789090653419954,0.11124118002822392
0.08890965989529158,0.1124879329198553
0.08994022174092044,0.11365298622037008
0.09098272894455559,0.11481236461829088
0.09203731996618221,0.11600833277333514
0.09310413487069075,0.1172089594921141
0.09418331534647952,0.11848800483838451
0.0952750047242729,0.11976144076338957
0.09637934799615785,0.12104283522695584
0.09749649183484087,0.12236879241986424
0.0986265846131282,0.12368456420939453
0.09976977642363201,0.12492977622471609
0.10092621909870483,0.12629236027696827
0.10209606623060476,0.12763927155433102
0.10327947319189525,0.1289940192191385
0.10447659715608053,0.1303785530848684
0.10568759711848051,0.13185673005846382
0.10691263391734772,0.13331407099875042
0.10815187025522892,0.13471282818719255
0.10940547072057435,0.13627108393253143
0.11067360180959745,0.13770579934144211
0.11195643194838795,0.1393159061891002
0.11325413151528127,0.1408194269492346
0.11456687286348727,0.14230696861770042
0.11589483034398118,0.1438791878280866
0.11723818032865997,0.14539508583389274
0.11859710123376706,0.14696324171762648
0.11997177354358855,0.14851018076742153
0.12136237983442417,0.15006988777635913
0.12276910479883604,0.15165378670788254
0.12419213527017846,0.15319534977488072
0.12563166024741215,0.15487064041395068
0.12708787092020596,0.1565224111282844
0.12856096069432965,0.15812735241035306
0.130051125217341,0.1597345608494053
0.13155856240457053,0.16155634701968954
0.1330834724654076,0.16323768563940594
0.1346260579298911,0.16496808010214367
0.13618652367560827,0.16666285867885222
0.1377650769549055,0.16837376520395136
0.13936192742241435,0.17011753030001947
0.14097728716289676,0.17190981788858278
0.142611370719413,0.17369666017068747
0.14426439512181588,0.17549559841408507
0.14593657991557576,0.17728220207947964
0.1476281471909391,0.17914454673745045
0.14933932161242533,0.18109694838941606
0.15107033044866555,0.1830360862845239
0.15282140360258709,0.18494456017740743
0.15459277364194784,0.1868281701498555
0.15638467583022478,0.18877965190511392
0.15819734815786016,0.19070358174853844
0.16003103137387018,0.1927921510651166
0.16188596901781993,0.1948424165042672
0.1637624074521689,0.1969336738122438
0.16566059589499152,0.1989328046168049
0.16758078645307686,0.20104589319546048
0.16952323415541215,0.20306363819635775
0.1714881969870541,0.20516363147637925
0.17347593592339325,0.20736240844029297
0.1754867149648152,0.209550433438613
0.1775208011717636,0.21164773872723605
0.1795784647002097,0.2137915077374346
0.18165997883753285,0.21598322888356064
0.18376562003881725,0.21824406961897722
0.18589566796356882,0.22041865466030508
0.18805040551285834,0.22271151132316377
0.1902301188668946,0.2250903837107721
0.19243509752303323,0.22740474430481825
0.19466563433422632,0.22983200053759828
0.19692202554791735,0.23226593188869776
0.19920457084538712,0.23479537665479472
0.20151357338155584,0.23725287279080706
0.20384933982524642,0.23972649687521003
0.20621218039991446,0.2421617291382451
0.2086024089248505,0.2448041126268396
0.21102034285685967,0.24734157650695518
0.21346630333242453,0.25003427189032995
0.21594061521035676,0.252720412538745
0.21844360711494284,0.25552180633021976
0.22097561147959033,0.2582534775888717
0.22353696459097966,0.2609435329625478
0.22612800663372795,0.2637732679255426
0.2287490817355704,0.2665170351454876
0.2314005380130654,0.26935219407297895
0.23408272761782944,0.2720576574154963
0.23679600678330787,0.2748995363214838
0.23954073587208793,0.27784624689200993
0.24231727942376008,0.2806316779786305
0.24512600620333397,0.28356024460721724
0.24796728925021602,0.28650764372464843
0.2508415059277541,0.28950809757408774
0.2537490379733572,0.292589879712385
0.2566902715491952,0.2956347019689537
0.25966559729348726,0.29870506014380754
0.26267541037238384,0.3018661380283583
0.26572011053245065,0.3049694240978429
0.26880010215376077,0.308141925945837
0.2719157943036019,0.31126469995296013
0.2750676007908067,0.3145789933472213
0.2782559402207126,0.3178838787715879
0.28148123605075814,0.32114172434648214
0.28474391664672477,0.324420401854714
0.28804441533962977,0.32791277467912106
0.2913831704832789,0.33133960029516396
0.2947606255124859,0.33465022511927967
0.29817722900196736,0.3381392379544385
0.30163343472591975,0.3416826826154156
0.30512970171828707,0.3451300315838989
0.30866649433372745,0.34876486795242256
0.3122442823092858,0.3523574647543106
0.3158635408267819,0.35611854042067065
0.31952475057592133,0.35983737652039516
0.32322839781813806,0.3635978764867952
0.3269749744511768,0.3672367448424165
0.33076497807442423,0.37095490894429134
0.3345989120549975,0.3748430885021168
0.3384772855945983,0.3787353000470398
0.34240061379714254,0.382574423761844
0.34636941773717345,0.38659498689604194
0.3503842245290676,0.39070425374638795
0.3544455673970435,0.394863248437605
0.3585539857459817,0.39888246757610374
0.36271002523306484,0.4030609502049593
0.3669142378402494,0.4071547611047645
0.3711671819475767,0.41130905181103417
0.37546942240733366,0.4155291983065654
0.37982153061907364,0.41981184060211
0.3842240846055061,0.42420334654929104
0.38867766908926676,0.4286418923459445
0.393182875570577,0.43319400577918155
0.39774030240580366,0.4375976076876554
0.40235055488692933,0.44215576910153886
0.4070142453219439,0.44665143471540886
0.4117319931161679,0.45101135676365833
0.4165044248545185,0.45563402997110414
0.42133217438472886,0.46026879913984275
0.4262158829015325,0.4648995363214838
0.43115619903182284,0.4695994892816343
0.43615377892080054,0.4742329144546738
0.441209286319119,0.47904105906861094
0.4463233926710397,0.4838465156911497
0.4514967772036102,0.4886882601975674
0.4567301270168747,0.4937645319534977
0.4620241371751313,0.49864928432229016
0.46737951079924633,0.5035535246287213
0.47279695916003905,0.5085511726362476
0.4782772017727485,0.5137517639943552
0.4838209664925957,0.5190040991868827
0.48942898961145315,0.5243706740138432
0.49510201595563513,0.5298709764128755
0.5008407989848213,0.5352415832269337
0.5066461008921268,0.5406572138969155
0.5125186927053332,0.5463517236744841
0.5184593543892912,0.5519158658692291
0.5244688749495119,0.5577420872253208
0.5305480525369574,0.5635037967878502
0.5366976945540476,0.5694825616558027
0.5429186177618943,0.5755449492764566
0.5492116483887789,0.5815462670519453
0.5555776222398878,0.5876789194274579
0.5620173848083188,0.5940380350782878
0.5685317913873753,0.6003527988710435
0.5751217071841613,0.6067387944358578
0.5817880074344935,0.6133324373362006
0.5885315775191451,0.6197083529332706
0.595353313081437,0.6264027955110543
0.6022541201461928,0.633064982192057
0.6092349152400711,0.6399455681741818
0.6162966255132942,0.6469383777971911
0.6234401888627864,0.654322962166521
0.6306665540567405,0.6613406357099658
0.6379766808606282,0.6685054767824743
0.6453715401646701,0.6759357570055776
0.6528521141127848,0.6834782608695652
0.6604193962330305,0.6910254687185002
0.6680743915695615,0.6986351723674484
0.675818116816111,0.7062737719239298
0.6836516004510238,0.7139379073986962
0.6915758828738525,0.7217861702842551
0.6995920165435374,0.7297426248236005
0.707701066118189,0.7378637188360997
0.7159041085964888,0.7458262213560917
0.7242022334607315,0.7539459713728917
0.732596542821523,0.7619299778240709
0.741088151564157,0.7698797123849204
0.7496781874966877,0.7781869498017607
0.7583677914997191,0.7863954035347087
0.7671581176779302,0.7947933606612458
0.7760503335133571,0.803049526241516
0.7850456200204509,0.811442779383106
0.794145171902934,0.8201061756602378
0.8033501977124734,0.8287648679524227
0.8126619200091946,0.8376412875478799
0.822081575524054,0.8462616759626369
0.8316104153230961,0.8550930717021705
0.8412497049736118,0.864146050127173
0.8510007247122247,0.8731362139641152
0.8608647696149244,0.8822034809488608
0.8708431497690724,0.8914750352798873
0.880937190447399,0.900794973456085
0.8911482322840202,0.9101263355957261
0.9014776314524917,0.9196270411934682
0.9119267598459299,0.9294167058665412
0.9224970052592174,0.9394603857267658
0.9331897715733238,0.9494153618708421
0.9440064789417604,0.9595215375310799
0.9549485639791966,0.9697668167461864
0.9660174799522646,0.9796122572407768
0.9772146969725725,0.9883939251394397
0.9885417021919574,0.9959505409582687
1.0,1.0


==> data/EEG/DTS/LSTM-online/total/roc_InceptionTimeS.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.013775916046140289
1.3650078065460137e-05,0.013783626894457437
1.3808297652180924e-05,0.013791427120082772
1.3968351179887397e-05,0.0137993177589987
1.4130259905995336e-05,0.013807299859195824
1.429404533431761e-05,0.013815374480812109
1.4459729217920196e-05,0.013823542696273719
1.4627333562011299e-05,0.01383180559043741
1.4796880626863964e-05,0.013840164260734644
1.4968392930772556e-05,0.01384861981731734
1.514189325304352e-05,0.013857173383205298
1.53174046370208e-05,0.013865826094435377
1.5494950393146317e-05,0.013874579100212368
1.567455410205595e-05,0.013883433563061608
1.5856239617711373e-05,0.013892390658983423
1.60400310705682e-05,0.013901451577609265
1.622595287078087e-05,0.01391061752235975
1.6414029711444665e-05,0.013919889710604474
1.6604286571875295e-05,0.013929269373823706
1.6796748720926532e-05,0.01393875775777193
1.6991441720346258e-05,0.013948356122643325
1.7188391428171457e-05,0.013958065743239104
1.7387624002162504e-05,0.013967887909136865
1.7589165903277326e-05,0.013977823924861823
1.7793043899185774e-05,0.01398787511006011
1.7999285067824765e-05,0.013998042799674013
1.8207916800994626e-05,0.014008328344119286
1.8418966807997107e-05,0.014018733109464509
1.86324631193156e-05,0.014029258477612511
1.8848434090337955e-05,0.014039905846483913
1.906690840512252e-05,0.014050676630202794
1.9287915080207776e-05,0.014061572259284496
1.9511483468466162e-05,0.014072594180825635
1.9737643263002554e-05,0.01408374385869628
1.9966424501097934e-05,0.01409502277373438
2.0197857568198782e-05,0.014106432423942453
2.0431973201952705e-05,0.01411797432468652
2.066880249629082e-05,0.01412965000889739
2.09083769055575e-05,0.014141461027274238
2.1150728248687946e-05,0.014153408948490567
2.1395888713434215e-05,0.014165495359402558
2.1643890860640203e-05,0.014177721865259816
2.189476762856621e-05,0.014190090089918566
2.2148552337263592e-05,0.014202601676057348
2.2405278693000182e-05,0.01421525828539516
2.266498079273693e-05,0.014228061598912184
2.2927693128656486e-05,0.014241013317073017
2.3193450592744275e-05,0.014254115160052544
2.3462288481422625e-05,0.014267368867964387
2.3734242500238664e-05,0.014280776201092018
2.4009348768606518e-05,0.014294338940122553
2.4287643824604503e-05,0.014308058886383253
2.45691646298279e-05,0.014321937862080766
2.4853948574297985e-05,0.014335977710543143
2.5142033481427965e-05,0.014350180296464652
2.543345761304648e-05,0.014364547506153444
2.5728259674479322e-05,0.014379081247782083
2.6026478819690045e-05,0.014393783451640971
2.63281546564802e-05,0.014408656070394727
2.6633327251749808e-05,0.014423701079341517
2.694203713681882e-05,0.01443892047667542
2.7254325312810276e-05,0.014454316283751798
2.7570233256095827e-05,0.014469890545355777
2.7889802923804396e-05,0.014485645329973809
2.8213076759394707e-05,0.014501582730068411
2.8540097698292373e-05,0.014517704862356064
2.8870909173592345e-05,0.014534013868088355
2.9205555121827452e-05,0.014550511913336344
2.95440799888038e-05,0.014567201189278279
2.9886528735503827e-05,0.014584083912490591
3.0232946844057763e-05,0.014601162325242301
3.0583380323784315e-05,0.014618438695792818
3.0937875717301366e-05,0.01463591531869321
3.12964801067075e-05,0.01465359451509093
3.165924111983521e-05,0.014671478633038127
3.20262069365765e-05,0.014689570047803474
3.2397426295281954e-05,0.014707871162187653
3.277294849923382e-05,0.01472638440684248
3.315282342319423e-05,0.014745112240593727
3.353710152002929e-05,0.014764057150767696
3.392583382740992e-05,0.014778636745239502
3.4319071974590426e-05,0.014792491835958493
3.4716868189265594e-05,0.014806507522588882
3.511927530450728e-05,0.014820685666615898
3.552634676578139e-05,0.014835028151101456
3.5938136638046256e-05,0.014849536880934256
3.6354699612933176e-05,0.014864213783082772
3.677609101601031e-05,0.014879060806851188
3.720236681413066e-05,0.014894079924138295
3.7633583622865324e-05,0.01490927312969938
3.806979871402284e-05,0.014924642441411163
3.8511070023255685e-05,0.014940189900539799
3.895745615775501e-05,0.014955917572011992
3.940901640403448e-05,0.01497182754468924
3.986581073580439e-05,0.014987921931645267
4.032789982193705e-05,0.015004202870446673
4.079534503452449e-05,0.015020672523436838
4.1268208457029516e-05,0.015037333078023098
4.174655289253135e-05,0.01505418674696728
4.223044187206672e-05,0.015071235768679575
4.271993966306776e-05,0.015088482407515846
4.321511127789762e-05,0.015105928954078352
4.371602248248502e-05,0.015123577725519982
4.422273980505897e-05,0.015141431065852005
4.473533054498463e-05,0.015159491346255383
4.525386278170167e-05,0.015177760965395715
4.577840538376616e-05,0.015196242349741786
4.6309028017997366e-05,0.015214937953887866
4.684580115873045e-05,0.015233850260879695
4.738879609717651e-05,0.015252981782544278
4.793808495089107e-05,0.015272335059823488
4.8493740673352334e-05,0.01529191266311154
4.9055837063650453e-05,0.015311717192596377
4.962444877628913e-05,0.015331751278605013
5.0199651331100794e-05,0.015352017581952876
5.0781521123276707e-05,0.015372518794297208
5.137013543351339e-05,0.015393257638494548
5.196557243827657e-05,0.015414236868962369
5.2567911220184194e-05,0.015435459272044916
5.3177231778509664e-05,0.01545692766638325
5.379361503980698e-05,0.01547903570708049
5.441714286865888e-05,0.01550821680947076
5.5047898078549675e-05,0.015537736153293649
5.5685964442864085e-05,0.015567597659143565
5.633142670601352e-05,0.015597805293058958
5.698437059469136e-05,0.01562836306704908
5.764488282925873e-05,0.015659275039626833
5.8313051135262185e-05,0.015690545316347795
5.8988964255084936e-05,0.0157221780503555
5.9672711959733106e-05,0.015754177442933035
6.0364385060758635e-05,0.01578654774406103
6.106407542232036e-05,0.01581929325298212
6.177187597338488e-05,0.01585241831877194
6.248788072006888e-05,0.01588592734091675
6.321218475812448e-05,0.01591982476989775
6.394488428556937e-05,0.01595411510778217
6.468607661546321e-05,0.015988802908821202
6.543586018883229e-05,0.016023892780054876
6.619433458774387e-05,0.016059389381923937
6.696160054853215e-05,0.01609529742888883
6.773775997517745e-05,0.016124466622363123
6.852291595284057e-05,0.01615076934761484
6.9317172761554e-05,0.016177376950706736
7.012063589007177e-05,0.016204292965512082
7.09334120498799e-05,0.016231520966865653
7.17556091893692e-05,0.016259064571038546
7.258733650817246e-05,0.016286927436218453
7.342870447166758e-05,0.01631511326299554
7.42798248256491e-05,0.016343625794853923
7.514081061116962e-05,0.016372468818668863
7.601177617955322e-05,0.01640164616520971
7.689283720758305e-05,0.016431161709648708
7.778411071286482e-05,0.01646101937207565
7.868571506936843e-05,0.016491223118018518
7.959777002314978e-05,0.016521776958970193
8.05203967082547e-05,0.01655268495292121
8.145371766280736e-05,0.016604300597648263
8.239785684528512e-05,0.016659532739823214
8.335293965098187e-05,0.016715405083956476
8.43190929286625e-05,0.01677192505070079
8.529644499741017e-05,0.01682910014672253
8.628512566366886e-05,0.01688693796569866
8.728526623848371e-05,0.01694544618932533
8.829699955494083e-05,0.016960674198264504
8.932045998580959e-05,0.01697254633926258
9.03557834613892e-05,0.016984556091579305
9.140310748756223e-05,0.01699670505028291
9.246257116405733e-05,0.017008994828930254
9.353431520292377e-05,0.017021427059781106
9.461848194721992e-05,0.01703400339401494
9.571521538991856e-05,0.017046725501950244
9.682466119303115e-05,0.01705959507326635
9.794696670695385e-05,0.017072613817227855
9.908228099003788e-05,0.01708578346291163
0.00010023075482838654,0.017099105759436472
0.00010139254075588153,0.017112582476195414
0.00010256779307444219,0.01712621540309072
0.00010375666787451859,0.017140006350771606
0.00010495932305582277,0.017153957150874734
0.00010617591834830001,0.01716806965626747
0.00010740661533334334,0.017182345741293972
0.00010865157746525384,0.017196787302024133
0.00010991097009294972,0.017211396256505408
0.0001111849604819271,0.017226174545017542
0.00011247371783647519,0.017241124130330302
0.00011377741332214914,0.01725624699796412
0.00011509622008850323,0.01727154515645383
0.00011643031329208767,0.017287020637615405
0.00011777987011971193,0.017304946601941044
0.0001191450698119776,0.017337984434493872
0.00012052609368708426,0.017371405212271453
0.00012192312516491107,0.017405213374034865
0.0001233363497913776,0.01743941340999535
0.00012476595526308696,0.017474009862410718
0.00012621213145225474,0.01750900732618858
0.00012767507043192657,0.017544410449496638
0.0001291549665014884,0.017580223934380034
0.00013065201621247213,0.017616452537385842
0.00013216641839466052,0.01764187025423899
0.00013369837418249466,0.017663675091619164
0.00013524808704178755,0.017685732671316436
0.0001368157627967472,0.017708045922895356
0.00013840160965731315,0.017730617809877412
0.00014000583824680976,0.017753451330134583
0.00014162866162991988,0.017776549516287515
0.0001432702953409831,0.017799915436108316
0.00014493095741262166,0.01782355219292797
0.00014661086840469845,0.01784746292604853
0.00014831025143361044,0.017871650811160045
0.00015002933220192182,0.017896119060762345
0.00015176833902834055,0.01792779160280434
0.00015352750287804228,0.017974233528436467
0.000155307057393346,0.018021213767640487
0.00015710723892474503,0.018068738560069422
0.00015892828656229778,0.018116814217700814
0.00016077044216738237,0.018165447125675048
0.00016263395040481922,0.01819640359428792
0.00016451905877536624,0.018220784329213664
0.00016642601764859036,0.01824544766397403
0.00016835508029612023,0.018270396874215413
0.00017030650292528443,0.018295635273552605
0.0001722805447131394,0.01832116621400886
0.00017427746784089192,0.01834699308646113
0.00017629753752872057,0.018373119321090377
0.0001783410220710008,0.0183995483878372
0.00018040819287193827,0.01842628379686266
0.00018249932448161524,0.01844916013900264
0.00018461469463245476,0.018468198470360193
0.0001867545842761076,0.01848745747715307
0.00018891927762076664,0.018506939717255
0.00019110906216891378,0.018526647778188323
0.0001933242287555045,0.01854658427746764
0.00019556507158659492,0.018566751862947452
0.00019783188827841644,0.01858715321317385
0.0002001249798969037,0.018607791037740233
0.00020244465099768038,0.018628668077647223
0.00020479120966650856,0.018649787105666678
0.0002071649675602069,0.018681737919174483
0.0002095662399480433,0.018714875478126624
0.0002119953457536071,0.018748397138243406
0.00021445260759716674,0.018782307351684527
0.00021693835183851843,0.01881661062221518
0.00021945290862033137,0.01884541130381487
0.0002219966119119955,0.018866269670806513
0.0002245697995539774,0.018887369809470766
0.0002271728133026905,0.018908714522210213
0.0002298059988758851,0.01893030664391041
0.0002324697059985648,0.01895214904231638
0.00023516428844943486,0.018974244618413516
0.00023789010410788932,0.018996596306812844
0.00024064751500154242,0.0190192070761408
0.00024343688735431105,0.019058065963856282
0.00024625859163505465,0.019110925890715547
0.00024911300260677886,0.01916439852291918
0.0002520004993764092,0.019218484455297342
0.0002549214654451423,0.01925864773874242
0.0002578762887593801,0.01929927655931319
0.0002608653617622548,0.01934037631310272
0.00026388908144575103,0.01938195245875079
0.0002669478494034321,0.019416240719304027
0.00027004207188377727,0.019442851032634996
0.0002731721598441376,0.019469769789094097
0.000276338529005317,0.01949700056388024
0.00027954159990678566,0.01952454697363287
0.0002827817979625341,0.019552412676912306
0.0002860595535175742,0.019582282080822123
0.000289375301905095,0.019622899998569254
0.0002927294835042816,0.01966398872315929
0.00029612254379880347,0.01970555371176718
0.00029955493343598134,0.01974901918331514
0.0003030271082866396,0.01980110180607501
0.0003065395295056527,0.019853788124360207
0.00031009266359319264,0.01991321914814968
0.00031368698245668765,0.019989778139942124
0.00031732296347349763,0.020044618662589296
0.00032100108955431715,0.0200669326274796
0.00032472184920731285,0.020089505236041107
0.00032848573660300434,0.020112339486241637
0.0003322932516398972,0.020135438410798786
0.0003361449000108765,0.020160707621119642
0.0003400411932703706,0.02023512682237598
0.00034398264890229247,0.020296077749810126
0.00034796979038876914,0.020327017967745185
0.0003520031472796679,0.02035831681721856
0.0003560832552629278,0.02038997845516866
0.000360210656235707,0.0204283301999191
0.00036438589837635443,0.02049889179209604
0.0003686095362172158,0.020558180659881124
0.00037288213071828336,0.02060859727499372
0.00037720424934169976,0.020678369890261172
0.00038157646612712486,0.020789443624943556
0.00038599936176797673,0.02085799850737676
0.00039047352368855597,0.021107180050887596
0.0003949995461220643,0.021135241389975346
0.000399578030189527,0.021163627991193614
0.00040420958397963103,0.021286367441787225
0.0004088948226294864,0.021333844526772425
0.00041363436840632776,0.021380359052024518
0.00041842885079015847,0.02140855060844144
0.0004232789065573553,0.021437068936352558
0.00042818517986524155,0.021465917823402927
0.0004331483223376403,0.021520027053685234
0.00043816899315141946,0.02158300769357443
0.00044324785912404005,0.021627024532003804
0.00044838559480211905,0.02166507136784892
0.0004535828825510191,0.021687766191019118
0.00045884041264547613,0.021710724072431582
0.0004641588833612782,0.021733948061223918
0.0004695390010680063,0.021780029052050683
0.0004749814803228505,0.021863965241215588
0.0004804870439655134,0.02192328702266331
0.0004860564232142139,0.021942222912108893
0.0004916903577628031,0.021961378289574097
0.0004973895958790067,0.02198075569916919
0.0005031548945038057,0.022003780149796988
0.0005089870193519685,0.022031541064074244
0.0005148867450137498,0.022059623758224324
0.0005208548550577665,0.022087314494753145
0.0005268921421350677,0.022114784150954865
0.0005329994080844093,0.022182130854615616
0.0005391774640387505,0.02226915517370174
0.0005454271305329836,0.022357153862386476
0.0005517492376129129,0.022394243557255396
0.0005581446249454966,0.022449496118300362
0.0005646141419303673,0.02249896187329286
0.0005711586478126435,0.022532557003488548
0.0005777790117970507,0.022567967387195263
0.0005844761131633638,0.02260379687950504
0.0005912508413831881,0.02264213570101908
0.0005981040962380944,0.0226922574763169
0.0006050367879391225,0.022855774873789068
0.0006120498372476703,0.022948313188919996
0.0006191441755977848,0.023012593618490486
0.0006263207452198692,0.02306658433327541
0.0006335804992658254,0.023107832864126425
0.0006409244019356456,0.023153232242227935
0.0006483534286054727,0.02320621756101219
0.0006558685659571436,0.02325103216894185
0.0006634708121092351,0.023272825274577847
0.0006711611767496287,0.02329487098654697
0.0006789406812696112,0.023360550371040324
0.0006868103588995307,0.023404095920592546
0.000694771254846024,0.0234433674442973
0.0007028244264308353,0.023481748900654718
0.0007109709432312439,0.023518738308805895
0.0007192118872221193,0.023549641848771678
0.0007275483529196233,0.023596613122143607
0.0007359814475265771,0.023637485091783428
0.0007445122910795143,0.023668111749950822
0.0007531420165974376,0.02369504044781959
0.0007618717702322999,0.023725158097859866
0.0007707027114212304,0.02376788152656555
0.0007796360130405236,0.023833201231415548
0.0007886728615614156,0.023903531512334937
0.0007978144572076629,0.023944494222559762
0.0008070620141149507,0.024007903416429735
0.0008164167604921472,0.024046785727322308
0.0008258799387844272,0.024098753340950605
0.0008354528058382871,0.024134570494808574
0.0008451366330684721,0.02421149174075036
0.0008549327066268384,0.024306995150878766
0.0008648423275731727,0.024377318372855693
0.0008748668120479914,0.02441805111453449
0.0008850074914473438,0.024490825954208803
0.00089526571259964,0.024517059846778284
0.0009056428379445294,0.024544040372674995
0.0009161402457138521,0.024593014460111976
0.0009267593301146883,0.024648708240941716
0.0009375015015145289,0.024718890162407827
0.0009483681866285928,0.024739319530422268
0.0009593608287093146,0.024802020516720577
0.0009704808877380307,0.02486031743185718
0.0009817298406188842,0.024892182975416538
0.00099310918137498,0.02492246292925384
0.0010046204213468132,0.02496835555495122
0.001016265089392995,0.025124268021619912
0.0010280447320933097,0.02516473658609402
0.0010399609139541202,0.025213828041237403
0.0010520152176161591,0.025294712667520515
0.0010642092440647246,0.025361819765081128
0.001076544612842316,0.02540501824380272
0.0010890229622637305,0.02542388995721447
0.001101645949633657,0.02547054544405597
0.001114415251466788,0.025517477861021588
0.0011273325637104871,0.025546133063193456
0.0011403996019700331,0.02561875847321966
0.0011536181017364785,0.025649457747472605
0.0011669898186171474,0.025682461317465138
0.0011805165285688054,0.025808135557518097
0.0011942000281335325,0.02591406911054452
0.0012080421346773289,0.026051433036815626
0.0012220446866314887,0.02612741993925883
0.0012362095437367692,0.026169816053918327
0.0012505385872903913,0.026224020367979207
0.0012650337203959038,0.026248343393542345
0.0012796968682159415,0.02628386468504617
0.001294529978227916,0.026374722194047136
0.0013095350204826678,0.026400729624052564
0.0013247139878661174,0.02645267155287012
0.0013400688963639508,0.02647513637489867
0.001355601785329369,0.026496507171408657
0.0013713147177539455,0.027317447081812173
0.001387209780541621,0.02736038127167579
0.001403289084785873,0.027459766353810332
0.0014195547660501016,0.027511556351128636
0.0014360089846512606,0.027596460047550765
0.0014526539259467812,0.027679095858826646
0.0014694918006248172,0.027731084982834674
0.0014865248449978572,0.027781395254131473
0.0015037553212997384,0.027802682634972813
0.001521185517986105,0.027837064670856487
0.0015388177500383464,0.027904717349518694
0.001556654359271062,0.027945537732253157
0.0015746977146430866,0.027999799802437907
0.001592950212572123,0.02803629482273825
0.0016114142772530198,0.028085696703235213
0.0016300923609797412,0.028157627678924428
0.0016489869444710648,0.02821698077332389
0.001668100537200059,0.028298796025357377
0.0016874356777273757,0.028386845366170012
0.001706994934038408,0.028437373556221224
0.001726780903884356,0.028528642929580524
0.0017467962151272458,0.028588667296726905
0.0017670435260889468,0.028648023062652857
0.0017875255259042354,0.028690268300760872
0.0018082449348779518,0.028734996367144123
0.0018292045048462937,0.02880510175185848
0.0018504070195423021,0.028832687404624795
0.0018718552949655793,0.028868806768748468
0.0018935521797562953,0.028929337428609064
0.0019155005555735278,0.028978700813294195
0.0019377033374779887,0.029454822938019848
0.0019601634743191855,0.0295281319008956
0.001982883949127071,0.029595121946734016
0.002005867779508234,0.029703451108676022
0.002029118018046678,0.029823467087246626
0.002052637752709252,0.0298972081311845
0.0020764301072557748,0.029964716052160716
0.0021004982416539153,0.030055437937599405
0.0021248453524988827,0.030143727003342717
0.0021494746734379805,0.03024413961038011
0.00217438947560008,0.030364767307632334
0.0021995930680300748,0.030469855475407016
0.0022250887981283695,0.030617759461157218
0.002250880052095462,0.030691754370121126
0.00227697025538168,0.030788298993381487
0.0023033628731421313,0.030923381088040557
0.002330061410696925,0.031003538054722966
0.002357069413996728,0.0310984228067545
0.0023843904700937206,0.031237369041148592
0.002412028207618007,0.03132977938487495
0.00243998629725955,0.031442483191291226
0.0024682684522556926,0.0315400388335489
0.0024968784288843266,0.031655962519411274
0.0025258200269627847,0.03178596078860303
0.002555097090352507,0.03192230797948759
0.0025847135074695635,0.032072077305816925
0.002614673211801092,0.03220487838400098
0.00264498018242772,0.03233063058948279
0.002675638444552045,0.032450145433015214
0.0027066520700332413,0.03259180764586121
0.0027380251779278576,0.032756452670456
0.0027697619350368907,0.032890299949313646
0.002801866556459195,0.03304146860569418
0.002834343306151309,0.03315032950064978
0.0028671964974937695,0.033272445647025986
0.0029004304938639917,0.03348442277262439
0.002934049709215787,0.033620097565716815
0.0029680586086656023,0.033736941989379404
0.003002461709085549,0.03388053007245987
0.0030372635797033115,0.034012039190836924
0.0030724688427090033,0.03429229698302814
0.003108082173869064,0.034437611025418494
0.0031441083031472647,0.034589619388892
0.00318055201533292,0.034697538666685485
0.0032174181506763717,0.03485562452249428
0.003254711605531848,0.03501325253192987
0.003292437333007769,0.03521912896067038
0.0033306003436245884,0.035349295451938066
0.003369205705980267,0.035500924837206224
0.003408258547423452,0.03567222250550685
0.0034477640547344642,0.03586731793943124
0.0034877274748141775,0.035997049844646856
0.003528154115380883,0.0362120285700933
0.0035690493456752297,0.03635270145625301
0.0036104185971733375,0.036475792348356566
0.0036522673643081755,0.036619969964373125
0.0036946012051993025,0.036796837538006555
0.003737425742391064,0.036989586872997984
0.0037807466635993493,0.0371245621636378
0.0038245697224669993,0.0372719451466242
0.0038689007393279753,0.03743379753423157
0.003913745601980384,0.03758062344939762
0.0039591102664684585,0.03774520251210964
0.004005000757873611,0.037897902643840436
0.004051423171114647,0.03802946640424535
0.0040983836717572615,0.03813801987165673
0.004145888496832911,0.038288369683478526
0.004193943955667186,0.03840310994151004
0.004242556430717777,0.038550303968063734
0.004291732378422158,0.03872946664800306
0.004341478330055092,0.0388903898536553
0.004391800892596086,0.03904498864196515
0.004442706749606883,0.03922042242459044
0.004494202662119142,0.039363678090329764
0.0045462954695324,0.039504173710313714
0.004598992090522438,0.039699216458014726
0.004652299523960189,0.039825921900107863
0.004706224849841282,0.03999671364902084
0.004760775230226368,0.04014121481762463
0.00481595791019235,0.04024926887828315
0.004871780218794631,0.040469698552720076
0.004928249570040513,0.04637877670700965
0.004985373463873894,0.04659757623928441
0.005043159487171359,0.04674265766915685
0.005101615314749833,0.04694974909097584
0.005160748710385908,0.047108738739698244
0.005220567527846975,0.04729579603226931
0.005281079711934331,0.047476562054369564
0.005342293299538352,0.047627801554614636
0.005404216420705915,0.047793795859516736
0.00546685729972018,0.04795893643859958
0.0055302242561929005,0.04816091468577201
0.005594325706169377,0.04835139060014522
0.005659170163246243,0.04855223968290813
0.005724766239702178,0.04872724532866294
0.005791122647641758,0.048848029758159536
0.005858248200152536,0.0490623982856282
0.005926151812475552,0.049271042266633126
0.005994842503189409,0.04951412671089827
0.006064329395408062,0.04973631970541773
0.006134621717992506,0.04995152308745532
0.0062057288067765,0.05013332186573949
0.0062776601058065,0.05032501542392158
0.006350425168595962,0.05052962636307935
0.00642403365939419,0.050730550767755136
0.006498495354469888,0.05094772099806146
0.006573820143409586,0.05118618767517317
0.006650018030431118,0.05139290698124366
0.006727099135712337,0.05162512411843201
0.006805073696735206,0.051831227599444626
0.0068839520696454964,0.05205196350382339
0.006963744730628222,0.05225312865313125
0.007044462277299037,0.05249390954117326
0.007126115430111745,0.052715663057936867
0.007208715033782135,0.05292030435031707
0.007292272058728313,0.053130826246193384
0.007376797602527731,0.0533447957234567
0.007462302891391108,0.05356155994518297
0.007548799281653432,0.053742390836730033
0.007636298261282241,0.05399801283861756
0.0077248114514034,0.054205896942129315
0.007814350607844541,0.05442604915722684
0.00790492762269642,0.054609751729959966
0.007996554525892346,0.05482682444552761
0.008089243486805939,0.05504457096153973
0.008183006815867389,0.05526076471617454
0.008277856966198472,0.055467415137935384
0.00837380653526649,0.05567767048507151
0.008470868266557402,0.05588045011974422
0.008569055051268348,0.05610780776436279
0.008668379930019773,0.056323631880418515
0.008768856094587427,0.056554185385586
0.008870496889654403,0.056788054220620124
0.00897331581458352,0.057056496710645055
0.009077326525210223,0.05726144645001115
0.009182542835656282,0.05749499051007093
0.009288978720164497,0.05771145266119948
0.009396648314954691,0.0579369220774239
0.009505565920101192,0.05818343692553522
0.009615746001432095,0.05847005437942632
0.009727203192450537,0.05870178681852626
0.009839952296278227,0.05891253870649541
0.009954008287621519,0.05915483096637862
0.010069386314760271,0.059380105994622734
0.010186101701559752,0.059626376984458405
0.010304169949505875,0.059854753017278994
0.01042360673976401,0.06005922158772797
0.010544427935261684,0.060310902888172466
0.010666649582795389,0.060553483722728216
0.010790287915161836,0.06078675342263788
0.01091535935331391,0.06098179851307293
0.011041880508541602,0.06119979756548555
0.011169868184678225,0.06143849404203823
0.011299339380332217,0.06171424393299215
0.011430311291144786,0.061955015540527014
0.011562801312073753,0.06221459716775921
0.011696827039703846,0.06250555776905423
0.01183240627458378,0.0627644374995103
0.011969557023590427,0.06296199741414917
0.012108297502320394,0.06323065361297267
0.012248646137509308,0.06348471392812545
0.012390621569479156,0.0637083115595321
0.012534242654613994,0.0640010376441714
0.01267952846786434,0.06421838704507485
0.012826498305280598,0.06450111939490513
0.012975171686575868,0.06473294103364623
0.013125568357718427,0.0649609570362137
0.013277708293554291,0.0652215485803189
0.013431611700460153,0.06545960200217096
0.013587299019027091,0.06573819488621342
0.013744790926775366,0.0660109577258539
0.013904108340900697,0.06624991493528949
0.014065272421052363,0.0665059922854355
0.014228304572143519,0.06673951806868939
0.014393226447194065,0.06704381964470602
0.014560059950206485,0.06732799294149201
0.014728827239075018,0.06759711136133054
0.014899550728528537,0.06788003371128036
0.015072253093107555,0.0681742105071366
0.01524695727017573,0.06840167427292858
0.015423686462966274,0.06871939367120547
0.01560246414366368,0.06902500659206715
0.015783314056521166,0.06932271268959476
0.01596626022101425,0.06963383249460524
0.01615132693503091,0.06991981316337041
0.01633853877809862,0.07020062432299497
0.016527920614648955,0.07043074372422387
0.0167194975973199,0.07075130044406011
0.016913295170296487,0.07105064724571855
0.01710933907269015,0.07138078058301375
0.01730765534195726,0.07163841268811319
0.01750827031735725,0.07190624543367027
0.017711210643450888,0.07221609404439017
0.017916503273639015,0.0725197334157699
0.018124175473742375,0.07283382154456505
0.018334254825622908,0.07312346461562842
0.018546769230846995,0.07343091245016406
0.018761746914391215,0.08392746361109293
0.018979216428391014,0.0842820476014418
0.019199206655932846,0.08463657170871663
0.019421746814890263,0.08494640816964295
0.019646866461804465,0.0852941613904635
0.01987459549580984,0.08560104798489708
0.02010496416260499,0.08589983932042247
0.02033800305846982,0.0862374142674837
0.020573743134329137,0.08661450472822366
0.02081221569986339,0.08693257345150698
0.021053452427667062,0.08729769095720666
0.02129748535745521,0.0876255620878184
0.021544346900318843,0.08800882293239651
0.02179406984302956,0.0883498744262867
0.0220466873523941,0.08869318818718827
0.022302232979659387,0.08904518272316975
0.022560740664968614,0.0893766734814999
0.022822244741868985,0.08974732880893561
0.023086779941871697,0.09013920104963487
0.023354381399064792,0.09052559581832047
0.023625084654779475,0.09091923597983972
0.023898925662310503,0.09129603654303825
0.024175940791691306,0.09167848225057926
0.024456166834524465,0.09205551691678579
0.024739641008868142,0.09245830526791152
0.025026400964179192,0.09288853603062225
0.025316484786313556,0.09325758983984071
0.025609931002584595,0.09368736573718779
0.025906778586880088,0.09403092741505323
0.026207066964838526,0.09442102327492158
0.02651083601908539,0.09484094225867346
0.026818126094530156,0.09530059967947138
0.02712897800372467,0.09564911143113046
0.027443433032283655,0.09606672986404723
0.02776153294436801,0.09650356636515453
0.028083319988231725,0.0969582662779724
0.028408836901833042,0.09735935891421396
0.028738126918510663,0.09780642687791745
0.029071233772725785,0.0982329662482554
0.029408201705870638,0.09863993285187442
0.029749075472144403,0.09910309502592325
0.030093900344497212,0.09952713835816102
0.03044272212064303,0.09996179911441325
0.030795587129142266,0.10040531462023924
0.03115254223555488,0.10084996288015384
0.03151363484866479,0.10128732859372132
0.031878912926776456,0.10181583730958747
0.03224842498408442,0.10223790176059307
0.0326222200971167,0.10270308568360846
0.03300034791125285,0.10314760914814732
0.03338285864731761,0.10358512138662972
0.033769803108250916,0.1041287146150511
0.03416123268585528,0.10465080749656082
0.034557199367621395,0.10509176316039157
0.03495775574363275,0.10557344246965719
0.035362955013550426,0.10605540478536797
0.03577285099367873,0.10657093697772113
0.0361874981241128,0.1070781415140234
0.03660695147596903,0.10761761561699135
0.03703126675869927,0.10814902751342496
0.03746050032748993,0.10863495961610488
0.037894709190746674,0.1091859115278053
0.03833395101766601,0.10972205053250486
0.03877828414589457,0.11024875968191236
0.03922776758927719,0.11081243180294434
0.03968246104569482,0.11137912357744276
0.040142424904993215,0.11195481614382892
0.040607720257003654,0.11252995485200805
0.041078408899656464,0.1130859993989413
0.04155455334718875,0.11364006670237348
0.04203621683844714,0.11428635903042235
0.04252346334528682,0.11487251722914349
0.04301635758106795,0.11543257203666384
0.0435149650092505,0.11602259819481527
0.044019351852088745,0.11662068573183915
0.044529585099426554,0.11718310593747554
0.04504573251759458,0.11776301098707889
0.04556786265841064,0.11833368095714017
0.046096044868284336,0.11899750827826101
0.04663034929742731,0.11960273329630958
0.04717084690917017,0.12025617975688996
0.047717609489387455,0.12090084759657146
0.04827070965603183,0.12161692657298868
0.0488302208687788,0.12231642725879513
0.0493962174387832,0.12299965092148471
0.04996877453854884,0.12362696734097053
0.0505479682119124,0.12427655183683144
0.05113387538414326,0.12499696363448327
0.05172657387216019,0.12567239022093704
0.05232614239486662,0.12639116118982868
0.052932660583605615,0.1270797842071528
0.05354620899273607,0.127756854066463
0.05416686911033152,0.12846226219598336
0.05479472336900287,0.12926070665920633
0.05542985515684669,0.13002092478624167
0.05607234882852033,0.1307301090579489
0.05672228971644543,0.13148635622263466
0.05737976414214134,0.13222011672700568
0.05804485942768978,0.13299685891035468
0.05871766390733255,0.1338051585122863
0.05939826693920356,0.13459198000357117
0.060086758917196864,0.13538928207448714
0.0607832312829723,0.1362110040565591
0.06148777653810023,0.13700766717817925
0.062200488256347115,0.13787700629883598
0.06292146109610344,0.13865328163890892
0.06365079081295572,0.1394429897965673
0.06438857427240419,0.14028545637431933
0.06513490946272803,0.14116954852035635
0.0658898955079995,0.14205523660240654
0.06665363268124913,0.1429042892150843
0.06742622241778341,0.14379876159886934
0.06820776732865685,0.1447146788248728
0.06899837121430018,0.1455815529232199
0.0697981390783066,0.1464642880574835
0.07060717714137772,0.1473977805870726
0.07142559285543126,0.1483107181008696
0.07225349491787214,0.14924702533712292
0.07309099328602911,0.1501966549369466
0.07393819919175866,0.151133182475996
0.07479522515621821,0.1521288717046631
0.07566218500481055,0.1531418611984782
0.07653919388230147,0.15413582611756085
0.0774263682681127,0.1550916336328374
0.07832382599179197,0.1561207486412139
0.07923168624866253,0.15708629652923853
0.08015006961565405,0.15812668921270756
0.08107909806731686,0.15909987388857583
0.08201889499202203,0.16014639423544033
0.08296958520834907,0.1612069950450451
0.08393129498166364,0.16226439335765264
0.08490415204088747,0.16337771283846897
0.0858882855954625,0.16453496967788683
0.08688382635251184,0.16566604111810493
0.08789090653419954,0.1668671489558316
0.08890965989529158,0.16797630016650636
0.08994022174092044,0.16907044426160495
0.09098272894455559,0.170292101639184
0.09203731996618221,0.1714984497121947
0.09310413487069075,0.17271363989118924
0.09418331534647952,0.17396013529304516
0.0952750047242729,0.17516627533102258
0.09637934799615785,0.1764080899401911
0.09749649183484087,0.17764589668021505
0.0986265846131282,0.1789424668560681
0.09976977642363201,0.1801643199876851
0.10092621909870483,0.18147535271638646
0.10209606623060476,0.182775551870796
0.10327947319189525,0.1841055000911362
0.10447659715608053,0.18546094558662515
0.10568759711848051,0.1867835223266209
0.10691263391734772,0.18812458694000672
0.10815187025522892,0.18949034764710332
0.10940547072057435,0.19093383542076697
0.11067360180959745,0.19234249048659208
0.11195643194838795,0.19378851696729943
0.11325413151528127,0.19523122361718573
0.11456687286348727,0.19665653454233362
0.11589483034398118,0.19818090182111417
0.11723818032865997,0.1996419818389386
0.11859710123376706,0.20109344736616602
0.11997177354358855,0.20259155894299058
0.12136237983442417,0.20424521687351788
0.12276910479883604,0.20576388344223012
0.12419213527017846,0.20732952308252842
0.12563166024741215,0.2088426428379054
0.12708787092020596,0.2104902136317807
0.12856096069432965,0.2122361780531706
0.130051125217341,0.21385007623213276
0.13155856240457053,0.21549878880546935
0.1330834724654076,0.2171783828624268
0.1346260579298911,0.21897010104233194
0.13618652367560827,0.22081774664620862
0.1377650769549055,0.22257265540136134
0.13936192742241435,0.22441502587191722
0.14097728716289676,0.22621634765174506
0.142611370719413,0.22816118816097114
0.14426439512181588,0.22993153036732558
0.14593657991557576,0.2317419158083957
0.1476281471909391,0.23365038219908002
0.14933932161242533,0.2355646021430986
0.15107033044866555,0.2374303497723699
0.15282140360258709,0.23939288973207642
0.15459277364194784,0.24136237614204342
0.15638467583022478,0.24331966937705798
0.15819734815786016,0.24532897126410425
0.16003103137387018,0.24734609083982634
0.16188596901781993,0.24945417327310587
0.1637624074521689,0.25160672515685406
0.16566059589499152,0.2537476692092382
0.16758078645307686,0.2558641177771418
0.16952323415541215,0.2580229823264566
0.1714881969870541,0.26022243128821987
0.17347593592339325,0.2624372126194749
0.1754867149648152,0.26467643303541427
0.1775208011717636,0.2669336738122438
0.1795784647002097,0.26930323409991025
0.18165997883753285,0.2715818829379746
0.18376562003881725,0.27394865936429
0.18589566796356882,0.27643034742288825
0.18805040551285834,0.2789050209587641
0.1902301188668946,0.28129762784759094
0.19243509752303323,0.28386367429931136
0.19466563433422632,0.286403726960925
0.19692202554791735,0.28908070694173776
0.19920457084538712,0.2918222109989262
0.20151357338155584,0.29453966111808255
0.20384933982524642,0.2972479272352596
0.20621218039991446,0.2999885760365567
0.2086024089248505,0.30263960755325586
0.21102034285685967,0.3055022340172425
0.21346630333242453,0.30830992540823865
0.21594061521035676,0.3112136281163901
0.21844360711494284,0.3140677282101669
0.22097561147959033,0.31704589745312817
0.22353696459097966,0.3199731200860157
0.22612800663372795,0.3230227923757342
0.2287490817355704,0.32607775129772226
0.2314005380130654,0.3291633626772394
0.23408272761782944,0.33222498488004837
0.23679600678330787,0.33529683995621806
0.23954073587208793,0.3386035884685169
0.24231727942376008,0.34186143404341107
0.24512600620333397,0.3451007337989626
0.24796728925021602,0.34838720516094346
0.2508415059277541,0.3516054028627108
0.2537490379733572,0.3549076002956791
0.2566902715491952,0.3582151737114441
0.25966559729348726,0.36177877830790944
0.26267541037238384,0.36529870304415024
0.26572011053245065,0.3688394597137289
0.26880010215376077,0.3725766322175944
0.2719157943036019,0.37618036422283446
0.2750676007908067,0.37992540823869364
0.2782559402207126,0.3837215240911229
0.28148123605075814,0.3873926483435253
0.28474391664672477,0.39113231637658763
0.28804441533962977,0.3949727840870909
0.2913831704832789,0.39894025939116995
0.2947606255124859,0.40305131198509914
0.29817722900196736,0.40693904979504064
0.30163343472591975,0.41103766067006803
0.30512970171828707,0.4151016073015231
0.30866649433372745,0.4193676500235199
0.3122442823092858,0.4235434446609771
0.3158635408267819,0.4277279752704791
0.31952475057592133,0.43186546603050874
0.32322839781813806,0.4360667965862509
0.3269749744511768,0.440502654391506
0.33076497807442423,0.44496808010214367
0.3345989120549975,0.44932061017404734
0.3384772855945983,0.45379114961270367
0.34240061379714254,0.45821046972649687
0.34636941773717345,0.46269941536187087
0.3503842245290676,0.46722128889187553
0.3544455673970435,0.47195954572945364
0.3585539857459817,0.476617162825079
0.36271002523306484,0.4812680599422082
0.3669142378402494,0.486054700624958
0.3711671819475767,0.4907035817485384
0.37546942240733366,0.4956360459646529
0.37982153061907364,0.5005923553140572
0.3842240846055061,0.505642765943149
0.38867766908926676,0.5106068140581951
0.393182875570577,0.515642765943149
0.39774030240580366,0.520644445937773
0.40235055488692933,0.5257643975539278
0.4070142453219439,0.5310180767421545
0.4117319931161679,0.5363073718164102
0.4165044248545185,0.5415180431422619
0.42133217438472886,0.5467945702573752
0.4262158829015325,0.5521860090047712
0.43115619903182284,0.5576708554532626
0.43615377892080054,0.5630508702372152
0.441209286319119,0.5684732208856931
0.4463233926710397,0.574181170620254
0.4514967772036102,0.5796996169612257
0.4567301270168747,0.5853558228613669
0.4620241371751313,0.5909623009206371
0.46737951079924633,0.5966198508164775
0.47279695916003905,0.6023889523553525
0.4782772017727485,0.6082239096834889
0.4838209664925957,0.6139533633492372
0.48942898961145315,0.6198548484644849
0.49510201595563513,0.6257798535044687
0.5008407989848213,0.6317216584906928
0.5066461008921268,0.6376291915865868
0.5125186927053332,0.6436657482696055
0.5184593543892912,0.649723136885962
0.5244688749495119,0.6557724615281231
0.5305480525369574,0.6620233855251663
0.5366976945540476,0.6681909817888582
0.5429186177618943,0.6744378737988038
0.5492116483887789,0.6806881257979975
0.5555776222398878,0.6870479134466769
0.5620173848083188,0.6932759895168336
0.5685317913873753,0.699591425307439
0.5751217071841613,0.7059861568442981
0.5817880074344935,0.7123062966198508
0.5885315775191451,0.7187998118406022
0.595353313081437,0.7253094550097441
0.6022541201461928,0.7319649217122505
0.6092349152400711,0.7384322290168671
0.6162966255132942,0.7446905449902561
0.6234401888627864,0.7512344600497279
0.6306665540567405,0.7578059270210336
0.6379766808606282,0.7641576506955179
0.6453715401646701,0.7705906861098044
0.6528521141127848,0.7770821853370069
0.6604193962330305,0.7837020361534843
0.6680743915695615,0.7901243196021772
0.675818116816111,0.7964847792487063
0.6836516004510238,0.8028176869834016
0.6915758828738525,0.8092319064578992
0.6995920165435374,0.8157469256098381
0.707701066118189,0.8223493044822255
0.7159041085964888,0.8288985955244943
0.7242022334607315,0.8355070223775284
0.732596542821523,0.842408440292991
0.741088151564157,0.8491264027955111
0.7496781874966877,0.8558819971776088
0.7583677914997191,0.8627666151468315
0.7671581176779302,0.8695322894966736
0.7760503335133571,0.876297291848666
0.7850456200204509,0.8833163093878099
0.794145171902934,0.8901485115247632
0.8033501977124734,0.8969813856595659
0.8126619200091946,0.9037510919965056
0.822081575524054,0.9104475505678382
0.8316104153230961,0.9168402661111484
0.8412497049736118,0.9232316376587594
0.8510007247122247,0.9297359048451046
0.8608647696149244,0.9359854848464486
0.8708431497690724,0.942263288757476
0.880937190447399,0.9485289967072106
0.8911482322840202,0.9546562730999261
0.9014776314524917,0.9607378536388683
0.9119267598459299,0.9666332907734695
0.9224970052592174,0.9724595121295613
0.9331897715733238,0.9782178617028425
0.9440064789417604,0.9837351040001657
0.9549485639791966,0.9886936361803643
0.9660174799522646,0.9926624554801424
0.9772146969725725,0.9955258383173173
0.9885417021919574,0.9979907264296755
1.0,1.0


==> data/EEG/DTS/LSTM-online/total/roc_LSTM.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.008976994405272382
5.137013543351339e-05,0.008980792929621107
5.196557243827657e-05,0.008984635483091846
5.2567911220184194e-05,0.008988522576031091
5.3177231778509664e-05,0.008992454724700817
5.379361503980698e-05,0.008996432451347057
5.441714286865888e-05,0.009000456284269247
5.5047898078549675e-05,0.009004526757890409
5.5685964442864085e-05,0.009008644412828119
5.633142670601352e-05,0.009012809795966309
5.698437059469136e-05,0.00901702346052791
5.764488282925873e-05,0.009021285966148318
5.8313051135262185e-05,0.009025597878949727
5.8988964255084936e-05,0.009029959771616317
5.9672711959733106e-05,0.009034372223470314
6.0364385060758635e-05,0.009038835820548931
6.106407542232036e-05,0.00904335115568221
6.177187597338488e-05,0.009047918828571744
6.248788072006888e-05,0.009052539445870346
6.321218475812448e-05,0.009057213621262598
6.394488428556937e-05,0.009061941975546377
6.468607661546321e-05,0.009066725136715291
6.543586018883229e-05,0.009071563740042098
6.619433458774387e-05,0.009076458428163075
6.696160054853215e-05,0.009081409851163364
6.773775997517745e-05,0.009086418666663314
6.852291595284057e-05,0.009091485539905833
6.9317172761554e-05,0.00909661114384473
7.012063589007177e-05,0.009101796159234099
7.09334120498799e-05,0.02163577413516971
7.17556091893692e-05,0.021654399641036274
7.258733650817246e-05,0.02167324103723156
7.342870447166758e-05,0.021692300826164607
7.42798248256491e-05,0.02171158153925013
7.514081061116962e-05,0.021731085737244794
7.601177617955322e-05,0.021750816010587242
7.689283720758305e-05,0.021770774979742214
7.778411071286482e-05,0.021790965295548526
7.868571506936843e-05,0.021811389639571188
7.959777002314978e-05,0.021832050724457517
8.05203967082547e-05,0.021852951294297422
8.145371766280736e-05,0.021874094124987892
8.239785684528512e-05,0.02189548202460162
8.335293965098187e-05,0.021917117833760005
8.43190929286625e-05,0.0219390044260104
8.529644499741017e-05,0.021961144708207758
8.628512566366886e-05,0.02198354162090074
8.728526623848371e-05,0.022006198138722212
8.829699955494083e-05,0.022029117270784358
8.932045998580959e-05,0.0220523020610783
9.03557834613892e-05,0.02207575558887843
9.140310748756223e-05,0.02209948096915134
9.246257116405733e-05,0.022123481352969543
9.353431520292377e-05,0.022147759927929993
9.461848194721992e-05,0.022172319918577453
9.571521538991856e-05,0.02219716458683272
9.682466119303115e-05,0.022222297232425896
9.794696670695385e-05,0.022247721193334624
9.908228099003788e-05,0.02227343984622742
0.00010023075482838654,0.022299456606912144
0.00010139254075588153,0.022325774930789667
0.00010256779307444219,0.02235239831331279
0.00010375666787451859,0.022379330290450524
0.00010495932305582277,0.022406574439157667
0.00010617591834830001,0.02243413437784992
0.00010740661533334334,0.02246201376688443
0.00010865157746525384,0.02249021630904598
0.00010991097009294972,0.022518745750038715
0.0001111849604819271,0.022547605878983683
0.00011247371783647519,0.022576800528922046
0.00011377741332214914,0.022606333577324177
0.00011509622008850323,0.022636208946604654
0.00011643031329208767,0.022666430604643188
0.00011777987011971193,0.022697002565311635
0.0001191450698119776,0.02272792888900709
0.00012052609368708426,0.022759213683191178
0.00012192312516491107,0.02279086110293555
0.0001233363497913776,0.02282287535147377
0.00012476595526308696,0.02285144755011218
0.00012621213145225474,0.022871853784796663
0.00012767507043192657,0.02289249655043744
0.0001291549665014884,0.02291337858869137
0.00013065201621247213,0.022934502672994166
0.00013216641839466052,0.02295587160892874
0.00013369837418249466,0.02297748823459784
0.00013524808704178755,0.022999355421000962
0.0001368157627967472,0.023021476072415708
0.00013840160965731315,0.02304385312678347
0.00014000583824680976,0.02306648955609964
0.00014162866162991988,0.023089388366808364
0.0001432702953409831,0.023112552600201806
0.00014493095741262166,0.02313598533282409
0.00014661086840469845,0.023159689676879903
0.00014831025143361044,0.023183668780647867
0.00015002933220192182,0.023207925828898635
0.00015176833902834055,0.023231178232770905
0.00015352750287804228,0.023252024324389872
0.000155307057393346,0.02327311204539622
0.00015710723892474503,0.0232944441965433
0.00015892828656229778,0.0233160236110483
0.00016077044216738237,0.02333785315496855
0.00016263395040481922,0.023359935727582177
0.00016451905877536624,0.02338227426177316
0.00016642601764859036,0.023404871724420868
0.00016835508029612023,0.023427731116794095
0.00017030650292528443,0.02345085547494969
0.0001722805447131394,0.023474247870135773
0.00017427746784089192,0.02349791140919964
0.00017629753752872057,0.02352184923500041
0.0001783410220710008,0.02354606452682643
0.00018040819287193827,0.023570560500817538
0.00018249932448161524,0.023595340410392213
0.00018461469463245476,0.02362040754667966
0.0001867545842761076,0.023645765238956944
0.00018891927762076664,0.023671416855091155
0.00019110906216891378,0.0236973658019867
0.0001933242287555045,0.0237236155260378
0.00019556507158659492,0.023748734006231204
0.00019783188827841644,0.023770850188565368
0.0002001249798969037,0.023793222722050936
0.00020244465099768038,0.023815854578082864
0.00020479120966650856,0.02383874876249789
0.0002071649675602069,0.023861908315973745
0.0002095662399480433,0.023885336314432994
0.0002119953457536071,0.02390903586945156
0.00021445260759716674,0.023933010128672005
0.00021693835183851843,0.02395726227622156
0.00021945290862033137,0.023981795533135026
0.0002219966119119955,0.024006613157782592
0.0002245697995539774,0.02403171844630258
0.0002271728133026905,0.02405711473303921
0.0002298059988758851,0.024082805390985475
0.0002324697059985648,0.0241087938322311
0.00023516428844943486,0.024135083508415724
0.00023789010410788932,0.024161677911187333
0.00024064751500154242,0.024188580572665996
0.00024343688735431105,0.024215795065912975
0.00024625859163505465,0.024242703567679446
0.00024911300260677886,0.02426874141806621
0.0002520004993764092,0.02429508107609888
0.0002549214654451423,0.02432172604006374
0.0002578762887593801,0.024348679848796115
0.0002608653617622548,0.02437594608215037
0.00026388908144575103,0.02440352836147535
0.0002669478494034321,0.02443143035009538
0.00027004207188377727,0.0244606290072495
0.0002731721598441376,0.02449163252849687
0.000276338529005317,0.02452299541503835
0.00027954159990678566,0.024554721832317397
0.0002827817979625341,0.02458681599405959
0.0002860595535175742,0.024619282162832257
0.000289375301905095,0.024652124650610653
0.0002927294835042816,0.024685347819350598
0.00029612254379880347,0.024718956081567833
0.00029955493343598134,0.024752953900924083
0.0003030271082866396,0.024787345792819854
0.0003065395295056527,0.024822136324994176
0.00031009266359319264,0.02485733011813126
0.00031368698245668765,0.024892931846474176
0.00031732296347349763,0.02492894623844568
0.00032100108955431715,0.024962290460444868
0.00032472184920731285,0.02499276968326899
0.00032848573660300434,0.02502145484129901
0.0003322932516398972,0.02504945939030225
0.0003361449000108765,0.025077788543175755
0.0003400411932703706,0.025106446062439426
0.00034398264890229247,0.025135435754224937
0.00034796979038876914,0.02516476146878127
0.0003520031472796679,0.025194427100986072
0.0003560832552629278,0.02522443659086294
0.000360210656235707,0.025254793924104763
0.00036438589837635443,0.025285503132603006
0.0003686095362172158,0.02531656829498325
0.00037288213071828336,0.025347993537146903
0.00037720424934169976,0.025379783032819132
0.00038157646612712486,0.025413717038978163
0.00038599936176797673,0.02545038713360583
0.00039047352368855597,0.025487482275415578
0.0003949995461220643,0.025525007391177006
0.000399578030189527,0.02556296746476644
0.00040420958397963103,0.02560163919719362
0.0004088948226294864,0.025641743467072674
0.00041363436840632776,0.025682312590044554
0.00041842885079015847,0.02572335195427362
0.0004232789065573553,0.025764867010379063
0.00042818517986524155,0.0257986647151738
0.0004331483223376403,0.025832717155431208
0.00043816899315141946,0.02586716430134513
0.00044324785912404005,0.02590201072799313
0.00044838559480211905,0.025937261063483007
0.0004535828825510191,0.025972919989567477
0.00045884041264547613,0.026008992242265973
0.0004641588833612782,0.026045482612493665
0.0004695390010680063,0.026082395946697756
0.0004749814803228505,0.02612049788034982
0.0004804870439655134,0.026161754247297025
0.0004860564232142139,0.02624090904986918
0.0004916903577628031,0.02632098134464101
0.0004973895958790067,0.02640198176636755
0.0005031548945038057,0.026477462065269363
0.0005089870193519685,0.026545382019230256
0.0005148867450137498,0.02661408924099975
0.0005208548550577665,0.02668353283531797
0.0005268921421350677,0.026747431050509335
0.0005329994080844093,0.026803394052401962
0.0005391774640387505,0.026859003093616385
0.0005454271305329836,0.02691272566032322
0.0005517492376129129,0.02695520085381578
0.0005581446249454966,0.02699816838204284
0.0005646141419303673,0.027041633951711563
0.0005711586478126435,0.027085603335676188
0.0005777790117970507,0.027126926591006108
0.0005844761131633638,0.027165359384166858
0.0005912508413831881,0.027204237656146213
0.0005981040962380944,0.02724356657053915
0.0006050367879391225,0.027283351350792462
0.0006120498372476703,0.027323261097771705
0.0006191441755977848,0.02736050091800865
0.0006263207452198692,0.027405164943102817
0.0006335804992658254,0.027450346673924216
0.0006409244019356456,0.02749605211125803
0.0006483534286054727,0.027542287325445218
0.0006558685659571436,0.027590578134399156
0.0006634708121092351,0.0276551175841132
0.0006711611767496287,0.02771877337323237
0.0006789406812696112,0.02777971687625814
0.0006868103588995307,0.027838964306414814
0.000694771254846024,0.027898898480183416
0.0007028244264308353,0.027967724025866614
0.0007109709432312439,0.028113033862972703
0.0007192118872221193,0.02816806505562288
0.0007275483529196233,0.028223734121002875
0.0007359814475265771,0.02827558699531007
0.0007445122910795143,0.028323584023640914
0.0007531420165974376,0.02837004071267906
0.0007618717702322999,0.028417035886413405
0.0007707027114212304,0.02846570841810341
0.0007796360130405236,0.028521796790413112
0.0007886728615614156,0.028578535289340713
0.0007978144572076629,0.02863491516839123
0.0008070620141149507,0.028687884714850242
0.0008164167604921472,0.028741468237266705
0.0008258799387844272,0.028807976762569205
0.0008354528058382871,0.028871805968896557
0.0008451366330684721,0.028924230961529036
0.0008549327066268384,0.028977263618134453
0.0008648423275731727,0.029017257350274987
0.0008748668120479914,0.029055703943601262
0.0008850074914473438,0.029102899858546954
0.00089526571259964,0.029153325945181267
0.0009056428379445294,0.029207341256453623
0.0009161402457138521,0.029261982665260734
0.0009267593301146883,0.02931885116414898
0.0009375015015145289,0.029381108221694464
0.0009483681866285928,0.02944414689214177
0.0009593608287093146,0.029504667493819525
0.0009704808877380307,0.029565889596583177
0.0009817298406188842,0.02963566357568089
0.00099310918137498,0.02971496403228896
0.0010046204213468132,0.029801121236078143
0.001016265089392995,0.029904658208674245
0.0010280447320933097,0.029946181449192855
0.0010399609139541202,0.029988185990252214
0.0010520152176161591,0.030048182643124997
0.0010642092440647246,0.030125013155226837
0.001076544612842316,0.030215023870511837
0.0010890229622637305,0.030270864484172665
0.001101645949633657,0.030327352352653086
0.001114415251466788,0.03039960998154294
0.0011273325637104871,0.030468702071834053
0.0011403996019700331,0.030535937923242263
0.0011536181017364785,0.030602282306691153
0.0011669898186171474,0.030665009985701003
0.0011805165285688054,0.030764479848889182
0.0011942000281335325,0.030842733981973548
0.0012080421346773289,0.03090464950699396
0.0012220446866314887,0.030958970563886273
0.0012362095437367692,0.031008839854456925
0.0012505385872903913,0.031090778633235745
0.0012650337203959038,0.031201491026592792
0.0012796968682159415,0.031287759212934016
0.001294529978227916,0.03136769066843924
0.0013095350204826678,0.031467094561763866
0.0013247139878661174,0.031535204368307826
0.0013400688963639508,0.03158206227938922
0.001355601785329369,0.03164100185214251
0.0013713147177539455,0.03175295085330956
0.001387209780541621,0.0318242369975578
0.001403289084785873,0.031905235927823995
0.0014195547660501016,0.03199380006652898
0.0014360089846512606,0.03205298040609781
0.0014526539259467812,0.03215446891106381
0.0014694918006248172,0.032256103369013654
0.0014865248449978572,0.03239403717988919
0.0015037553212997384,0.032451843738619625
0.001521185517986105,0.03252489169994387
0.0015388177500383464,0.03258156664973344
0.001556654359271062,0.032650620990142945
0.0015746977146430866,0.03274343221535338
0.001592950212572123,0.03280871296377434
0.0016114142772530198,0.0328667039845055
0.0016300923609797412,0.03291078844310631
0.0016489869444710648,0.0329803306252894
0.001668100537200059,0.03308168008330534
0.0016874356777273757,0.03317180226567626
0.001706994934038408,0.033277649152623365
0.001726780903884356,0.03335269030206138
0.0017467962151272458,0.03340362840176205
0.0017670435260889468,0.03355873123679801
0.0017875255259042354,0.03363553117958594
0.0018082449348779518,0.033677561980646906
0.0018292045048462937,0.051300960265850556
0.0018504070195423021,0.051377880378780494
0.0018718552949655793,0.05147096635932247
0.0018935521797562953,0.05156232819683282
0.0019155005555735278,0.05166219987773246
0.0019377033374779887,0.05174579906691307
0.0019601634743191855,0.05190734525980256
0.001982883949127071,0.05200827870526183
0.002005867779508234,0.052186250120753105
0.002029118018046678,0.052318694067647796
0.002052637752709252,0.05246646959644198
0.0020764301072557748,0.0526203306377694
0.0021004982416539153,0.05276519551785482
0.0021248453524988827,0.0528711531651906
0.0021494746734379805,0.05301581550790363
0.00217438947560008,0.0531370227408978
0.0021995930680300748,0.053272099667087715
0.0022250887981283695,0.05339190408381249
0.002250880052095462,0.05351352520089538
0.00227697025538168,0.0536592759695874
0.0023033628731421313,0.05382522009604831
0.002330061410696925,0.05394445096239107
0.002357069413996728,0.05408182745038888
0.0023843904700937206,0.054249330144209386
0.002412028207618007,0.05435018187559722
0.00243998629725955,0.0544630845912845
0.0024682684522556926,0.05459327997010029
0.0024968784288843266,0.054703008052479726
0.0025258200269627847,0.05482290902385856
0.002555097090352507,0.054925264401288254
0.0025847135074695635,0.05507282454501104
0.002614673211801092,0.05521771888986846
0.00264498018242772,0.055347681927262846
0.002675638444552045,0.055477940200471886
0.0027066520700332413,0.05562018755246194
0.0027380251779278576,0.05574070469263539
0.0027697619350368907,0.05585389520049724
0.002801866556459195,0.05596356711912802
0.002834343306151309,0.05609409454569433
0.0028671964974937695,0.0562109565051999
0.0029004304938639917,0.05634347308253895
0.002934049709215787,0.05647335469979016
0.0029680586086656023,0.05660712178277222
0.003002461709085549,0.05674425149843124
0.0030372635797033115,0.05690888893288376
0.0030724688427090033,0.05706110539078524
0.003108082173869064,0.05723667198356388
0.0031441083031472647,0.057377395350694305
0.00318055201533292,0.05752556000966037
0.0032174181506763717,0.057647907011157386
0.003254711605531848,0.05778340266268939
0.003292437333007769,0.057937589935436705
0.0033306003436245884,0.058052753674395996
0.003369205705980267,0.05820754400618324
0.003408258547423452,0.0583372247500963
0.0034477640547344642,0.05851182627094602
0.0034877274748141775,0.05865642350200743
0.003528154115380883,0.058844582703001524
0.0035690493456752297,0.05898438178829912
0.0036104185971733375,0.05912557994788494
0.0036522673643081755,0.059263705056392925
0.0036946012051993025,0.05942782951725652
0.003737425742391064,0.05959494865840269
0.0037807466635993493,0.05977097897339308
0.0038245697224669993,0.05990773483042209
0.0038689007393279753,0.060048537531055435
0.003913745601980384,0.06020083169211854
0.0039591102664684585,0.06038553698298712
0.004005000757873611,0.06057796899111747
0.004051423171114647,0.06070235987081289
0.0040983836717572615,0.06083686960950452
0.004145888496832911,0.06098890841506506
0.004193943955667186,0.061110984671126044
0.004242556430717777,0.061262483677259796
0.004291732378422158,0.06145665045089839
0.004341478330055092,0.06160670409771633
0.004391800892596086,0.06176601656454751
0.004442706749606883,0.061981124005109335
0.004494202662119142,0.06214608063884477
0.0045462954695324,0.062313467383611654
0.004598992090522438,0.062495007691453774
0.004652299523960189,0.06266792448263458
0.004706224849841282,0.06285123530378708
0.004760775230226368,0.06305596368393286
0.00481595791019235,0.06325069988184402
0.004871780218794631,0.06341921056121202
0.004928249570040513,0.06362455380115109
0.004985373463873894,0.06380354184774716
0.005043159487171359,0.0639764995612443
0.005101615314749833,0.064167980343772
0.005160748710385908,0.06433076272640703
0.005220567527846975,0.06446652094897087
0.005281079711934331,0.06469332931807333
0.005342293299538352,0.06488749299207983
0.005404216420705915,0.06506683924731825
0.00546685729972018,0.06522074878547171
0.0055302242561929005,0.06540187050858462
0.005594325706169377,0.06559596809999482
0.005659170163246243,0.06579833540162898
0.005724766239702178,0.06592768191116738
0.005791122647641758,0.06609253381888701
0.005858248200152536,0.06630649846746059
0.005926151812475552,0.06648588975901584
0.005994842503189409,0.06666792771463471
0.006064329395408062,0.06681397283124811
0.006134621717992506,0.06699826807226565
0.0062057288067765,0.06716838774479648
0.0062776601058065,0.06735859680797922
0.006350425168595962,0.06752645776400579
0.00642403365939419,0.06768427569232571
0.006498495354469888,0.06792837495695078
0.006573820143409586,0.06812668734814564
0.006650018030431118,0.06833150108391742
0.006727099135712337,0.06851428030381598
0.006805073696735206,0.06873880462164575
0.0068839520696454964,0.06895182873107389
0.006963744730628222,0.06918418740113222
0.007044462277299037,0.06939455017966839
0.007126115430111745,0.06958324415241668
0.007208715033782135,0.0711218305250794
0.007292272058728313,0.07136795884915426
0.007376797602527731,0.07158015678352916
0.007462302891391108,0.0718283101330979
0.007548799281653432,0.07204963134206559
0.007636298261282241,0.07227950260000796
0.0077248114514034,0.07252336785936514
0.007814350607844541,0.07275076580298633
0.00790492762269642,0.07304118781888272
0.007996554525892346,0.07327681874120144
0.008089243486805939,0.0735752775268697
0.008183006815867389,0.0739148623759009
0.008277856966198472,0.07416683910732882
0.00837380653526649,0.07442181993072257
0.008470868266557402,0.07469731339236725
0.008569055051268348,0.07491549597387824
0.008668379930019773,0.07514484386434121
0.008768856094587427,0.07538336001545558
0.008870496889654403,0.08225459720134529
0.00897331581458352,0.08254267596498296
0.009077326525210223,0.08282137920932711
0.009182542835656282,0.08311204985068009
0.009288978720164497,0.08341810740753634
0.009396648314954691,0.08371415806120668
0.009505565920101192,0.08402502848351326
0.009615746001432095,0.0843763652794715
0.009727203192450537,0.08465540866837626
0.009839952296278227,0.0850070453905988
0.009954008287621519,0.08534981351106988
0.010069386314760271,0.08570934999121428
0.010186101701559752,0.08602967235713996
0.010304169949505875,0.086344672267572
0.01042360673976401,0.08668250223266658
0.010544427935261684,0.08700106288229843
0.010666649582795389,0.08731202571258816
0.010790287915161836,0.08761724932844224
0.01091535935331391,0.08798495928667274
0.011041880508541602,0.08839898527279669
0.011169868184678225,0.08874123412817661
0.011299339380332217,0.08913036614408103
0.011430311291144786,0.08948010908533115
0.011562801312073753,0.08980013023152751
0.011696827039703846,0.09022234302954475
0.01183240627458378,0.0906535797347607
0.011969557023590427,0.090997844723114
0.012108297502320394,0.091396868496936
0.012248646137509308,0.09185698230440695
0.012390621569479156,0.09223161810637612
0.012534242654613994,0.09262385871639998
0.01267952846786434,0.09300289601904195
0.012826498305280598,0.09336793821414305
0.012975171686575868,0.09378493021387577
0.013125568357718427,0.09421940789598475
0.013277708293554291,0.09460360458238717
0.013431611700460153,0.09500221998375682
0.013587299019027091,0.09542339557138599
0.013744790926775366,0.09592245377607848
0.013904108340900697,0.09636662690788393
0.014065272421052363,0.09683256925759845
0.014228304572143519,0.09726195396689029
0.014393226447194065,0.09768282121658992
0.014560059950206485,0.09812928685381542
0.014728827239075018,0.09860203062082526
0.014899550728528537,0.09910517623351499
0.015072253093107555,0.0995403447565284
0.01524695727017573,0.09998115501946854
0.015423686462966274,0.10046897222609
0.01560246414366368,0.10092544632779595
0.015783314056521166,0.10138329322266651
0.01596626022101425,0.10193073968203976
0.01615132693503091,0.10238562715787063
0.01633853877809862,0.10290987822009914
0.016527920614648955,0.10340007995804168
0.0167194975973199,0.10389342560782418
0.016913295170296487,0.10440046096474165
0.01710933907269015,0.10489319661074341
0.01730765534195726,0.10541912968428391
0.01750827031735725,0.10592635337542362
0.017711210643450888,0.10638217130236371
0.017916503273639015,0.10689339633478845
0.018124175473742375,0.10744045330930216
0.018334254825622908,0.10799463769606199
0.018546769230846995,0.10858395466795064
0.018761746914391215,0.10910109346012573
0.018979216428391014,0.10968194134778168
0.019199206655932846,0.11029866557073173
0.019421746814890263,0.11086955433140404
0.019646866461804465,0.11146040450060615
0.01987459549580984,0.11208377837799821
0.02010496416260499,0.11259676791500546
0.02033800305846982,0.11318823016616934
0.020573743134329137,0.11381318486627172
0.02081221569986339,0.11438418174433296
0.021053452427667062,0.11500014238957405
0.02129748535745521,0.11564092902194764
0.021544346900318843,0.11632816270361827
0.02179406984302956,0.11693106553332008
0.0220466873523941,0.11749561224569946
0.022302232979659387,0.118085298208646
0.022560740664968614,0.11872716038231142
0.022822244741868985,0.11939179109433289
0.023086779941871697,0.12006409855120034
0.023354381399064792,0.12071137176233113
0.023625084654779475,0.12137573692507528
0.023898925662310503,0.12203231394508691
0.024175940791691306,0.12277564482122864
0.024456166834524465,0.12348710939708016
0.024739641008868142,0.12417943657768696
0.025026400964179192,0.12485862769067795
0.025316484786313556,0.12551167954198694
0.025609931002584595,0.12620031008892768
0.025906778586880088,0.1269406134967893
0.026207066964838526,0.12767290552003402
0.02651083601908539,0.1283648638745165
0.026818126094530156,0.1290757697195397
0.02712897800372467,0.12985802373762384
0.027443433032283655,0.1306247056929703
0.02776153294436801,0.13136948422340267
0.028083319988231725,0.13210830305834534
0.028408836901833042,0.1328497631467253
0.028738126918510663,0.13360047753345383
0.029071233772725785,0.13438409714648536
0.029408201705870638,0.1351405690237752
0.029749075472144403,0.13598047396023866
0.030093900344497212,0.1367428657311292
0.03044272212064303,0.137546361076959
0.030795587129142266,0.1383304640393465
0.03115254223555488,0.1390839695365095
0.03151363484866479,0.13980762147859363
0.031878912926776456,0.14057311306455966
0.03224842498408442,0.1413810277027874
0.0326222200971167,0.14213352652899117
0.03300034791125285,0.1429199293307914
0.03338285864731761,0.14375394806787883
0.033769803108250916,0.14461896922741682
0.03416123268585528,0.14541584481212239
0.034557199367621395,0.14629915575365743
0.03495775574363275,0.14713832313363165
0.035362955013550426,0.14801779087841815
0.03577285099367873,0.14894848881429307
0.0361874981241128,0.14978017839207475
0.03660695147596903,0.15062259451263574
0.03703126675869927,0.15143322404138562
0.03746050032748993,0.152295506072549
0.037894709190746674,0.153269073962525
0.03833395101766601,0.15408148579593822
0.03877828414589457,0.15498545424468155
0.03922776758927719,0.15590295414154315
0.03968246104569482,0.15676790079594377
0.040142424904993215,0.1576543381947201
0.040607720257003654,0.158561047429217
0.041078408899656464,0.15940790091662288
0.04155455334718875,0.16031267353495426
0.04203621683844714,0.16126641038619471
0.04252346334528682,0.16222150314245476
0.04301635758106795,0.1631394358918856
0.0435149650092505,0.1641052639717215
0.044019351852088745,0.1650723960974705
0.044529585099426554,0.16603670007370808
0.04504573251759458,0.16695021353145656
0.04556786265841064,0.16794424101436897
0.046096044868284336,0.1689109287170002
0.04663034929742731,0.16985394785511182
0.04717084690917017,0.17075611596566342
0.047717609489387455,0.1716845804125764
0.04827070965603183,0.17279067760436467
0.0488302208687788,0.1737865792535032
0.0493962174387832,0.17482467876369956
0.04996877453854884,0.17585375152013516
0.0505479682119124,0.17688613594361138
0.05113387538414326,0.1778686378329034
0.05172657387216019,0.17885302662366412
0.05232614239486662,0.17984353721603705
0.052932660583605615,0.18089956110865227
0.05354620899273607,0.1819454246002569
0.05416686911033152,0.18296578438346303
0.05479472336900287,0.1840121662797542
0.05542985515684669,0.1850615553224529
0.05607234882852033,0.18614295854520907
0.05672228971644543,0.187183076955446
0.05737976414214134,0.18836484833543995
0.05804485942768978,0.1895285385532059
0.05871766390733255,0.1906201719173784
0.05939826693920356,0.19177227141775555
0.060086758917196864,0.19295681189664954
0.0607832312829723,0.19408647942323518
0.06148777653810023,0.19525971648850132
0.062200488256347115,0.19635619641766294
0.06292146109610344,0.19753354610767912
0.06365079081295572,0.19866935090040388
0.06438857427240419,0.19983027205543982
0.06513490946272803,0.2009931804007104
0.0658898955079995,0.20216196898839875
0.06665363268124913,0.20340812808042702
0.06742622241778341,0.2045443130945371
0.06820776732865685,0.2056635921139102
0.06899837121430018,0.2069241122537465
0.0697981390783066,0.20811568421892698
0.07060717714137772,0.20939579209250653
0.07142559285543126,0.21060594876962818
0.07225349491787214,0.21178761919360573
0.07309099328602911,0.2130437076955769
0.07393819919175866,0.21433367876742482
0.07479522515621821,0.2156246712013025
0.07566218500481055,0.21689116222256244
0.07653919388230147,0.218209380776159
0.0774263682681127,0.21958057977138679
0.07832382599179197,0.22089626845754795
0.07923168624866253,0.2221597130049418
0.08015006961565405,0.2234927974326359
0.08107909806731686,0.22472062439808807
0.08201889499202203,0.2260181834680559
0.08296958520834907,0.2273741065450634
0.08393129498166364,0.22866134535223717
0.08490415204088747,0.2299704904678479
0.0858882855954625,0.23137097178808083
0.08688382635251184,0.2327411105426731
0.08789090653419954,0.23412148592528523
0.08890965989529158,0.23551797122373275
0.08994022174092044,0.23692964773505323
0.09098272894455559,0.2383930511868803
0.09203731996618221,0.2397846842774952
0.09310413487069075,0.24123960259405614
0.09418331534647952,0.24266447147369127
0.0952750047242729,0.24416789242531706
0.09637934799615785,0.2455968757310048
0.09749649183484087,0.2471178012230361
0.0986265846131282,0.2486783442729381
0.09976977642363201,0.25026105830199674
0.10092621909870483,0.2517935622606008
0.10209606623060476,0.2533505812781399
0.10327947319189525,0.25485321794418636
0.10447659715608053,0.25631273068797666
0.10568759711848051,0.25781197500167996
0.10691263391734772,0.25935533647803377
0.10815187025522892,0.2609786434048266
0.10940547072057435,0.2626228076070157
0.11067360180959745,0.26422417848262886
0.11195643194838795,0.2659548909861429
0.11325413151528127,0.2675512398360326
0.11456687286348727,0.2692890262751159
0.11589483034398118,0.27085814125394797
0.11723818032865997,0.2725233519252738
0.11859710123376706,0.27420469054499025
0.11997177354358855,0.2759807798428101
0.12136237983442417,0.2777427592231705
0.12276910479883604,0.2795818631040352
0.12419213527017846,0.28135676365835627
0.12563166024741215,0.28312243446195473
0.12708787092020596,0.28488602388500217
0.12856096069432965,0.28673721964983756
0.130051125217341,0.28856180087842553
0.13155856240457053,0.29038737943877985
0.1330834724654076,0.29223842483704054
0.1346260579298911,0.29419461057724616
0.13618652367560827,0.2960930045023856
0.1377650769549055,0.2980384382769975
0.13936192742241435,0.2998810563806196
0.14097728716289676,0.3018621060412606
0.142611370719413,0.303866675626638
0.14426439512181588,0.3058195013775956
0.14593657991557576,0.3078455748941603
0.1476281471909391,0.3099637121161212
0.14933932161242533,0.3120390893745649
0.15107033044866555,0.31417310664605874
0.15282140360258709,0.31625159599489283
0.15459277364194784,0.3184953968147302
0.15638467583022478,0.3206706538539077
0.15819734815786016,0.32281567098985287
0.16003103137387018,0.32500533267756954
0.16188596901781993,0.32717223304885423
0.1637624074521689,0.32940931389019557
0.16566059589499152,0.3317230024863921
0.16758078645307686,0.3339836032524696
0.16952323415541215,0.336328203749748
0.1714881969870541,0.33861635642765947
0.17347593592339325,0.3410260789258251
0.1754867149648152,0.34348545945545095
0.1775208011717636,0.34588585501292946
0.1795784647002097,0.34830656541899063
0.18165997883753285,0.35071903769907936
0.18376562003881725,0.3531294939856192
0.18589566796356882,0.3556299979840064
0.18805040551285834,0.35813050198239366
0.1902301188668946,0.3606935017807943
0.19243509752303323,0.3632612055641422
0.19466563433422632,0.36589476513675157
0.19692202554791735,0.3685263087158121
0.19920457084538712,0.37112962838518915
0.20151357338155584,0.3738115718029702
0.20384933982524642,0.37648746724010484
0.20621218039991446,0.37914253074390164
0.2086024089248505,0.3819467777703111
0.21102034285685967,0.38480276863114043
0.21346630333242453,0.3876876553995027
0.21594061521035676,0.39055372622807605
0.21844360711494284,0.39336334923728244
0.22097561147959033,0.39623396377162534
0.22353696459097966,0.39911632282776693
0.22612800663372795,0.40197701767354344
0.2287490817355704,0.40487736039244676
0.2314005380130654,0.40776291915865864
0.23408272761782944,0.41086082924534645
0.23679600678330787,0.4138989315234191
0.23954073587208793,0.4170223775283919
0.24231727942376008,0.4201599354882065
0.24512600620333397,0.4233629473598793
0.24796728925021602,0.42642093945299375
0.2508415059277541,0.4295080975740878
0.2537490379733572,0.4326281835898126
0.2566902715491952,0.4357840986741099
0.25966559729348726,0.43911699482561656
0.26267541037238384,0.4423963443316981
0.26572011053245065,0.44566695786573485
0.26880010215376077,0.4489899872320408
0.2719157943036019,0.452386264363954
0.2750676007908067,0.45572273368725214
0.2782559402207126,0.45908205093743704
0.28148123605075814,0.4625898797123849
0.28474391664672477,0.46613802835830925
0.28804441533962977,0.46956252939990595
0.2913831704832789,0.4731442779383106
0.2947606255124859,0.47665009071970965
0.29817722900196736,0.48015388750755994
0.30163343472591975,0.48394328338149323
0.30512970171828707,0.48763255157583496
0.30866649433372745,0.4912646999529602
0.3122442823092858,0.4948020966332908
0.3158635408267819,0.49849270882333185
0.31952475057592133,0.5021651770714335
0.32322839781813806,0.5059599489281634
0.3269749744511768,0.5097244808816612
0.33076497807442423,0.513596532491096
0.3345989120549975,0.5172562327800552
0.3384772855945983,0.5209864928432228
0.34240061379714254,0.5249768160741886
0.34636941773717345,0.5290074591761307
0.3503842245290676,0.5329272226328875
0.3544455673970435,0.5370848733284054
0.3585539857459817,0.5412499160002688
0.36271002523306484,0.545331630938781
0.3669142378402494,0.5494744976816074
0.3711671819475767,0.5537141321147773
0.37546942240733366,0.5579201666554667
0.37982153061907364,0.5620663933875412
0.3842240846055061,0.5663818104027222
0.38867766908926676,0.5706551979033667
0.393182875570577,0.5750178079430145
0.39774030240580366,0.5794859216450507
0.40235055488692933,0.5837544519857537
0.4070142453219439,0.5880700221759291
0.4117319931161679,0.5926315435790604
0.4165044248545185,0.5972421208252134
0.42133217438472886,0.6019689536993481
0.4262158829015325,0.6067119145218736
0.43115619903182284,0.6113036758282373
0.43615377892080054,0.6159270210335327
0.441209286319119,0.6204488945635374
0.4463233926710397,0.6251656474699281
0.4514967772036102,0.6300174719440899
0.4567301270168747,0.6347012969558496
0.4620241371751313,0.6395309455009744
0.46737951079924633,0.6444382030804864
0.47279695916003905,0.6493461460923325
0.4782772017727485,0.6541435387406761
0.4838209664925957,0.658962435320207
0.48942898961145315,0.663941939385794
0.49510201595563513,0.6688549156642699
0.5008407989848213,0.6737458763482712
0.5066461008921268,0.6787406760298368
0.5125186927053332,0.6837531079900545
0.5184593543892912,0.6888663396277132
0.5244688749495119,0.693935219407298
0.5305480525369574,0.6990820509374371
0.5366976945540476,0.7041529467105705
0.5429186177618943,0.7093568980579262
0.5492116483887789,0.7145164975472079
0.5555776222398878,0.7198380485182447
0.5620173848083188,0.7250641757946374
0.5685317913873753,0.7305416302667831
0.5751217071841613,0.7360338686916201
0.5817880074344935,0.7414582353336469
0.5885315775191451,0.746916201868154
0.595353313081437,0.7526133996371211
0.6022541201461928,0.7582333176533835
0.6092349152400711,0.763847859686849
0.6162966255132942,0.7695013775955918
0.6234401888627864,0.775400174719441
0.6306665540567405,0.7813554196626571
0.6379766808606282,0.7872858006854379
0.6453715401646701,0.7933075734157651
0.6528521141127848,0.7991714266514347
0.6604193962330305,0.8052671191452188
0.6680743915695615,0.8111894361938041
0.675818116816111,0.8172327128553188
0.6836516004510238,0.8233821651770714
0.6915758828738525,0.8293508500772797
0.6995920165435374,0.8352845910893085
0.707701066118189,0.8413285397486728
0.7159041085964888,0.8472878166789867
0.7242022334607315,0.8531711578522948
0.732596542821523,0.8589825952556952
0.741088151564157,0.8649149922720246
0.7496781874966877,0.8706840938108998
0.7583677914997191,0.8764679793024662
0.7671581176779302,0.8823224245682415
0.7760503335133571,0.8880787581479741
0.7850456200204509,0.8937793159061892
0.794145171902934,0.8994382097977287
0.8033501977124734,0.9051132316376588
0.8126619200091946,0.9107465896109133
0.822081575524054,0.9164216114508432
0.8316104153230961,0.9221053692628184
0.8412497049736118,0.9278388549156643
0.8510007247122247,0.9334628049190241
0.8608647696149244,0.9392030105503663
0.8708431497690724,0.9450204959344131
0.880937190447399,0.9508594852496473
0.8911482322840202,0.9566642026745514
0.9014776314524917,0.962747127209193
0.9119267598459299,0.968745380014784
0.9224970052592174,0.9746340971708891
0.9331897715733238,0.980191519387138
0.9440064789417604,0.9854337746119212
0.9549485639791966,0.9902163833075734
0.9660174799522646,0.9938794435857805
0.9772146969725725,0.9963167797863047
0.9885417021919574,0.9983798131845978
1.0,1.0


==> data/EEG/DTS/NHiTS-offline/total/roc_InceptionTimeS.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.006245089305887147
2.7254325312810276e-05,0.006246161495291384
2.7570233256095827e-05,0.006247246112563332
2.7889802923804396e-05,0.006248343301755798
2.8213076759394707e-05,0.006249453208591325
2.8540097698292373e-05,0.00625057598048154
2.8870909173592345e-05,0.006251711766546736
2.9205555121827452e-05,0.006252860717635677
2.95440799888038e-05,0.00625402298634563
2.9886528735503827e-05,0.006255198727042633
3.0232946844057763e-05,0.006256388095882001
3.0583380323784315e-05,0.006257591250829061
3.0937875717301366e-05,0.006258808351680137
3.12964801067075e-05,0.006260039560083764
3.165924111983521e-05,0.00626128503956217
3.20262069365765e-05,0.006262544955532983
3.2397426295281954e-05,0.006263819475331204
3.277294849923382e-05,0.0062651087682314395
3.315282342319423e-05,0.00626641300547037
3.353710152002929e-05,0.006267732360269504
3.392583382740992e-05,0.006269067007858177
3.4319071974590426e-05,0.00627041712549683
3.4716868189265594e-05,0.0062717828925005475
3.511927530450728e-05,0.006273164490262878
3.552634676578139e-05,0.00627456210227992
3.5938136638046256e-05,0.006275975914174695
3.6354699612933176e-05,0.006277406113721806
3.677609101601031e-05,0.006278852890872372
3.720236681413066e-05,0.006280316437779251
3.7633583622865324e-05,0.0062817969488225735
3.806979871402284e-05,0.006283294620635547
3.8511070023255685e-05,0.006284809652130581
3.895745615775501e-05,0.006286342244525694
3.940901640403448e-05,0.006287892601371255
3.986581073580439e-05,0.0062894609285769985
4.032789982193705e-05,0.0062910474344393865
4.079534503452449e-05,0.0062926523296692695
4.1268208457029516e-05,0.006294275827419871
4.174655289253135e-05,0.0062959181433150935
4.223044187206672e-05,0.006297579495478166
4.271993966306776e-05,0.006299260104560602
4.321511127789762e-05,0.006300960193771518
4.371602248248502e-05,0.006302679988907269
4.422273980505897e-05,0.006304419718381439
4.473533054498463e-05,0.006306179613255183
4.525386278170167e-05,0.006307959907267911
4.577840538376616e-05,0.0063097608368683335
4.6309028017997366e-05,0.006311582641245861
4.684580115873045e-05,0.006313425562362378
4.738879609717651e-05,0.006315289844984376
4.793808495089107e-05,0.0063171757367154625
4.8493740673352334e-05,0.006319083488029245
4.9055837063650453e-05,0.006321013352302602
4.962444877628913e-05,0.006322965585849329
5.0199651331100794e-05,0.006324940447954182
5.0781521123276707e-05,0.00632693820090732
5.137013543351339e-05,0.006328959110039133
5.196557243827657e-05,0.0063310034437554855
5.2567911220184194e-05,0.006333071473573368
5.3177231778509664e-05,0.006335163474156953
5.379361503980698e-05,0.006337279723354074
5.441714286865888e-05,0.006339420502233131
5.5047898078549675e-05,0.0063415860951204234
5.5685964442864085e-05,0.006343776789637903
5.633142670601352e-05,0.006345992876741383
5.698437059469136e-05,0.006348234650759177
5.764488282925873e-05,0.006350502409431191
5.8313051135262185e-05,0.00635279645394847
5.8988964255084936e-05,0.006355117088993193
5.9672711959733106e-05,0.006357464622779153
6.0364385060758635e-05,0.006359839367092675
6.106407542232036e-05,0.006362241637334036
6.177187597338488e-05,0.006364671752559357
6.248788072006888e-05,0.006367130035522972
6.321218475812448e-05,0.006369616812720297
6.394488428556937e-05,0.006372132414431191
6.468607661546321e-05,0.006374677174763826
6.543586018883229e-05,0.006377251431699061
6.619433458774387e-05,0.0063798555271353235
6.696160054853215e-05,0.00638248980693403
6.773775997517745e-05,0.006384176018796298
6.852291595284057e-05,0.006385443484874525
6.9317172761554e-05,0.0063867256422943065
7.012063589007177e-05,0.006388022661344628
7.09334120498799e-05,0.006389334714288318
7.17556091893692e-05,0.006390661975384922
7.258733650817246e-05,0.006392004620913848
7.342870447166758e-05,0.006393362829197775
7.42798248256491e-05,0.006394736780626345
7.514081061116962e-05,0.006396126657680114
7.601177617955322e-05,0.00639753264495479
7.689283720758305e-05,0.006398954929185753
7.778411071286482e-05,0.0064003936992728504
7.868571506936843e-05,0.006401849146305492
7.959777002314978e-05,0.006403321463588024
8.05203967082547e-05,0.006404810846665408
8.145371766280736e-05,0.006406317493349187
8.239785684528512e-05,0.006407841603743758
8.335293965098187e-05,0.006409383380272954
8.43190929286625e-05,0.006410943027706924
8.529644499741017e-05,0.006412520753189331
8.628512566366886e-05,0.006414116766264863
8.728526623848371e-05,0.006415731278907063
8.829699955494083e-05,0.006417364505546487
8.932045998580959e-05,0.006419016663099175
9.03557834613892e-05,0.0064206879709954685
9.140310748756223e-05,0.006422378651209147
9.246257116405733e-05,0.006424088928286918
9.353431520292377e-05,0.006425819029378231
9.461848194721992e-05,0.006427569184265453
9.571521538991856e-05,0.00642933962539438
9.682466119303115e-05,0.006431130587905119
9.794696670695385e-05,0.006435655664987434
9.908228099003788e-05,0.006437545152329994
0.00010023075482838654,0.00643945654093239
0.00010139254075588153,0.006441390084654578
0.00010256779307444219,0.006443346040299039
0.00010375666787451859,0.006445324667644881
0.00010495932305582277,0.0064473262294823365
0.00010617591834830001,0.006449350991647675
0.00010740661533334334,0.006451399223058496
0.00010865157746525384,0.006453471195749462
0.00010991097009294972,0.006455567184908412
0.0001111849604819271,0.006457687468912924
0.00011247371783647519,0.0064598323293672795
0.00011377741332214914,0.006462002051139865
0.00011509622008850323,0.006464390266020357
0.00011643031329208767,0.006466911702175134
0.00011777987011971193,0.006469462364579344
0.0001191450698119776,0.006472042591997726
0.00012052609368708426,0.006474652727121677
0.00012192312516491107,0.00647729311661477
0.0001233363497913776,0.006479964111158791
0.00012476595526308696,0.006482666065500323
0.00012621213145225474,0.006485399338497849
0.00012767507043192657,0.006488164293169428
0.0001291549665014884,0.006490961296740901
0.00013065201621247213,0.00649379072069466
0.00013216641839466052,0.006496652940818996
0.00013369837418249466,0.006499548337258003
0.00013524808704178755,0.006502477294562066
0.0001368157627967472,0.006505440201738939
0.00013840160965731315,0.00650843745230541
0.00014000583824680976,0.006511469444339559
0.00014162866162991988,0.006514536580533638
0.0001432702953409831,0.006517639268247546
0.00014493095741262166,0.0065207779195629425
0.00014661086840469845,0.006523952951337969
0.00014831025143361044,0.00652803091837959
0.00015002933220192182,0.006534443089645391
0.00015176833902834055,0.006540916312574374
0.00015352750287804228,0.006547436946577269
0.000155307057393346,0.0065540331619806606
0.00015710723892474503,0.006560705834857046
0.00015892828656229778,0.006648631514085764
0.00016077044216738237,0.006656438416027144
0.00016263395040481922,0.006664335808645049
0.00016451905877536624,0.006672324740827062
0.00016642601764859036,0.006676527847933244
0.00016835508029612023,0.0066805152350398
0.00017030650292528443,0.006684548840397787
0.0001722805447131394,0.006688629199728147
0.00017427746784089192,0.006692756854961417
0.00017629753752872057,0.006696932354309716
0.0001783410220710008,0.006701156252339552
0.00018040819287193827,0.006705429110045474
0.00018249932448161524,0.006709751494924583
0.00018461469463245476,0.0067141239810519
0.0001867545842761076,0.006718547149156616
0.00018891927762076664,0.006723021586699218
0.00019110906216891378,0.006727547887949515
0.0001933242287555045,0.006732126654065564
0.00019556507158659492,0.006736758493173509
0.00019783188827841644,0.0067414440204483575
0.0002001249798969037,0.006746183858195677
0.00020244465099768038,0.0067510646384102545
0.00020479120966650856,0.006756153737523275
0.0002071649675602069,0.006761301824955233
0.0002095662399480433,0.006766509584446354
0.0002119953457536071,0.00677177770766217
0.00021445260759716674,0.006777106894285391
0.00021693835183851843,0.006782497852108822
0.00021945290862033137,0.006787951297129379
0.0002219966119119955,0.006793467953643174
0.0002245697995539774,0.006799048554341723
0.0002271728133026905,0.0068046938404092445
0.0002298059988758851,0.006810946309708342
0.0002324697059985648,0.00681781090493908
0.00023516428844943486,0.00682475506846351
0.00023789010410788932,0.006831779722566653
0.00024064751500154242,0.006838885800223837
0.00024343688735431105,0.006846074245224619
0.00024625859163505465,0.006853346012298119
0.00024911300260677886,0.00686024090360766
0.0002520004993764092,0.00697508083925589
0.0002549214654451423,0.006983043311621311
0.0002578762887593801,0.006991066614073638
0.0002608653617622548,0.0069991773806371334
0.00026388908144575103,0.007007382160006086
0.0002669478494034321,0.007015249338693477
0.00027004207188377727,0.007022757985245783
0.0002731721598441376,0.007030353665362923
0.000276338529005317,0.007038037387860718
0.00027954159990678566,0.007045810173248283
0.0002827817979625341,0.007053719430141746
0.0002860595535175742,0.007061953549399709
0.000289375301905095,0.007070283111258058
0.0002927294835042816,0.007078709222002681
0.00029612254379880347,0.007087233000742555
0.00029955493343598134,0.007095855579558376
0.0003030271082866396,0.007104578103652909
0.0003065395295056527,0.007113401731503095
0.00031009266359319264,0.007122355453664601
0.00031368698245668765,0.0071314875131493856
0.00031732296347349763,0.007140725423360493
0.00032100108955431715,0.00715097965813469
0.00032472184920731285,0.007162310257173218
0.00032848573660300434,0.007173772190456765
0.0003322932516398972,0.007185366980295302
0.0003361449000108765,0.0071971234858476205
0.0003400411932703706,0.0072090189872383486
0.00034398264890229247,0.007221052370720654
0.00034796979038876914,0.007232941599825153
0.0003520031472796679,0.0072446505571023695
0.0003560832552629278,0.0072564952342174084
0.000360210656235707,0.007268477204314143
0.00036438589837635443,0.007280598058770932
0.0003686095362172158,0.007292859407411978
0.00037288213071828336,0.007305252929286488
0.00037720424934169976,0.007315664351889455
0.00038157646612712486,0.007326157672174476
0.00038599936176797673,0.007336772621712518
0.00039047352368855597,0.007347261768731768
0.0003949995461220643,0.007357798061590472
0.000399578030189527,0.007368456481802123
0.00040420958397963103,0.0073792384449585776
0.0004088948226294864,0.007390145383059972
0.00041363436840632776,0.007400002112658644
0.00041842885079015847,0.007409645110481741
0.0004232789065573553,0.007419399881374781
0.00042818517986524155,0.007429251632463251
0.0004331483223376403,0.007439217307427669
0.00043816899315141946,0.007455456399415183
0.00044324785912404005,0.007472265994679994
0.00044838559480211905,0.007489270431849956
0.0004535828825510191,0.007506501982517409
0.00045884041264547613,0.007523950087940992
0.0004641588833612782,0.007541600436312634
0.0004695390010680063,0.007559455371853041
0.0004749814803228505,0.007577517265955044
0.0004804870439655134,0.007595788517498561
0.0004860564232142139,0.007614271553169188
0.0004916903577628031,0.0076329688277805095
0.0004973895958790067,0.007652950878882578
0.0005031548945038057,0.007673858048000337
0.0005089870193519685,0.0076954232738071894
0.0005148867450137498,0.007717309570376495
0.0005208548550577665,0.007743381957465896
0.0005268921421350677,0.007772719674096802
0.0005329994080844093,0.00780275217121916
0.0005391774640387505,0.007833174875762272
0.0005454271305329836,0.007863950213287896
0.0005517492376129129,0.007893104933115472
0.0005581446249454966,0.007921488939153893
0.0005646141419303673,0.007950161423203043
0.0005711586478126435,0.007979166253232538
0.0005777790117970507,0.008009047850471646
0.0005844761131633638,0.008040109768183472
0.0005912508413831881,0.008071549556610328
0.0005981040962380944,0.008103755249931547
0.0006050367879391225,0.008136731941319423
0.0006120498372476703,0.00816957505309554
0.0006191441755977848,0.008209950996817438
0.0006263207452198692,0.008300203536384772
0.0006335804992658254,0.008401725193868146
0.0006409244019356456,0.008508148960019921
0.0006483534286054727,0.008554736386266405
0.0006558685659571436,0.008598860976979076
0.0006634708121092351,0.008640870989215533
0.0006711611767496287,0.008726267047834716
0.0006789406812696112,0.008810759144935825
0.0006868103588995307,0.008875559501391062
0.000694771254846024,0.008929634429722054
0.0007028244264308353,0.008960285709595717
0.0007109709432312439,0.0089912922718942
0.0007192118872221193,0.00902311198688563
0.0007275483529196233,0.009056968577976424
0.0007359814475265771,0.009098527955311006
0.0007445122910795143,0.009151586370261719
0.0007531420165974376,0.009212070705216189
0.0007618717702322999,0.00930515546617275
0.0007707027114212304,0.009459466454888214
0.0007796360130405236,0.00950663778350303
0.0007886728615614156,0.009554328447293396
0.0007978144572076629,0.00960149896378939
0.0008070620141149507,0.00964966687943417
0.0008164167604921472,0.00971291030965319
0.0008258799387844272,0.0098129826495576
0.0008354528058382871,0.009894026985489827
0.0008451366330684721,0.00994601498072017
0.0008549327066268384,0.010034674514573771
0.0008648423275731727,0.010126040972368302
0.0008748668120479914,0.010218660435249941
0.0008850074914473438,0.01033565451878774
0.00089526571259964,0.01039388428033076
0.0009056428379445294,0.010461549089745673
0.0009161402457138521,0.010573743392811566
0.0009267593301146883,0.010743626193500676
0.0009375015015145289,0.010834582756089759
0.0009483681866285928,0.010917772246554302
0.0009593608287093146,0.01099077877049862
0.0009704808877380307,0.011038803595997532
0.0009817298406188842,0.011095238088587206
0.00099310918137498,0.011175352925908167
0.0010046204213468132,0.011286821158482984
0.001016265089392995,0.01142521382149293
0.0010280447320933097,0.011559583289184569
0.0010399609139541202,0.011612943129751632
0.0010520152176161591,0.011716079216681498
0.0010642092440647246,0.011791490302977225
0.001076544612842316,0.011890476387322144
0.0010890229622637305,0.011991199999162986
0.001101645949633657,0.012082816904838414
0.001114415251466788,0.0121707279432944
0.0011273325637104871,0.01221030096042949
0.0011403996019700331,0.012304687711548778
0.0011536181017364785,0.01242778217523588
0.0011669898186171474,0.012585022404970619
0.0011805165285688054,0.012680874928876684
0.0011942000281335325,0.012803235164495403
0.0012080421346773289,0.012896925551904331
0.0012220446866314887,0.012972560494386854
0.0012362095437367692,0.013052097445032468
0.0012505385872903913,0.013129654112258037
0.0012650337203959038,0.013237168820424893
0.0012796968682159415,0.013288559987470052
0.001294529978227916,0.013441994857536202
0.0013095350204826678,0.013563644859462754
0.0013247139878661174,0.013631281985195412
0.0013400688963639508,0.013706931600700075
0.001355601785329369,0.013765654494034163
0.0013713147177539455,0.013875978892313573
0.001387209780541621,0.013907891549808492
0.001403289084785873,0.014017976059785369
0.0014195547660501016,0.01411469434924643
0.0014360089846512606,0.014206962274808332
0.0014526539259467812,0.014360199041486887
0.0014694918006248172,0.014437949390139754
0.0014865248449978572,0.01447535252222661
0.0015037553212997384,0.01456105704525292
0.001521185517986105,0.014667211045161744
0.0015388177500383464,0.014763936198989127
0.001556654359271062,0.014817755948003225
0.0015746977146430866,0.014883486459680028
0.001592950212572123,0.014951756539785704
0.0016114142772530198,0.015032883258929541
0.0016300923609797412,0.015093046191805603
0.0016489869444710648,0.015190176036688768
0.001668100537200059,0.015276335557871876
0.0016874356777273757,0.015403234947899575
0.001706994934038408,0.015467947282199019
0.001726780903884356,0.015570353723432157
0.0017467962151272458,0.015648533331186883
0.0017670435260889468,0.015754282333408524
0.0017875255259042354,0.015847408177626338
0.0018082449348779518,0.015912807673786993
0.0018292045048462937,0.01596546598671738
0.0018504070195423021,0.016063420471954894
0.0018718552949655793,0.016208296960667952
0.0018935521797562953,0.01633774040640838
0.0019155005555735278,0.01643774058630621
0.0019377033374779887,0.01658705582208677
0.0019601634743191855,0.01666955815848904
0.001982883949127071,0.016780714246173094
0.002005867779508234,0.016896005511054052
0.002029118018046678,0.017098883640176032
0.002052637752709252,0.01717312553653405
0.0020764301072557748,0.01725037470904079
0.0021004982416539153,0.017350160371821965
0.0021248453524988827,0.017428611018560646
0.0021494746734379805,0.017569124388242936
0.00217438947560008,0.017655033947408482
0.0021995930680300748,0.017761289006503256
0.0022250887981283695,0.017894173851047822
0.002250880052095462,0.018067292549108264
0.00227697025538168,0.018165523819664697
0.0023033628731421313,0.01828581938375431
0.002330061410696925,0.01837651615211964
0.002357069413996728,0.018489024306387592
0.0023843904700937206,0.01855740786665289
0.002412028207618007,0.01867362070952766
0.00243998629725955,0.018821535009288116
0.0024682684522556926,0.01888361342451734
0.0024968784288843266,0.01897462629674318
0.0025258200269627847,0.019066407701800587
0.002555097090352507,0.019135087518854316
0.0025847135074695635,0.01923830167241167
0.002614673211801092,0.019361139136035915
0.00264498018242772,0.019421102739610962
0.002675638444552045,0.019523981729274678
0.0027066520700332413,0.019624883948607875
0.0027380251779278576,0.01969294636224377
0.0027697619350368907,0.019783966288800726
0.002801866556459195,0.019880444692771025
0.002834343306151309,0.02004200897790693
0.0028671964974937695,0.020141125873406454
0.0029004304938639917,0.02021715251844448
0.002934049709215787,0.020365529752388555
0.0029680586086656023,0.02048262115228151
0.003002461709085549,0.020642416204915682
0.0030372635797033115,0.020796148224441653
0.0030724688427090033,0.020879879956071025
0.003108082173869064,0.020975497300828688
0.0031441083031472647,0.021096224607272916
0.00318055201533292,0.02122831457055848
0.0032174181506763717,0.021338579901898583
0.003254711605531848,0.021442495078135275
0.003292437333007769,0.021561458901769515
0.0033306003436245884,0.02164194718593738
0.003369205705980267,0.021719040212917023
0.003408258547423452,0.02186244852808531
0.0034477640547344642,0.021964970123876333
0.0034877274748141775,0.022079057579545758
0.003528154115380883,0.022212722896237734
0.0035690493456752297,0.02233563405224636
0.0036104185971733375,0.022459439675128978
0.0036522673643081755,0.022608313457230626
0.0036946012051993025,0.02273522106654216
0.003737425742391064,0.022876545214119033
0.0037807466635993493,0.022968818351745197
0.0038245697224669993,0.023107554308623626
0.0038689007393279753,0.023210782939038693
0.003913745601980384,0.02336560515556458
0.0039591102664684585,0.02351684013950803
0.004005000757873611,0.023635966262749615
0.004051423171114647,0.023770628292412867
0.0040983836717572615,0.023902134417770376
0.004145888496832911,0.024078752826579813
0.004193943955667186,0.024197032735253643
0.004242556430717777,0.02433111464997585
0.004291732378422158,0.0244890937257034
0.004341478330055092,0.02459985315925638
0.004391800892596086,0.024788299644518806
0.004442706749606883,0.0249344270519871
0.004494202662119142,0.025073202326356785
0.0045462954695324,0.02521809091052779
0.004598992090522438,0.025396814223803355
0.004652299523960189,0.025592294355219775
0.004706224849841282,0.025739309487050333
0.004760775230226368,0.025887843803143705
0.00481595791019235,0.02602000904258628
0.004871780218794631,0.026222651832169243
0.004928249570040513,0.026406815669890983
0.004985373463873894,0.026569981341558642
0.005043159487171359,0.026689268413347445
0.005101615314749833,0.02687391156496612
0.005160748710385908,0.027094651400626706
0.005220567527846975,0.02720810915743992
0.005281079711934331,0.027412667811761316
0.005342293299538352,0.02755262573889969
0.005404216420705915,0.027743648602524384
0.00546685729972018,0.027919197490771062
0.0055302242561929005,0.02814282094071825
0.005594325706169377,0.02840054450058177
0.005659170163246243,0.02870093822796722
0.005724766239702178,0.028886190702308516
0.005791122647641758,0.029109375010587045
0.005858248200152536,0.029344155240445285
0.005926151812475552,0.02950510577039934
0.005994842503189409,0.02971386817784441
0.006064329395408062,0.02990748341124342
0.006134621717992506,0.03019081555271471
0.0062057288067765,0.030399166268584975
0.0062776601058065,0.030601810209658985
0.006350425168595962,0.03086714276593956
0.00642403365939419,0.031085243841954824
0.006498495354469888,0.03132697263435266
0.006573820143409586,0.03158031583426839
0.006650018030431118,0.03187480314725545
0.006727099135712337,0.03211392020483654
0.006805073696735206,0.03236462338981768
0.0068839520696454964,0.03256992666142119
0.006963744730628222,0.03280875606746118
0.007044462277299037,0.03307065303698982
0.007126115430111745,0.03327820724387496
0.007208715033782135,0.033492671801211835
0.007292272058728313,0.033677975958866145
0.007376797602527731,0.03393983452831277
0.007462302891391108,0.03424484455479333
0.007548799281653432,0.034488964971506275
0.007636298261282241,0.03469715311393151
0.0077248114514034,0.03495060748881872
0.007814350607844541,0.03516110556664167
0.00790492762269642,0.035344163284959776
0.007996554525892346,0.035559632248231526
0.008089243486805939,0.03580131877469218
0.008183006815867389,0.03603307571273553
0.008277856966198472,0.03634820516626837
0.00837380653526649,0.036615292449599886
0.008470868266557402,0.036894792858819546
0.008569055051268348,0.03711251148065701
0.008668379930019773,0.037360514175320325
0.008768856094587427,0.03765199406699103
0.008870496889654403,0.03794861379670065
0.00897331581458352,0.03822686794721876
0.009077326525210223,0.03845889896295618
0.009182542835656282,0.038716356087787715
0.009288978720164497,0.039040934595266655
0.009396648314954691,0.039280923796322836
0.009505565920101192,0.03958357496625979
0.009615746001432095,0.03984946633177282
0.009727203192450537,0.04011314938148929
0.009839952296278227,0.040375382280172234
0.009954008287621519,0.04060163961864323
0.010069386314760271,0.040919206814728645
0.010186101701559752,0.04118752952812123
0.010304169949505875,0.041466741317680335
0.01042360673976401,0.041771112356266855
0.010544427935261684,0.04202798757099578
0.010666649582795389,0.04229760337279018
0.010790287915161836,0.04255246481913623
0.01091535935331391,0.042871181505028735
0.011041880508541602,0.04310556346379644
0.011169868184678225,0.04341564919835539
0.011299339380332217,0.04371605868950462
0.011430311291144786,0.04401879205415245
0.011562801312073753,0.044355878901150766
0.011696827039703846,0.044662953329368295
0.01183240627458378,0.04501808429484021
0.011969557023590427,0.0453365569883241
0.012108297502320394,0.04567729943678968
0.012248646137509308,0.04601339179708057
0.012390621569479156,0.04634116014284853
0.012534242654613994,0.04669083754014074
0.01267952846786434,0.046981919767739674
0.012826498305280598,0.04730984344601977
0.012975171686575868,0.047626511912447836
0.013125568357718427,0.04794630347572541
0.013277708293554291,0.0482487125817984
0.013431611700460153,0.048579289638383406
0.013587299019027091,0.04889955132104792
0.013744790926775366,0.04921400865385846
0.013904108340900697,0.049593371902858945
0.014065272421052363,0.04997689947423731
0.014228304572143519,0.05035029795655205
0.014393226447194065,0.050719946323655174
0.014560059950206485,0.05108283384341137
0.014728827239075018,0.05146575305811909
0.014899550728528537,0.05185472023936275
0.015072253093107555,0.05218800131623198
0.01524695727017573,0.052550392226546803
0.015423686462966274,0.05293005719046486
0.01560246414366368,0.05325327719428291
0.015783314056521166,0.05363909884614622
0.01596626022101425,0.05396386708664097
0.01615132693503091,0.054336002162076756
0.01633853877809862,0.054818210062546766
0.016527920614648955,0.0552477380104343
0.0167194975973199,0.0556474534333524
0.016913295170296487,0.056011779440458466
0.01710933907269015,0.05647719393302568
0.01730765534195726,0.056909212528026144
0.01750827031735725,0.05726920361667583
0.017711210643450888,0.057662205363054976
0.017916503273639015,0.05804960272221678
0.018124175473742375,0.058491443521601516
0.018334254825622908,0.0589057023278998
0.018546769230846995,0.059351201471220104
0.018761746914391215,0.0597685425262446
0.018979216428391014,0.06015052751831194
0.019199206655932846,0.060597011311355774
0.019421746814890263,0.06105802349532039
0.019646866461804465,0.06148790033498065
0.01987459549580984,0.06193898434159236
0.02010496416260499,0.06244607217256905
0.02033800305846982,0.06288131982808547
0.020573743134329137,0.06342184831477253
0.02081221569986339,0.06391472351618026
0.021053452427667062,0.06441306685554148
0.02129748535745521,0.06486681899824905
0.021544346900318843,0.06531955414587251
0.02179406984302956,0.06583159733888852
0.0220466873523941,0.0662999798400645
0.022302232979659387,0.06682847185886819
0.022560740664968614,0.0673832139213711
0.022822244741868985,0.06790511599544115
0.023086779941871697,0.0684627868417539
0.023354381399064792,0.06900438710946058
0.023625084654779475,0.06960145215589378
0.023898925662310503,0.0701475929323317
0.024175940791691306,0.0706799303628983
0.024456166834524465,0.0712466638093999
0.024739641008868142,0.07183012456820209
0.025026400964179192,0.07245163617224196
0.025316484786313556,0.07302449129844302
0.025609931002584595,0.0735837645319535
0.025906778586880088,0.07417812988952721
0.026207066964838526,0.07474094482897656
0.02651083601908539,0.07534328992440063
0.026818126094530156,0.07587654622236703
0.02712897800372467,0.07654165237691807
0.027443433032283655,0.07716667247745637
0.02776153294436801,0.07786133124165692
0.028083319988231725,0.0785217815487057
0.028408836901833042,0.07914670738490834
0.028738126918510663,0.07981895742599446
0.029071233772725785,0.08048945220483292
0.029408201705870638,0.08118540420670653
0.029749075472144403,0.08179625025199919
0.030093900344497212,0.0824882859536094
0.03044272212064303,0.08313878845872123
0.030795587129142266,0.08384672610236044
0.03115254223555488,0.08452093374559469
0.03151363484866479,0.0852362072441368
0.031878912926776456,0.0858743366544608
0.03224842498408442,0.086454298639112
0.0326222200971167,0.08713931731168452
0.03300034791125285,0.08784914822156772
0.03338285864731761,0.08857014890132127
0.033769803108250916,0.08921616074260981
0.03416123268585528,0.0898723204085747
0.034557199367621395,0.09057108215280087
0.03495775574363275,0.09130831081595718
0.035362955013550426,0.09200546281933988
0.03577285099367873,0.09276269407115463
0.0361874981241128,0.0935447924196107
0.03660695147596903,0.09422843300921672
0.03703126675869927,0.09493052878268357
0.03746050032748993,0.09568672946556182
0.037894709190746674,0.09643339460843862
0.03833395101766601,0.09713133480381875
0.03877828414589457,0.09785490538534289
0.03922776758927719,0.0985569195760381
0.03968246104569482,0.09930266383738975
0.040142424904993215,0.10002297130573198
0.040607720257003654,0.10073633085180962
0.041078408899656464,0.1015266151849444
0.04155455334718875,0.10227336872522008
0.04203621683844714,0.10300426814515058
0.04252346334528682,0.10376647860841481
0.04301635758106795,0.10450977756871178
0.0435149650092505,0.10523125960649979
0.044019351852088745,0.10603991667226664
0.044529585099426554,0.10677443295438034
0.04504573251759458,0.10755548273905369
0.04556786265841064,0.12087105022451697
0.046096044868284336,0.12271328834193973
0.04663034929742731,0.12444754403113804
0.04717084690917017,0.12600905852884295
0.047717609489387455,0.12740843959930598
0.04827070965603183,0.12870915045450323
0.0488302208687788,0.1299224473524778
0.0493962174387832,0.13115984912734363
0.04996877453854884,0.13230922476725812
0.0505479682119124,0.1333961825616054
0.05113387538414326,0.1345512908927686
0.05172657387216019,0.13561491506555054
0.05232614239486662,0.1367118341210753
0.052932660583605615,0.13775027513535854
0.05354620899273607,0.13900999595956803
0.05416686911033152,0.14007670424340896
0.05479472336900287,0.14112088132037565
0.05542985515684669,0.14230886443789664
0.05607234882852033,0.14336883538224965
0.05672228971644543,0.14450543095095275
0.05737976414214134,0.14563852073247233
0.05804485942768978,0.14678270752736086
0.05871766390733255,0.14791590175142863
0.05939826693920356,0.14912092848424813
0.060086758917196864,0.15027301514518726
0.0607832312829723,0.1514842098294598
0.06148777653810023,0.15273098591033768
0.062200488256347115,0.15395572396369267
0.06292146109610344,0.1551994963395233
0.06365079081295572,0.15637507449885887
0.06438857427240419,0.1575836193020112
0.06513490946272803,0.1588437558912927
0.0658898955079995,0.16008593290284728
0.06665363268124913,0.16125718561320834
0.06742622241778341,0.16258280409863374
0.06820776732865685,0.16391614822686593
0.06899837121430018,0.16523044939650114
0.0697981390783066,0.16642823897691442
0.07060717714137772,0.16782145558821102
0.07142559285543126,0.16908953753115336
0.07225349491787214,0.17043328491994106
0.07309099328602911,0.17179021857762514
0.07393819919175866,0.17309622125089122
0.07479522515621821,0.17449267852361644
0.07566218500481055,0.17588871715610513
0.07653919388230147,0.1772656407499496
0.0774263682681127,0.17860364927265446
0.07832382599179197,0.18004686317564486
0.07923168624866253,0.18142060345406893
0.08015006961565405,0.1827862803030784
0.08107909806731686,0.18418721860090045
0.08201889499202203,0.18563066998185604
0.08296958520834907,0.18714432451889632
0.08393129498166364,0.1885955244943216
0.08490415204088747,0.19001327907775917
0.0858882855954625,0.19145420334654928
0.08688382635251184,0.1930563686576959
0.08789090653419954,0.19455113621487416
0.08890965989529158,0.19608648140450016
0.08994022174092044,0.19763793937844598
0.09098272894455559,0.1991552987030442
0.09203731996618221,0.200741885625966
0.09310413487069075,0.20232756711256972
0.09418331534647952,0.20389422753847186
0.0952750047242729,0.20551172636247564
0.09637934799615785,0.20718298501444793
0.09749649183484087,0.20884013171157853
0.0986265846131282,0.2106746858410053
0.09976977642363201,0.2124517712917152
0.10092621909870483,0.21432497816006987
0.10209606623060476,0.2161037564679793
0.10327947319189525,0.21790336670922655
0.10447659715608053,0.21975203279349506
0.10568759711848051,0.22176399435521804
0.10691263391734772,0.22367246824810164
0.10815187025522892,0.22561655802701433
0.10940547072057435,0.22761507963174518
0.11067360180959745,0.22948592164505072
0.11195643194838795,0.23147804131206184
0.11325413151528127,0.23363752435992208
0.11456687286348727,0.2357781014055716
0.11589483034398118,0.2379107586855722
0.11723818032865997,0.24008198373765205
0.11859710123376706,0.2423015926349036
0.11997177354358855,0.24453396949129758
0.12136237983442417,0.2468980579262147
0.12276910479883604,0.2492893898059469
0.12419213527017846,0.2515597070089376
0.12563166024741215,0.2539130434782609
0.12708787092020596,0.25635306767018345
0.12856096069432965,0.25883609972448085
0.130051125217341,0.26117599623681204
0.13155856240457053,0.26365298031046297
0.1330834724654076,0.2661628922787447
0.1346260579298911,0.26890262751159194
0.13618652367560827,0.2715200591358108
0.1377650769549055,0.27421856206123174
0.13936192742241435,0.2767924849401646
0.14097728716289676,0.27957126537195087
0.142611370719413,0.28233653393825126
0.14426439512181588,0.2850655197903366
0.14593657991557576,0.2878926147436328
0.1476281471909391,0.290697533767892
0.14933932161242533,0.2935837645319535
0.15107033044866555,0.2965277871110813
0.15282140360258709,0.29944473230307234
0.15459277364194784,0.30237618439620995
0.15638467583022478,0.30531348699684163
0.15819734815786016,0.30817014985552044
0.16003103137387018,0.31106339329177557
0.16188596901781993,0.31410187487400043
0.1637624074521689,0.3170660573886164
0.16566059589499152,0.3201599354882064
0.16758078645307686,0.32339627713191316
0.16952323415541215,0.32660842685303404
0.1714881969870541,0.32969894496337615
0.17347593592339325,0.3329124386801962
0.1754867149648152,0.33598706814584256
0.1775208011717636,0.3391546267051946
0.1795784647002097,0.3423029366306028
0.18165997883753285,0.345429070626974
0.18376562003881725,0.3486728042470264
0.18589566796356882,0.3518992464883525
0.18805040551285834,0.35512331160540284
0.1902301188668946,0.35837510919965054
0.19243509752303323,0.3616181708218534
0.19466563433422632,0.36501915193871376
0.19692202554791735,0.3685619246018413
0.19920457084538712,0.3719677873630832
0.20151357338155584,0.375259727168873
0.20384933982524642,0.3786994425904105
0.20621218039991446,0.3821766010348767
0.2086024089248505,0.38575162959478526
0.21102034285685967,0.3892554263826356
0.21346630333242453,0.3926839594113299
0.21594061521035676,0.39603521268731934
0.21844360711494284,0.3994516497547208
0.22097561147959033,0.40303339829312546
0.22353696459097966,0.4064814192594584
0.22612800663372795,0.41015657549895834
0.2287490817355704,0.41362744439217797
0.2314005380130654,0.4173546321641345
0.23408272761782944,0.42104630065183796
0.23679600678330787,0.4247839526913514
0.23954073587208793,0.428475236879242
0.24231727942376008,0.43223976883273973
0.24512600620333397,0.43608023654324307
0.24796728925021602,0.43994960016127954
0.2508415059277541,0.44380821181372215
0.2537490379733572,0.44764330354142867
0.2566902715491952,0.451666554667025
0.25966559729348726,0.4554673745044016
0.26267541037238384,0.45930045023855925
0.26572011053245065,0.4632450776157516
0.26880010215376077,0.46715005711981716
0.2719157943036019,0.47116726026476713
0.2750676007908067,0.4751945433774612
0.2782559402207126,0.4791845527373755
0.28148123605075814,0.4833519252738391
0.28474391664672477,0.4873704724144883
0.28804441533962977,0.49151938713796123
0.2913831704832789,0.4957516295947853
0.2947606255124859,0.49993414421073856
0.29817722900196736,0.5044069618977219
0.30163343472591975,0.5086163564276595
0.30512970171828707,0.5129601505275183
0.30866649433372745,0.5172636247564008
0.3122442823092858,0.5215086351723675
0.3158635408267819,0.5259686849002083
0.31952475057592133,0.5303010550366238
0.32322839781813806,0.5345373294805456
0.3269749744511768,0.5389268194341779
0.33076497807442423,0.5433015254351187
0.3345989120549975,0.5478012230360864
0.3384772855945983,0.5524588401317116
0.34240061379714254,0.5570304415025872
0.34636941773717345,0.5617209864928433
0.3503842245290676,0.5662845238895236
0.3544455673970435,0.5710819165378671
0.3585539857459817,0.5756447819366978
0.36271002523306484,0.580309119010819
0.3669142378402494,0.5850527518311941
0.3711671819475767,0.5897774186487721
0.37546942240733366,0.5947014377372963
0.37982153061907364,0.5994429137826759
0.3842240846055061,0.6041892345944493
0.38867766908926676,0.6091109468449701
0.393182875570577,0.61398293125462
0.39774030240580366,0.6190578590148511
0.40235055488692933,0.6242073785363886
0.4070142453219439,0.629292386264364
0.4117319931161679,0.6342839862912439
0.4165044248545185,0.6392910422686647
0.42133217438472886,0.6444002419192258
0.4262158829015325,0.6494146898729924
0.43115619903182284,0.6544002419192259
0.43615377892080054,0.6595383963997101
0.441209286319119,0.664765808749412
0.4463233926710397,0.6699227202472953
0.4514967772036102,0.6751454875344398
0.4567301270168747,0.6804247026409516
0.4620241371751313,0.6856723338485317
0.46737951079924633,0.6909347490088031
0.47279695916003905,0.6962603319669377
0.4782772017727485,0.7017458504132786
0.4838209664925957,0.7070626973993683
0.48942898961145315,0.7124010483166454
0.49510201595563513,0.7178576708554533
0.5008407989848213,0.7234110610846046
0.5066461008921268,0.729006787178281
0.5125186927053332,0.7343995699213762
0.5184593543892912,0.7398373765203952
0.5244688749495119,0.7453168469860897
0.5305480525369574,0.750808413413077
0.5366976945540476,0.7564027955110544
0.5429186177618943,0.7619582017337544
0.5492116483887789,0.7675149519521537
0.5555776222398878,0.7731711578522948
0.5620173848083188,0.7788479363393936
0.5685317913873753,0.7847133929171427
0.5751217071841613,0.7905127343592501
0.5817880074344935,0.7963114038035078
0.5885315775191451,0.8021974329682144
0.595353313081437,0.8078872387608358
0.6022541201461928,0.8136738122438008
0.6092349152400711,0.8194832336536523
0.6162966255132942,0.8251884953968147
0.6234401888627864,0.8310187487400039
0.6306665540567405,0.8368059942208184
0.6379766808606282,0.8424646325903771
0.6453715401646701,0.8481157180297021
0.6528521141127848,0.8539372354008468
0.6604193962330305,0.8595282714245511
0.6680743915695615,0.8653874067602985
0.675818116816111,0.8712022041529467
0.6836516004510238,0.8768537060681405
0.6915758828738525,0.8825562798199046
0.6995920165435374,0.8881076540555071
0.707701066118189,0.89370942812983
0.7159041085964888,0.899246018412741
0.7242022334607315,0.9047947046569451
0.732596542821523,0.9103951347355688
0.741088151564157,0.9157906054700625
0.7496781874966877,0.9213198037766279
0.7583677914997191,0.9265775149519522
0.7671581176779302,0.9318533700692158
0.7760503335133571,0.9370183455412942
0.7850456200204509,0.9420005375982796
0.794145171902934,0.9468698340165311
0.8033501977124734,0.9515644109938849
0.8126619200091946,0.9561017404744305
0.822081575524054,0.9603823667764264
0.8316104153230961,0.964519857536456
0.8412497049736118,0.9684040051071836
0.8510007247122247,0.9719991936025805
0.8608647696149244,0.9754700624958001
0.8708431497690724,0.9784732208856932
0.880937190447399,0.9812243800819838
0.8911482322840202,0.9836899401921914
0.9014776314524917,0.9859021571130973
0.9119267598459299,0.9878953027350313
0.9224970052592174,0.9896814730192863
0.9331897715733238,0.9913271957529737
0.9440064789417604,0.9927047913446676
0.9549485639791966,0.9939311874202004
0.9660174799522646,0.9950104159666688
0.9772146969725725,0.9958954371346012
0.9885417021919574,0.9965842349304482
1.0,0.9994456017740744


==> data/EEG/DTS/NHiTS-offline/total/roc_LSTM.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0009203775063759204
1.0233165783302449e-05,0.0009217230036116317
1.0351779556301762e-05,0.0009230840966567988
1.0471768194855202e-05,0.0009244609662841994
1.05931476351837e-05,0.0009258537953619689
1.0715933998226711e-05,0.0009272627688778875
1.084014359178331e-05,0.0009286880739639494
1.09657929126781e-05,0.0009301298999212171
1.1092898648952227e-05,0.0009315884382449628
1.1221477682079803e-05,0.0009330638826501017
1.1351547089209991e-05,0.0009345564290969206
1.148312414543511e-05,0.0009360662758171039
1.1616226326085018e-05,0.0009375936233400617
1.1750871309048075e-05,0.0009391386745195626
1.1887076977119033e-05,0.000940701634560677
1.2024861420374123e-05,0.0009422827110470291
1.216424293857368e-05,0.000943882113968369
1.2305240043592616e-05,0.0009455000557484612
1.244787146187906e-05,0.0009471367512732982
1.259215613694151e-05,0.0009487924179196397
1.2738113231864785e-05,0.0009504672755838844
1.288576213185518e-05,0.0009521615467112741
1.3035122446815089e-05,0.0009538754563254391
1.3186214013947484e-05,0.0009556092320582833
1.3339056900390587e-05,0.0009573631041802179
1.3493671405883065e-05,0.0009591373056307441
1.3650078065460137e-05,0.000960932072049391
1.3808297652180924e-05,0.0009627476418070122
1.3968351179887397e-05,0.0009645842560374437
1.4130259905995336e-05,0.0009664421586695323
1.429404533431761e-05,0.0009683215964595305
1.4459729217920196e-05,0.0009702228190238702
1.4627333562011299e-05,0.0009721460788723156
1.4796880626863964e-05,0.0009740916314415
1.4968392930772556e-05,0.000976059735128851
1.514189325304352e-05,0.0009780506513269104
1.53174046370208e-05,0.0009800646444580498
1.5494950393146317e-05,0.00098210198200959
1.567455410205595e-05,0.000984162934569328
1.5856239617711373e-05,0.000986247775861474
1.60400310705682e-05,0.000988356782783006
1.622595287078087e-05,0.0009904902354404463
1.6414029711444665e-05,0.0009926484171870636
1.6604286571875295e-05,0.000994831614660505
1.6796748720926532e-05,0.000997040117820868
1.6991441720346258e-05,0.0009992742199892092
1.7188391428171457e-05,0.0010015342178865034
1.7387624002162504e-05,0.0010038204116730508
1.7589165903277326e-05,0.0010061331049883433
1.7793043899185774e-05,0.0010084726049913928
1.7999285067824765e-05,0.001010839222401525
1.8207916800994626e-05,0.0010132332715396494
1.8418966807997107e-05,0.0010156550703700027
1.86324631193156e-05,0.0010181049405423824
1.8848434090337955e-05,0.001020583207434864
1.906690840512252e-05,0.0010230902001970169
1.9287915080207776e-05,0.0010256262517936202
1.9511483468466162e-05,0.001028191699048885
1.9737643263002554e-05,0.0010307868826911902
1.9966424501097934e-05,0.0010334121473983347
2.0197857568198782e-05,0.001036067841843317
2.0431973201952705e-05,0.0010387543187406433
2.066880249629082e-05,0.0010414719348931733
2.09083769055575e-05,0.0010442210512395082
2.1150728248687946e-05,0.00104700203290193
2.1395888713434215e-05,0.0010498152492348935
2.1643890860640203e-05,0.0010526610738740823
2.189476762856621e-05,0.0010555398847860332
2.2148552337263592e-05,0.0010584520643183357
2.2405278693000182e-05,0.001061397999250413
2.266498079273693e-05,0.0010643780808448924
2.2927693128656486e-05,0.0010673927048995692
2.3193450592744275e-05,0.0010704422717999766
2.3462288481422625e-05,0.0010735271865725605
2.3734242500238664e-05,0.0010766478589384746
2.4009348768606518e-05,0.0010798047033679958
2.4287643824604503e-05,0.0010829981391355726
2.45691646298279e-05,0.0010862285903755111
2.4853948574297985e-05,0.0010894964861383053
2.5142033481427965e-05,0.0010928022604476217
2.543345761304648e-05,0.0010961463523579444
2.5728259674479322e-05,0.0010995292060128861
2.6026478819690045e-05,0.0011029512707041791
2.63281546564802e-05,0.0011064130009313462
2.6633327251749808e-05,0.001109914856462065
2.694203713681882e-05,0.001113457302393232
2.7254325312810276e-05,0.0011170408092127338
2.7570233256095827e-05,0.0011206658528619357
2.7889802923804396e-05,0.0011243329147988914
2.8213076759394707e-05,0.0011280424820622901
2.8540097698292373e-05,0.001131795047336141
2.8870909173592345e-05,0.001135591109015208
2.9205555121827452e-05,0.001139431171271206
2.95440799888038e-05,0.0011433157441197595
2.9886528735503827e-05,0.0011472453434881423
3.0232946844057763e-05,0.0011512204912837987
3.0583380323784315e-05,0.001155241715463661
3.0937875717301366e-05,0.001159309550104269
3.12964801067075e-05,0.0011634245354727045
3.165924111983521e-05,0.0011675872180983448
3.20262069365765e-05,0.0011717981508454513
3.2397426295281954e-05,0.0011760578929865962
3.277294849923382e-05,0.001180367010276944
3.315282342319423e-05,0.00118472607502939
3.353710152002929e-05,0.001189135666190572
3.392583382740992e-05,0.001193596369417765
3.4319071974590426e-05,0.001198108777156661
3.4716868189265594e-05,0.0012026734887200586
3.511927530450728e-05,0.001207291110367457
3.552634676578139e-05,0.0012119622553855773
3.5938136638046256e-05,0.0012166875441698168
3.6354699612933176e-05,0.0012214676043066442
3.677609101601031e-05,0.0012263030706569542
3.720236681413066e-05,0.0012293205798693304
3.7633583622865324e-05,0.001230936205512723
3.806979871402284e-05,0.0012325705580542598
3.8511070023255685e-05,0.0012342238545595189
3.895745615775501e-05,0.0012358963146101097
3.940901640403448e-05,0.0012375881603328368
3.986581073580439e-05,0.0012392996164292014
4.032789982193705e-05,0.0012410309102052451
4.079534503452449e-05,0.0012427822716017394
4.1268208457029516e-05,0.0012445539332247247
4.174655289253135e-05,0.0012463461303764052
4.223044187206672e-05,0.0012481591010863975
4.271993966306776e-05,0.0012499930861433481
4.321511127789762e-05,0.0012518483291269107
4.371602248248502e-05,0.0012537250764400982
4.422273980505897e-05,0.0012556235773420086
4.473533054498463e-05,0.00125754408398093
4.525386278170167e-05,0.0012594868514278297
4.577840538376616e-05,0.0012614521377102314
4.6309028017997366e-05,0.0012634402038464844
4.684580115873045e-05,0.0012654513138804309
4.738879609717651e-05,0.0012777750706353956
4.793808495089107e-05,0.0012801626461862083
4.8493740673352334e-05,0.0012825778963931733
4.9055837063650453e-05,0.0012850211420363357
4.962444877628913e-05,0.0012874927076139385
5.0199651331100794e-05,0.00128999292138552
5.0781521123276707e-05,0.0012925221154155113
5.137013543351339e-05,0.0012950806256173402
5.196557243827657e-05,0.0012976687917980439
5.2567911220184194e-05,0.0013002869577034026
5.3177231778509664e-05,0.0013029354710635903
5.379361503980698e-05,0.0013056146836393629
5.441714286865888e-05,0.0013083249512687723
5.5047898078549675e-05,0.0013110666339144312
5.5685964442864085e-05,0.0013138400957113177
5.633142670601352e-05,0.0013166457050151406
5.698437059469136e-05,0.00131948383445126
5.764488282925873e-05,0.0013223548609641797
5.8313051135262185e-05,0.0013252591658676081
5.8988964255084936e-05,0.0013281971348951041
5.9672711959733106e-05,0.0013311691582513084
6.0364385060758635e-05,0.001334175630663766
6.106407542232036e-05,0.0013372169514353543
6.177187597338488e-05,0.001340293524497315
6.248788072006888e-05,0.0013434057584629012
6.321218475812448e-05,0.0013465540666816496
6.394488428556937e-05,0.0013497388672942766
6.468607661546321e-05,0.0013529605832882153
6.543586018883229e-05,0.0013562196425537928
6.619433458774387e-05,0.0013595164779410618
6.696160054853215e-05,0.0013628515273172884
6.773775997517745e-05,0.0066293280073874946
6.852291595284057e-05,0.006657282551262693
6.9317172761554e-05,0.006685561119393115
7.012063589007177e-05,0.0067141674675802645
7.09334120498799e-05,0.006743105395159567
7.17556091893692e-05,0.006772378745504966
7.258733650817246e-05,0.006801991406539386
7.342870447166758e-05,0.006831947311251102
7.42798248256491e-05,0.006862250438216097
7.514081061116962e-05,0.006892904812126477
7.601177617955322e-05,0.006923914504325003
7.689283720758305e-05,0.006955283633345829
7.778411071286482e-05,0.006987117237063113
7.868571506936843e-05,0.007019398107709206
7.959777002314978e-05,0.007052053149549641
8.05203967082547e-05,0.0070850866996447215
8.145371766280736e-05,0.007118503145326105
8.239785684528512e-05,0.007152306924779503
8.335293965098187e-05,0.007186502527634135
8.43190929286625e-05,0.007221094495559017
8.529644499741017e-05,0.007256087422866158
8.628512566366886e-05,0.007291485957120758
8.728526623848371e-05,0.007327294799758463
8.829699955494083e-05,0.007362443960001519
8.932045998580959e-05,0.007397914174362771
9.03557834613892e-05,0.007433795527959287
9.140310748756223e-05,0.0074700927863520835
9.246257116405733e-05,0.007506810770340329
9.353431520292377e-05,0.007543954356601613
9.461848194721992e-05,0.007581528478339648
9.571521538991856e-05,0.007619538125939462
9.682466119303115e-05,0.007657988347630193
9.794696670695385e-05,0.007696706702675686
9.908228099003788e-05,0.007735656091973205
0.00010023075482838654,0.0077750569480131235
0.00010139254075588153,0.00781491450379711
0.00010256779307444219,0.00785523405298316
0.00010375666787451859,0.00789602095058864
0.00010495932305582277,0.007937280613701523
0.00010617591834830001,0.007979018522199868
0.00010740661533334334,0.008021240219479605
0.00010865157746525384,0.00806395131319079
0.00010991097009294972,0.008107157475982387
0.0001111849604819271,0.008150864446255662
0.00011247371783647519,0.008195078028926335
0.00011377741332214914,0.008239804096195564
0.00011509622008850323,0.008285048588329841
0.00011643031329208767,0.008330817514449956
0.00011777987011971193,0.008377116953329095
0.0001191450698119776,0.00842395305420018
0.00012052609368708426,0.008471332037572589
0.00012192312516491107,0.008519260196058318
0.0001233363497913776,0.008567743895207739
0.00012476595526308696,0.008616999360305357
0.00012621213145225474,0.008667293236232642
0.00012767507043192657,0.008718170074119973
0.0001291549665014884,0.008769636631144849
0.00013065201621247213,0.008821699742807974
0.00013216641839466052,0.00887436632384111
0.00013369837418249466,0.008927643369125443
0.00013524808704178755,0.008981537954620623
0.0001368157627967472,0.009036057238304534
0.00013840160965731315,0.00909167929814845
0.00014000583824680976,0.009148646219279851
0.00014162866162991988,0.009205995983686332
0.0001432702953409831,0.009263396488123996
0.00014493095741262166,0.009321462328250301
0.00014661086840469845,0.00938020121604588
0.00014831025143361044,0.009439620952881804
0.00015002933220192182,0.0094997294305557
0.00015176833902834055,0.00956053463233992
0.00015352750287804228,0.009622044634041812
0.000155307057393346,0.009684267605076317
0.00015710723892474503,0.009747211809550986
0.00015892828656229778,0.009810885607363559
0.00016077044216738237,0.009875297455312296
0.00016263395040481922,0.009940455908219152
0.00016451905877536624,0.010006369620065982
0.00016642601764859036,0.010073047345143917
0.00016835508029612023,0.010141328702130475
0.00017030650292528443,0.010214119863694537
0.0001722805447131394,0.010285498077775897
0.00017427746784089192,0.010355094018497324
0.00017629753752872057,0.010425496653577972
0.0001783410220710008,0.0104967153335027
0.00018040819287193827,0.010568759517138862
0.00018249932448161524,0.010641638772992628
0.00018461469463245476,0.010715362780479784
0.0001867545842761076,0.010788996329654776
0.00018891927762076664,0.010863393060287408
0.00019110906216891378,0.010938652131773887
0.0001933242287555045,0.011014783539603825
0.00019556507158659492,0.011091797395125683
0.00019783188827841644,0.011169703926889683
0.0002001249798969037,0.011246984039326441
0.00020244465099768038,0.01132482557383679
0.00020479120966650856,0.011403569378309324
0.0002071649675602069,0.011483372952618438
0.0002095662399480433,0.011546292975607603
0.0002119953457536071,0.011593253712965735
0.00021445260759716674,0.011640758777500699
0.00021693835183851843,0.011688814478569887
0.00021945290862033137,0.011737427198663162
0.0002219966119119955,0.011786603394250545
0.0002245697995539774,0.011836349596639723
0.0002271728133026905,0.011897299989570108
0.0002298059988758851,0.011948908286003443
0.0002324697059985648,0.012001114779992418
0.00023516428844943486,0.012053926405312032
0.00023789010410788932,0.012113808232296602
0.00024064751500154242,0.01217131175211581
0.00024343688735431105,0.012228458410751441
0.00024625859163505465,0.012286267462720537
0.00024911300260677886,0.01234474658589856
0.0002520004993764092,0.012403904918218609
0.0002549214654451423,0.012466814588825068
0.0002578762887593801,0.012530453452483487
0.0002608653617622548,0.012601948662272353
0.00026388908144575103,0.012662047636941499
0.0002669478494034321,0.012721623152691782
0.00027004207188377727,0.012798123255003463
0.0002731721598441376,0.012862739637220389
0.000276338529005317,0.012928023054108437
0.00027954159990678566,0.012993825762172593
0.0002827817979625341,0.013072761175126141
0.0002860595535175742,0.013137694489780189
0.000289375301905095,0.013203380453771455
0.0002927294835042816,0.013271150252124362
0.00029612254379880347,0.013349300982322574
0.00029955493343598134,0.013428357566404892
0.0003030271082866396,0.013515077569052342
0.0003065395295056527,0.01358485481497639
0.00031009266359319264,0.013654856665124204
0.00031368698245668765,0.013724104286350413
0.00031732296347349763,0.013794154564525494
0.00032100108955431715,0.013974951355895687
0.00032472184920731285,0.014048546425501542
0.00032848573660300434,0.014120481924123504
0.0003322932516398972,0.014192645743351131
0.0003361449000108765,0.014265646021505924
0.0003400411932703706,0.01434119815212442
0.00034398264890229247,0.014428775176678163
0.00034796979038876914,0.014500021904210894
0.0003520031472796679,0.014559646746195124
0.0003560832552629278,0.014619962706414125
0.000360210656235707,0.014713603956599966
0.00036438589837635443,0.014776019023988663
0.0003686095362172158,0.01483930150394821
0.00037288213071828336,0.014903317498234767
0.00037720424934169976,0.014976354517098407
0.00038157646612712486,0.015053043589192397
0.00038599936176797673,0.015120741312937284
0.00039047352368855597,0.01518933535302652
0.0003949995461220643,0.015258952957869179
0.000399578030189527,0.015334916802783954
0.00040420958397963103,0.015408996284086604
0.0004088948226294864,0.015482360356888233
0.00041363436840632776,0.015555505446141085
0.00041842885079015847,0.015628859016891414
0.0004232789065573553,0.01570214144910095
0.00042818517986524155,0.015778405869767215
0.0004331483223376403,0.015863038971460523
0.00043816899315141946,0.015942998346610948
0.00044324785912404005,0.016031274629315154
0.00044838559480211905,0.016109518757471623
0.0004535828825510191,0.016188428825667008
0.00045884041264547613,0.016267852082670373
0.0004641588833612782,0.016355550955127994
0.0004695390010680063,0.01643882326686597
0.0004749814803228505,0.016516502724935635
0.0004804870439655134,0.01658225541569289
0.0004860564232142139,0.01664778538475411
0.0004916903577628031,0.016714074919040745
0.0004973895958790067,0.016784144790622662
0.0005031548945038057,0.016857387951742322
0.0005089870193519685,0.017115184269937942
0.0005148867450137498,0.017200846161194286
0.0005208548550577665,0.017264873210352718
0.0005268921421350677,0.01733210284172084
0.0005329994080844093,0.017407646861979504
0.0005391774640387505,0.017477880071241077
0.0005454271305329836,0.017559317182325472
0.0005517492376129129,0.017633353920267877
0.0005581446249454966,0.017726108413560693
0.0005646141419303673,0.017813694533800987
0.0005711586478126435,0.017901014478224203
0.0005777790117970507,0.017976348460087374
0.0005844761131633638,0.018054303696296566
0.0005912508413831881,0.018136699470718894
0.0005981040962380944,0.0182190130311055
0.0006050367879391225,0.01831845320365263
0.0006120498372476703,0.018394800728114547
0.0006191441755977848,0.018462050061026674
0.0006263207452198692,0.01853405810415313
0.0006335804992658254,0.018624687508799184
0.0006409244019356456,0.018699618760742377
0.0006483534286054727,0.018789526929782523
0.0006558685659571436,0.018876778891924108
0.0006634708121092351,0.018950386114849137
0.0006711611767496287,0.01902292245983889
0.0006789406812696112,0.01912130562662962
0.0006868103588995307,0.019194131224478488
0.000694771254846024,0.01926609211910285
0.0007028244264308353,0.0193434247176313
0.0007109709432312439,0.01942956492517325
0.0007192118872221193,0.019534923424936228
0.0007275483529196233,0.01961665923416407
0.0007359814475265771,0.01969419010439961
0.0007445122910795143,0.0197620997812429
0.0007531420165974376,0.019830680365349636
0.0007618717702322999,0.019890729871841643
0.0007707027114212304,0.019953670585230822
0.0007796360130405236,0.02002741514943168
0.0007886728615614156,0.02009675533449778
0.0007978144572076629,0.020157604464433845
0.0008070620141149507,0.020223133698055985
0.0008164167604921472,0.020290210292866852
0.0008258799387844272,0.020360873294239943
0.0008354528058382871,0.0204327782474829
0.0008451366330684721,0.020506581363573303
0.0008549327066268384,0.020580098493846594
0.0008648423275731727,0.020653246293109107
0.0008748668120479914,0.020727063861744006
0.0008850074914473438,0.02080145137012931
0.00089526571259964,0.020876270881316657
0.0009056428379445294,0.02093928606035552
0.0009161402457138521,0.02100498651618432
0.0009267593301146883,0.021077337378647122
0.0009375015015145289,0.021133245863305644
0.0009483681866285928,0.021193857624335184
0.0009593608287093146,0.021255097475125696
0.0009704808877380307,0.0213290193394529
0.0009817298406188842,0.021402554315597448
0.00099310918137498,0.02147222395004271
0.0010046204213468132,0.021550575396497778
0.001016265089392995,0.02161931677569861
0.0010280447320933097,0.021688046310925517
0.0010399609139541202,0.021766655945964164
0.0010520152176161591,0.021844276691912086
0.0010642092440647246,0.021912677389134015
0.001076544612842316,0.021987492744129044
0.0010890229622637305,0.022069236312761843
0.001101645949633657,0.02215139013664134
0.001114415251466788,0.02223159496949733
0.0011273325637104871,0.02233130463917341
0.0011403996019700331,0.022425599756326447
0.0011536181017364785,0.02251977754624474
0.0011669898186171474,0.02260329227628426
0.0011805165285688054,0.022688987568212568
0.0011942000281335325,0.02277857754342419
0.0012080421346773289,0.02287094884312441
0.0012220446866314887,0.022970896889793365
0.0012362095437367692,0.02307929508221438
0.0012505385872903913,0.02318198429561073
0.0012650337203959038,0.023283678791051355
0.0012796968682159415,0.023403207175100412
0.001294529978227916,0.02349583709697185
0.0013095350204826678,0.023587912857426962
0.0013247139878661174,0.023691131597738984
0.0013400688963639508,0.023783923695277008
0.001355601785329369,0.02389502745927151
0.0013713147177539455,0.023982755322289055
0.001387209780541621,0.024070324401706655
0.001403289084785873,0.02414791244227762
0.0014195547660501016,0.024219337097604758
0.0014360089846512606,0.02429625019028847
0.0014526539259467812,0.024379993676131712
0.0014694918006248172,0.024458324008313874
0.0014865248449978572,0.024534454404041665
0.0015037553212997384,0.02462464291358095
0.001521185517986105,0.02470738633497576
0.0015388177500383464,0.02479793477854943
0.001556654359271062,0.024895785035369534
0.0015746977146430866,0.024999555571248572
0.001592950212572123,0.025113644220144206
0.0016114142772530198,0.02522203071809364
0.0016300923609797412,0.025322650639053867
0.0016489869444710648,0.025407986012230578
0.001668100537200059,0.025492373822713098
0.0016874356777273757,0.025578242441387244
0.001706994934038408,0.025670211792910853
0.001726780903884356,0.02575900852144018
0.0017467962151272458,0.025849229501836168
0.0017670435260889468,0.025958813804817994
0.0017875255259042354,0.02605464190872117
0.0018082449348779518,0.026165729283990153
0.0018292045048462937,0.02628296036308277
0.0018504070195423021,0.026398773421776378
0.0018718552949655793,0.02651036522786729
0.0018935521797562953,0.026603200964082207
0.0019155005555735278,0.0266877512189532
0.0019377033374779887,0.02677748218646737
0.0019601634743191855,0.026882183963120077
0.001982883949127071,0.02697532065278766
0.002005867779508234,0.02705374480874857
0.002029118018046678,0.027142568544857294
0.002052637752709252,0.027230931820539102
0.0020764301072557748,0.027319915424106868
0.0021004982416539153,0.027413786951535107
0.0021248453524988827,0.02750381849748585
0.0021494746734379805,0.02761272412258972
0.00217438947560008,0.027707475614922077
0.0021995930680300748,0.02781573037440785
0.0022250887981283695,0.027923489740967877
0.002250880052095462,0.028030206187471145
0.00227697025538168,0.02813910175547748
0.0023033628731421313,0.028234002691992065
0.002330061410696925,0.028333552047947158
0.002357069413996728,0.028448323301293786
0.0023843904700937206,0.02854687858976148
0.002412028207618007,0.028631624468639504
0.00243998629725955,0.028716282514991375
0.0024682684522556926,0.02880014605010765
0.0024968784288843266,0.028908088950612726
0.0025258200269627847,0.02900106174900664
0.002555097090352507,0.029112275083595467
0.0025847135074695635,0.029232337390111697
0.002614673211801092,0.029326416687294445
0.00264498018242772,0.02943295558945024
0.002675638444552045,0.029546563058489423
0.0027066520700332413,0.029633358582228937
0.0027380251779278576,0.029730733575793457
0.0027697619350368907,0.02984155523662546
0.002801866556459195,0.029963892717141775
0.002834343306151309,0.03008354953422184
0.0028671964974937695,0.030194483999176337
0.0029004304938639917,0.030307545313484906
0.002934049709215787,0.03041697886329372
0.0029680586086656023,0.030517846570846746
0.003002461709085549,0.030625787980733742
0.0030372635797033115,0.03074398030020666
0.0030724688427090033,0.03086666630092208
0.003108082173869064,0.030977839092533
0.0031441083031472647,0.031096446086105463
0.00318055201533292,0.031212320310771806
0.0032174181506763717,0.03132691835415697
0.003254711605531848,0.03142488558981159
0.003292437333007769,0.031536348777731725
0.0033306003436245884,0.03166222693877284
0.003369205705980267,0.03178813355126061
0.003408258547423452,0.031916553678099084
0.0034477640547344642,0.03203414537209307
0.0034877274748141775,0.03215463478528899
0.003528154115380883,0.032262877997048925
0.0035690493456752297,0.032394137298782086
0.0036104185971733375,0.03251229515075489
0.0036522673643081755,0.03260946591820328
0.0036946012051993025,0.03273003393401918
0.003737425742391064,0.03284329846269647
0.0037807466635993493,0.03296603124012769
0.0038245697224669993,0.033070511996526046
0.0038689007393279753,0.03317386367749768
0.003913745601980384,0.03327982079974142
0.0039591102664684585,0.03338977705030416
0.004005000757873611,0.03349249150943838
0.004051423171114647,0.03363045693825487
0.0040983836717572615,0.0337623325116576
0.004145888496832911,0.03387850606176618
0.004193943955667186,0.03401424920616133
0.004242556430717777,0.03413759191797744
0.004291732378422158,0.03425102821961248
0.004341478330055092,0.03435786041832302
0.004391800892596086,0.03447268115280584
0.004442706749606883,0.03460308359121707
0.004494202662119142,0.0347134370045274
0.0045462954695324,0.034832670206988145
0.004598992090522438,0.03494875262096218
0.004652299523960189,0.035068361967440946
0.004706224849841282,0.035199180034832994
0.004760775230226368,0.035314288643837184
0.00481595791019235,0.03541481632181359
0.004871780218794631,0.035552345757569506
0.004928249570040513,0.03566833883217509
0.004985373463873894,0.03580333789326873
0.005043159487171359,0.03593519887367366
0.005101615314749833,0.03606938900005614
0.005160748710385908,0.03619520294517913
0.005220567527846975,0.0363151527292986
0.005281079711934331,0.03646265405593378
0.005342293299538352,0.03661783242395199
0.005404216420705915,0.036744132148374894
0.00546685729972018,0.036874361221509146
0.0055302242561929005,0.03701145590194177
0.005594325706169377,0.03715195405769784
0.005659170163246243,0.037286785336219624
0.005724766239702178,0.03740359675775205
0.005791122647641758,0.03754231853256225
0.005858248200152536,0.037670564578780125
0.005926151812475552,0.03779522882229107
0.005994842503189409,0.037919232441487136
0.006064329395408062,0.038045323125403575
0.006134621717992506,0.03814567212034235
0.0062057288067765,0.03828671196808688
0.0062776601058065,0.03844059734763515
0.006350425168595962,0.03861405449037335
0.00642403365939419,0.03877287276559101
0.006498495354469888,0.038899880199262674
0.006573820143409586,0.03904850963209985
0.006650018030431118,0.039212132232301855
0.006727099135712337,0.03934534706400595
0.006805073696735206,0.03946476462474398
0.0068839520696454964,0.03958506126868931
0.006963744730628222,0.03975688429169598
0.007044462277299037,0.039901862418839466
0.007126115430111745,0.040076236413275526
0.007208715033782135,0.04022756852409726
0.007292272058728313,0.04042402607775021
0.007376797602527731,0.04062189436490591
0.007462302891391108,0.04079971403452936
0.007548799281653432,0.04098211084689725
0.007636298261282241,0.04114043293625695
0.0077248114514034,0.041360531691120875
0.007814350607844541,0.041530734854261314
0.00790492762269642,0.041714057904294874
0.007996554525892346,0.041905450038797636
0.008089243486805939,0.042081715148279096
0.008183006815867389,0.04228975981541118
0.008277856966198472,0.042509212239915495
0.00837380653526649,0.04270188664588383
0.008470868266557402,0.042887069737825405
0.008569055051268348,0.043123787654801536
0.008668379930019773,0.0433341252174944
0.008768856094587427,0.043546187571689945
0.008870496889654403,0.043731868973069396
0.00897331581458352,0.043970352419409775
0.009077326525210223,0.04420908946235349
0.009182542835656282,0.044426355369744736
0.009288978720164497,0.04464795206698085
0.009396648314954691,0.044852045287629344
0.009505565920101192,0.04506028279908959
0.009615746001432095,0.0452835189011711
0.009727203192450537,0.045515870622158325
0.009839952296278227,0.04576406293704858
0.009954008287621519,0.045949124016249364
0.010069386314760271,0.04620363510796355
0.010186101701559752,0.046443268368280485
0.010304169949505875,0.04664309180296591
0.01042360673976401,0.04687007263052809
0.010544427935261684,0.04708199502611896
0.010666649582795389,0.04731076195695114
0.010790287915161836,0.04753589276515124
0.01091535935331391,0.047783741183149084
0.011041880508541602,0.04805726819473913
0.011169868184678225,0.048308857133377694
0.011299339380332217,0.04856181885958607
0.011430311291144786,0.048831023176336016
0.011562801312073753,0.049083973490502794
0.011696827039703846,0.049344551205493706
0.01183240627458378,0.04960232714502372
0.011969557023590427,0.049831153179032146
0.012108297502320394,0.05010791844456107
0.012248646137509308,0.05034435429041625
0.012390621569479156,0.05060584151817956
0.012534242654613994,0.05090941959497984
0.01267952846786434,0.051196715668113256
0.012826498305280598,0.051496836687060066
0.012975171686575868,0.05181088216842765
0.013125568357718427,0.05205108025657181
0.013277708293554291,0.052346261422586984
0.013431611700460153,0.05262760395679207
0.013587299019027091,0.05291675729859282
0.013744790926775366,0.05321075172836812
0.013904108340900697,0.053497070789973275
0.014065272421052363,0.053807768559711144
0.014228304572143519,0.054116890354751514
0.014393226447194065,0.054400957690429484
0.014560059950206485,0.054696192890165654
0.014728827239075018,0.055064641230400335
0.014899550728528537,0.055398714092860304
0.015072253093107555,0.055709542688168856
0.01524695727017573,0.056094467816409796
0.015423686462966274,0.056468613473464414
0.01560246414366368,0.05679919105894119
0.015783314056521166,0.05715099927702261
0.01596626022101425,0.05748173878315688
0.01615132693503091,0.05781997299841572
0.01633853877809862,0.05814543168400301
0.016527920614648955,0.058496933047969546
0.0167194975973199,0.05888350010066155
0.016913295170296487,0.059260054046311725
0.01710933907269015,0.05966385367079682
0.01730765534195726,0.06008537014415172
0.01750827031735725,0.06041450677365541
0.017711210643450888,0.06082121672252564
0.017916503273639015,0.06119863396264926
0.018124175473742375,0.06159798811375945
0.018334254825622908,0.06197676301247111
0.018546769230846995,0.062411167722822666
0.018761746914391215,0.0628369413860859
0.018979216428391014,0.06328545842463598
0.019199206655932846,0.06368369764927213
0.019421746814890263,0.06412618320870296
0.019646866461804465,0.06461710236393073
0.01987459549580984,0.06500995124376836
0.02010496416260499,0.06542053080770065
0.02033800305846982,0.0658960964819095
0.020573743134329137,0.06635372105027694
0.02081221569986339,0.06673597390240218
0.021053452427667062,0.0671936590666371
0.02129748535745521,0.0676976734068416
0.021544346900318843,0.06818086809237574
0.02179406984302956,0.06866664547643528
0.0220466873523941,0.06910872675721998
0.022302232979659387,0.06957625513805614
0.022560740664968614,0.07011647849869626
0.022822244741868985,0.07059505914935789
0.023086779941871697,0.07109842550422484
0.023354381399064792,0.0716585717424774
0.023625084654779475,0.07228997883785046
0.023898925662310503,0.07287713996091494
0.024175940791691306,0.07336202867300481
0.024456166834524465,0.07393566662417164
0.024739641008868142,0.07450823635745657
0.025026400964179192,0.07508148047332609
0.025316484786313556,0.07568551502551031
0.025609931002584595,0.07625031706704005
0.025906778586880088,0.07677207287517637
0.026207066964838526,0.077374079816671
0.02651083601908539,0.07797226085630485
0.026818126094530156,0.07862972867338036
0.02712897800372467,0.07925056017795258
0.027443433032283655,0.07989152119840152
0.02776153294436801,0.08059764533442633
0.028083319988231725,0.08124503497234478
0.028408836901833042,0.0819549269509745
0.028738126918510663,0.08262959702554792
0.029071233772725785,0.0832783913226608
0.029408201705870638,0.08395491245973238
0.029749075472144403,0.08469110925612475
0.030093900344497212,0.0853787334460443
0.03044272212064303,0.08605897651874592
0.030795587129142266,0.08677871313646676
0.03115254223555488,0.08740180069897577
0.03151363484866479,0.08818926148665954
0.031878912926776456,0.0889024678975342
0.03224842498408442,0.08972306170410699
0.0326222200971167,0.09046599457856322
0.03300034791125285,0.09117558691374018
0.03338285864731761,0.09194315900237499
0.033769803108250916,0.09266532840824579
0.03416123268585528,0.09348230113724831
0.034557199367621395,0.09426236634069145
0.03495775574363275,0.09506354655749613
0.035362955013550426,0.09589387854833897
0.03577285099367873,0.09670085137729587
0.0361874981241128,0.09745340733897742
0.03660695147596903,0.09826220042278001
0.03703126675869927,0.0990562065287642
0.03746050032748993,0.09992001641682025
0.037894709190746674,0.10077615751629594
0.03833395101766601,0.10162084218193594
0.03877828414589457,0.10244409939464219
0.03922776758927719,0.10333377420646477
0.03968246104569482,0.10419154699592066
0.040142424904993215,0.10513809555809421
0.040607720257003654,0.10609397652616956
0.041078408899656464,0.1069675727914083
0.04155455334718875,0.1078953911599799
0.04203621683844714,0.1089091040326035
0.04252346334528682,0.10979963252524982
0.04301635758106795,0.11073753668656505
0.0435149650092505,0.11171013223043227
0.044019351852088745,0.11255431691179174
0.044529585099426554,0.11346275205830825
0.04504573251759458,0.11438378530467477
0.04556786265841064,0.11531873837026567
0.046096044868284336,0.11627377192392985
0.04663034929742731,0.11728185240098132
0.04717084690917017,0.11833344111857644
0.047717609489387455,0.1194217960359905
0.04827070965603183,0.12042940662589881
0.0488302208687788,0.12143802511086821
0.0493962174387832,0.12250706767782871
0.04996877453854884,0.12353172503006812
0.0505479682119124,0.12460024826882873
0.05113387538414326,0.12569685370423778
0.05172657387216019,0.12681649148037372
0.05232614239486662,0.12784779685475453
0.052932660583605615,0.1289005505150503
0.05354620899273607,0.13004194793388757
0.05416686911033152,0.13115180431422618
0.05479472336900287,0.13222129076308134
0.05542985515684669,0.13328544249953728
0.05607234882852033,0.13443938744596748
0.05672228971644543,0.13560962829474393
0.05737976414214134,0.13684319965323843
0.05804485942768978,0.13802567031785498
0.05871766390733255,0.13913359367968117
0.05939826693920356,0.1403917747463208
0.060086758917196864,0.141581210940125
0.0607832312829723,0.14272236586736048
0.06148777653810023,0.14394596069251983
0.062200488256347115,0.14521873530004706
0.06292146109610344,0.14655802701431359
0.06365079081295572,0.14786531428054292
0.06438857427240419,0.14916156674615477
0.06513490946272803,0.15044901393148688
0.0658898955079995,0.15195101229902672
0.06665363268124913,0.15344863135352915
0.06742622241778341,0.15474725644511841
0.06820776732865685,0.15601370299355535
0.06899837121430018,0.15734311890383712
0.0697981390783066,0.15873530004703984
0.07060717714137772,0.16011625562798198
0.07142559285543126,0.16144815536590282
0.07225349491787214,0.16291378267589546
0.07309099328602911,0.16433125557542366
0.07393819919175866,0.16570727773671123
0.07479522515621821,0.16714303804246602
0.07566218500481055,0.16861713527468813
0.07653919388230147,0.17005577582151737
0.0774263682681127,0.1715446782635278
0.07832382599179197,0.1730107980282498
0.07923168624866253,0.17460923325045358
0.08015006961565405,0.17627596513608693
0.08107909806731686,0.17784624689200995
0.08201889499202203,0.17941065788589478
0.08296958520834907,0.18088905315502993
0.08393129498166364,0.1824823600564478
0.08490415204088747,0.18412147955810018
0.0858882855954625,0.18569585377326794
0.08688382635251184,0.1873335125327599
0.08789090653419954,0.18902829110946845
0.08890965989529158,0.19069437065925457
0.08994022174092044,0.19227337463512714
0.09098272894455559,0.194039379073987
0.09203731996618221,0.19569595267007267
0.09310413487069075,0.19741280827901347
0.09418331534647952,0.19913245077615752
0.0952750047242729,0.20091660506686382
0.09637934799615785,0.20264095154895503
0.09749649183484087,0.20452724951280157
0.0986265846131282,0.20638733956051342
0.09976977642363201,0.2082696055372623
0.10092621909870483,0.210254687185001
0.10209606623060476,0.2121564410993885
0.10327947319189525,0.21398900397242918
0.10447659715608053,0.21581748538404674
0.10568759711848051,0.21777770311135006
0.10691263391734772,0.21972426329746794
0.10815187025522892,0.2217277064713393
0.10940547072057435,0.22369481634020386
0.11067360180959745,0.2257711175324239
0.11195643194838795,0.227793159061891
0.11325413151528127,0.22970902493112022
0.11456687286348727,0.2318150661917882
0.11589483034398118,0.23399838720516097
0.11723818032865997,0.2361245884013171
0.11859710123376706,0.23826481370149435
0.11997177354358855,0.24049929440225792
0.12136237983442417,0.24271755930381023
0.12276910479883604,0.24492910422686648
0.12419213527017846,0.24708016934345806
0.12563166024741215,0.2492665108009104
0.12708787092020596,0.25148242725623277
0.12856096069432965,0.25373362005241584
0.130051125217341,0.2560506686378604
0.13155856240457053,0.2582333176533835
0.1330834724654076,0.2605335662925879
0.1346260579298911,0.26293394261138364
0.13618652367560827,0.2652523351925274
0.1377650769549055,0.2677371428017734
0.13936192742241435,0.2700544318258182
0.14097728716289676,0.272442712183321
0.142611370719413,0.2748209099882479
0.14426439512181588,0.27722061689402594
0.14593657991557576,0.2796492171225052
0.1476281471909391,0.2821477051273436
0.14933932161242533,0.2845852892267254
0.15107033044866555,0.28698004166386665
0.15282140360258709,0.2895490894429138
0.15459277364194784,0.29207647335528525
0.15638467583022478,0.29459512129561183
0.15819734815786016,0.2971278811907802
0.16003103137387018,0.29967609703648945
0.16188596901781993,0.30222733828310167
0.1637624074521689,0.30489684833008535
0.16566059589499152,0.3076130636381963
0.16758078645307686,0.3104121992232812
0.16952323415541215,0.31314562193400985
0.1714881969870541,0.31590686109804444
0.17347593592339325,0.3186506283179894
0.1754867149648152,0.3213648276325516
0.1775208011717636,0.324124722800887
0.1795784647002097,0.3269371296714444
0.18165997883753285,0.32973523284725487
0.18376562003881725,0.3325972716887306
0.18589566796356882,0.3355654861904442
0.18805040551285834,0.33846246892009946
0.1902301188668946,0.3414468113702036
0.19243509752303323,0.344454673745044
0.19466563433422632,0.34741952825750955
0.19692202554791735,0.3504247026409516
0.19920457084538712,0.3536140044351858
0.20151357338155584,0.35671460251327197
0.20384933982524642,0.3599133122774007
0.20621218039991446,0.36303675828237353
0.2086024089248505,0.3661514683153014
0.21102034285685967,0.3693528660708285
0.21346630333242453,0.37256165580270145
0.21594061521035676,0.375784557489416
0.21844360711494284,0.3791492507223977
0.22097561147959033,0.38266178348229285
0.22353696459097966,0.38622942006585576
0.22612800663372795,0.3895956033427391
0.2287490817355704,0.393061622202809
0.2314005380130654,0.39659565889389153
0.23408272761782944,0.4000826557355016
0.23679600678330787,0.4036879241986425
0.23954073587208793,0.40718500100799676
0.24231727942376008,0.41084470129695577
0.24512600620333397,0.41458907331496536
0.24796728925021602,0.4182400376318796
0.2508415059277541,0.42205093743700023
0.2537490379733572,0.4259014851152477
0.2566902715491952,0.42969155298703043
0.25966559729348726,0.43358040454270547
0.26267541037238384,0.4375700557758215
0.26572011053245065,0.4417324104562866
0.26880010215376077,0.4458425417666839
0.2719157943036019,0.45001209596129293
0.2750676007908067,0.4541542907062698
0.2782559402207126,0.45823936563403
0.28148123605075814,0.46257240776829517
0.28474391664672477,0.4668227941670587
0.28804441533962977,0.47126469995296016
0.2913831704832789,0.4757032457496136
0.2947606255124859,0.48013910355486855
0.29817722900196736,0.48469928096230097
0.30163343472591975,0.4891076828459971
0.30512970171828707,0.4934574289362274
0.30866649433372745,0.49807674215442505
0.3122442823092858,0.5025388078758148
0.3158635408267819,0.5071003292789463
0.31952475057592133,0.5117088905315503
0.32322839781813806,0.5163073718164102
0.3269749744511768,0.5211067804583025
0.33076497807442423,0.5258363013238359
0.3345989120549975,0.530651165916269
0.3384772855945983,0.5355070223775285
0.34240061379714254,0.5402950070559773
0.34636941773717345,0.5452825750957597
0.3503842245290676,0.5500557758215174
0.3544455673970435,0.5550749277602312
0.3585539857459817,0.5601229756064781
0.36271002523306484,0.5653685908205094
0.3669142378402494,0.5704798064646193
0.3711671819475767,0.5756696458571333
0.37546942240733366,0.5809523617343396
0.37982153061907364,0.5862102573367708
0.3842240846055061,0.5914602513271958
0.38867766908926676,0.5968227941670586
0.393182875570577,0.6021463611316443
0.39774030240580366,0.6076567434984208
0.40235055488692933,0.6128472548887844
0.4070142453219439,0.6182346616490827
0.4117319931161679,0.62386331563739
0.4165044248545185,0.6293246421611451
0.42133217438472886,0.634988240037632
0.4262158829015325,0.6407795175055438
0.43115619903182284,0.6463046838250118
0.43615377892080054,0.651938772718506
0.441209286319119,0.6576648074726161
0.4463233926710397,0.6633882131577179
0.4514967772036102,0.6690981788858277
0.4567301270168747,0.6748457764935152
0.4620241371751313,0.6805100463678516
0.46737951079924633,0.6864088434917008
0.47279695916003905,0.6923015926349037
0.4782772017727485,0.6979940864189235
0.4838209664925957,0.7037699079362947
0.48942898961145315,0.7097271688730598
0.49510201595563513,0.7155943820979773
0.5008407989848213,0.7213473556884618
0.5066461008921268,0.7272642967542503
0.5125186927053332,0.7332262616759626
0.5184593543892912,0.7392110745245615
0.5244688749495119,0.744979504065587
0.5305480525369574,0.7508037094281298
0.5366976945540476,0.7566675626637995
0.5429186177618943,0.7627625831597339
0.5492116483887789,0.7687225320878973
0.5555776222398878,0.774492305624622
0.5620173848083188,0.7806162220280894
0.5685317913873753,0.7863463476916873
0.5751217071841613,0.7921483771251931
0.5817880074344935,0.7979141186748202
0.5885315775191451,0.8039735232847255
0.595353313081437,0.8098434245010416
0.6022541201461928,0.8155258383173173
0.6092349152400711,0.8213184597809287
0.6162966255132942,0.8270277535111887
0.6234401888627864,0.8327713191317787
0.6306665540567405,0.8382662455480142
0.6379766808606282,0.8437954438545796
0.6453715401646701,0.8493891539547074
0.6528521141127848,0.8549277602311672
0.6604193962330305,0.860157247496808
0.6680743915695615,0.865523150325919
0.675818116816111,0.8707822054969423
0.6836516004510238,0.8760499966400108
0.6915758828738525,0.881251259995968
0.6995920165435374,0.886406827498152
0.707701066118189,0.8916148108326054
0.7159041085964888,0.8967387944358578
0.7242022334607315,0.9017666823466165
0.732596542821523,0.9067804583025334
0.741088151564157,0.9116363147637928
0.7496781874966877,0.9164101874874001
0.7583677914997191,0.9210899805120624
0.7671581176779302,0.92562395000336
0.7760503335133571,0.9300141119548417
0.7850456200204509,0.9345662253880788
0.794145171902934,0.9388696996169612
0.8033501977124734,0.943095894093139
0.8126619200091946,0.9472716887305961
0.822081575524054,0.9513211477723271
0.8316104153230961,0.9551105436462602
0.8412497049736118,0.9588992675223439
0.8510007247122247,0.9625058799811841
0.8608647696149244,0.9661635642765942
0.8708431497690724,0.9695961292923861
0.880937190447399,0.9729493985619246
0.8911482322840202,0.9762206840938109
0.9014776314524917,0.9793226261675964
0.9119267598459299,0.9823593844499697
0.9224970052592174,0.9852879510785566
0.9331897715733238,0.988213829715745
0.9440064789417604,0.9911403803507829
0.9549485639791966,0.9939022915126671
0.9660174799522646,0.9963510516766346
0.9772146969725725,0.9982628855587663
0.9885417021919574,0.9995248975203278
1.0,1.0


==> data/EEG/DTS/NHiTS-online/total/roc_InceptionTimeS.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.1173905986079616
1.0233165783302449e-05,0.11740583389692252
1.0351779556301762e-05,0.11742124577982757
1.0471768194855202e-05,0.11743683630359696
1.05931476351837e-05,0.11745260753887696
1.0715933998226711e-05,0.117468561580315
1.084014359178331e-05,0.1174847005468378
1.09657929126781e-05,0.11750102658193273
1.1092898648952227e-05,0.11751754185393262
1.1221477682079803e-05,0.11753424855630365
1.1351547089209991e-05,0.11755114890793679
1.148312414543511e-05,0.11756824515344229
1.1616226326085018e-05,0.11758553956344808
1.1750871309048075e-05,0.11760303443490105
1.1887076977119033e-05,0.11762073209137243
1.2024861420374123e-05,0.11763863488336601
1.216424293857368e-05,0.11765674518863076
1.2305240043592616e-05,0.11767506541247622
1.244787146187906e-05,0.11769359798809224
1.259215613694151e-05,0.11771234537687203
1.2738113231864785e-05,0.11773131006873905
1.288576213185518e-05,0.1177504945824778
1.3035122446815089e-05,0.11776990146606825
1.3186214013947484e-05,0.11778953329702432
1.3339056900390587e-05,0.11780939268273616
1.3493671405883065e-05,0.1193749543394385
1.3650078065460137e-05,0.11939296195951113
1.3808297652180924e-05,0.11941117830792891
1.3968351179887397e-05,0.11942960580408553
1.4130259905995336e-05,0.11944824689541808
1.429404533431761e-05,0.11946710405773227
1.4459729217920196e-05,0.11948617979553103
1.4627333562011299e-05,0.11950547664234738
1.4796880626863964e-05,0.11952499716108075
1.4968392930772556e-05,0.11954474394433745
1.514189325304352e-05,0.11956471961477491
1.53174046370208e-05,0.11958492682545016
1.5494950393146317e-05,0.11960536826017207
1.567455410205595e-05,0.11962604663385787
1.5856239617711373e-05,0.11964696469289367
1.60400310705682e-05,0.11966812521549923
1.622595287078087e-05,0.11968953101209708
1.6414029711444665e-05,0.11971118492568548
1.6604286571875295e-05,0.1197330898322164
1.6796748720926532e-05,0.11975524864097715
1.6991441720346258e-05,0.12362727540904059
1.7188391428171457e-05,0.1236482965078558
1.7387624002162504e-05,0.12366956126458646
1.7589165903277326e-05,0.12369107250349878
1.7793043899185774e-05,0.12371283308159539
1.7999285067824765e-05,0.12373484588899482
1.8207916800994626e-05,0.12375711384931513
1.8418966807997107e-05,0.12377963992006254
1.86324631193156e-05,0.12380242709302394
1.8848434090337955e-05,0.12382547839466437
1.906690840512252e-05,0.12384879688652906
1.9287915080207776e-05,0.12387238566564981
1.9511483468466162e-05,0.12389624786495661
1.9737643263002554e-05,0.12392038665369345
1.9966424501097934e-05,0.12394480523783949
2.0197857568198782e-05,0.12678681413610088
2.0431973201952705e-05,0.12680530927116743
2.066880249629082e-05,0.12682401878542013
2.09083769055575e-05,0.12684294516375222
2.1150728248687946e-05,0.1268620909198595
2.1395888713434215e-05,0.12688145859657446
2.1643890860640203e-05,0.12690105076620375
2.189476762856621e-05,0.12692087003086988
2.2148552337263592e-05,0.12694091902285698
2.2405278693000182e-05,0.12696120040496017
2.266498079273693e-05,0.12698171687083937
2.2927693128656486e-05,0.12700247114537705
2.3193450592744275e-05,0.12702346598503994
2.3462288481422625e-05,0.12704470417824557
2.3734242500238664e-05,0.1282265145142391
2.4009348768606518e-05,0.1282479728031718
2.4287643824604503e-05,0.12826967981753964
2.45691646298279e-05,0.12829163844034705
2.4853948574297985e-05,0.12831385158801573
2.5142033481427965e-05,0.12833632221077187
2.543345761304648e-05,0.12835905329303812
2.5728259674479322e-05,0.12838204785382987
2.6026478819690045e-05,0.12840530894715632
2.63281546564802e-05,0.12842883966242594
2.6633327251749808e-05,0.12845264312485696
2.694203713681882e-05,0.13179109043793655
2.7254325312810276e-05,0.13181582366147507
2.7570233256095827e-05,0.1318408435705833
2.7889802923804396e-05,0.1318661534882658
2.8213076759394707e-05,0.13189175677604456
2.8540097698292373e-05,0.13191765683440523
2.8870909173592345e-05,0.13194385710324902
2.9205555121827452e-05,0.13197036106234922
2.95440799888038e-05,0.13199717223181376
2.9886528735503827e-05,0.1320242941725524
3.0232946844057763e-05,0.13205173048674984
3.0583380323784315e-05,0.13494212696225122
3.0937875717301366e-05,0.13497013209833908
3.12964801067075e-05,0.13499846184510217
3.165924111983521e-05,0.13502711996513925
3.20262069365765e-05,0.13505611026466183
3.2397426295281954e-05,0.13508543659399955
3.277294849923382e-05,0.13511510284811173
3.315282342319423e-05,0.1351451129671046
3.353710152002929e-05,0.13517547093675458
3.392583382740992e-05,0.13696245517713324
3.4319071974590426e-05,0.13698663932318483
3.4716868189265594e-05,0.13701110379038736
3.511927530450728e-05,0.13703585182797473
3.552634676578139e-05,0.13706088672284308
3.5938136638046256e-05,0.13708621179998737
3.6354699612933176e-05,0.1371118304229429
3.677609101601031e-05,0.13713774599423217
3.720236681413066e-05,0.13809521244471074
3.7633583622865324e-05,0.13812268095542715
3.806979871402284e-05,0.13815046785673388
3.8511070023255685e-05,0.138178576839132
3.895745615775501e-05,0.1382070116358996
3.940901640403448e-05,0.1382357760235876
3.986581073580439e-05,0.13826487382252137
4.032789982193705e-05,0.13957797492946847
4.079534503452449e-05,0.1396164924149857
4.1268208457029516e-05,0.1396554563610001
4.174655289253135e-05,0.13969487194248542
4.223044187206672e-05,0.13973474439439915
4.271993966306776e-05,0.13977507901237762
4.321511127789762e-05,0.13981588115343963
4.371602248248502e-05,0.1412766103511109
4.422273980505897e-05,0.14131167518983298
4.473533054498463e-05,0.14134714646903584
4.525386278170167e-05,0.14138302889981666
4.577840538376616e-05,0.14141932724787953
4.6309028017997366e-05,0.14145604633416833
4.684580115873045e-05,0.14149319103550703
4.738879609717651e-05,0.14335811191090367
4.793808495089107e-05,0.14339535369518552
4.8493740673352334e-05,0.14343302715316839
4.9055837063650453e-05,0.14347113728843058
4.962444877628913e-05,0.1435096891625475
5.0199651331100794e-05,0.14354868789576375
5.0781521123276707e-05,0.14403781281059527
5.137013543351339e-05,0.14407477778927813
5.196557243827657e-05,0.14411217123317727
5.2567911220184194e-05,0.14414999810868107
5.3177231778509664e-05,0.14418826343974392
5.379361503980698e-05,0.1452120333096918
5.441714286865888e-05,0.14524956968498867
5.5047898078549675e-05,0.1452875411486241
5.5685964442864085e-05,0.14532595274375584
5.633142670601352e-05,0.14536480957199743
5.698437059469136e-05,0.14540411679409582
5.764488282925873e-05,0.14634120463272166
5.8313051135262185e-05,0.14636031424627335
5.8988964255084936e-05,0.14637964536150028
5.9672711959733106e-05,0.1463992005458532
6.0364385060758635e-05,0.14641898239654255
6.106407542232036e-05,0.14739042599632804
6.177187597338488e-05,0.14740727164944337
6.248788072006888e-05,0.14742431256241445
6.321218475812448e-05,0.14744155099852016
6.394488428556937e-05,0.14885305901063156
6.468607661546321e-05,0.14886840169186039
6.543586018883229e-05,0.1488839222118291
6.619433458774387e-05,0.14889962263188658
6.696160054853215e-05,0.14891550503727494
6.773775997517745e-05,0.15002155770049092
6.852291595284057e-05,0.15004958776889346
6.9317172761554e-05,0.15007794273696456
7.012063589007177e-05,0.1501066263706526
7.09334120498799e-05,0.1506370660672458
7.17556091893692e-05,0.15066962507396958
7.258733650817246e-05,0.1507025614757942
7.342870447166758e-05,0.1507358796471486
7.42798248256491e-05,0.15192321217150556
7.514081061116962e-05,0.15195524084272688
7.601177617955322e-05,0.1519876407618708
7.689283720758305e-05,0.1520204162321135
7.778411071286482e-05,0.15275778981105279
7.868571506936843e-05,0.15278646082958963
7.959777002314978e-05,0.15281546417711986
8.05203967082547e-05,0.15284480370570622
8.145371766280736e-05,0.15396004379489686
8.239785684528512e-05,0.15399195569926458
8.335293965098187e-05,0.15402423749809716
8.43190929286625e-05,0.15515631523523363
8.529644499741017e-05,0.1551873950310198
8.628512566366886e-05,0.15521883507620682
8.728526623848371e-05,0.15525063954648594
8.829699955494083e-05,0.15580159669278743
8.932045998580959e-05,0.1558297418546363
9.03557834613892e-05,0.15585821325021473
9.140310748756223e-05,0.1561844819489582
9.246257116405733e-05,0.1562174312692972
9.353431520292377e-05,0.15625076250890596
9.461848194721992e-05,0.15677508647955393
9.571521538991856e-05,0.15680382089575268
9.682466119303115e-05,0.1568328883757942
9.794696670695385e-05,0.15810740333987774
9.908228099003788e-05,0.15813692151123793
0.00010023075482838654,0.158166781831035
0.00010139254075588153,0.15866493591380218
0.00010256779307444219,0.15869596257501217
0.00010375666787451859,0.1587273488697342
0.00010495932305582277,0.15926210692583714
0.00010617591834830001,0.15928862870321314
0.00010740661533334334,0.1593154578974871
0.00010865157746525384,0.16155147646882245
0.00010991097009294972,0.16158119813483607
0.0001111849604819271,0.16237514328223418
0.00011247371783647519,0.16239911416902877
0.00011377741332214914,0.16242336290506232
0.00011509622008850323,0.16275099028243853
0.00011643031329208767,0.16277793896515097
0.00011777987011971193,0.1631430397710098
0.0001191450698119776,0.16316420036623996
0.00012052609368708426,0.1631856062363041
0.00012192312516491107,0.16366710437721937
0.0001233363497913776,0.16369127051833193
0.00012476595526308696,0.16421528392244938
0.00012621213145225474,0.16423654271243013
0.00012767507043192657,0.1642580479154313
0.0001291549665014884,0.16459726323238702
0.00013065201621247213,0.16461477871400557
0.00013216641839466052,0.16572293257147122
0.00013369837418249466,0.1657423884099767
0.00013524808704178755,0.16626069216769804
0.0001368157627967472,0.16628060164978603
0.00013840160965731315,0.16656247871430696
0.00014000583824680976,0.16659039229176423
0.00014162866162991988,0.16704380025419222
0.0001432702953409831,0.16706087324478727
0.00014493095741262166,0.1673366427243285
0.00014661086840469845,0.16735579370963816
0.00014831025143361044,0.1679617006869276
0.00015002933220192182,0.16798576781768396
0.00015176833902834055,0.1686747554896206
0.00015352750287804228,0.16869533770666215
0.000155307057393346,0.16953898288320352
0.00015710723892474503,0.16956076507973344
0.00015892828656229778,0.16991466740492372
0.00016077044216738237,0.16994045758339488
0.00016263395040481922,0.17052469554764255
0.00016451905877536624,0.17054882493478557
0.00016642601764859036,0.17091483836501703
0.00016835508029612023,0.17112070845160568
0.00017030650292528443,0.17114919922199148
0.0001722805447131394,0.17172544938430997
0.00017427746784089192,0.1717526075388474
0.00017629753752872057,0.1722740804244574
0.0001783410220710008,0.1728863761066109
0.00018040819287193827,0.17291407619534344
0.00018249932448161524,0.17379765878585357
0.00018461469463245476,0.17382219707960328
0.0001867545842761076,0.17421543394794778
0.00018891927762076664,0.174482047913451
0.00019110906216891378,0.17451445672476357
0.0001933242287555045,0.1749994572009748
0.00019556507158659492,0.1752582732633055
0.00019783188827841644,0.17528456833693065
0.0002001249798969037,0.17547274255860779
0.00020244465099768038,0.17631683913290508
0.00020479120966650856,0.17634312058999596
0.0002071649675602069,0.1768547613608637
0.0002095662399480433,0.17755184900477125
0.0002119953457536071,0.17787831972938142
0.00021445260759716674,0.17789257184807408
0.00021693835183851843,0.17803840855334008
0.00021945290862033137,0.17834292780045774
0.0002219966119119955,0.1789790229166154
0.0002245697995539774,0.17899857914269449
0.0002271728133026905,0.17948887241739814
0.0002298059988758851,0.1797557335521606
0.0002324697059985648,0.18007094092230042
0.00023516428844943486,0.18008980299945648
0.00023789010410788932,0.18054904659857876
0.00024064751500154242,0.1807790610169978
0.00024343688735431105,0.18097390008125666
0.00024625859163505465,0.18156121379328125
0.00024911300260677886,0.18178324069177687
0.0002520004993764092,0.1823950080400645
0.0002549214654451423,0.18241224173987006
0.0002578762887593801,0.18254676678227988
0.0002608653617622548,0.18297694708879547
0.00026388908144575103,0.1831861551076773
0.0002669478494034321,0.18379370322996938
0.00027004207188377727,0.18411019844593798
0.0002731721598441376,0.1843867138752701
0.000276338529005317,0.18486205104369188
0.00027954159990678566,0.1851216550851273
0.0002827817979625341,0.18555285228576696
0.0002860595535175742,0.1858902554019418
0.000289375301905095,0.18605584795337263
0.0002927294835042816,0.18632756785297602
0.00029612254379880347,0.18664111947689502
0.00029955493343598134,0.1871604188166892
0.0003030271082866396,0.1872332847084654
0.0003065395295056527,0.18749285026878057
0.00031009266359319264,0.187803120771818
0.00031368698245668765,0.18810519152318844
0.00031732296347349763,0.18863496503733515
0.00032100108955431715,0.18916745536468965
0.00032472184920731285,0.18936545704978705
0.00032848573660300434,0.1898347170374864
0.0003322932516398972,0.19007847161827582
0.0003361449000108765,0.19063921541828818
0.0003400411932703706,0.19106061075073918
0.00034398264890229247,0.19121709835281267
0.00034796979038876914,0.19146315456047958
0.0003520031472796679,0.19163988726607148
0.0003560832552629278,0.19188187283059951
0.000360210656235707,0.19212707098188425
0.00036438589837635443,0.1924542350102088
0.0003686095362172158,0.19263529393116774
0.00037288213071828336,0.19308213976531124
0.00037720424934169976,0.19339447932836357
0.00038157646612712486,0.19369448798784114
0.00038599936176797673,0.19384147821452663
0.00039047352368855597,0.19431963031535754
0.0003949995461220643,0.19472605114497404
0.000399578030189527,0.19492263334469803
0.00040420958397963103,0.19556617545294033
0.0004088948226294864,0.1957408718322376
0.00041363436840632776,0.19591022871700609
0.00041842885079015847,0.1960885154655629
0.0004232789065573553,0.19649047637909495
0.00042818517986524155,0.1967920791555664
0.0004331483223376403,0.19695372629013724
0.00043816899315141946,0.1973923296094803
0.00044324785912404005,0.19748337438001556
0.00044838559480211905,0.19825331933163104
0.0004535828825510191,0.19853563208966504
0.00045884041264547613,0.1989423972152268
0.0004641588833612782,0.19930141148896025
0.0004695390010680063,0.1993989840383409
0.0004749814803228505,0.1998590671517495
0.0004804870439655134,0.19991604145998282
0.0004860564232142139,0.20024630231764956
0.0004916903577628031,0.20065748323450702
0.0004973895958790067,0.20109304653983848
0.0005031548945038057,0.201277290824628
0.0005089870193519685,0.20188151181613886
0.0005148867450137498,0.20235428125160265
0.0005208548550577665,0.20277686467941294
0.0005268921421350677,0.2029666322882604
0.0005329994080844093,0.2035709928048166
0.0005391774640387505,0.20386346342183156
0.0005454271305329836,0.20439370366856752
0.0005517492376129129,0.20467174286262263
0.0005581446249454966,0.20494526748486647
0.0005646141419303673,0.20531168852050974
0.0005711586478126435,0.20541117968281766
0.0005777790117970507,0.20590431637680914
0.0005844761131633638,0.2062860538350885
0.0005912508413831881,0.20672030724185167
0.0005981040962380944,0.20701708997989413
0.0006050367879391225,0.2073992215154162
0.0006120498372476703,0.20768635007277836
0.0006191441755977848,0.20809967347710961
0.0006263207452198692,0.20842302294433313
0.0006335804992658254,0.20874042462150083
0.0006409244019356456,0.20895036517040638
0.0006483534286054727,0.20933484634317204
0.0006558685659571436,0.2098850856971989
0.0006634708121092351,0.2101582865380011
0.0006711611767496287,0.21048099110443846
0.0006789406812696112,0.21086145323421307
0.0006868103588995307,0.21107149619593604
0.000694771254846024,0.21142243314349907
0.0007028244264308353,0.21195160444353828
0.0007109709432312439,0.2121571075339324
0.0007192118872221193,0.2128415552844234
0.0007275483529196233,0.21303326151949697
0.0007359814475265771,0.21352430184863538
0.0007445122910795143,0.21380982409030436
0.0007531420165974376,0.21412603430598512
0.0007618717702322999,0.21434344651741508
0.0007707027114212304,0.2145930347642305
0.0007796360130405236,0.21516586078342187
0.0007886728615614156,0.2155018717802338
0.0007978144572076629,0.21599213824762825
0.0008070620141149507,0.21638826258967186
0.0008164167604921472,0.2165888297871911
0.0008258799387844272,0.2170383645751536
0.0008354528058382871,0.21754282282154153
0.0008451366330684721,0.21802511752463075
0.0008549327066268384,0.2184533676303873
0.0008648423275731727,0.21889760179386636
0.0008748668120479914,0.2192740037794584
0.0008850074914473438,0.21983103512293595
0.00089526571259964,0.22012659618077204
0.0009056428379445294,0.22040623876084048
0.0009161402457138521,0.22076067128510463
0.0009267593301146883,0.2211476075416982
0.0009375015015145289,0.2216109078481336
0.0009483681866285928,0.22197787786932305
0.0009593608287093146,0.22229430133663247
0.0009704808877380307,0.22273268644330177
0.0009817298406188842,0.22325415186708386
0.00099310918137498,0.22364144200976402
0.0010046204213468132,0.22403667144600997
0.001016265089392995,0.22433551947264374
0.0010280447320933097,0.22461173087958314
0.0010399609139541202,0.22506155858993898
0.0010520152176161591,0.22553713201568132
0.0010642092440647246,0.2258724275671141
0.001076544612842316,0.22624407529985816
0.0010890229622637305,0.22691159877715833
0.001101645949633657,0.22716642654233574
0.001114415251466788,0.22756638801395174
0.0011273325637104871,0.22819313259279497
0.0011403996019700331,0.22857565645939784
0.0011536181017364785,0.22883410988282565
0.0011669898186171474,0.22931630774079975
0.0011805165285688054,0.22980069706647974
0.0011942000281335325,0.23026241977974501
0.0012080421346773289,0.23053756888023297
0.0012220446866314887,0.23089244633852068
0.0012362095437367692,0.23127927070601956
0.0012505385872903913,0.2317962008411712
0.0012650337203959038,0.23243800641318252
0.0012796968682159415,0.2327316088000453
0.001294529978227916,0.2331061246535593
0.0013095350204826678,0.23349101219755672
0.0013247139878661174,0.23391176064548733
0.0013400688963639508,0.23427848876725416
0.001355601785329369,0.23469640831939947
0.0013713147177539455,0.23507299958759353
0.001387209780541621,0.23537908322615947
0.001403289084785873,0.2356997661963079
0.0014195547660501016,0.23610806748625954
0.0014360089846512606,0.23653321682151418
0.0014526539259467812,0.2370219499616434
0.0014694918006248172,0.2374005448212552
0.0014865248449978572,0.23782680327742103
0.0015037553212997384,0.23827786167082277
0.001521185517986105,0.23869897247191188
0.0015388177500383464,0.23909676609945466
0.001556654359271062,0.2395906689141985
0.0015746977146430866,0.24008465103352758
0.001592950212572123,0.24059362634840592
0.0016114142772530198,0.2408564845797838
0.0016300923609797412,0.2412958108843153
0.0016489869444710648,0.24150249141325678
0.001668100537200059,0.2421388618557395
0.0016874356777273757,0.24251183282415223
0.001706994934038408,0.24297371088054737
0.001726780903884356,0.24335766897095917
0.0017467962151272458,0.24375069380265496
0.0017670435260889468,0.24434818726642898
0.0017875255259042354,0.24487602539350747
0.0018082449348779518,0.2453437904047539
0.0018292045048462937,0.24567355398794755
0.0018504070195423021,0.24627215286995557
0.0018718552949655793,0.2468867022195334
0.0018935521797562953,0.247364583024633
0.0019155005555735278,0.2478825961127275
0.0019377033374779887,0.24827887713809607
0.0019601634743191855,0.24868484595533524
0.001982883949127071,0.24899354333840362
0.002005867779508234,0.24939984179810545
0.002029118018046678,0.24979222646936505
0.002052637752709252,0.25036739341703107
0.0020764301072557748,0.2507626829608802
0.0021004982416539153,0.2513652316018575
0.0021248453524988827,0.2518357471384148
0.0021494746734379805,0.2522851891529218
0.00217438947560008,0.2529710930659608
0.0021995930680300748,0.2535303887881382
0.0022250887981283695,0.25389552026906514
0.002250880052095462,0.2542596067222055
0.00227697025538168,0.25475417481998974
0.0023033628731421313,0.25523090345623156
0.002330061410696925,0.2557857921257373
0.002357069413996728,0.25628320945902483
0.0023843904700937206,0.2566294008860604
0.002412028207618007,0.2572095984849498
0.00243998629725955,0.2576201640786044
0.0024682684522556926,0.25807446143186635
0.0024968784288843266,0.25849526402460277
0.0025258200269627847,0.2589865857305952
0.002555097090352507,0.25943350581278135
0.0025847135074695635,0.2599624015431573
0.002614673211801092,0.26045035887460266
0.00264498018242772,0.26093757072904655
0.002675638444552045,0.26130051344363303
0.0027066520700332413,0.2617456228527988
0.0027380251779278576,0.26221274249506743
0.0027697619350368907,0.26261441087336773
0.002801866556459195,0.2631312183980469
0.002834343306151309,0.26362838057720717
0.0028671964974937695,0.2642340367200915
0.0029004304938639917,0.26477716853325395
0.002934049709215787,0.26527141404928484
0.0029680586086656023,0.2657637664198193
0.003002461709085549,0.26616892791791213
0.0030372635797033115,0.2666782812892893
0.0030724688427090033,0.2672228240917285
0.003108082173869064,0.26761580690125714
0.0031441083031472647,0.26815267791143066
0.00318055201533292,0.2686887895117332
0.0032174181506763717,0.26923430413950966
0.003254711605531848,0.26969804937036385
0.003292437333007769,0.270227064847154
0.0033306003436245884,0.270773980124191
0.003369205705980267,0.2713391190123069
0.003408258547423452,0.2719450076667457
0.0034477640547344642,0.2725322539318192
0.0034877274748141775,0.2730367700094444
0.003528154115380883,0.27370674013843155
0.0035690493456752297,0.2743116863559303
0.0036104185971733375,0.274781666788974
0.0036522673643081755,0.2752563508003029
0.0036946012051993025,0.2758811649970259
0.003737425742391064,0.2764139945560788
0.0037807466635993493,0.27706486514482925
0.0038245697224669993,0.27759729647308734
0.0038689007393279753,0.2780767421544251
0.003913745601980384,0.2786001001048729
0.0039591102664684585,0.2791588210402697
0.004005000757873611,0.27967739846187534
0.004051423171114647,0.28018547140649147
0.0040983836717572615,0.2808196767343515
0.004145888496832911,0.2812901682241969
0.004193943955667186,0.2819915360528573
0.004242556430717777,0.2824816880585982
0.004291732378422158,0.2830217127753054
0.004341478330055092,0.2834570547156535
0.004391800892596086,0.2840139021447849
0.004442706749606883,0.2845230261060775
0.004494202662119142,0.28500235199247365
0.0045462954695324,0.28570727773671123
0.004598992090522438,0.28619683089306
0.004652299523960189,0.28679379890663476
0.004706224849841282,0.2873014805991664
0.004760775230226368,0.2879770228452926
0.00481595791019235,0.2886087297805678
0.004871780218794631,0.2890927620648596
0.004928249570040513,0.28978227269672735
0.004985373463873894,0.2904522545527854
0.005043159487171359,0.2910097915190052
0.005101615314749833,0.29160025720716065
0.005160748710385908,0.2921933620261979
0.005220567527846975,0.29267639628226455
0.005281079711934331,0.29323298165445866
0.005342293299538352,0.293901583672883
0.005404216420705915,0.2945432469472892
0.00546685729972018,0.29526779114306834
0.0055302242561929005,0.2959477893576562
0.005594325706169377,0.2965492910422686
0.005659170163246243,0.2972819583522514
0.005724766239702178,0.2978797156967006
0.005791122647641758,0.2984624689200995
0.005858248200152536,0.2990602323965657
0.005926151812475552,0.2997009375779288
0.005994842503189409,0.3004079026947114
0.006064329395408062,0.300972962646772
0.006134621717992506,0.30168441114939715
0.0062057288067765,0.30235998791408214
0.0062776601058065,0.30310083811618177
0.006350425168595962,0.30374840400510716
0.00642403365939419,0.30453794832182574
0.006498495354469888,0.3051669914656273
0.006573820143409586,0.3058641894705205
0.006650018030431118,0.3066132506996955
0.006727099135712337,0.3073993683220214
0.006805073696735206,0.308129829984544
0.0068839520696454964,0.30863853235669647
0.006963744730628222,0.30940027532204123
0.007044462277299037,0.30998627300784204
0.007126115430111745,0.31063772595927697
0.007208715033782135,0.3113584152734052
0.007292272058728313,0.3120247295208655
0.007376797602527731,0.31263858779817505
0.007462302891391108,0.31328928953672974
0.007548799281653432,0.3139170754653585
0.007636298261282241,0.31452773005075113
0.0077248114514034,0.31521470331294943
0.007814350607844541,0.3159281681526152
0.00790492762269642,0.3167033954675993
0.007996554525892346,0.31752162795376393
0.008089243486805939,0.3183149792665433
0.008183006815867389,0.31909942408243863
0.008277856966198472,0.31982393656340297
0.00837380653526649,0.32051407835494927
0.008470868266557402,0.32120086015724747
0.008569055051268348,0.32183654760639435
0.008668379930019773,0.3224876575732629
0.008768856094587427,0.32320878973187284
0.008870496889654403,0.32392110745245617
0.00897331581458352,0.3246408171493851
0.009077326525210223,0.32544049459041735
0.009182542835656282,0.3261829291025442
0.009288978720164497,0.3269558497412809
0.009396648314954691,0.3276775754317586
0.009505565920101192,0.32839459713728913
0.009615746001432095,0.3291215901652753
0.009727203192450537,0.32983739024815145
0.009839952296278227,0.33064511793562257
0.009954008287621519,0.3314770512734359
0.010069386314760271,0.33229006837914044
0.010186101701559752,0.3331036809276381
0.010304169949505875,0.3338223237685639
0.01042360673976401,0.33462285722591795
0.010544427935261684,0.33528996707210534
0.010666649582795389,0.3360352126873194
0.010790287915161836,0.33682817014985555
0.01091535935331391,0.33768627368866333
0.011041880508541602,0.3385699885760366
0.011169868184678225,0.3393806707675048
0.011299339380332217,0.34014716752906393
0.011430311291144786,0.34096431691418594
0.011562801312073753,0.341779450305759
0.011696827039703846,0.34263638845746697
0.01183240627458378,0.3434360066600922
0.011969557023590427,0.34428894534060944
0.012108297502320394,0.34510494691394433
0.012248646137509308,0.34591290907869093
0.012390621569479156,0.34680935421006653
0.012534242654613994,0.3476409121019194
0.01267952846786434,0.348481070669045
0.012826498305280598,0.34927491432027413
0.012975171686575868,0.3500934077010953
0.013125568357718427,0.35098447684967404
0.013277708293554291,0.35183455412942677
0.013431611700460153,0.3526745733140125
0.013587299019027091,0.3535891405147504
0.013744790926775366,0.3544533297493448
0.013904108340900697,0.3554230226463276
0.014065272421052363,0.35627713191317795
0.014228304572143519,0.35712897520782294
0.014393226447194065,0.3579414770883771
0.014560059950206485,0.3588334117330825
0.014728827239075018,0.3596310731805658
0.014899550728528537,0.3606850374892982
0.015072253093107555,0.3615388750755998
0.01524695727017573,0.3623566964585713
0.015423686462966274,0.36330891741146426
0.01560246414366368,0.36423466526338094
0.015783314056521166,0.365174383441973
0.01596626022101425,0.36608830051743835
0.01615132693503091,0.36705328942947385
0.01633853877809862,0.36808526033945144
0.016527920614648955,0.36900141119548413
0.0167194975973199,0.36987706261334213
0.016913295170296487,0.370790091330276
0.01710933907269015,0.3717377864390834
0.01730765534195726,0.37270277535111884
0.01750827031735725,0.37376049996640004
0.017711210643450888,0.37470143841926207
0.017916503273639015,0.375706141861636
0.018124175473742375,0.3766487467240105
0.018334254825622908,0.37771386331563744
0.018546769230846995,0.3786868419182075
0.018761746914391215,0.3797170022959889
0.018979216428391014,0.3807405416302668
0.019199206655932846,0.38177138633156377
0.019421746814890263,0.38278610308447014
0.019646866461804465,0.3838498756803978
0.01987459549580984,0.384937220019799
0.02010496416260499,0.38596642660713293
0.02033800305846982,0.38699684161010683
0.020573743134329137,0.38810429406625896
0.02081221569986339,0.38916806666218673
0.021053452427667062,0.3902378872387608
0.02129748535745521,0.3912650746536428
0.021544346900318843,0.39233653652308315
0.02179406984302956,0.39346549291042265
0.0220466873523941,0.39448713301171245
0.022302232979659387,0.39560311807002213
0.022560740664968614,0.39665748269605533
0.022822244741868985,0.39771789530273505
0.023086779941871697,0.398890531550299
0.023354381399064792,0.399928096230092
0.023625084654779475,0.40109219655598116
0.023898925662310503,0.40226651317493234
0.024175940791691306,0.4032430616222028
0.024456166834524465,0.40436597002889585
0.024739641008868142,0.4054774544721457
0.025026400964179192,0.4066082352731121
0.025316484786313556,0.40776069632558476
0.025609931002584595,0.40894093138901955
0.025906778586880088,0.4101377595591694
0.026207066964838526,0.4113648276325515
0.02651083601908539,0.4125180801128957
0.026818126094530156,0.4137329480545661
0.02712897800372467,0.41494590417310667
0.027443433032283655,0.4162845238895236
0.02776153294436801,0.4175201766479441
0.028083319988231725,0.41862710839325307
0.028408836901833042,0.4198447684967408
0.028738126918510663,0.4210893362902272
0.029071233772725785,0.42235144183552087
0.029408201705870638,0.42362072441368187
0.029749075472144403,0.42483636852362067
0.030093900344497212,0.42621433144313503
0.03044272212064303,0.427433212121192
0.030795587129142266,0.4286287095231337
0.03115254223555488,0.4298958403333109
0.03151363484866479,0.4313009878368389
0.031878912926776456,0.4326752234392849
0.03224842498408442,0.43388549156642703
0.0326222200971167,0.4351696794570257
0.03300034791125285,0.43653988307237424
0.03338285864731761,0.4378401989113635
0.033769803108250916,0.43923795443854585
0.03416123268585528,0.44049396281967895
0.034557199367621395,0.4418338821315772
0.03495775574363275,0.4431980377662791
0.035362955013550426,0.4444802096633291
0.03577285099367873,0.44588804515825553
0.0361874981241128,0.44730402741193365
0.03660695147596903,0.4486412203480949
0.03703126675869927,0.4499784960688126
0.03746050032748993,0.45147234332871955
0.037894709190746674,0.45290907869094826
0.03833395101766601,0.4543377461192124
0.03877828414589457,0.4557403352782079
0.03922776758927719,0.4572246488811236
0.03968246104569482,0.45868086822122167
0.040142424904993215,0.46009811168604264
0.040607720257003654,0.4616316107788455
0.041078408899656464,0.4632558295813453
0.04155455334718875,0.4648592164505073
0.04203621683844714,0.4663233780360585
0.04252346334528682,0.46788522276728706
0.04301635758106795,0.4694748527271536
0.0435149650092505,0.4710939613507514
0.044019351852088745,0.472637618102425
0.044529585099426554,0.47400040319870984
0.04504573251759458,0.475507694375378
0.04556786265841064,0.477029097506888
0.046096044868284336,0.4785148847523688
0.04663034929742731,0.48010348766883953
0.04717084690917017,0.48163429877024394
0.047717609489387455,0.483146965929709
0.04827070965603183,0.48464686513003163
0.0488302208687788,0.4862925878637189
0.0493962174387832,0.48792957462536124
0.04996877453854884,0.4894556817418184
0.0505479682119124,0.49101874874000406
0.05113387538414326,0.49262683959411335
0.05172657387216019,0.49426920233855254
0.05232614239486662,0.49594314898192327
0.052932660583605615,0.49745111215644117
0.05354620899273607,0.4989784594051718
0.05416686911033152,0.5006995497614408
0.05479472336900287,0.5024205399966957
0.05542985515684669,0.5040756669578658
0.05607234882852033,0.5057583495732814
0.05672228971644543,0.5072978966467308
0.05737976414214134,0.5090968348901284
0.05804485942768978,0.5108688932195417
0.05871766390733255,0.5125670317854982
0.05939826693920356,0.5141616826826154
0.060086758917196864,0.5159048451044956
0.0607832312829723,0.517624020760996
0.06148777653810023,0.5194160338686916
0.062200488256347115,0.521200188159398
0.06292146109610344,0.5229016867146025
0.06365079081295572,0.5246999529601506
0.06438857427240419,0.5265734829648545
0.06513490946272803,0.5284503729588066
0.0658898955079995,0.5302405752301593
0.06665363268124913,0.532106041260668
0.06742622241778341,0.534011418799799
0.06820776732865685,0.5359088770915933
0.06899837121430018,0.537876685196425
0.0697981390783066,0.5396572810967004
0.07060717714137772,0.5416087628519588
0.07142559285543126,0.5434036691082589
0.07225349491787214,0.545240911229084
0.07309099328602911,0.5471238492036826
0.07393819919175866,0.5490135071567771
0.07479522515621821,0.551028529608893
0.07566218500481055,0.5529061081252146
0.07653919388230147,0.5548860963644916
0.0774263682681127,0.5568483300853437
0.07832382599179197,0.5587977958470534
0.07923168624866253,0.5608299173442645
0.08015006961565405,0.5628165202063107
0.08107909806731686,0.5647543847859687
0.08201889499202203,0.5666510742070597
0.08296958520834907,0.5686495584636173
0.08393129498166364,0.5706370539614273
0.08490415204088747,0.5726389355554062
0.0858882855954625,0.5746562730999261
0.08688382635251184,0.576699146562731
0.08789090653419954,0.5788012173931245
0.08890965989529158,0.5808487332840534
0.08994022174092044,0.5828600228479269
0.09098272894455559,0.5849519521537531
0.09203731996618221,0.5870042335864525
0.09310413487069075,0.5890901149116322
0.09418331534647952,0.5911108124454001
0.0952750047242729,0.593237685639406
0.09637934799615785,0.5952234392849942
0.09749649183484087,0.5974181842618104
0.0986265846131282,0.5994160338686917
0.09976977642363201,0.6016490827229353
0.10092621909870483,0.6037880518782341
0.10209606623060476,0.6058106519935169
0.10327947319189525,0.6080081983737651
0.10447659715608053,0.6101794234258451
0.10568759711848051,0.6123493044822256
0.10691263391734772,0.614517841542907
0.10815187025522892,0.6167428264229555
0.10940547072057435,0.6190229151266716
0.11067360180959745,0.6211753242389624
0.11195643194838795,0.6233411733082455
0.11325413151528127,0.6255459982528055
0.11456687286348727,0.6277756871178012
0.11589483034398118,0.6298850883677172
0.11723818032865997,0.6322343928499429
0.11859710123376706,0.634417626012495
0.11997177354358855,0.6367018340447839
0.12136237983442417,0.6389093474900881
0.12276910479883604,0.641147100329279
0.12419213527017846,0.6433808211813721
0.12563166024741215,0.6456299979840064
0.12708787092020596,0.6479961024124722
0.12856096069432965,0.6502591400065135
0.130051125217341,0.6525515758349573
0.13155856240457053,0.654900880317183
0.1330834724654076,0.6572589207714536
0.1346260579298911,0.6597258248773603
0.13618652367560827,0.6620193535380687
0.1377650769549055,0.6642335864525233
0.13936192742241435,0.6666379947584168
0.14097728716289676,0.6690428467209337
0.142611370719413,0.6714326968305301
0.14426439512181588,0.6738673476244876
0.14593657991557576,0.6762764599153283
0.1476281471909391,0.6787675559438211
0.14933932161242533,0.6812770438131107
0.15107033044866555,0.6835999620296107
0.15282140360258709,0.6861400443518579
0.15459277364194784,0.6884093810899805
0.15638467583022478,0.6907734695248975
0.15819734815786016,0.6931462939318593
0.16003103137387018,0.695601774074323
0.16188596901781993,0.6980021503931187
0.1637624074521689,0.7004777904710705
0.16566059589499152,0.7029574625361199
0.16758078645307686,0.7054418385861166
0.16952323415541215,0.7079793024662322
0.1714881969870541,0.7104450757256145
0.17347593592339325,0.7129608225253679
0.1754867149648152,0.7153907667495464
0.1775208011717636,0.7178917685940058
0.1795784647002097,0.7203870707613735
0.18165997883753285,0.72285464686513
0.18376562003881725,0.7253497748807204
0.18589566796356882,0.7279840064511793
0.18805040551285834,0.7304730864861233
0.1902301188668946,0.7329796384651568
0.19243509752303323,0.735534260953434
0.19466563433422632,0.7381244540017471
0.19692202554791735,0.7407277288109476
0.19920457084538712,0.7432296216652107
0.20151357338155584,0.7458470532894295
0.20384933982524642,0.7484221490491231
0.20621218039991446,0.7510193327939134
0.2086024089248505,0.7534990928029031
0.21102034285685967,0.7560197567367786
0.21346630333242453,0.7585484846448491
0.21594061521035676,0.7611639002755191
0.21844360711494284,0.7637262280760702
0.22097561147959033,0.7663436597002888
0.22353696459097966,0.7688965795309455
0.22612800663372795,0.77164101874874
0.2287490817355704,0.7742114105234863
0.2314005380130654,0.7767878502788791
0.23408272761782944,0.7794422417848262
0.23679600678330787,0.7821638330757341
0.23954073587208793,0.7848081446139372
0.24231727942376008,0.7874793360661246
0.24512600620333397,0.7901686714602515
0.24796728925021602,0.7928539748672805
0.2508415059277541,0.7954599825280558
0.2537490379733572,0.7980955580942142
0.2566902715491952,0.8007136617162824
0.25966559729348726,0.8034009811168605
0.26267541037238384,0.8059861568442981
0.26572011053245065,0.8087924198642564
0.26880010215376077,0.8115489550433439
0.2719157943036019,0.8142584503729589
0.2750676007908067,0.8170109535649488
0.2782559402207126,0.8195168335461325
0.28148123605075814,0.8221705530542301
0.28474391664672477,0.8248148645924334
0.28804441533962977,0.8275754317586184
0.2913831704832789,0.8301646394731537
0.2947606255124859,0.8327395049828816
0.29817722900196736,0.8354028627108393
0.30163343472591975,0.8380599422081849
0.30512970171828707,0.8407116457227337
0.30866649433372745,0.8433626772394328
0.3122442823092858,0.8459700288959076
0.3158635408267819,0.8486701162556279
0.31952475057592133,0.8512767959142529
0.32322839781813806,0.8538969155298703
0.3269749744511768,0.8565741549627042
0.33076497807442423,0.859242658423493
0.3345989120549975,0.861788186277804
0.3384772855945983,0.8644540017471943
0.34240061379714254,0.8670250655197904
0.34636941773717345,0.8697002889590753
0.3503842245290676,0.8723291445467375
0.3544455673970435,0.874830992540824
0.3585539857459817,0.8774262482360056
0.36271002523306484,0.8799180162623479
0.3669142378402494,0.8823708084134131
0.3711671819475767,0.884812176601035
0.37546942240733366,0.8873220885693165
0.37982153061907364,0.8899139842752504
0.3842240846055061,0.8923526644714738
0.38867766908926676,0.8948894563537395
0.393182875570577,0.8972642967542506
0.39774030240580366,0.8996828170149855
0.40235055488692933,0.9020650493918418
0.4070142453219439,0.9044230898461125
0.4117319931161679,0.9067428264229553
0.4165044248545185,0.9090067871782811
0.42133217438472886,0.9113372757207177
0.4262158829015325,0.9135857805255023
0.43115619903182284,0.915734829648545
0.43615377892080054,0.9180350782877496
0.441209286319119,0.9202479672065049
0.4463233926710397,0.9223782003897588
0.4514967772036102,0.9245776493515221
0.4567301270168747,0.9267119145218736
0.4620241371751313,0.9288481956857739
0.46737951079924633,0.9308964451313756
0.47279695916003905,0.932945366574827
0.4782772017727485,0.9349761440763389
0.4838209664925957,0.9368731940057792
0.48942898961145315,0.9388770915933069
0.49510201595563513,0.9408279013507157
0.5008407989848213,0.9426933673812243
0.5066461008921268,0.9445897537447179
0.5125186927053332,0.9464794032659096
0.5184593543892912,0.9483354613265236
0.5244688749495119,0.9502049593441303
0.5305480525369574,0.9519911296283852
0.5366976945540476,0.9537584839728513
0.5429186177618943,0.9554693904979503
0.5492116483887789,0.9571695450574558
0.5555776222398878,0.9587729319266179
0.5620173848083188,0.9604374706000941
0.5685317913873753,0.9620690813789397
0.5751217071841613,0.9637208520932733
0.5817880074344935,0.9653007190376991
0.5885315775191451,0.9668281701498553
0.595353313081437,0.9683226933673812
0.6022541201461928,0.9698010886365165
0.6092349152400711,0.9713292117465224
0.6162966255132942,0.9727740071231773
0.6234401888627864,0.9741804986224043
0.6306665540567405,0.9755520462334519
0.6379766808606282,0.9768537060681407
0.6453715401646701,0.9781755258383174
0.6528521141127848,0.9794294738256838
0.6604193962330305,0.9807055977420871
0.6680743915695615,0.9819353538068679
0.675818116816111,0.9831247900006719
0.6836516004510238,0.9842644983536053
0.6915758828738525,0.9853874067602983
0.6995920165435374,0.9865056111820442
0.707701066118189,0.9875391438747396
0.7159041085964888,0.9885767085545325
0.7242022334607315,0.9895544654257107
0.732596542821523,0.9905255023183926
0.741088151564157,0.9914098514884753
0.7496781874966877,0.9922841206908138
0.7583677914997191,0.9930938780995902
0.7671581176779302,0.9938391237148041
0.7760503335133571,0.9945756333579734
0.7850456200204509,0.9952671191452188
0.794145171902934,0.99586318123782
0.8033501977124734,0.9964195954572945
0.8126619200091946,0.9969276258315972
0.822081575524054,0.9974047443048182
0.8316104153230961,0.9978482628855587
0.8412497049736118,0.9982696055372623
0.8510007247122247,0.9985746925609839
0.8608647696149244,0.9988764195954574
0.8708431497690724,0.9991230428062631
0.880937190447399,0.9993280021503932
0.8911482322840202,0.99950406558699
0.9014776314524917,0.9996465291311069
0.9119267598459299,0.9997957126537195
0.9224970052592174,0.9999018883139575
0.9331897715733238,0.9999657281096701
0.9440064789417604,0.9999865600430079
0.9549485639791966,0.9999973120086014
0.9660174799522646,0.9999993280021503
0.9772146969725725,1.0
0.9885417021919574,1.0
1.0,1.0


==> data/EEG/DTS/NHiTS-online/total/roc_LSTM.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.11143759433017779
1.0233165783302449e-05,0.11144479376636711
1.0351779556301762e-05,0.11145207665202927
1.0471768194855202e-05,0.11145944395443645
1.05931476351837e-05,0.11146689665207263
1.0715933998226711e-05,0.11147443573476348
1.084014359178331e-05,0.11148206220380785
1.09657929126781e-05,0.11148977707211079
1.1092898648952227e-05,0.11149758136431802
1.1221477682079803e-05,0.11150547611695205
1.1351547089209991e-05,0.11151346237854984
1.148312414543511e-05,0.11152154120980207
1.1616226326085018e-05,0.11152971368369398
1.1750871309048075e-05,0.1115379808856479
1.1887076977119033e-05,0.11154634391366747
1.2024861420374123e-05,0.11155480387848334
1.216424293857368e-05,0.11156336190370078
1.2305240043592616e-05,0.11157201912594897
1.244787146187906e-05,0.11158077669503172
1.259215613694151e-05,0.11158963577408057
1.2738113231864785e-05,0.11159859753970887
1.288576213185518e-05,0.11160766318216828
1.3035122446815089e-05,0.11161683390550681
1.3186214013947484e-05,0.11162611092772874
1.3339056900390587e-05,0.11163549548095635
1.3493671405883065e-05,0.115505008917032
1.3650078065460137e-05,0.11551479997392153
1.3808297652180924e-05,0.11552470452005026
1.3968351179887397e-05,0.11553472387088466
1.4130259905995336e-05,0.11554485935713903
1.429404533431761e-05,0.115555112324952
1.4459729217920196e-05,0.11556548413606553
1.4627333562011299e-05,0.11557597616800563
1.4796880626863964e-05,0.1155865898142654
1.4968392930772556e-05,0.11559732648449009
1.514189325304352e-05,0.11560818760466425
1.53174046370208e-05,0.11561917461730124
1.5494950393146317e-05,0.11563028898163467
1.567455410205595e-05,0.11564153217381241
1.5856239617711373e-05,0.11565290568709245
1.60400310705682e-05,0.11566441103204128
1.622595287078087e-05,0.11567604973673462
1.6414029711444665e-05,0.11568782334696018
1.6604286571875295e-05,0.11569973342642312
1.6796748720926532e-05,0.11571178155695372
1.6991441720346258e-05,0.11690672738045955
1.7188391428171457e-05,0.11691771717415618
1.7387624002162504e-05,0.11692883435178487
1.7589165903277326e-05,0.1169400803898671
1.7793043899185774e-05,0.11695145678203878
1.7999285067824765e-05,0.11696296503924883
1.8207916800994626e-05,0.11697460668995971
1.8418966807997107e-05,0.11698638328035045
1.86324631193156e-05,0.11699829637452201
1.8848434090337955e-05,0.11701034755470507
1.906690840512252e-05,0.11702253842147006
1.9287915080207776e-05,0.1170348705939398
1.9511483468466162e-05,0.11704734571000464
1.9737643263002554e-05,0.11705996542653976
1.9966424501097934e-05,0.11707273141962549
2.0197857568198782e-05,0.12052172664737142
2.0431973201952705e-05,0.12053160632711583
2.066880249629082e-05,0.12054160052333689
2.09083769055575e-05,0.12055171056340794
2.1150728248687946e-05,0.12056193779008803
2.1395888713434215e-05,0.12057228356170033
2.1643890860640203e-05,0.12058274925231242
2.189476762856621e-05,0.1205933362519189
2.2148552337263592e-05,0.12060404596662595
2.2405278693000182e-05,0.120614879818838
2.266498079273693e-05,0.12062583924744692
2.2927693128656486e-05,0.12063692570802272
2.3193450592744275e-05,0.12064814067300722
2.3462288481422625e-05,0.12065948563190945
2.3734242500238664e-05,0.12266358093837597
2.4009348768606518e-05,0.12267106382887556
2.4287643824604503e-05,0.12267863345439871
2.45691646298279e-05,0.12268629082030078
2.4853948574297985e-05,0.12269403694359038
2.5142033481427965e-05,0.1227018728530643
2.543345761304648e-05,0.12270979958944432
2.5728259674479322e-05,0.1227178182055153
2.6026478819690045e-05,0.12272592976626504
2.63281546564802e-05,0.12273413534902573
2.6633327251749808e-05,0.12274243604361708
2.694203713681882e-05,0.12460875791108786
2.7254325312810276e-05,0.12461650265785247
2.7570233256095827e-05,0.12462433717484593
2.7889802923804396e-05,0.1246322625026051
2.8213076759394707e-05,0.12464027969372773
2.8540097698292373e-05,0.1246483898130124
2.8870909173592345e-05,0.12465659393759984
2.9205555121827452e-05,0.12466489315711607
2.95440799888038e-05,0.12467328857381707
2.9886528735503827e-05,0.12468178130273526
3.0232946844057763e-05,0.12469037247182738
3.0583380323784315e-05,0.1282237994214826
3.0937875717301366e-05,0.12823131472382515
3.12964801067075e-05,0.12823891713688057
3.165924111983521e-05,0.12824660767035886
3.20262069365765e-05,0.1282543873456738
3.2397426295281954e-05,0.12826225719607837
3.277294849923382e-05,0.12827021826680213
3.315282342319423e-05,0.1282782716151901
3.353710152002929e-05,0.12828641831084298
3.392583382740992e-05,0.13041284173083428
3.4319071974590426e-05,0.13042204350347833
3.4716868189265594e-05,0.1304313519349017
3.511927530450728e-05,0.1304407682613984
3.552634676578139e-05,0.13045029373359218
3.5938136638046256e-05,0.1304599296166032
3.6354699612933176e-05,0.13046967719021554
3.677609101601031e-05,0.13047953774904755
3.720236681413066e-05,0.13372815426169152
3.7633583622865324e-05,0.13373755478812194
3.806979871402284e-05,0.13374706427710917
3.8511070023255685e-05,0.13375668399165047
3.895745615775501e-05,0.13376641520938254
3.940901640403448e-05,0.13377625922275144
3.986581073580439e-05,0.133786217339184
4.032789982193705e-05,0.13645200390214063
4.079534503452449e-05,0.13646088536117978
4.1268208457029516e-05,0.1364698697662074
4.174655289253135e-05,0.1364789583104819
4.223044187206672e-05,0.1364881522010931
4.271993966306776e-05,0.1364974526591221
4.321511127789762e-05,0.13650686091980385
4.371602248248502e-05,0.13812842874938186
4.422273980505897e-05,0.13813704294386564
4.473533054498463e-05,0.13814575698644438
4.525386278170167e-05,0.13815457203446854
4.577840538376616e-05,0.13816348925870364
4.6309028017997366e-05,0.13817250984348559
4.684580115873045e-05,0.13818163498687802
4.738879609717651e-05,0.13980377442313824
4.793808495089107e-05,0.13981223347148544
4.8493740673352334e-05,0.13982079056961133
4.9055837063650453e-05,0.13982944685402193
4.962444877628913e-05,0.13983820347439657
5.0199651331100794e-05,0.13984706159374066
5.0781521123276707e-05,0.14225526869060304
5.137013543351339e-05,0.1422636270138084
5.196557243827657e-05,0.14227208221927606
5.2567911220184194e-05,0.14228063542997912
5.3177231778509664e-05,0.14228928778190736
5.379361503980698e-05,0.14364204963826005
5.441714286865888e-05,0.14365115314456128
5.5047898078549675e-05,0.14366036217062567
5.5685964442864085e-05,0.14366967793954466
5.633142670601352e-05,0.14367910168858666
5.698437059469136e-05,0.14368863466936135
5.764488282925873e-05,0.1445758442455645
5.8313051135262185e-05,0.14458466406720372
5.8988964255084936e-05,0.14459358612038536
5.9672711959733106e-05,0.14460261159008675
6.0364385060758635e-05,0.14461174167502028
6.106407542232036e-05,0.14577459366707748
6.177187597338488e-05,0.1457812469922575
6.248788072006888e-05,0.1457879774368763
6.321218475812448e-05,0.14579478589483402
6.394488428556937e-05,0.14697323875254636
6.468607661546321e-05,0.14698213306050512
6.543586018883229e-05,0.14699113046338552
6.619433458774387e-05,0.14700023215617247
6.696160054853215e-05,0.14700943934770194
6.773775997517745e-05,0.14769120791827237
6.852291595284057e-05,0.14770031572761327
6.9317172761554e-05,0.14770952910659435
7.012063589007177e-05,0.14771884927888515
7.09334120498799e-05,0.14868632223317363
7.17556091893692e-05,0.14869536640170802
7.258733650817246e-05,0.14870451540221485
7.342870447166758e-05,0.1487137704498133
7.42798248256491e-05,0.14977106547033933
7.514081061116962e-05,0.1497812251026085
7.601177617955322e-05,0.1497915024963154
7.689283720758305e-05,0.1498018990164462
7.778411071286482e-05,0.151388721255783
7.868571506936843e-05,0.15139899954544714
7.959777002314978e-05,0.15140939697192024
8.05203967082547e-05,0.15141991491613044
8.145371766280736e-05,0.15232919951236035
8.239785684528512e-05,0.1523393962155311
8.335293965098187e-05,0.15234971110983264
8.43190929286625e-05,0.15287278545418453
8.529644499741017e-05,0.152880995211562
8.628512566366886e-05,0.1528893001291586
8.728526623848371e-05,0.15289770130998703
8.829699955494083e-05,0.15418729305245243
8.932045998580959e-05,0.15419691358050258
9.03557834613892e-05,0.15420664562117306
9.140310748756223e-05,0.15479952264130262
9.246257116405733e-05,0.15481011727806754
9.353431520292377e-05,0.15482083471845623
9.461848194721992e-05,0.15567252982709853
9.571521538991856e-05,0.15567976826782035
9.682466119303115e-05,0.1556870906101209
9.794696670695385e-05,0.1562056220150252
9.908228099003788e-05,0.15621402334072002
0.00010023075482838654,0.15622252204712378
0.00010139254075588153,0.15779517453888317
0.00010256779307444219,0.15780316625464938
0.00010375666787451859,0.1578112506032899
0.00010495932305582277,0.15862076995780083
0.00010617591834830001,0.15862952944390668
0.00010740661533334334,0.158638390462199
0.00010865157746525384,0.15979175221729472
0.00010991097009294972,0.15979930857306088
0.0001111849604819271,0.16090603537785816
0.00011247371783647519,0.16091531443081092
0.00011377741332214914,0.16092470103830775
0.00011509622008850323,0.16148838354379613
0.00011643031329208767,0.16149452037253265
0.00011777987011971193,0.16248969287283482
0.0001191450698119776,0.1624943345517885
0.00012052609368708426,0.1624990300329639
0.00012192312516491107,0.16282144714183616
0.0001233363497913776,0.16282794797511788
0.00012476595526308696,0.16334089562351037
0.00012621213145225474,0.1633487049749319
0.00012767507043192657,0.1633566048454221
0.0001291549665014884,0.1640036662391739
0.00013065201621247213,0.16401175030761322
0.00013216641839466052,0.16462449667171578
0.00013369837418249466,0.1646315436683398
0.00013524808704178755,0.16493805079741578
0.0001368157627967472,0.16494588917619057
0.00013840160965731315,0.16532732080477724
0.00014000583824680976,0.16533502110200682
0.00014162866162991988,0.1657583089705878
0.0001432702953409831,0.16576684546588533
0.00014493095741262166,0.16602806181616062
0.00014661086840469845,0.166036461371121
0.00014831025143361044,0.16648405531677093
0.00015002933220192182,0.16649368216907345
0.00015176833902834055,0.16810534971619084
0.00015352750287804228,0.16811484920097924
0.000155307057393346,0.1690856383880233
0.00015710723892474503,0.16909265909599575
0.00015892828656229778,0.17002073343953814
0.00016077044216738237,0.1700260756907929
0.00016263395040481922,0.17067552993330465
0.00016451905877536624,0.17068231632343864
0.00016642601764859036,0.17099067896080183
0.00016835508029612023,0.17163685186678412
0.00017030650292528443,0.17164348670372326
0.0001722805447131394,0.17194263685239256
0.00017427746784089192,0.17194822823715022
0.00017629753752872057,0.1723336447356985
0.0001783410220710008,0.17264690303398728
0.00018040819287193827,0.17265145080974936
0.00018249932448161524,0.17320836142207358
0.00018461469463245476,0.17321555368058644
0.0001867545842761076,0.17381158486678985
0.00018891927762076664,0.1739595669405219
0.00019110906216891378,0.17396679322953076
0.0001933242287555045,0.1742378567368664
0.00019556507158659492,0.17520994437306797
0.00019783188827841644,0.17522309190988056
0.0002001249798969037,0.17563321357896328
0.00020244465099768038,0.175944509933794
0.00020479120966650856,0.17595201892153428
0.0002071649675602069,0.17634870170171651
0.0002095662399480433,0.17668270640391556
0.0002119953457536071,0.1771547444062005
0.00021445260759716674,0.17716506490594347
0.00021693835183851843,0.17743720438511096
0.00021945290862033137,0.17778506680909084
0.0002219966119119955,0.1783824699463093
0.0002245697995539774,0.17838941755294266
0.0002271728133026905,0.1787797457554528
0.0002298059988758851,0.17924409192796906
0.0002324697059985648,0.1798278439006044
0.00023516428844943486,0.179835927647957
0.00023789010410788932,0.18034783296378945
0.00024064751500154242,0.18103592885427786
0.00024343688735431105,0.18181417826022755
0.00024625859163505465,0.1823633591965757
0.00024911300260677886,0.18291107732390405
0.0002520004993764092,0.18341106552423556
0.0002549214654451423,0.18342099680886922
0.0002578762887593801,0.18375494617164817
0.0002608653617622548,0.18439017958379447
0.00026388908144575103,0.1850080397964106
0.0002669478494034321,0.18517306711273104
0.00027004207188377727,0.18539594060502687
0.0002731721598441376,0.18573752770790145
0.000276338529005317,0.18598271450846798
0.00027954159990678566,0.1862327515385148
0.0002827817979625341,0.18683506569580977
0.0002860595535175742,0.18701370630639286
0.000289375301905095,0.18764640172407027
0.0002927294835042816,0.18788714134948176
0.00029612254379880347,0.18821109061245736
0.00029955493343598134,0.18849710059330163
0.0003030271082866396,0.1889966193667648
0.0003065395295056527,0.1893070750340513
0.00031009266359319264,0.18960134878099716
0.00031368698245668765,0.19025350156405405
0.00031732296347349763,0.1907653887127887
0.00032100108955431715,0.19095443233262904
0.00032472184920731285,0.19108244973513186
0.00032848573660300434,0.19185700099066302
0.0003322932516398972,0.19205756890873177
0.0003361449000108765,0.19255043620454854
0.0003400411932703706,0.1926752337206543
0.00034398264890229247,0.19296259776862743
0.00034796979038876914,0.19332786133940633
0.0003520031472796679,0.19378812271591092
0.0003560832552629278,0.19403713626535196
0.000360210656235707,0.19449179179695802
0.00036438589837635443,0.19517248605416054
0.0003686095362172158,0.19534609760825541
0.00037288213071828336,0.1957601815448777
0.00037720424934169976,0.1962595919733753
0.00038157646612712486,0.19638172695281736
0.00038599936176797673,0.1967490671193443
0.00039047352368855597,0.19726865742278163
0.0003949995461220643,0.1974379934946138
0.000399578030189527,0.1977825577134938
0.00040420958397963103,0.19851603232810708
0.0004088948226294864,0.19875376411904774
0.00041363436840632776,0.199437506045646
0.00041842885079015847,0.19968966922077347
0.0004232789065573553,0.19979216129160354
0.00042818517986524155,0.20050126218606507
0.0004331483223376403,0.20075284512435526
0.00043816899315141946,0.2011306008564279
0.00044324785912404005,0.20146312401753405
0.00044838559480211905,0.20169744430077782
0.0004535828825510191,0.20204686785166187
0.00045884041264547613,0.20258125187805054
0.0004641588833612782,0.2030798622181748
0.0004695390010680063,0.20329124237449142
0.0004749814803228505,0.20387400840359488
0.0004804870439655134,0.2042900411370876
0.0004860564232142139,0.20462619553623967
0.0004916903577628031,0.2049956606486986
0.0004973895958790067,0.20543659602792355
0.0005031548945038057,0.20574490681997776
0.0005089870193519685,0.2062897061969954
0.0005148867450137498,0.20696238275596598
0.0005208548550577665,0.20776162038024942
0.0005268921421350677,0.2078913165759769
0.0005329994080844093,0.208208063293353
0.0005391774640387505,0.20858152675580896
0.0005454271305329836,0.20891427324950557
0.0005517492376129129,0.20942619184260708
0.0005581446249454966,0.21014008468053563
0.0005646141419303673,0.21064861387313122
0.0005711586478126435,0.21085272574679795
0.0005777790117970507,0.21137880044852847
0.0005844761131633638,0.21190767228223822
0.0005912508413831881,0.2121516298481704
0.0005981040962380944,0.21261680124250995
0.0006050367879391225,0.21327354024872808
0.0006120498372476703,0.2139799967006563
0.0006191441755977848,0.21451269971622006
0.0006263207452198692,0.2147877308788182
0.0006335804992658254,0.21519165290274475
0.0006409244019356456,0.21552819805323872
0.0006483534286054727,0.21597789367607856
0.0006558685659571436,0.2165069525072251
0.0006634708121092351,0.2168135951317114
0.0006711611767496287,0.21728983533209925
0.0006789406812696112,0.2181944754900063
0.0006868103588995307,0.21859555305092293
0.000694771254846024,0.21898774741294513
0.0007028244264308353,0.21954216680544142
0.0007109709432312439,0.22017216195475534
0.0007192118872221193,0.22050558624630426
0.0007275483529196233,0.220885781710358
0.0007359814475265771,0.22167674967653478
0.0007445122910795143,0.22201072743507977
0.0007531420165974376,0.22241892380076536
0.0007618717702322999,0.22275989053492787
0.0007707027114212304,0.22334529240166626
0.0007796360130405236,0.22393663450749504
0.0007886728615614156,0.22423755074808924
0.0007978144572076629,0.22479836404727785
0.0008070620141149507,0.22531805065960858
0.0008164167604921472,0.22561482346828812
0.0008258799387844272,0.22599488739796056
0.0008354528058382871,0.2265232038926072
0.0008451366330684721,0.22699988546786765
0.0008549327066268384,0.2273498657458765
0.0008648423275731727,0.2276762125311885
0.0008748668120479914,0.22809740993293692
0.0008850074914473438,0.22846004699254388
0.00089526571259964,0.22889113497934804
0.0009056428379445294,0.22919225858477255
0.0009161402457138521,0.22952040071208035
0.0009267593301146883,0.2299078910496421
0.0009375015015145289,0.23066464457404895
0.0009483681866285928,0.23111099166623345
0.0009593608287093146,0.23156879575958636
0.0009704808877380307,0.23187823398965124
0.0009817298406188842,0.23250557577145017
0.00099310918137498,0.2329649474558979
0.0010046204213468132,0.23337006594301543
0.001016265089392995,0.23378158890378029
0.0010280447320933097,0.2341790874400221
0.0010399609139541202,0.23460220381804522
0.0010520152176161591,0.23503541532029693
0.0010642092440647246,0.23537127881190778
0.001076544612842316,0.23590928353652077
0.0010890229622637305,0.23674163700561643
0.001101645949633657,0.23698776121908463
0.001114415251466788,0.23748583580884453
0.0011273325637104871,0.23806198067013176
0.0011403996019700331,0.2385724231692449
0.0011536181017364785,0.23918756767577207
0.0011669898186171474,0.23980017406063686
0.0011805165285688054,0.24022449564907994
0.0011942000281335325,0.2407190975484615
0.0012080421346773289,0.24116968785724616
0.0012220446866314887,0.24172146021076218
0.0012362095437367692,0.24212284120690816
0.0012505385872903913,0.24264859256010934
0.0012650337203959038,0.24306834039611375
0.0012796968682159415,0.2435084089657405
0.001294529978227916,0.2442643868263965
0.0013095350204826678,0.24486643626960286
0.0013247139878661174,0.24547815705145815
0.0013400688963639508,0.24611965769092917
0.001355601785329369,0.24679872408105946
0.0013713147177539455,0.2474599359493972
0.001387209780541621,0.24799408641892345
0.001403289084785873,0.24871782810295012
0.0014195547660501016,0.24933975397451236
0.0014360089846512606,0.24993734963243316
0.0014526539259467812,0.250454053976803
0.0014694918006248172,0.25126963923775414
0.0014865248449978572,0.25155680269973324
0.0015037553212997384,0.2519817857116124
0.001521185517986105,0.2525283720635213
0.0015388177500383464,0.2532349861828952
0.001556654359271062,0.253866675626638
0.0015746977146430866,0.2542268664740273
0.001592950212572123,0.25465236723643
0.0016114142772530198,0.25518446340971707
0.0016300923609797412,0.25583102485617554
0.0016489869444710648,0.25620455614542037
0.001668100537200059,0.25676592987409746
0.0016874356777273757,0.2573512729069353
0.001706994934038408,0.2578933348998972
0.001726780903884356,0.2582016830405309
0.0017467962151272458,0.25863022946619074
0.0017670435260889468,0.2591391707546536
0.0017875255259042354,0.2597238111330016
0.0018082449348779518,0.2602494253460913
0.0018292045048462937,0.2607428316945987
0.0018504070195423021,0.2614372139890842
0.0018718552949655793,0.2622286178963448
0.0018935521797562953,0.2628317989382434
0.0019155005555735278,0.26347227422575753
0.0019377033374779887,0.2639493313621396
0.0019601634743191855,0.26451473950220206
0.001982883949127071,0.2650200200536781
0.002005867779508234,0.2654458614129005
0.002029118018046678,0.2660061905846799
0.002052637752709252,0.2665459310530206
0.0020764301072557748,0.26699146562731
0.0021004982416539153,0.2677259592769303
0.0021248453524988827,0.2682171897049929
0.0021494746734379805,0.26878215620745155
0.00217438947560008,0.26931734547122377
0.0021995930680300748,0.26974036885216524
0.0022250887981283695,0.27017435780942006
0.002250880052095462,0.2706242860022848
0.00227697025538168,0.27113567636583563
0.0023033628731421313,0.27171493851219675
0.002330061410696925,0.27225483410466694
0.002357069413996728,0.27268261541563066
0.0023843904700937206,0.27335859611257834
0.002412028207618007,0.27400905035626055
0.00243998629725955,0.2745702573751764
0.0024682684522556926,0.27503568715594406
0.0024968784288843266,0.275529870304415
0.0025258200269627847,0.2761131644378738
0.002555097090352507,0.27683922316781856
0.0025847135074695635,0.2774936243761126
0.002614673211801092,0.2781888953742902
0.00264498018242772,0.2787185001007997
0.002675638444552045,0.2793060436219794
0.0027066520700332413,0.2798163170265774
0.0027380251779278576,0.2803258457452153
0.0027697619350368907,0.28097059105376365
0.002801866556459195,0.2814937783243958
0.002834343306151309,0.28227269672737043
0.0028671964974937695,0.28276728714468113
0.0029004304938639917,0.2832867414824273
0.002934049709215787,0.28378334789328674
0.0029680586086656023,0.28437541886253154
0.003002461709085549,0.2850524780954627
0.0030372635797033115,0.28554667025065517
0.0030724688427090033,0.2861756602378872
0.003108082173869064,0.2865882669175459
0.0031441083031472647,0.2871151132316377
0.00318055201533292,0.2876389999938199
0.0032174181506763717,0.28822765136079853
0.003254711605531848,0.288639652757233
0.003292437333007769,0.28928693985555387
0.0033306003436245884,0.28987164841072505
0.003369205705980267,0.29059974867577965
0.003408258547423452,0.2911068132943527
0.0034477640547344642,0.29169209058531015
0.0034877274748141775,0.29232109229961306
0.003528154115380883,0.29287951078556546
0.0035690493456752297,0.29345272495128016
0.0036104185971733375,0.29388952355352466
0.0036522673643081755,0.2944082977037601
0.0036946012051993025,0.2950903837107721
0.003737425742391064,0.29575454112589905
0.0037807466635993493,0.29642362744439216
0.0038245697224669993,0.29716838145339736
0.0038689007393279753,0.2977756871178012
0.003913745601980384,0.29826733279492157
0.0039591102664684585,0.29890733149653925
0.004005000757873611,0.29947783638569875
0.004051423171114647,0.3001105901003792
0.0040983836717572615,0.300764061555003
0.004145888496832911,0.30134601169276254
0.004193943955667186,0.30197500167999464
0.004242556430717777,0.3025574048197538
0.004291732378422158,0.30324574961360123
0.004341478330055092,0.3038975875277199
0.004391800892596086,0.30458106832985316
0.004442706749606883,0.30515975968202275
0.004494202662119142,0.3057341576506955
0.0045462954695324,0.3064115774864876
0.004598992090522438,0.3069427485061236
0.004652299523960189,0.3075274627943828
0.004706224849841282,0.3080209663329077
0.004760775230226368,0.3086304683825012
0.00481595791019235,0.30923951709779685
0.004871780218794631,0.3098736644042739
0.004928249570040513,0.3104724144882736
0.004985373463873894,0.3112653719508097
0.005043159487171359,0.3119427089083879
0.005101615314749833,0.31261339963712115
0.005160748710385908,0.3133284053491029
0.005220567527846975,0.3139464722180215
0.005281079711934331,0.31460251327195754
0.005342293299538352,0.3151380955580942
0.005404216420705915,0.31579047495615953
0.00546685729972018,0.31647274520468077
0.0055302242561929005,0.317245417205247
0.005594325706169377,0.3179450305759021
0.005659170163246243,0.31865667629863587
0.005724766239702178,0.3193347221288892
0.005791122647641758,0.32005980780861504
0.005858248200152536,0.3206101740474431
0.005926151812475552,0.3213539018227465
0.005994842503189409,0.3220698777137284
0.006064329395408062,0.32270613534036696
0.006134621717992506,0.3234318930179424
0.0062057288067765,0.32404677105033264
0.0062776601058065,0.32474228882467576
0.006350425168595962,0.32548956862936296
0.00642403365939419,0.3261614951264759
0.006498495354469888,0.326896824390024
0.006573820143409586,0.32747396008332774
0.006650018030431118,0.32816477387272364
0.006727099135712337,0.3289141316072648
0.006805073696735206,0.3296351051676635
0.0068839520696454964,0.3303601908473893
0.006963744730628222,0.3311793562260601
0.007044462277299037,0.3319774026362272
0.007126115430111745,0.33281357064331013
0.007208715033782135,0.3335226127276393
0.007292272058728313,0.3341804986224044
0.007376797602527731,0.33484712048921444
0.007462302891391108,0.3357247030351024
0.007548799281653432,0.3363833075734157
0.007636298261282241,0.3372401048316645
0.0077248114514034,0.3379611585242927
0.007814350607844541,0.338613668436261
0.00790492762269642,0.33940304049396336
0.007996554525892346,0.3400907197096969
0.008089243486805939,0.34090585310127003
0.008183006815867389,0.3417471944089779
0.008277856966198472,0.34263645694547407
0.00837380653526649,0.343364021235132
0.008470868266557402,0.3441636986761642
0.008569055051268348,0.34498219205698544
0.008668379930019773,0.3457892614743633
0.008768856094587427,0.3464698521274586
0.008870496889654403,0.3472434898758813
0.00897331581458352,0.3480559102210873
0.009077326525210223,0.34875478798467846
0.009182542835656282,0.34960083327733354
0.009288978720164497,0.3504835601415869
0.009396648314954691,0.35133324373362
0.009505565920101192,0.35204354546065453
0.009615746001432095,0.35278733843488086
0.009727203192450537,0.3536025804717425
0.009839952296278227,0.35435521806330217
0.009954008287621519,0.35506215980108863
0.010069386314760271,0.3558683566359774
0.010186101701559752,0.3566639255348553
0.010304169949505875,0.3574289362274041
0.01042360673976401,0.3582722935286607
0.010544427935261684,0.3591460470681356
0.010666649582795389,0.3599479929096375
0.010790287915161836,0.3608292453464149
0.01091535935331391,0.36170553054230226
0.011041880508541602,0.36258402289963854
0.011169868184678225,0.36338418117062027
0.011299339380332217,0.36418251461595325
0.011430311291144786,0.3649378401989114
0.011562801312073753,0.36592925268899895
0.011696827039703846,0.36666703155940905
0.01183240627458378,0.3674860560446206
0.011969557023590427,0.3683831731738458
0.012108297502320394,0.3692776023116726
0.012248646137509308,0.3701861434043411
0.012390621569479156,0.3708908653931244
0.012534242654613994,0.3718146907458277
0.01267952846786434,0.37264027955110546
0.012826498305280598,0.373634164370674
0.012975171686575868,0.3745017135945165
0.013125568357718427,0.37540017471944087
0.013277708293554291,0.37617566023788723
0.013431611700460153,0.3770620254015188
0.013587299019027091,0.3779697949963328
0.013744790926775366,0.37898125125999593
0.013904108340900697,0.37990524830320543
0.014065272421052363,0.3808441007848623
0.014228304572143519,0.38181305019823936
0.014393226447194065,0.3826609179861662
0.014560059950206485,0.3835436899686717
0.014728827239075018,0.3844741616826826
0.014899550728528537,0.3853403669108259
0.015072253093107555,0.3862099321282172
0.01524695727017573,0.38723876083596537
0.015423686462966274,0.38814326994153625
0.01560246414366368,0.38909481889657954
0.015783314056521166,0.390056447819367
0.01596626022101425,0.3909065250991197
0.01615132693503091,0.3919024259122371
0.01633853877809862,0.3929090786909482
0.016527920614648955,0.3939513473556885
0.0167194975973199,0.39501511995161614
0.016913295170296487,0.39604511451420177
0.01710933907269015,0.3969813856595659
0.01730765534195726,0.39788925475438486
0.01750827031735725,0.3987924198642564
0.017711210643450888,0.39979235266447144
0.017916503273639015,0.400779517505544
0.018124175473742375,0.4016773066326188
0.018334254825622908,0.4027175593038102
0.018546769230846995,0.4037134601169276
0.018761746914391215,0.40480537001321226
0.018979216428391014,0.4058107654055507
0.019199206655932846,0.40685169007459177
0.019421746814890263,0.40779786304683824
0.019646866461804465,0.40885713352352815
0.01987459549580984,0.4100181439419394
0.02010496416260499,0.4111175324238962
0.02033800305846982,0.41209327330152534
0.020573743134329137,0.41320206975337676
0.02081221569986339,0.4142229229464373
0.021053452427667062,0.4152583831731739
0.02129748535745521,0.41630938780995896
0.021544346900318843,0.417365768429541
0.02179406984302956,0.4184624689200994
0.0220466873523941,0.4195309455009745
0.022302232979659387,0.42064377393992347
0.022560740664968614,0.4217854982864055
0.022822244741868985,0.42279819904576305
0.023086779941871697,0.4240266111148444
0.023354381399064792,0.42514481553659034
0.023625084654779475,0.426278675959247
0.023898925662310503,0.4273442644983535
0.024175940791691306,0.42848397285128687
0.024456166834524465,0.42962502519991935
0.024739641008868142,0.43072642967542496
0.025026400964179192,0.43188428197029766
0.025316484786313556,0.433006311539616
0.025609931002584595,0.4340817149385122
0.025906778586880088,0.4352086553323029
0.026207066964838526,0.4364726832874135
0.02651083601908539,0.4376494556924939
0.026818126094530156,0.4388795179680492
0.02712897800372467,0.440138431557019
0.027443433032283655,0.44130165983468855
0.02776153294436801,0.4425865197231369
0.028083319988231725,0.44380361379940697
0.028408836901833042,0.44499834556731643
0.028738126918510663,0.44622135609166047
0.029071233772725785,0.4474047443048182
0.029408201705870638,0.4486744634041403
0.029749075472144403,0.449918016262348
0.030093900344497212,0.4512337880518782
0.03044272212064303,0.4525475438478598
0.030795587129142266,0.45382971574490966
0.03115254223555488,0.4551676634634769
0.03151363484866479,0.45641892345944496
0.031878912926776456,0.45780579400931865
0.03224842498408442,0.4591264027955111
0.0326222200971167,0.4603944627377192
0.03300034791125285,0.4617626503595188
0.03338285864731761,0.4630972380888381
0.033769803108250916,0.46427995430414626
0.03416123268585528,0.4655971144895936
0.034557199367621395,0.46686311403803504
0.03495775574363275,0.4683200053759828
0.035362955013550426,0.46951548955043343
0.03577285099367873,0.47085526235652087
0.0361874981241128,0.47226328875747603
0.03660695147596903,0.473574356562059
0.03703126675869927,0.47486795242255225
0.03746050032748993,0.4763019958336133
0.037894709190746674,0.4776869834016531
0.03833395101766601,0.4790249311202204
0.03877828414589457,0.48038505476782484
0.03922776758927719,0.48184326872516675
0.03968246104569482,0.4833084430188963
0.040142424904993215,0.4849942880182784
0.040607720257003654,0.4864531953497749
0.041078408899656464,0.4879428506529909
0.04155455334718875,0.4894963148761443
0.04203621683844714,0.4910288287077481
0.04252346334528682,0.4925663597876486
0.04301635758106795,0.4940723069686177
0.0435149650092505,0.4956642187259277
0.044019351852088745,0.49719577951630844
0.044529585099426554,0.4986526443115382
0.04504573251759458,0.500247967206505
0.04556786265841064,0.5018533077645293
0.046096044868284336,0.5032847254888784
0.04663034929742731,0.5048639204354546
0.04717084690917017,0.5063194677777031
0.047717609489387455,0.5078818627780392
0.04827070965603183,0.5094583697332169
0.0488302208687788,0.5110758685572205
0.0493962174387832,0.5127309992608023
0.04996877453854884,0.5143812288677931
0.0505479682119124,0.51617095625294
0.05113387538414326,0.5176583992956311
0.05172657387216019,0.5193152341912506
0.05232614239486662,0.520958940931389
0.052932660583605615,0.5227484712048922
0.05354620899273607,0.5245037295880653
0.05416686911033152,0.5261924601841275
0.05479472336900287,0.5278227269672737
0.05542985515684669,0.5294771856730058
0.05607234882852033,0.5311484443249782
0.05672228971644543,0.5327608196564861
0.05737976414214134,0.5344486257643976
0.05804485942768978,0.5361696122572408
0.05871766390733255,0.5378395269135139
0.05939826693920356,0.5395181775418318
0.060086758917196864,0.541440105630627
0.0607832312829723,0.5431863521193983
0.06148777653810023,0.5450151199516161
0.062200488256347115,0.546733418453061
0.06292146109610344,0.5485908205093744
0.06365079081295572,0.5502659420480827
0.06438857427240419,0.5521389691552987
0.06513490946272803,0.5540655869901217
0.0658898955079995,0.5558853571668572
0.06665363268124913,0.5577535111887642
0.06742622241778341,0.5595537934278609
0.06820776732865685,0.5613003158389893
0.06899837121430018,0.5631328539748672
0.0697981390783066,0.5650366238828035
0.07060717714137772,0.5669222498488005
0.07142559285543126,0.5688461796922251
0.07225349491787214,0.570729789664673
0.07309099328602911,0.5727854310866205
0.07393819919175866,0.574702640951549
0.07479522515621821,0.5765130031583898
0.07566218500481055,0.5785625965996909
0.07653919388230147,0.5804831664538673
0.0774263682681127,0.582548887843559
0.07832382599179197,0.5845541294267858
0.07923168624866253,0.5864834352530073
0.08015006961565405,0.5884698608964452
0.08107909806731686,0.5903830387742759
0.08201889499202203,0.5924729520865533
0.08296958520834907,0.5943888179557826
0.08393129498166364,0.5963611316443788
0.08490415204088747,0.5983685059676157
0.0858882855954625,0.6003944627377192
0.08688382635251184,0.6024091122908406
0.08789090653419954,0.6045702573751763
0.08890965989529158,0.6066373227605671
0.08994022174092044,0.6087547938945856
0.09098272894455559,0.6108574692560984
0.09203731996618221,0.613017270344735
0.09310413487069075,0.6151078556548619
0.09418331534647952,0.6171753757320331
0.0952750047242729,0.6192655063503797
0.09637934799615785,0.6214797392648344
0.09749649183484087,0.6235991572474198
0.0986265846131282,0.625646125932397
0.09976977642363201,0.6278737988038439
0.10092621909870483,0.6299009887293573
0.10209606623060476,0.632027417512264
0.10327947319189525,0.634169074658961
0.10447659715608053,0.6364104057829397
0.10568759711848051,0.638620388414757
0.10691263391734772,0.6407324776560716
0.10815187025522892,0.6429187011966416
0.10940547072057435,0.6451683354613266
0.11067360180959745,0.6474403601908474
0.11195643194838795,0.6496156172300249
0.11325413151528127,0.6519064578993348
0.11456687286348727,0.6541757946374572
0.11589483034398118,0.656476715274511
0.11723818032865997,0.6588045158255493
0.11859710123376706,0.6610295007055977
0.11997177354358855,0.6632356696458572
0.12136237983442417,0.6655695181775418
0.12276910479883604,0.6678670788253478
0.12419213527017846,0.6703279774874742
0.12563166024741215,0.6727155433102614
0.12708787092020596,0.6750567838182918
0.12856096069432965,0.6773462804919024
0.130051125217341,0.6796814730192864
0.13155856240457053,0.6819951616154828
0.1330834724654076,0.6843599220482494
0.1346260579298911,0.6868503460788926
0.13618652367560827,0.6893199381761977
0.1377650769549055,0.6916961225724078
0.13936192742241435,0.6940548350245279
0.14097728716289676,0.6964505073583764
0.142611370719413,0.6989106914857872
0.14426439512181588,0.7012680599422081
0.14593657991557576,0.7037067401384316
0.1476281471909391,0.7062892278744708
0.14933932161242533,0.7086936361803641
0.15107033044866555,0.7110948698837887
0.15282140360258709,0.713652980310463
0.15459277364194784,0.7160970364894833
0.15638467583022478,0.718610308447013
0.15819734815786016,0.7211827162153082
0.16003103137387018,0.723719508097574
0.16188596901781993,0.7262579813850437
0.1637624074521689,0.7287809959008132
0.16566059589499152,0.7312579799744641
0.16758078645307686,0.7338156037900678
0.16952323415541215,0.736419934782161
0.1714881969870541,0.7390182111417244
0.17347593592339325,0.7413890195551375
0.1754867149648152,0.7439495706658346
0.1775208011717636,0.7464498353605268
0.1795784647002097,0.7489926752234393
0.18165997883753285,0.751569114978832
0.18376562003881725,0.7540702909750688
0.18589566796356882,0.7565573550164639
0.18805040551285834,0.7592379544385459
0.1902301188668946,0.7618842819702977
0.19243509752303323,0.7644116658826692
0.19466563433422632,0.7670492574423762
0.19692202554791735,0.7695954572945366
0.19920457084538712,0.7722679927424232
0.20151357338155584,0.7748269605537261
0.20384933982524642,0.7774363282037497
0.20621218039991446,0.7801370875613198
0.2086024089248505,0.7827370472414489
0.21102034285685967,0.7853403669108259
0.21346630333242453,0.7880969020899133
0.21594061521035676,0.7908193306222071
0.21844360711494284,0.7934265170351453
0.22097561147959033,0.796152140313151
0.22353696459097966,0.7986439083394934
0.22612800663372795,0.8013278677508232
0.2287490817355704,0.8038901955513742
0.2314005380130654,0.8065250991196828
0.23408272761782944,0.8092937302600631
0.23679600678330787,0.8119165378670787
0.23954073587208793,0.8146576170956253
0.24231727942376008,0.817346952489752
0.24512600620333397,0.8200255359182851
0.24796728925021602,0.8227135273167127
0.2508415059277541,0.8253094550097441
0.2537490379733572,0.827943686580203
0.2566902715491952,0.8306191232020315
0.25966559729348726,0.8332108057254217
0.26267541037238384,0.8359659969088099
0.26572011053245065,0.8387050601438075
0.26880010215376077,0.841275451918554
0.2719157943036019,0.8439244674417041
0.2750676007908067,0.8466158188293799
0.2782559402207126,0.8492520663933876
0.28148123605075814,0.8518439620993213
0.28474391664672477,0.8544660977084874
0.28804441533962977,0.8570734493649621
0.2913831704832789,0.8597164169074659
0.2947606255124859,0.8623499764800753
0.29817722900196736,0.8649566561387004
0.30163343472591975,0.8675646797930247
0.30512970171828707,0.8702002553591829
0.30866649433372745,0.8728526308715813
0.3122442823092858,0.8753974867280425
0.3158635408267819,0.8779927424232243
0.31952475057592133,0.880502654391506
0.32322839781813806,0.8830347422888247
0.3269749744511768,0.8855466702506553
0.33076497807442423,0.8879940864189235
0.3345989120549975,0.8905134063570996
0.3384772855945983,0.8929950944156978
0.34240061379714254,0.8954102546871849
0.34636941773717345,0.897837510919965
0.3503842245290676,0.9003521268731941
0.3544455673970435,0.9027733351253276
0.3585539857459817,0.9052214232914455
0.36271002523306484,0.9075492238424838
0.3669142378402494,0.9099354882064377
0.3711671819475767,0.9123654324306163
0.37546942240733366,0.9145999660620057
0.37982153061907364,0.9169410657885895
0.3842240846055061,0.9193038102278072
0.38867766908926676,0.9216107788455077
0.393182875570577,0.9238001478395269
0.39774030240580366,0.926001612794839
0.40235055488692933,0.9281909817888583
0.4070142453219439,0.9303884147570727
0.4117319931161679,0.9325710637725958
0.4165044248545185,0.9347160809085411
0.42133217438472886,0.9367334184530609
0.4262158829015325,0.9388192997782407
0.43115619903182284,0.9408675492238425
0.43615377892080054,0.9428714468113701
0.441209286319119,0.9449102882870776
0.4463233926710397,0.9468778979907265
0.4514967772036102,0.9487917478664067
0.4567301270168747,0.9507324776560715
0.4620241371751313,0.9525791277467912
0.46737951079924633,0.9544721456891339
0.47279695916003905,0.9563053558228614
0.4782772017727485,0.9580357502855991
0.4838209664925957,0.9597285128687588
0.48942898961145315,0.9614192594583697
0.49510201595563513,0.9630562462200121
0.5008407989848213,0.9647187688999395
0.5066461008921268,0.9663557556615819
0.5125186927053332,0.9679053827027755
0.5184593543892912,0.9694388817955781
0.5244688749495119,0.9709199650561118
0.5305480525369574,0.9724003763187957
0.5366976945540476,0.9738518916739467
0.5429186177618943,0.9752866070828572
0.5492116483887789,0.9767381224380083
0.5555776222398878,0.9780592702103353
0.5620173848083188,0.9793784019891136
0.5685317913873753,0.9806236140044351
0.5751217071841613,0.9818217861702841
0.5817880074344935,0.9829500705597741
0.5885315775191451,0.9841294267858343
0.595353313081437,0.9851985753645588
0.6022541201461928,0.9862099321282172
0.6092349152400711,0.9871870170015455
0.6162966255132942,0.9881405819501378
0.6234401888627864,0.9890760029567905
0.6306665540567405,0.9899092802903031
0.6379766808606282,0.9907176937033801
0.6453715401646701,0.991483771251932
0.6528521141127848,0.9921974329682145
0.6604193962330305,0.9929205026543915
0.6680743915695615,0.9936113164437874
0.675818116816111,0.9942550903837108
0.6836516004510238,0.9948027686311404
0.6915758828738525,0.9953087830118943
0.6995920165435374,0.9958000134399569
0.707701066118189,0.9962576439755392
0.7159041085964888,0.9966729386465965
0.7242022334607315,0.9970808413413078
0.732596542821523,0.9974181842618103
0.741088151564157,0.9977548551844635
0.7496781874966877,0.9980525502318394
0.7583677914997191,0.9983105974060884
0.7671581176779302,0.9985538606276461
0.7760503335133571,0.9987682279416706
0.7850456200204509,0.9989550433438612
0.794145171902934,0.9991351387675561
0.8033501977124734,0.9992688663396276
0.8126619200091946,0.9994106578858947
0.822081575524054,0.9995134735568847
0.8316104153230961,0.999596801290236
0.8412497049736118,0.999682145017136
0.8510007247122247,0.9997506887977959
0.8608647696149244,0.9998138565956589
0.8708431497690724,0.9998602244472817
0.880937190447399,0.9998897923526645
0.8911482322840202,0.9999207042537464
0.9014776314524917,0.9999428801827834
0.9119267598459299,0.9999670721053693
0.9224970052592174,0.9999838720516095
0.9331897715733238,0.9999959680129024
0.9440064789417604,0.9999979840064512
0.9549485639791966,1.0
0.9660174799522646,1.0
0.9772146969725725,1.0
0.9885417021919574,1.0
1.0,1.0


==> data/EEG/Ensemble/LSTM-attack_mode/total/roc_MAELoss.csv <==
fpr,tpr
0.0,3.3599892480344065e-06
0.0034003091190108192,0.0029903904307506217
0.009021571130972381,0.008134533969491297
0.011195484174450642,0.010160607486056045
0.02562999798400645,0.023597204488945634
0.055019823936563406,0.04714064914992272
0.059656609098850885,0.05124319602177273
0.11434379409985888,0.09444257778375109
0.12859686849002083,0.10332638935555406
0.1765439150594718,0.13916739466433709
0.21327531751898393,0.17023049526241515
0.2609737248840804,0.20492574423761845
0.3151165916269068,0.2460452926550635
0.31769034339090113,0.24771184732208856
0.33555876621194813,0.2908877091593307
0.40617902022713526,0.3276627914790673
0.42225992876822793,0.346095692493784
0.5280861501243196,0.4038606276459915
0.5669477857670856,0.46673274645521134
0.609078690948189,0.4891001948793764
0.6865398830723741,0.5711813722196089
0.7238424837040521,0.6134567569383778
0.7939049795040656,0.706054700624958
0.7955547342248505,0.7067670183455413
0.8533902291512667,0.787104361266044
0.8558934211410524,0.7890329950944157
0.9095289295074256,0.8671930649821921
0.9267387944358578,0.8916201868154022
0.9291915865869229,0.8957832134937168
0.9663497076809354,0.9489752032793495
0.9769269538337477,0.9675962636919562
0.993938579396546,0.9921577850950877


==> data/EEG/Ensemble/LSTM-attack_mode/total/roc_MSELoss.csv <==
fpr,tpr
3.3599892480344065e-06,0.0
0.0024124722800887037,0.0019051139036355084
0.008638532356696458,0.006797258248773604
0.02101673274645521,0.016930985820845373
0.02145017135945165,0.01731066460587326
0.026419595457294536,0.021601370875613198
0.038525636717962504,0.03125125999596801
0.05512398360325247,0.045084335730125664
0.05847389288354277,0.04801424635441166
0.07249176802634232,0.06100396478731268
0.07674551441435387,0.0647066729386466
0.103124790000672,0.08846851690074592
0.11108124454001747,0.09384449969760096
0.13390901149116322,0.116601706874538
0.1625596398091526,0.14085746925609838
0.2502351992473624,0.20964988912035482
0.3213695316174988,0.2908104294066259
0.3326254955984141,0.2992876822794167
0.3350010079967744,0.299707680935421
0.35478126469995297,0.36634970768093544
0.45932397016329546,0.4582118137221961
0.6159666689066595,0.6241348027686311
0.6247396008332773,0.6331496539211074
0.6257207176937034,0.6337309320610174
0.6885424366642027,0.7127780391102748
0.7518983939251395,0.7626234796048653
0.8069719776896714,0.8340870909213091
0.8079564545393455,0.834668369061219
0.8108158053894228,0.8387373160405887
0.8626469995296016,0.8856797258248773
0.8708789731872858,0.8955715341710907
0.9318829379745985,0.9381526779114306
0.9580202943350581,0.9646764330354143
0.9604126066796587,0.9679557825414958
0.9813318997379208,0.9839560513406357
0.9839694912976279,0.9870539614273234
0.9839762112761239,0.9870539614273234
0.9888918755459982,0.989446273771924
0.9985451246556011,0.9990390430750622


==> data/EEG/Ensemble/LSTM-attack_mode/total/roc_RescaledSMAPELoss.csv <==
fpr,tpr
3.3599892480344065e-06,0.0
0.000107519655937101,0.00011423963443316982
0.004129426785834285,0.004058867011625563
0.004482225656877898,0.0044183858611652445
0.005372622807607016,0.00523150325918957
0.015472750487198442,0.013947315368590821
0.035095087695719375,0.0315133391573147
0.04077346952489752,0.03550500638397957
0.04604865264431154,0.040289631073180565
0.04680465022511928,0.04089106914857873
0.04788992675223439,0.04187554599825281
0.08459780928701029,0.07522343928499428
0.11098380485182448,0.09756736778442308
0.11168268261541563,0.09801424635441167
0.1237887238760836,0.1085646125932397
0.14037363080438142,0.1218164101874874
0.2278811907801895,0.20321886969961697
0.30293327061353403,0.27542503863987633
0.32756535179087426,0.323049526241516
0.32907734695248975,0.324507761575163
0.36358107654055505,0.3580169343458101
0.44595457294536656,0.44667361064444594
0.5597338888515557,0.5647066729386466
0.5861602042873463,0.5898696324171763
0.6155701901753914,0.6218936899401922
0.7274645521134332,0.7261608762851959
0.8008332773335125,0.7992675223439285
0.8118305221423291,0.8067065385390767
0.8476345675693838,0.8460788925475439
0.8714636113164438,0.8693468180901821
0.9154357906054701,0.9166084268530341
0.9253813587796519,0.928227269672737
0.9256736778442309,0.9284087090921309
0.9269706336939721,0.9292688663396277
0.9713292117465224,0.9781970297695047
0.9722296888649956,0.9790471070492575
0.9741684026611115,0.9805053423829043
0.9794839056515019,0.9845944492977623
0.9865533230293663,0.9897621127612392
0.9994724816880586,0.9996438411397084


==> data/EEG/Ensemble/LSTM-attack_mode/total/roc_SMAPELoss.csv <==
fpr,tpr
0.0,3.3599892480344065e-06
0.003964787312680599,0.0046334251730394465
0.005631341979705665,0.006629258786371883
0.036267723943283384,0.04110610846045293
0.046381291579866944,0.05228143269941536
0.08406693098582084,0.097362408440293
0.13118406021100731,0.15208319333378134
0.15362206840938109,0.17776023116726025
0.18677508231973658,0.20976076876553995
0.18940595390094753,0.21264363954035348
0.2525099119682817,0.26728378469188896
0.2889321954169747,0.30273167125865197
0.33498756803978225,0.33996707210536925
0.37399704320946175,0.3785599086082925
0.5324306162220281,0.5512599959680129
0.6752805591022109,0.6746287211880923
0.7325482158457093,0.7218298501444795
0.8479638465156911,0.8387272360728446
0.8727941670586654,0.8611988441636986
0.9513339157314696,0.9344869296418251
0.9624689200994557,0.9447416168268261
0.9672938646596331,0.959666689066595
0.9765842349304482,0.9691082588535717
0.9814360594046099,0.974023923123446
0.9818694980176064,0.9753578388549157
0.9855755661581883,0.9789328674148243
0.9953464148914724,0.9939755392782743
0.998047846246892,0.9965089711712922


==> data/EEG/Ensemble/LSTM-attack_mode/total/roc_SeasonalityLoss.csv <==
fpr,tpr
0.0,3.3599892480344065e-06
0.004522545527854311,0.007482696055372623
0.006259659969088099,0.010510046367851623
0.009979168066662186,0.017246824810160606
0.02409448289765473,0.032612055641421944
0.03945971372891607,0.04534305490222431
0.058887171561051006,0.0642665143471541
0.08247765607150057,0.08741684026611114
0.16205228143269942,0.18898931523419124
0.28428197029769503,0.34204690544990257
0.31030844701296956,0.3686815402190713
0.3331362139641153,0.38910691485787247
0.4257946374571601,0.46630266783146296
0.4457395336334924,0.4730663261877562
0.4732612055641422,0.516107788455077
0.6234124050803037,0.6227740071231772
0.6772595927693031,0.6818862979638465
0.751864794032659,0.7225388078758148
0.7872253208789732,0.7594583697332169
0.8804650225119279,0.8619414017875143
0.9468248101606075,0.9349875680397822
0.9491566426987433,0.9358981251259996
0.9805288623076406,0.9778879107586855
0.9856830858141254,0.9845978092870102
0.9948558564612593,0.995991532827095


==> data/EEG/Ensemble/LSTM-attack_mode/total/roc_TS2VecLoss.csv <==
fpr,tpr
0.0,3.3599892480344065e-06
0.004052147033129494,0.0015859149250722398
0.021537531079900543,0.00919629057187017
0.03184933808211814,0.026157516295947852
0.0749412001881594,0.05385054767824743
0.0870506014380754,0.07039849472481688
0.11660506686378604,0.09749344802096634
0.1884181170620254,0.17831798938243398
0.18942275384718768,0.18004502385592366
0.25251663194677776,0.2549123042806263
0.28002486392043546,0.2708386533163094
0.2853874067602984,0.27915126671594653
0.2913782675895437,0.28398965123311604
0.41954841744506416,0.4140917949062563
0.5273973523284725,0.5366037228680868
0.5581244540017472,0.5545662253880788
0.6402593911699482,0.6168671460251327
0.7324810160607486,0.7156945097775688
0.8041630266783146,0.8032558295813453
0.8115919629057187,0.8069820576574155
0.8418083462132921,0.8463241717626504
0.8900813117398024,0.8865398830723742
0.8983872051609435,0.8919662657079497
0.9459243330421343,0.9663564276594315
0.9538975875277199,0.970902493112022
0.978704388145958,0.988663396277132
0.9868658020294335,0.9929238626436395
0.9919830656541899,0.9957462536119884
0.9935488206437739,0.9965526510315167


==> data/EEG/Ensemble/LSTM-attack_mode/total/roc_TrendLoss.csv <==
fpr,tpr
0.0,3.3599892480344065e-06
0.007465896109132451,0.0077548551844634096
0.009051811034204691,0.00950876957193737
0.03810227807271017,0.05171359451649755
0.09243666420267455,0.10959276930313823
0.09277602311672603,0.10992876822794168
0.09289026275115919,0.11000268799139842
0.11287211880921981,0.12941670586654122
0.12281096700490558,0.13944627377192392
0.1555372622807607,0.17891942745783213
0.15705597742087227,0.18053894227538472
0.24367650023519924,0.3054566225388079
0.2501377595591694,0.3121497211208924
0.2835528526308716,0.3496640010751966
0.34970096095692493,0.4069047779047107
0.4975203279349506,0.551958873731604
0.49873328405349104,0.5528190309791009
0.6184799408641892,0.6577817350984477
0.6523587124521202,0.679305826221356
0.6587494120018816,0.6846851690074591
0.6628855587662119,0.6883374773200726
0.6714300114239634,0.6967576103756468
0.7773872723607285,0.7880585982124857
0.8429843424501041,0.8498824003763188
0.8445668973859284,0.8513507156777098
0.8459680129023587,0.8526039916672267
0.886519723136886,0.8931321819770177
0.9281466299307842,0.9322054969424098
0.9410825885357167,0.945114575633358
0.9527081513339157,0.9552348632484376
0.9767287144681137,0.9765775149519521
0.9855722061689403,0.9851118876419596
0.9855822861366844,0.9851286875881997
0.9909045091055708,0.9907499496001613
0.994526577514952,0.9944660977084874


==> data/EEG/Ensemble/LSTM-audit_mode/total/roc_MAELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0
0.0008748668120479914,0.0
0.0008850074914473438,0.0
0.00089526571259964,0.0
0.0009056428379445294,0.0
0.0009161402457138521,0.0
0.0009267593301146883,0.0
0.0009375015015145289,0.0
0.0009483681866285928,0.0
0.0009593608287093146,0.0
0.0009704808877380307,0.0
0.0009817298406188842,0.0
0.00099310918137498,0.0
0.0010046204213468132,0.0
0.001016265089392995,0.0
0.0010280447320933097,0.0
0.0010399609139541202,0.0
0.0010520152176161591,0.0
0.0010642092440647246,0.0
0.001076544612842316,0.0
0.0010890229622637305,0.0
0.001101645949633657,0.0
0.001114415251466788,0.0
0.0011273325637104871,0.0
0.0011403996019700331,0.0
0.0011536181017364785,0.0
0.0011669898186171474,0.0
0.0011805165285688054,0.0
0.0011942000281335325,0.0
0.0012080421346773289,0.0
0.0012220446866314887,0.0
0.0012362095437367692,0.0
0.0012505385872903913,0.0
0.0012650337203959038,0.0
0.0012796968682159415,0.0
0.001294529978227916,0.0
0.0013095350204826678,0.0
0.0013247139878661174,0.0
0.0013400688963639508,0.0
0.001355601785329369,0.0
0.0013713147177539455,0.0
0.001387209780541621,0.0
0.001403289084785873,0.0
0.0014195547660501016,0.0
0.0014360089846512606,0.0
0.0014526539259467812,0.0
0.0014694918006248172,0.0
0.0014865248449978572,0.0
0.0015037553212997384,0.0
0.001521185517986105,0.0
0.0015388177500383464,0.0
0.001556654359271062,0.0
0.0015746977146430866,0.0
0.001592950212572123,0.0
0.0016114142772530198,0.0
0.0016300923609797412,0.0
0.0016489869444710648,0.0
0.001668100537200059,0.0
0.0016874356777273757,0.0
0.001706994934038408,0.0
0.001726780903884356,0.0
0.0017467962151272458,0.0
0.0017670435260889468,0.0
0.0017875255259042354,0.0
0.0018082449348779518,0.0
0.0018292045048462937,0.0
0.0018504070195423021,0.0
0.0018718552949655793,0.0
0.0018935521797562953,0.0
0.0019155005555735278,0.0
0.0019377033374779887,0.0
0.0019601634743191855,0.0
0.001982883949127071,0.0
0.002005867779508234,0.0
0.002029118018046678,0.0
0.002052637752709252,0.0
0.0020764301072557748,0.0
0.0021004982416539153,0.0
0.0021248453524988827,0.0
0.0021494746734379805,0.0
0.00217438947560008,0.0
0.0021995930680300748,0.0
0.0022250887981283695,0.0
0.002250880052095462,0.0
0.00227697025538168,0.0
0.0023033628731421313,0.0
0.002330061410696925,0.0
0.002357069413996728,0.0
0.0023843904700937206,0.0
0.002412028207618007,0.0
0.00243998629725955,0.0
0.0024682684522556926,0.0
0.0024968784288843266,0.0
0.0025258200269627847,0.0
0.002555097090352507,0.0
0.0025847135074695635,0.0007803883248616395
0.002614673211801092,0.0007891172578252021
0.00264498018242772,0.0007979473688303398
0.002675638444552045,0.0008068798306430867
0.0027066520700332413,0.0008159158296231403
0.0027380251779278576,0.0008250565658814264
0.0027697619350368907,0.0008343032534394903
0.002801866556459195,0.0008436571203907387
0.002834343306151309,0.0008531194090635457
0.0028671964974937695,0.0008626913761862533
0.0029004304938639917,0.0008723742930540834
0.002934049709215787,0.0008821694456979821
0.0029680586086656023,0.0008920781350554262
0.003002461709085549,0.000902101677143203
0.0030372635797033115,0.0009122414032322
0.0030724688427090033,0.0009224986600242131
0.003108082173869064,0.0009328748098308113
0.0031441083031472647,0.0009433712307542689
0.00318055201533292,0.0009539893168705991
0.0032174181506763717,0.0009647304784147057
0.003254711605531848,0.0009755961419676844
0.003292437333007769,0.0009865877506462922
0.0033306003436245884,0.0009977067642946138
0.003369205705980267,0.0010089546596779516
0.003408258547423452,0.0010203329306789598
0.0034477640547344642,0.0010318430884960535
0.0034877274748141775,0.0010434866618441192
0.003528154115380883,0.0010552651971575489
0.0035690493456752297,0.0010671802587956286
0.0036104185971733375,0.0010792334292503095
0.0036522673643081755,0.0010914263093563833
0.0036946012051993025,0.0011037605185040982
0.003737425742391064,0.0011162376948542368
0.0037807466635993493,0.0019403275954888422
0.0038245697224669993,0.001962729366762139
0.0038689007393279753,0.0019853907994802776
0.003913745601980384,0.0020083149034082043
0.0039591102664684585,0.0020315047231973912
0.004005000757873611,0.002054963338790204
0.004051423171114647,0.0020786938658289692
0.0040983836717572615,0.0021026994560697718
0.004145888496832911,0.0021269832978010545
0.004193943955667186,0.00215154861626707
0.004242556430717777,0.0021763986740962393
0.004291732378422158,0.0022015367717344754
0.004341478330055092,0.002226966247883529
0.004391800892596086,0.0022526904799444205
0.004442706749606883,0.0022787128844660018
0.004494202662119142,0.0023050369175987256
0.0045462954695324,0.0023316660755536753
0.004598992090522438,0.002358603895066907
0.004652299523960189,0.002385853953869181
0.004706224849841282,0.0024134198711611393
0.004760775230226368,0.0024413053080939813
0.00481595791019235,0.0024695139682557217
0.004871780218794631,0.002498049598163081
0.004928249570040513,0.0025269159877590744
0.004985373463873894,0.0025561169709163714
0.005043159487171359,0.002585656425946491
0.005101615314749833,0.002615538276114895
0.005160748710385908,0.0026457664901620576
0.005220567527846975,0.0026763450828305663
0.005281079711934331,0.002707278115398342
0.005342293299538352,0.002738569696218035
0.005404216420705915,0.0027702239812626697
0.00546685729972018,0.0028022451746776214
0.0055302242561929005,0.0028346375293389877
0.005594325706169377,0.0028674053474184273
0.005659170163246243,0.002900552980954556
0.005724766239702178,0.002934084832430956
0.005791122647641758,0.002968005355360892
0.005858248200152536,0.0030023190548788
0.005926151812475552,0.0030370304883386347
0.005994842503189409,0.0030721442659191528
0.006064329395408062,0.0031076650512362088
0.006134621717992506,0.003143597561962153
0.0062057288067765,0.003179946570452406
0.0062776601058065,0.003216716904379295
0.006350425168595962,0.003253913447373237
0.00642403365939419,0.003291541139671361
0.006498495354469888,0.003329604978773637
0.006573820143409586,0.003368110020106617
0.006650018030431118,0.00340706137769487
0.006727099135712337,0.0034464642248401996
0.006805073696735206,0.003486323794808728
0.0068839520696454964,0.0035266453815259572
0.006963744730628222,0.0035674343402798668
0.007044462277299037,0.0036086960884321867
0.007126115430111745,0.0036504361061378927
0.007208715033782135,0.0036926599370730485
0.007292272058728313,0.0037353731891710948
0.007376797602527731,0.0037785815353676548
0.007462302891391108,0.0038222907143539834
0.007548799281653432,0.0038665065313391546
0.007636298261282241,0.003911234858821069
0.0077248114514034,0.003956481637366412
0.007814350607844541,0.00400225287639964
0.00790492762269642,0.004048554655001125
0.007996554525892346,0.004095393122714544
0.008089243486805939,0.004142774500363622
0.008183006815867389,0.004190705080878347
0.008277856966198472,0.0042391912301307745
0.00837380653526649,0.004288239387780488
0.008470868266557402,0.00433785606812989
0.008569055051268348,0.004388047860989397
0.008668379930019773,0.004438821432552653
0.008768856094587427,0.0044901835262819035
0.008870496889654403,0.004542140963803621
0.00897331581458352,0.004594700645814515
0.009077326525210223,0.0046478695529980464
0.009182542835656282,0.00470165474695156
0.009288978720164497,0.004756063371124169
0.009396648314954691,0.004811102651765509
0.009505565920101192,0.004866779898885479
0.009615746001432095,0.004923102507225131
0.009727203192450537,0.004980077957238788
0.009839952296278227,0.005037713816087555
0.009954008287621519,0.005096017738644357
0.010069386314760271,0.005154997468510602
0.010186101701559752,0.005214660839044659
0.010304169949505875,0.005275015774402228
0.01042360673976401,0.0053360702905887875
0.010544427935261684,0.005397832496524238
0.010666649582795389,0.005460310595119879
0.010790287915161836,0.005523512884367872
0.01091535935331391,0.005587447758443341
0.011041880508541602,0.005652123708819236
0.011169868184678225,0.005717549325394119
0.011299339380332217,0.005783733297633038
0.011430311291144786,0.005850684415721595
0.011562801312073753,0.005918411571733428
0.011696827039703846,0.005986923760811195
0.01183240627458378,0.006056230082361263
0.011969557023590427,0.006126339741262238
0.012108297502320394,0.0061972620490875095
0.012248646137509308,0.00908865022215846
0.012390621569479156,0.009197048915659655
0.012534242654613994,0.00930670407058214
0.01267952846786434,0.009417630250711255
0.012826498305280598,0.009529842188642803
0.012975171686575868,0.009642700931315503
0.013125568357718427,0.011336920351543042
0.013277708293554291,0.01146962498538603
0.013431611700460153,0.01160386781353251
0.013587299019027091,0.011739666665365283
0.013744790926775366,0.011877039576929515
0.013904108340900697,0.012016004793328204
0.014065272421052363,0.01215658077114538
0.014228304572143519,0.012298786180897405
0.014393226447194065,0.012442639909512707
0.014560059950206485,0.012588161062840202
0.014728827239075018,0.012735368968186857
0.014899550728528537,0.012884283176884623
0.015072253093107555,0.013034923466887121
0.01524695727017573,0.013187309845396473
0.015423686462966274,0.013341462551520512
0.01560246414366368,0.013497402058960838
0.015783314056521166,0.013655149078732037
0.01596626022101425,0.013814724561912373
0.01615132693503091,0.01397614970242644
0.01633853877809862,0.014139445939859944
0.016527920614648955,0.014304634962307263
0.0167194975973199,0.014471738709251919
0.016913295170296487,0.014640779374480429
0.01710933907269015,0.014811779409029993
0.01730765534195726,0.014984761524170304
0.01750827031735725,0.01515985936806295
0.017711210643450888,0.015337014645807768
0.017916503273639015,0.015516223350257962
0.018124175473742375,0.015697509282912928
0.018334254825622908,0.015880896521157904
0.018546769230846995,0.01606640942146179
0.018761746914391215,0.016254072622612064
0.018979216428391014,0.01644391104898716
0.019199206655932846,0.016635949913866764
0.019421746814890263,0.01682902381136881
0.019646866461804465,0.017014610494610533
0.01987459549580984,0.01720234833392496
0.02010496416260499,0.01739226226360354
0.02033800305846982,0.01758437750695389
0.020573743134329137,0.01778041372067647
0.02081221569986339,0.017979558197954302
0.021053452427667062,0.018181010981217025
0.02129748535745521,0.01838479882629834
0.021544346900318843,0.01859094879916185
0.02179406984302956,0.01879948827949576
0.0220466873523941,0.01901044496434932
0.022302232979659387,0.019223846871811383
0.022560740664968614,0.01943972234473162
0.022822244741868985,0.01965810005448485
0.023086779941871697,0.019879009004779007
0.023354381399064792,0.020102478535507274
0.023625084654779475,0.020328561935722467
0.023898925662310503,0.020557301586822233
0.024175940791691306,0.020788692584887927
0.024456166834524465,0.02102276566197979
0.024739641008868142,0.0212595519063768
0.025026400964179192,0.02149908276670568
0.025316484786313556,0.0217413900561177
0.025609931002584595,0.021986505956513944
0.025906778586880088,0.022234463022819527
0.026207066964838526,0.02248529418730735
0.02651083601908539,0.022739032763971982
0.026818126094530156,0.022995712452954252
0.02712897800372467,0.02325536734501709
0.027443433032283655,0.023518031926073303
0.02776153294436801,0.023783741081765754
0.028083319988231725,0.024052530102100744
0.028408836901833042,0.024324434686134967
0.028738126918510663,0.024599490946716897
0.029071233772725785,0.02487773541528311
0.029408201705870638,0.025159205046710133
0.029749075472144403,0.02544393722422262
0.030093900344497212,0.025731969764358393
0.03044272212064303,0.026023340921990996
0.030795587129142266,0.0263180893954105
0.03115254223555488,0.026624311541042
0.03151363484866479,0.026939128216975482
0.031878912926776456,0.027258322838011405
0.03224842498408442,0.04053867496385999
0.0326222200971167,0.040956862837055304
0.03300034791125285,0.04139613955356522
0.03338285864731761,0.04184050797579352
0.033769803108250916,0.0422900271222726
0.03416123268585528,0.04274475669562526
0.034557199367621395,0.04320475709049418
0.03495775574363275,0.043670089401563
0.035362955013550426,0.044140815431670796
0.03577285099367873,0.04461699770002026
0.0361874981241128,0.04509869945048116
0.03660695147596903,0.04558598465999007
0.03703126675869927,0.046078918047047404
0.03746050032748993,0.04657756508031299
0.037894709190746674,0.047082365780924264
0.03833395101766601,0.047587819841158674
0.03877828414589457,0.04809762229312593
0.03922776758927719,0.048613333922525925
0.03968246104569482,0.049135023223297436
0.040142424904993215,0.049662759483300144
0.040607720257003654,0.05019661279351715
0.041078408899656464,0.050736654057363925
0.04155455334718875,0.051282955000105455
0.04203621683844714,0.05181464457081558
0.04252346334528682,0.05234665493678879
0.04301635758106795,0.05288483189461825
0.0435149650092505,0.05342924692196217
0.044019351852088745,0.05397997232498438
0.044529585099426554,0.054537081247957545
0.04504573251759458,0.055100647682977774
0.04556786265841064,0.05567074647979191
0.046096044868284336,0.05624745335573859
0.04663034929742731,0.05683084490580463
0.04717084690917017,0.05742099861279791
0.047717609489387455,0.058017992857638256
0.04827070965603183,0.05863140362130059
0.0488302208687788,0.05931646253458082
0.0493962174387832,0.06000946204260481
0.04996877453854884,0.060710048796240236
0.0505479682119124,0.06141745006064113
0.05113387538414326,0.06213305089248496
0.05172657387216019,0.06285694633387817
0.05232614239486662,0.06358923252857089
0.052932660583605615,0.06433000673472626
0.05354620899273607,0.06507936733783769
0.05416686911033152,0.0658374138637959
0.05479472336900287,0.06660424699210736
0.05542985515684669,0.06737996856926605
0.05607234882852033,0.06816468162228004
0.05672228971644543,0.06895849037235499
0.05737976414214134,0.06976150024873634
0.05804485942768978,0.07057381790271165
0.05871766390733255,0.0713928048284291
0.05939826693920356,0.07218583139701165
0.060086758917196864,0.07305364855594207
0.0607832312829723,0.0739407308606361
0.06148777653810023,0.07483453918480051
0.062200488256347115,0.07573870774155692
0.06292146109610344,0.07665335661752393
0.06365079081295572,0.07758670784355888
0.06438857427240419,0.07863562905083374
0.06513490946272803,0.0796967084215361
0.0658898955079995,0.08077008688230267
0.06665363268124913,0.08185590699326659
0.06742622241778341,0.0829543129669916
0.06820776732865685,0.0840654506876254
0.06899837121430018,0.08518946773027518
0.0697981390783066,0.08620780309448572
0.07060717714137772,0.08723604346969259
0.07142559285543126,0.08834625096561291
0.07225349491787214,0.08950114290326092
0.07309099328602911,0.0906694213229646
0.07393819919175866,0.09185124138893974
0.07479522515621821,0.093046760063928
0.07566218500481055,0.09425613613004369
0.07653919388230147,0.09547953020986256
0.0774263682681127,0.0967171047877546
0.07832382599179197,0.09796902423146432
0.07923168624866253,0.0992356308556652
0.08015006961565405,0.10051958216387906
0.08107909806731686,0.10181841589579636
0.08201889499202203,0.10313230455526042
0.08296958520834907,0.10446089101965521
0.08393129498166364,0.10578899185461502
0.08490415204088747,0.107128663763892
0.0858882855954625,0.10848386396061252
0.08688382635251184,0.10985477243489898
0.08789090653419954,0.1112415712631595
0.08890965989529158,0.11264066444788605
0.08994022174092044,0.11403990876531152
0.09098272894455559,0.11545537188064885
0.09203731996618221,0.1168872417878047
0.09310413487069075,0.11803084303866451
0.09418331534647952,0.11912329324083315
0.0952750047242729,0.12022840615589406
0.09637934799615785,0.1213463285587734
0.09749649183484087,0.1224772089256821
0.0986265846131282,0.12362119745383533
0.09976977642363201,0.12477844608140118
0.10092621909870483,0.1259491085076801
0.10209606623060476,0.12713334021351816
0.10327947319189525,0.12833129848195757
0.10447659715608053,0.12954314241912596
0.10568759711848051,0.13076903297536785
0.10691263391734772,0.13200913296662126
0.10815187025522892,0.13326360709604204
0.10940547072057435,0.134525467433744
0.11067360180959745,0.13583185121688154
0.11195643194838795,0.1371533774410568
0.11325413151528127,0.1384902216240032
0.11456687286348727,0.13984256131789988
0.11589483034398118,0.14121057613295326
0.11723818032865997,0.1425944477612518
0.11859710123376706,0.14393423838430677
0.11997177354358855,0.1452734783875681
0.12136237983442417,0.1466282416720019
0.12276910479883604,0.1479987081697023
0.12419213527017846,0.14938505989837653
0.12563166024741215,0.15078748098551956
0.12708787092020596,0.15219525971255837
0.12856096069432965,0.15361102827275147
0.130051125217341,0.15504320716520875
0.13155856240457053,0.15649198660393304
0.1330834724654076,0.1579620495546396
0.1346260579298911,0.1597010518225099
0.13618652367560827,0.16146847705381254
0.1377650769549055,0.16332189362724153
0.13936192742241435,0.16525652539730973
0.14097728716289676,0.1670519399614214
0.142611370719413,0.16886816537723406
0.14426439512181588,0.17070544286566508
0.14593657991557576,0.17256417763386891
0.1476281471909391,0.17449362819429035
0.14933932161242533,0.17645459809082847
0.15107033044866555,0.17850346492387667
0.15282140360258709,0.18057608040231846
0.15459277364194784,0.1826184333588831
0.15638467583022478,0.1846401933895397
0.15819734815786016,0.1866853878676013
0.16003103137387018,0.18875428842437764
0.16188596901781993,0.1908348047447854
0.1637624074521689,0.19295747154364812
0.16566059589499152,0.19475984911750865
0.16758078645307686,0.19658311825209754
0.16952323415541215,0.1984275211038397
0.1714881969870541,0.20029330263602235
0.17347593592339325,0.20218071065132967
0.1754867149648152,0.20408999582475457
0.1775208011717636,0.20602141173689198
0.1795784647002097,0.2079752149076178
0.18165997883753285,0.2102414221579588
0.18376562003881725,0.21265493183971226
0.18589566796356882,0.21509641678304017
0.18805040551285834,0.21757767394439037
0.1902301188668946,0.22011641197495585
0.19243509752303323,0.2227559479659355
0.19466563433422632,0.22546316840773978
0.19692202554791735,0.22820176854549956
0.19920457084538712,0.23097211210479238
0.20151357338155584,0.23382447826578182
0.20384933982524642,0.23666542811858965
0.20621218039991446,0.23950308657738292
0.2086024089248505,0.2423901710384701
0.21102034285685967,0.24529041545396407
0.21346630333242453,0.24818023537208336
0.21594061521035676,0.2510970914224241
0.21844360711494284,0.254036399755719
0.22097561147959033,0.25702675836192135
0.22353696459097966,0.2600517785503177
0.22612800663372795,0.2631118620871971
0.2287490817355704,0.26620741539576676
0.2314005380130654,0.26939602646557276
0.23408272761782944,0.2725710783668502
0.23679600678330787,0.2757752295469023
0.23954073587208793,0.2790165204028646
0.24231727942376008,0.28230172192831915
0.24512600620333397,0.28569477887722716
0.24796728925021602,0.2890456013606505
0.2508415059277541,0.29235866057694687
0.2537490379733572,0.29605563442847116
0.2566902715491952,0.2997357442869052
0.25966559729348726,0.30306157341718937
0.26267541037238384,0.30616341598582764
0.26572011053245065,0.3096451862179709
0.26880010215376077,0.3132203978032322
0.2719157943036019,0.3176816207573081
0.2750676007908067,0.32443976810214525
0.2782559402207126,0.33038327041405524
0.28148123605075814,0.33374211188333175
0.28474391664672477,0.3371255588214902
0.28804441533962977,0.3405482236728121
0.2913831704832789,0.34403561214476347
0.2947606255124859,0.3476291659806486
0.29817722900196736,0.3511863253170359
0.30163343472591975,0.35478296557164796
0.30512970171828707,0.3583605627329039
0.30866649433372745,0.36199193560038184
0.3122442823092858,0.3655137540432981
0.3158635408267819,0.36944368837275504
0.31952475057592133,0.37340879837437535
0.32322839781813806,0.37737133984457805
0.3269749744511768,0.38091329723277595
0.33076497807442423,0.3844924382654761
0.3345989120549975,0.3880765919245656
0.3384772855945983,0.3915716985314544
0.34240061379714254,0.39553933738452524
0.34636941773717345,0.39955296558480574
0.3503842245290676,0.4037509316280564
0.3544455673970435,0.4080034738210891
0.3585539857459817,0.41231031085076325
0.36271002523306484,0.41661176143143275
0.3669142378402494,0.4209562248611228
0.3711671819475767,0.42532093392693826
0.37546942240733366,0.4294073966893629
0.37982153061907364,0.433727387749027
0.3842240846055061,0.4378811684087857
0.38867766908926676,0.442202138234954
0.393182875570577,0.4465640756295309
0.39774030240580366,0.45099943687853516
0.40235055488692933,0.4554632652970545
0.4070142453219439,0.4598192496486829
0.4117319931161679,0.464079684139567
0.4165044248545185,0.46834092466240274
0.42133217438472886,0.4727106930679392
0.4262158829015325,0.47675852893875514
0.43115619903182284,0.4812106368364554
0.43615377892080054,0.48585060294419985
0.441209286319119,0.4905388009417021
0.4463233926710397,0.49493809753719376
0.4514967772036102,0.4993770011651172
0.4567301270168747,0.5040149278151486
0.4620241371751313,0.508826704942877
0.46737951079924633,0.5138201700323595
0.47279695916003905,0.5188569214831794
0.4782772017727485,0.5238120865184418
0.4838209664925957,0.5287435799716496
0.48942898961145315,0.533567786871064
0.49510201595563513,0.5384462206522528
0.5008407989848213,0.5433952245092142
0.5066461008921268,0.5483781601145825
0.5125186927053332,0.553426465693849
0.5184593543892912,0.5586173177142066
0.5244688749495119,0.5638962930189395
0.5305480525369574,0.5692364575188562
0.5366976945540476,0.5746385204647853
0.5429186177618943,0.5804502915418217
0.5492116483887789,0.586419381462068
0.5555776222398878,0.5920798310220893
0.5620173848083188,0.5980156567931727
0.5685317913873753,0.6037795359557896
0.5751217071841613,0.6096102248886247
0.5817880074344935,0.6154123712277844
0.5885315775191451,0.6211741495178578
0.595353313081437,0.6272037713969102
0.6022541201461928,0.6334052202234319
0.6092349152400711,0.6399402913612234
0.6162966255132942,0.6465302734322547
0.6234401888627864,0.6529016205638895
0.6306665540567405,0.6589204428542873
0.6379766808606282,0.665052352988913
0.6453715401646701,0.671628017895918
0.6528521141127848,0.6787797628095515
0.6604193962330305,0.6863775098505137
0.6680743915695615,0.6935949246263163
0.675818116816111,0.7005077778170851
0.6836516004510238,0.7080190755325315
0.6915758828738525,0.7156467798110404
0.6995920165435374,0.7231092987356559
0.707701066118189,0.7308138510324484
0.7159041085964888,0.7391056867269266
0.7242022334607315,0.7481589234214624
0.732596542821523,0.7570952656830261
0.741088151564157,0.7660842230410008
0.7496781874966877,0.7752067695693869
0.7583677914997191,0.7860255040981043
0.7671581176779302,0.7980647517198951
0.7760503335133571,0.8077279497323673
0.7850456200204509,0.818633893810637
0.794145171902934,0.8293091067826183
0.8033501977124734,0.8397805848177903
0.8126619200091946,0.8506644091201195
0.822081575524054,0.8622990309650369
0.8316104153230961,0.8740502938117272
0.8412497049736118,0.8858440719405225
0.8510007247122247,0.8983816884703654
0.8608647696149244,0.9097632424169904
0.8708431497690724,0.9199710535220076
0.880937190447399,0.9291025533375379
0.8911482322840202,0.9394435584805819
0.9014776314524917,0.9496712386726177
0.9119267598459299,0.957339643037003
0.9224970052592174,0.9624582336569404
0.9331897715733238,0.9674338065284145
0.9440064789417604,0.9727908533905868
0.9549485639791966,0.9780345215720125
0.9660174799522646,0.982121346824848
0.9772146969725725,0.9867124323725072
0.9885417021919574,0.9927871474593901
1.0,0.998459780928701


==> data/EEG/Ensemble/LSTM-audit_mode/total/roc_MSELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0
0.0008748668120479914,0.0
0.0008850074914473438,0.0
0.00089526571259964,0.0
0.0009056428379445294,0.0
0.0009161402457138521,0.0
0.0009267593301146883,0.0
0.0009375015015145289,0.0
0.0009483681866285928,0.0
0.0009593608287093146,0.0
0.0009704808877380307,0.0
0.0009817298406188842,0.0
0.00099310918137498,0.0
0.0010046204213468132,0.0
0.001016265089392995,0.0
0.0010280447320933097,0.0
0.0010399609139541202,0.0
0.0010520152176161591,0.0
0.0010642092440647246,0.0
0.001076544612842316,0.0
0.0010890229622637305,0.0
0.001101645949633657,0.0
0.001114415251466788,0.0
0.0011273325637104871,0.0
0.0011403996019700331,0.0
0.0011536181017364785,0.0
0.0011669898186171474,0.0
0.0011805165285688054,0.0
0.0011942000281335325,0.0
0.0012080421346773289,0.0
0.0012220446866314887,0.0
0.0012362095437367692,0.0
0.0012505385872903913,0.0
0.0012650337203959038,0.0
0.0012796968682159415,0.0
0.001294529978227916,0.0
0.0013095350204826678,0.0
0.0013247139878661174,0.0
0.0013400688963639508,0.0
0.001355601785329369,0.0
0.0013713147177539455,0.0
0.001387209780541621,0.0
0.001403289084785873,0.0
0.0014195547660501016,0.0
0.0014360089846512606,0.0
0.0014526539259467812,0.0
0.0014694918006248172,0.0
0.0014865248449978572,0.0
0.0015037553212997384,0.0
0.001521185517986105,0.0
0.0015388177500383464,0.0
0.001556654359271062,0.0
0.0015746977146430866,0.0
0.001592950212572123,0.0
0.0016114142772530198,0.0
0.0016300923609797412,0.0
0.0016489869444710648,0.0
0.001668100537200059,0.0
0.0016874356777273757,0.0005095783690454384
0.001706994934038408,0.0005151118688793815
0.001726780903884356,0.0005207095081308905
0.0017467962151272458,0.0005263720302471521
0.0017670435260889468,0.0005321001872927333
0.0017875255259042354,0.0005378947400494654
0.0018082449348779518,0.0005437564581174879
0.0018292045048462937,0.0005496861200174611
0.0018504070195423021,0.0005556845132939664
0.0018718552949655793,0.0005617524346201023
0.0018935521797562953,0.0005678906899032948
0.0019155005555735278,0.0005741000943923333
0.0019377033374779887,0.0005803814727856473
0.0019601634743191855,0.0005867356593408387
0.001982883949127071,0.0005931634979854823
0.002005867779508234,0.000599665842429213
0.002029118018046678,0.0006062435562771086
0.002052637752709252,0.0006128975131443915
0.0020764301072557748,0.0006196285967724556
0.0021004982416539153,0.0006264377011462407
0.0021248453524988827,0.0006333257306129659
0.0021494746734379805,0.000640293600002241
0.00217438947560008,0.0010918141106315386
0.0021995930680300748,0.001104636620999294
0.0022250887981283695,0.0011176077585237137
0.002250880052095462,0.0011307292459588497
0.00227697025538168,0.0011440028260273894
0.0023033628731421313,0.0011574302616521159
0.002330061410696925,0.001171013336190047
0.002357069413996728,0.0011847538536692913
0.0023843904700937206,0.0011986536390286517
0.002412028207618007,0.001212714538359999
0.00243998629725955,0.0012269384191534644
0.0024682684522556926,0.0012413271705454649
0.0024968784288843266,0.001255882703569611
0.0025258200269627847,0.0012706069514105175
0.002555097090352507,0.0012855018696605598
0.0025847135074695635,0.0013005694365796027
0.002614673211801092,0.0013158116533577445
0.00264498018242772,0.001331230544381102
0.002675638444552045,0.0013468281575006776
0.0027066520700332413,0.0013626065643043465
0.0027380251779278576,0.0013785678603919897
0.0027697619350368907,0.0013947141656538227
0.002801866556459195,0.0014110476245519459
0.002834343306151309,0.0014275704064051604
0.0028671964974937695,0.0014442847056770854
0.0029004304938639917,0.0014611927422676142
0.002934049709215787,0.001478296761807748
0.0029680586086656023,0.0014955990359578502
0.003002461709085549,0.001513101862709354
0.0030372635797033115,0.0015308075666899685
0.0030724688427090033,0.0015487184994724243
0.003108082173869064,0.001566837039886795
0.0031441083031472647,0.0015851655943364402
0.00318055201533292,0.0016037065971176128
0.0032174181506763717,0.0016224625107427635
0.003254711605531848,0.0016414358262676041
0.003292437333007769,0.001660629063621951
0.0033306003436245884,0.0016800447719444108
0.003369205705980267,0.0016996855299209416
0.003408258547423452,0.0017195539461273396
0.0034477640547344642,0.002215895215671949
0.0034877274748141775,0.0022426124521387485
0.003528154115380883,0.002269639371091745
0.0035690493456752297,0.00229697956209539
0.0036104185971733375,0.0023246366563211794
0.0036522673643081755,0.002352614327029925
0.0036946012051993025,0.0023809162900596172
0.003737425742391064,0.002409546304318941
0.0037807466635993493,0.0024385081722865143
0.0038245697224669993,0.0024678057405159116
0.0038689007393279753,0.002497442900146542
0.003913745601980384,0.002527423587420445
0.0039591102664684585,0.0025577517842050885
0.004005000757873611,0.002588431518522209
0.004051423171114647,0.002619466865082796
0.0040983836717572615,0.0026508619458282734
0.004145888496832911,0.0026826209304779466
0.004193943955667186,0.0027147480370828094
0.004242556430717777,0.0027472475325857563
0.004291732378422158,0.002780123733388296
0.004341478330055092,0.00281338100592383
0.004391800892596086,0.002847023767237583
0.004442706749606883,0.0028810564855732425
0.004494202662119142,0.002915483680966413
0.0045462954695324,0.0029503099258449375
0.004598992090522438,0.0029855398456361836
0.004652299523960189,0.003021178119381366
0.004706224849841282,0.003057229480356993
0.004760775230226368,0.0030936987167035105
0.00481595791019235,0.0031305906720612365
0.004871780218794631,0.0031679102462136718
0.004928249570040513,0.0032056623957382527
0.004985373463873894,0.0032438521346646646
0.005043159487171359,0.0032824845351407707
0.005101615314749833,0.003321564728106271
0.005160748710385908,0.0033610979039741646
0.005220567527846975,0.0034010893133201063
0.005281079711934331,0.003441544267579766
0.005342293299538352,0.0034824681397542592
0.005404216420705915,0.0035238663651237616
0.00546685729972018,0.003565744441969388
0.0055302242561929005,0.003608107932303451
0.005594325706169377,0.003650962462608169
0.005659170163246243,0.003694313724582949
0.005724766239702178,0.0037381674759003223
0.005791122647641758,0.0037825295409706513
0.005858248200152536,0.0038274058117156924
0.005926151812475552,0.003872802248351125
0.005994842503189409,0.003918724880178162
0.006064329395408062,0.00396517980638432
0.006134621717992506,0.004012173196853482
0.0062057288067765,0.00405971129298535
0.0062776601058065,0.004107800408524391
0.006350425168595962,0.00415644693039839
0.00642403365939419,0.004205657319566729
0.006498495354469888,0.004255438111878496
0.006573820143409586,0.004305795918940541
0.006650018030431118,0.004356737428995587
0.006727099135712337,0.004408269407810532
0.006805073696735206,0.0044603986995750385
0.0068839520696454964,0.004513132227810536
0.006963744730628222,0.0045664769962897684
0.007044462277299037,0.004620440089966998
0.007126115430111745,0.004675028675918987
0.007208715033782135,0.004730250004296884
0.007292272058728313,0.006049787965210554
0.007376797602527731,0.0061196366969236225
0.007462302891391108,0.006190158532369904
0.007548799281653432,0.006261497794325073
0.007636298261282241,0.00633366395767153
0.0077248114514034,0.006406666607116099
0.007814350607844541,0.006480515438463018
0.00790492762269642,0.006555220259901675
0.007996554525892346,0.0066307909933092934
0.008089243486805939,0.006707237675568675
0.008183006815867389,0.006784570459901261
0.008277856966198472,0.00686279961721563
0.00837380653526649,0.006941935537471607
0.008470868266557402,0.0070219887310602035
0.008569055051268348,0.007102969830199564
0.008668379930019773,0.0071848895903470576
0.008768856094587427,0.007267758891627769
0.008870496889654403,0.007351588740279536
0.00897331581458352,0.007436390270114732
0.009077326525210223,0.007522174743998999
0.009182542835656282,0.007608953555347124
0.009288978720164497,0.0076967382296362335
0.009396648314954691,0.00778554042593656
0.009505565920101192,0.007875371938459929
0.009615746001432095,0.00796624469812619
0.009727203192450537,0.00805817077414783
0.009839952296278227,0.008151162375632938
0.009954008287621519,0.00824523185320673
0.010069386314760271,0.008340391700651918
0.010186101701559752,0.008436654556568047
0.010304169949505875,0.008534033206050085
0.01042360673976401,0.008632540582386472
0.010544427935261684,0.008732189768776853
0.010666649582795389,0.008832994000069696
0.010790287915161836,0.00893496666452009
0.01091535935331391,0.009038121305567895
0.011041880508541602,0.009142471623636492
0.011169868184678225,0.009248031477952414
0.011299339380332217,0.009354814888386045
0.011430311291144786,0.009462836037313651
0.011562801312073753,0.009572109271501029
0.011696827039703846,0.009682649104008931
0.01183240627458378,0.009794551389092725
0.011969557023590427,0.009907777051828345
0.012108297502320394,0.01002231512592735
0.012248646137509308,0.010138180823697135
0.012390621569479156,0.010255389533772663
0.012534242654613994,0.010374024269057513
0.01267952846786434,0.010496345273719806
0.012826498305280598,0.010620677928457257
0.012975171686575868,0.01074645173694886
0.013125568357718427,0.010873683403769504
0.013277708293554291,0.011002389827118698
0.013431611700460153,0.011132588101064855
0.013587299019027091,0.011264201207745118
0.013744790926775366,0.01139729197649365
0.013904108340900697,0.011531925415278707
0.014065272421052363,0.011668119405361799
0.014228304572143519,0.011805892035268157
0.014393226447194065,0.011945261603189131
0.014560059950206485,0.01208624661941246
0.014728827239075018,0.012228865808780718
0.014899550728528537,0.01237214655331349
0.015072253093107555,0.01251455289208824
0.01524695727017573,0.012658609878717114
0.015423686462966274,0.01280433664604463
0.01560246414366368,0.012951752548686257
0.015783314056521166,0.013100877165598972
0.01596626022101425,0.013251730302681664
0.01615132693503091,0.01340433199540561
0.01633853877809862,0.013558702511475456
0.016527920614648955,0.013714862353521115
0.0167194975973199,0.013872832261820784
0.016913295170296487,0.014030330343044675
0.01710933907269015,0.014188061861349171
0.01730765534195726,0.014347621663383572
0.01750827031735725,0.014509030940989764
0.017711210643450888,0.014672311131646656
0.017916503273639015,0.014837483921317379
0.018124175473742375,0.015004571247329502
0.018334254825622908,0.015173595301288608
0.018546769230846995,0.015355551133752088
0.018761746914391215,0.015552004305577915
0.018979216428391014,0.01575073458816511
0.019199206655932846,0.01595176837576004
0.019421746814890263,0.01615513236854777
0.019646866461804465,0.016360853576198188
0.01987459549580984,0.016568959321453303
0.02010496416260499,0.016779477243756086
0.02033800305846982,0.01698680902530562
0.020573743134329137,0.01718907578867191
0.02081221569986339,0.017393687048791524
0.021053452427667062,0.01760066998098945
0.02129748535745521,0.017810052075582894
0.021544346900318843,0.018021861141532435
0.02179406984302956,0.01823612531013542
0.0220466873523941,0.01845287303876223
0.022302232979659387,0.018672133114635812
0.022560740664968614,0.01889393465865505
0.022822244741868985,0.019118307129262428
0.023086779941871697,0.019345280326356563
0.023354381399064792,0.019574884395250014
0.023625084654779475,0.019807149830673054
0.023898925662310503,0.020042107480823808
0.024175940791691306,0.0202797885514653
0.024456166834524465,0.020520224610070074
0.024739641008868142,0.020763447590012796
0.025026400964179192,0.021009489794811452
0.025316484786313556,0.021258383902417723
0.025609931002584595,0.021510162969557108
0.025906778586880088,0.021764860436119315
0.026207066964838526,0.022022510129599573
0.02651083601908539,0.022283146269591398
0.026818126094530156,0.02254680347233145
0.02712897800372467,0.022813516755297084
0.027443433032283655,0.023083321541857157
0.02776153294436801,0.023358097262692445
0.028083319988231725,0.023636063580060186
0.028408836901833042,0.023917251836206986
0.028738126918510663,0.024201699376986806
0.029071233772725785,0.024489443981133598
0.029408201705870638,0.024780523865278847
0.029749075472144403,0.025074977689027333
0.030093900344497212,0.025372844560091624
0.03044272212064303,0.025674164039486174
0.030795587129142266,0.025978976146781612
0.03115254223555488,0.026303154766479837
0.03151363484866479,0.026659134296533327
0.031878912926776456,0.027019240025269058
0.03224842498408442,0.027383519779919013
0.0326222200971167,0.027752021942085973
0.03300034791125285,0.028124795454169342
0.03338285864731761,0.028501889825865344
0.033769803108250916,0.028883355140742646
0.03416123268585528,0.02926924206289419
0.034557199367621395,0.0296596018436661
0.03495775574363275,0.0300544863284646
0.035362955013550426,0.03045394796364186
0.03577285099367873,0.03085803980346157
0.0361874981241128,0.031266815517145365
0.03660695147596903,0.031680329396000836
0.03703126675869927,0.032098636360632246
0.03746050032748993,0.032521791968234695
0.037894709190746674,0.032949852419973016
0.03833395101766601,0.03338287456844602
0.03877828414589457,0.03382304288334063
0.03922776758927719,0.03424588518265218
0.03968246104569482,0.034655463539075004
0.040142424904993215,0.03504267301742192
0.040607720257003654,0.03540141872393345
0.041078408899656464,0.035764322692188974
0.04155455334718875,0.03613143312106702
0.04203621683844714,0.03650279876812473
0.04252346334528682,0.03687846895607356
0.04301635758106795,0.03725849357933005
0.0435149650092505,0.03764292311064253
0.044019351852088745,0.03803180860779461
0.044529585099426554,0.038425201720386395
0.04504573251759458,0.03882284014922179
0.04556786265841064,0.03922479872622585
0.046096044868284336,0.0396314164502053
0.04663034929742731,0.04004274732585559
0.04717084690917017,0.04045884598384667
0.047717609489387455,0.04096983801543667
0.04827070965603183,0.04150820606563911
0.0488302208687788,0.042052814400329167
0.0493962174387832,0.04260373535134465
0.04996877453854884,0.04316104208892981
0.0505479682119124,0.043724808631453414
0.05113387538414326,0.044295109855239455
0.05172657387216019,0.04489235612980081
0.05232614239486662,0.045641116342343045
0.052932660583605615,0.04636670276523027
0.05354620899273607,0.047098665326647936
0.05416686911033152,0.04783911214825864
0.05479472336900287,0.0485881415720744
0.05542985515684669,0.04934585308000058
0.05607234882852033,0.05011234730704841
0.05672228971644543,0.05088772605470086
0.05737976414214134,0.05167209230443335
0.05804485942768978,0.052465550231391045
0.05871766390733255,0.05326820521822501
0.05939826693920356,0.05408016386908837
0.060086758917196864,0.05490153402379501
0.0607832312829723,0.055732424772142145
0.06148777653810023,0.056572946468399124
0.062200488256347115,0.05742321074596397
0.06292146109610344,0.058283330532189995
0.06365079081295572,0.05915342006338411
0.06438857427240419,0.06007352054290639
0.06513490946272803,0.061020266980334026
0.0658898955079995,0.06197798726196537
0.06665363268124913,0.06295943870056273
0.06742622241778341,0.06395376394079165
0.06820776732865685,0.06495659017484208
0.06899837121430018,0.06596791139314762
0.0697981390783066,0.06699095494918891
0.07060717714137772,0.06802585671789811
0.07142559285543126,0.0690727541491491
0.07225349491787214,0.07013178628601253
0.07309099328602911,0.07120309378322301
0.07393819919175866,0.07228681892585984
0.07479522515621821,0.0733831056482448
0.07566218500481055,0.07449408354535636
0.07653919388230147,0.07562041241045624
0.0774263682681127,0.07675979667983246
0.07832382599179197,0.07791238768014108
0.07923168624866253,0.07907833849208243
0.08015006961565405,0.08025780397073248
0.08107909806731686,0.08145094076610968
0.08201889499202203,0.08265790734398049
0.08296958520834907,0.08372653361228158
0.08393129498166364,0.08480559605024447
0.08490415204088747,0.08589665090831035
0.0858882855954625,0.08699933656671584
0.08688382635251184,0.08811480357833552
0.08789090653419954,0.08924320009326887
0.08890965989529158,0.09038467597883978
0.08994022174092044,0.09153790571804785
0.09098272894455559,0.09270063862432118
0.09203731996618221,0.0938768488981975
0.09310413487069075,0.0950666927573571
0.09418331534647952,0.09626753294822528
0.0952750047242729,0.09743118271515695
0.09637934799615785,0.0986083204771264
0.09749649183484087,0.09979910257499769
0.0986265846131282,0.10100662486952991
0.09976977642363201,0.10223334832621545
0.10092621909870483,0.10347644169319774
0.10209606623060476,0.10473993790456679
0.10327947319189525,0.1060180794423162
0.10447659715608053,0.10731103606206763
0.10568759711848051,0.10861897948709912
0.10691263391734772,0.10991444526466773
0.10815187025522892,0.11120717077109413
0.10940547072057435,0.11252209667906712
0.11067360180959745,0.11386490827662576
0.11195643194838795,0.11523986870525564
0.11325413151528127,0.11662733173231968
0.11456687286348727,0.11802165515075477
0.11589483034398118,0.11943214032840932
0.11723818032865997,0.12085897459804809
0.11859710123376706,0.12230234746383103
0.11997177354358855,0.12376245062648214
0.12136237983442417,0.12523947800874985
0.12276910479883604,0.12673362578116315
0.12419213527017846,0.12824509238808543
0.12563166024741215,0.12977407857407114
0.12708787092020596,0.13130723742003675
0.12856096069432965,0.1328250581941937
0.130051125217341,0.13426210352058102
0.13155856240457053,0.1357111834651255
0.1330834724654076,0.13719810622350445
0.1346260579298911,0.13871325700621565
0.13618652367560827,0.14024597007168524
0.1377650769549055,0.1417964489863036
0.13936192742241435,0.14335495234401124
0.14097728716289676,0.1449135994981501
0.142611370719413,0.1464936601519749
0.14426439512181588,0.14812093944183277
0.14593657991557576,0.14976708070855893
0.1476281471909391,0.15143230258344395
0.14933932161242533,0.15311682623195835
0.15107033044866555,0.1548208753831264
0.15282140360258709,0.15651213664849015
0.15459277364194784,0.15821645546575677
0.15638467583022478,0.15993184299239976
0.15819734815786016,0.1616090608396384
0.16003103137387018,0.16330571950716824
0.16188596901781993,0.16502204433571893
0.1637624074521689,0.1667582632779699
0.16566059589499152,0.1685305309601633
0.16758078645307686,0.17032600465121422
0.16952323415541215,0.17212316914702291
0.1714881969870541,0.1739398581610054
0.17347593592339325,0.17576300820693555
0.1754867149648152,0.177634168720105
0.1775208011717636,0.17952701806477145
0.1795784647002097,0.1814418612641986
0.18165997883753285,0.18338119437492023
0.18376562003881725,0.1853740172904214
0.18589566796356882,0.1874382413826055
0.18805040551285834,0.1895070899812485
0.1902301188668946,0.19156536388358633
0.19243509752303323,0.1936474954697136
0.19466563433422632,0.1957685401538058
0.19692202554791735,0.19793752315769902
0.19920457084538712,0.20013182099781562
0.20151357338155584,0.20235155319044953
0.20384933982524642,0.20459701454803514
0.20621218039991446,0.2069029107274849
0.2086024089248505,0.2092804913871252
0.21102034285685967,0.2116856308510126
0.21346630333242453,0.21411864855633986
0.21594061521035676,0.2165798676429322
0.21844360711494284,0.21906055894357537
0.22097561147959033,0.22155155685204514
0.22353696459097966,0.22407142819682124
0.22612800663372795,0.2266163484822649
0.2287490817355704,0.2291826791813528
0.2314005380130654,0.23177649948838566
0.23408272761782944,0.23440038505768576
0.23679600678330787,0.23705468437908211
0.23954073587208793,0.24023879296852954
0.24231727942376008,0.24451048931927705
0.24512600620333397,0.24883169938181213
0.24796728925021602,0.2531597937605703
0.2508415059277541,0.25755724901527344
0.2537490379733572,0.2620546307533488
0.2566902715491952,0.26660414214786343
0.25966559729348726,0.27120997139545744
0.26267541037238384,0.27575055502650614
0.26572011053245065,0.27893059386092967
0.26880010215376077,0.2822546450318677
0.2719157943036019,0.28628104271599825
0.2750676007908067,0.29049364962054847
0.2782559402207126,0.2948305217571402
0.28148123605075814,0.299222283560986
0.28474391664672477,0.30366495076876043
0.28804441533962977,0.3081247393094114
0.2913831704832789,0.31241398612060134
0.2947606255124859,0.31653625652666595
0.29817722900196736,0.32068587030176043
0.30163343472591975,0.32489100384625935
0.30512970171828707,0.3291594269760175
0.30866649433372745,0.3334058372811173
0.3122442823092858,0.3376248838148603
0.3158635408267819,0.3415029311233542
0.31952475057592133,0.34567377885564726
0.32322839781813806,0.35036650600236285
0.3269749744511768,0.3548710127439546
0.33076497807442423,0.35945013417868643
0.3345989120549975,0.3640823327238548
0.3384772855945983,0.36881244250193235
0.34240061379714254,0.373582192232475
0.34636941773717345,0.3786441583029875
0.3503842245290676,0.3834225954478748
0.3544455673970435,0.3882299708832444
0.3585539857459817,0.39309306914678754
0.36271002523306484,0.39791543411117547
0.3669142378402494,0.40282393450475784
0.3711671819475767,0.40778932987725297
0.37546942240733366,0.4127701411443653
0.37982153061907364,0.4177323908004942
0.3842240846055061,0.42250470803237816
0.38867766908926676,0.42757073679087265
0.393182875570577,0.43284547903874027
0.39774030240580366,0.43822833698787217
0.40235055488692933,0.4436459726636004
0.4070142453219439,0.4491910802848236
0.4117319931161679,0.4544681870956545
0.4165044248545185,0.45963874349797723
0.42133217438472886,0.464794164502565
0.4262158829015325,0.46982509088743585
0.43115619903182284,0.4745114794298839
0.43615377892080054,0.47903208671900305
0.441209286319119,0.4839270642186436
0.4463233926710397,0.48876145018634115
0.4514967772036102,0.49356584096631434
0.4567301270168747,0.49879637598564486
0.4620241371751313,0.5040013497781457
0.46737951079924633,0.5091235676400683
0.47279695916003905,0.5143897602630383
0.4782772017727485,0.519951773727303
0.4838209664925957,0.525510337529371
0.48942898961145315,0.5312223922668327
0.49510201595563513,0.5367623907826575
0.5008407989848213,0.5419624005132452
0.5066461008921268,0.5475205967254035
0.5125186927053332,0.5529198457231198
0.5184593543892912,0.5588354100762769
0.5244688749495119,0.5650091972920827
0.5305480525369574,0.5711991490538688
0.5366976945540476,0.577183344648365
0.5429186177618943,0.5830702018085209
0.5492116483887789,0.5898341401756175
0.5555776222398878,0.5966764801114023
0.5620173848083188,0.6034744075580682
0.5685317913873753,0.6101772063868706
0.5751217071841613,0.6167925582186451
0.5817880074344935,0.623158629786055
0.5885315775191451,0.6296213194720824
0.595353313081437,0.63693925567202
0.6022541201461928,0.645813903807371
0.6092349152400711,0.6553539635123913
0.6162966255132942,0.6651061946278012
0.6234401888627864,0.6742318569282217
0.6306665540567405,0.6836455114416299
0.6379766808606282,0.6933839608841137
0.6453715401646701,0.7024084027042392
0.6528521141127848,0.7106122379443853
0.6604193962330305,0.7191389390895601
0.6680743915695615,0.7274937145101985
0.675818116816111,0.7357686525532888
0.6836516004510238,0.7442022603243379
0.6915758828738525,0.7525164710696208
0.6995920165435374,0.76095508674708
0.707701066118189,0.7695181212040527
0.7159041085964888,0.778160689545815
0.7242022334607315,0.7871123184111221
0.732596542821523,0.7960592842352431
0.741088151564157,0.8048364059349759
0.7496781874966877,0.8136240976060467
0.7583677914997191,0.8224801860042114
0.7671581176779302,0.8310431300982069
0.7760503335133571,0.8398360708547165
0.7850456200204509,0.8481566115587101
0.794145171902934,0.8562082082108986
0.8033501977124734,0.8643974791371951
0.8126619200091946,0.8726881373748385
0.822081575524054,0.8807535836507563
0.8316104153230961,0.888834210320178
0.8412497049736118,0.8972321515962468
0.8510007247122247,0.9056973536378395
0.8608647696149244,0.9144555053714253
0.8708431497690724,0.923310618532162
0.880937190447399,0.9318138652083547
0.8911482322840202,0.9401269565456806
0.9014776314524917,0.9491568128623916
0.9119267598459299,0.9572657321916138
0.9224970052592174,0.9648155377207385
0.9331897715733238,0.9711343341710557
0.9440064789417604,0.9759880238295702
0.9549485639791966,0.9806959391048128
0.9660174799522646,0.9857776380026063
0.9772146969725725,0.9901828330263973
0.9885417021919574,0.9946525102556528
1.0,0.9990793629460386


==> data/EEG/Ensemble/LSTM-audit_mode/total/roc_RescaledSMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,1.152045729652326e-05
7.17556091893692e-05,1.1732793846372578e-05
7.258733650817246e-05,1.1947591613000425e-05
7.342870447166758e-05,1.2164879124646682e-05
7.42798248256491e-05,1.2384685240225267e-05
7.514081061116962e-05,1.2607039153157008e-05
7.601177617955322e-05,1.2831970395246949e-05
7.689283720758305e-05,1.3059508840606598e-05
7.778411071286482e-05,1.3289684709621647e-05
7.868571506936843e-05,1.3522528572965667e-05
7.959777002314978e-05,1.375807135566034e-05
8.05203967082547e-05,1.3996344341182739e-05
8.145371766280736e-05,1.4237379175620233e-05
8.239785684528512e-05,1.4481207871873549e-05
8.335293965098187e-05,1.4727862813908522e-05
8.43190929286625e-05,1.4977376761057183e-05
8.529644499741017e-05,1.522978285236866e-05
8.628512566366886e-05,1.5485114611010503e-05
8.728526623848371e-05,1.5743405948721075e-05
8.829699955494083e-05,1.6004691170313496e-05
8.932045998580959e-05,1.6269004978231812e-05
9.03557834613892e-05,1.6536382477160026e-05
9.140310748756223e-05,1.6806859178684444e-05
9.246257116405733e-05,1.7080471006010157e-05
9.353431520292377e-05,1.7357254298732174e-05
9.461848194721992e-05,1.7637245817661813e-05
9.571521538991856e-05,1.7920482749709085e-05
9.682466119303115e-05,1.820700271282165e-05
9.794696670695385e-05,1.849684376098102e-05
9.908228099003788e-05,1.8790044389256676e-05
0.00010023075482838654,1.9086643538918803e-05
0.00010139254075588153,1.9386680602610125e-05
0.00010256779307444219,1.9690195429578007e-05
0.00010375666787451859,1.9997228330966864e-05
0.00010495932305582277,2.030782008517213e-05
0.00010617591834830001,2.062201194325619e-05
0.00010740661533334334,2.093984563442711e-05
0.00010865157746525384,2.1261363371580904e-05
0.00010991097009294972,2.1586607856908006e-05
0.0001111849604819271,2.1915622287564715e-05
0.00011247371783647519,2.224845036141042e-05
0.00011377741332214914,2.2585136282811318e-05
0.00011509622008850323,2.2925724768511355e-05
0.00011643031329208767,2.3270261053571286e-05
0.00011777987011971193,2.361879089737653e-05
0.0001191450698119776,2.3971360589714668e-05
0.00012052609368708426,2.4328016956923423e-05
0.00012192312516491107,2.4688807368109835e-05
0.0001233363497913776,2.5053779741441596e-05
0.00012476595526308696,2.542298255051123e-05
0.00012621213145225474,2.5796464830774164e-05
0.00012767507043192657,2.617427618606122e-05
0.0001291549665014884,2.6556466795166856e-05
0.00013065201621247213,2.694308741851353e-05
0.00013216641839466052,2.733418940489345e-05
0.00013369837418249466,2.7729824698288472e-05
0.00013524808704178755,2.8130045844768943e-05
0.0001368157627967472,2.8534905999472617e-05
0.00013840160965731315,2.894445893366442e-05
0.00014000583824680976,2.9358759041878036e-05
0.00014162866162991988,2.9777861349140304e-05
0.0001432702953409831,3.0201821518279305e-05
0.00014493095741262166,3.0630695857317246e-05
0.00014661086840469845,3.106454132694888e-05
0.00014831025143361044,3.150341554810683e-05
0.00015002933220192182,3.194737680961436e-05
0.00015176833902834055,3.239648407592706e-05
0.00015352750287804228,3.2850796994964124e-05
0.000155307057393346,3.331037590603048e-05
0.00015710723892474503,3.377528184783071e-05
0.00015892828656229778,3.4245576566575884e-05
0.00016077044216738237,3.47213225241843e-05
0.00016263395040481922,3.520258290657739e-05
0.00016451905877536624,3.568942163207168e-05
0.00016642601764859036,3.618190335986809e-05
0.00016835508029612023,3.668009349863956e-05
0.00017030650292528443,3.718405821521834e-05
0.0001722805447131394,3.769386444338384e-05
0.00017427746784089192,3.8209579892752415e-05
0.00017629753752872057,3.8731273057770174e-05
0.0001783410220710008,3.925901322681006e-05
0.00018040819287193827,3.979287049137431e-05
0.00018249932448161524,4.033291575540364e-05
0.00018461469463245476,4.087922074469428e-05
0.0001867545842761076,4.1431858016424224e-05
0.00018891927762076664,4.199090096878985e-05
0.00019110906216891378,4.25564238507543e-05
0.0001933242287555045,4.3128501771908736e-05
0.00019556507158659492,4.370721071244806e-05
0.00019783188827841644,4.42926275332621e-05
0.0002001249798969037,4.488482998614391e-05
0.00020244465099768038,4.5483896724116306e-05
0.00020479120966650856,4.608990731187811e-05
0.0002071649675602069,4.6702942236371474e-05
0.0002095662399480433,4.732308291747178e-05
0.0002119953457536071,4.795041171880127e-05
0.00021445260759716674,4.8585011958668224e-05
0.00021693835183851843,4.922696792113274e-05
0.00021945290862033137,4.987636486720094e-05
0.0002219966119119955,5.0533289046148824e-05
0.0002245697995539774,5.119782770697744e-05
0.0002271728133026905,5.187006911000079e-05
0.0002298059988758851,5.25501025385681e-05
0.0002324697059985648,5.323801831092189e-05
0.00023516428844943486,5.393390779219356e-05
0.00023789010410788932,5.463786340653805e-05
0.00024064751500154242,5.5349978649409e-05
0.00024343688735431105,5.6070348099976365e-05
0.00024625859163505465,5.679906743368786e-05
0.00024911300260677886,5.75362334349761e-05
0.0002520004993764092,5.828194401011286e-05
0.0002549214654451423,5.903629820021251e-05
0.0002578762887593801,5.979939619438614e-05
0.0002608653617622548,6.057133934304802e-05
0.00026388908144575103,6.135223017137643e-05
0.0002669478494034321,6.214217239293058e-05
0.00027004207188377727,6.29412709234251e-05
0.0002731721598441376,6.374963189466447e-05
0.000276338529005317,6.456736266863883e-05
0.00027954159990678566,6.539457185178322e-05
0.0002827817979625341,6.623136930940203e-05
0.0002860595535175742,6.70778661802607e-05
0.000289375301905095,6.793417489134662e-05
0.0002927294835042816,6.880040917280098e-05
0.00029612254379880347,6.96766840730238e-05
0.00029955493343598134,7.056311597395404e-05
0.0003030271082866396,7.145982260652673e-05
0.0003065395295056527,7.236692306630943e-05
0.00031009266359319264,7.328453782931975e-05
0.00031368698245668765,7.421278876802637e-05
0.00031732296347349763,7.515179916753542e-05
0.00032100108955431715,7.610169374196452e-05
0.00032472184920731285,7.706259865100662e-05
0.00032848573660300434,7.803464151668587e-05
0.0003322932516398972,7.901795144030761e-05
0.0003361449000108765,8.001265901960483e-05
0.0003400411932703706,8.101889636608355e-05
0.00034398264890229247,8.203679712256915e-05
0.00034796979038876914,8.30664964809559e-05
0.0003520031472796679,8.410813120016248e-05
0.0003560832552629278,8.516183962429563e-05
0.000360210656235707,8.622776170102414e-05
0.00036438589837635443,8.730603900016583e-05
0.0003686095362172158,8.839681473249031e-05
0.00037288213071828336,8.950023376873916e-05
0.00037720424934169976,9.06164426588671e-05
0.00038157646612712486,9.174558965150575e-05
0.00038599936176797673,9.288782471365325e-05
0.00039047352368855597,9.404329955059212e-05
0.0003949995461220643,9.521216762603776e-05
0.000399578030189527,9.639458418252072e-05
0.00040420958397963103,9.759070626200533e-05
0.0004088948226294864,9.880069272674649e-05
0.00041363436840632776,0.00010002470428038982
0.00041842885079015847,0.00010126290348931469
0.0004232789065573553,0.00010251545480422564
0.00042818517986524155,0.00010378252458199384
0.0004331483223376403,0.0001050642811077516
0.00043816899315141946,0.00010636089461724303
0.00044324785912404005,0.00010767253731943391
0.00044838559480211905,0.00010899938341938345
0.0004535828825510191,0.00011034160914138124
0.00045884041264547613,0.00011169939275235243
0.0004641588833612782,0.00011307291458553406
0.0004695390010680063,0.00011446235706442599
0.0004749814803228505,0.00011586790472701932
0.0004804870439655134,0.00011728974425030568
0.0004860564232142139,0.00011872806447507074
0.0004916903577628031,0.00012018305643097488
0.0004973895958790067,0.00012165491336192462
0.0005031548945038057,0.0001231438307517385
0.0005089870193519685,0.00012465000635010967
0.0005148867450137498,0.00012617364019887036
0.0005208548550577665,0.00012771493465856004
0.0005268921421350677,0.00012927409443530197
0.0005329994080844093,0.000130851326607991
0.0005391774640387505,0.00013244684065579672
0.0005454271305329836,0.00013406084848598525
0.0005517492376129129,0.00013569356446206361
0.0005581446249454966,0.00013734520543225035
0.0005646141419303673,0.000139015990758276
0.0005711586478126435,0.00014070614234451754
0.0005777790117970507,0.0001424158846674705
0.0005844761131633638,0.00014414544480556262
0.0005912508413831881,0.00014589505246931323
0.0005981040962380944,0.00014766494003184207
0.0006050367879391225,0.00014945534255973172
0.0006120498372476703,0.00015126649784424795
0.0006191441755977848,0.00015309864643292182
0.0006263207452198692,0.0001549520316614977
0.0006335804992658254,0.00015682689968625206
0.0006409244019356456,0.00015872349951668614
0.0006483534286054727,0.00016064208304859855
0.0006558685659571436,0.0001625829050975401
0.0006634708121092351,0.00016454622343265745
0.0006711611767496287,0.00016653229881092823
0.0006789406812696112,0.0001685413950117935
0.0006868103588995307,0.0001705737788721915
0.000694771254846024,0.0001726297203219973
0.0007028244264308353,0.00017470949241987337
0.0007109709432312439,0.00017681337138953596
0.0007192118872221193,0.00017894163665644122
0.0007275483529196233,0.0001810945708848973
0.0007359814475265771,0.0001832724600156059
0.0007445122910795143,0.00018547559330363964
0.0007531420165974376,0.000187704263356859
0.0007618717702322999,0.00018995876617477513
0.0007707027114212304,0.0001922394011878627
0.0007796360130405236,0.00019454647129732848
0.0007886728615614156,0.00019688028291534138
0.0007978144572076629,0.00019924114600572795
0.0008070620141149507,0.00020162937412514028
0.0008164167604921472,0.0002040452844647008
0.0008258799387844272,0.00020648919789212992
0.0008354528058382871,0.00020896143899436166
0.0008451366330684721,0.00021146233612065373
0.0008549327066268384,0.0002139922214261969
0.0008648423275731727,0.00021655143091623007
0.0008748668120479914,0.0002191403044906665
0.0008850074914473438,0.0002217591859892375
0.00089526571259964,0.00022440842323715937
0.0009056428379445294,0.00022708836809132946
0.0009161402457138521,0.0002297993764870579
0.0009267593301146883,0.00023254180848534097
0.0009375015015145289,0.00023531602832068234
0.0009483681866285928,0.00023812240444946877
0.0009593608287093146,0.00024096130959890623
0.0009704808877380307,0.0002438331208165236
0.0009817298406188842,0.00024673821952025005
0.00099310918137498,0.00024967699154907267
0.0010046204213468132,0.0002526498272142817
0.001016265089392995,0.00025565712135130906
0.0010280447320933097,0.0002586992733721688
0.0010399609139541202,0.0002617766873185043
0.0010520152176161591,0.00026488977191525104
0.0010642092440647246,0.00026803894062492085
0.001076544612842316,0.00027122461170251625
0.0010890229622637305,0.0002744472082510802
0.001101645949633657,0.00027770715827789077
0.001114415251466788,0.00028100489475130604
0.0011273325637104871,0.00028434085565826945
0.0011403996019700331,0.0002877154840624797
0.0011536181017364785,0.0002911292281632369
0.0011669898186171474,0.00029458254135496936
0.0011805165285688054,0.00029807588228745124
0.0011942000281335325,0.00030160971492671764
0.0012080421346773289,0.000305184508616686
0.0012220446866314887,0.00030880073814149186
0.0012362095437367692,0.00031245888378854684
0.0012505385872903913,0.00031615943141232795
0.0012650337203959038,0.00031990287249890586
0.0012796968682159415,0.0003236897042312217
0.001294529978227916,0.00032752042955511954
0.0013095350204826678,0.00033139555724614534
0.0013247139878661174,0.00033531560197711945
0.0013400688963639508,0.0003392810843864928
0.001355601785329369,0.0003432925311474948
0.0013713147177539455,0.0003473504750380834
0.001387209780541621,0.0003514554550117059
0.001403289084785873,0.0003556080162688792
0.0014195547660501016,0.00035980871032960073
0.0014360089846512606,0.00036405809510659806
0.0014526539259467812,0.0003683567349794278
0.0014694918006248172,0.0003727052008694333
0.0014865248449978572,0.00037710407031557147
0.0015037553212997384,0.0003815539275511177
0.001521185517986105,0.00038605536358126124
0.0015388177500383464,0.0003906089762615985
0.001556654359271062,0.00039521537037753737
0.0015746977146430866,0.0003998751577246213
0.001592950212572123,0.00040458895718978446
0.0016114142772530198,0.00040935739483354894
0.0016300923609797412,0.0004141811039731748
0.0016489869444710648,0.0004190607252667729
0.001668100537200059,0.00042399690679839505
0.0016874356777273757,0.00042899030416410745
0.001706994934038408,0.00043404158055906396
0.001726780903884356,0.000439151406865588
0.0017467962151272458,0.0004443204617422753
0.0017670435260889468,0.00044954943171412933
0.0017875255259042354,0.0004548390112637421
0.0018082449348779518,0.0004601899029235314
0.0018292045048462937,0.00046560281736904687
0.0018504070195423021,0.00047107847351335834
0.0018718552949655793,0.00047661759860253753
0.0018935521797562953,0.0004822209283122473
0.0019155005555735278,0.00048788920684544933
0.0019377033374779887,0.0004936231870312456
0.0019601634743191855,0.0004994236304248648
0.001982883949127071,0.0005052913074088074
0.002005867779508234,0.0005112269972951641
0.002029118018046678,0.0005172314884291192
0.002052637752709252,0.0005233055782936551
0.0020764301072557748,0.0005294500736154684
0.0021004982416539153,0.0005356657904721158
0.0021248453524988827,0.0005419535544004
0.0021494746734379805,0.000548314200506014
0.00217438947560008,0.0005547485735744541
0.0021995930680300748,0.0005612575281832206
0.0022250887981283695,0.0005678419288153171
0.002250880052095462,0.0005745026499740669
0.00227697025538168,0.0005812405762992593
0.0023033628731421313,0.000588056602684643
0.002330061410696925,0.0005949516343967804
0.002357069413996728,0.0006019265871952797
0.0023843904700937206,0.0006089823874544226
0.002412028207618007,0.000616119972286198
0.00243998629725955,0.0006233402896647657
0.0024682684522556926,0.0006306442985523601
0.0024968784288843266,0.0006380329690266542
0.0025258200269627847,0.000645507282409601
0.002555097090352507,0.0006530682313977655
0.0025847135074695635,0.0006608754611674664
0.002614673211801092,0.0006690462896215195
0.00264498018242772,0.0013600668362965514
0.002675638444552045,0.0013763489092414787
0.0027066520700332413,0.0013928197095211473
0.0027380251779278576,0.001409481424695274
0.0027697619350368907,0.0014263362676798254
0.002801866556459195,0.001443386477040926
0.002834343306151309,0.0014606343172921706
0.0028671964974937695,0.001478082079195386
0.0029004304938639917,0.0014957320800648767
0.002934049709215787,0.001513586664075196
0.0029680586086656023,0.0015316482025724888
0.003002461709085549,0.0015499190943894384
0.0030372635797033115,0.0015684017661638683
0.0030724688427090033,0.0015870986726610314
0.003108082173869064,0.0016060122970996417
0.0031441083031472647,0.0016251451514816793
0.00318055201533292,0.0016444997769260214
0.0032174181506763717,0.001664078744005939
0.003254711605531848,0.0016838846530905067
0.003292437333007769,0.0017039201346899682
0.0033306003436245884,0.0017241878498051074
0.003369205705980267,0.0017446904902806675
0.003408258547423452,0.0017654307791628646
0.0034477640547344642,0.0017864114710610494
0.0034877274748141775,0.0018076353525135597
0.003528154115380883,0.001829105242357812
0.0035690493456752297,0.001850823992104681
0.0036104185971733375,0.0018727944863172283
0.0036522673643081755,0.001895019642993806
0.0036946012051993025,0.001917502413955614
0.003737425742391064,0.001940245785238743
0.0037807466635993493,0.001963252777490763
0.0038245697224669993,0.0019865264463719092
0.0038689007393279753,0.002010069882960917
0.003913745601980384,0.0020338862141655615
0.0039591102664684585,0.0020579786031379604
0.004005000757873611,0.0020823502496946774
0.004051423171114647,0.0021070043907417133
0.0040983836717572615,0.002131944300704408
0.004145888496832911,0.002157173291962332
0.004193943955667186,0.002182694715289221
0.004242556430717777,0.0022085119602980033
0.004291732378422158,0.002234628455890993
0.004341478330055092,0.0022610476707152936
0.004391800892596086,0.002287773113623489
0.004442706749606883,0.002314808334139664
0.004494202662119142,0.0023421569229308383
0.0045462954695324,0.0023698225122838544
0.004598992090522438,0.0023978087765877997
0.004652299523960189,0.002426119432822018
0.004706224849841282,0.0024547582410497774
0.004760775230226368,0.0024837290049176614
0.00481595791019235,0.0025130355721607474
0.004871780218794631,0.0025426818351136442
0.004928249570040513,0.002572671731227445
0.004985373463873894,0.002603009243592682
0.005043159487171359,0.002633698401468336
0.005101615314749833,0.002664743280816981
0.005160748710385908,0.002696194556585321
0.005220567527846975,0.0027288430691680644
0.005281079711934331,0.0027618700143240953
0.005342293299538352,0.004002347147666353
0.005404216420705915,0.004052212150479086
0.00546685729972018,0.004102655144135462
0.0055302242561929005,0.004153682828192217
0.005594325706169377,0.004205301979861393
0.005659170163246243,0.004257519454910467
0.005724766239702178,0.0043103421885728795
0.005791122647641758,0.004363777196469143
0.005858248200152536,0.004417831575538612
0.005926151812475552,0.004472512504982065
0.005994842503189409,0.004527827247215202
0.006064329395408062,0.004583783148833194
0.006134621717992506,0.004640387641586427
0.0062057288067765,0.004697648243367535
0.0062776601058065,0.004755572559209891
0.006350425168595962,0.004814168282297665
0.00642403365939419,0.004873443194987585
0.006498495354469888,0.004933405169842552
0.006573820143409586,0.004994062170677227
0.006650018030431118,0.0050554222536157364
0.006727099135712337,0.0051174935681616495
0.006805073696735206,0.005180284358280345
0.0068839520696454964,0.005243802963493929
0.006963744730628222,0.005308057819988846
0.007044462277299037,0.005373057461736319
0.007126115430111745,0.005438810521625799
0.007208715033782135,0.005505325732611516
0.007292272058728313,0.006492781728552119
0.007376797602527731,0.006571827638493584
0.007462302891391108,0.006651789778448013
0.007548799281653432,0.006732678768540312
0.007636298261282241,0.006814505351994442
0.0077248114514034,0.0068972803965602816
0.007814350607844541,0.006981014895957018
0.00790492762269642,0.007065719971333266
0.007996554525892346,0.007151406872744131
0.008089243486805939,0.007238086980645361
0.008183006815867389,0.007325771807404844
0.008277856966198472,0.007414472998831629
0.00837380653526649,0.0075042023357226265
0.008470868266557402,0.007594971735427294
0.008569055051268348,0.00768678170227092
0.008668379930019773,0.007779520487940448
0.008768856094587427,0.007873334219282175
0.008870496889654403,0.007968235356112019
0.00897331581458352,0.008064236502669029
0.009077326525210223,0.008161350409289395
0.009182542835656282,0.008259589974099894
0.009288978720164497,0.00835896824473093
0.009396648314954691,0.008459498420049463
0.009505565920101192,0.008561193851911992
0.009615746001432095,0.008664068046937892
0.009727203192450537,0.008768134668303269
0.009839952296278227,0.008873407537555653
0.009954008287621519,0.008979900636449663
0.010069386314760271,0.009086339296059438
0.010186101701559752,0.009193583613423352
0.010304169949505875,0.009302071011705198
0.01042360673976401,0.009411815899595402
0.010544427935261684,0.009522832852797133
0.010666649582795389,0.009635136615962174
0.010790287915161836,0.009748742104649216
0.01091535935331391,0.009863664407304875
0.011041880508541602,0.009979918787267634
0.011169868184678225,0.010097520684795056
0.011299339380332217,0.0102151124255857
0.011430311291144786,0.010333604721913029
0.011562801312073753,0.01045347047574475
0.011696827039703846,0.010574725606980926
0.01183240627458378,0.010697386220050977
0.011969557023590427,0.010821468606052567
0.012108297502320394,0.0109469892449153
0.012248646137509308,0.011073964807589499
0.012390621569479156,0.011202412158260339
0.012534242654613994,0.011332348356587658
0.01267952846786434,0.011463790659971726
0.012826498305280598,0.011596756525845277
0.012975171686575868,0.011731263613992108
0.013125568357718427,0.014291820981182984
0.013277708293554291,0.014459379741964845
0.013431611700460153,0.014630483021932478
0.013587299019027091,0.01480464260797316
0.013744790926775366,0.01498078380732864
0.013904108340900697,0.015158966679093088
0.014065272421052363,0.015339214888520525
0.014228304572143519,0.015521552375171579
0.014393226447194065,0.01570320497761197
0.014560059950206485,0.015886204684882742
0.014728827239075018,0.016071325562297418
0.014899550728528537,0.016258592196577184
0.015072253093107555,0.016448029459430663
0.01524695727017573,0.016639662510857252
0.015423686462966274,0.016833516802488725
0.01560246414366368,0.017029618080969568
0.015783314056521166,0.01722799239137652
0.01596626022101425,0.017428666080677717
0.01615132693503091,0.017631665801231995
0.01633853877809862,0.01783701851432861
0.016527920614648955,0.018044751493768194
0.0167194975973199,0.018254892329485052
0.016913295170296487,0.01846746893121152
0.01710933907269015,0.018682509532184744
0.01730765534195726,0.018900042692896545
0.01750827031735725,0.019120097304886553
0.017711210643450888,0.01934270259457951
0.017916503273639015,0.019567888127166914
0.018124175473742375,0.019795683810533725
0.018334254825622908,0.020026119899230543
0.018546769230846995,0.02025922699849187
0.018761746914391215,0.020495036068300897
0.018979216428391014,0.02073357842750148
0.019199206655932846,0.0209748857579577
0.019421746814890263,0.021218990108761666
0.019646866461804465,0.02146592390049013
0.01987459549580984,0.021715719929510373
0.02010496416260499,0.02196841137233605
0.02033800305846982,0.02222403179003353
0.020573743134329137,0.022479785432190046
0.02081221569986339,0.022738503399497272
0.021053452427667062,0.02300022019579788
0.02129748535745521,0.023264970580855266
0.021544346900318843,0.023532789717337153
0.02179406984302956,0.023803713175485696
0.0220466873523941,0.024077776937841706
0.022302232979659387,0.024355017404023672
0.022560740664968614,0.024636266232140554
0.022822244741868985,0.024923309858796993
0.023086779941871697,0.025213680640343145
0.023354381399064792,0.025507317801019346
0.023625084654779475,0.025804135409647922
0.023898925662310503,0.026104393464488118
0.024175940791691306,0.026408131844138073
0.024456166834524465,0.026715390889433244
0.024739641008868142,0.027026211408804207
0.025026400964179192,0.027340634683696675
0.025316484786313556,0.02765870247405421
0.025609931002584595,0.027980457023864553
0.025906778586880088,0.028305941066770278
0.026207066964838526,0.028635197831744397
0.02651083601908539,0.028968271048831772
0.026818126094530156,0.029305204954957177
0.02712897800372467,0.029646044299800483
0.027443433032283655,0.029990834351740166
0.02776153294436801,0.030339620903865543
0.028083319988231725,0.03069245028005877
0.028408836901833042,0.031049369341147316
0.028738126918510663,0.031410425491127755
0.029071233772725785,0.03177566668346173
0.029408201705870638,0.032145175172289896
0.029749075472144403,0.032518985641662355
0.030093900344497212,0.032897128990135756
0.03044272212064303,0.03327965544059801
0.030795587129142266,0.03366661579807614
0.03115254223555488,0.034062852723083
0.03151363484866479,0.03446921281066405
0.031878912926776456,0.03488028306362354
0.03224842498408442,0.03529611807801697
0.0326222200971167,0.03571677308272882
0.03300034791125285,0.0361320182748172
0.03338285864731761,0.03654698528375058
0.033769803108250916,0.03696676222185369
0.03416123268585528,0.03738628447265409
0.034557199367621395,0.03780150451960808
0.03495775574363275,0.038221536002411086
0.035362955013550426,0.03864642807127076
0.03577285099367873,0.03907624511178358
0.0361874981241128,0.0395110442098487
0.03660695147596903,0.039950883113054336
0.03703126675869927,0.04039582023834742
0.03746050032748993,0.04084591467979233
0.037894709190746674,0.04130122621641934
0.03833395101766601,0.0417618153201642
0.03877828414589457,0.04222774316389964
0.03922776758927719,0.042699071629560034
0.03968246104569482,0.043175863316360176
0.040142424904993215,0.0436581815491094
0.040607720257003654,0.04413963239779624
0.041078408899656464,0.04462530723308271
0.04155455334718875,0.04511661157988927
0.04203621683844714,0.04561361069051573
0.04252346334528682,0.046116370573608595
0.04301635758106795,0.04662495800292803
0.0435149650092505,0.047139440526216346
0.044019351852088745,0.04765988898546823
0.044529585099426554,0.048196022469568535
0.04504573251759458,0.04872599428953843
0.04556786265841064,0.04954969540030572
0.046096044868284336,0.05053113709743915
0.04663034929742731,0.05152395479542522
0.04717084690917017,0.05252828035476644
0.047717609489387455,0.053544247164375246
0.04827070965603183,0.054571990159289915
0.0488302208687788,0.055611645838595916
0.0493962174387832,0.05666335228355487
0.04996877453854884,0.057727249175943865
0.0505479682119124,0.05880347781660713
0.05113387538414326,0.0598970944475002
0.05172657387216019,0.06115703761165736
0.05232614239486662,0.06243158491842593
0.052932660583605615,0.06372090564606184
0.05354620899273607,0.06502846877944436
0.05416686911033152,0.06635203872803838
0.05479472336900287,0.06767892052078035
0.05542985515684669,0.06902118234928974
0.05607234882852033,0.07037900248528714
0.05672228971644543,0.07175256126686066
0.05737976414214134,0.07314082408578726
0.05804485942768978,0.07430723953940324
0.05871766390733255,0.0751725194291761
0.05939826693920356,0.07604782887525637
0.060086758917196864,0.07693328413135672
0.0607832312829723,0.07782900279869971
0.06148777653810023,0.07873510384163684
0.062200488256347115,0.0796517076034488
0.06292146109610344,0.0805789358223287
0.06365079081295572,0.08151691164755073
0.06438857427240419,0.08246575965582614
0.06513490946272803,0.08342560586784885
0.0658898955079995,0.08438216689636081
0.06665363268124913,0.08545272091713868
0.06742622241778341,0.0865983680128797
0.06820776732865685,0.08775729443267641
0.06899837121430018,0.08892965409866412
0.0697981390783066,0.09011560271710697
0.07060717714137772,0.09131529779907788
0.07142559285543126,0.0925288986813783
0.07225349491787214,0.09375656654770043
0.07309099328602911,0.09499846445003465
0.07393819919175866,0.0959902890350391
0.07479522515621821,0.09699075908042203
0.07566218500481055,0.09800701511059814
0.07653919388230147,0.09903574773624871
0.0774263682681127,0.10007640451721152
0.07832382599179197,0.10112912366770896
0.07923168624866253,0.10219404500401996
0.08015006961565405,0.10322382094322044
0.08107909806731686,0.10415774524243267
0.08201889499202203,0.10511833274006406
0.08296958520834907,0.10613421365911072
0.08393129498166364,0.10716186976789607
0.08490415204088747,0.1082014375539659
0.0858882855954625,0.10925305508690827
0.08688382635251184,0.11031686203669158
0.08789090653419954,0.1113375060908732
0.08890965989529158,0.11235393229761528
0.08994022174092044,0.11338214001458691
0.09098272894455559,0.1144222658025954
0.09203731996618221,0.11547444780533955
0.09310413487069075,0.11653882576775745
0.09418331534647952,0.1176155410545863
0.0952750047242729,0.11870473666913788
0.09637934799615785,0.11980655727229142
0.09749649183484087,0.12092089623929676
0.0986265846131282,0.12204582194616953
0.09976977642363201,0.12318404487108996
0.10092621909870483,0.12433587047344322
0.10209606623060476,0.12550104701561554
0.10327947319189525,0.12667972924984874
0.10447659715608053,0.1279432074488036
0.10568759711848051,0.1291884521255009
0.10691263391734772,0.13040411880050073
0.10815187025522892,0.13163387640435725
0.10940547072057435,0.13287788826660818
0.11067360180959745,0.13411143457968577
0.11195643194838795,0.13531174674266638
0.11325413151528127,0.13652597185863175
0.11456687286348727,0.1377542711941813
0.11589483034398118,0.1389968078851736
0.11723818032865997,0.14025374695839346
0.11859710123376706,0.1415252553534695
0.11997177354358855,0.14281150194504644
0.12136237983442417,0.144124672770975
0.12276910479883604,0.1454540488441926
0.12419213527017846,0.14679883386466258
0.12563166024741215,0.1481592064392218
0.12708787092020596,0.1495353472449589
0.12856096069432965,0.1509274390532111
0.130051125217341,0.15233566675383864
0.13155856240457053,0.15376021737978085
0.1330834724654076,0.15520128013189688
0.1346260579298911,0.15665904640409423
0.13618652367560827,0.1581337098087488
0.1377650769549055,0.15962546620241908
0.13936192742241435,0.16113451371185897
0.14097728716289676,0.16266105276033188
0.142611370719413,0.1642052860942297
0.14426439512181588,0.16576741881000054
0.14593657991557576,0.16734765838138835
0.1476281471909391,0.16894621468698873
0.14933932161242533,0.17056330003812334
0.15107033044866555,0.17212889053671515
0.15282140360258709,0.173868862150741
0.15459277364194784,0.1758942578275094
0.15638467583022478,0.1776938784595094
0.15819734815786016,0.1793582446525204
0.16003103137387018,0.18117151187731145
0.16188596901781993,0.18302808898670747
0.1637624074521689,0.1848664609326902
0.16566059589499152,0.18669952847089188
0.16758078645307686,0.1885538433006427
0.16952323415541215,0.19042965170168352
0.1714881969870541,0.19232720280841117
0.17347593592339325,0.19424674864296737
0.1754867149648152,0.19622236336390048
0.1775208011717636,0.198235924878936
0.1795784647002097,0.20035037297583957
0.18165997883753285,0.2024918656022366
0.18376562003881725,0.20449294563553697
0.18589566796356882,0.20637000159335056
0.18805040551285834,0.20828139907875318
0.1902301188668946,0.21022010261679802
0.19243509752303323,0.212181277885121
0.19466563433422632,0.2141651853560697
0.19692202554791735,0.216172088521156
0.19920457084538712,0.21820225392605108
0.20151357338155584,0.2202403109075409
0.20384933982524642,0.22225005748826368
0.20621218039991446,0.22428309926714501
0.2086024089248505,0.2263397062614411
0.21102034285685967,0.22842015161820842
0.21346630333242453,0.23052471165058153
0.21594061521035676,0.23269261442922157
0.21844360711494284,0.23492791960151002
0.22097561147959033,0.23718913444690495
0.22353696459097966,0.23947655928733505
0.22612800663372795,0.24183706195026064
0.2287490817355704,0.24431904029531504
0.2314005380130654,0.24682978752990398
0.23408272761782944,0.24936963711745475
0.23679600678330787,0.25193741486802945
0.23954073587208793,0.2545295953326359
0.24231727942376008,0.257151822051912
0.24512600620333397,0.25984637904488317
0.24796728925021602,0.26264654797691955
0.2508415059277541,0.26547336422135553
0.2537490379733572,0.26844392321360516
0.2566902715491952,0.27139250402559856
0.25966559729348726,0.27429716883603017
0.26267541037238384,0.27727008338378106
0.26572011053245065,0.2802774573176868
0.26880010215376077,0.2833196900603595
0.2719157943036019,0.2863971856641634
0.2750676007908067,0.28951035286487936
0.2782559402207126,0.29265960513599054
0.28148123605075814,0.2958047775403556
0.28474391664672477,0.29898459912011344
0.28804441533962977,0.30220127836865407
0.2913831704832789,0.3054556118100784
0.2947606255124859,0.30878278544475557
0.29817722900196736,0.3121485247224204
0.30163343472591975,0.31556384091676104
0.30512970171828707,0.31912432430434184
0.30866649433372745,0.32272853924199707
0.3122442823092858,0.32637249488171016
0.3158635408267819,0.3300582699033585
0.31952475057592133,0.33378676715691447
0.32322839781813806,0.33752793793591285
0.3269749744511768,0.3412376776640393
0.33076497807442423,0.3449904174016757
0.3345989120549975,0.3487866555667579
0.3384772855945983,0.3526268963544398
0.34240061379714254,0.35641986047393925
0.34636941773717345,0.36031881001876687
0.3503842245290676,0.3645046214736349
0.3544455673970435,0.36860615308116507
0.3585539857459817,0.3725075769873526
0.36271002523306484,0.3763103269556939
0.3669142378402494,0.3802367818048781
0.3711671819475767,0.3842103635323022
0.37546942240733366,0.3881801561975272
0.37982153061907364,0.3921959631750402
0.3842240846055061,0.39625831782189874
0.38867766908926676,0.4003619886581344
0.393182875570577,0.4044939603062314
0.39774030240580366,0.40879885116126885
0.40235055488692933,0.41327734705429514
0.4070142453219439,0.4176934913380725
0.4117319931161679,0.4222429711915912
0.4165044248545185,0.42685480512898194
0.42133217438472886,0.43152009535109875
0.4262158829015325,0.4362394614757368
0.43115619903182284,0.4410135303027508
0.43615377892080054,0.44584293589730295
0.441209286319119,0.4504167824144245
0.4463233926710397,0.45493191604491806
0.4514967772036102,0.45953922183104173
0.4567301270168747,0.46430112030747644
0.4620241371751313,0.4690383215462514
0.46737951079924633,0.4737942771083291
0.47279695916003905,0.4786099678893292
0.4782772017727485,0.4834814778826071
0.4838209664925957,0.48846344624448373
0.48942898961145315,0.49354089457949185
0.49510201595563513,0.4986771961879618
0.5008407989848213,0.5038730332447908
0.5066461008921268,0.5091224116428009
0.5125186927053332,0.5144128471640963
0.5184593543892912,0.5196921522240732
0.5244688749495119,0.5251483791549687
0.5305480525369574,0.5306682471024884
0.5366976945540476,0.5362491255372874
0.5429186177618943,0.5418946925603318
0.5492116483887789,0.5476056979843076
0.5555776222398878,0.5533829003130635
0.5620173848083188,0.5591877134340563
0.5685317913873753,0.5650079405933003
0.5751217071841613,0.5709063222115082
0.5817880074344935,0.5767057127565061
0.5885315775191451,0.5825958827388503
0.595353313081437,0.5888288118298045
0.6022541201461928,0.595356319392337
0.6092349152400711,0.6020878122684707
0.6162966255132942,0.6088888834149314
0.6234401888627864,0.6165580719206745
0.6306665540567405,0.624434209758734
0.6379766808606282,0.63210688959208
0.6453715401646701,0.6398484192798708
0.6528521141127848,0.647662956639237
0.6604193962330305,0.6556090401606071
0.6680743915695615,0.6636226405124936
0.675818116816111,0.6712233169028601
0.6836516004510238,0.6783598205990398
0.6915758828738525,0.6855902993668297
0.6995920165435374,0.6951950991886712
0.707701066118189,0.7037892344772277
0.7159041085964888,0.7113749636408404
0.7242022334607315,0.7189680904468061
0.732596542821523,0.7266058390545039
0.741088151564157,0.7346485801688718
0.7496781874966877,0.7433226895627385
0.7583677914997191,0.7520573389779658
0.7671581176779302,0.7601988127083603
0.7760503335133571,0.7684777853605412
0.7850456200204509,0.776863251558951
0.794145171902934,0.7853130137227671
0.8033501977124734,0.7945674771915983
0.8126619200091946,0.8039660400192521
0.822081575524054,0.8133064155833333
0.8316104153230961,0.8229476317214754
0.8412497049736118,0.8331107747356826
0.8510007247122247,0.8441224594733991
0.8608647696149244,0.8550212487505015
0.8708431497690724,0.8657873665752993
0.880937190447399,0.8765789803978287
0.8911482322840202,0.8873356670725998
0.9014776314524917,0.8977917787991891
0.9119267598459299,0.9085613087355695
0.9224970052592174,0.9194253340005885
0.9331897715733238,0.9304871082291376
0.9440064789417604,0.9422201417190429
0.9549485639791966,0.9536910475504085
0.9660174799522646,0.9651852888254062
0.9772146969725725,0.976714514000115
0.9885417021919574,0.9883963545944854
1.0,0.9945749613601237


==> data/EEG/Ensemble/LSTM-audit_mode/total/roc_SMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0
0.0008748668120479914,0.0
0.0008850074914473438,0.0
0.00089526571259964,0.0
0.0009056428379445294,0.0
0.0009161402457138521,0.0
0.0009267593301146883,0.0
0.0009375015015145289,0.0
0.0009483681866285928,0.0
0.0009593608287093146,0.0
0.0009704808877380307,0.0
0.0009817298406188842,0.0
0.00099310918137498,0.0
0.0010046204213468132,0.0
0.001016265089392995,0.0
0.0010280447320933097,0.0
0.0010399609139541202,0.0
0.0010520152176161591,0.0
0.0010642092440647246,0.0
0.001076544612842316,0.0
0.0010890229622637305,0.0
0.001101645949633657,0.0
0.001114415251466788,0.0
0.0011273325637104871,0.0
0.0011403996019700331,0.0
0.0011536181017364785,0.0
0.0011669898186171474,0.0
0.0011805165285688054,0.0
0.0011942000281335325,0.0
0.0012080421346773289,0.0
0.0012220446866314887,0.0
0.0012362095437367692,0.0
0.0012505385872903913,0.0
0.0012650337203959038,0.0
0.0012796968682159415,0.0
0.001294529978227916,0.0
0.0013095350204826678,0.0
0.0013247139878661174,0.0
0.0013400688963639508,0.0
0.001355601785329369,0.0
0.0013713147177539455,0.0
0.001387209780541621,0.0
0.001403289084785873,0.0
0.0014195547660501016,0.0
0.0014360089846512606,0.0
0.0014526539259467812,0.0
0.0014694918006248172,0.0
0.0014865248449978572,0.0
0.0015037553212997384,0.0
0.001521185517986105,0.0
0.0015388177500383464,0.0
0.001556654359271062,0.0
0.0015746977146430866,0.0
0.001592950212572123,0.0
0.0016114142772530198,0.0
0.0016300923609797412,0.0
0.0016489869444710648,0.0
0.001668100537200059,0.0
0.0016874356777273757,0.0
0.001706994934038408,0.0
0.001726780903884356,0.0
0.0017467962151272458,0.0
0.0017670435260889468,0.0
0.0017875255259042354,0.0
0.0018082449348779518,0.0
0.0018292045048462937,0.0
0.0018504070195423021,0.0
0.0018718552949655793,0.0
0.0018935521797562953,0.0
0.0019155005555735278,0.0
0.0019377033374779887,0.0
0.0019601634743191855,0.0
0.001982883949127071,0.0
0.002005867779508234,0.0
0.002029118018046678,0.0
0.002052637752709252,0.00046190664003417246
0.0020764301072557748,0.00046783918769482377
0.0021004982416539153,0.0004738405001811829
0.0021248453524988827,0.0004799113745540616
0.0021494746734379805,0.00048605261711309327
0.00217438947560008,0.0004922650435038203
0.0021995930680300748,0.0004985494788260247
0.0022250887981283695,0.0005049067577433121
0.002250880052095462,0.0005113377245939678
0.00227697025538168,0.0005178432335030973
0.0023033628731421313,0.0005244241484960657
0.002330061410696925,0.0005310813436132531
0.002357069413996728,0.0005378157030261396
0.0023843904700937206,0.0005446281211547365
0.002412028207618007,0.0005515195027863777
0.00243998629725955,0.0005584907631958885
0.0024682684522556926,0.0005655428282671474
0.0024968784288843266,0.0005726766346160569
0.0025258200269627847,0.0005798931297149399
0.002555097090352507,0.0005871932720183766
0.0025847135074695635,0.0005945780310905025
0.002614673211801092,0.0006020483877337793
0.00264498018242772,0.0006096053341192605
0.002675638444552045,0.000617249873918365
0.0027066520700332413,0.0006249830224361807
0.0027380251779278576,0.0006328058067463099
0.0027697619350368907,0.0006407192658272805
0.002801866556459195,0.0006487244507005374
0.002834343306151309,0.0006568224245700327
0.0028671964974937695,0.0006650142629634349
0.0029004304938639917,0.0006733010538749747
0.002934049709215787,0.0006816838979099454
0.0029680586086656023,0.0006901639084308804
0.003002461709085549,0.0006987422117054226
0.0030372635797033115,0.0007074199470559104
0.0030724688427090033,0.0007161982670106941
0.003108082173869064,0.0014689851190710286
0.0031441083031472647,0.0014873148224058901
0.00318055201533292,0.001505856987389136
0.0032174181506763717,0.0015246140766875752
0.003254711605531848,0.002067816376668235
0.003292437333007769,0.002093805230082032
0.0033306003436245884,0.002120095323212316
0.003369205705980267,0.0021466901477624487
0.003408258547423452,0.002173593235908515
0.0034477640547344642,0.00220080816076845
0.0034877274748141775,0.0022283385368765994
0.003528154115380883,0.002256188020663783
0.0035690493456752297,0.002284360310942919
0.0036104185971733375,0.0023128591494002834
0.0036522673643081755,0.0023416883210924553
0.0036946012051993025,0.0023708516549490314
0.003737425742391064,0.00240035302428116
0.0037807466635993493,0.0024301963472959744
0.0038245697224669993,0.0024603855876169853
0.0038689007393279753,0.0024909247548105086
0.003913745601980384,0.0025218179049181946
0.0039591102664684585,0.002553069140995727
0.004005000757873611,0.0025846826136577674
0.004051423171114647,0.002616662521629218
0.0040983836717572615,0.002649013112302874
0.004145888496832911,0.002681738682303535
0.004193943955667186,0.0027148435780586628
0.004242556430717777,0.0027483321963756462
0.004291732378422158,0.0027822089850257628
0.004341478330055092,0.0028164784433349055
0.004391800892596086,0.0028511451227811605
0.004442706749606883,0.0028862136275993036
0.004494202662119142,0.0029216886153923156
0.0045462954695324,0.0029575747977499765
0.004598992090522438,0.0029938769408746286
0.004652299523960189,0.0030305998662142042
0.004706224849841282,0.0030677484511025797
0.004760775230226368,0.0031053276294073515
0.00481595791019235,0.003143342392185132
0.004871780218794631,0.003181797788344434
0.004928249570040513,0.0032206989253162296
0.004985373463873894,0.0032600509697323005
0.005043159487171359,0.003299859148111435
0.005101615314749833,0.003340128747553587
0.005160748710385908,0.0033808651164420832
0.005220567527846975,0.003422073665153956
0.005281079711934331,0.0034637598667785303
0.005342293299538352,0.00350592925784432
0.005404216420705915,0.003548587439054364
0.00546685729972018,0.0035917400760300767
0.0055302242561929005,0.003635392900063731
0.005594325706169377,0.0036795517088796456
0.005659170163246243,0.003724222367404216
0.005724766239702178,0.003769410808544857
0.005791122647641758,0.0038151230339779794
0.005858248200152536,0.0038613651149460985
0.005926151812475552,0.003908143193064181
0.005994842503189409,0.003955463481135347
0.006064329395408062,0.0040033322639760095
0.006134621717992506,0.0040517558992505965
0.0062057288067765,0.004100740818315935
0.0062776601058065,0.007659027539798448
0.006350425168595962,0.007737689365965504
0.00642403365939419,0.007817262970187394
0.006498495354469888,0.007897758920985876
0.006573820143409586,0.007979187909383626
0.006650018030431118,0.008061560750324166
0.006727099135712337,0.008144888384108245
0.006805073696735206,0.008229181877846862
0.0068839520696454964,0.00831445242693114
0.006963744730628222,0.008400711356519243
0.007044462277299037,0.00848797012304051
0.007126115430111745,0.008576240315717035
0.007208715033782135,0.008665533658102895
0.007292272058728313,0.008755862009641189
0.007376797602527731,0.008847237367239158
0.007462302891391108,0.008939671866861537
0.007548799281653432,0.009033177785142394
0.007636298261282241,0.009127767541015634
0.0077248114514034,0.009223453697364426
0.007814350607844541,0.009320248962689725
0.00790492762269642,0.009418166192798144
0.007996554525892346,0.009517218392509397
0.008089243486805939,0.00961741871738352
0.008183006815867389,0.009718780475468123
0.008277856966198472,0.00982131712906589
0.00837380653526649,0.009925042296522564
0.008470868266557402,0.010017221479197083
0.008569055051268348,0.010110107616991037
0.008668379930019773,0.0102040704084322
0.008768856094587427,0.01029912233313382
0.008870496889654403,0.01039527601536175
0.00897331581458352,0.010492544225711116
0.009077326525210223,0.010590939882802453
0.009182542835656282,0.010690476054997478
0.009288978720164497,0.010791165962134738
0.009396648314954691,0.01089302297728544
0.009505565920101192,0.010996060628529534
0.009615746001432095,0.011112725341573598
0.009727203192450537,0.011234769556930512
0.009839952296278227,0.011358228400483901
0.009954008287621519,0.011483118269347944
0.010069386314760271,0.011609455750697602
0.010186101701559752,0.011737257623971665
0.010304169949505875,0.011866540863101262
0.01042360673976401,0.011997322638764272
0.010544427935261684,0.01212962032066582
0.010666649582795389,0.012263451479845245
0.010790287915161836,0.014268832638522863
0.01091535935331391,0.014427787234643228
0.011041880508541602,0.014588584291325715
0.011169868184678225,0.014751245164737473
0.011299339380332217,0.014915791458587374
0.011430311291144786,0.015082245026995303
0.011562801312073753,0.015250627977394704
0.011696827039703846,0.015420962673468767
0.01183240627458378,0.015593271738120635
0.011969557023590427,0.015767578056478066
0.012108297502320394,0.0159439047789329
0.012248646137509308,0.016122275324215774
0.012390621569479156,0.01630271338250644
0.012534242654613994,0.016485242918580202
0.01267952846786434,0.016669888174990766
0.012826498305280598,0.016856673675289972
0.012975171686575868,0.017045624227284943
0.013125568357718427,0.01723676492633283
0.013277708293554291,0.01743012115867393
0.013431611700460153,0.017624064898563017
0.013587299019027091,0.01781464315673528
0.013744790926775366,0.01800743042888544
0.013904108340900697,0.01820245231994242
0.014065272421052363,0.01839973473162474
0.014228304572143519,0.01859930386588066
0.014393226447194065,0.018801186228368155
0.014560059950206485,0.01900540863197525
0.014728827239075018,0.01921199820038118
0.014899550728528537,0.019420982371658773
0.015072253093107555,0.01963238890191865
0.01524695727017573,0.019846245868995617
0.015423686462966274,0.020062581676177825
0.01560246414366368,0.020281425055979112
0.015783314056521166,0.020502805073955122
0.01596626022101425,0.020726751132563597
0.01615132693503091,0.020953292975069513
0.01633853877809862,0.021182460689495287
0.016527920614648955,0.021414284712617047
0.0167194975973199,0.0216486530199101
0.016913295170296487,0.021885525128751363
0.01710933907269015,0.022125142848788897
0.01730765534195726,0.02236753800471021
0.01750827031735725,0.022612742790086314
0.017711210643450888,0.022860789771647537
0.017916503273639015,0.023111711893608822
0.018124175473742375,0.02336554248204519
0.018334254825622908,0.023622315249317977
0.018546769230846995,0.02388206429855224
0.018761746914391215,0.024144824128166213
0.018979216428391014,0.024410629636453154
0.019199206655932846,0.024679516126216355
0.019421746814890263,0.02495151930945788
0.019646866461804465,0.025225686340957752
0.01987459549580984,0.025503020715026126
0.02010496416260499,0.025783569702947845
0.02033800305846982,0.02606737056567284
0.020573743134329137,0.026354460996046915
0.02081221569986339,0.026644879123817834
0.021053452427667062,0.026938663520699586
0.02129748535745521,0.02723585320549519
0.021544346900318843,0.02753648764927904
0.02179406984302956,0.027840606780639134
0.0220466873523941,0.028148250990980235
0.022302232979659387,0.02845946113988841
0.022560740664968614,0.02877427856055777
0.022822244741868985,0.029092745065280135
0.023086779941871697,0.029414704068140556
0.023354381399064792,0.029740292023149695
0.023625084654779475,0.030069653904684072
0.023898925662310503,0.03040300950703424
0.024175940791691306,0.03074061359656537
0.024456166834524465,0.03108213089298547
0.024739641008868142,0.031427606754714774
0.025026400964179192,0.03177708706592798
0.025316484786313556,0.0321306182426485
0.025609931002584595,0.03248824723891299
0.025906778586880088,0.03285002155300769
0.026207066964838526,0.03321598923377676
0.02651083601908539,0.03358619888700391
0.026818126094530156,0.033960699681867976
0.02712897800372467,0.03433954135747322
0.027443433032283655,0.03472277422945546
0.02776153294436801,0.035110449196664714
0.028083319988231725,0.03550261774792526
0.028408836901833042,0.03589933196887411
0.028738126918510663,0.03630064454887879
0.029071233772725785,0.036706608788035125
0.029408201705870638,0.03712483574948899
0.029749075472144403,0.03755224463027289
0.030093900344497212,0.037920492468212955
0.03044272212064303,0.03829300870816876
0.030795587129142266,0.0386698428256671
0.03115254223555488,0.039051044869711136
0.03151363484866479,0.03943666546942763
0.031878912926776456,0.03982675584079126
0.03224842498408442,0.04022136779342681
0.0326222200971167,0.04062055373749022
0.03300034791125285,0.041024366690629435
0.03338285864731761,0.04143286028502593
0.033769803108250916,0.04184608877451779
0.03416123268585528,0.04226410704180543
0.034557199367621395,0.042686970605740816
0.03495775574363275,0.04311473562870115
0.035362955013550426,0.04354745892404803
0.03577285099367873,0.04398519796367315
0.0361874981241128,0.04442801088563132
0.03660695147596903,0.04487595650186208
0.03703126675869927,0.04533809845624749
0.03746050032748993,0.04581769341810223
0.037894709190746674,0.046302847418981816
0.03833395101766601,0.04679362489433144
0.03877828414589457,0.04729009102647476
0.03922776758927719,0.0477923117532711
0.03968246104569482,0.04830035377687287
0.040142424904993215,0.04881428457258462
0.040607720257003654,0.04933417239782474
0.041078408899656464,0.04986008630119103
0.04155455334718875,0.05039421767056251
0.04203621683844714,0.05093527774419939
0.04252346334528682,0.051482609305869606
0.04301635758106795,0.0520362850490948
0.0435149650092505,0.05259637850999534
0.044019351852088745,0.053162964077056986
0.044529585099426554,0.05373611700101085
0.04504573251759458,0.054315913404827686
0.04556786265841064,0.054902430293828144
0.046096044868284336,0.05549574556591017
0.04663034929742731,0.05609593802189501
0.04717084690917017,0.056703087375993076
0.047717609489387455,0.057317274266391105
0.04827070965603183,0.05795233369205044
0.0488302208687788,0.05859882819821958
0.0493962174387832,0.0592528162947618
0.04996877453854884,0.0599143848407241
0.0505479682119124,0.06058664086543884
0.05113387538414326,0.061268692986384474
0.05172657387216019,0.06195865085000649
0.05232614239486662,0.06265660609265544
0.052932660583605615,0.06336265141284916
0.05354620899273607,0.06407217185833063
0.05416686911033152,0.06477079904671267
0.05479472336900287,0.06547752410123786
0.05542985515684669,0.06619244088518145
0.05607234882852033,0.06691564434979844
0.05672228971644543,0.06764723054693444
0.05737976414214134,0.06838729664178286
0.05804485942768978,0.0691359409257897
0.05871766390733255,0.06989138581248791
0.05939826693920356,0.07064833549201491
0.060086758917196864,0.07141319288806507
0.0607832312829723,0.07218655399244264
0.06148777653810023,0.0729596072749369
0.062200488256347115,0.07373870779144129
0.06292146109610344,0.07452683894946614
0.06365079081295572,0.07532410542419074
0.06438857427240419,0.07613061310409616
0.06513490946272803,0.07694646910502878
0.0658898955079995,0.07777178178442666
0.06665363268124913,0.07860666075571121
0.06742622241778341,0.07945121690284522
0.06820776732865685,0.08030556239506
0.06899837121430018,0.08116981070175296
0.0697981390783066,0.08204407660755805
0.07060717714137772,0.0829309101125497
0.07142559285543126,0.08383356055199398
0.07225349491787214,0.08474667371398073
0.07309099328602911,0.08567037087310113
0.07393819919175866,0.08656939331688296
0.07479522515621821,0.08743648341720953
0.07566218500481055,0.08831362405619715
0.07653919388230147,0.08919924689629365
0.0774263682681127,0.09009079467053757
0.07832382599179197,0.09099267647508565
0.07923168624866253,0.09186255303208164
0.08015006961565405,0.09273903024740053
0.08107909806731686,0.09362566680848383
0.08201889499202203,0.09452258047344839
0.08296958520834907,0.0954571275024933
0.08393129498166364,0.09641746004741919
0.08490415204088747,0.09738892391464556
0.0858882855954625,0.0983716481285783
0.08688382635251184,0.09936576320915984
0.08789090653419954,0.10037140118920378
0.08890965989529158,0.10138869563193095
0.08994022174092044,0.1024216977427368
0.09098272894455559,0.10348970785481679
0.09203731996618221,0.10457009739196206
0.09310413487069075,0.1056630098454778
0.09418331534647952,0.1067685903698931
0.0952750047242729,0.10788698580223936
0.09637934799615785,0.10901834468155258
0.09749649183484087,0.11016281726860133
0.0986265846131282,0.11131387443378978
0.09976977642363201,0.11248549273324918
0.10092621909870483,0.11367941984029546
0.10209606623060476,0.11488286209277243
0.10327947319189525,0.11608667578482501
0.10447659715608053,0.11730444301647873
0.10568759711848051,0.11853632552477707
0.10691263391734772,0.11978248692147561
0.10815187025522892,0.12104309271477232
0.10940547072057435,0.12239461714167943
0.11067360180959745,0.12378000301392644
0.11195643194838795,0.125181447049292
0.11325413151528127,0.12657899864284067
0.11456687286348727,0.12797352420097102
0.11589483034398118,0.1293842138613447
0.11723818032865997,0.1307956979731138
0.11859710123376706,0.13218871310987335
0.11997177354358855,0.13359787484141256
0.12136237983442417,0.13502337032472353
0.12276910479883604,0.13646538888615617
0.12419213527017846,0.1379241220465632
0.12563166024741215,0.13939976354673717
0.12708787092020596,0.14089250937314174
0.12856096069432965,0.14240255778394187
0.130051125217341,0.14393010933533498
0.13155856240457053,0.14547536690818796
0.1330834724654076,0.1470385357349826
0.1346260579298911,0.14861982342707342
0.13618652367560827,0.15021944000226142
0.1377650769549055,0.15183759791268753
0.13936192742241435,0.15340944297385595
0.14097728716289676,0.1549710244301803
0.142611370719413,0.15654908321736422
0.14426439512181588,0.15814543346104615
0.14593657991557576,0.15976028717955112
0.1476281471909391,0.16139385884873236
0.14933932161242533,0.16304636543045675
0.15107033044866555,0.16471802640142053
0.15282140360258709,0.16640466151226757
0.15459277364194784,0.1680891364838341
0.15638467583022478,0.1697749720006637
0.15819734815786016,0.1714455251212438
0.16003103137387018,0.17313544181052037
0.16188596901781993,0.17484494651379134
0.1637624074521689,0.17657426627792505
0.16566059589499152,0.1783236307815157
0.16758078645307686,0.1800932723653879
0.16952323415541215,0.18188777378135368
0.1714881969870541,0.1837154914795537
0.17347593592339325,0.18556913269242795
0.1754867149648152,0.18744425966862335
0.1775208011717636,0.18934112145203374
0.1795784647002097,0.19125996997324876
0.18165997883753285,0.1932259840218134
0.18376562003881725,0.19523126484529535
0.18589566796356882,0.1972597891038425
0.18805040551285834,0.19933874472971022
0.1902301188668946,0.20145599117829177
0.19243509752303323,0.20359725869397058
0.19466563433422632,0.20576005782921883
0.19692202554791735,0.20794792621196131
0.19920457084538712,0.21016115442265915
0.20151357338155584,0.2124000364099241
0.20384933982524642,0.21466486952955935
0.20621218039991446,0.21688869182010487
0.2086024089248505,0.2191404432234
0.21102034285685967,0.22142164247648077
0.21346630333242453,0.22369654195766137
0.21594061521035676,0.22599781005402625
0.21844360711494284,0.22832575240715328
0.22097561147959033,0.2307269449134044
0.22353696459097966,0.23316584862874948
0.22612800663372795,0.2356459283367923
0.2287490817355704,0.23811519446031956
0.2314005380130654,0.24056372794646858
0.23408272761782944,0.2430406426590393
0.23679600678330787,0.2455462675680123
0.23954073587208793,0.24808093545649604
0.24231727942376008,0.2506449829649253
0.24512600620333397,0.2532399644592115
0.24796728925021602,0.25588800407015977
0.2508415059277541,0.2585180722422869
0.2537490379733572,0.26111691198873954
0.2566902715491952,0.26368490388023075
0.25966559729348726,0.26624639530783234
0.26267541037238384,0.2688375772700317
0.26572011053245065,0.27145879391314726
0.26880010215376077,0.2741103933725361
0.2719157943036019,0.27679272781883146
0.2750676007908067,0.2795061535047156
0.2782559402207126,0.2822703625550216
0.28148123605075814,0.285084449633041
0.28474391664672477,0.2879276769852054
0.28804441533962977,0.2908312270450821
0.2913831704832789,0.2937746481608498
0.2947606255124859,0.29689619326536043
0.29817722900196736,0.3001174791598936
0.30163343472591975,0.30338754662405515
0.30512970171828707,0.3067761452991371
0.30866649433372745,0.3101313398351011
0.3122442823092858,0.31335657111452253
0.3158635408267819,0.3166175745211155
0.31952475057592133,0.31990181229755177
0.32322839781813806,0.32309654761692247
0.3269749744511768,0.3262798317635801
0.33076497807442423,0.32950001371402193
0.3345989120549975,0.33275752115483254
0.3384772855945983,0.33613445807637976
0.34240061379714254,0.33962367402557914
0.34636941773717345,0.34315333386841884
0.3503842245290676,0.3467022090038285
0.3544455673970435,0.35026347492403687
0.3585539857459817,0.35386601987718536
0.36271002523306484,0.3575103223331773
0.3669142378402494,0.36119924157791605
0.3711671819475767,0.3649398614115836
0.37546942240733366,0.368845440013547
0.37982153061907364,0.37278546318375616
0.3842240846055061,0.3766609605951074
0.38867766908926676,0.38058137933187675
0.393182875570577,0.38454724008218844
0.39774030240580366,0.38862062642666706
0.40235055488692933,0.3927525650318003
0.4070142453219439,0.3969498449309664
0.4117319931161679,0.40122151779304527
0.4165044248545185,0.4055427040946521
0.42133217438472886,0.4099109848535997
0.4262158829015325,0.414386500261668
0.43115619903182284,0.41915831529197406
0.43615377892080054,0.42398544096580776
0.441209286319119,0.42886545849608015
0.4463233926710397,0.4338015802009531
0.4514967772036102,0.4385883620683847
0.4567301270168747,0.4433698078761573
0.4620241371751313,0.4482139301397322
0.46737951079924633,0.453115870367259
0.47279695916003905,0.4580567377542713
0.4782772017727485,0.463048826181715
0.4838209664925957,0.4683744595798416
0.48942898961145315,0.4739679655826013
0.49510201595563513,0.4797652802352239
0.5008407989848213,0.4856297922125818
0.5066461008921268,0.4913998850229916
0.5125186927053332,0.4971947139445386
0.5184593543892912,0.5030567113784332
0.5244688749495119,0.5089866558824399
0.5305480525369574,0.5149764534554083
0.5366976945540476,0.5210361325565019
0.5429186177618943,0.52727331084617
0.5492116483887789,0.5360511362662587
0.5555776222398878,0.545683909403216
0.5620173848083188,0.5554283370946302
0.5685317913873753,0.56425700967703
0.5751217071841613,0.5707526327271446
0.5817880074344935,0.5773235472729967
0.5885315775191451,0.5841060219076799
0.595353313081437,0.5908790758348876
0.6022541201461928,0.5975961818684099
0.6092349152400711,0.6043758483397468
0.6162966255132942,0.6114613921394596
0.6234401888627864,0.6192772846858252
0.6306665540567405,0.6272179653590526
0.6379766808606282,0.6348420215122788
0.6453715401646701,0.6421794810036163
0.6528521141127848,0.6492893247479482
0.6604193962330305,0.6566636905157861
0.6680743915695615,0.6647856731818421
0.675818116816111,0.6730017986604604
0.6836516004510238,0.6813131581715461
0.6915758828738525,0.6897208555834577
0.6995920165435374,0.6974965490039429
0.707701066118189,0.7050567356110649
0.7159041085964888,0.7133508123300835
0.7242022334607315,0.7216677683352419
0.732596542821523,0.7299282869803867
0.741088151564157,0.7385997364934503
0.7496781874966877,0.7474033512496546
0.7583677914997191,0.7565891760130729
0.7671581176779302,0.7660585058428876
0.7760503335133571,0.7757035701064902
0.7850456200204509,0.7854532243018415
0.794145171902934,0.795149408752092
0.8033501977124734,0.8049631043307464
0.8126619200091946,0.8135099059796722
0.822081575524054,0.8221615513713194
0.8316104153230961,0.8311130152542703
0.8412497049736118,0.8413862655692512
0.8510007247122247,0.8516886295260704
0.8608647696149244,0.8612076862333448
0.8708431497690724,0.8706162066439986
0.880937190447399,0.8812805298554857
0.8911482322840202,0.8924361075116245
0.9014776314524917,0.9036862072736369
0.9119267598459299,0.9150328641673926
0.9224970052592174,0.9265053744721558
0.9331897715733238,0.9378360913070283
0.9440064789417604,0.9485811330172164
0.9549485639791966,0.9583325210410711
0.9660174799522646,0.9680925344979932
0.9772146969725725,0.9781795701230929
0.9885417021919574,0.9884545318960779
1.0,0.9964027955110545


==> data/EEG/Ensemble/LSTM-audit_mode/total/roc_SeasonalityLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0
0.0008748668120479914,0.0
0.0008850074914473438,0.0
0.00089526571259964,0.0
0.0009056428379445294,0.0
0.0009161402457138521,0.0
0.0009267593301146883,0.0
0.0009375015015145289,0.0
0.0009483681866285928,0.0
0.0009593608287093146,0.0
0.0009704808877380307,0.0
0.0009817298406188842,0.0
0.00099310918137498,0.0
0.0010046204213468132,0.0
0.001016265089392995,0.0
0.0010280447320933097,0.0
0.0010399609139541202,0.0
0.0010520152176161591,0.0
0.0010642092440647246,0.0
0.001076544612842316,0.0
0.0010890229622637305,0.0
0.001101645949633657,0.0
0.001114415251466788,0.0
0.0011273325637104871,0.0
0.0011403996019700331,0.0
0.0011536181017364785,0.0
0.0011669898186171474,0.0
0.0011805165285688054,0.0
0.0011942000281335325,0.0
0.0012080421346773289,0.0
0.0012220446866314887,0.0
0.0012362095437367692,0.0
0.0012505385872903913,0.0
0.0012650337203959038,0.0
0.0012796968682159415,0.0
0.001294529978227916,0.0
0.0013095350204826678,0.0
0.0013247139878661174,0.0
0.0013400688963639508,0.0
0.001355601785329369,0.0
0.0013713147177539455,0.0
0.001387209780541621,0.0
0.001403289084785873,0.0
0.0014195547660501016,0.0
0.0014360089846512606,0.0
0.0014526539259467812,0.0
0.0014694918006248172,0.0
0.0014865248449978572,0.0
0.0015037553212997384,0.0
0.001521185517986105,0.0
0.0015388177500383464,0.0
0.001556654359271062,0.0
0.0015746977146430866,0.0
0.001592950212572123,0.0
0.0016114142772530198,0.0
0.0016300923609797412,0.0
0.0016489869444710648,0.0
0.001668100537200059,0.0
0.0016874356777273757,0.0
0.001706994934038408,0.0
0.001726780903884356,0.0
0.0017467962151272458,0.0
0.0017670435260889468,0.0
0.0017875255259042354,0.0
0.0018082449348779518,0.0
0.0018292045048462937,0.0003807499198162184
0.0018504070195423021,0.00038613150354633257
0.0018718552949655793,0.00039157546581740436
0.0018935521797562953,0.00039708252966610247
0.0019155005555735278,0.00040265342650989456
0.0019377033374779887,0.00040828889624419044
0.0019601634743191855,0.00041398968734061056
0.001982883949127071,0.0004197565569463939
0.002005867779508234,0.00042559027098495826
0.002029118018046678,0.0004314916042576251
0.002052637752709252,0.00043746134054652565
0.0020764301072557748,0.0004435002727186976
0.0021004982416539153,0.0004496092028313893
0.0021248453524988827,0.0004557889422385847
0.0021494746734379805,0.0004620403116987629
0.00217438947560008,0.00046836414148390665
0.0021995930680300748,0.00047476127148977454
0.0022250887981283695,0.0004812325513474507
0.002250880052095462,0.00048777884053618906
0.00227697025538168,0.0004944010084975638
0.0023033628731421313,0.0005010999347509437
0.002330061410696925,0.0005078765090103059
0.002357069413996728,0.0005147316313024013
0.0023843904700937206,0.0005216662120862926
0.002412028207618007,0.0005286811723742751
0.00243998629725955,0.0005357774438542013
0.0024682684522556926,0.0005429559690132222
0.0024968784288843266,0.0005502177012629628
0.0025258200269627847,0.0005575636050661496
0.002555097090352507,0.0005649946560647046
0.0025847135074695635,0.0005725118412093248
0.002614673211801092,0.0005801161588905636
0.00264498018242772,0.0005878086190714314
0.002675638444552045,0.0005955902434215327
0.0027066520700332413,0.0006034620654527601
0.0027380251779278576,0.0006114251306565573
0.0027697619350368907,0.0006194804966427773
0.002801866556459195,0.0006276292332801477
0.002834343306151309,0.0006358724228383641
0.0028671964974937695,0.0006442111601318324
0.0029004304938639917,0.0014759446471011458
0.002934049709215787,0.0014940612361473119
0.0029680586086656023,0.0015123878166102252
0.003002461709085549,0.0015309268225239632
0.0030372635797033115,0.0015496807161357656
0.0030724688427090033,0.0015686519882330563
0.003108082173869064,0.0015878431584742552
0.0031441083031472647,0.0016072567757234265
0.00318055201533292,0.0016268954183888038
0.0032174181506763717,0.0016467616947652389
0.003254711605531848,0.0016668582433806227
0.003292437333007769,0.0016871877333463196
0.0033306003436245884,0.0017077528647116615
0.003369205705980267,0.0017285563688225571
0.003408258547423452,0.0017496010086842512
0.0034477640547344642,0.001770889579328292
0.0034877274748141775,0.001792424908183753
0.003528154115380883,0.0029094927296702293
0.0035690493456752297,0.0029426917504436333
0.0036104185971733375,0.0029762755847925434
0.0036522673643081755,0.003010248693134298
0.0036946012051993025,0.003043647640405173
0.003737425742391064,0.0030771260761247175
0.0037807466635993493,0.0031109925641497655
0.0038245697224669993,0.0031452516024381384
0.0038689007393279753,0.003179907741083993
0.003913745601980384,0.0032149655829221357
0.0039591102664684585,0.00325042978413935
0.004005000757873611,0.003286305054892802
0.004051423171114647,0.0033225961599356165
0.0040983836717572615,0.00335930791924971
0.004145888496832911,0.003396445208685947
0.004193943955667186,0.003434012960611728
0.004242556430717777,0.0034720161645660783
0.004291732378422158,0.0035104598679223274
0.004341478330055092,0.003549349176558479
0.004391800892596086,0.0035886892555353407
0.004442706749606883,0.003628485329782516
0.004494202662119142,0.0036687426847923582
0.0045462954695324,0.003709466667321955
0.004598992090522438,0.0037506626861032524
0.004652299523960189,0.00379233621256142
0.004706224849841282,0.0038344927815415265
0.004760775230226368,0.0038771379920436526
0.00481595791019235,0.003920277507966518
0.004871780218794631,0.003963917058859727
0.004928249570040513,0.004008062440684737
0.004985373463873894,0.004052719516584645
0.005043159487171359,0.004098866465517419
0.005101615314749833,0.0041464557432953995
0.005160748710385908,0.004194596633732756
0.005220567527846975,0.0042432955306337256
0.005281079711934331,0.004292558901913853
0.005342293299538352,0.004342393290459009
0.005404216420705915,0.004392805314994402
0.00546685729972018,0.004443801670963613
0.0055302242561929005,0.00449538913141787
0.005594325706169377,0.0045475745479155935
0.005659170163246243,0.004600364851432391
0.005724766239702178,0.004653767053281581
0.005791122647641758,0.0047077882460454055
0.005858248200152536,0.0047624356045170195
0.005926151812475552,0.004817716386653413
0.005994842503189409,0.004873637934539372
0.006064329395408062,0.004930207675362608
0.006134621717992506,0.004987433122400199
0.0062057288067765,0.005045321876016459
0.0062776601058065,0.005103881624672385
0.006350425168595962,0.00516312014594678
0.00642403365939419,0.005223045307569241
0.006498495354469888,0.005283665068465099
0.006573820143409586,0.005344987479812482
0.006650018030431118,0.0054070206861116295
0.006727099135712337,0.005469772926266594
0.006805073696735206,0.0055332525346794914
0.0068839520696454964,0.005597467942357428
0.006963744730628222,0.005662427678032256
0.007044462277299037,0.005728140369293323
0.007126115430111745,0.005794614743733328
0.007208715033782135,0.0058618596301074745
0.007292272058728313,0.0059298839595060635
0.007376797602527731,0.00599869676654066
0.007462302891391108,0.006068307190544034
0.007548799281653432,0.0061387244767839785
0.007636298261282241,0.006209957977691228
0.0077248114514034,0.006282017154101589
0.007814350607844541,0.006354911576512479
0.00790492762269642,0.006428650926354025
0.007996554525892346,0.006503244997274898
0.008089243486805939,0.006578703696443047
0.008183006815867389,0.006655037045861516
0.008277856966198472,0.006732255183699518
0.00837380653526649,0.006810368365638914
0.008470868266557402,0.00688938696623633
0.008569055051268348,0.006969321480301041
0.008668379930019773,0.007050182524288832
0.008768856094587427,0.007131980837712023
0.008870496889654403,0.007214727284565822
0.00897331581458352,0.007298432854771225
0.009077326525210223,0.007383108665634641
0.009182542835656282,0.007468765963324417
0.009288978720164497,0.007555416124364505
0.009396648314954691,0.007643070657145423
0.009505565920101192,0.009213931853288379
0.009615746001432095,0.009324234404841683
0.009727203192450537,0.009435815485648619
0.009839952296278227,0.009548689915285246
0.009954008287621519,0.00966287268510299
0.010069386314760271,0.009778378960219719
0.010186101701559752,0.009895224081533883
0.010304169949505875,0.010013423567762008
0.01042360673976401,0.010132993117499798
0.010544427935261684,0.010253948611307157
0.010666649582795389,0.010376306113817324
0.010790287915161836,0.010500081875870511
0.01091535935331391,0.010625292336672249
0.011041880508541602,0.012943205291740636
0.011169868184678225,0.013091319371841234
0.011299339380332217,0.01324115025886621
0.011430311291144786,0.013392717852517288
0.011562801312073753,0.013546042283155871
0.011696827039703846,0.013701143914476641
0.01183240627458378,0.013858043346212148
0.011969557023590427,0.014016761416868756
0.012108297502320394,0.014177319206494298
0.012248646137509308,0.014339738039477797
0.012390621569479156,0.01450403948738167
0.012534242654613994,0.01467024537180674
0.01267952846786434,0.014838377767290436
0.012826498305280598,0.015008459004238648
0.012975171686575868,0.015180511671891491
0.013125568357718427,0.01535455862132351
0.013277708293554291,0.015530622968478614
0.013431611700460153,0.0157087280972402
0.013587299019027091,0.015888897662536906
0.013744790926775366,0.016071155593484286
0.013904108340900697,0.01625552609656296
0.014065272421052363,0.01644203365883358
0.014228304572143519,0.01663070305118907
0.014393226447194065,0.016821559331644566
0.014560059950206485,0.01701462784866543
0.014728827239075018,0.01720993424453398
0.014899550728528537,0.01740750445875507
0.015072253093107555,0.017607364731501284
0.01524695727017573,0.017809541607097985
0.015423686462966274,0.01801406193754879
0.01560246414366368,0.018220952886101906
0.015783314056521166,0.018430241930857794
0.01596626022101425,0.018641956868418665
0.01615132693503091,0.018856125817580283
0.01633853877809862,0.019072777223066478
0.016527920614648955,0.019291939859307113
0.0167194975973199,0.019513602613650614
0.016913295170296487,0.019737825003516146
0.01710933907269015,0.01996464638026571
0.01730765534195726,0.020194096869047943
0.01750827031735725,0.020426206944195457
0.017711210643450888,0.020661007433272295
0.017916503273639015,0.020898529521168226
0.018124175473742375,0.021138804754240598
0.018334254825622908,0.021381865044504123
0.018546769230846995,0.02162774267386925
0.018761746914391215,0.021876470298429672
0.018979216428391014,0.02212858320659533
0.019199206655932846,0.022388097015573184
0.019421746814890263,0.02265313149925302
0.019646866461804465,0.02292444181927074
0.01987459549580984,0.023198896927655262
0.02010496416260499,0.023476533276001472
0.02033800305846982,0.02375738773841878
0.020573743134329137,0.024041497616428525
0.02081221569986339,0.024328900643918183
0.021053452427667062,0.024619634992152944
0.02129748535745521,0.024914163977826292
0.021544346900318843,0.025213124696399657
0.02179406984302956,0.025515550702212526
0.0220466873523941,0.025821482161798172
0.022302232979659387,0.026130959707264673
0.022560740664968614,0.026444024441691437
0.022822244741868985,0.026760717944588265
0.023086779941871697,0.027081082277417717
0.023354381399064792,0.02740464573499666
0.023625084654779475,0.027730929915525216
0.023898925662310503,0.02806038464855055
0.024175940791691306,0.028392828005114036
0.024456166834524465,0.028729124749931518
0.024739641008868142,0.029069319548058685
0.025026400964179192,0.02941345758226891
0.025316484786313556,0.02978223991087787
0.025609931002584595,0.03017357818967043
0.025906778586880088,0.030578620025901903
0.026207066964838526,0.030989355489299607
0.02651083601908539,0.03140485183354785
0.026818126094530156,0.03182516424255087
0.02712897800372467,0.03225034853985572
0.027443433032283655,0.032680461196066435
0.02776153294436801,0.03311555933634418
0.028083319988231725,0.03355570074799426
0.028408836901833042,0.034000943888141136
0.028738126918510663,0.03445134789149233
0.029071233772725785,0.034906972578192454
0.029408201705870638,0.035367878461768046
0.029749075472144403,0.03583412675716479
0.030093900344497212,0.036305779388877656
0.03044272212064303,0.03678289899917537
0.030795587129142266,0.03726554895642023
0.03115254223555488,0.03775379336348434
0.03151363484866479,0.03824769706626339
0.031878912926776456,0.03874732566228911
0.03224842498408442,0.03925274550944161
0.0326222200971167,0.0397640237347626
0.03300034791125285,0.04028122824337088
0.03338285864731761,0.04080442772748112
0.033769803108250916,0.04133336204031394
0.03416123268585528,0.04186329790485312
0.034557199367621395,0.04238731782416234
0.03495775574363275,0.04291741171716381
0.035362955013550426,0.043453649987968204
0.03577285099367873,0.043996103856748216
0.0361874981241128,0.04454484536919752
0.03660695147596903,0.04509994740609949
0.03703126675869927,0.04566148369300686
0.03746050032748993,0.04622952881003353
0.037894709190746674,0.04680415820175984
0.03833395101766601,0.04738544818725278
0.03877828414589457,0.04797347597020215
0.03922776758927719,0.04856831964917442
0.03968246104569482,0.0491700582279853
0.040142424904993215,0.04977877162619257
0.040607720257003654,0.05039454068971061
0.041078408899656464,0.05101744720154786
0.04155455334718875,0.05164757389266876
0.04203621683844714,0.05228500445298169
0.04252346334528682,0.05292982354245409
0.04301635758106795,0.05358211680235664
0.0435149650092505,0.054241970866637554
0.044019351852088745,0.05490947337342892
0.044529585099426554,0.05559504061739888
0.04504573251759458,0.056290135410090224
0.04556786265841064,0.05699328712452985
0.046096044868284336,0.05770458914940192
0.04663034929742731,0.05842413595586933
0.04717084690917017,0.05915202311012078
0.047717609489387455,0.059888347286063445
0.04827070965603183,0.0606332062781626
0.0488302208687788,0.0613866990144301
0.0493962174387832,0.062148925569563515
0.04996877453854884,0.06291998717823746
0.0505479682119124,0.06369998624854903
0.05113387538414326,0.06448747590236023
0.05172657387216019,0.06528406678441816
0.05232614239486662,0.06608989104078651
0.052932660583605615,0.06690505569654309
0.05354620899273607,0.06772966901730545
0.05416686911033152,0.06856384052361005
0.05479472336900287,0.06940768100545812
0.05542985515684669,0.07024995781798497
0.05607234882852033,0.07109752677724296
0.05672228971644543,0.07195492000342513
0.05737976414214134,0.07282755713118051
0.05804485942768978,0.07371133157401773
0.05871766390733255,0.07460534994560244
0.05939826693920356,0.07550973098446234
0.060086758917196864,0.07642459480543677
0.0607832312829723,0.07735006291562965
0.06148777653810023,0.07824789960359199
0.062200488256347115,0.07909690663209436
0.06292146109610344,0.0799557545963429
0.06365079081295572,0.08082455756372825
0.06438857427240419,0.08170343092380895
0.06513490946272803,0.08259249140363689
0.0658898955079995,0.08349185708326026
0.06665363268124913,0.08440164741140646
0.06742622241778341,0.08532198322134632
0.06820776732865685,0.0862517765718522
0.06899837121430018,0.08718000899811883
0.0697981390783066,0.0881190006706081
0.07060717714137772,0.08906887630095042
0.07142559285543126,0.09002976204632274
0.07225349491787214,0.09100178552620394
0.07309099328602911,0.09198507583932462
0.07393819919175866,0.09297976358081332
0.07479522515621821,0.09398598085954127
0.07566218500481055,0.09500386131566849
0.07653919388230147,0.09603354013839313
0.0774263682681127,0.09749973063857763
0.07832382599179197,0.09983286806447354
0.07923168624866253,0.10219304914810659
0.08015006961565405,0.10458058735554858
0.08107909806731686,0.10699579978629177
0.08201889499202203,0.10943900721536404
0.08296958520834907,0.11191053413593284
0.08393129498166364,0.11441070880240209
0.08490415204088747,0.1169398632740096
0.0858882855954625,0.11949833345892891
0.08688382635251184,0.12208645915888294
0.08789090653419954,0.12358664485566044
0.08890965989529158,0.124785309038363
0.08994022174092044,0.1260018467663923
0.09098272894455559,0.1272324855197517
0.09203731996618221,0.12847738874500828
0.09310413487069075,0.12973672178325657
0.09418331534647952,0.13101065189207844
0.0952750047242729,0.1322993482677569
0.09637934799615785,0.13360298206774837
0.09749649183484087,0.1349217264334143
0.0986265846131282,0.13625575651301716
0.09976977642363201,0.1376052494849827
0.10092621909870483,0.13897038458143168
0.10209606623060476,0.1403513431119842
0.10327947319189525,0.14174830848784076
0.10447659715608053,0.14316146624614168
0.10568759711848051,0.14459100407460906
0.10691263391734772,0.1460493165393656
0.10815187025522892,0.14765052256353692
0.10940547072057435,0.1492788505245856
0.11067360180959745,0.1509133943791662
0.11195643194838795,0.15254844230622272
0.11325413151528127,0.15416975224426602
0.11456687286348727,0.15580985496775082
0.11589483034398118,0.15747104569217374
0.11723818032865997,0.15919172335108048
0.11859710123376706,0.1608848560233808
0.11997177354358855,0.16250051687817893
0.12136237983442417,0.16413490503926068
0.12276910479883604,0.16578823757693487
0.12419213527017846,0.16746073407759648
0.12563166024741215,0.16915261667289125
0.12708787092020596,0.1708678781235745
0.12856096069432965,0.1726428069039698
0.130051125217341,0.1743698233126878
0.13155856240457053,0.17607392439360914
0.1330834724654076,0.17779777790140014
0.1346260579298911,0.1795416127886574
0.13618652367560827,0.18130566066179274
0.1377650769549055,0.18309015581179375
0.13936192742241435,0.18489533524534135
0.14097728716289676,0.18663016036474167
0.142611370719413,0.18835222462762158
0.14426439512181588,0.19012831970327598
0.14593657991557576,0.191970528841622
0.1476281471909391,0.1938340912328304
0.14933932161242533,0.19571925438485135
0.15107033044866555,0.19762626867452765
0.15282140360258709,0.19955538738084805
0.15459277364194784,0.20150686671858647
0.15638467583022478,0.2034809658723311
0.15819734815786016,0.20547794703090777
0.16003103137387018,0.20749807542220236
0.16188596901781993,0.20961636259717692
0.1637624074521689,0.21177604383519694
0.16566059589499152,0.21396075818081445
0.16758078645307686,0.21622141627916283
0.16952323415541215,0.21851298323488724
0.1714881969870541,0.22087177919215123
0.17347593592339325,0.2233144498380426
0.1754867149648152,0.22576870474385857
0.1775208011717636,0.22823438581830705
0.1795784647002097,0.23072864687879754
0.18165997883753285,0.23325181919915572
0.18376562003881725,0.23580423789303925
0.18589566796356882,0.23817292229333073
0.18805040551285834,0.24068836089481116
0.1902301188668946,0.24323738130761208
0.19243509752303323,0.24563491312222005
0.19466563433422632,0.2480602349971514
0.19692202554791735,0.2505243620994649
0.19920457084538712,0.25321417712020966
0.20151357338155584,0.2559194005522829
0.20384933982524642,0.2586134566281408
0.20621218039991446,0.26118425884474544
0.2086024089248505,0.2637509588959971
0.21102034285685967,0.2663474098555878
0.21346630333242453,0.2689739565696347
0.21594061521035676,0.2716309478814053
0.21844360711494284,0.2743187366776484
0.22097561147959033,0.2769430673078298
0.22353696459097966,0.27951004887855024
0.22612800663372795,0.28210678462073346
0.2287490817355704,0.28473361941832
0.2314005380130654,0.2874077230834958
0.23408272761782944,0.29013028723923695
0.23679600678330787,0.2928844089416437
0.23954073587208793,0.29567092789412186
0.24231727942376008,0.29849308771713173
0.24512600620333397,0.3014242145797578
0.24796728925021602,0.304368714904275
0.2508415059277541,0.30724292451825497
0.2537490379733572,0.3101649253112958
0.2566902715491952,0.313044519882791
0.25966559729348726,0.3159117271407212
0.26267541037238384,0.3188194461315117
0.26572011053245065,0.32176094626252166
0.26880010215376077,0.32473654165165666
0.2719157943036019,0.3278008646309946
0.2750676007908067,0.33103681495839377
0.2782559402207126,0.3343102735491886
0.28148123605075814,0.3373185623166934
0.28474391664672477,0.3400376733360296
0.28804441533962977,0.3428875130433961
0.2913831704832789,0.34584101380837895
0.2947606255124859,0.34881693765975663
0.29817722900196736,0.3518386903194203
0.30163343472591975,0.3548990006517114
0.30512970171828707,0.35803095771005217
0.30866649433372745,0.3611437803201516
0.3122442823092858,0.3642904569505635
0.3158635408267819,0.3675081793946239
0.31952475057592133,0.37127886309172425
0.32322839781813806,0.37600299120576103
0.3269749744511768,0.380679739658144
0.33076497807442423,0.38533592399985955
0.3345989120549975,0.3902501783470768
0.3384772855945983,0.3937824967277839
0.34240061379714254,0.39685606145821206
0.34636941773717345,0.3997001875039963
0.3503842245290676,0.4020577309312194
0.3544455673970435,0.4048919998324547
0.3585539857459817,0.40816537314672124
0.36271002523306484,0.4115545894917435
0.3669142378402494,0.4150483178669255
0.3711671819475767,0.4185825424397837
0.37546942240733366,0.42289913501760584
0.37982153061907364,0.4267006030502166
0.3842240846055061,0.42977338977273466
0.38867766908926676,0.43344050303319637
0.393182875570577,0.43693941247948864
0.39774030240580366,0.440451528905204
0.40235055488692933,0.4442354232645159
0.4070142453219439,0.44806317716798977
0.4117319931161679,0.4519800554679233
0.4165044248545185,0.4561703411907301
0.42133217438472886,0.46072227982341224
0.4262158829015325,0.4648222176705362
0.43115619903182284,0.4687656753884359
0.43615377892080054,0.4731557176018912
0.441209286319119,0.47824028781331246
0.4463233926710397,0.48238418711242037
0.4514967772036102,0.48641772782396864
0.4567301270168747,0.49096211085247815
0.4620241371751313,0.49588779543741274
0.46737951079924633,0.5009468286085792
0.47279695916003905,0.5061834445412468
0.4782772017727485,0.5122242127154284
0.4838209664925957,0.5178788987685657
0.48942898961145315,0.5235991289223357
0.49510201595563513,0.5292800784085051
0.5008407989848213,0.5345309050179052
0.5066461008921268,0.5396565157402801
0.5125186927053332,0.5448143970998918
0.5184593543892912,0.550338749442563
0.5244688749495119,0.5559271351732022
0.5305480525369574,0.5619235593695437
0.5366976945540476,0.5675538114415548
0.5429186177618943,0.5730612774775253
0.5492116483887789,0.5784075528842003
0.5555776222398878,0.5840390918477926
0.5620173848083188,0.5899878010513475
0.5685317913873753,0.5957582279425649
0.5751217071841613,0.6008022851071694
0.5817880074344935,0.6059572240746466
0.5885315775191451,0.6112510121364945
0.595353313081437,0.6174185273869005
0.6022541201461928,0.6240887534131578
0.6092349152400711,0.6313369036118581
0.6162966255132942,0.6406415476612554
0.6234401888627864,0.6505274733165602
0.6306665540567405,0.659565208289744
0.6379766808606282,0.6670617385378994
0.6453715401646701,0.6744063346373934
0.6528521141127848,0.6819259669486738
0.6604193962330305,0.6901593025595477
0.6680743915695615,0.6978474385764944
0.675818116816111,0.7056061149203569
0.6836516004510238,0.7134848261570639
0.6915758828738525,0.7233971473994318
0.6995920165435374,0.7325762856468596
0.707701066118189,0.7405581814435768
0.7159041085964888,0.7485304178244513
0.7242022334607315,0.7563501228383226
0.732596542821523,0.7642309958397021
0.741088151564157,0.7732562489469503
0.7496781874966877,0.7824804696530806
0.7583677914997191,0.7919325694855069
0.7671581176779302,0.8014712006816802
0.7760503335133571,0.8109326326548828
0.7850456200204509,0.8206522900744491
0.794145171902934,0.8309763011198887
0.8033501977124734,0.8412555339925334
0.8126619200091946,0.8511563513900379
0.822081575524054,0.8613182966599242
0.8316104153230961,0.8704535147147825
0.8412497049736118,0.8796555015490088
0.8510007247122247,0.8889523673960296
0.8608647696149244,0.8971905688323778
0.8708431497690724,0.9051602448326068
0.880937190447399,0.9139944074711636
0.8911482322840202,0.921318109772732
0.9014776314524917,0.9269692052732788
0.9119267598459299,0.9326354371930743
0.9224970052592174,0.9400980914698911
0.9331897715733238,0.9486828236896718
0.9440064789417604,0.9569970873358804
0.9549485639791966,0.9651829091081134
0.9660174799522646,0.9741974144990895
0.9772146969725725,0.9832461312961802
0.9885417021919574,0.9911338343952305
1.0,0.9966749546401452


==> data/EEG/Ensemble/LSTM-audit_mode/total/roc_TS2VecLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0
0.0008748668120479914,0.0
0.0008850074914473438,0.0
0.00089526571259964,0.0
0.0009056428379445294,0.0
0.0009161402457138521,0.0
0.0009267593301146883,0.0
0.0009375015015145289,0.0
0.0009483681866285928,0.0
0.0009593608287093146,0.0
0.0009704808877380307,0.0
0.0009817298406188842,0.0
0.00099310918137498,0.0
0.0010046204213468132,0.0
0.001016265089392995,0.0
0.0010280447320933097,0.0
0.0010399609139541202,0.0
0.0010520152176161591,0.0
0.0010642092440647246,0.0
0.001076544612842316,0.0
0.0010890229622637305,0.0
0.001101645949633657,0.0
0.001114415251466788,0.0
0.0011273325637104871,0.0
0.0011403996019700331,0.0
0.0011536181017364785,0.0
0.0011669898186171474,0.0
0.0011805165285688054,0.0
0.0011942000281335325,0.0
0.0012080421346773289,0.0
0.0012220446866314887,0.0
0.0012362095437367692,0.0
0.0012505385872903913,0.0
0.0012650337203959038,0.0
0.0012796968682159415,0.0
0.001294529978227916,0.0
0.0013095350204826678,0.0
0.0013247139878661174,0.0
0.0013400688963639508,0.0
0.001355601785329369,0.0
0.0013713147177539455,0.0
0.001387209780541621,0.0
0.001403289084785873,0.0
0.0014195547660501016,0.0
0.0014360089846512606,0.0
0.0014526539259467812,0.0
0.0014694918006248172,0.0
0.0014865248449978572,0.0
0.0015037553212997384,0.0
0.001521185517986105,0.0
0.0015388177500383464,0.0
0.001556654359271062,0.0003328566927205713
0.0015746977146430866,0.00033648757859639183
0.001592950212572123,0.00034016055047787096
0.0016114142772530198,0.0005004269365344545
0.0016300923609797412,0.0005062289927088721
0.0016489869444710648,0.0005120983011675363
0.001668100537200059,0.0005180356414392213
0.0016874356777273757,0.0005240418020883064
0.001706994934038408,0.0005301175808195093
0.001726780903884356,0.0005362637845838328
0.0017467962151272458,0.000542481229685739
0.0017670435260889468,0.0005487707418915671
0.0017875255259042354,0.0005551331565392059
0.0018082449348779518,0.0005615693186490401
0.0018292045048462937,0.0005680800830361801
0.0018504070195423021,0.0005746663144239946
0.0018718552949655793,0.000581328887558957
0.0018935521797562953,0.0005880686873268265
0.0019155005555735278,0.0005948866088701713
0.0019377033374779887,0.0006017835577072585
0.0019601634743191855,0.0006087604498523182
0.001982883949127071,0.0006158182119372048
0.002005867779508234,0.0006229577813344668
0.002029118018046678,0.000630180106281842
0.002052637752709252,0.0006374861460081991
0.0020764301072557748,0.0006448768708609363
0.0021004982416539153,0.000652353262434857
0.0021248453524988827,0.0006599163137025402
0.0021494746734379805,0.0006675670291462218
0.00217438947560008,0.0006753064248912037
0.0021995930680300748,0.0006831355288408103
0.0022250887981283695,0.0006910553808129089
0.002250880052095462,0.0006990670326780121
0.00227697025538168,0.0007071715484989821
0.0023033628731421313,0.0007153700046723527
0.002330061410696925,0.0007236634900712909
0.002357069413996728,0.000732053106190215
0.0023843904700937206,0.0007405399672910883
0.002412028207618007,0.00074912520055141
0.00243998629725955,0.0007578099462139196
0.0024682684522556926,0.000766595357738039
0.0024968784288843266,0.000775482601953067
0.0025258200269627847,0.0007844728592131519
0.002555097090352507,0.0007935673235540594
0.0025847135074695635,0.0008027672028517584
0.002614673211801092,0.0008120737189828423
0.00264498018242772,0.0008214881079868147
0.002675638444552045,0.0008310116202302507
0.0027066520700332413,0.0008406455205728656
0.0027380251779278576,0.0008503910885355049
0.0027697619350368907,0.0008602496184700841
0.002801866556459195,0.000870222419731497
0.002834343306151309,0.0008803108168515168
0.0028671964974937695,0.0008905161497147134
0.0029004304938639917,0.000900839773736409
0.002934049709215787,0.0009112830600426964
0.0029680586086656023,0.0009218473956525457
0.003002461709085549,0.0009325341836620189
0.0030372635797033115,0.0009433448434306224
0.0030724688427090033,0.0009542808107698171
0.003108082173869064,0.0009653435381337169
0.0031441083031472647,0.0009765344948119929
0.00318055201533292,0.0009878551671250193
0.0032174181506763717,0.0009993070586212748
0.003254711605531848,0.0010108916902770385
0.003292437333007769,0.0010226106006983962
0.0033306003436245884,0.0010344653463255885
0.003369205705980267,0.0010464575016397308
0.003408258547423452,0.0010585886593719247
0.0034477640547344642,0.0010708604307147977
0.0034877274748141775,0.001083274445536491
0.003528154115380883,0.0010958323525971309
0.0035690493456752297,0.001108535819767807
0.0036104185971733375,0.00112138653425209
0.0036522673643081755,0.001134386202810117
0.0036946012051993025,0.0011475365519852726
0.003737425742391064,0.0011608393283334998
0.0037807466635993493,0.0011742962986552679
0.0038245697224669993,0.0011879092502302287
0.0038689007393279753,0.001201679991054592
0.003913745601980384,0.0012156103500812559
0.0039591102664684585,0.001229702177462716
0.004005000757873611,0.0012439573447967937
0.004051423171114647,0.0012583777453752099
0.0040983836717572615,0.0012729652944350434
0.004145888496832911,0.0012877219294130998
0.004193943955667186,0.0013026496102032331
0.004242556430717777,0.0031603996259189555
0.004291732378422158,0.0031969193785558125
0.004341478330055092,0.00323386243574387
0.004391800892596086,0.0032712337040536866
0.004442706749606883,0.003309038146928428
0.004494202662119142,0.0033472807853430903
0.0045462954695324,0.003385966698471353
0.004598992090522438,0.0034251010243601665
0.004652299523960189,0.0034646889606121606
0.004706224849841282,0.0035047357650759615
0.004760775230226368,0.0035452467565445086
0.00481595791019235,0.0035862273154614655
0.004871780218794631,0.0036276828846358244
0.004928249570040513,0.003669618969964786
0.004985373463873894,0.0037120411411650242
0.005043159487171359,0.003754955032512422
0.005101615314749833,0.003798366343590389
0.005160748710385908,0.0038422808400468446
0.005220567527846975,0.00388670435435998
0.005281079711934331,0.003931642786612895
0.005342293299538352,0.003976720092344499
0.005404216420705915,0.004021823350371793
0.00546685729972018,0.00406744940532454
0.0055302242561929005,0.004113604317000577
0.005594325706169377,0.00416029421543753
0.005659170163246243,0.0042075253017269856
0.005724766239702178,0.004255303848838076
0.005791122647641758,0.004303636202450623
0.005858248200152536,0.004352528781797933
0.005926151812475552,0.0044019880805193715
0.005994842503189409,0.004452020667522803
0.006064329395408062,0.00450263318785704
0.006134621717992506,0.0045538323635944
0.0062057288067765,0.0046056249947235
0.0062776601058065,0.004658017960052385
0.006350425168595962,0.004711018218122137
0.00642403365939419,0.004764632808131066
0.006498495354469888,0.0048198297096869545
0.006573820143409586,0.004876224049414714
0.006650018030431118,0.004933272062263044
0.006727099135712337,0.004990981325030447
0.006805073696735206,0.005049359502338941
0.0068839520696454964,0.00510841434765204
0.006963744730628222,0.005851294331479804
0.007044462277299037,0.005915107993091869
0.007126115430111745,0.005979661326017094
0.007208715033782135,0.006044962903868678
0.007292272058728313,0.006111021399637533
0.007376797602527731,0.006177845586844181
0.007462302891391108,0.006245444340704008
0.007548799281653432,0.006313826639306017
0.007636298261282241,0.006383001564805242
0.0077248114514034,0.006452978304629005
0.007814350607844541,0.0065237661526971235
0.00790492762269642,0.006595374510656282
0.007996554525892346,0.006667471755856634
0.008089243486805939,0.006737542978406184
0.008183006815867389,0.0068084264043599685
0.008277856966198472,0.0068801314480587935
0.00837380653526649,0.006952667632966146
0.008470868266557402,0.007026044592933048
0.008569055051268348,0.007100272073477569
0.008668379930019773,0.007174960813757826
0.008768856094587427,0.007249711409325371
0.008870496889654403,0.007325328447434934
0.00897331581458352,0.007401821971119262
0.009077326525210223,0.007479354114359062
0.009182542835656282,0.007558257891247972
0.009288978720164497,0.007638076250669682
0.009396648314954691,0.007718819793652973
0.009505565920101192,0.007800499244104332
0.009615746001432095,0.007883125450232254
0.009727203192450537,0.007966709385988032
0.009839952296278227,0.008051262152523268
0.009954008287621519,0.008136794979664247
0.010069386314760271,0.00822331922740344
0.010186101701559752,0.008310846387408258
0.010304169949505875,0.009421169248719826
0.01042360673976401,0.00951855910118622
0.010544427935261684,0.009617077810362015
0.010666649582795389,0.009716738460952013
0.010790287915161836,0.009817554289327301
0.01091535935331391,0.009919538685283221
0.011041880508541602,0.01002270519381775
0.011169868184678225,0.010127067516930441
0.011299339380332217,0.01023263951544227
0.011430311291144786,0.010339435210836544
0.011562801312073753,0.010447468787121158
0.011696827039703846,0.010556754592712426
0.01183240627458378,0.010667307142340775
0.011969557023590427,0.010779141118978496
0.012108297502320394,0.010892271375789863
0.012248646137509308,0.011006712938103841
0.012390621569479156,0.011122481005409668
0.012534242654613994,0.011239590953375575
0.01267952846786434,0.011358058335890885
0.012826498305280598,0.011477898887131787
0.012975171686575868,0.011599128523651091
0.013125568357718427,0.011721763346492144
0.013277708293554291,0.0118458196433273
0.013431611700460153,0.01197131389062114
0.013587299019027091,0.01209826275581881
0.013744790926775366,0.012226683099559677
0.013904108340900697,0.012356591977916664
0.014065272421052363,0.012488006644661558
0.014228304572143519,0.012620944553556552
0.014393226447194065,0.012755423360672346
0.014560059950206485,0.012891460926733147
0.014728827239075018,0.01302907531948882
0.014899550728528537,0.01316828481611453
0.015072253093107555,0.013309107905638256
0.01524695727017573,0.01345156329139636
0.015423686462966274,0.01359566989351767
0.01560246414366368,0.013741946451267051
0.015783314056521166,0.013890075371948172
0.01596626022101425,0.014039921271572506
0.01615132693503091,0.014191644168860082
0.01633853877809862,0.014345767964914418
0.016527920614648955,0.014501678227185188
0.0167194975973199,0.014659395662802785
0.016913295170296487,0.014818941218916276
0.01710933907269015,0.01498033608547549
0.01730765534195726,0.015143601698045347
0.01750827031735725,0.01530875974065279
0.017711210643450888,0.015475832148666772
0.017916503273639015,0.01564484111171154
0.018124175473742375,0.015815809076613792
0.018334254825622908,0.015988758750383913
0.018546769230846995,0.016167768416602873
0.018761746914391215,0.016348876426888155
0.018979216428391014,0.016532083680445283
0.019199206655932846,0.01671741450983862
0.019421746814890263,0.016904869292751222
0.019646866461804465,0.017093272542951007
0.01987459549580984,0.017283859596367197
0.02010496416260499,0.017476655765707942
0.02033800305846982,0.017671686657083834
0.020573743134329137,0.01786897817340878
0.02081221569986339,0.018068556517840263
0.021053452427667062,0.018270448197259495
0.02129748535745521,0.01847468002579193
0.021544346900318843,0.018681279128368564
0.02179406984302956,0.01889027294432851
0.0220466873523941,0.019101689231063333
0.022302232979659387,0.01931555606770364
0.022560740664968614,0.019530444532275214
0.022822244741868985,0.019746750783795664
0.023086779941871697,0.0199655642653522
0.023354381399064792,0.020186914038529548
0.023625084654779475,0.020411684935378458
0.023898925662310503,0.020641808607488606
0.024175940791691306,0.020875118508481873
0.024456166834524465,0.021111909535481477
0.024739641008868142,0.021351445233848625
0.025026400964179192,0.02159375741737717
0.025316484786313556,0.021838878268618186
0.025609931002584595,0.022086840343154338
0.025906778586880088,0.022337676573923694
0.026207066964838526,0.0225914202755937
0.02651083601908539,0.022848105148985855
0.026818126094530156,0.02310776528555166
0.02712897800372467,0.023370435171900447
0.027443433032283655,0.023636149694379726
0.02776153294436801,0.023904944143708567
0.028083319988231725,0.024176854219664718
0.028408836901833042,0.024451916035826072
0.028738126918510663,0.024730166124367035
0.029071233772725785,0.02501164144091057
0.029408201705870638,0.0252963793694364
0.029749075472144403,0.025584417727246157
0.030093900344497212,0.025870505380316017
0.03044272212064303,0.026156038040050417
0.030795587129142266,0.026444880340887357
0.03115254223555488,0.026737070645248294
0.03151363484866479,0.02703695597733662
0.031878912926776456,0.027359274755990804
0.03224842498408442,0.027685329567780227
0.0326222200971167,0.028015163717484203
0.03300034791125285,0.028348567656723868
0.03338285864731761,0.02866764544511699
0.033769803108250916,0.0289904216999635
0.03416123268585528,0.029316939290603118
0.034557199367621395,0.0296472415832789
0.03495775574363275,0.02998137244689688
0.035362955013550426,0.030319376258852494
0.03577285099367873,0.03066142042417429
0.0361874981241128,0.031016116398213934
0.03660695147596903,0.031374923693094005
0.03703126675869927,0.03173788996359576
0.03746050032748993,0.032105063416872366
0.037894709190746674,0.032481563582914104
0.03833395101766601,0.032867159221621714
0.03877828414589457,0.03325722434265059
0.03922776758927719,0.03365181075227192
0.03968246104569482,0.034050970857249174
0.040142424904993215,0.03445475767179849
0.040607720257003654,0.034863224824629745
0.041078408899656464,0.035276426566069226
0.04155455334718875,0.03569441777526481
0.04203621683844714,0.03611725396747475
0.04252346334528682,0.03654499130144089
0.04301635758106795,0.036977686586847365
0.0435149650092505,0.0374153972918657
0.044019351852088745,0.037858181550787476
0.044529585099426554,0.03830609817174536
0.04504573251759458,0.03875920664452369
0.04556786265841064,0.03921756714845956
0.046096044868284336,0.0396812405604355
0.04663034929742731,0.04015028846296488
0.04717084690917017,0.04062477315237084
0.047717609489387455,0.041104757647060175
0.04827070965603183,0.04159030569589316
0.0488302208687788,0.042081481786650235
0.0493962174387832,0.042578351154596926
0.04996877453854884,0.04307597902343242
0.0505479682119124,0.04357151098410768
0.05113387538414326,0.044072786711349614
0.05172657387216019,0.04458446960403407
0.05232614239486662,0.04510809948164748
0.052932660583605615,0.04562815594144619
0.05354620899273607,0.046154240434033156
0.05416686911033152,0.046690189063372314
0.05479472336900287,0.04723690391207428
0.05542985515684669,0.04778995579394198
0.05607234882852033,0.04834941816223802
0.05672228971644543,0.04891536532162997
0.05737976414214134,0.049487872438059216
0.05804485942768978,0.05004669854881977
0.05871766390733255,0.05058778928788451
0.05939826693920356,0.05117263795443393
0.060086758917196864,0.05177078022379259
0.0607832312829723,0.05237585562732121
0.06148777653810023,0.052987944527756
0.062200488256347115,0.05360712821932669
0.06292146109610344,0.054233488938553544
0.06365079081295572,0.05486710987516954
0.06438857427240419,0.05550807518316923
0.06513490946272803,0.05615813717073851
0.0658898955079995,0.056816245363955256
0.06665363268124913,0.05748198176309499
0.06742622241778341,0.05815543478754866
0.06820776732865685,0.05883669388158623
0.06899837121430018,0.05952066406144887
0.0697981390783066,0.06020630419921964
0.07060717714137772,0.060899891668772445
0.07142559285543126,0.0616015185885219
0.07225349491787214,0.06231127814463742
0.07309099328602911,0.06302736185282053
0.07393819919175866,0.0637457196526443
0.07479522515621821,0.06447240401834269
0.07566218500481055,0.06520751146407519
0.07653919388230147,0.06595944944218718
0.0774263682681127,0.06678715261893534
0.07832382599179197,0.06764309097060377
0.07923168624866253,0.06856283615170673
0.08015006961565405,0.06945208436578205
0.08107909806731686,0.07035163995570154
0.08201889499202203,0.07126162239541536
0.08296958520834907,0.07218215254370966
0.08393129498166364,0.07311335266025822
0.08490415204088747,0.07405534642186054
0.0858882855954625,0.07500177020230007
0.08688382635251184,0.07595059824377617
0.08789090653419954,0.07691042425756213
0.08890965989529158,0.07788137572238922
0.08994022174092044,0.0788645184103972
0.09098272894455559,0.07985439865682242
0.09203731996618221,0.08085113326731584
0.09310413487069075,0.08185942114053688
0.09418331534647952,0.08287939619165033
0.0952750047242729,0.08391119388804676
0.09637934799615785,0.08496995870221982
0.09749649183484087,0.0861032688629477
0.0986265846131282,0.08726548651313579
0.09976977642363201,0.08852683751950274
0.10092621909870483,0.08974140381706518
0.10209606623060476,0.09093439103295338
0.10327947319189525,0.09214120629754255
0.10447659715608053,0.09336200989329699
0.10568759711848051,0.09459696396053306
0.10691263391734772,0.09584623251895374
0.10815187025522892,0.09710074524053636
0.10940547072057435,0.09836305160604288
0.11067360180959745,0.09963998950629285
0.11195643194838795,0.10093172853704746
0.11325413151528127,0.10223844025987146
0.11456687286348727,0.1035602982249189
0.11589483034398118,0.10489747799398316
0.11723818032865997,0.1062501571638141
0.11859710123376706,0.10767718651404476
0.11997177354358855,0.10914779189652521
0.12136237983442417,0.11063544323103094
0.12276910479883604,0.11214033809910487
0.12419213527017846,0.11366267637247966
0.12563166024741215,0.11512590311821418
0.12708787092020596,0.11658058398630096
0.12856096069432965,0.11805212622357959
0.130051125217341,0.11954072527207264
0.13155856240457053,0.12104504924346352
0.1330834724654076,0.12249134537196096
0.1346260579298911,0.12408999439076088
0.13618652367560827,0.12570717352974417
0.1377650769549055,0.12734810865819202
0.13936192742241435,0.1291374272423454
0.14097728716289676,0.13103315599637153
0.142611370719413,0.1329264941693558
0.14426439512181588,0.134763972535314
0.14593657991557576,0.13662274931922086
0.1476281471909391,0.138491105959117
0.14933932161242533,0.14036650651829877
0.15107033044866555,0.14226364505582664
0.15282140360258709,0.14418277353904724
0.15459277364194784,0.14612414685588876
0.15638467583022478,0.14808802284871408
0.15819734815786016,0.15007466234856598
0.16003103137387018,0.15208432920980897
0.16188596901781993,0.15411729034517313
0.1637624074521689,0.1561640940905071
0.16566059589499152,0.15813429975496684
0.16758078645307686,0.16012281578992738
0.16952323415541215,0.162134380937408
0.1714881969870541,0.1641811864384341
0.17347593592339325,0.16628887511777216
0.1754867149648152,0.16841031004514534
0.1775208011717636,0.1705788950187705
0.1795784647002097,0.17277587707047437
0.18165997883753285,0.1751892874396758
0.18376562003881725,0.1776414483689579
0.18589566796356882,0.1800794403527388
0.18805040551285834,0.18244369692361798
0.1902301188668946,0.1848353578577361
0.19243509752303323,0.1872547408021429
0.19466563433422632,0.1897021670857708
0.19692202554791735,0.19217802178168125
0.19920457084538712,0.19471544490822268
0.20151357338155584,0.19732073121279206
0.20384933982524642,0.20001022822830752
0.20621218039991446,0.2027308995055556
0.2086024089248505,0.2054606522052605
0.21102034285685967,0.20818577735161767
0.21346630333242453,0.21095690753302443
0.21594061521035676,0.21376015819535082
0.21844360711494284,0.21636437503541064
0.22097561147959033,0.21896464530250298
0.22353696459097966,0.2215950555940735
0.22612800663372795,0.2242624983204548
0.2287490817355704,0.22697441644778685
0.2314005380130654,0.2297629848937952
0.23408272761782944,0.23256692701106094
0.23679600678330787,0.235379500486452
0.23954073587208793,0.23818371847118316
0.24231727942376008,0.2409767784679388
0.24512600620333397,0.24380221313656464
0.24796728925021602,0.2466603977355158
0.2508415059277541,0.24955171187290967
0.2537490379733572,0.25247653955694443
0.2566902715491952,0.25542592003792325
0.25966559729348726,0.2584019155245948
0.26267541037238384,0.2614487537780321
0.26572011053245065,0.2646309161245686
0.26880010215376077,0.2680936025713079
0.2719157943036019,0.2715964254052471
0.2750676007908067,0.27518027405575696
0.2782559402207126,0.2788376109660987
0.28148123605075814,0.2825373404790085
0.28474391664672477,0.28626949308526056
0.28804441533962977,0.28995145978817904
0.2913831704832789,0.29367610458035553
0.2947606255124859,0.2973898509418154
0.29817722900196736,0.30113416826134615
0.30163343472591975,0.3050715819379124
0.30512970171828707,0.3087490121429124
0.30866649433372745,0.3124303014188005
0.3122442823092858,0.31630952985783994
0.3158635408267819,0.32023372286905805
0.31952475057592133,0.3242337748647005
0.32322839781813806,0.32828923090481144
0.3269749744511768,0.33249446620097983
0.33076497807442423,0.33678524511139557
0.3345989120549975,0.3415369845091146
0.3384772855945983,0.34706588181658604
0.34240061379714254,0.3528255880767558
0.34636941773717345,0.3590247024819526
0.3503842245290676,0.36529567151790837
0.3544455673970435,0.3715040714474869
0.3585539857459817,0.3761717930064073
0.36271002523306484,0.38097099894505043
0.3669142378402494,0.3856806358386098
0.3711671819475767,0.39028565917180114
0.37546942240733366,0.3950897101964316
0.37982153061907364,0.39998145986360806
0.3842240846055061,0.4049988228801863
0.38867766908926676,0.40990805882212633
0.393182875570577,0.4146244924243986
0.39774030240580366,0.4193685210378667
0.40235055488692933,0.4241097366126806
0.4070142453219439,0.4289280562004321
0.4117319931161679,0.43393410073775057
0.4165044248545185,0.43931189815776656
0.42133217438472886,0.44397641884931616
0.4262158829015325,0.448695006523672
0.43115619903182284,0.4534682878772993
0.43615377892080054,0.4582968968707723
0.441209286319119,0.4630367072123375
0.4463233926710397,0.4675603207103648
0.4514967772036102,0.47221132064130966
0.4567301270168747,0.4769201221098209
0.4620241371751313,0.48168147522175575
0.46737951079924633,0.4867275141727642
0.47279695916003905,0.49184633212022877
0.4782772017727485,0.49696010852618044
0.4838209664925957,0.5024024337711344
0.48942898961145315,0.5079702162473836
0.49510201595563513,0.5136253268475374
0.5008407989848213,0.5196131076604876
0.5066461008921268,0.5252699697573732
0.5125186927053332,0.5307526370094193
0.5184593543892912,0.5362988544728698
0.5244688749495119,0.5415674019514014
0.5305480525369574,0.546863310151052
0.5366976945540476,0.5522318118492372
0.5429186177618943,0.55767431174049
0.5492116483887789,0.5631665645804864
0.5555776222398878,0.568949139793799
0.5620173848083188,0.5756336446549953
0.5685317913873753,0.5823956303621988
0.5751217071841613,0.5892359950045905
0.5817880074344935,0.5961356431791273
0.5885315775191451,0.6033460091534376
0.595353313081437,0.6114028672521001
0.6022541201461928,0.6213200050290247
0.6092349152400711,0.6313520934628607
0.6162966255132942,0.6395910619433824
0.6234401888627864,0.6471145196027687
0.6306665540567405,0.6547251825041961
0.6379766808606282,0.6624240614534118
0.6453715401646701,0.6702121789725254
0.6528521141127848,0.6780480850414706
0.6604193962330305,0.6859623471449623
0.6680743915695615,0.6939117736676244
0.675818116816111,0.7017533556420134
0.6836516004510238,0.7108094421734863
0.6915758828738525,0.7185168370247036
0.6995920165435374,0.726456308941653
0.707701066118189,0.734215415803248
0.7159041085964888,0.7420051188524537
0.7242022334607315,0.7495509036425876
0.732596542821523,0.7573292526766705
0.741088151564157,0.7652755017697214
0.7496781874966877,0.7731764185728103
0.7583677914997191,0.7814278135762448
0.7671581176779302,0.7899937401565749
0.7760503335133571,0.79886446824705
0.7850456200204509,0.807838017942329
0.794145171902934,0.8168721849716111
0.8033501977124734,0.8249464569387268
0.8126619200091946,0.833713809297479
0.822081575524054,0.842731839719012
0.8316104153230961,0.8523700610139654
0.8412497049736118,0.8623302787699846
0.8510007247122247,0.8723844924277356
0.8608647696149244,0.8818859541169702
0.8708431497690724,0.8914454782442585
0.880937190447399,0.900612572073236
0.8911482322840202,0.9095887852935807
0.9014776314524917,0.9188936315267945
0.9119267598459299,0.9283447247300145
0.9224970052592174,0.9378597382294906
0.9331897715733238,0.9474627700343788
0.9440064789417604,0.9562930252644802
0.9549485639791966,0.9653098878523221
0.9660174799522646,0.9738355018433656
0.9772146969725725,0.9828015329424675
0.9885417021919574,0.9913420803738392
1.0,0.9975754317586183


==> data/EEG/Ensemble/LSTM-audit_mode/total/roc_TrendLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,6.37738076011657e-05
0.00041842885079015847,6.455576484709998e-05
0.0004232789065573553,6.534678584722614e-05
0.00042818517986524155,6.614697566053615e-05
0.0004331483223376403,6.695644056377263e-05
0.00043816899315141946,6.777528806554374e-05
0.00044324785912404005,6.86036269206021e-05
0.00044838559480211905,6.94415671442888e-05
0.0004535828825510191,7.028922002714511e-05
0.00045884041264547613,7.114669814969347e-05
0.0004641588833612782,7.201411539738976e-05
0.0004695390010680063,7.289158697574898e-05
0.0004749814803228505,7.377922942564618e-05
0.0004804870439655134,7.467716063879476e-05
0.0004860564232142139,7.558549987340427e-05
0.0004916903577628031,7.65043677700194e-05
0.0004973895958790067,7.74338863675431e-05
0.0005031548945038057,7.837417911944481e-05
0.0005089870193519685,7.93253709101571e-05
0.0005148867450137498,8.02875880716619e-05
0.0005208548550577665,8.126095840026939e-05
0.0005268921421350677,8.224561117359113e-05
0.0005329994080844093,8.324167716770994e-05
0.0005391774640387505,8.424928867454892e-05
0.0005454271305329836,8.526857951944171e-05
0.0005517492376129129,8.629968507890636e-05
0.0005581446249454966,8.734274229862536e-05
0.0005646141419303673,8.839788971163403e-05
0.0005711586478126435,8.946526745671956e-05
0.0005777790117970507,9.054501729703359e-05
0.0005844761131633638,9.163728263892037e-05
0.0005912508413831881,9.274220855096315e-05
0.0005981040962380944,9.385994178325145e-05
0.0006050367879391225,9.499063078687148e-05
0.0006120498372476703,9.613442573362275e-05
0.0006191441755977848,9.729147853596284e-05
0.0006263207452198692,9.846194286718376e-05
0.0006335804992658254,9.964597418182185e-05
0.0006409244019356456,0.00010084372973630443
0.0006483534286054727,0.00010205536860983574
0.0006558685659571436,0.00010328105172552493
0.0006634708121092351,0.00010452094187175891
0.0006711611767496287,0.00010577520372382311
0.0006789406812696112,0.00010704400386577262
0.0006868103588995307,0.00010832751081255711
0.000694771254846024,0.00010962589503240187
0.0007028244264308353,0.00011093932896944847
0.0007109709432312439,0.00011226798706665796
0.0007192118872221193,0.0001136120457889793
0.0007275483529196233,0.00011497168364678649
0.0007359814475265771,0.0001163470812195873
0.0007445122910795143,0.00011773842118000685
0.0007531420165974376,0.00011914588831804908
0.0007618717702322999,0.00012056966956563971
0.0007707027114212304,0.00012200995402145338
0.0007796360130405236,0.00012346693297602857
0.0007886728615614156,0.00012494079993717404
0.0007978144572076629,0.00012643175065566917
0.0008070620141149507,0.00012793998315126253
0.0008164167604921472,0.00012946569773897195
0.0008258799387844272,0.00013100909705568903
0.0008354528058382871,0.0001325703860870924
0.0008451366330684721,0.00013414977219487257
0.0008549327066268384,0.00013574746514427276
0.0008648423275731727,0.0001373636771319487
0.0008748668120479914,0.0001389986228141513
0.0008850074914473438,0.00014065251933523615
0.00089526571259964,0.0001423255863565035
0.0009056428379445294,0.00014401804608537238
0.0009161402457138521,0.00014573012330489286
0.0009267593301146883,0.00014746204540360067
0.0009375015015145289,0.0001492140424057175
0.0009483681866285928,0.00015098634700170177
0.0009593608287093146,0.0001527791945791528
0.0009704808877380307,0.00015459282325407437
0.0009817298406188842,0.0001564274739024993
0.00099310918137498,0.00015828339019248157
0.0010046204213468132,0.00016016081861645916
0.001016265089392995,0.00016206000852399117
0.0010280447320933097,0.00016398121215487586
0.0010399609139541202,0.0001659246846726509
0.0010520152176161591,0.00016789068419848343
0.0010642092440647246,0.00016987947184545185
0.001076544612842316,0.0001718913117532257
0.0010890229622637305,0.00017392647112314687
0.001101645949633657,0.0004828785959935943
0.001114415251466788,0.00048824085815302816
0.0011273325637104871,0.0004936652748949258
0.0011403996019700331,0.0004991525666600275
0.0011536181017364785,0.0005047034622397834
0.0011669898186171474,0.0005103186988731469
0.0011805165285688054,0.0005159990223444911
0.0011942000281335325,0.0005217451870826596
0.0012080421346773289,0.0005275579562611645
0.0012220446866314887,0.0005334381018995488
0.0012362095437367692,0.0005393864049659202
0.0012505385872903913,0.000545403655480675
0.0012650337203959038,0.0005514906526214254
0.0012796968682159415,0.0005576482048291403
0.001294529978227916,0.0005638771299155188
0.0013095350204826678,0.0005701782551716075
0.0013247139878661174,0.0005765524174776759
0.0013400688963639508,0.0005830004634143669
0.001355601785329369,0.0005895232493751344
0.0013713147177539455,0.0005961216416799852
0.001387209780541621,0.0006027965166905384
0.001403289084785873,0.000609548760926419
0.0014195547660501016,0.0006163792711830003
0.0014360089846512606,0.0006232889546505117
0.0014526539259467812,0.0006302787290345262
0.0014694918006248172,0.000637349522677845
0.0014865248449978572,0.0006445022746837951
0.0015037553212997384,0.0006517379350409554
0.001521185517986105,0.000659057464749329
0.0015388177500383464,0.000666461835947978
0.001556654359271062,0.0006739520320441375
0.0015746977146430866,0.0009990898977632113
0.001592950212572123,0.0010103275286580012
0.0016114142772530198,0.0010216954161936225
0.0016300923609797412,0.0010331950701894168
0.0016489869444710648,0.0010448280179652116
0.001668100537200059,0.0010565958045441696
0.0016874356777273757,0.0010684999928579904
0.001706994934038408,0.0010805421639544905
0.001726780903884356,0.0010927239172075886
0.0017467962151272458,0.0011050468705297264
0.0017670435260889468,0.00111751266058675
0.0017875255259042354,0.0011301229430152834
0.0018082449348779518,0.0011428793926426199
0.0018292045048462937,0.0011557837037091646
0.0018504070195423021,0.0011688375900934529
0.0018718552949655793,0.0011820427855397785
0.0018935521797562953,0.00119540104388846
0.0019155005555735278,0.001208914139308776
0.0019377033374779887,0.0012225838665346003
0.0019601634743191855,0.0012364120411027684
0.001982883949127071,0.0012504004995942063
0.002005867779508234,0.0012645510998778575
0.002029118018046678,0.001278865721357431
0.002052637752709252,0.0012933462652210156
0.0020764301072557748,0.0013079946546935852
0.0021004982416539153,0.0013228128352924297
0.0021248453524988827,0.0013378027750855482
0.0021494746734379805,0.0013529664649530374
0.00217438947560008,0.001368305918851508
0.0021995930680300748,0.0013838231740815681
0.0022250887981283695,0.0013995202915584057
0.002250880052095462,0.0014153993560855078
0.00227697025538168,0.001908429587588521
0.0023033628731421313,0.0019301606496957547
0.002330061410696925,0.0019521435989826165
0.002357069413996728,0.001974381355101673
0.0023843904700937206,0.001996876871547512
0.002412028207618007,0.002019633136049007
0.00243998629725955,0.0020426531709661342
0.0024682684522556926,0.0020659400336913826
0.0024968784288843266,0.00208949681705582
0.0025258200269627847,0.002113326649739867
0.002555097090352507,0.0021374326966888298
0.0025847135074695635,0.0021618181595332514
0.002614673211801092,0.0021864862770141326
0.00264498018242772,0.002211440325413085
0.002675638444552045,0.0022366836189874686
0.0027066520700332413,0.002262219510410572
0.0027380251779278576,0.0022880513912168963
0.0027697619350368907,0.0023141826922525996
0.002801866556459195,0.0023406168841311617
0.002834343306151309,0.002367357477694335
0.0028671964974937695,0.0023944080244784303
0.0029004304938639917,0.002421772117186017
0.002934049709215787,0.0024494533901630797
0.0029680586086656023,0.0024774555198817183
0.003002461709085549,0.0025057822254284314
0.0030372635797033115,0.0025344372689980687
0.0030724688427090033,0.0025634244563934997
0.003108082173869064,0.002592747637531085
0.0031441083031472647,0.0026224107069519947
0.00318055201533292,0.0026524176043394663
0.0032174181506763717,0.0026827723150420453
0.003254711605531848,0.0027134788706028993
0.003292437333007769,0.002744541349295266
0.0033306003436245884,0.002775963876664106
0.003369205705980267,0.0028077506260740354
0.003408258547423452,0.0028399058192636064
0.0034477640547344642,0.002872433726906016
0.0034877274748141775,0.0029053386691763146
0.003528154115380883,0.002938625016325188
0.0035690493456752297,0.0029722971892593847
0.0036104185971733375,0.0030063596601288822
0.0036522673643081755,0.003040816952920849
0.0036946012051993025,0.0030756736440604965
0.003737425742391064,0.0031109343630188946
0.0037807466635993493,0.0031466037929278336
0.0038245697224669993,0.0031826866712018074
0.0038689007393279753,0.003219187790167212
0.003913745601980384,0.0032561119976988405
0.0039591102664684585,0.0032934641978637443
0.004005000757873611,0.0033312493515725663
0.004051423171114647,0.003369472477238422
0.0040983836717572615,0.003408138651443417
0.004145888496832911,0.003447253009612887
0.004193943955667186,0.0034868207466974633
0.004242556430717777,0.0035268471178630293
0.004291732378422158,0.003567337439188688
0.004341478330055092,0.003608297088372811
0.004391800892596086,0.0036497315054472776
0.004442706749606883,0.003691646193499982
0.004494202662119142,0.0037340467194057316
0.0045462954695324,0.003776938714565605
0.004598992090522438,0.0038203278756548803
0.004652299523960189,0.0038642199653796394
0.004706224849841282,0.003908620813242137
0.004760775230226368,0.003953536316315041
0.00481595791019235,0.003998972440024653
0.004871780218794631,0.004044935218943199
0.004928249570040513,0.004091430757590308
0.004985373463873894,0.0041384652312437846
0.005043159487171359,0.005191431640400039
0.005101615314749833,0.0052505051767119835
0.005160748710385908,0.005310263441012781
0.005220567527846975,0.005370714370061388
0.005281079711934331,0.005431865992612634
0.005342293299538352,0.005493726430483539
0.005404216420705915,0.005556303899632022
0.00546685729972018,0.005619606711248087
0.0055302242561929005,0.005683643272857681
0.005594325706169377,0.005748422089439316
0.005659170163246243,0.005813951764553679
0.005724766239702178,0.005880241001486281
0.005791122647641758,0.005947298604403402
0.005858248200152536,0.006015133479521396
0.005926151812475552,0.006083754636289573
0.005994842503189409,0.006153171188586779
0.006064329395408062,0.006223392355931853
0.006134621717992506,0.006294427464708112
0.0062057288067765,0.006366285949402027
0.0062776601058065,0.006438977353856267
0.006350425168595962,0.006512511332537241
0.00642403365939419,0.0065868976518173705
0.006498495354469888,0.006662146191272195
0.006573820143409586,0.00673826694499252
0.006650018030431118,0.006815270022911779
0.006727099135712337,0.006893165652148781
0.006805073696735206,0.0069719641783660136
0.0068839520696454964,0.0070516760671437044
0.006963744730628222,0.00713231190536979
0.007044462277299037,0.007213882402646016
0.007126115430111745,0.007296398392710325
0.007208715033782135,0.0073798708348757295
0.007292272058728313,0.0074643108154858724
0.007376797602527731,0.007549729549387443
0.007462302891391108,0.0076361383814196855
0.007548799281653432,0.0077235487879211435
0.007636298261282241,0.0078119723782538895
0.0077248114514034,0.007901420896345417
0.007814350607844541,0.007991906222248399
0.00790492762269642,0.008083440373718529
0.007996554525892346,0.008176035507810668
0.008089243486805939,0.008269703922493446
0.008183006815867389,0.00836445805828264
0.008277856966198472,0.008460310499893441
0.00837380653526649,0.00855727397791188
0.008470868266557402,0.008655361370485642
0.008569055051268348,0.008754585705034472
0.008668379930019773,0.008854960159980389
0.008768856094587427,0.008956498066497991
0.008870496889654403,0.009059738033470415
0.00897331581458352,0.009164586639603704
0.009077326525210223,0.009270650557697194
0.009182542835656282,0.009377943874568206
0.009288978720164497,0.009486480840315937
0.009396648314954691,0.009596275870214084
0.009505565920101192,0.009707343546625401
0.009615746001432095,0.009819698620938436
0.009727203192450537,0.009933356015526754
0.009839952296278227,0.010048330825730815
0.009954008287621519,0.010164638321862861
0.010069386314760271,0.010282293951235047
0.010186101701559752,0.010401313340211053
0.010304169949505875,0.010521712296281488
0.01042360673976401,0.010643506810163371
0.010544427935261684,0.010766713057923904
0.010666649582795389,0.010891347403128908
0.010790287915161836,0.011017426399016126
0.01091535935331391,0.011144966790693739
0.011041880508541602,0.011273985517364358
0.011169868184678225,0.011404499714574795
0.011299339380332217,0.011536526716491899
0.011430311291144786,0.0116700840582048
0.011562801312073753,0.011805263713997123
0.011696827039703846,0.011942175493214599
0.01183240627458378,0.012080674232229752
0.011969557023590427,0.012220778325671686
0.012108297502320394,0.012362506381383725
0.012248646137509308,0.012505877222894788
0.012390621569479156,0.012650909891919426
0.012534242654613994,0.012797623650886856
0.01267952846786434,0.012946037985499256
0.012826498305280598,0.01309617260731977
0.012975171686575868,0.01324804745639049
0.013125568357718427,0.013401682703880766
0.013277708293554291,0.013557098754766243
0.013431611700460153,0.013714357227383761
0.013587299019027091,0.013873561918880173
0.013744790926775366,0.014034611969822277
0.013904108340900697,0.014197528769978507
0.014065272421052363,0.014362333957048496
0.014228304572143519,0.01452904941953688
0.014393226447194065,0.014697697299660417
0.014560059950206485,0.014868299614986735
0.014728827239075018,0.015040878683698277
0.014899550728528537,0.015215458135762739
0.015072253093107555,0.015392061157848053
0.01524695727017573,0.015570711205381425
0.015423686462966274,0.01575452011137439
0.01560246414366368,0.015941506263361736
0.015783314056521166,0.016130659792821064
0.01596626022101425,0.01632200582206789
0.01615132693503091,0.016515569764613318
0.01633853877809862,0.01671137732853926
0.016527920614648955,0.016909454519912943
0.0167194975973199,0.017109827646240822
0.016913295170296487,0.0173125233199626
0.01710933907269015,0.017517568461985773
0.01730765534195726,0.017724990305261097
0.01750827031735725,0.01793481639839949
0.017711210643450888,0.01814707460933094
0.017916503273639015,0.018361793129005727
0.018124175473742375,0.018579000475138593
0.018334254825622908,0.018798725495996333
0.018546769230846995,0.01902099737422922
0.018761746914391215,0.0192458456307469
0.018979216428391014,0.019473300128639202
0.019199206655932846,0.0197033910771424
0.019421746814890263,0.019936149035651385
0.019646866461804465,0.02017160491777844
0.01987459549580984,0.020409789995458984
0.02010496416260499,0.020650735903104962
0.02033800305846982,0.02088836129998204
0.020573743134329137,0.021128326145869285
0.02081221569986339,0.021371072451214976
0.021053452427667062,0.021616632456227854
0.02129748535745521,0.021865038774816516
0.021544346900318843,0.02211632439892105
0.02179406984302956,0.02237052270289482
0.0220466873523941,0.02262766744793705
0.022302232979659387,0.022887792786576835
0.022560740664968614,0.023150933267209056
0.022822244741868985,0.02341712383868292
0.023086779941871697,0.023686458978982795
0.023354381399064792,0.023959629738001458
0.023625084654779475,0.024235966849944186
0.023898925662310503,0.02451550701636305
0.024175940791691306,0.024798287364221936
0.024456166834524465,0.02508434545082755
0.024739641008868142,0.02537371926881755
0.025026400964179192,0.025666447251206502
0.025316484786313556,0.025962568276490388
0.025609931002584595,0.026262121673810167
0.025906778586880088,0.026565147228175313
0.026207066964838526,0.026871685185747795
0.02651083601908539,0.027181776259187364
0.026818126094530156,0.02749546163305877
0.02712897800372467,0.027812782969301696
0.027443433032283655,0.02813378241276404
0.02776153294436801,0.028459817738796384
0.028083319988231725,0.02879135994800717
0.028408836901833042,0.02912728837742658
0.028738126918510663,0.029466674946316367
0.029071233772725785,0.029808042158358482
0.029408201705870638,0.030153225512965863
0.029749075472144403,0.030502160882665837
0.030093900344497212,0.03085514080139487
0.03044272212064303,0.03121221214997465
0.030795587129142266,0.03157634190711671
0.03115254223555488,0.0319490571378159
0.03151363484866479,0.032326092552581655
0.031878912926776456,0.03270749822715233
0.03224842498408442,0.03308982986735585
0.0326222200971167,0.03347325961341861
0.03300034791125285,0.033861133736697954
0.03338285864731761,0.03425350375246895
0.033769803108250916,0.034650421773126015
0.03416123268585528,0.03505194051510417
0.034557199367621395,0.035453651182616466
0.03495775574363275,0.0358590431064649
0.035362955013550426,0.03626913397359731
0.03577285099367873,0.03668539984077136
0.0361874981241128,0.03710709932246045
0.03660695147596903,0.03753378384290586
0.03703126675869927,0.03796558263603662
0.03746050032748993,0.038402386457436676
0.037894709190746674,0.03884425332095037
0.03833395101766601,0.03929124191286705
0.03877828414589457,0.039743411599715416
0.03922776758927719,0.04020082243614825
0.03968246104569482,0.04066353517291858
0.040142424904993215,0.041131611264948194
0.040607720257003654,0.041605006795735075
0.041078408899656464,0.042083697626441464
0.04155455334718875,0.042567937016287076
0.04203621683844714,0.0430577892792436
0.04252346334528682,0.04355331947475315
0.04301635758106795,0.04405459341636913
0.0435149650092505,0.04456167768049729
0.044019351852088745,0.045074340001577326
0.044529585099426554,0.045591985286963684
0.04504573251759458,0.046115630656945086
0.04556786265841064,0.04664534565917543
0.046096044868284336,0.04718120064744327
0.04663034929742731,0.04772326679101583
0.04717084690917017,0.048271616084091265
0.047717609489387455,0.0488263213553606
0.04827070965603183,0.049387456277680375
0.0488302208687788,0.049955095377857466
0.0493962174387832,0.050529314046547334
0.04996877453854884,0.05111018854826702
0.0505479682119124,0.05169779603152409
0.05113387538414326,0.052292214539063166
0.05172657387216019,0.052893523018231026
0.05232614239486662,0.053501801331462075
0.052932660583605615,0.05411713026688512
0.05354620899273607,0.05473959154905319
0.05416686911033152,0.055369267849797885
0.05479472336900287,0.0560062427992092
0.05542985515684669,0.05665060099674289
0.05607234882852033,0.05730242802245655
0.05672228971644543,0.05796181044837578
0.05737976414214134,0.05862883584999227
0.05804485942768978,0.059303592817895025
0.05871766390733255,0.05998617096953657
0.05939826693920356,0.06067666096113531
0.060086758917196864,0.06137515449971611
0.0607832312829723,0.062081744355290215
0.06148777653810023,0.06279652437317651
0.062200488256347115,0.06351958948646548
0.06292146109610344,0.0642510357286277
0.06365079081295572,0.06499096024626852
0.06438857427240419,0.06573946131203048
0.06513490946272803,0.06649663833764537
0.0658898955079995,0.06726755351359048
0.06665363268124913,0.06805226519329458
0.06742622241778341,0.06885095065358345
0.06820776732865685,0.06963687996383126
0.06899837121430018,0.07043007563726386
0.0697981390783066,0.07123246533076273
0.07060717714137772,0.07204176776117009
0.07142559285543126,0.0728634579590467
0.07225349491787214,0.07369743312518014
0.07309099328602911,0.07454660003487755
0.07393819919175866,0.07541780325259907
0.07479522515621821,0.07629910468458696
0.07566218500481055,0.07720285271218709
0.07653919388230147,0.07813096215722319
0.0774263682681127,0.07906982942299273
0.07832382599179197,0.08002037106486268
0.07923168624866253,0.08098331862622568
0.08015006961565405,0.08195742782083812
0.08107909806731686,0.08294360105030271
0.08201889499202203,0.08396051549086089
0.08296958520834907,0.08498921710082165
0.08393129498166364,0.08602984250658827
0.08490415204088747,0.0870825299182161
0.0858882855954625,0.08814741914776872
0.08688382635251184,0.08922465162788704
0.08789090653419954,0.09031437043057357
0.08890965989529158,0.09141672028619445
0.08994022174092044,0.09252360742902632
0.09098272894455559,0.0936343864265328
0.09203731996618221,0.09475804058805518
0.09310413487069075,0.09589471915106455
0.09418331534647952,0.09704457308286021
0.0952750047242729,0.09818602502707177
0.09637934799615785,0.09933985286399967
0.09749649183484087,0.10050705484887242
0.0986265846131282,0.10169732090581807
0.09976977642363201,0.10291185738230708
0.10092621909870483,0.10411080006495685
0.10209606623060476,0.10530918576259488
0.10327947319189525,0.10652767714328895
0.10447659715608053,0.10776029219432041
0.10568759711848051,0.10899922359561212
0.10691263391734772,0.11023800528943109
0.10815187025522892,0.1114927848926864
0.10940547072057435,0.11276507790351872
0.11067360180959745,0.11405211820542119
0.11195643194838795,0.11535407673589962
0.11325413151528127,0.11667112641381557
0.11456687286348727,0.1180088253883093
0.11589483034398118,0.11937888769529566
0.11723818032865997,0.12076483054823592
0.11859710123376706,0.12216683802032047
0.11997177354358855,0.12358509631835254
0.12136237983442417,0.12501979380747952
0.12276910479883604,0.12647112103621022
0.12419213527017846,0.12796084172512354
0.12563166024741215,0.12948113994570795
0.12708787092020596,0.13101906011358083
0.12856096069432965,0.13258314327679394
0.130051125217341,0.13417263511683858
0.13155856240457053,0.1357805509351801
0.1330834724654076,0.1374071042862184
0.1346260579298911,0.13905251119968665
0.13618652367560827,0.1407169902093428
0.1377650769549055,0.14240076238199412
0.13936192742241435,0.1441022383662466
0.14097728716289676,0.14580909843791517
0.142611370719413,0.1475357429162249
0.14426439512181588,0.14928813941727856
0.14593657991557576,0.1510630211403165
0.1476281471909391,0.15285847571659023
0.14933932161242533,0.15467474160835032
0.15107033044866555,0.1565120600418901
0.15282140360258709,0.158370675039584
0.15459277364194784,0.16025083345229701
0.15638467583022478,0.16216821757931202
0.15819734815786016,0.16424869151815852
0.16003103137387018,0.16635328046390888
0.16188596901781993,0.16848226393631444
0.1637624074521689,0.17063592469507138
0.16566059589499152,0.17281454877737512
0.16758078645307686,0.17501842553591035
0.16952323415541215,0.17726289789971805
0.1714881969870541,0.17953809687009223
0.17347593592339325,0.1818396679270636
0.1754867149648152,0.18416791675244742
0.1775208011717636,0.1864924996876869
0.1795784647002097,0.18850850403953878
0.18165997883753285,0.19054787612407667
0.18376562003881725,0.19261088679931265
0.18589566796356882,0.1946978100628042
0.18805040551285834,0.19680892308804543
0.1902301188668946,0.1989445062612794
0.19243509752303323,0.20110484321873762
0.19466563433422632,0.2032902208843111
0.19692202554791735,0.2054551736052294
0.19920457084538712,0.20764192670661313
0.20151357338155584,0.20985402670860087
0.20384933982524642,0.2120903224157315
0.20621218039991446,0.2143432968057073
0.2086024089248505,0.21662234704170258
0.21102034285685967,0.21888786913372144
0.21346630333242453,0.22125477732376514
0.21594061521035676,0.22382107464864295
0.21844360711494284,0.22641711821381305
0.22097561147959033,0.2290837211548046
0.22353696459097966,0.23179580395226865
0.22612800663372795,0.23446601573821
0.2287490817355704,0.2371354576393386
0.2314005380130654,0.23987161563785486
0.23408272761782944,0.24261001938858104
0.23679600678330787,0.24538016428449594
0.23954073587208793,0.2481824182407757
0.24231727942376008,0.25095108039022673
0.24512600620333397,0.2537186990456922
0.24796728925021602,0.25651839747958605
0.2508415059277541,0.2593616634749626
0.2537490379733572,0.2622449128985443
0.2566902715491952,0.26516158238976395
0.25966559729348726,0.2681330557600742
0.26267541037238384,0.27115098112561153
0.26572011053245065,0.27420388760274395
0.26880010215376077,0.2772921806614617
0.2719157943036019,0.2804162704716031
0.2750676007908067,0.28356785592115213
0.2782559402207126,0.2867269827114663
0.28148123605075814,0.2898692244018183
0.28474391664672477,0.293112636184871
0.28804441533962977,0.2963499346298427
0.2913831704832789,0.2996357207537967
0.2947606255124859,0.302971613153899
0.29817722900196736,0.3064222044766169
0.30163343472591975,0.3099129734706392
0.30512970171828707,0.31350410671823836
0.30866649433372745,0.31713686519432127
0.3122442823092858,0.3208117313815825
0.3158635408267819,0.3245326641405206
0.31952475057592133,0.32829922532065203
0.32322839781813806,0.3321094451341203
0.3269749744511768,0.33596382963304383
0.33076497807442423,0.33981757494125897
0.3345989120549975,0.3436838718742401
0.3384772855945983,0.3476488644800696
0.34240061379714254,0.35169836334952265
0.34636941773717345,0.355829631917532
0.3503842245290676,0.3600389790767454
0.3544455673970435,0.3642833066933318
0.3585539857459817,0.3685819639211453
0.36271002523306484,0.37296423967035075
0.3669142378402494,0.377397310869561
0.3711671819475767,0.3818817662945375
0.37546942240733366,0.3863837882898739
0.37982153061907364,0.39091078960364783
0.3842240846055061,0.39554066931409193
0.38867766908926676,0.40024015932135804
0.393182875570577,0.4049245188076586
0.39774030240580366,0.4096310727500187
0.40235055488692933,0.41453806012841604
0.4070142453219439,0.41953988160687866
0.4117319931161679,0.42459563993618066
0.4165044248545185,0.42968491125698566
0.42133217438472886,0.4348189408086881
0.4262158829015325,0.44001247947308497
0.43115619903182284,0.44526621702697966
0.43615377892080054,0.45066343123932207
0.441209286319119,0.45629278919931815
0.4463233926710397,0.4619637581411065
0.4514967772036102,0.46764882758157966
0.4567301270168747,0.4734219495969169
0.4620241371751313,0.4792023392642856
0.46737951079924633,0.48482595434976955
0.47279695916003905,0.4905376089102507
0.4782772017727485,0.4963559572366491
0.4838209664925957,0.5023031660209228
0.48942898961145315,0.5084560305673249
0.49510201595563513,0.514653302058278
0.5008407989848213,0.5209141716497092
0.5066461008921268,0.5271962185231014
0.5125186927053332,0.5334522771622193
0.5184593543892912,0.5396616416907574
0.5244688749495119,0.5458272005051208
0.5305480525369574,0.5519780566933262
0.5366976945540476,0.5583435687314708
0.5429186177618943,0.5648006406395687
0.5492116483887789,0.5712648474297264
0.5555776222398878,0.5772152528531125
0.5620173848083188,0.5826254933999115
0.5685317913873753,0.5880100002095936
0.5751217071841613,0.5942286685647009
0.5817880074344935,0.6005537853431029
0.5885315775191451,0.6070108334612307
0.595353313081437,0.6135360799506405
0.6022541201461928,0.6200524274674103
0.6092349152400711,0.6264929833794856
0.6162966255132942,0.63270000856471
0.6234401888627864,0.6394733871432149
0.6306665540567405,0.6460747325735607
0.6379766808606282,0.6527525949396178
0.6453715401646701,0.6591953964815647
0.6528521141127848,0.6652297917306949
0.6604193962330305,0.6721941935416011
0.6680743915695615,0.6791770429904658
0.675818116816111,0.6864868111303508
0.6836516004510238,0.6940117890182053
0.6915758828738525,0.7015892429211934
0.6995920165435374,0.7092174410049441
0.707701066118189,0.7184001345139531
0.7159041085964888,0.7266628663383907
0.7242022334607315,0.7352051392000949
0.732596542821523,0.7437168713171266
0.741088151564157,0.7523276508772005
0.7496781874966877,0.760219047322372
0.7583677914997191,0.7687610691943169
0.7671581176779302,0.7774054075841935
0.7760503335133571,0.7862962977374938
0.7850456200204509,0.7949282288098048
0.794145171902934,0.8036247776394149
0.8033501977124734,0.8123327600781233
0.8126619200091946,0.8210712898852611
0.822081575524054,0.8298919956737099
0.8316104153230961,0.8388052875584296
0.8412497049736118,0.8479182942964008
0.8510007247122247,0.8571896902934218
0.8608647696149244,0.8666269820844678
0.8708431497690724,0.8763063652109857
0.880937190447399,0.8859493245458683
0.8911482322840202,0.895708892936643
0.9014776314524917,0.9056734107880111
0.9119267598459299,0.9158544057892417
0.9224970052592174,0.9260481380196921
0.9331897715733238,0.9361547277237428
0.9440064789417604,0.946621261605068
0.9549485639791966,0.9569725766616664
0.9660174799522646,0.9672980954178451
0.9772146969725725,0.9778663066302837
0.9885417021919574,0.9882312466682533
1.0,0.9956373899603521


==> data/EEG/Ensemble/NHiTS-attack_mode/total/roc_MAELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0
0.0008748668120479914,0.0
0.0008850074914473438,0.0
0.00089526571259964,0.0
0.0009056428379445294,0.0
0.0009161402457138521,0.0
0.0009267593301146883,0.0
0.0009375015015145289,0.0
0.0009483681866285928,0.0
0.0009593608287093146,0.0
0.0009704808877380307,0.0
0.0009817298406188842,0.0
0.00099310918137498,0.0
0.0010046204213468132,0.0
0.001016265089392995,0.0
0.0010280447320933097,0.0
0.0010399609139541202,0.0
0.0010520152176161591,0.0
0.0010642092440647246,0.0
0.001076544612842316,0.0
0.0010890229622637305,0.0
0.001101645949633657,0.0
0.001114415251466788,0.0
0.0011273325637104871,0.0
0.0011403996019700331,0.0
0.0011536181017364785,0.0
0.0011669898186171474,0.0
0.0011805165285688054,0.0
0.0011942000281335325,0.0
0.0012080421346773289,0.0
0.0012220446866314887,0.0
0.0012362095437367692,0.0
0.0012505385872903913,0.0
0.0012650337203959038,0.0
0.0012796968682159415,0.0
0.001294529978227916,0.0
0.0013095350204826678,0.0
0.0013247139878661174,0.0
0.0013400688963639508,0.0
0.001355601785329369,0.0
0.0013713147177539455,0.0
0.001387209780541621,0.0
0.001403289084785873,0.0
0.0014195547660501016,0.0
0.0014360089846512606,0.0
0.0014526539259467812,0.0
0.0014694918006248172,0.0
0.0014865248449978572,0.0
0.0015037553212997384,0.0
0.001521185517986105,0.0
0.0015388177500383464,0.0
0.001556654359271062,0.0
0.0015746977146430866,0.0
0.001592950212572123,0.0
0.0016114142772530198,0.0
0.0016300923609797412,0.0
0.0016489869444710648,0.0
0.001668100537200059,0.0
0.0016874356777273757,0.0
0.001706994934038408,0.0
0.001726780903884356,0.0
0.0017467962151272458,0.0
0.0017670435260889468,0.0
0.0017875255259042354,0.0
0.0018082449348779518,0.0
0.0018292045048462937,0.0
0.0018504070195423021,0.0
0.0018718552949655793,0.0
0.0018935521797562953,0.0
0.0019155005555735278,0.0
0.0019377033374779887,0.0
0.0019601634743191855,0.0
0.001982883949127071,0.0
0.002005867779508234,0.0
0.002029118018046678,0.0
0.002052637752709252,0.0
0.0020764301072557748,0.0
0.0021004982416539153,0.0
0.0021248453524988827,0.0
0.0021494746734379805,0.0
0.00217438947560008,0.0
0.0021995930680300748,0.0
0.0022250887981283695,0.0
0.002250880052095462,0.0
0.00227697025538168,0.0
0.0023033628731421313,0.0
0.002330061410696925,0.0
0.002357069413996728,0.0
0.0023843904700937206,0.0
0.002412028207618007,0.0
0.00243998629725955,0.0
0.0024682684522556926,0.0
0.0024968784288843266,0.0
0.0025258200269627847,0.0
0.002555097090352507,0.0
0.0025847135074695635,0.0
0.002614673211801092,0.0
0.00264498018242772,0.0
0.002675638444552045,0.0
0.0027066520700332413,0.0
0.0027380251779278576,0.0
0.0027697619350368907,0.0
0.002801866556459195,0.0
0.002834343306151309,0.0
0.0028671964974937695,0.0
0.0029004304938639917,0.0
0.002934049709215787,0.0
0.0029680586086656023,0.0
0.003002461709085549,0.0
0.0030372635797033115,0.0
0.0030724688427090033,0.0
0.003108082173869064,0.0
0.0031441083031472647,0.0
0.00318055201533292,0.0
0.0032174181506763717,0.0
0.003254711605531848,0.0
0.003292437333007769,0.0
0.0033306003436245884,0.0
0.003369205705980267,0.0
0.003408258547423452,0.0
0.0034477640547344642,0.0
0.0034877274748141775,0.0
0.003528154115380883,0.0
0.0035690493456752297,0.0
0.0036104185971733375,0.0
0.0036522673643081755,0.0
0.0036946012051993025,0.0
0.003737425742391064,0.0
0.0037807466635993493,0.0
0.0038245697224669993,0.0
0.0038689007393279753,0.0
0.003913745601980384,0.0
0.0039591102664684585,0.0
0.004005000757873611,0.0
0.004051423171114647,0.0
0.0040983836717572615,0.0
0.004145888496832911,0.0
0.004193943955667186,0.0
0.004242556430717777,0.00061530826347101
0.004291732378422158,0.0006219221981648615
0.004341478330055092,0.0006286127957179903
0.004391800892596086,0.000635380944738202
0.004442706749606883,0.0006422275441332545
0.004494202662119142,0.0006491535032302466
0.0045462954695324,0.0006561597418963898
0.004598992090522438,0.0006632471906611791
0.004652299523960189,0.0006704167908399817
0.004706224849841282,0.0006776694946590569
0.004760775230226368,0.0006850062653820251
0.00481595791019235,0.0006924280774378036
0.004871780218794631,0.000699935916550025
0.004928249570040513,0.0007075307798679546
0.004985373463873894,0.0007152136760989269
0.005043159487171359,0.0007229856256423165
0.005101615314749833,0.0007308476607250613
0.005160748710385908,0.0007388008255387581
0.005220567527846975,0.0007468461763783449
0.005281079711934331,0.0007549847817823936
0.005342293299538352,0.000763217722675026
0.005404216420705915,0.0007715460925094771
0.00546685729972018,0.0007799709974133208
0.0055302242561929005,0.0007884935563353801
0.005594325706169377,0.0007971149011943392
0.005659170163246243,0.0008058361770290789
0.005724766239702178,0.0008146585421507539
0.005791122647641758,0.0008235831682966339
0.005858248200152536,0.0008326112407857266
0.005926151812475552,0.0008417439586762051
0.005994842503189409,0.0008509825349246608
0.006064329395408062,0.0008603281965472007
0.006134621717992506,0.0008697821847824135
0.0062057288067765,0.0008793457552562234
0.0062776601058065,0.0008890201781486557
0.006350425168595962,0.0008988067383625348
0.00642403365939419,0.0009087067356941384
0.006498495354469888,0.0009187214850058283
0.006573820143409586,0.0009288523164006835
0.006650018030431118,0.0009391005753991571
0.006727099135712337,0.000949467623117781
0.006805073696735206,0.000959954836449941
0.0068839520696454964,0.0009705636082487496
0.006963744730628222,0.0009812953475120349
0.007044462277299037,0.000992151479569478
0.007126115430111745,0.0010031334462719157
0.007208715033782135,0.0010142427061828397
0.007292272058728313,0.0010254807347721147
0.007376797602527731,0.001036849024611943
0.007462302891391108,0.0010483490855750974
0.007548799281653432,0.0010599824450354567
0.007636298261282241,0.001071750648070861
0.0077248114514034,0.0010836552576683218
0.007814350607844541,0.0010956978549316076
0.00790492762269642,0.0011078800392912386
0.007996554525892346,0.0011202034287169133
0.008089243486805939,0.001132669659932399
0.008183006815867389,0.0011452803886329115
0.008277856966198472,0.001158037289705016
0.00837380653526649,0.0011709420574490758
0.008470868266557402,0.0011839964058042792
0.008569055051268348,0.0011972020685762767
0.008668379930019773,0.0012105607996674545
0.008768856094587427,0.0012240743733098781
0.008870496889654403,0.001237744584300936
0.00897331581458352,0.0012515732482417147
0.009077326525210223,0.0012655622017781365
0.009182542835656282,0.0012797133028448933
0.009288978720164497,0.0012940284309122052
0.009396648314954691,0.001308509487235444
0.009505565920101192,0.001323158395107645
0.009615746001432095,0.0013379771001149493
0.009727203192450537,0.001352967570395005
0.009839952296278227,0.0013681317968983649
0.009954008287621519,0.0013834717936529128
0.010069386314760271,0.001398989598031356
0.010186101701559752,0.0014146872710218167
0.010304169949505875,0.0014305668975015632
0.01042360673976401,0.0014466305865139086
0.010544427935261684,0.0014628804715483253
0.010666649582795389,0.0014793187108238
0.010790287915161836,0.0014954583462101665
0.01091535935331391,0.0015117001078648073
0.011041880508541602,0.0015281301296014998
0.011169868184678225,0.0015447505935639822
0.011299339380332217,0.001561563707189466
0.011430311291144786,0.0015785717035018145
0.011562801312073753,0.0015957768414081221
0.011696827039703846,0.0016131814059987283
0.01183240627458378,0.0016307877088507108
0.011969557023590427,0.0016485980883348976
0.012108297502320394,0.0016666149099264348
0.012248646137509308,0.001684840566518956
0.012390621569479156,0.0017032774787423938
0.012534242654613994,0.0017219280952844747
0.01267952846786434,0.0017407948932159386
0.012826498305280598,0.0017598803783195301
0.012975171686575868,0.0017791870854228038
0.013125568357718427,0.001798717578734784
0.013277708293554291,0.0018184744521865305
0.013431611700460153,0.0018384603297756476
0.013587299019027091,0.0018586778659147921
0.013744790926775366,0.001879129745784215
0.013904108340900697,0.0018998186856883923
0.014065272421052363,0.0019207474334167912
0.014228304572143519,0.0019419187686088141
0.014393226447194065,0.001963335503122976
0.014560059950206485,0.0019850004814103597
0.014728827239075018,0.0020069165808923994
0.014899550728528537,0.0020290867123430438
0.015072253093107555,0.00205151382027535
0.01524695727017573,0.0020742008833325547
0.015423686462966274,0.0020971509146836854
0.01560246414366368,0.0021203669624237473
0.015783314056521166,0.002143852109978558
0.01596626022101425,0.0021676094765142695
0.01615132693503091,0.002191642217351641
0.01633853877809862,0.002215953524385103
0.016527920614648955,0.002240546626506698
0.0167194975973199,0.002265424790034916
0.016913295170296487,0.002290591319148513
0.01710933907269015,0.002316049556325349
0.01730765534195726,0.0023418028827863237
0.01750827031735725,0.002367854718944444
0.017711210643450888,0.0023942085248591103
0.017916503273639015,0.0024208678006956575
0.018124175473742375,0.0024478360871902326
0.018334254825622908,0.0024751169661200514
0.018546769230846995,0.013048762757954628
0.018761746914391215,0.01311404833768725
0.018979216428391014,0.013180090649901147
0.019199206655932846,0.013246898465967438
0.019421746814890263,0.013314480658927184
0.019646866461804465,0.013382846204669858
0.01987459549580984,0.01345200418312548
0.02010496416260499,0.013521963779470552
0.02033800305846982,0.013592734285347994
0.020573743134329137,0.0136643251001012
0.02081221569986339,0.013736745732022404
0.021053452427667062,0.01381000579961553
0.02129748535745521,0.01388411503287365
0.021544346900318843,0.01395908327457129
0.02179406984302956,0.014034920481571669
0.0220466873523941,0.01411163672614913
0.022302232979659387,0.014189242197326882
0.022560740664968614,0.014267747202230239
0.022822244741868985,0.01434716216745556
0.023086779941871697,0.01442749764045506
0.023354381399064792,0.014508764290937653
0.023625084654779475,0.014590972912286043
0.023898925662310503,0.014674134422990249
0.024175940791691306,0.014758259868097728
0.024456166834524465,0.014843360420680332
0.024739641008868142,0.01492944738331823
0.025026400964179192,0.01501653218960107
0.025316484786313556,0.015104626405646528
0.025609931002584595,0.015193741731636436
0.025906778586880088,0.015296873228824663
0.026207066964838526,0.015490069882104662
0.02651083601908539,0.015685505899474095
0.026818126094530156,0.01588320723765344
0.02712897800372467,0.01608320015423042
0.027443433032283655,0.016285511211147418
0.02776153294436801,0.016490305657857193
0.028083319988231725,0.01669819518097848
0.028408836901833042,0.016908494374892426
0.028738126918510663,0.01712123117036361
0.029071233772725785,0.017336433821905237
0.029408201705870638,0.01755413091153175
0.029749075472144403,0.017774351352554923
0.030093900344497212,0.017997124393423977
0.03044272212064303,0.01822247962161019
0.030795587129142266,0.018450446967536536
0.03115254223555488,0.018681056708552884
0.03151363484866479,0.018914339472957255
0.031878912926776456,0.01915032624406373
0.03224842498408442,0.019389048364317436
0.0326222200971167,0.01963053753945731
0.03300034791125285,0.019874825842727074
0.03338285864731761,0.020121945719135007
0.033769803108250916,0.020371929989763126
0.03416123268585528,0.020624811856126277
0.034557199367621395,0.020880624904581827
0.03495775574363275,0.02113940311079034
0.035362955013550426,0.021401180844228096
0.03577285099367873,0.021665992872751828
0.0361874981241128,0.021933874367216402
0.03660695147596903,0.022204860906146005
0.03703126675869927,0.022478988480459483
0.03746050032748993,0.02275629349825048
0.037894709190746674,0.023036812789622912
0.03833395101766601,0.023320583611582603
0.03877828414589457,0.02360764365298547
0.03922776758927719,0.02389803103954322
0.03968246104569482,0.024191784338886944
0.040142424904993215,0.024488942565689474
0.040607720257003654,0.02478954518684712
0.041078408899656464,0.025094545966997922
0.04155455334718875,0.02541317324573833
0.04203621683844714,0.02573549376902419
0.04252346334528682,0.026061550345667497
0.04301635758106795,0.026391386280681994
0.0435149650092505,0.0267250453810347
0.044019351852088745,0.027062571961464093
0.044529585099426554,0.02740401085036577
0.04504573251759458,0.027749407395746283
0.04556786265841064,0.028098807471246028
0.046096044868284336,0.028452257482231902
0.04663034929742731,0.028809804371960634
0.04717084690917017,0.029171495627813484
0.047717609489387455,0.029537379287603305
0.04827070965603183,0.02990750394595462
0.0488302208687788,0.03028191876075769
0.0493962174387832,0.030660673459697405
0.04996877453854884,0.031043818346857835
0.0505479682119124,0.03143427051700434
0.05113387538414326,0.031834271555117956
0.05172657387216019,0.03223890905015398
0.05232614239486662,0.032648236743804945
0.052932660583605615,0.033062309000689336
0.05354620899273607,0.03348118081557204
0.05416686911033152,0.03390490782066846
0.05479472336900287,0.03433354629303322
0.05542985515684669,0.0347671531620346
0.05607234882852033,0.03520578601691561
0.05672228971644543,0.0356495031144426
0.05737976414214134,0.03609836338664266
0.05804485942768978,0.036552426448630604
0.05871766390733255,0.037011752606526754
0.05939826693920356,0.03747640286546641
0.060086758917196864,0.03794643893770227
0.0607832312829723,0.03842192325080067
0.06148777653810023,0.038902918955932855
0.062200488256347115,0.039389489936262415
0.06292146109610344,0.039881700815429834
0.06365079081295572,0.04037961696613547
0.06438857427240419,0.04088330451882198
0.06513490946272803,0.04139283037045744
0.0658898955079995,0.04190826219342014
0.06665363268124913,0.04242966844448655
0.06742622241778341,0.04295711837392326
0.06820776732865685,0.043490682034684536
0.06899837121430018,0.044030430291716244
0.0697981390783066,0.04457643483136783
0.07060717714137772,0.04512876817091323
0.07142559285543126,0.045687503668182264
0.07225349491787214,0.046252715531303584
0.07309099328602911,0.046824478828560584
0.07393819919175866,0.04740286949836156
0.07479522515621821,0.04798796435932541
0.07566218500481055,0.048579841120484274
0.07653919388230147,0.04917857839160441
0.0774263682681127,0.04978425569362669
0.07832382599179197,0.050396953469228144
0.07923168624866253,0.05101036464824167
0.08015006961565405,0.05161883634309606
0.08107909806731686,0.05222730510754035
0.08201889499202203,0.052842826701718006
0.08296958520834907,0.053465482875769965
0.08393129498166364,0.05409535632741222
0.08490415204088747,0.05473253071291927
0.0858882855954625,0.05537922477226085
0.08688382635251184,0.05603168738621769
0.08789090653419954,0.056690944638531804
0.08890965989529158,0.05735784341564188
0.08994022174092044,0.05823569675772285
0.09098272894455559,0.05922127990576449
0.09203731996618221,0.06021828705868099
0.09310413487069075,0.061226850633394905
0.09418331534647952,0.06224710458168821
0.0952750047242729,0.06327918440799297
0.09637934799615785,0.0643232271873884
0.09749649183484087,0.06536526249624165
0.0986265846131282,0.06640879137575934
0.09976977642363201,0.06746441591562831
0.10092621909870483,0.06853227631800524
0.10209606623060476,0.06968136859106497
0.10327947319189525,0.07114250659299674
0.10447659715608053,0.07262058080948344
0.10568759711848051,0.07411578755008857
0.10691263391734772,0.07562832539982188
0.10815187025522892,0.07715839524551424
0.10940547072057435,0.07870620030249832
0.11067360180959745,0.08027194614159852
0.11195643194838795,0.08185584071643372
0.11325413151528127,0.08345809439103655
0.11456687286348727,0.08496108551091507
0.11589483034398118,0.08633667756104728
0.11723818032865997,0.08772821425300678
0.11859710123376706,0.08913588040292636
0.11997177354358855,0.09055986296916335
0.12136237983442417,0.09200035107713037
0.12276910479883604,0.09345753604441392
0.12419213527017846,0.09493161140618414
0.12563166024741215,0.09642277294089902
0.12708787092020596,0.09793121869630664
0.12856096069432965,0.09945714901574874
0.130051125217341,0.10100076656476925
0.13155856240457053,0.10256227635803113
0.1330834724654076,0.10414188578654529
0.1346260579298911,0.1057398046452152
0.13618652367560827,0.10735624516070051
0.1377650769549055,0.10899142201960399
0.13936192742241435,0.1106455523969848
0.14097728716289676,0.11231885598520266
0.142611370719413,0.11401155502309615
0.14426439512181588,0.115723874325499
0.14593657991557576,0.11745604131309903
0.1476281471909391,0.11920828604264275
0.14933932161242533,0.12098084123749021
0.15107033044866555,0.12277394231852408
0.15282140360258709,0.1245878274354169
0.15459277364194784,0.12642273749826075
0.15638467583022478,0.12827891620956366
0.15819734815786016,0.13015661009661678
0.16003103137387018,0.13205606854423668
0.16188596901781993,0.13408264947915072
0.1637624074521689,0.13615554447770659
0.16566059589499152,0.1382524666348189
0.16758078645307686,0.14037369445197898
0.16952323415541215,0.1425195096588201
0.1714881969870541,0.14469019725053525
0.17347593592339325,0.14688604552572887
0.1754867149648152,0.14910734612470677
0.1775208011717636,0.15135439406821027
0.1795784647002097,0.1536274877965993
0.18165997883753285,0.1559269292094893
0.18376562003881725,0.15825302370584826
0.18589566796356882,0.16060608022455775
0.18805040551285834,0.1629864112854446
0.1902301188668946,0.1653943330307881
0.19243509752303323,0.167830165267308
0.19466563433422632,0.17029423150863987
0.19692202554791735,0.17278685901830199
0.19920457084538712,0.17530837885316078
0.20151357338155584,0.17785912590740005
0.20384933982524642,0.1804394389569996
0.20621218039991446,0.18304966070472967
0.2086024089248505,0.18569013782566673
0.21102034285685967,0.18836122101323707
0.21346630333242453,0.19106326502579368
0.21594061521035676,0.1937966287337336
0.21844360711494284,0.1965616751671608
0.22097561147959033,0.19935877156410198
0.22353696459097966,0.20212073274871717
0.22612800663372795,0.2048415099669475
0.2287490817355704,0.20759382401925033
0.2314005380130654,0.21037804045260866
0.23408272761782944,0.21319452905110148
0.23679600678330787,0.21604366388501656
0.23954073587208793,0.2189258233605324
0.24231727942376008,0.2218413902699759
0.24512600620333397,0.22479075184266278
0.24796728925021602,0.2277742997963274
0.2508415059277541,0.23079243038914815
0.2537490379733572,0.23391033467067063
0.2566902715491952,0.23736762555633956
0.25966559729348726,0.24086499028865468
0.26267541037238384,0.24440289336806975
0.26572011053245065,0.2479818046791153
0.26880010215376077,0.2516021995528064
0.2719157943036019,0.25526455882977295
0.2750676007908067,0.2589693689241228
0.2782559402207126,0.2627171218880443
0.28148123605075814,0.2665083154771578
0.28474391664672477,0.2703434532166249
0.28804441533962977,0.2742230444680241
0.2913831704832789,0.2781476044970008
0.2947606255124859,0.28211765454170257
0.29817722900196736,0.2861337218820067
0.30163343472591975,0.29019633990955074
0.30512970171828707,0.29430604819857453
0.30866649433372745,0.29846339257758364
0.3122442823092858,0.30266892520184296
0.3158635408267819,0.3069232046267111
0.31952475057592133,0.31122679588182434
0.32322839781813806,0.31568558916124917
0.3269749744511768,0.3202249397908313
0.33076497807442423,0.3248169065429841
0.3345989120549975,0.32948155644646077
0.3384772855945983,0.33508330993738944
0.34240061379714254,0.34074893713787846
0.34636941773717345,0.3464802352590668
0.3503842245290676,0.35227796549996604
0.3544455673970435,0.3581428978827309
0.3585539857459817,0.3640758113549297
0.36271002523306484,0.37007749389299904
0.3669142378402494,0.37461766777088734
0.3711671819475767,0.3780373676547899
0.37546942240733366,0.38149670566381855
0.37982153061907364,0.38499614124793
0.3842240846055061,0.3885361391826171
0.38867766908926676,0.39211716963063714
0.393182875570577,0.39573970820445714
0.39774030240580366,0.3994042360294215
0.40235055488692933,0.4031112398076523
0.4070142453219439,0.4068612118826908
0.4117319931161679,0.4106546503048873
0.4165044248545185,0.4144920588975496
0.42133217438472886,0.41837394732385813
0.4262158829015325,0.4223008311545565
0.43115619903182284,0.42676844269581066
0.43615377892080054,0.4323583707207469
0.441209286319119,0.4381693406878152
0.4463233926710397,0.4443222357951291
0.4514967772036102,0.4501935003469726
0.4567301270168747,0.45612494327801767
0.4620241371751313,0.46212513822972584
0.46737951079924633,0.46819488211448407
0.47279695916003905,0.47433498108178046
0.4782772017727485,0.48054625062527223
0.4838209664925957,0.486829515691095
0.48942898961145315,0.49312549160535546
0.49510201595563513,0.4993943595161588
0.5008407989848213,0.5057358905784327
0.5066461008921268,0.5121509270389202
0.5125186927053332,0.5186403209069413
0.5184593543892912,0.5252049340675512
0.5244688749495119,0.5319027210343366
0.5305480525369574,0.5390628449528279
0.5366976945540476,0.546305962671195
0.5429186177618943,0.5536330361798862
0.5492116483887789,0.5612347561952544
0.5555776222398878,0.5691558637494931
0.5620173848083188,0.5771687857503297
0.5685317913873753,0.585274586429319
0.5751217071841613,0.5934743423536424
0.5817880074344935,0.6017691425690928
0.5885315775191451,0.6101600887447145
0.595353313081437,0.6175737543113147
0.6022541201461928,0.6244885128801019
0.6092349152400711,0.6314834211914605
0.6162966255132942,0.6385594082700516
0.6234401888627864,0.645717413908965
0.6306665540567405,0.6528697472942778
0.6379766808606282,0.6600021822015913
0.6453715401646701,0.6672172899623448
0.6528521141127848,0.6745160288468603
0.6604193962330305,0.6818993682328784
0.6680743915695615,0.6893682887343067
0.675818116816111,0.6969237823314578
0.6836516004510238,0.704882324041574
0.6915758828738525,0.7129789877804316
0.6995920165435374,0.7211695008573245
0.707701066118189,0.7294549510904625
0.7159041085964888,0.7378364389070777
0.7242022334607315,0.7463150774895781
0.732596542821523,0.7548094840561304
0.741088151564157,0.7627338423973445
0.7496781874966877,0.7707416319170338
0.7583677914997191,0.7788422406237108
0.7671581176779302,0.7870367443949879
0.7760503335133571,0.7953262315790965
0.7850456200204509,0.8037118031394342
0.794145171902934,0.8128217926803034
0.8033501977124734,0.822281585490224
0.8126619200091946,0.8318510278202188
0.822081575524054,0.8403309086518784
0.8316104153230961,0.8482311388201246
0.8412497049736118,0.8561940725417913
0.8510007247122247,0.8642493055218565
0.8608647696149244,0.8735017136827632
0.8708431497690724,0.8847699864768642
0.880937190447399,0.8964817508009378
0.8911482322840202,0.9076351330794801
0.9014776314524917,0.9189177954636881
0.9119267598459299,0.9302572993837759
0.9224970052592174,0.9418741602500282
0.9331897715733238,0.9542830246077971
0.9440064789417604,0.9687287379220842
0.9549485639791966,0.9764297048638595
0.9660174799522646,0.9844927733845739
0.9772146969725725,0.9895813384985684
0.9885417021919574,0.99484634768977
1.0,0.996965929709025


==> data/EEG/Ensemble/NHiTS-attack_mode/total/roc_MSELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0
0.0008748668120479914,0.0
0.0008850074914473438,0.0
0.00089526571259964,0.0
0.0009056428379445294,0.0
0.0009161402457138521,0.0
0.0009267593301146883,0.0
0.0009375015015145289,0.0
0.0009483681866285928,0.0
0.0009593608287093146,0.0
0.0009704808877380307,0.0
0.0009817298406188842,0.0
0.00099310918137498,0.0
0.0010046204213468132,0.0
0.001016265089392995,0.0
0.0010280447320933097,0.0
0.0010399609139541202,0.0
0.0010520152176161591,0.0
0.0010642092440647246,0.0
0.001076544612842316,0.0
0.0010890229622637305,0.0
0.001101645949633657,0.0
0.001114415251466788,0.0
0.0011273325637104871,0.0
0.0011403996019700331,0.0
0.0011536181017364785,0.0
0.0011669898186171474,0.0
0.0011805165285688054,0.0
0.0011942000281335325,0.0
0.0012080421346773289,0.0
0.0012220446866314887,0.0
0.0012362095437367692,0.0
0.0012505385872903913,0.0
0.0012650337203959038,0.0
0.0012796968682159415,0.0
0.001294529978227916,0.0
0.0013095350204826678,0.0
0.0013247139878661174,0.0
0.0013400688963639508,0.0
0.001355601785329369,0.0
0.0013713147177539455,0.0
0.001387209780541621,0.0
0.001403289084785873,0.0
0.0014195547660501016,0.0
0.0014360089846512606,0.0
0.0014526539259467812,0.0
0.0014694918006248172,0.0
0.0014865248449978572,0.0
0.0015037553212997384,0.0
0.001521185517986105,0.0
0.0015388177500383464,0.0
0.001556654359271062,0.0
0.0015746977146430866,0.0
0.001592950212572123,0.0
0.0016114142772530198,0.0
0.0016300923609797412,0.0
0.0016489869444710648,0.0
0.001668100537200059,0.0
0.0016874356777273757,0.0
0.001706994934038408,0.0
0.001726780903884356,0.0
0.0017467962151272458,0.0
0.0017670435260889468,0.00015316634196572735
0.0017875255259042354,0.00015509305464529344
0.0018082449348779518,0.00015704210006775148
0.0018292045048462937,0.00015901373709443053
0.0018504070195423021,0.0001610082275871505
0.0018718552949655793,0.00016302583644300095
0.0018935521797562953,0.00016506683162952336
0.0019155005555735278,0.000167131484220301
0.0019377033374779887,0.00016922006843096162
0.0019601634743191855,0.0001713328616555969
0.001982883949127071,0.00017347014450360467
0.002005867779508234,0.00017563220083695782
0.002029118018046678,0.00017781931780790506
0.002052637752709252,0.0001800317858971092
0.0020764301072557748,0.00018226989895222693
0.0021004982416539153,0.00018453395422693617
0.0021248453524988827,0.0001868242524204155
0.0021494746734379805,0.00018914109771728152
0.00217438947560008,0.00019148479782798872
0.0021995930680300748,0.00019385566402969816
0.0022250887981283695,0.00019625401120761931
0.002250880052095462,0.00019868015789683142
0.00227697025538168,0.00020113442632458967
0.0023033628731421313,0.00020361714245312147
0.002330061410696925,0.000206128636022919
0.002357069413996728,0.00020866924059653345
0.0023843904700937206,0.0002112392936028771
0.002412028207618007,0.00021383913638203843
0.00243998629725955,0.00021646911423061732
0.0024682684522556926,0.00021912957644758529
0.0024968784288843266,0.00022182087638067738
0.0025258200269627847,0.00022454337147332195
0.002555097090352507,0.00022729742331211415
0.0025847135074695635,0.00023008339767484007
0.002614673211801092,0.00023290166457905708
0.00264498018242772,0.00023575259833123757
0.002675638444552045,0.00023863657757648222
0.0027066520700332413,0.00024155398534880974
0.0027380251779278576,0.000244505209122029
0.0027697619350368907,0.00024749064086120124
0.002801866556459195,0.00025051067707469884
0.002834343306151309,0.00025356571886686716
0.0028671964974937695,0.00025665617199129693
0.0029004304938639917,0.0002597824469047145
0.002934049709215787,0.0002629449588214959
0.0029680586086656023,0.0002661441277688141
0.003002461709085549,0.0002693803786424235
0.0030372635797033115,0.0002726541412630935
0.0030724688427090033,0.0002759658504336938
0.003108082173869064,0.00027931594599694325
0.0031441083031472647,0.0002827048728938268
0.00318055201533292,0.00028613308122269057
0.0032174181506763717,0.0002896010262990208
0.003254711605531848,0.00029310916871591694
0.003292437333007769,0.00029665797440526446
0.0033306003436245884,0.0003002479146996177
0.003369205705980267,0.0003038794663947997
0.003408258547423452,0.0003075531118132272
0.0034477640547344642,0.00031126933886797023
0.0034877274748141775,0.000315028641127554
0.003528154115380883,0.000318831517881512
0.0035690493456752297,0.0003226784742066984
0.0036104185971733375,0.0003265700210343703
0.0036522673643081755,0.0003305066752180459
0.0036946012051993025,0.0003344889596021511
0.003737425742391064,0.0003385174030914595
0.0037807466635993493,0.00034259254072133984
0.0038245697224669993,0.00034671491372881573
0.0038689007393279753,0.00035088506962444976
0.003913745601980384,0.0003551035622650609
0.0039591102664684585,0.0003593709519272848
0.004005000757873611,0.0003636878053819864
0.004051423171114647,0.0003680546959695352
0.0040983836717572615,0.0003724722036759535
0.004145888496832911,0.0003769409152099465
0.004193943955667186,0.00038146142408082594
0.004242556430717777,0.0003860343306773366
0.004291732378422158,0.00039066024234739647
0.004341478330055092,0.0003953397734787615
0.004391800892596086,0.0004000735455806251
0.004442706749606883,0.00040486218736616347
0.004494202662119142,0.0004097063348360377
0.0045462954695324,0.0004146066313628641
0.004598992090522438,0.005522616411492951
0.004652299523960189,0.005586755000172999
0.004706224849841282,0.005651637026432317
0.004760775230226368,0.0057172711075393155
0.00481595791019235,0.005783665960646132
0.004871780218794631,0.005850830403946396
0.004928249570040513,0.005918773357846404
0.004985373463873894,0.005987503846149885
0.005043159487171359,0.006057030997256491
0.005101615314749833,0.0061273640453741755
0.005160748710385908,0.006198512331745638
0.005220567527846975,0.006270485305888964
0.005281079711934331,0.006343292526852668
0.005342293299538352,0.006416943664485268
0.005404216420705915,0.006491475184769447
0.00546685729972018,0.00656695660329411
0.0055302242561929005,0.006643312935411708
0.005594325706169377,0.006720554322343879
0.005659170163246243,0.006798691022860308
0.005724766239702178,0.00687773341464122
0.005791122647641758,0.006957691995655706
0.005858248200152536,0.007038577385555989
0.005926151812475552,0.007120400327087874
0.005994842503189409,0.007203171687517538
0.006064329395408062,0.007286902460074863
0.006134621717992506,0.007371603765413487
0.0062057288067765,0.007457286853087796
0.0062776601058065,0.007543963103047021
0.006350425168595962,0.007631644027146667
0.00642403365939419,0.007720341270677439
0.006498495354469888,0.0078100666139119205
0.006573820143409586,0.007900831973669156
0.006650018030431118,0.007992649404897372
0.006727099135712337,0.00808553110227506
0.006805073696735206,0.00817948940183059
0.0068839520696454964,0.008274536782580631
0.006963744730628222,0.008370685868187525
0.007044462277299037,0.008467949428635907
0.007126115430111745,0.008566340381928737
0.007208715033782135,0.008665871795802993
0.007292272058728313,0.008766556889465262
0.007376797602527731,0.008868409035347436
0.007462302891391108,0.00897144176088277
0.007548799281653432,0.00907566875030251
0.007636298261282241,0.009181103846453367
0.0077248114514034,0.009287761052636038
0.007814350607844541,0.009395654534465052
0.00790492762269642,0.009504798621750167
0.007996554525892346,0.009615207810399571
0.008089243486805939,0.009726896764345154
0.008183006815867389,0.009839880317490076
0.008277856966198472,0.009954173475678955
0.00837380653526649,0.010069791418690816
0.008470868266557402,0.010186749502255213
0.008569055051268348,0.010305063260091693
0.008668379930019773,0.010424748405972871
0.008768856094587427,0.01054582083581149
0.008870496889654403,0.01066829662977158
0.00897331581458352,0.01079219205440416
0.009077326525210223,0.010917523564807678
0.009182542835656282,0.011044307806813468
0.009288978720164497,0.011172561619196554
0.009396648314954691,0.01130230203591211
0.009505565920101192,0.011433546288357783
0.009615746001432095,0.011566311807662285
0.009727203192450537,0.0117006162270005
0.009839952296278227,0.01183471142770993
0.009954008287621519,0.01196301844600313
0.010069386314760271,0.012092812685344468
0.010186101701559752,0.01222411138428002
0.010304169949505875,0.012356931981169779
0.01042360673976401,0.01249129211650372
0.010544427935261684,0.012627209635244729
0.010666649582795389,0.012764702589198648
0.010790287915161836,0.012903789239411831
0.01091535935331391,0.013044488058596473
0.011041880508541602,0.013186817733584044
0.011169868184678225,0.013330797167807178
0.011299339380332217,0.013476445483810317
0.011430311291144786,0.013623782025789457
0.011562801312073753,0.013772826362161351
0.011696827039703846,0.013923598288162455
0.01183240627458378,0.014076117828478044
0.011969557023590427,0.014230405239901755
0.012108297502320394,0.014386481014026006
0.012248646137509308,0.01454436587996355
0.012390621569479156,0.01470408080710062
0.012534242654613994,0.014865647007881956
0.01267952846786434,0.015029085940628129
0.012826498305280598,0.015194419312385504
0.012975171686575868,0.015361669081809262
0.013125568357718427,0.015530857462079821
0.013277708293554291,0.015702006923853068
0.013431611700460153,0.015880834637720338
0.013587299019027091,0.016065925423829244
0.013744790926775366,0.01625316161801154
0.013904108340900697,0.016442568087932964
0.014065272421052363,0.016634169989503164
0.014228304572143519,0.016827992770216765
0.014393226447194065,0.017024062172533157
0.014560059950206485,0.01722240423729545
0.014728827239075018,0.017423045307189113
0.014899550728528537,0.017626012030240622
0.015072253093107555,0.017831331363356726
0.01524695727017573,0.018039030575904693
0.015423686462966274,0.018249137253334113
0.01560246414366368,0.01846167930084059
0.015783314056521166,0.018683224215906114
0.01596626022101425,0.018913702471883242
0.01615132693503091,0.01914685222719057
0.01633853877809862,0.01938270444747661
0.016527920614648955,0.019621290457316223
0.0167194975973199,0.019862641944370922
0.016913295170296487,0.020106790963597458
0.01710933907269015,0.02035376994150519
0.01730765534195726,0.02060361168046278
0.01750827031735725,0.020856349363054822
0.017711210643450888,0.021112016556488977
0.017916503273639015,0.021370647217054183
0.018124175473742375,0.021632275694630516
0.018334254825622908,0.021896936737251394
0.018546769230846995,0.022164665495718563
0.018761746914391215,0.02243549752827067
0.018979216428391014,0.0227094688053059
0.019199206655932846,0.022977088470749803
0.019421746814890263,0.023106123801992205
0.019646866461804465,0.023260164308688824
0.01987459549580984,0.023415990316185575
0.02010496416260499,0.023573622520422614
0.02033800305846982,0.02373308185722905
0.020573743134329137,0.02389438950510355
0.02081221569986339,0.024057566888027127
0.021053452427667062,0.02422263567830856
0.02129748535745521,0.0243896177994628
0.021544346900318843,0.02455853542912271
0.02179406984302956,0.02472941100198459
0.0220466873523941,0.02490226721278782
0.022302232979659387,0.025077127019329064
0.022560740664968614,0.02525401364551136
0.022822244741868985,0.02543295058442863
0.023086779941871697,0.02561396160148588
0.023354381399064792,0.025797070737555588
0.023625084654779475,0.025982302312170687
0.023898925662310503,0.026169680926754556
0.024175940791691306,0.026359231467888402
0.024456166834524465,0.02655097911061662
0.024739641008868142,0.02674494932179036
0.025026400964179192,0.02694116786344989
0.025316484786313556,0.027139660796246197
0.025609931002584595,0.027340454482902177
0.025906778586880088,0.027543575591714026
0.026207066964838526,0.027749051100093142
0.02651083601908539,0.02795690829814913
0.026818126094530156,0.02816717479231431
0.02712897800372467,0.028379878509010276
0.027443433032283655,0.028595047698356888
0.02776153294436801,0.028812710937924327
0.028083319988231725,0.029032897136528596
0.028408836901833042,0.029255635538071027
0.028738126918510663,0.029480955725422288
0.029071233772725785,0.029708887624351435
0.029408201705870638,0.029939461507500462
0.029749075472144403,0.03017270799840495
0.030093900344497212,0.030447179480064757
0.03044272212064303,0.03072644579261883
0.030795587129142266,0.031008949112342053
0.03115254223555488,0.03129472695974779
0.03151363484866479,0.03158381729025389
0.031878912926776456,0.031876258499223716
0.03224842498408442,0.032172089427065585
0.0326222200971167,0.03247134936439134
0.03300034791125285,0.03277407805723474
0.03338285864731761,0.03308031571233026
0.033769803108250916,0.03339010300245315
0.03416123268585528,0.033703481071821376
0.034557199367621395,0.034020491541560144
0.03495775574363275,0.03434117651522977
0.035362955013550426,0.0346655785844177
0.03577285099367873,0.03499374083439523
0.0361874981241128,0.03532570684983988
0.03660695147596903,0.03566152072062404
0.03703126675869927,0.036001227047670774
0.03746050032748993,0.036344870948877464
0.037894709190746674,0.03669249806510806
0.03833395101766601,0.03704415456625494
0.03877828414589457,0.03739988715737085
0.03922776758927719,0.037759743084872066
0.03968246104569482,0.03812377014281335
0.040142424904993215,0.03849201667923574
0.040607720257003654,0.03886453160258785
0.041078408899656464,0.03924136438822158
0.04155455334718875,0.03962256508496321
0.04203621683844714,0.04000818432176058
0.04252346334528682,0.04039827331440732
0.04301635758106795,0.040792883872345115
0.0435149650092505,0.04119206840554468
0.044019351852088745,0.04159587993146657
0.044529585099426554,0.04200437208210271
0.04504573251759458,0.042417599111099415
0.04556786265841064,0.042835615900963145
0.046096044868284336,0.04325847797034963
0.04663034929742731,0.043686241481437585
0.04717084690917017,0.04432841099844324
0.047717609489387455,0.04511756408172338
0.04827070965603183,0.0459158643269536
0.0488302208687788,0.0467234177599146
0.0493962174387832,0.04753177444454858
0.04996877453854884,0.048330277316742686
0.0505479682119124,0.04913803572533944
0.05113387538414326,0.04995515695229999
0.05172657387216019,0.0507817495231027
0.05232614239486662,0.05161792322115698
0.052932660583605615,0.05210383021519261
0.05354620899273607,0.05252938216789355
0.05416686911033152,0.05295986674103533
0.05479472336900287,0.05339534110917502
0.05542985515684669,0.05383586310958642
0.05607234882852033,0.05428149124994165
0.05672228971644543,0.05473228471608184
0.05737976414214134,0.05518830337987783
0.05804485942768978,0.05564960780718203
0.05871766390733255,0.05611625926587247
0.05939826693920356,0.056588319733990006
0.060086758917196864,0.05706585190796992
0.0607832312829723,0.057548919210968934
0.06148777653810023,0.05803758580128867
0.062200488256347115,0.058531916580896834
0.06292146109610344,0.05903197720404713
0.06365079081295572,0.05953783408599908
0.06438857427240419,0.06004955441183892
0.06513490946272803,0.06056720614540281
0.0658898955079995,0.061090858038303275
0.06665363268124913,0.06162057963906058
0.06742622241778341,0.062156441302339646
0.06820776732865685,0.06303528903814058
0.06899837121430018,0.06411549241945194
0.0697981390783066,0.06511023429550307
0.07060717714137772,0.06604868129310004
0.07142559285543126,0.0669980059351623
0.07225349491787214,0.06795833430568754
0.07309099328602911,0.06896876485887568
0.07393819919175866,0.07003895330612485
0.07479522515621821,0.07112154642776673
0.07566218500481055,0.07221668800777432
0.07653919388230147,0.07332452349673675
0.0774263682681127,0.0744452000311773
0.07832382599179197,0.07557886645309515
0.07923168624866253,0.07672567332973383
0.08015006961565405,0.07788577297357871
0.08107909806731686,0.07907663991317747
0.08201889499202203,0.08043223050145977
0.08296958520834907,0.08180353389238043
0.08393129498166364,0.08319073221479814
0.08490415204088747,0.08459400970864774
0.0858882855954625,0.0860135527494097
0.08688382635251184,0.08744954987286369
0.08789090653419954,0.08890219180012872
0.08890965989529158,0.09037167146299374
0.08994022174092044,0.09185818402954166
0.09098272894455559,0.09336192693007059
0.09203731996618221,0.09488309988331531
0.09310413487069075,0.09642190492297292
0.09418331534647952,0.09779511866360589
0.0952750047242729,0.09897205960163132
0.09637934799615785,0.1001626425941502
0.09749649183484087,0.1013670257677472
0.0986265846131282,0.10258536908186981
0.09976977642363201,0.10381783435007358
0.10092621909870483,0.10506458526151319
0.10209606623060476,0.10632578740268234
0.10327947319189525,0.10760160827940671
0.10447659715608053,0.10889221733909071
0.10568759711848051,0.11019778599322261
0.10691263391734772,0.11151848764014044
0.10815187025522892,0.11285449768806188
0.10940547072057435,0.11420599357838097
0.11067360180959745,0.1155731548092348
0.11195643194838795,0.11695616295934352
0.11325413151528127,0.11835520171212661
0.11456687286348727,0.1197704568800987
0.11589483034398118,0.1212021164295481
0.11723818032865997,0.12265037050550151
0.11859710123376706,0.1241154114569779
0.11997177354358855,0.12559743386253536
0.12136237983442417,0.12709663455611386
0.12276910479883604,0.12861321265317768
0.12419213527017846,0.13014736957716078
0.12563166024741215,0.1316993090862187
0.12708787092020596,0.13326923730029072
0.12856096069432965,0.13485736272847543
0.130051125217341,0.13646389629672373
0.13155856240457053,0.13808905137585292
0.1330834724654076,0.13973304380988544
0.1346260579298911,0.14139609194471597
0.13618652367560827,0.14307841665711096
0.1377650769549055,0.14478024138404422
0.13936192742241435,0.14650179215237266
0.14097728716289676,0.1482432976088558
0.142611370719413,0.1500049890505235
0.14426439512181588,0.15178710045539529
0.14593657991557576,0.15358986851355633
0.1476281471909391,0.15541353265859303
0.14933932161242533,0.15809013593969107
0.15107033044866555,0.16109491079854743
0.15282140360258709,0.16413451434000018
0.15459277364194784,0.1672093502672178
0.15638467583022478,0.17031982696273773
0.15819734815786016,0.173466357542705
0.16003103137387018,0.17664935991174038
0.16188596901781993,0.179869256818444
0.1637624074521689,0.18324015959155912
0.16566059589499152,0.18679206397328663
0.16758078645307686,0.19038513887731107
0.16952323415541215,0.19401986151577671
0.1714881969870541,0.1976967146322473
0.17347593592339325,0.20141618656582141
0.1754867149648152,0.20517877131599097
0.1775208011717636,0.20898496860825147
0.1795784647002097,0.21283528396047258
0.18165997883753285,0.21673022875003833
0.18376562003881725,0.22067032028176564
0.18589566796356882,0.22465608185660935
0.18805040551285834,0.2286880428411645
0.1902301188668946,0.2327667387379737
0.19243509752303323,0.23600771120727795
0.19466563433422632,0.23835429914768502
0.19692202554791735,0.24072808665225243
0.19920457084538712,0.24312938899418077
0.20151357338155584,0.24555852510103776
0.20384933982524642,0.2480158175971163
0.20621218039991446,0.25050159284628365
0.2086024089248505,0.2530161809953273
0.21102034285685967,0.2555599160178033
0.21346630333242453,0.2581331357583924
0.21594061521035676,0.2607361819777714
0.21844360711494284,0.2633694003980029
0.22097561147959033,0.2660331407484532
0.22353696459097966,0.2687277568122407
0.22612800663372795,0.2714536064732237
0.2287490817355704,0.27421105176353244
0.2314005380130654,0.2770004589116522
0.23408272761782944,0.2802147749870909
0.23679600678330787,0.28368394913693384
0.23954073587208793,0.2871933348736717
0.24231727942376008,0.2927491719957451
0.24512600620333397,0.29730346030377003
0.24796728925021602,0.3004387918080291
0.2508415059277541,0.30361046529161295
0.2537490379733572,0.3068189019984824
0.2566902715491952,0.31006452805528417
0.25966559729348726,0.3133477745279469
0.26267541037238384,0.3166690774789328
0.26572011053245065,0.32002887802515284
0.26880010215376077,0.3234276223965539
0.2719157943036019,0.326865761995384
0.2750676007908067,0.3303437534561452
0.2782559402207126,0.3338620587062417
0.28148123605075814,0.3374211450273297
0.28474391664672477,0.34102148511737973
0.28804441533962977,0.34466355715345753
0.2913831704832789,0.34834784485523285
0.2947606255124859,0.3520748375492242
0.29817722900196736,0.3569191914936739
0.30163343472591975,0.3619738623663282
0.30512970171828707,0.36708712249632197
0.30866649433372745,0.37225965099831215
0.3122442823092858,0.37749213485864985
0.3158635408267819,0.38303969738228216
0.31952475057592133,0.3893659018042035
0.32322839781813806,0.3957654339715304
0.3269749744511768,0.40129966290142394
0.33076497807442423,0.4045705163815421
0.3345989120549975,0.40762657528795354
0.3384772855945983,0.4105775451420616
0.34240061379714254,0.4135627200189176
0.34636941773717345,0.4165824963927791
0.3503842245290676,0.4196372753334809
0.3544455673970435,0.4227274625597033
0.3585539857459817,0.42756201819194845
0.36271002523306484,0.4330242737411437
0.3669142378402494,0.4385498429074049
0.3711671819475767,0.4441394595659728
0.37546942240733366,0.44979386609851824
0.37982153061907364,0.4555138134917417
0.3842240846055061,0.46130006143711433
0.38867766908926676,0.4671533784317766
0.393182875570577,0.4730745418806058
0.39774030240580366,0.4777679345115108
0.40235055488692933,0.48232918317400314
0.4070142453219439,0.4869433017816232
0.4117319931161679,0.49161090315583833
0.4165044248545185,0.496332607221398
0.42133217438472886,0.5009520077413162
0.4262158829015325,0.504874029357496
0.43115619903182284,0.5088415115663731
0.43615377892080054,0.5128549813067793
0.441209286319119,0.5182371637622583
0.4463233926710397,0.5245954505019077
0.4514967772036102,0.5315093935085631
0.4567301270168747,0.5360583660999182
0.4620241371751313,0.5406600663430828
0.46737951079924633,0.5453151054101864
0.47279695916003905,0.550024101557523
0.4782772017727485,0.554787680207665
0.4838209664925957,0.5596064740325278
0.48942898961145315,0.5644811230373982
0.49510201595563513,0.5694122746459358
0.5008407989848213,0.5744005837861605
0.5066461008921268,0.5794467129774369
0.5125186927053332,0.5845513324184652
0.5184593543892912,0.590355071363788
0.5244688749495119,0.596646551384221
0.5305480525369574,0.6015195477681516
0.5366976945540476,0.6061302884002444
0.5429186177618943,0.6107944726444388
0.5492116483887789,0.6159290225219818
0.5555776222398878,0.6216179333334908
0.5620173848083188,0.6273727849486471
0.5685317913873753,0.6331943416947063
0.5751217071841613,0.6390833767583266
0.5817880074344935,0.6450406722882593
0.5885315775191451,0.6510670194992301
0.595353313081437,0.6571632187770228
0.6022541201461928,0.6633300797847833
0.6092349152400711,0.6695684215705534
0.6162966255132942,0.6764503591518988
0.6234401888627864,0.6825891275849761
0.6306665540567405,0.6883203383717302
0.6379766808606282,0.6941179802658921
0.6453715401646701,0.6999828232778826
0.6528521141127848,0.7059156463434004
0.6604193962330305,0.7117176210839088
0.6680743915695615,0.7180762413826481
0.675818116816111,0.7245085651628587
0.6836516004510238,0.7310154467298657
0.6915758828738525,0.7375977502913433
0.6995920165435374,0.7442577277104833
0.707701066118189,0.7510310443648263
0.7159041085964888,0.7578828712926371
0.7242022334607315,0.7648141185153067
0.732596542821523,0.771825706602385
0.741088151564157,0.7789185667938483
0.7496781874966877,0.7860936411237787
0.7583677914997191,0.7933518825454815
0.7671581176779302,0.8006942550580509
0.7760503335133571,0.8081217338344027
0.7850456200204509,0.8156353053507912
0.794145171902934,0.8227468714267103
0.8033501977124734,0.8298482346075265
0.8126619200091946,0.836320768160238
0.822081575524054,0.8430582892435055
0.8316104153230961,0.8509377640164812
0.8412497049736118,0.8589085706658153
0.8510007247122247,0.8669378775239305
0.8608647696149244,0.8742130277666834
0.8708431497690724,0.8837989366448381
0.880937190447399,0.8946671242858918
0.8911482322840202,0.9038708685212091
0.9014776314524917,0.9140677092211398
0.9119267598459299,0.9243827426459519
0.9224970052592174,0.9337274068209259
0.9331897715733238,0.9435689233199146
0.9440064789417604,0.9529623983735751
0.9549485639791966,0.9620751117906796
0.9660174799522646,0.971256774439063
0.9772146969725725,0.9800129278412937
0.9885417021919574,0.9887760176296451
1.0,0.9917361064444594


==> data/EEG/Ensemble/NHiTS-attack_mode/total/roc_RescaledSMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0
0.0008748668120479914,0.0
0.0008850074914473438,0.0
0.00089526571259964,0.0
0.0009056428379445294,0.0
0.0009161402457138521,0.0
0.0009267593301146883,0.0
0.0009375015015145289,0.0
0.0009483681866285928,0.0
0.0009593608287093146,0.0
0.0009704808877380307,0.0
0.0009817298406188842,0.0
0.00099310918137498,0.0
0.0010046204213468132,0.0
0.001016265089392995,0.0
0.0010280447320933097,0.0
0.0010399609139541202,0.0
0.0010520152176161591,0.0
0.0010642092440647246,0.0
0.001076544612842316,0.0
0.0010890229622637305,0.0
0.001101645949633657,0.0
0.001114415251466788,0.0005255515056604987
0.0011273325637104871,0.0005323896450337472
0.0011403996019700331,0.0005393070460478732
0.0011536181017364785,0.0005463046274334512
0.0011669898186171474,0.0005533833185701647
0.0011805165285688054,0.0005605440596102417
0.0011942000281335325,0.0005677878016033201
0.0012080421346773289,0.0005751155066227607
0.0012220446866314887,0.0005825281478934248
0.0012362095437367692,0.0005900267099209322
0.0012505385872903913,0.0005976121886224176
0.0012650337203959038,0.0006052855914588036
0.0012796968682159415,0.0006130479375686046
0.001294529978227916,0.0006209002579032846
0.0013095350204826678,0.0006288435953641815
0.0013247139878661174,0.0006368790049410192
0.0013400688963639508,0.0013534821620660685
0.001355601785329369,0.0013692303942787992
0.0013713147177539455,0.0013851611660184342
0.001387209780541621,0.001401276593121116
0.001403289084785873,0.0014175788159478796
0.0014195547660501016,0.0014340699996689265
0.0014360089846512606,0.0014507523345511876
0.0014526539259467812,0.0014676280362492247
0.0014694918006248172,0.0014846993460994992
0.0014865248449978572,0.0015019685314180565
0.0015037553212997384,0.001519437885801655
0.001521185517986105,0.001537109729432392
0.0015388177500383464,0.0015549864093858544
0.001556654359271062,0.001573070299942847
0.0015746977146430866,0.001591363802904729
0.001592950212572123,0.0016098693479124097
0.0016114142772530198,0.001628589392769037
0.0016300923609797412,0.0016475264237664328
0.0016489869444710648,0.0016666829560153054
0.001668100537200059,0.0016860615337792942
0.0016874356777273757,0.0017056647308128837
0.001706994934038408,0.0017254951507032355
0.001726780903884356,0.001745555427215982
0.0017467962151272458,0.0017658482246450285
0.0017670435260889468,0.0017863762381664107
0.0017875255259042354,0.0018071421941962514
0.0018082449348779518,0.0018281488507528693
0.0018292045048462937,0.0018493989978230823
0.0018504070195423021,0.0018708954577327588
0.0018718552949655793,0.001892641085521664
0.0018935521797562953,0.0019146387693226477
0.0019155005555735278,0.0019368914307452327
0.0019377033374779887,0.001959402025263646
0.0019601634743191855,0.0019821735426093475
0.001982883949127071,0.0020052090071681094
0.002005867779508234,0.0020285114783817008
0.002029118018046678,0.002052084051154221
0.002052637752709252,0.0020759298562631518
0.0020764301072557748,0.0021000520607751677
0.0021004982416539153,0.002124453868466769
0.0021248453524988827,0.0021491385202497874
0.0021494746734379805,0.0021741092946018295
0.00217438947560008,0.002199369508001701
0.0021995930680300748,0.00222492251536989
0.0022250887981283695,0.0022507717105141388
0.002250880052095462,0.0022769205265802004
0.00227697025538168,0.0023033724365078044
0.0023033628731421313,0.0023301309534919136
0.002330061410696925,0.0023571996314493294
0.002357069413996728,0.0023845820654906993
0.0023843904700937206,0.002412281892398005
0.002412028207618007,0.002440302791107574
0.00243998629725955,0.0024686484831986976
0.0024682684522556926,0.002497322733387912
0.0024968784288843266,0.0025263293500290035
0.0025258200269627847,0.0025556721856188156
0.002555097090352507,0.002585355137308915
0.0025847135074695635,0.002615382147423188
0.002614673211801092,0.0026457572039814423
0.00264498018242772,0.0026764843412290687
0.002675638444552045,0.0027075676401728485
0.0027066520700332413,0.0027390112291229736
0.0027380251779278576,0.0027708192842413387
0.0027697619350368907,0.0028029960300962027
0.002801866556459195,0.002835545740223268
0.002834343306151309,0.0028684727376932697
0.0028671964974937695,0.002901781395686139
0.0029004304938639917,0.0029354761380718302
0.002934049709215787,0.002969561439997866
0.0029680586086656023,0.0030040418284837103
0.003002461709085549,0.0030389218830220144
0.0030372635797033115,0.003074206236186846
0.0030724688427090033,0.003109899574248956
0.003108082173869064,0.0031460066377981873
0.0031441083031472647,0.0031825322223730905
0.00318055201533292,0.003219481179097843
0.0032174181506763717,0.0032568584153265445
0.003254711605531848,0.0032946688952949898
0.003292437333007769,0.0033329176407799867
0.0033306003436245884,0.00337160973176632
0.003369205705980267,0.0034107503071214513
0.003408258547423452,0.003450344565278029
0.0034477640547344642,0.003490397764924319
0.0034877274748141775,0.003530915225702632
0.003528154115380883,0.0035719023289158516
0.0035690493456752297,0.0036133645182421454
0.0036104185971733375,0.003655307300457966
0.0036522673643081755,0.0036977362461694295
0.0036946012051993025,0.0037406569905521735
0.003737425742391064,0.0037840752340997873
0.0037807466635993493,0.0038279967433809243
0.0038245697224669993,0.0038724273518051786
0.0038689007393279753,0.003917372960397851
0.003913745601980384,0.00396283953858369
0.0039591102664684585,0.004008833124979714
0.004005000757873611,0.004055359828197231
0.004051423171114647,0.004102425827653147
0.0040983836717572615,0.004150037374390684
0.004145888496832911,0.004198200791909606
0.004193943955667186,0.004246922477006072
0.004242556430717777,0.004296208900622225
0.004291732378422158,0.004346066608705625
0.004341478330055092,0.0043965022230786415
0.004391800892596086,0.004447522442317935
0.004442706749606883,0.004499134042644114
0.004494202662119142,0.0045513438788217266
0.0045462954695324,0.0046041588850696605
0.004598992090522438,0.0046575860759821164
0.004652299523960189,0.004711632547460243
0.004706224849841282,0.004766305477654576
0.004760775230226368,0.004821612127918396
0.00481595791019235,0.004877559843772146
0.004871780218794631,0.004934156055879026
0.004928249570040513,0.00499140828103188
0.004985373463873894,0.005049324123151545
0.005043159487171359,0.005107911274296757
0.005101615314749833,0.005167177515685767
0.005160748710385908,0.005227508527843716
0.005220567527846975,0.00528867637578381
0.005281079711934331,0.005350553227113868
0.005342293299538352,0.005413147299971751
0.005404216420705915,0.005476466907752674
0.00546685729972018,0.0055405204602133554
0.0055302242561929005,0.0056053164645889445
0.005594325706169377,0.0056708635267229066
0.005659170163246243,0.005737170352210006
0.005724766239702178,0.005804245747552531
0.005791122647641758,0.005872098621329929
0.005858248200152536,0.005940737985381992
0.005926151812475552,0.006010172956005753
0.005994842503189409,0.006080412755166274
0.006064329395408062,0.006151466711721442
0.006134621717992506,0.006223344262660989
0.0062057288067765,0.00629605495435985
0.0062776601058065,0.006369608443846065
0.006350425168595962,0.0064440145000833685
0.00642403365939419,0.0065192830052686526
0.006498495354469888,0.006595423956144458
0.006573820143409586,0.006672447465326695
0.006650018030431118,0.0067503637626477354
0.006727099135712337,0.00682918319651509
0.006805073696735206,0.006908916235285819
0.0068839520696454964,0.006989573468656887
0.006963744730628222,0.007071165609071622
0.007044462277299037,0.007153703493142488
0.007126115430111745,0.007237198083090336
0.007208715033782135,0.007321660468200352
0.007292272058728313,0.007407101866294871
0.007376797602527731,0.007493533625223265
0.007462302891391108,0.007580967224369101
0.007548799281653432,0.007669414276174768
0.007636298261282241,0.007758886527683782
0.0077248114514034,0.007849395862100955
0.007814350607844541,0.007940954300370664
0.00790492762269642,0.008033574002773394
0.007996554525892346,0.008127267270540814
0.008089243486805939,0.008222046547489542
0.008183006815867389,0.008317924421673874
0.008277856966198472,0.008414913627057662
0.00837380653526649,0.008513027045205552
0.008470868266557402,0.008612277706993857
0.008569055051268348,0.008712678794341244
0.008668379930019773,0.008814243641959464
0.008768856094587427,0.008916985739124424
0.008870496889654403,0.009020918731467736
0.00897331581458352,0.009126056422789056
0.009077326525210223,0.009232412776889437
0.009182542835656282,0.009340001919425914
0.009288978720164497,0.009448838139787596
0.009396648314954691,0.009558935892993507
0.009505565920101192,0.00967030980161242
0.009615746001432095,0.009782974657704939
0.009727203192450537,0.009896945424788112
0.009839952296278227,0.01001223723982278
0.009954008287621519,0.010131420001003096
0.010069386314760271,0.010252372430799087
0.010186101701559752,0.010374726833782587
0.010304169949505875,0.01049849946038215
0.01042360673976401,0.010623706749386865
0.010544427935261684,0.010750365330129675
0.010666649582795389,0.010878492024695988
0.010790287915161836,0.011008103850157885
0.01091535935331391,0.011139218020834249
0.011041880508541602,0.011271851950577054
0.011169868184678225,0.011406023255084196
0.011299339380332217,0.011541749754239102
0.011430311291144786,0.011679049474477454
0.011562801312073753,0.011817940651181393
0.011696827039703846,0.011957337208920327
0.01183240627458378,0.012096092907798693
0.011969557023590427,0.012236456939554451
0.012108297502320394,0.012378447946554483
0.012248646137509308,0.012522084787251427
0.012390621569479156,0.012667386538688362
0.012534242654613994,0.012814372499032523
0.01267952846786434,0.012963062190138363
0.012826498305280598,0.013110318331789744
0.012975171686575868,0.013258531333588383
0.013125568357718427,0.013408462288923902
0.013277708293554291,0.013560131110788541
0.013431611700460153,0.013713557942988269
0.013587299019027091,0.013868763162818171
0.013744790926775366,0.014025767383768845
0.013904108340900697,0.014184591458264173
0.014065272421052363,0.014345256480430823
0.014228304572143519,0.01450778378889985
0.014393226447194065,0.01467219496964078
0.014560059950206485,0.014838511858828526
0.014728827239075018,0.015006756545743571
0.014899550728528537,0.015176951375705709
0.015072253093107555,0.015349118953041854
0.01524695727017573,0.015523282144088206
0.015423686462966274,0.015699464080227238
0.01560246414366368,0.01587768816095987
0.015783314056521166,0.016057978057013263
0.01596626022101425,0.016239873215451662
0.01615132693503091,0.01641982716967133
0.01633853877809862,0.016601866990369467
0.016527920614648955,0.01678601685505852
0.0167194975973199,0.01697230122149519
0.016913295170296487,0.01716074483092877
0.01710933907269015,0.017351372711387154
0.01730765534195726,0.017544210181000927
0.01750827031735725,0.017739282851365952
0.017711210643450888,0.01793661663094498
0.017916503273639015,0.018136237728508663
0.018124175473742375,0.018338172656616445
0.018334254825622908,0.018542448235137843
0.018546769230846995,0.018749091594814464
0.018761746914391215,0.018958130180863408
0.018979216428391014,0.019169591756622355
0.019199206655932846,0.01938350440723695
0.019421746814890263,0.01959989654339092
0.019646866461804465,0.019818796905079407
0.01987459549580984,0.020040234565426057
0.02010496416260499,0.02026423893454437
0.02033800305846982,0.020490839763443756
0.020573743134329137,0.020720067147980935
0.02081221569986339,0.020951951532857054
0.021053452427667062,0.02118652371566123
0.02129748535745521,0.02142381485096087
0.021544346900318843,0.021663856454439495
0.02179406984302956,0.02190668040708243
0.0220466873523941,0.022155115535012385
0.022302232979659387,0.022408272322830738
0.022560740664968614,0.02266436347938692
0.022822244741868985,0.022923423017278267
0.023086779941871697,0.023185485343345975
0.023354381399064792,0.02345058526324477
0.023625084654779475,0.02371875798606564
0.023898925662310503,0.023990039129012094
0.024175940791691306,0.02426446472213065
0.024456166834524465,0.024542071213096137
0.024739641008868142,0.024822895472052464
0.025026400964179192,0.02510697479650953
0.025316484786313556,0.02539434691629685
0.025609931002584595,0.025685105387266143
0.025906778586880088,0.02597923492408477
0.026207066964838526,0.026276773749373004
0.02651083601908539,0.026577761380576104
0.026818126094530156,0.02688223779319046
0.02712897800372467,0.027190243426072937
0.027443433032283655,0.027501819186811733
0.02776153294436801,0.027817006457159472
0.028083319988231725,0.0281315993908749
0.028408836901833042,0.028445022809592706
0.028738126918510663,0.028762079154330447
0.029071233772725785,0.02908281053474132
0.029408201705870638,0.02940725954857624
0.029749075472144403,0.02973546928734143
0.030093900344497212,0.030067483342021604
0.03044272212064303,0.030403345808869463
0.030795587129142266,0.030743101295262323
0.03115254223555488,0.031086794925626632
0.03151363484866479,0.0314344723474311
0.031878912926776456,0.031786179737249405
0.03224842498408442,0.03214196380689305
0.0326222200971167,0.03250187180961537
0.03300034791125285,0.032872065509002006
0.03338285864731761,0.033259936805959275
0.033769803108250916,0.03365230396264797
0.03416123268585528,0.034049219091082786
0.034557199367621395,0.03445073490731464
0.03495775574363275,0.03485690473843207
0.035362955013550426,0.03526778252964391
0.03577285099367873,0.03568342285144397
0.0361874981241128,0.03610388090685877
0.03660695147596903,0.03652921253877929
0.03703126675869927,0.03695947423737775
0.03746050032748993,0.037394723147610276
0.037894709190746674,0.0378350170768066
0.03833395101766601,0.03828041450234772
0.03877828414589457,0.03873097457943249
0.03922776758927719,0.039186757148934326
0.03968246104569482,0.03966476722585546
0.040142424904993215,0.04015630985471367
0.040607720257003654,0.04065355000934577
0.041078408899656464,0.0411565537304124
0.04155455334718875,0.04166538782405892
0.04203621683844714,0.04218011987078822
0.04252346334528682,0.04270081823443633
0.04301635758106795,0.043227552071252284
0.0435149650092505,0.04376039133908284
0.044019351852088745,0.044299406806664096
0.044529585099426554,0.04484467006302045
0.04504573251759458,0.04539625352697277
0.04556786265841064,0.045954230456756576
0.046096044868284336,0.04651867495975181
0.04663034929742731,0.04708966200232538
0.04717084690917017,0.04766726741978778
0.047717609489387455,0.04825023985006446
0.04827070965603183,0.04883501548549307
0.0488302208687788,0.04942656932093771
0.0493962174387832,0.05002497992327541
0.04996877453854884,0.05063032677006075
0.0505479682119124,0.051242690260081505
0.05113387538414326,0.05186215172403688
0.05172657387216019,0.0524887934353393
0.05232614239486662,0.05312269862104155
0.052932660583605615,0.05376395147289055
0.05354620899273607,0.054412637158509164
0.05416686911033152,0.0550688418327078
0.05479472336900287,0.055732652648926864
0.05542985515684669,0.05640415777081211
0.05607234882852033,0.057083446383924014
0.05672228971644543,0.05777060870758286
0.05737976414214134,0.05846573600685123
0.05804485942768978,0.059168920604655256
0.05871766390733255,0.05988025589404651
0.05939826693920356,0.06059983635060586
0.060086758917196864,0.06132775754499127
0.0607832312829723,0.062064116155630907
0.06148777653810023,0.06280900998156344
0.062200488256347115,0.06356253795542721
0.06292146109610344,0.06432480015659983
0.06365079081295572,0.06509589782449021
0.06438857427240419,0.06587593337198464
0.06513490946272803,0.06666501039904868
0.0658898955079995,0.06746323370648663
0.06665363268124913,0.06827070930986079
0.06742622241778341,0.06908754445357165
0.06820776732865685,0.06991384762510167
0.06899837121430018,0.07074972856942376
0.0697981390783066,0.07159265634038584
0.07060717714137772,0.07243299609183504
0.07142559285543126,0.07328307631564947
0.07225349491787214,0.07414300991473738
0.07309099328602911,0.07501291110067734
0.07393819919175866,0.0758928954088872
0.07479522515621821,0.07678307971396872
0.07566218500481055,0.07768358224523034
0.07653919388230147,0.07859452260238964
0.0774263682681127,0.079516021771458
0.07832382599179197,0.08040220183399993
0.07923168624866253,0.08129677518795339
0.08015006961565405,0.08220171764204498
0.08107909806731686,0.08311714938567805
0.08201889499202203,0.08400248756869763
0.08296958520834907,0.084834096539687
0.08393129498166364,0.0856876247070607
0.08490415204088747,0.08657273573890226
0.0858882855954625,0.08746810619204444
0.08688382635251184,0.0883738549845909
0.08789090653419954,0.08990397501932322
0.08890965989529158,0.09170430290218395
0.08994022174092044,0.0935254985875746
0.09098272894455559,0.09536780395653617
0.09203731996618221,0.09723146369377994
0.09310413487069075,0.0991167253201851
0.09418331534647952,0.10102383922567326
0.0952750047242729,0.10295305870246352
0.09637934799615785,0.10490463997871366
0.09749649183484087,0.10687884225255076
0.0986265846131282,0.10887592772649643
0.09976977642363201,0.11023386224990916
0.10092621909870483,0.11139902610139693
0.10209606623060476,0.11257769549784637
0.10327947319189525,0.11377002698354483
0.10447659715608053,0.11497617891730202
0.10568759711848051,0.11619631149348239
0.10691263391734772,0.11743058676328122
0.10815187025522892,0.11867916865624736
0.10940547072057435,0.11994222300205555
0.11067360180959745,0.12121991755253078
0.11195643194838795,0.12251242200392835
0.11325413151528127,0.12381990801947187
0.11456687286348727,0.12514254925215262
0.11589483034398118,0.12648052136779325
0.11723818032865997,0.12783400206837864
0.11859710123376706,0.12920317111565727
0.11997177354358855,0.13059134538145747
0.12136237983442417,0.13209956849094812
0.12276910479883604,0.1334020988025324
0.12419213527017846,0.1347197268891332
0.12563166024741215,0.13605262775075505
0.12708787092020596,0.1374009784158472
0.12856096069432965,0.13876495796481547
0.130051125217341,0.1401447475538069
0.13155856240457053,0.14154053043876957
0.1330834724654076,0.14295249199979193
0.1346260579298911,0.14438081976572387
0.13618652367560827,0.14595525282998714
0.1377650769549055,0.1479164483481438
0.13936192742241435,0.14990037630364428
0.14097728716289676,0.15190730019072093
0.142611370719413,0.15393748655779743
0.14426439512181588,0.15599120504288996
0.14593657991557576,0.15825468302873497
0.1476281471909391,0.16055907896092586
0.14933932161242533,0.1628901854049748
0.15107033044866555,0.16524831196542247
0.15282140360258709,0.1676337718354703
0.15459277364194784,0.17004688183857725
0.15638467583022478,0.17248796247053869
0.15819734815786016,0.17496930762163815
0.16003103137387018,0.17732046675816782
0.16188596901781993,0.17931901300029007
0.1637624074521689,0.18134072461618927
0.16566059589499152,0.1833858701183126
0.16758078645307686,0.18545472113146508
0.16952323415541215,0.18754755242888543
0.1714881969870541,0.18966464196873967
0.17347593592339325,0.1918062709310383
0.1754867149648152,0.19397272375498073
0.1775208011717636,0.19616428817673312
0.1795784647002097,0.1983812552676438
0.18165997883753285,0.2006239194729017
0.18376562003881725,0.2028925786506432
0.18589566796356882,0.20518753411151144
0.18805040551285834,0.20750909065867534
0.1902301188668946,0.2098575566283114
0.19243509752303323,0.21223324393055532
0.19466563433422632,0.2146364680909283
0.19692202554791735,0.21706754829224317
0.19920457084538712,0.21952680741699657
0.20151357338155584,0.22199834332502522
0.20384933982524642,0.22447413744825373
0.20621218039991446,0.22697862877900768
0.2086024089248505,0.22951214994984
0.21102034285685967,0.2320750374488849
0.21346630333242453,0.23988401601171533
0.21594061521035676,0.24311449288904108
0.21844360711494284,0.24638241458638838
0.22097561147959033,0.2496882151308683
0.22353696459097966,0.2528549400729238
0.22612800663372795,0.25573869413891603
0.2287490817355704,0.2586558741219131
0.2314005380130654,0.2616068674654702
0.23408272761782944,0.2645920661040443
0.23679600678330787,0.2676118665150484
0.23954073587208793,0.2706666697715101
0.24231727942376008,0.2737568815953392
0.24512600620333397,0.27688291241121366
0.24796728925021602,0.2800451774010901
0.2508415059277541,0.2832440965593456
0.2537490379733572,0.2864800947485595
0.2566902715491952,0.28975360175594067
0.25966559729348726,0.29306505235040986
0.26267541037238384,0.29641488634034324
0.26572011053245065,0.2998035486319851
0.26880010215376077,0.30323148928853805
0.2719157943036019,0.30669916358993776
0.2750676007908067,0.3102070320933207
0.2782559402207126,0.31375556069419275
0.28148123605075814,0.31688642173607373
0.28474391664672477,0.32005286252600146
0.28804441533962977,0.3231050023320895
0.2913831704832789,0.32606080000909154
0.2947606255124859,0.32905085866867867
0.29817722900196736,0.3320755754337449
0.30163343472591975,0.33513535203028033
0.30512970171828707,0.33823059484072604
0.30866649433372745,0.3413617149579476
0.3122442823092858,0.34452912823983417
0.3158635408267819,0.34773325536453037
0.31952475057592133,0.3509745218863083
0.32322839781813806,0.3542533582920875
0.3269749744511768,0.35757020005860973
0.33076497807442423,0.3609254877102763
0.3345989120549975,0.3643196668776567
0.3384772855945983,0.3677531883566739
0.34240061379714254,0.37122650816847735
0.34636941773717345,0.37474008762000866
0.3503842245290676,0.37829439336527
0.3544455673970435,0.3818898974673024
0.3585539857459817,0.3855270774608828
0.36271002523306484,0.38920641641594705
0.3669142378402494,0.3929284030017489
0.3711671819475767,0.39669353155176246
0.37546942240733366,0.40050230212933624
0.37982153061907364,0.40435522059410967
0.3842240846055061,0.40825279866919745
0.38867766908926676,0.41329543059531937
0.393182875570577,0.41921029738913684
0.39774030240580366,0.42380785380150243
0.40235055488692933,0.42845870100619915
0.4070142453219439,0.43316345670278134
0.4117319931161679,0.43792274575062834
0.4165044248545185,0.4428982372064888
0.42133217438472886,0.4481351626709682
0.4262158829015325,0.45343278992621433
0.43115619903182284,0.4581257196966088
0.43615377892080054,0.46194893973159656
0.441209286319119,0.465718203746044
0.4463233926710397,0.46953115772268417
0.4514967772036102,0.47338830807677185
0.4567301270168747,0.47729016709347794
0.4620241371751313,0.4812186381977891
0.46737951079924633,0.4850926183177783
0.47279695916003905,0.48901150217609124
0.4782772017727485,0.49301816038099255
0.4838209664925957,0.4978422360949454
0.48942898961145315,0.5027222282118748
0.49510201595563513,0.5076587848650831
0.5008407989848213,0.512652561700458
0.5066461008921268,0.5177958576770086
0.5125186927053332,0.5230314907798663
0.5184593543892912,0.5283278106935819
0.5244688749495119,0.5336516152181001
0.5305480525369574,0.5385534273707139
0.5366976945540476,0.5435120569780888
0.5429186177618943,0.5485281626177192
0.5492116483887789,0.5536024105007451
0.5555776222398878,0.5587354745604347
0.5620173848083188,0.5639280365416921
0.5685317913873753,0.5691807860916036
0.5751217071841613,0.5744944208510319
0.5817880074344935,0.5800817922945358
0.5885315775191451,0.5865542965074296
0.595353313081437,0.5932102420323067
0.6022541201461928,0.5999433373687183
0.6092349152400711,0.6067544767687879
0.6162966255132942,0.613644564850016
0.6234401888627864,0.6206145167154256
0.6306665540567405,0.6276652580751019
0.6379766808606282,0.6347977253691394
0.6453715401646701,0.6420128658920148
0.6528521141127848,0.6490622286522602
0.6604193962330305,0.6561926740135982
0.6680743915695615,0.6628308787225146
0.675818116816111,0.6693343454301116
0.6836516004510238,0.6759131945501604
0.6915758828738525,0.6835210715771293
0.6995920165435374,0.6914908325475031
0.707701066118189,0.6995529719116816
0.7159041085964888,0.7077085604379945
0.7242022334607315,0.7148472798407908
0.732596542821523,0.7223282656828725
0.741088151564157,0.7298959644713948
0.7496781874966877,0.737551381305851
0.7583677914997191,0.7452955329359556
0.7671581176779302,0.7530997526540134
0.7760503335133571,0.7607145786076033
0.7850456200204509,0.7684176688633864
0.794145171902934,0.7763658178188713
0.8033501977124734,0.7851132860025205
0.8126619200091946,0.793962147071561
0.822081575524054,0.8029135762823055
0.8316104153230961,0.8119687625135956
0.8412497049736118,0.820149712423208
0.8510007247122247,0.8276717717224478
0.8608647696149244,0.8352099106072806
0.8708431497690724,0.8443482781294788
0.880937190447399,0.8624781738292568
0.8911482322840202,0.8808182151846975
0.9014776314524917,0.8969842692981831
0.9119267598459299,0.9066250440523929
0.9224970052592174,0.9160970439907778
0.9331897715733238,0.9356162249577549
0.9440064789417604,0.9444513113665103
0.9549485639791966,0.9523877844275853
0.9660174799522646,0.9618676062277363
0.9772146969725725,0.9741312457116138
0.9885417021919574,0.9854464167770036
1.0,0.9930901821114173


==> data/EEG/Ensemble/NHiTS-attack_mode/total/roc_SMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,2.699993444057264e-05
7.514081061116962e-05,2.7286929702412812e-05
7.601177617955322e-05,2.7577251558540678e-05
7.689283720758305e-05,2.7870938567883954e-05
7.778411071286482e-05,2.816802973631121e-05
7.868571506936843e-05,2.8468564521812416e-05
7.959777002314978e-05,2.877258283973953e-05
8.05203967082547e-05,2.9080125068107837e-05
8.145371766280736e-05,2.9391232052958724e-05
8.239785684528512e-05,2.9705945113784642e-05
8.335293965098187e-05,3.0024306049016895e-05
8.43190929286625e-05,3.0346357141577106e-05
8.529644499741017e-05,3.067214116449299e-05
8.628512566366886e-05,3.1001701386579225e-05
8.728526623848371e-05,3.1335081578184174e-05
8.829699955494083e-05,3.1672326017003213e-05
8.932045998580959e-05,3.201347949395947e-05
9.03557834613892e-05,3.235858731915267e-05
9.140310748756223e-05,3.270769532787701e-05
9.246257116405733e-05,3.306084988670872e-05
9.353431520292377e-05,3.3418097899664196e-05
9.461848194721992e-05,3.377948681442958e-05
9.571521538991856e-05,3.414506462866246e-05
9.682466119303115e-05,3.451487989636665e-05
9.794696670695385e-05,3.488898173434089e-05
9.908228099003788e-05,3.526741982870223e-05
0.00010023075482838654,3.565024444148512e-05
0.00010139254075588153,3.603750641731678e-05
0.00010256779307444219,3.642925719017034e-05
0.00010375666787451859,3.68255487901958e-05
0.00010495932305582277,3.722643385063053e-05
0.00010617591834830001,3.763196561478961e-05
0.00010740661533334334,3.8042197943137385e-05
0.00010865157746525384,3.8457185320440886e-05
0.00010991097009294972,3.887698286300618e-05
0.0001111849604819271,3.9301646325998644e-05
0.00011247371783647519,3.9731232110848e-05
0.00011377741332214914,4.0165797272739316e-05
0.00011509622008850323,4.0605399528190684e-05
0.00011643031329208767,4.105009726271883e-05
0.00011777987011971193,4.149994953859358e-05
0.0001191450698119776,4.1955016102682136e-05
0.00012052609368708426,4.241535739438436e-05
0.00012192312516491107,4.288103455365997e-05
0.0001233363497913776,4.335210942914881e-05
0.00012476595526308696,4.382864458638526e-05
0.00012621213145225474,4.4310703316107855e-05
0.00012767507043192657,4.479834964266513e-05
0.0001291549665014884,4.529164833251908e-05
0.00013065201621247213,4.579066490284698e-05
0.00013216641839466052,4.629546563024311e-05
0.00013369837418249466,4.680611755952116e-05
0.00013524808704178755,4.732268851261879e-05
0.0001368157627967472,4.784524709760534e-05
0.00013840160965731315,4.837386271779399e-05
0.00014000583824680976,4.8908605580959524e-05
0.00014162866162991988,4.94495467086629e-05
0.0001432702953409831,4.999675794568397e-05
0.00014493095741262166,5.055031196956349e-05
0.00014661086840469845,5.111028230025575e-05
0.00014831025143361044,5.1676743309893086e-05
0.00015002933220192182,5.2249770232663546e-05
0.00015176833902834055,5.2829439174803124e-05
0.00015352750287804228,5.34158271247037e-05
0.000155307057393346,5.4009011963138275e-05
0.00015710723892474503,5.460907247360462e-05
0.00015892828656229778,5.5216088352788865e-05
0.00016077044216738237,5.58301402211504e-05
0.00016263395040481922,5.645130963362934e-05
0.00016451905877536624,5.707967909047835e-05
0.00016642601764859036,5.771533204821973e-05
0.00016835508029612023,5.8358352930729684e-05
0.00017030650292528443,5.9008827140451084e-05
0.0001722805447131394,5.9666841069736075e-05
0.00017427746784089192,6.033248211232025e-05
0.00017629753752872057,6.10058386749298e-05
0.0001783410220710008,6.168700018902322e-05
0.00018040819287193827,6.237605712266904e-05
0.00018249932448161524,6.307310099256136e-05
0.00018461469463245476,6.377822437617453e-05
0.0001867545842761076,6.449152092405882e-05
0.00018891927762076664,6.521308537227849e-05
0.00019110906216891378,6.59430135549942e-05
0.0001933242287555045,6.668140241719112e-05
0.00019556507158659492,6.742835002755458e-05
0.00019783188827841644,6.818395559149509e-05
0.0002001249798969037,6.894831946432418e-05
0.00020244465099768038,6.972154316458307e-05
0.00020479120966650856,7.05037293875258e-05
0.0002071649675602069,7.129498201875857e-05
0.0002095662399480433,7.209540614803737e-05
0.0002119953457536071,7.29051080832253e-05
0.00021445260759716674,7.372419536441185e-05
0.00021693835183851843,7.455277677819575e-05
0.00021945290862033137,7.53909623721334e-05
0.0002219966119119955,7.623886346935477e-05
0.0002245697995539774,7.709659268334874e-05
0.0002271728133026905,7.796426393291978e-05
0.0002298059988758851,7.884199245731797e-05
0.0002324697059985648,7.972989483154454e-05
0.00023516428844943486,8.062808898183456e-05
0.00023789010410788932,8.153669420131938e-05
0.00024064751500154242,8.245583116587042e-05
0.00024343688735431105,8.338562195012663e-05
0.00024625859163505465,8.432619004370783e-05
0.00024911300260677886,8.52776603676159e-05
0.0002520004993764092,8.624015929082601e-05
0.0002549214654451423,8.721381464707038e-05
0.0002578762887593801,8.819875575181631e-05
0.0002608653617622548,8.919511341944121e-05
0.00026388908144575103,9.020301998060662e-05
0.0002669478494034321,9.122260929983365e-05
0.00027004207188377727,9.225401679328203e-05
0.0002731721598441376,9.329737944673549e-05
0.000276338529005317,9.435283583379528e-05
0.00027954159990678566,9.542052613428484e-05
0.0002827817979625341,9.650059215286765e-05
0.0002860595535175742,9.7593177337881e-05
0.000289375301905095,9.869842680038796e-05
0.0002927294835042816,9.981648733345016e-05
0.00029612254379880347,0.0001009475074316241
0.00029955493343598134,0.00010209163731068339
0.0003030271082866396,0.00010324902892756949
0.0003065395295056527,0.00010441983600057384
0.00031009266359319264,0.00010560421402975383
0.00031368698245668765,0.0001068023203175855
0.00031732296347349763,0.00010801431398985549
0.00032100108955431715,0.00010924035601679533
0.00032472184920731285,0.00011048060923446057
0.00032848573660300434,0.00011173523836635773
0.0003322932516398972,0.000113004410045322
0.0003361449000108765,0.00011428829283564844
0.0003400411932703706,0.0001155870572554798
0.00034398264890229247,0.00011690087579945377
0.00034796979038876914,0.00011822992296161266
0.0003520031472796679,0.00011957437525857891
0.0003560832552629278,0.00012093441125299888
0.000360210656235707,0.00012231021157725863
0.00036438589837635443,0.00012370195895747442
0.0003686095362172158,0.00012510983823776155
0.00037288213071828336,0.00012653403640478406
0.00037720424934169976,0.00012797474261258952
0.00038157646612712486,0.00012943214820773123
0.00038599936176797673,0.00013090644675468186
0.00039047352368855597,0.0001323978340615416
0.0003949995461220643,0.00013390650820604437
0.000399578030189527,0.00013543266956186526
0.00040420958397963103,0.00013697652082523328
0.0004088948226294864,0.00013853826704185175
0.00041363436840632776,0.0001401181156341322
0.00041842885079015847,0.00014171627642874243
0.0004232789065573553,0.0001433329616844747
0.00042818517986524155,0.0001449683861204368
0.0004331483223376403,0.0001466227669445697
0.00043816899315141946,0.0001482963238824961
0.00044324785912404005,0.00014998927920670298
0.00044838559480211905,0.00015170185776606265
0.0004535828825510191,0.000153434287015696
0.00045884041264547613,0.00015518679704718167
0.0004641588833612782,0.0001569596206191157
0.0004695390010680063,0.00015875299318802505
0.0004749814803228505,0.0001605671529396398
0.0004804870439655134,0.00016240234082052742
0.0004860564232142139,0.00016425880057009426
0.0004916903577628031,0.00016613677875295733
0.0004973895958790067,0.00016803652479169186
0.0005031548945038057,0.00016995829099995818
0.0005089870193519685,0.00017190233261601246
0.0005148867450137498,0.00017386890783660622
0.0005208548550577665,0.00017585827785127845
0.0005268921421350677,0.0001778707068770455
0.0005329994080844093,0.00017990646219349273
0.0005391774640387505,0.00018196581417827314
0.0005454271305329836,0.0001840490363430175
0.0005517492376129129,0.0001861564053696606
0.0005581446249454966,0.0001882882011471885
0.0005646141419303673,0.00019044470680881206
0.0005711586478126435,0.0001926262087695708
0.0005777790117970507,0.0001948329967643732
0.0005844761131633638,0.00019706536388647758
0.0005912508413831881,0.000199323606626419
0.0005981040962380944,0.00020160802491138774
0.0006050367879391225,0.0002039189221450638
0.0006120498372476703,0.00020625660524791308
0.0006191441755977848,0.00020863300205640572
0.0006263207452198692,0.0002111171992332811
0.0006335804992658254,0.000542178380674903
0.0006409244019356456,0.0005483846457308738
0.0006483534286054727,0.0005546628483015992
0.0006558685659571436,0.000561013822222886
0.0006634708121092351,0.000567438410995625
0.0006711611767496287,0.0005739374678978207
0.0006789406812696112,0.0005805118560979187
0.0006868103588995307,0.0005871624487694472
0.000694771254846024,0.0005938901292069864
0.0007028244264308353,0.0006006957909434832
0.0007109709432312439,0.000607580337868925
0.0007192118872221193,0.0006145446843503899
0.0007275483529196233,0.0006215897553534871
0.0007359814475265771,0.000628716486565206
0.0007445122910795143,0.000635925824518189
0.0007531420165974376,0.0006432187267164446
0.0007618717702322999,0.0006505961617625177
0.0007707027114212304,0.0006580591094861337
0.0007796360130405236,0.0006656085610743346
0.0007886728615614156,0.0006732455192031229
0.0007978144572076629,0.0006809709981706306
0.0008070620141149507,0.0006887860240318335
0.0008164167604921472,0.0006966916347348258
0.0008258799387844272,0.0007046888802586745
0.0008354528058382871,0.0007127788227528714
0.0008451366330684721,0.000720962536678403
0.0008549327066268384,0.0007292411089504531
0.0008648423275731727,0.0007376156390827617
0.0008748668120479914,0.0007460872393336556
0.0008850074914473438,0.0007546570348537731
0.00089526571259964,0.0007633261638354997
0.0009056428379445294,0.0007720957776641362
0.0009161402457138521,0.0007809670410708202
0.0009267593301146883,0.000789941132287218
0.0009375015015145289,0.0007990192432020121
0.0009483681866285928,0.0008082025795192
0.0009593608287093146,0.0008174923609182294
0.0009704808877380307,0.0008268898212159899
0.0009817298406188842,0.0008363962085306809
0.00099310918137498,0.0008460127854475794
0.0010046204213468132,0.000855740829186731
0.001016265089392995,0.0008655816317725812
0.0010280447320933097,0.0008755365002055766
0.0010399609139541202,0.0008856067566357525
0.0010520152176161591,0.0008957937385383333
0.0010642092440647246,0.0009060987988913688
0.001076544612842316,0.0009165233063554299
0.0010890229622637305,0.000927068645455385
0.001101645949633657,0.000937736216764286
0.001114415251466788,0.000948527437089384
0.0011273325637104871,0.0009594437396603024
0.0011403996019700331,0.0009704865743193898
0.0011536181017364785,0.0009816574077142798
0.0011669898186171474,0.0009929577234926833
0.0011805165285688054,0.0010043890224994394
0.0011942000281335325,0.0010159528229758468
0.0012080421346773289,0.0010276506607613104
0.0012220446866314887,0.0010394840894973213
0.0012362095437367692,0.001051454680833804
0.0012505385872903913,0.0010635640246378535
0.0012650337203959038,0.0010758137292048928
0.0012796968682159415,0.0010882054214722773
0.001294529978227916,0.0011007407472353762
0.0013095350204826678,0.0011134213713661575
0.0013247139878661174,0.0011262489780343066
0.0013400688963639508,0.0011392252709309099
0.001355601785329369,0.0011523519734947265
0.0013713147177539455,0.0011656308291410893
0.001387209780541621,0.0011790636014934533
0.001403289084785873,0.0011926520746176304
0.0014195547660501016,0.0012063980532587408
0.0014360089846512606,0.0012203033630809063
0.0014526539259467812,0.0012343698509097278
0.0014694918006248172,0.001248599384977568
0.0014865248449978572,0.0012629938551716817
0.0015037553212997384,0.0012775551732852179
0.001521185517986105,0.0012922852732711351
0.0015388177500383464,0.001307186111499057
0.001556654359271062,0.001322259667015108
0.0015746977146430866,0.0013375079418047576
0.001592950212572123,0.0013529329610587138
0.0016114142772530198,0.0013685367734418974
0.0016300923609797412,0.0013843214513655343
0.0016489869444710648,0.0014002890912624007
0.001668100537200059,0.0014164418138652617
0.0016874356777273757,0.0014327817644885325
0.001706994934038408,0.00144931111331321
0.001726780903884356,0.0014660320556751007
0.0017467962151272458,0.0014829468123563965
0.0017670435260889468,0.001500057629880624
0.0017875255259042354,0.0015173667808110157
0.0018082449348779518,0.0015348765640523416
0.0018292045048462937,0.001552589305156232
0.0018504070195423021,0.0015705073566300498
0.0018718552949655793,0.0015886330982493326
0.0018935521797562953,0.0016069689373738648
0.0019155005555735278,0.0016255173092674074
0.0019377033374779887,0.0016442806774211375
0.0019601634743191855,0.0016632615338808342
0.001982883949127071,0.0016824623995778602
0.002005867779508234,0.0017018858246639751
0.002029118018046678,0.0017215343888500338
0.002052637752709252,0.0017414107017486105
0.0020764301072557748,0.0017615174032205908
0.0021004982416539153,0.0017818571637257833
0.0021248453524988827,0.0018024326846775977
0.0021494746734379805,0.0018232466988018284
0.00217438947560008,0.001844301970499601
0.0021995930680300748,0.0018656012962145264
0.0022250887981283695,0.001887147504804105
0.002250880052095462,0.0019089434579154434
0.00227697025538168,0.0019309920503653207
0.0023033628731421313,0.001953296210524662
0.002330061410696925,0.0019758589007074687
0.002357069413996728,0.0019986831175642554
0.0023843904700937206,0.0020217718924800503
0.002412028207618007,0.0020451282919770053
0.00243998629725955,0.002068755418121674
0.0024682684522556926,0.002092656408937012
0.0024968784288843266,0.002116834438819151
0.0025258200269627847,0.002141292718959005
0.002555097090352507,0.002166034497768762
0.0025847135074695635,0.00219106306131332
0.002614673211801092,0.0022163817337467247
0.00264498018242772,0.0022419938777536634
0.002675638444552045,0.002267902894996079
0.0027066520700332413,0.0022941122265649613
0.0027380251779278576,0.002320625353437369
0.0027697619350368907,0.00234744579693876
0.002801866556459195,0.0023745771192106684
0.002834343306151309,0.0024020229236838115
0.0028671964974937695,0.0024297868555566756
0.0029004304938639917,0.0024578726022796535
0.002934049709215787,0.002486283894044787
0.0029680586086656023,0.0025150245042811943
0.003002461709085549,0.0025440982501562332
0.0030372635797033115,0.002573508993082477
0.0030724688427090033,0.002603260639230565
0.003108082173869064,0.0026333571400479986
0.0031441083031472647,0.0026638024927839524
0.00318055201533292,0.002694600741020163
0.0032174181506763717,0.002725755975207976
0.003254711605531848,0.0027572723332116196
0.003292437333007769,0.0027891540008577703
0.0033306003436245884,0.0028214052124914896
0.003369205705980267,0.002854030251538611
0.003408258547423452,0.002887033451074634
0.0034477640547344642,0.0029204191944002243
0.0034877274748141775,0.0029541919156233776
0.003528154115380883,0.0029883561002483324
0.0035690493456752297,0.0030229162857713108
0.0036104185971733375,0.0030578770622831626
0.0036522673643081755,0.0030932430730789954
0.0036946012051993025,0.003129019015274872
0.003737425742391064,0.003165209640431654
0.0037807466635993493,0.003201819755186079
0.0038245697224669993,0.0032388542218891496
0.0038689007393279753,0.0032763179592519252
0.003913745601980384,0.003314215942998797
0.0039591102664684585,0.0033525532065283355
0.004005000757873611,0.0033913348415817992
0.004051423171114647,0.003430537252652805
0.0040983836717572615,0.003470171531773236
0.004145888496832911,0.0035102652162708617
0.004193943955667186,0.0035508236311649673
0.004242556430717777,0.00359185216319773
0.004291732378422158,0.0036333562615496642
0.004341478330055092,0.0036753414385633436
0.004391800892596086,0.0037178132704755265
0.004442706749606883,0.0037607773981577558
0.004494202662119142,0.0038042395278655473
0.0045462954695324,0.0038482054319962703
0.004598992090522438,0.0038926809498557933
0.004652299523960189,0.003937671988434039
0.004706224849841282,0.003983184523189512
0.004760775230226368,0.004029224598842928
0.00481595791019235,0.004075798330180034
0.004871780218794631,0.0041229119028637524
0.004928249570040513,0.004170571574255712
0.004985373463873894,0.004218783674247328
0.005043159487171359,0.004267554606100493
0.005101615314749833,0.004316890847298029
0.005160748710385908,0.004366798950403988
0.005220567527846975,0.004417285543933925
0.005281079711934331,0.0044683573332352676
0.005342293299538352,0.004520021101377874
0.005404216420705915,0.004572283710054926
0.00546685729972018,0.004625152100494264
0.0055302242561929005,0.004678633294380279
0.005594325706169377,0.00473273439478649
0.005659170163246243,0.004787462587118943
0.005724766239702178,0.004842825140070528
0.005791122647641758,0.004898829406586373
0.005858248200152536,0.004955482824840416
0.005926151812475552,0.005012792919223305
0.005994842503189409,0.005070767301341745
0.006064329395408062,0.0051294136710294275
0.006134621717992506,0.005188739817369679
0.0062057288067765,0.005248753619729968
0.0062776601058065,0.0053094630488083935
0.006350425168595962,0.005370876167692312
0.00642403365939419,0.00543300113292923
0.006498495354469888,0.00549584619561011
0.006573820143409586,0.005559419702465238
0.006650018030431118,0.005623730096972786
0.006727099135712337,0.00568878592048023
0.006805073696735206,0.005754595813338762
0.0068839520696454964,0.005821168516050856
0.006963744730628222,0.005888512870431129
0.007044462277299037,0.005956637820780666
0.007126115430111745,0.006025552415074947
0.007208715033782135,0.006095265806165552
0.007292272058728313,0.0061657872529957925
0.007376797602527731,0.006237126121830429
0.007462302891391108,0.006309291887499648
0.007548799281653432,0.006382294134657459
0.007636298261282241,0.006456142559054667
0.0077248114514034,0.006530846968826616
0.007814350607844541,0.006606417285795847
0.00790492762269642,0.006682863546789859
0.007996554525892346,0.006760195904974145
0.008089243486805939,0.006838424631200679
0.008183006815867389,0.0069175601153720285
0.008277856966198472,0.006997612867821299
0.00837380653526649,0.007078593520708034
0.008470868266557402,0.007160512829430338
0.008569055051268348,0.007243381674053342
0.008668379930019773,0.007327211060754228
0.008768856094587427,0.00741201212328402
0.008870496889654403,0.007497796124446295
0.00897331581458352,0.007584574457593051
0.009077326525210223,0.007672358648137909
0.009182542835656282,0.007761160355086849
0.009288978720164497,0.007850991372586703
0.009396648314954691,0.007941863631491578
0.009505565920101192,0.008033789200947453
0.009615746001432095,0.008126780289995129
0.009727203192450537,0.008220849249191772
0.009839952296278227,0.008316008572251244
0.009954008287621519,0.008412270897703442
0.010069386314760271,0.008509649010572884
0.010186101701559752,0.008608155844076738
0.010304169949505875,0.008707804481342552
0.01042360673976401,0.008808608157145863
0.010544427935261684,0.008910580259667986
0.010666649582795389,0.009013734332274145
0.010790287915161836,0.009118084075312224
0.01091535935331391,0.009223643347932386
0.011041880508541602,0.009330426169927753
0.011169868184678225,0.009438446723596448
0.011299339380332217,0.009547719355625196
0.011430311291144786,0.009658258578994782
0.011562801312073753,0.009770079074907581
0.011696827039703846,0.009883195694737428
0.01183240627458378,0.009997623462002104
0.011969557023590427,0.010113377574358666
0.012108297502320394,0.010230473405621925
0.012248646137509308,0.010348926507806298
0.012390621569479156,0.01046875261319135
0.012534242654613994,0.010589967636411266
0.01267952846786434,0.010712587676568538
0.012826498305280598,0.01083662901937216
0.012975171686575868,0.010962108139300618
0.013125568357718427,0.011089041701789912
0.013277708293554291,0.011217383177358509
0.013431611700460153,0.011343195859751722
0.013587299019027091,0.011470466851065737
0.013744790926775366,0.01159921305472291
0.013904108340900697,0.011729451570075067
0.014065272421052363,0.011861199694674534
0.014228304572143519,0.011994474926571512
0.014393226447194065,0.012129294966638067
0.014560059950206485,0.012265677720919053
0.014728827239075018,0.012403641303010308
0.014899550728528537,0.01254320403646438
0.015072253093107555,0.012684384457224186
0.01524695727017573,0.012827201316084823
0.015423686462966274,0.01297167358118397
0.01560246414366368,0.013117820440521113
0.015783314056521166,0.013265661304505991
0.01596626022101425,0.01341521580853659
0.01615132693503091,0.013566503815606996
0.01633853877809862,0.013719545418945463
0.016527920614648955,0.01387436094468314
0.0167194975973199,0.014030970954553636
0.016913295170296487,0.014189396248623913
0.01710933907269015,0.01434965786805685
0.01730765534195726,0.014511777097905815
0.01750827031735725,0.014675775469941595
0.017711210643450888,0.014841674765512167
0.017916503273639015,0.01500949701843555
0.018124175473742375,0.015179264517926224
0.018334254825622908,0.015350999811555459
0.018546769230846995,0.015524725708245937
0.018761746914391215,0.015700465281301146
0.018979216428391014,0.015878241871469797
0.019199206655932846,0.01605807909004587
0.019421746814890263,0.016236131410625746
0.019646866461804465,0.016412603543283104
0.01987459549580984,0.016591121184234475
0.02010496416260499,0.01677170804319604
0.02033800305846982,0.01695833556513366
0.020573743134329137,0.017152684517000916
0.02081221569986339,0.017349286189379847
0.021053452427667062,0.017548166693806717
0.02129748535745521,0.01774935244447953
0.021544346900318843,0.017952870161766225
0.02179406984302956,0.018158746875753532
0.0220466873523941,0.018367009929836937
0.022302232979659387,0.018577686984352297
0.022560740664968614,0.01879080602024953
0.022822244741868985,0.019006395342808888
0.023086779941871697,0.019224483585400288
0.023354381399064792,0.019445099713286264
0.023625084654779475,0.01966827302746895
0.023898925662310503,0.019894033168581696
0.024175940791691306,0.020122410120825742
0.024456166834524465,0.020353434215952586
0.024739641008868142,0.020587136137292458
0.025026400964179192,0.020823546923829504
0.025316484786313556,0.021062697974324224
0.025609931002584595,0.021304621051483674
0.025906778586880088,0.021549348286180013
0.026207066964838526,0.021796912181717948
0.02651083601908539,0.022047345618151627
0.026818126094530156,0.022300681856651614
0.02712897800372467,0.02255695454392241
0.027443433032283655,0.022816197716671274
0.02776153294436801,0.023078445806128722
0.028083319988231725,0.02334373364262156
0.028408836901833042,0.023612096460198805
0.028738126918510663,0.02388356990131129
0.029071233772725785,0.024159331465087447
0.029408201705870638,0.024447373328812312
0.029749075472144403,0.024738753918104768
0.030093900344497212,0.025033511932507566
0.03044272212064303,0.025331686520134178
0.030795587129142266,0.025633317282868263
0.03115254223555488,0.02593844428162336
0.03151363484866479,0.026247108041663546
0.031878912926776456,0.026559349557985786
0.03224842498408442,0.026875210300764663
0.0326222200971167,0.027194732220860184
0.03300034791125285,0.027518939365357285
0.03338285864731761,0.027848166109959258
0.033769803108250916,0.028181208958704997
0.03416123268585528,0.028518112144485887
0.034557199367621395,0.028858587249195454
0.03495775574363275,0.029189714409294618
0.035362955013550426,0.029524679701466848
0.03577285099367873,0.029863527613931733
0.0361874981241128,0.030206303150576812
0.03660695147596903,0.03055305183693473
0.03703126675869927,0.030903819726229683
0.03746050032748993,0.03125865340549397
0.037894709190746674,0.031617600001755404
0.03833395101766601,0.03198070718829647
0.03877828414589457,0.03234802319098601
0.03922776758927719,0.032719596794684336
0.03968246104569482,0.033096321118886614
0.040142424904993215,0.03348760883808693
0.040607720257003654,0.033887048011846735
0.041078408899656464,0.03429111712989617
0.04155455334718875,0.03469986985843911
0.04203621683844714,0.0351133604857304
0.04252346334528682,0.0355316439292861
0.04301635758106795,0.03595477574317744
0.0435149650092505,0.036382812125409066
0.044019351852088745,0.03681580992538302
0.044529585099426554,0.037253826651449135
0.04504573251759458,0.037696920478543006
0.04556786265841064,0.038145150255912405
0.046096044868284336,0.038598575514933356
0.04663034929742731,0.039057256477016744
0.04717084690917017,0.039521254061606566
0.047717609489387455,0.039990629894270956
0.04827070965603183,0.04046544631488691
0.0488302208687788,0.04094576638591995
0.0493962174387832,0.041431653900799684
0.04996877453854884,0.04192317339239255
0.0505479682119124,0.042420896199096156
0.05113387538414326,0.04293632916706609
0.05172657387216019,0.043457736576411624
0.05232614239486662,0.04387986757592992
0.052932660583605615,0.0443018011203824
0.05354620899273607,0.044728625343899625
0.05416686911033152,0.0451603969348915
0.05479472336900287,0.04559717323884961
0.05542985515684669,0.046039012265963616
0.05607234882852033,0.04648597269882577
0.05672228971644543,0.04693811390022483
0.05737976414214134,0.04739549592103033
0.05804485942768978,0.04785817950816815
0.05871766390733255,0.04832622611268861
0.05939826693920356,0.04879969789792804
0.060086758917196864,0.049278657747765006
0.0607832312829723,0.04976316927497214
0.06148777653810023,0.05025329682966487
0.062200488256347115,0.05074910550784803
0.06292146109610344,0.051250661160061564
0.06365079081295572,0.0517580304001264
0.06438857427240419,0.05227128061399175
0.06513490946272803,0.05279047996868492
0.0658898955079995,0.05331369421255009
0.06665363268124913,0.05383877488636911
0.06742622241778341,0.05436994182920492
0.06820776732865685,0.054907265587684745
0.06899837121430018,0.05545081752614962
0.0697981390783066,0.05600066983613274
0.07060717714137772,0.056556895545947394
0.07142559285543126,0.0571195685303863
0.07225349491787214,0.05768876352053315
0.07309099328602911,0.058264556113688026
0.07393819919175866,0.058847022783407824
0.07479522515621821,0.05944473405864806
0.07566218500481055,0.06005355588149089
0.07653919388230147,0.06066943462640661
0.0774263682681127,0.06129245209097092
0.07832382599179197,0.061922691020884414
0.07923168624866253,0.06256023512096234
0.08015006961565405,0.06320516906625193
0.08107909806731686,0.06385757851327832
0.08201889499202203,0.0645197248905819
0.08296958520834907,0.06536500956563421
0.08393129498166364,0.0662200920302161
0.08490415204088747,0.06708508585160561
0.0858882855954625,0.06796010591345175
0.08688382635251184,0.06884526843103286
0.08789090653419954,0.06974069096669158
0.08890965989529158,0.07064649244544888
0.08994022174092044,0.07156279317079894
0.09098272894455559,0.07248971484068734
0.09203731996618221,0.0734273805636741
0.09310413487069075,0.07437591487528442
0.09418331534647952,0.07533544375454879
0.0952750047242729,0.0763060946407347
0.09637934799615785,0.07728799645027258
0.09749649183484087,0.07815983763829606
0.0986265846131282,0.07884529325478662
0.09976977642363201,0.07955409688261939
0.10092621909870483,0.08062162853536203
0.10209606623060476,0.08170153406729401
0.10327947319189525,0.08279395690543774
0.10447659715608053,0.08389904213929428
0.10568759711848051,0.08501693654011336
0.10691263391734772,0.08613390486889172
0.10815187025522892,0.0872605851163703
0.10940547072057435,0.0884003248410378
0.11067360180959745,0.08955327541675984
0.11195643194838795,0.09071958997199361
0.11325413151528127,0.09189942341012541
0.11456687286348727,0.093092932430044
0.11589483034398118,0.09430027554695261
0.11723818032865997,0.095521613113422
0.11859710123376706,0.09675710734068749
0.11997177354358855,0.09800692232019312
0.12136237983442417,0.09927122404538524
0.12276910479883604,0.10059548192363024
0.12419213527017846,0.10193634078675548
0.12563166024741215,0.10329274169543955
0.12708787092020596,0.10466486479927666
0.12856096069432965,0.10605289233599524
0.130051125217341,0.10745700865566173
0.13155856240457053,0.1088759820925968
0.1330834724654076,0.11019244996611585
0.1346260579298911,0.1114553725305173
0.13618652367560827,0.1127134510817672
0.1377650769549055,0.11402986159637062
0.13936192742241435,0.11537724967270829
0.14097728716289676,0.11674025547544786
0.142611370719413,0.11809008770050597
0.14426439512181588,0.1194531286332213
0.14593657991557576,0.12083196872635342
0.1476281471909391,0.12222679110974376
0.14933932161242533,0.12363778103591226
0.15107033044866555,0.12506512590466168
0.15282140360258709,0.1265090152879669
0.15459277364194784,0.12797900196383216
0.15638467583022478,0.12949125030894637
0.15819734815786016,0.13102102729433912
0.16003103137387018,0.13256853609644692
0.16188596901781993,0.13413398224674739
0.1637624074521689,0.13575301686013638
0.16566059589499152,0.13748092177491428
0.16758078645307686,0.1392288550294715
0.16952323415541215,0.1409970487745421
0.1714881969870541,0.14278573785174525
0.17347593592339325,0.14459515982477578
0.1754867149648152,0.146425555010956
0.1775208011717636,0.14828373505200276
0.1795784647002097,0.15033369690513537
0.18165997883753285,0.1525692554998698
0.18376562003881725,0.15484663191416936
0.18589566796356882,0.15712377380435244
0.18805040551285834,0.15930673831322228
0.1902301188668946,0.16161715394225334
0.19243509752303323,0.16395434985812415
0.19466563433422632,0.1663186364741449
0.19692202554791735,0.1687103278016613
0.19920457084538712,0.17112974149175963
0.20151357338155584,0.17357719887745582
0.20384933982524642,0.17605302501637266
0.20621218039991446,0.17855754873391233
0.2086024089248505,0.18109110266692927
0.21102034285685967,0.18365402330790892
0.21346630333242453,0.18624665104965893
0.21594061521035676,0.18894080238602962
0.21844360711494284,0.19191414487344105
0.22097561147959033,0.19492195170730398
0.22353696459097966,0.19796462236772575
0.22612800663372795,0.20104256096523265
0.2287490817355704,0.2041561762944413
0.2314005380130654,0.20877081372621914
0.23408272761782944,0.21271362909517422
0.23679600678330787,0.21539617871913513
0.23954073587208793,0.21810982207683344
0.24231727942376008,0.22085491957922626
0.24512600620333397,0.22363183581483462
0.24796728925021602,0.22644093959816616
0.2508415059277541,0.22928260401869865
0.2537490379733572,0.232157206490432
0.2566902715491952,0.23506512880201413
0.25966559729348726,0.23800675716744796
0.26267541037238384,0.2409824822773863
0.26572011053245065,0.24399269935102125
0.26880010215376077,0.2470565779894953
0.2719157943036019,0.2503255816840107
0.2750676007908067,0.2536324767672093
0.2782559402207126,0.2569777024424298
0.28148123605075814,0.26036170300386574
0.28474391664672477,0.26378492789557473
0.28804441533962977,0.2671354662180314
0.2913831704832789,0.26976469146941806
0.2947606255124859,0.27248482728224366
0.29817722900196736,0.2756122571674071
0.30163343472591975,0.2787759374433415
0.30512970171828707,0.28197628829239463
0.30866649433372745,0.28521373476729484
0.3122442823092858,0.2884887068476042
0.3158635408267819,0.29180163949682625
0.31952475057592133,0.2951529727201755
0.32322839781813806,0.29854315162301603
0.3269749744511768,0.30377495459209414
0.33076497807442423,0.3095721443659102
0.3345989120549975,0.31543653001697736
0.3384772855945983,0.32136889042024996
0.34240061379714254,0.327370013478709
0.34636941773717345,0.33344069622800776
0.3503842245290676,0.34439958298282236
0.3544455673970435,0.3554090829720945
0.3585539857459817,0.36127586049673904
0.36271002523306484,0.367210640498064
0.3669142378402494,0.37321421120040804
0.3711671819475767,0.37656329152077705
0.37546942240733366,0.3795003050113055
0.37982153061907364,0.38258190994979224
0.3842240846055061,0.38657144781829744
0.38867766908926676,0.39094844674641527
0.393182875570577,0.39510496371046333
0.39774030240580366,0.39925529369140283
0.40235055488692933,0.40345373061291734
0.4070142453219439,0.4077008320879538
0.4117319931161679,0.4119971621928134
0.4165044248545185,0.41634329154206906
0.42133217438472886,0.4207397973643512
0.4262158829015325,0.42518726357901215
0.43115619903182284,0.4296862808736789
0.43615377892080054,0.43423744678270504
0.441209286319119,0.4388413657665321
0.4463233926710397,0.44349864929197
0.4514967772036102,0.44836415047843314
0.4567301270168747,0.4534134905205106
0.4620241371751313,0.458521358029672
0.46737951079924633,0.46368843140435656
0.47279695916003905,0.46891539690639583
0.4782772017727485,0.4742029487521593
0.4838209664925957,0.4795517892047564
0.48942898961145315,0.48481459482188355
0.49510201595563513,0.4898225870508403
0.5008407989848213,0.4948751506216674
0.5066461008921268,0.4999650145854294
0.5125186927053332,0.5051138757335993
0.5184593543892912,0.5103224179091627
0.5244688749495119,0.516082319483748
0.5305480525369574,0.5221529398070731
0.5366976945540476,0.5282939253718342
0.5429186177618943,0.5345060917894413
0.5492116483887789,0.5404448087851241
0.5555776222398878,0.5460998328204815
0.5620173848083188,0.5518204048740609
0.5685317913873753,0.557607284720298
0.5751217071841613,0.5634612409402586
0.5817880074344935,0.5693830510237183
0.5885315775191451,0.5753735014724235
0.595353313081437,0.5814514610433034
0.6022541201461928,0.5877288546894865
0.6092349152400711,0.5940790103098958
0.6162966255132942,0.60050277129674
0.6234401888627864,0.6070009908180818
0.6306665540567405,0.6135745319311505
0.6379766808606282,0.6202242676969687
0.6453715401646701,0.6269120935863842
0.6528521141127848,0.6336519308508528
0.6604193962330305,0.6404698903254242
0.6680743915695615,0.6473668775334029
0.675818116816111,0.6543438084941156
0.6836516004510238,0.6618095918111299
0.6915758828738525,0.6688842657846975
0.6995920165435374,0.6760255790306955
0.707701066118189,0.6832496680399536
0.7159041085964888,0.6905574922756328
0.7242022334607315,0.6979500223221398
0.732596542821523,0.7054282400140338
0.741088151564157,0.7136663338813918
0.7496781874966877,0.7235085421840841
0.7583677914997191,0.7334648326277432
0.7671581176779302,0.7435365275512675
0.7760503335133571,0.7537000687598627
0.7850456200204509,0.763935248387835
0.794145171902934,0.7742890651315062
0.8033501977124734,0.7847628941269982
0.8126619200091946,0.7953581264497901
0.822081575524054,0.8060600150884492
0.8316104153230961,0.8168582799700397
0.8412497049736118,0.8270130065113253
0.8510007247122247,0.8377063984898754
0.8608647696149244,0.8484819962142597
0.8708431497690724,0.8588864082579117
0.880937190447399,0.8697608274119066
0.8911482322840202,0.8807612931786843
0.9014776314524917,0.8918892665786793
0.9119267598459299,0.9028005643795598
0.9224970052592174,0.9136076155625399
0.9331897715733238,0.9257077750184438
0.9440064789417604,0.9376151702234408
0.9549485639791966,0.9492292477472104
0.9660174799522646,0.9608898784640161
0.9772146969725725,0.973195848091706
0.9885417021919574,0.9860099322882346
1.0,0.9977941670586654


==> data/EEG/Ensemble/NHiTS-attack_mode/total/roc_SeasonalityLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0
0.0008748668120479914,0.0
0.0008850074914473438,0.0
0.00089526571259964,0.0
0.0009056428379445294,0.0
0.0009161402457138521,0.0
0.0009267593301146883,0.0
0.0009375015015145289,0.0
0.0009483681866285928,0.0
0.0009593608287093146,0.0
0.0009704808877380307,0.0
0.0009817298406188842,0.0
0.00099310918137498,0.0
0.0010046204213468132,0.0
0.001016265089392995,0.0
0.0010280447320933097,0.0
0.0010399609139541202,0.0
0.0010520152176161591,0.0
0.0010642092440647246,0.0
0.001076544612842316,0.0
0.0010890229622637305,0.0
0.001101645949633657,0.0
0.001114415251466788,0.0
0.0011273325637104871,0.0
0.0011403996019700331,0.0
0.0011536181017364785,0.0
0.0011669898186171474,0.0
0.0011805165285688054,0.0
0.0011942000281335325,0.0
0.0012080421346773289,0.0
0.0012220446866314887,0.0
0.0012362095437367692,0.0
0.0012505385872903913,0.0
0.0012650337203959038,0.0
0.0012796968682159415,0.0
0.001294529978227916,0.0
0.0013095350204826678,0.0
0.0013247139878661174,0.0
0.0013400688963639508,0.0
0.001355601785329369,0.0
0.0013713147177539455,0.0
0.001387209780541621,0.0
0.001403289084785873,0.0
0.0014195547660501016,0.0
0.0014360089846512606,0.0
0.0014526539259467812,0.0
0.0014694918006248172,0.0
0.0014865248449978572,0.0
0.0015037553212997384,0.0
0.001521185517986105,0.0
0.0015388177500383464,0.0
0.001556654359271062,0.0
0.0015746977146430866,0.0
0.001592950212572123,0.0
0.0016114142772530198,0.0
0.0016300923609797412,0.0
0.0016489869444710648,0.0
0.001668100537200059,0.0
0.0016874356777273757,0.0
0.001706994934038408,0.0
0.001726780903884356,0.0
0.0017467962151272458,0.0
0.0017670435260889468,0.0
0.0017875255259042354,0.0
0.0018082449348779518,0.0
0.0018292045048462937,0.0
0.0018504070195423021,0.0
0.0018718552949655793,0.0
0.0018935521797562953,0.0
0.0019155005555735278,0.0
0.0019377033374779887,0.0
0.0019601634743191855,0.0
0.001982883949127071,0.0
0.002005867779508234,0.0
0.002029118018046678,0.0
0.002052637752709252,0.0
0.0020764301072557748,0.0
0.0021004982416539153,0.0
0.0021248453524988827,0.0
0.0021494746734379805,0.0
0.00217438947560008,0.0
0.0021995930680300748,0.0
0.0022250887981283695,0.0
0.002250880052095462,0.0
0.00227697025538168,0.0
0.0023033628731421313,0.0
0.002330061410696925,0.0
0.002357069413996728,0.0
0.0023843904700937206,0.0
0.002412028207618007,0.0
0.00243998629725955,0.0
0.0024682684522556926,0.0
0.0024968784288843266,0.0
0.0025258200269627847,0.0
0.002555097090352507,0.0
0.0025847135074695635,0.0
0.002614673211801092,0.0
0.00264498018242772,0.0
0.002675638444552045,0.0
0.0027066520700332413,0.0
0.0027380251779278576,0.0
0.0027697619350368907,0.0
0.002801866556459195,0.0
0.002834343306151309,0.004259103167370394
0.0028671964974937695,0.004294139471913893
0.0029004304938639917,0.004329581886195265
0.002934049709215787,0.004365435117478054
0.0029680586086656023,0.00440170392758823
0.003002461709085549,0.004438393133546617
0.0030372635797033115,0.004475507608208672
0.0030724688427090033,0.004513052280911663
0.003108082173869064,0.004551032138129361
0.0031441083031472647,0.004589452224134314
0.00318055201533292,0.0046283176416678
0.0032174181506763717,0.004667633552617543
0.003254711605531848,0.004707405178703286
0.003292437333007769,0.0047476378021703135
0.0033306003436245884,0.004788336766491006
0.003369205705980267,0.004829507477074534
0.003408258547423452,0.00487115540198477
0.0034477640547344642,0.00491328607266653
0.0034877274748141775,0.004955905084680227
0.003528154115380883,0.004999018098445045
0.0035690493456752297,0.005042630839990718
0.0036104185971733375,0.005086749101718035
0.0036522673643081755,0.005131378743168154
0.0036946012051993025,0.0051765256918008306
0.003737425742391064,0.005222195943781672
0.0037807466635993493,0.005268395564778514
0.0038245697224669993,0.00531513069076703
0.0038689007393279753,0.005362407528845672
0.003913745601980384,0.005410232358060071
0.0039591102664684585,0.005458611530236981
0.004005000757873611,0.005507551470827889
0.004051423171114647,0.005557058679762414
0.0040983836717572615,0.005607139732311588
0.004145888496832911,0.005657801279961146
0.004193943955667186,0.005709050051294943
0.004242556430717777,0.0057608928528886045
0.004291732378422158,0.005813336570213535
0.004341478330055092,0.0058663881685514134
0.004391800892596086,0.005920054693919281
0.004442706749606883,0.00597434327400535
0.004494202662119142,0.006029261119115667
0.0045462954695324,0.006084815523131751
0.004598992090522438,0.006141013864479313
0.004652299523960189,0.006197863607108226
0.004706224849841282,0.006255372301483849
0.004760775230226368,0.006313547585589825
0.00481595791019235,0.006372397185942525
0.004871780218794631,0.006431928918617243
0.004928249570040513,0.006492150690286271
0.004985373463873894,0.0065530704992690335
0.005043159487171359,0.006614696436594369
0.005101615314749833,0.006677036687075141
0.005160748710385908,0.006740099530395298
0.005220567527846975,0.006803893342209532
0.005281079711934331,0.006868426595255691
0.005342293299538352,0.006933707860480077
0.005404216420705915,0.006999745808175792
0.00546685729972018,0.007066549209134279
0.0055302242561929005,0.007134126935810211
0.005594325706169377,0.007202487963499872
0.005659170163246243,0.007271641371533224
0.005724766239702178,0.007341596344479748
0.005791122647641758,0.0074123621733683115
0.005858248200152536,0.007483948256921134
0.005926151812475552,0.007556364102802082
0.005994842503189409,0.007629619328879421
0.006064329395408062,0.0077037236645032025
0.006134621717992506,0.007778686951797472
0.0062057288067765,0.007854519146967437
0.0062776601058065,0.007931230321621796
0.006350425168595962,0.008008830664110397
0.00642403365939419,0.008087330480877388
0.006498495354469888,0.008166740197830077
0.006573820143409586,0.008247070361723629
0.006650018030431118,0.008328331641561826
0.006727099135712337,0.008410534830014083
0.006805073696735206,0.008493690844848845
0.0068839520696454964,0.008577810730383644
0.006963744730628222,0.00866290565895193
0.007044462277299037,0.008738475437455205
0.007126115430111745,0.008812503446194693
0.007208715033782135,0.008887389521891186
0.007292272058728313,0.008963143610495078
0.007376797602527731,0.009039775773241394
0.007462302891391108,0.009117296187986056
0.007548799281653432,0.011129200014616304
0.007636298261282241,0.011228486487529594
0.0077248114514034,0.01132892380109273
0.007814350607844541,0.011430525294828837
0.00790492762269642,0.011533304462880948
0.007996554525892346,0.011637274955804225
0.008089243486805939,0.011742450582378942
0.008183006815867389,0.011848845311444495
0.008277856966198472,0.011956473273754672
0.00837380653526649,0.01206534876385441
0.008470868266557402,0.012175486241978317
0.008569055051268348,0.012286900335971209
0.008668379930019773,0.012399605843230885
0.008768856094587427,0.012513617732673456
0.008870496889654403,0.012628951146721405
0.00897331581458352,0.012745621403314741
0.009077326525210223,0.012863643997945436
0.009182542835656282,0.01298303460571544
0.009288978720164497,0.013103809083418579
0.009396648314954691,0.01322598347164655
0.009505565920101192,0.013349573996919347
0.009615746001432095,0.013474597073840383
0.009727203192450537,0.013601069307276583
0.009839952296278227,0.013729007494563737
0.009954008287621519,0.013858428627737451
0.010069386314760271,0.013989349895789916
0.010186101701559752,0.014121788686952862
0.010304169949505875,0.014255762591006969
0.01042360673976401,0.014391289401618029
0.010544427935261684,0.01452838711870022
0.010666649582795389,0.014667073950806743
0.010790287915161836,0.01480736831754818
0.01091535935331391,0.014949288852038887
0.011041880508541602,0.015092854403371743
0.011169868184678225,0.015238084039121573
0.011299339380332217,0.015384997047877606
0.011430311291144786,0.015533612941805268
0.011562801312073753,0.01568395145923769
0.011696827039703846,0.01583603256729724
0.01183240627458378,0.015989876464547432
0.011969557023590427,0.0161455035836756
0.012108297502320394,0.016302934594206654
0.012248646137509308,0.016462190405248288
0.012390621569479156,0.016623292168267998
0.012534242654613994,0.016786261279902327
0.01267952846786434,0.01695111938479863
0.012826498305280598,0.017117888378489793
0.012975171686575868,0.017286590410302283
0.013125568357718427,0.017457247886297902
0.013277708293554291,0.017629883472249624
0.013431611700460153,0.017804520096651934
0.013587299019027091,0.017981180953766083
0.013744790926775366,0.018159889506700604
0.013904108340900697,0.018340669490527546
0.014065272421052363,0.018523544915434842
0.014228304572143519,0.018708540069915226
0.014393226447194065,0.018895679523992053
0.014560059950206485,0.01908498813248259
0.014728827239075018,0.019276491038299082
0.014899550728528537,0.019470213675788085
0.015072253093107555,0.01966618177410851
0.01524695727017573,0.01986442136064886
0.015423686462966274,0.02006495876448401
0.01560246414366368,0.02026782061987209
0.015783314056521166,0.020473033869791903
0.01596626022101425,0.020680625769521354
0.01615132693503091,0.020890623890257344
0.01633853877809862,0.02110305612277756
0.016527920614648955,0.021317950681144875
0.0167194975973199,0.021535336106454524
0.016913295170296487,0.021755241270624753
0.01710933907269015,0.021995443813666766
0.01730765534195726,0.022267917214760225
0.01750827031735725,0.022543548885623762
0.017711210643450888,0.022822375434116724
0.017916503273639015,0.02310443389242425
0.018124175473742375,0.023389761721975693
0.018334254825622908,0.02367839681842006
0.018546769230846995,0.023970377516659043
0.018761746914391215,0.0242657425959385
0.018979216428391014,0.024564531284998897
0.019199206655932846,0.02486678326728539
0.019421746814890263,0.025172538686218455
0.019646866461804465,0.025481838150525415
0.01987459549580984,0.025794722739633926
0.02010496416260499,0.026111234009127897
0.02033800305846982,0.02643141399626668
0.020573743134329137,0.026755305225568213
0.02081221569986339,0.027082950714456894
0.021053452427667062,0.027414393978976923
0.02129748535745521,0.027749679039571824
0.021544346900318843,0.02808885042693106
0.02179406984302956,0.028431953187904292
0.0220466873523941,0.02877903289148427
0.022302232979659387,0.029130135634859056
0.022560740664968614,0.029485308049534385
0.022822244741868985,0.029844597307527032
0.023086779941871697,0.030208051127629892
0.023354381399064792,0.030575717781749737
0.023625084654779475,0.03094764610131845
0.023898925662310503,0.03126699274324952
0.024175940791691306,0.03158812923337679
0.024456166834524465,0.03191963988195877
0.024739641008868142,0.03225499310767186
0.025026400964179192,0.03259423345025881
0.025316484786313556,0.03293740596572754
0.025609931002584595,0.0332845562323352
0.025906778586880088,0.033635730356641635
0.026207066964838526,0.03399097497963302
0.02651083601908539,0.03435033728291641
0.026818126094530156,0.034713864994986174
0.02712897800372467,0.035081606397563005
0.027443433032283655,0.035453610332006454
0.02776153294436801,0.03582992620580174
0.028083319988231725,0.0362106039991218
0.028408836901833042,0.036595694271465355
0.028738126918510663,0.03698524816837194
0.029071233772725785,0.03737931742821481
0.029408201705870638,0.03777795438907248
0.029749075472144403,0.03818121199568001
0.030093900344497212,0.03858914380646084
0.03044272212064303,0.039001804000640114
0.030795587129142266,0.03941924738544041
0.03115254223555488,0.03984152940336103
0.03151363484866479,0.04026870613954148
0.031878912926776456,0.04070083432921039
0.03224842498408442,0.04113797136522085
0.0326222200971167,0.04158017530567289
0.03300034791125285,0.04202750488162453
0.03338285864731761,0.042480019504892066
0.033769803108250916,0.04293777927594083
0.03416123268585528,0.04340084499186736
0.034557199367621395,0.0438692781544742
0.03495775574363275,0.044343140978438195
0.035362955013550426,0.04482249639957345
0.03577285099367873,0.04530740808319017
0.0361874981241128,0.04579794043255035
0.03660695147596903,0.04629415859742139
0.03703126675869927,0.046796128482728946
0.03746050032748993,0.04730391675731009
0.037894709190746674,0.047817590862767836
0.03833395101766601,0.04833721902242843
0.03877828414589457,0.04886287025040231
0.03922776758927719,0.04939461436075023
0.03968246104569482,0.04993252197675555
0.040142424904993215,0.05047666454030404
0.040607720257003654,0.05102711432137239
0.041078408899656464,0.05158394442762667
0.04155455334718875,0.05214722881413217
0.04203621683844714,0.05271704229317558
0.04252346334528682,0.05329346054420123
0.04301635758106795,0.053876560123862376
0.0435149650092505,0.05446641847618905
0.044019351852088745,0.055063113942873707
0.044529585099426554,0.05566672577367615
0.04504573251759458,0.05627733413694906
0.04556786265841064,0.056895020130285474
0.046096044868284336,0.05751986579128973
0.04663034929742731,0.05815195410847328
0.04717084690917017,0.05879136903227666
0.047717609489387455,0.05943819548621944
0.04827070965603183,0.0600690751236633
0.0488302208687788,0.06070170248638288
0.0493962174387832,0.061341662703859594
0.04996877453854884,0.06198904077203588
0.0505479682119124,0.06264392267205163
0.05113387538414326,0.06330639538166383
0.05172657387216019,0.06397654688679837
0.05232614239486662,0.06465446619323588
0.052932660583605615,0.06532585400463295
0.05354620899273607,0.06593432093080126
0.05416686911033152,0.0665498406653953
0.05479472336900287,0.06717249495830899
0.05542985515684669,0.0678023665070085
0.05607234882852033,0.06843953896751558
0.05672228971644543,0.06908409696551832
0.05737976414214134,0.06973612610761068
0.05804485942768978,0.07039571299266223
0.05871766390733255,0.0710629452233198
0.05939826693920356,0.07173791141764227
0.060086758917196864,0.07242070122087042
0.0607832312829723,0.0733049215535771
0.06148777653810023,0.07438002240392667
0.062200488256347115,0.0754687901874184
0.06292146109610344,0.07657017800047428
0.06365079081295572,0.07768433212327325
0.06438857427240419,0.0788114005315442
0.06513490946272803,0.07995153291621937
0.0658898955079995,0.08110488070331534
0.06665363268124913,0.08227159707404463
0.06742622241778341,0.08345183698516043
0.06820776732865685,0.08464575718953704
0.06899837121430018,0.08585351625698884
0.0697981390783066,0.08707527459533085
0.07060717714137772,0.08831119447168295
0.07142559285543126,0.08956144003402153
0.07225349491787214,0.09082617733298053
0.07309099328602911,0.09210557434390541
0.07393819919175866,0.09339980098916277
0.07479522515621821,0.09470902916070836
0.07566218500481055,0.09603343274291694
0.07653919388230147,0.09737318763567654
0.0774263682681127,0.09872847177775054
0.07832382599179197,0.10009946517041052
0.07923168624866253,0.1014863499013429
0.08015006961565405,0.10288931016883307
0.08107909806731686,0.1043085323062293
0.08201889499202203,0.10574420480669061
0.08296958520834907,0.10719651834822147
0.08393129498166364,0.10866566581899637
0.08490415204088747,0.1101518423429784
0.0858882855954625,0.11165524530583429
0.08688382635251184,0.1131760743811503
0.08789090653419954,0.11471453155695155
0.08890965989529158,0.1162708211625291
0.08994022174092044,0.11784514989557765
0.09098272894455559,0.11926272722500339
0.09203731996618221,0.12069384151252857
0.09310413487069075,0.12214154400636558
0.09418331534647952,0.1236060269822754
0.0952750047242729,0.12508748494470884
0.09637934799615785,0.12658611465263975
0.09749649183484087,0.1278118681838721
0.0986265846131282,0.12898375496042747
0.09976977642363201,0.13016922520812352
0.10092621909870483,0.13136843637449874
0.10209606623060476,0.1325815477320834
0.10327947319189525,0.13380872039955377
0.10447659715608053,0.13505011736313086
0.10568759711848051,0.13630590349822708
0.10691263391734772,0.1375762455913443
0.10815187025522892,0.13887093707264436
0.10940547072057435,0.14024394585688152
0.11067360180959745,0.14163286934002106
0.11195643194838795,0.14302316460008235
0.11325413151528127,0.14442535187090705
0.11456687286348727,0.1458437920517467
0.11589483034398118,0.14727867353190524
0.11723818032865997,0.14873018688432818
0.11859710123376706,0.15019852489091348
0.11997177354358855,0.15168388256811563
0.12136237983442417,0.1531864571928467
0.12276910479883604,0.15470644832867778
0.12419213527017846,0.15624405785234344
0.12563166024741215,0.15779948998055437
0.12708787092020596,0.15937295129711995
0.12856096069432965,0.16107018305236903
0.130051125217341,0.16282736925364166
0.13155856240457053,0.1646049231973714
0.1330834724654076,0.16640308096834683
0.1346260579298911,0.16822208138784178
0.13618652367560827,0.17006216604533428
0.1377650769549055,0.17192357933059316
0.13936192742241435,0.17380656846613637
0.14097728716289676,0.1757113835400659
0.142611370719413,0.17763827753928307
0.14426439512181588,0.1795875063830885
0.14593657991557576,0.18155932895717244
0.1476281471909391,0.18355400714799808
0.14933932161242533,0.18557180587758398
0.15107033044866555,0.18761299313868962
0.15282140360258709,0.1896778400304086
0.15459277364194784,0.19178784036159752
0.15638467583022478,0.19392436431766175
0.15819734815786016,0.1960856529626696
0.16003103137387018,0.19827199334690981
0.16188596901781993,0.20048367584790328
0.1637624074521689,0.20272099420896922
0.16566059589499152,0.2049842455782387
0.16758078645307686,0.2072737305481201
0.16952323415541215,0.20958975319522222
0.1714881969870541,0.21193262112073977
0.17347593592339325,0.21430264549130768
0.1754867149648152,0.21670014108032798
0.1775208011717636,0.21912542630977683
0.1795784647002097,0.22157882329249495
0.18165997883753285,0.223497957071651
0.18376562003881725,0.22608670253714264
0.18589566796356882,0.22871628994320917
0.18805040551285834,0.23137635719200184
0.1902301188668946,0.23406725757879815
0.19243509752303323,0.236789348493961
0.19466563433422632,0.23954299147040495
0.19692202554791735,0.24232855223161323
0.19920457084538712,0.24514640074021093
0.20151357338155584,0.2479969112471016
0.20384933982524642,0.25088046234117284
0.20621218039991446,0.2537974369995786
0.2086024089248505,0.256748222638604
0.21102034285685967,0.2597332111651198
0.21346630333242453,0.26275279902863324
0.21594061521035676,0.2658073872739425
0.21844360711494284,0.2688973815944007
0.22097561147959033,0.2720231923857983
0.22353696459097966,0.2751852348008694
0.22612800663372795,0.27838392880443014
0.2287490817355704,0.2816196992291558
0.2314005380130654,0.28489297583200507
0.23408272761782944,0.2882041933512976
0.23679600678330787,0.2915537915644537
0.23954073587208793,0.2949422153464033
0.24231727942376008,0.29836991472867136
0.24512600620333397,0.3018373449591488
0.24796728925021602,0.3054476525839305
0.2508415059277541,0.30911135492153385
0.2537490379733572,0.3128175236440871
0.2566902715491952,0.31656665098422393
0.25966559729348726,0.3203592348801017
0.26267541037238384,0.3241957790415349
0.26572011053245065,0.32779815880853985
0.26880010215376077,0.33091746428427904
0.2719157943036019,0.3340729259798479
0.2750676007908067,0.337264962986048
0.2782559402207126,0.3404939992514097
0.28148123605075814,0.343760463638498
0.28474391664672477,0.3470647899808721
0.28804441533962977,0.3504074171407049
0.2913831704832789,0.3537887890670698
0.2947606255124859,0.35720935485490357
0.29817722900196736,0.3606695688046532
0.30163343472591975,0.3641698904826128
0.30512970171828707,0.3677107847819612
0.30866649433372745,0.3712927219845059
0.3122442823092858,0.3749161778231442
0.3158635408267819,0.37858163354504615
0.31952475057592133,0.3822895759755721
0.32322839781813806,0.38604049758292985
0.3269749744511768,0.3898348965435813
0.33076497807442423,0.3936732768084076
0.3345989120549975,0.39755614816964124
0.3384772855945983,0.40148402632857355
0.34240061379714254,0.4054574329640477
0.34636941773717345,0.4094768958017445
0.3503842245290676,0.4136242471772033
0.3544455673970435,0.4192644550055805
0.3585539857459817,0.42497003911586223
0.36271002523306484,0.4307417572918687
0.3669142378402494,0.43581701603602496
0.3711671819475767,0.43819711737281475
0.37546942240733366,0.4406048067313033
0.37982153061907364,0.44304040388734633
0.3842240846055061,0.445504232323357
0.38867766908926676,0.44799661927126977
0.393182875570577,0.45132759928273647
0.39774030240580366,0.4556056078842274
0.40235055488692933,0.4599862816936248
0.4070142453219439,0.4656158104071829
0.4117319931161679,0.47131059161982725
0.4165044248545185,0.4770713816805974
0.42133217438472886,0.4828989457054598
0.4262158829015325,0.48879405767892614
0.43115619903182284,0.49475750055684886
0.43615377892080054,0.5007900663704099
0.441209286319119,0.5068925563313137
0.4463233926710397,0.513065780938199
0.4514967772036102,0.5193105600842858
0.4567301270168747,0.5256277231662677
0.4620241371751313,0.5320267091191241
0.46737951079924633,0.5359894158014277
0.47279695916003905,0.539081745139228
0.4782772017727485,0.5422099180134158
0.4838209664925957,0.5453743498904438
0.48942898961145315,0.5495038443744651
0.49510201595563513,0.5540495466214246
0.5008407989848213,0.5586479386132647
0.5066461008921268,0.5632996310827313
0.5125186927053332,0.5680052418416422
0.5184593543892912,0.5727653958629415
0.5244688749495119,0.5775807253637043
0.5305480525369574,0.5824518698891051
0.5366976945540476,0.5873794763973584
0.5429186177618943,0.5923641993456438
0.5492116483887789,0.5973178666515497
0.5555776222398878,0.6022227369313905
0.5620173848083188,0.607184460113088
0.5685317913873753,0.6122036951850083
0.5751217071841613,0.6197915327068395
0.5817880074344935,0.6267148254815533
0.5885315775191451,0.6324465549811622
0.595353313081437,0.6382447216006377
0.6022541201461928,0.6441100954200921
0.6092349152400711,0.6500434554457224
0.6162966255132942,0.6560455897132742
0.6234401888627864,0.6621172953927037
0.6306665540567405,0.6682593788940534
0.6379766808606282,0.6741614046110458
0.6453715401646701,0.6791653784754634
0.6528521141127848,0.6842273539625088
0.6604193962330305,0.6893480033754986
0.6680743915695615,0.6945280068104935
0.675818116816111,0.6997680522466231
0.6836516004510238,0.7050688356374608
0.6915758828738525,0.710431061003456
0.6995920165435374,0.7158554405254378
0.707701066118189,0.7213426946392036
0.7159041085964888,0.7275530729672975
0.7242022334607315,0.7348534389779415
0.732596542821523,0.7425390778965077
0.741088151564157,0.7503138019182909
0.7496781874966877,0.7581786436387199
0.7583677914997191,0.765924470249805
0.7671581176779302,0.7736254318918767
0.7760503335133571,0.7814156562445733
0.7850456200204509,0.7892961779619907
0.794145171902934,0.7967854809708248
0.8033501977124734,0.8038575974814225
0.8126619200091946,0.8108586956467752
0.822081575524054,0.8163966575561359
0.8316104153230961,0.8219988106034792
0.8412497049736118,0.8276658988354895
0.8510007247122247,0.8340812820947493
0.8608647696149244,0.8425561680574702
0.8708431497690724,0.8508544173318304
0.880937190447399,0.8587175224870848
0.8911482322840202,0.8664288953807138
0.9014776314524917,0.8749820999873267
0.9119267598459299,0.8834114210681838
0.9224970052592174,0.8919384473556599
0.9331897715733238,0.9005656694859193
0.9440064789417604,0.9092535717128678
0.9549485639791966,0.9208193070037286
0.9660174799522646,0.9333567060972533
0.9772146969725725,0.946573782785807
0.9885417021919574,0.9858818167017096
1.0,0.9983838451716955


==> data/EEG/Ensemble/NHiTS-attack_mode/total/roc_TS2VecLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0
0.0008748668120479914,0.0
0.0008850074914473438,0.0
0.00089526571259964,0.0
0.0009056428379445294,0.0
0.0009161402457138521,0.0
0.0009267593301146883,0.0
0.0009375015015145289,0.0
0.0009483681866285928,0.0
0.0009593608287093146,0.0
0.0009704808877380307,0.0
0.0009817298406188842,0.0
0.00099310918137498,0.0
0.0010046204213468132,0.0
0.001016265089392995,0.0
0.0010280447320933097,0.0
0.0010399609139541202,0.0
0.0010520152176161591,0.0
0.0010642092440647246,0.0
0.001076544612842316,0.0
0.0010890229622637305,0.0
0.001101645949633657,0.0
0.001114415251466788,0.0
0.0011273325637104871,0.0
0.0011403996019700331,0.0
0.0011536181017364785,0.0
0.0011669898186171474,0.0
0.0011805165285688054,0.0
0.0011942000281335325,0.0
0.0012080421346773289,0.0
0.0012220446866314887,0.0
0.0012362095437367692,0.0
0.0012505385872903913,0.0
0.0012650337203959038,0.0
0.0012796968682159415,0.0
0.001294529978227916,0.0
0.0013095350204826678,0.0
0.0013247139878661174,0.0
0.0013400688963639508,0.0
0.001355601785329369,0.0
0.0013713147177539455,0.0
0.001387209780541621,0.0
0.001403289084785873,0.0
0.0014195547660501016,0.0
0.0014360089846512606,0.0
0.0014526539259467812,0.0
0.0014694918006248172,0.0
0.0014865248449978572,0.0
0.0015037553212997384,0.0
0.001521185517986105,0.0
0.0015388177500383464,0.0
0.001556654359271062,0.0
0.0015746977146430866,0.0
0.001592950212572123,0.0
0.0016114142772530198,0.0
0.0016300923609797412,0.0
0.0016489869444710648,0.0
0.001668100537200059,0.0
0.0016874356777273757,0.0
0.001706994934038408,0.0
0.001726780903884356,0.0
0.0017467962151272458,0.0
0.0017670435260889468,0.0
0.0017875255259042354,0.0
0.0018082449348779518,0.0
0.0018292045048462937,0.0
0.0018504070195423021,0.0
0.0018718552949655793,0.0
0.0018935521797562953,0.0
0.0019155005555735278,0.0
0.0019377033374779887,0.0
0.0019601634743191855,0.0
0.001982883949127071,0.0
0.002005867779508234,0.0
0.002029118018046678,0.0
0.002052637752709252,0.0
0.0020764301072557748,0.0
0.0021004982416539153,0.0
0.0021248453524988827,0.0
0.0021494746734379805,0.0
0.00217438947560008,0.0
0.0021995930680300748,0.0
0.0022250887981283695,0.0
0.002250880052095462,0.0
0.00227697025538168,0.0
0.0023033628731421313,0.0
0.002330061410696925,0.0
0.002357069413996728,0.0
0.0023843904700937206,0.0
0.002412028207618007,0.0
0.00243998629725955,0.0
0.0024682684522556926,0.0
0.0024968784288843266,0.0
0.0025258200269627847,0.0
0.002555097090352507,0.0
0.0025847135074695635,0.0
0.002614673211801092,0.0
0.00264498018242772,0.0
0.002675638444552045,0.0
0.0027066520700332413,0.0
0.0027380251779278576,0.0
0.0027697619350368907,0.0
0.002801866556459195,0.0
0.002834343306151309,0.0
0.0028671964974937695,0.0
0.0029004304938639917,0.0
0.002934049709215787,0.0
0.0029680586086656023,0.0
0.003002461709085549,0.0
0.0030372635797033115,0.0
0.0030724688427090033,0.0
0.003108082173869064,0.0
0.0031441083031472647,0.00043005188233056157
0.00318055201533292,0.0004365736945152404
0.0032174181506763717,0.00044317110175685453
0.003254711605531848,0.00044984498028619247
0.003292437333007769,0.00045659621649053224
0.0033306003436245884,0.000463425707031366
0.003369205705980267,0.0004703343589634902
0.003408258547423452,0.0004773230898554751
0.0034477640547344642,0.0004843928279115311
0.0034877274748141775,0.0004915445120947879
0.003528154115380883,0.0004987790922520022
0.0035690493456752297,0.0005060975292397111
0.0036104185971733375,0.0005135007950518476
0.0036522673643081755,0.0005209898729488353
0.0036946012051993025,0.0005285657575881801
0.003737425742391064,0.0005362294551565743
0.0037807466635993493,0.0005439819835035332
0.0038245697224669993,0.0005518243722765802
0.0038689007393279753,0.0005597576630579984
0.003913745601980384,0.0005677829095031683
0.0039591102664684585,0.0005759011774805081
0.004005000757873611,0.011243648931121016
0.004051423171114647,0.011435098753574856
0.0040983836717572615,0.011628767692405994
0.004145888496832911,0.01182468146964139
0.004193943955667186,0.012022866105454917
0.004242556430717777,0.0122233479216232
0.004291732378422158,0.012426153545021523
0.004341478330055092,0.01263130991116028
0.004391800892596086,0.012838844267762387
0.004442706749606883,0.013048784178382167
0.004494202662119142,0.013261157526066202
0.0045462954695324,0.013475992517056596
0.004598992090522438,0.013693317684537163
0.004652299523960189,0.013913161892423058
0.004706224849841282,0.014135554339194322
0.004760775230226368,0.014360524561773842
0.00481595791019235,0.014588102439450296
0.004871780218794631,0.014818318197846564
0.004928249570040513,0.015051202412934095
0.004985373463873894,0.015286786015093866
0.005043159487171359,0.015525100293224365
0.005101615314749833,0.015766176898897213
0.005160748710385908,0.016010047850560958
0.005220567527846975,0.01625674553779357
0.005281079711934331,0.01650630272560425
0.005342293299538352,0.01675875255878511
0.005404216420705915,0.01701412856631326
0.00546685729972018,0.017272464665803934
0.0055302242561929005,0.017533795168015277
0.005594325706169377,0.017798154781405257
0.005659170163246243,0.018065578616741493
0.005724766239702178,0.018336102191764438
0.005791122647641758,0.018609761435904662
0.005858248200152536,0.018886592695054806
0.005926151812475552,0.019166632736396825
0.005994842503189409,0.019449918753285205
0.006064329395408062,0.019736488370186777
0.006134621717992506,0.020026379647677797
0.0062057288067765,0.020319631087498922
0.0062776601058065,0.020616281637668817
0.006350425168595962,0.02091637069765699
0.00642403365939419,0.02121993812361663
0.006498495354469888,0.02152702423367807
0.006573820143409586,0.02183766981330361
0.006650018030431118,0.022151916120704423
0.006727099135712337,0.022469804892320245
0.006805073696735206,0.022791378348362562
0.0068839520696454964,0.02311667919842207
0.006963744730628222,0.023445750647141123
0.007044462277299037,0.023778636399951942
0.007126115430111745,0.024115380668881303
0.007208715033782135,0.024456028178422552
0.007292272058728313,0.024800624171475667
0.007376797602527731,0.025149214415356138
0.007462302891391108,0.025501845207873564
0.007548799281653432,0.025858563383480634
0.007636298261282241,0.026219416319493444
0.0077248114514034,0.02658445194238388
0.007814350607844541,0.026953718734144934
0.00790492762269642,0.027327265738729824
0.007996554525892346,0.027705142568565735
0.008089243486805939,0.02808739941114306
0.008183006815867389,0.028474087035681016
0.008277856966198472,0.028865256799870568
0.00837380653526649,0.02926096065669541
0.008470868266557402,0.029661251161332104
0.008569055051268348,0.030066181478130182
0.008668379930019773,0.03047580538767309
0.008768856094587427,0.03089017729392108
0.008870496889654403,0.03130935223143679
0.00897331581458352,0.03173338587269466
0.009077326525210223,0.03216233453547503
0.009182542835656282,0.03259625519034395
0.009288978720164497,0.0330352054682197
0.009396648314954691,0.03347924366802698
0.009505565920101192,0.0339284287644399
0.009615746001432095,0.0343828204157146
0.009727203192450537,0.034842478971612814
0.009839952296278227,0.03530746548141708
0.009954008287621519,0.03577784170203905
0.010069386314760271,0.036253670106221686
0.010186101701559752,0.03673501389083647
0.010304169949505875,0.03722193698527697
0.01042360673976401,0.03771450405994951
0.010544427935261684,0.038212780534862344
0.010666649582795389,0.03871683258831439
0.010790287915161836,0.039226727165684636
0.01091535935331391,0.03974253198832351
0.011041880508541602,0.04026431556254719
0.011169868184678225,0.04079214718873624
0.011299339380332217,0.041326096970539745
0.011430311291144786,0.041866235824186006
0.011562801312073753,0.04241263548790134
0.011696827039703846,0.04296395705294032
0.01183240627458378,0.04352164431931695
0.011969557023590427,0.04408579580138395
0.012108297502320394,0.04465648642659084
0.012248646137509308,0.04523379199087959
0.012390621569479156,0.045817789168751434
0.012534242654613994,0.04640855552345041
0.01267952846786434,0.047006169517264766
0.012826498305280598,0.04761071052194794
0.012975171686575868,0.04822225882926031
0.013125568357718427,0.04884089566163303
0.013277708293554291,0.049466703182955575
0.013431611700460153,0.0500997645094883
0.013587299019027091,0.05074016372090142
0.013744790926775366,0.05138798587144208
0.013904108340900697,0.05204331700123074
0.014065272421052363,0.05270624414768855
0.014228304572143519,0.05337685535709718
0.014393226447194065,0.05405033657122562
0.014560059950206485,0.05439467974595372
0.014728827239075018,0.0547430142410636
0.014899550728528537,0.05509538632039773
0.015072253093107555,0.05545184278404797
0.01524695727017573,0.05581243097457128
0.015423686462966274,0.056177198783277545
0.01560246414366368,0.05654619465659015
0.015783314056521166,0.05691946760248047
0.01596626022101425,0.05729706719697671
0.01615132693503091,0.05767904359074847
0.01633853877809862,0.05806544751576726
0.016527920614648955,0.05845633029204467
0.0167194975973199,0.05885174383444827
0.016913295170296487,0.05925174065959669
0.01710933907269015,0.05965637389283458
0.01730765534195726,0.060065697275288425
0.01750827031735725,0.06047976517100413
0.017711210643450888,0.06089863257416737
0.017916503273639015,0.061196183525828285
0.018124175473742375,0.06141580113951238
0.018334254825622908,0.06163796436560302
0.018546769230846995,0.06186270271057928
0.018761746914391215,0.06209004602293316
0.018979216428391014,0.06232002449713387
0.019199206655932846,0.0625526686776381
0.019421746814890263,0.06278800946294678
0.019646866461804465,0.06302607810970882
0.01987459549580984,0.06326690623687246
0.02010496416260499,0.0635105258298847
0.02033800305846982,0.06375696924493947
0.020573743134329137,0.06400626921327497
0.02081221569986339,0.06425845884552082
0.021053452427667062,0.06451357163609575
0.02129748535745521,0.06465882846246415
0.021544346900318843,0.06473795557268672
0.02179406984302956,0.06481799985412383
0.0220466873523941,0.06489897193780995
0.022302232979659387,0.06498088257800508
0.022560740664968614,0.06506374265362302
0.022822244741868985,0.06514756316967635
0.023086779941871697,0.0652323552587379
0.023354381399064792,0.06531813018241944
0.023625084654779475,0.06540489933286738
0.023898925662310503,0.06549267423427574
0.024175940791691306,0.06558146654441674
0.024456166834524465,0.0656712880561892
0.024739641008868142,0.06576215069918473
0.025026400964179192,0.06585406654127218
0.025316484786313556,0.06594704779020041
0.025609931002584595,0.06604110679521968
0.025906778586880088,0.06613625604872178
0.026207066964838526,0.06623250818789925
0.02651083601908539,0.0663298759964237
0.026818126094530156,0.06642837240614376
0.02712897800372467,0.06652801049880251
0.027443433032283655,0.06662880350777506
0.02776153294436801,0.06673076481982597
0.028083319988231725,0.06683390797688735
0.028408836901833042,0.06693824667785736
0.028738126918510663,0.0670437947804196
0.029071233772725785,0.06715056630288364
0.029408201705870638,0.06725857542604688
0.029749075472144403,0.0673678364950779
0.030093900344497212,0.06747836402142175
0.03044272212064303,0.06759017268472728
0.030795587129142266,0.06770327733479678
0.03115254223555488,0.06781769299355826
0.03151363484866479,0.06793343485706062
0.031878912926776456,0.06805051829749183
0.03224842498408442,0.06816895886522063
0.0326222200971167,0.06828877229086183
0.03300034791125285,0.06840835561884145
0.03338285864731761,0.06852512377682764
0.033769803108250916,0.06865569641392685
0.03416123268585528,0.06883422583158913
0.034557199367621395,0.0690148246037668
0.03495775574363275,0.06919751671658028
0.035362955013550426,0.06938232643417579
0.03577285099367873,0.06956927830194799
0.0361874981241128,0.0697583971498
0.03660695147596903,0.06994970809544111
0.03703126675869927,0.07014323654772278
0.03746050032748993,0.07033900821001336
0.037894709190746674,0.07053704908361179
0.03833395101766601,0.070737385471201
0.03877828414589457,0.07094004398034129
0.03922776758927719,0.07114505152700414
0.03968246104569482,0.07135243533914706
0.040142424904993215,0.07156222296032996
0.040607720257003654,0.07177444225337315
0.041078408899656464,0.07198912140405808
0.04155455334718875,0.0722062889248707
0.04203621683844714,0.07242597365878845
0.04252346334528682,0.07264820478311088
0.04301635758106795,0.07287301181333497
0.0435149650092505,0.0731004246070751
0.044019351852088745,0.07333047336802859
0.044529585099426554,0.07356318864998726
0.04504573251759458,0.0737986013608953
0.04556786265841064,0.07403674276695439
0.046096044868284336,0.07427764449677626
0.04663034929742731,0.0745213385455834
0.04717084690917017,0.07476785727945857
0.047717609489387455,0.07501723343964335
0.04827070965603183,0.07526950014688676
0.0488302208687788,0.0755246909058442
0.0493962174387832,0.07578283960952716
0.04996877453854884,0.07604398054380497
0.0505479682119124,0.07630814839195822
0.05113387538414326,0.07657537823928535
0.05172657387216019,0.07684570557776241
0.05232614239486662,0.07711916631075692
0.052932660583605615,0.07739579675779637
0.05354620899273607,0.077675633659392
0.05416686911033152,0.07795871418191838
0.05479472336900287,0.07824507592254976
0.05542985515684669,0.07853475691425339
0.05607234882852033,0.07882779563084097
0.05672228971644543,0.07912423099207845
0.05737976414214134,0.07942410236885517
0.05804485942768978,0.07972744958841277
0.05871766390733255,0.08003674083271498
0.05939826693920356,0.08036501139533717
0.060086758917196864,0.0806970869788905
0.0607832312829723,0.08103301168779958
0.06148777653810023,0.08137283013770841
0.062200488256347115,0.08171658746140584
0.06292146109610344,0.08206432931482001
0.06365079081295572,0.08241610188308203
0.06438857427240419,0.08277195188666002
0.06513490946272803,0.08313192658756437
0.0658898955079995,0.08349607379562463
0.06665363268124913,0.08386444187483949
0.06742622241778341,0.08423707974980023
0.06820776732865685,0.08461403691218848
0.06899837121430018,0.08499536342734955
0.0697981390783066,0.08538110994094178
0.07060717714137772,0.08577132768566298
0.07142559285543126,0.086166068488055
0.07225349491787214,0.08656538477538687
0.07309099328602911,0.08696932958261801
0.07393819919175866,0.08737795655944197
0.07479522515621821,0.08779131997741202
0.07566218500481055,0.08820947473714896
0.07653919388230147,0.08861417838452061
0.0774263682681127,0.08895517909645206
0.07832382599179197,0.08930013238590392
0.07923168624866253,0.0896490840676458
0.08015006961565405,0.09000208048749142
0.08107909806731686,0.0903591685284541
0.08201889499202203,0.09072039561697337
0.08296958520834907,0.09108580972921394
0.08393129498166364,0.09145545939743767
0.08490415204088747,0.09182939371644928
0.0858882855954625,0.09220766235011689
0.08688382635251184,0.09259031553796811
0.08789090653419954,0.0929774041018625
0.08890965989529158,0.09341360685329707
0.08994022174092044,0.09456276990521972
0.09098272894455559,0.09574225164291228
0.09203731996618221,0.09693540488579236
0.09310413487069075,0.09814238810181089
0.09418331534647952,0.09936336159573858
0.0952750047242729,0.10059848753045672
0.09637934799615785,0.10184792994849472
0.09749649183484087,0.10311185479381743
0.0986265846131282,0.10439042993386474
0.09976977642363201,0.10568382518184694
0.10092621909870483,0.1069922123192984
0.10209606623060476,0.10831576511889215
0.10327947319189525,0.10965465936752017
0.10447659715608053,0.11100907288963986
0.10568759711848051,0.11237918557089192
0.10691263391734772,0.11376517938199165
0.10815187025522892,0.11516723840289739
0.10940547072057435,0.11658554884725889
0.11067360180959745,0.11802029908714919
0.11195643194838795,0.11944728592850085
0.11325413151528127,0.1208660265974619
0.11456687286348727,0.1223012120487334
0.11589483034398118,0.12375303289563258
0.11723818032865997,0.12466991288525159
0.11859710123376706,0.12522740994890394
0.11997177354358855,0.12579136902358554
0.12136237983442417,0.12636186501119143
0.12276910479883604,0.1269389736818129
0.12419213527017846,0.12752277168380088
0.12563166024741215,0.12811333655394597
0.12708787092020596,0.12871074672777633
0.12856096069432965,0.12931508154997523
0.130051125217341,0.12992642128491905
0.13155856240457053,0.13054484712733744
0.1330834724654076,0.13117044121309743
0.1346260579298911,0.131803286630112
0.13618652367560827,0.13244346742937557
0.1377650769549055,0.13309106863612694
0.13936192742241435,0.13374617626114202
0.14097728716289676,0.13440887731215734
0.142611370719413,0.13507925980542584
0.14426439512181588,0.13575741277740674
0.14593657991557576,0.13644342629659076
0.1476281471909391,0.1371373914754627
0.14933932161242533,0.13783940048260238
0.15107033044866555,0.13854954655492596
0.15282140360258709,0.13926792401006916
0.15459277364194784,0.13999462825891398
0.15638467583022478,0.1407297558182607
0.15819734815786016,0.14147340432364666
0.16003103137387018,0.1422256725423136
0.16188596901781993,0.14298666038632554
0.1637624074521689,0.1437564689258384
0.16566059589499152,0.1445352004025236
0.16758078645307686,0.1453229582431473
0.16952323415541215,0.14611984707330689
0.1714881969870541,0.14693940570629288
0.17347593592339325,0.1479383318882468
0.1754867149648152,0.14894883673567905
0.1775208011717636,0.14997105445820064
0.1795784647002097,0.15100512082106113
0.18165997883753285,0.15205117316318043
0.18376562003881725,0.15310935041538926
0.18589566796356882,0.15411683057585568
0.18805040551285834,0.15509003965924562
0.1902301188668946,0.15607452931833843
0.19243509752303323,0.15707043030755297
0.19466563433422632,0.15807787489689729
0.19692202554791735,0.15909699688953605
0.19920457084538712,0.16012793163956118
0.20151357338155584,0.1611872615841646
0.20384933982524642,0.1625179159365291
0.20621218039991446,0.16383309722186012
0.2086024089248505,0.16492954785247432
0.21102034285685967,0.16603870756539585
0.21346630333242453,0.167160723673024
0.21594061521035676,0.16829574519527263
0.21844360711494284,0.16944392287936208
0.22097561147959033,0.17060540921984074
0.22353696459097966,0.17178035847883832
0.22612800663372795,0.17296892670655423
0.2287490817355704,0.17417127176198327
0.2314005380130654,0.1753875533338816
0.23408272761782944,0.17661793296197553
0.23679600678330787,0.17786257405841663
0.23954073587208793,0.179121641929485
0.24231727942376008,0.1803953037975443
0.24512600620333397,0.18168372882325148
0.24796728925021602,0.18298708812802367
0.2508415059277541,0.1843055548167654
0.2537490379733572,0.18563930400085973
0.2566902715491952,0.18698851282142534
0.25966559729348726,0.1883533604728435
0.26267541037238384,0.1897340282265577
0.26572011053245065,0.191130699455149
0.26880010215376077,0.19254355965669073
0.2719157943036019,0.1939727964793851
0.2750676007908067,0.19541859974648573
0.2782559402207126,0.19688116148150892
0.28148123605075814,0.19836067593373705
0.28474391664672477,0.1998573396040177
0.28804441533962977,0.20137135127086192
0.2913831704832789,0.20290291201684474
0.2947606255124859,0.20445222525531187
0.29817722900196736,0.20644875223704076
0.30163343472591975,0.2085610777767078
0.30512970171828707,0.21069788751875834
0.30866649433372745,0.21285946526233
0.3122442823092858,0.21504609809610792
0.3158635408267819,0.2172580764364545
0.31952475057592133,0.21949569406598063
0.32322839781813806,0.2217592481725647
0.3269749744511768,0.22404903938882287
0.33076497807442423,0.22636537183203784
0.3345989120549975,0.22911763785678052
0.3384772855945983,0.23232176948342442
0.34240061379714254,0.2355630405593327
0.34636941773717345,0.23884188157202968
0.3503842245290676,0.24215872799886892
0.3544455673970435,0.2455140203648708
0.3585539857459817,0.24890820430123084
0.36271002523306484,0.25234173060450554
0.3669142378402494,0.25581505529648496
0.3711671819475767,0.25932863968475894
0.37546942240733366,0.2628829504239852
0.37982153061907364,0.26632461451320505
0.3842240846055061,0.2694442394870342
0.38867766908926676,0.2726000243840312
0.393182875570577,0.27579238833792363
0.39774030240580366,0.279021755340665
0.40235055488692933,0.28228855429874694
0.4070142453219439,0.2855932190901648
0.4117319931161679,0.28893618862204207
0.4165044248545185,0.2920220890135485
0.42133217438472886,0.29453682413384397
0.4262158829015325,0.2975065275580083
0.43115619903182284,0.3026111257381023
0.43615377892080054,0.3080228394691398
0.441209286319119,0.3137703652820763
0.4463233926710397,0.31958451131171994
0.4514967772036102,0.325466049760479
0.4567301270168747,0.3314157617814463
0.4620241371751313,0.33743443758214814
0.46737951079924633,0.34352287652949476
0.47279695916003905,0.3470487758026878
0.4782772017727485,0.3499141944508235
0.4838209664925957,0.352812826488078
0.48942898961145315,0.3557450568945719
0.49510201595563513,0.36349911852511885
0.5008407989848213,0.3710918717842679
0.5066461008921268,0.3787726334985315
0.5125186927053332,0.38654242378378967
0.5184593543892912,0.392447676925944
0.5244688749495119,0.3983528965043567
0.5305480525369574,0.40432656414560897
0.5366976945540476,0.41036947323887896
0.5429186177618943,0.41648242636960753
0.5492116483887789,0.42266623542609316
0.5555776222398878,0.42892172170732346
0.5620173848083188,0.43641989593705405
0.5685317913873753,0.4444182703118046
0.5751217071841613,0.452509354741541
0.5817880074344935,0.4606942238389151
0.5885315775191451,0.46897396467253416
0.595353313081437,0.4774937880056406
0.6022541201461928,0.4872475799306585
0.6092349152400711,0.49711442915248705
0.6162966255132942,0.5070956461309417
0.6234401888627864,0.5171925565155238
0.6306665540567405,0.5274065013214876
0.6379766808606282,0.5377388371079453
0.6453715401646701,0.5481805989316431
0.6528521141127848,0.5577299729452088
0.6604193962330305,0.5675458483342186
0.6680743915695615,0.5776939181207411
0.675818116816111,0.5879596153230143
0.6836516004510238,0.5969349946999698
0.6915758828738525,0.605836228363337
0.6995920165435374,0.6148406372250266
0.707701066118189,0.6239494172003415
0.7159041085964888,0.6349283908718775
0.7242022334607315,0.6496153912954968
0.732596542821523,0.6593366440681407
0.741088151564157,0.6685070463200761
0.7496781874966877,0.6797502887776032
0.7583677914997191,0.6926174619935049
0.7671581176779302,0.7056337800581555
0.7760503335133571,0.7184332342319301
0.7850456200204509,0.7312000886648745
0.794145171902934,0.7444793073227598
0.8033501977124734,0.7608288663596997
0.8126619200091946,0.7745947227809546
0.822081575524054,0.7876115222174895
0.8316104153230961,0.8021401746882288
0.8412497049736118,0.8150896112152157
0.8510007247122247,0.8272887084964451
0.8608647696149244,0.8405501416760475
0.8708431497690724,0.8545156948726244
0.880937190447399,0.8667010701271047
0.8911482322840202,0.8773833174842977
0.9014776314524917,0.8877924492417772
0.9119267598459299,0.9004484148336867
0.9224970052592174,0.914671876221145
0.9331897715733238,0.9290685498894522
0.9440064789417604,0.9425340389119012
0.9549485639791966,0.9567014851773891
0.9660174799522646,0.96970056886108
0.9772146969725725,0.9807550086398847
0.9885417021919574,0.9889962369984919
1.0,0.9932447416168269


==> data/EEG/Ensemble/NHiTS-attack_mode/total/roc_TrendLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0
0.0008748668120479914,0.0
0.0008850074914473438,0.0
0.00089526571259964,0.0
0.0009056428379445294,0.0
0.0009161402457138521,0.0
0.0009267593301146883,0.0
0.0009375015015145289,0.0
0.0009483681866285928,0.0
0.0009593608287093146,0.0
0.0009704808877380307,0.0
0.0009817298406188842,0.0
0.00099310918137498,0.0
0.0010046204213468132,0.0
0.001016265089392995,0.0
0.0010280447320933097,0.0
0.0010399609139541202,0.0
0.0010520152176161591,0.0
0.0010642092440647246,0.0
0.001076544612842316,0.0
0.0010890229622637305,0.0
0.001101645949633657,0.0
0.001114415251466788,0.0
0.0011273325637104871,0.0
0.0011403996019700331,0.0
0.0011536181017364785,0.0
0.0011669898186171474,0.0
0.0011805165285688054,0.0
0.0011942000281335325,0.0
0.0012080421346773289,0.0
0.0012220446866314887,0.0
0.0012362095437367692,0.0
0.0012505385872903913,0.0
0.0012650337203959038,0.0
0.0012796968682159415,0.0
0.001294529978227916,0.0
0.0013095350204826678,0.0
0.0013247139878661174,0.0
0.0013400688963639508,0.0
0.001355601785329369,0.0
0.0013713147177539455,0.0
0.001387209780541621,0.0
0.001403289084785873,0.0
0.0014195547660501016,0.0
0.0014360089846512606,0.0
0.0014526539259467812,0.0
0.0014694918006248172,0.0
0.0014865248449978572,0.0
0.0015037553212997384,0.0
0.001521185517986105,0.0
0.0015388177500383464,0.0
0.001556654359271062,0.0
0.0015746977146430866,0.0
0.001592950212572123,0.0
0.0016114142772530198,0.0
0.0016300923609797412,0.0
0.0016489869444710648,0.0
0.001668100537200059,0.0
0.0016874356777273757,0.0
0.001706994934038408,0.0
0.001726780903884356,0.0
0.0017467962151272458,0.0
0.0017670435260889468,0.0
0.0017875255259042354,0.0
0.0018082449348779518,0.0
0.0018292045048462937,0.0
0.0018504070195423021,0.0
0.0018718552949655793,0.0
0.0018935521797562953,0.0
0.0019155005555735278,0.0
0.0019377033374779887,0.0
0.0019601634743191855,0.0
0.001982883949127071,0.0
0.002005867779508234,0.0
0.002029118018046678,0.0
0.002052637752709252,0.0
0.0020764301072557748,0.0
0.0021004982416539153,0.0
0.0021248453524988827,0.0
0.0021494746734379805,0.0
0.00217438947560008,0.0
0.0021995930680300748,0.0
0.0022250887981283695,0.0
0.002250880052095462,0.0
0.00227697025538168,0.0
0.0023033628731421313,0.0
0.002330061410696925,0.0
0.002357069413996728,0.0
0.0023843904700937206,0.0
0.002412028207618007,0.0
0.00243998629725955,0.0
0.0024682684522556926,0.0
0.0024968784288843266,0.0
0.0025258200269627847,0.0
0.002555097090352507,0.0
0.0025847135074695635,0.0
0.002614673211801092,0.0
0.00264498018242772,0.0
0.002675638444552045,0.0
0.0027066520700332413,0.0
0.0027380251779278576,0.0
0.0027697619350368907,0.0
0.002801866556459195,0.0
0.002834343306151309,0.0015272630002776456
0.0028671964974937695,0.0015461405876164747
0.0029004304938639917,0.0015652369871886633
0.002934049709215787,0.0015845547352713641
0.0029680586086656023,0.0016040963975400033
0.003002461709085549,0.0016238645694090382
0.0030372635797033115,0.0016438618763766673
0.0030724688427090033,0.0016640909743735324
0.003108082173869064,0.0016845545501154664
0.0031441083031472647,0.0017052553214603255
0.00318055201533292,0.001726196037768963
0.0032174181506763717,0.0017473794802703813
0.003254711605531848,0.0017688084624311205
0.003292437333007769,0.0017904858303289272
0.0033306003436245884,0.0018124144630307544
0.003369205705980267,0.001834597272975144
0.003408258547423452,0.001857037206359039
0.0034477640547344642,0.0018797372435290817
0.0034877274748141775,0.0019027003993774476
0.003528154115380883,0.0019259297237422652
0.0035690493456752297,0.0019494283018126792
0.0036104185971733375,0.0019731992545386078
0.0036522673643081755,0.00199724573904525
0.0036946012051993025,0.002021570949052397
0.003737425742391064,0.0034834825106166696
0.0037807466635993493,0.0035273278043169735
0.0038245697224669993,0.0035716813137370435
0.0038689007393279753,0.0036165489296623218
0.003913745601980384,0.0036619366111590064
0.0039591102664684585,0.0037284060228638645
0.004005000757873611,0.003808634658327226
0.004051423171114647,0.0038897932329078084
0.0040983836717572615,0.003971892525634282
0.004145888496832911,0.004054943440476243
0.004193943955667186,0.00413895700779243
0.004242556430717777,0.004223944385795703
0.004291732378422158,0.004309916862035021
0.004341478330055092,0.004396885854894589
0.004391800892596086,0.004484862915110386
0.004442706749606883,0.004573859727304267
0.004494202662119142,0.00466388811153585
0.0045462954695324,0.004754960024872391
0.004598992090522438,0.004847087562976856
0.004652299523960189,0.004940282961714395
0.004706224849841282,0.005034558598777445
0.004760775230226368,0.005129926995329666
0.00481595791019235,0.005226400817668929
0.004871780218794631,0.00532399287890959
0.004928249570040513,0.005422716140684245
0.004985373463873894,0.005522583714865234
0.005043159487171359,0.005623608865306076
0.005101615314749833,0.005725805009603105
0.005160748710385908,0.005829185720877527
0.005220567527846975,0.005933764729578108
0.005281079711934331,0.006039555925304796
0.005342293299538352,0.006146573358653443
0.005404216420705915,0.006254831243081942
0.00546685729972018,0.006364343956797964
0.0055302242561929005,0.0064751260446686085
0.005594325706169377,0.006587192220152148
0.005659170163246243,0.006700557367252215
0.005724766239702178,0.006815236542494588
0.005791122647641758,0.006931244976926933
0.005858248200152536,0.007048598078141694
0.005926151812475552,0.007167311432322448
0.005994842503189409,0.00728740080631398
0.006064329395408062,0.007408882149716337
0.006134621717992506,0.007531771597003173
0.0062057288067765,0.0076560854696646335
0.0062776601058065,0.007781840278375094
0.006350425168595962,0.007909052725186001
0.00642403365939419,0.008037739705744163
0.006498495354469888,0.00816791831153572
0.006573820143409586,0.00829960583215615
0.006650018030431118,0.008432819757606567
0.006727099135712337,0.008567577780616658
0.006805073696735206,0.008703897798994518
0.0068839520696454964,0.008841797918003755
0.006963744730628222,0.008981296452768104
0.007044462277299037,0.009122411930703967
0.007126115430111745,0.009265163093981106
0.007208715033782135,0.00940956890201187
0.007292272058728313,0.009555648533969292
0.007376797602527731,0.00970342139133435
0.007462302891391108,0.00985290710047276
0.007548799281653432,0.010004125515241654
0.007636298261282241,0.010157096719626441
0.0077248114514034,0.010311841030408268
0.007814350607844541,0.010468378999862367
0.00790492762269642,0.010626731418487698
0.007996554525892346,0.010786919317768233
0.008089243486805939,0.010948963972966226
0.008183006815867389,0.011112886905947889
0.008277856966198472,0.011278709888041805
0.00837380653526649,0.01144645494293046
0.008470868266557402,0.011616144349575322
0.008569055051268348,0.0117878006451758
0.008668379930019773,0.011961446628162507
0.008768856094587427,0.012137105361225234
0.008870496889654403,0.012314800174375985
0.00897331581458352,0.01249455466804756
0.009077326525210223,0.012676392716228018
0.009182542835656282,0.012860338469631501
0.009288978720164497,0.013046416358905778
0.009396648314954691,0.013234651097877009
0.009505565920101192,0.013425067686832078
0.009615746001432095,0.013617691415839
0.009727203192450537,0.013812547868105818
0.009839952296278227,0.014009662923378397
0.009954008287621519,0.01420906276137765
0.010069386314760271,0.01441077386527656
0.010186101701559752,0.014614823025217558
0.010304169949505875,0.014821237341870611
0.01042360673976401,0.015030044230032591
0.010544427935261684,0.01524127142226837
0.010666649582795389,0.015454946972594075
0.010790287915161836,0.015671099260203096
0.01091535935331391,0.015889756993235228
0.011041880508541602,0.016110949212589546
0.011169868184678225,0.01633470529578144
0.011299339380332217,0.016561054960844375
0.011430311291144786,0.016790028270276876
0.011562801312073753,0.01702165563503527
0.011696827039703846,0.017255967818572693
0.01183240627458378,0.017492995940924908
0.011969557023590427,0.01773277148284351
0.012108297502320394,0.01797532628997702
0.012248646137509308,0.01822069257710045
0.012390621569479156,0.018468902932393866
0.012534242654613994,0.018719990321770606
0.01267952846786434,0.018973988093255602
0.012826498305280598,0.019230929981414478
0.012975171686575868,0.01949085011183401
0.013125568357718427,0.019753783005654467
0.013277708293554291,0.020019763584154533
0.013431611700460153,0.020288827173389354
0.013587299019027091,0.02056100950888234
0.013744790926775366,0.02083634674037137
0.013904108340900697,0.02111487543660999
0.014065272421052363,0.021396632590224264
0.014228304572143519,0.021681655622625952
0.014393226447194065,0.02196998238898258
0.014560059950206485,0.022261651183245187
0.014728827239075018,0.02255670074323428
0.014899550728528537,0.022855170255784794
0.015072253093107555,0.023157099361950678
0.01524695727017573,0.023462528162269767
0.015423686462966274,0.023771497222089745
0.01560246414366368,0.024084047576955793
0.015783314056521166,0.024400220738060682
0.01596626022101425,0.024720058697758104
0.01615132693503091,0.02504360393513985
0.01633853877809862,0.025367413784803578
0.016527920614648955,0.02569378890434963
0.0167194975973199,0.026023947074533413
0.016913295170296487,0.026357932145119403
0.01710933907269015,0.02669578847413964
0.01730765534195726,0.02703756093378509
0.01750827031735725,0.0273832949163653
0.017711210643450888,0.027733036340337185
0.017916503273639015,0.028086831656403653
0.018124175473742375,0.028444727853682905
0.018334254825622908,0.028806772465949315
0.018546769230846995,0.029173013577946535
0.018761746914391215,0.029543499831773894
0.018979216428391014,0.029918280433346746
0.019199206655932846,0.030297405158931746
0.019421746814890263,0.030680924361757834
0.019646866461804465,0.03106888897870387
0.01987459549580984,0.03146135053706381
0.02010496416260499,0.03185836116139023
0.02033800305846982,0.03226417404970601
0.020573743134329137,0.03269009349198953
0.02081221569986339,0.03312094981432687
0.021053452427667062,0.03355680024064876
0.02129748535745521,0.033997702658174964
0.021544346900318843,0.034443715625102456
0.02179406984302956,0.034848622254362326
0.0220466873523941,0.03516215698558235
0.022302232979659387,0.035479325933058026
0.022560740664968614,0.035800171221397795
0.022822244741868985,0.0361247354634812
0.023086779941871697,0.03645306176611844
0.023354381399064792,0.03678519373577558
0.023625084654779475,0.03712117548436614
0.023898925662310503,0.03746105163510977
0.024175940791691306,0.03780486732845887
0.024456166834524465,0.038154238874357906
0.024739641008868142,0.038507734964738895
0.025026400964179192,0.03886532846797417
0.025316484786313556,0.03922706687763596
0.025609931002584595,0.03959299823779981
0.025906778586880088,0.03996317114942553
0.026207066964838526,0.04033763477681214
0.02651083601908539,0.040716438854127526
0.026818126094530156,0.041099633692013915
0.02712897800372467,0.04148727018426984
0.027443433032283655,0.04187939981460956
0.02776153294436801,0.042272205306005145
0.028083319988231725,0.042667238196006464
0.028408836901833042,0.0430668499565679
0.028738126918510663,0.04347109366189196
0.029071233772725785,0.043880023001370214
0.029408201705870638,0.04429369228671397
0.029749075472144403,0.04471215645916769
0.030093900344497212,0.04513547109680599
0.03044272212064303,0.045563692421915145
0.030795587129142266,0.04599687730846026
0.03115254223555488,0.046435083289639
0.03151363484866479,0.04687836856552273
0.031878912926776456,0.047326792010786406
0.03224842498408442,0.04778041318252793
0.0326222200971167,0.04823929232817821
0.03300034791125285,0.0487034903935029
0.03338285864731761,0.04917306903069685
0.033769803108250916,0.04964809060657243
0.03416123268585528,0.05012861821084272
0.034557199367621395,0.050614715664500765
0.03495775574363275,0.05110644752829588
0.035362955013550426,0.05160387911130826
0.03577285099367873,0.052107076479623024
0.0361874981241128,0.05261610646510466
0.03660695147596903,0.05313103667427331
0.03703126675869927,0.05365193549728387
0.03746050032748993,0.05417887211700921
0.037894709190746674,0.054711916518228626
0.03833395101766601,0.05525113949692287
0.03877828414589457,0.055796612669676816
0.03922776758927719,0.056348715418965536
0.03968246104569482,0.05691211993071342
0.040142424904993215,0.05748205492738438
0.040607720257003654,0.058058596104562064
0.041078408899656464,0.058641820035226055
0.04155455334718875,0.05923180417992201
0.04203621683844714,0.059828626897049396
0.04252346334528682,0.06043236745326874
0.04301635758106795,0.061043106034029314
0.0435149650092505,0.0616609237542189
0.044019351852088745,0.06228590266893707
0.044529585099426554,0.06291812578439326
0.04504573251759458,0.06355767706893121
0.04556786265841064,0.06420464146418114
0.046096044868284336,0.06485910489634122
0.04663034929742731,0.06552115428758988
0.04717084690917017,0.0661908775676302
0.047717609489387455,0.06686836368536839
0.04827070965603183,0.06755370262072738
0.0488302208687788,0.06824698539659746
0.0493962174387832,0.0689483040909255
0.04996877453854884,0.06965775184894417
0.0505479682119124,0.07037542289554298
0.05113387538414326,0.07110141254778271
0.05172657387216019,0.07183581722755489
0.05232614239486662,0.07257873447438801
0.052932660583605615,0.0733302629584022
0.05354620899273607,0.07409050249341398
0.05416686911033152,0.0748595540501931
0.05479472336900287,0.07564217351636038
0.05542985515684669,0.07643399002682871
0.05607234882852033,0.07723498457133056
0.05672228971644543,0.0780452635334884
0.05737976414214134,0.07886342266359414
0.05804485942768978,0.07967430797079325
0.05871766390733255,0.08049459234058876
0.05939826693920356,0.08132438471857002
0.060086758917196864,0.08216379531312695
0.0607832312829723,0.08301293561008727
0.06148777653810023,0.08387191838752342
0.062200488256347115,0.08474085773073117
0.06292146109610344,0.08561986904738175
0.06365079081295572,0.08650906908284962
0.06438857427240419,0.08740857593571805
0.06513490946272803,0.08831850907346418
0.0658898955079995,0.08923898934832611
0.06665363268124913,0.09017013901335377
0.06742622241778341,0.09111208173864596
0.06820776732865685,0.09206494262777545
0.06899837121430018,0.09302884823440451
0.0697981390783066,0.09400840056844265
0.07060717714137772,0.09500947349013511
0.07142559285543126,0.09602214996040717
0.07225349491787214,0.0970465644772926
0.07309099328602911,0.09808285309780695
0.07393819919175866,0.09913115345601797
0.07479522515621821,0.10019146579958207
0.07566218500481055,0.10125633595868361
0.07653919388230147,0.10233354914730311
0.0774263682681127,0.10342324843488088
0.07832382599179197,0.10452557854919119
0.07923168624866253,0.10564068589556416
0.08015006961565405,0.10676871857633058
0.08107909806731686,0.10790982641049189
0.08201889499202203,0.10906416095361847
0.08296958520834907,0.11023187551797828
0.08393129498166364,0.11141312519289896
0.08490415204088747,0.11260806686536604
0.0858882855954625,0.11381685924085959
0.08688382635251184,0.1150396628644328
0.08789090653419954,0.11627664014203457
0.08890965989529158,0.11752795536207934
0.08994022174092044,0.11879377471726704
0.09098272894455559,0.12007426632665581
0.09203731996618221,0.12136960025799068
0.09310413487069075,0.12267994855029096
0.09418331534647952,0.12400548523669963
0.0952750047242729,0.12534638636759726
0.09637934799615785,0.1267028300339842
0.09749649183484087,0.1280749963911335
0.0986265846131282,0.1294630676825183
0.09976977642363201,0.1308672282640162
0.10092621909870483,0.13228766462839467
0.10209606623060476,0.13372456543007932
0.10327947319189525,0.1351781215102108
0.10447659715608053,0.13664852592199075
0.10568759711848051,0.13806576241374416
0.10691263391734772,0.13945951067593804
0.10815187025522892,0.14086941403065076
0.10940547072057435,0.14229565973337271
0.11067360180959745,0.1437384372100937
0.11195643194838795,0.14519793808246134
0.11325413151528127,0.14667435619323138
0.11456687286348727,0.14816788763201266
0.11589483034398118,0.14967873076131066
0.11723818032865997,0.15120708624287296
0.11859710123376706,0.15275315706433995
0.11997177354358855,0.15431714856620457
0.12136237983442417,0.15589926846908442
0.12276910479883604,0.1574997269013101
0.12419213527017846,0.15911873642683325
0.12563166024741215,0.1607565120734582
0.12708787092020596,0.16241327136140066
0.12856096069432965,0.1640892343321775
0.130051125217341,0.16578462357783164
0.13155856240457053,0.16749966427049523
0.1330834724654076,0.16923458419229587
0.1346260579298911,0.17098961376560945
0.13618652367560827,0.1727649860836635
0.1377650769549055,0.17456093694149522
0.13936192742241435,0.17637770486726848
0.14097728716289676,0.17821553115395405
0.142611370719413,0.18007465989137655
0.14426439512181588,0.181955337998633
0.14593657991557576,0.18385781525688755
0.1476281471909391,0.18578234434254587
0.14933932161242533,0.18772918086081403
0.15107033044866555,0.1896985833796469
0.15282140360258709,0.19169081346408948
0.15459277364194784,0.19370613571101652
0.15638467583022478,0.19574481778427485
0.15819734815786016,0.19780713045023304
0.16003103137387018,0.19989334761374294
0.16188596901781993,0.20200374635451843
0.1637624074521689,0.20413860696393524
0.16566059589499152,0.20629821298225803
0.16758078645307686,0.20848285123629845
0.16952323415541215,0.21069281187750996
0.1714881969870541,0.21292838842052397
0.17347593592339325,0.215189877782133
0.1754867149648152,0.21747758032072548
0.1775208011717636,0.21966999097098838
0.1795784647002097,0.22185964498890826
0.18165997883753285,0.22407467953228122
0.18376562003881725,0.2263153887896261
0.18589566796356882,0.22858207035943381
0.18805040551285834,0.23087502528969286
0.1902301188668946,0.23319455811787274
0.19243509752303323,0.23554097691137088
0.19466563433422632,0.23793850302381514
0.19692202554791735,0.2406285449138681
0.19920457084538712,0.24307597701181688
0.20151357338155584,0.2455517775698732
0.20384933982524642,0.24805627541004177
0.20621218039991446,0.2505898031657401
0.2086024089248505,0.2531526973259769
0.21102034285685967,0.2557452982800428
0.21346630333242453,0.2583679503627188
0.21594061521035676,0.2610210019000093
0.21844360711494284,0.2637048052554041
0.22097561147959033,0.2664197168766779
0.22353696459097966,0.2691660973432317
0.22612800663372795,0.2719443114139827
0.2287490817355704,0.2747547280758096
0.2314005380130654,0.2775977205925594
0.23408272761782944,0.28047366655462236
0.23679600678330787,0.28338294792908125
0.23954073587208793,0.28632595111044223
0.24231727942376008,0.28930306697195346
0.24512600620333397,0.2923146909175188
0.24796728925021602,0.2953612229342132
0.2508415059277541,0.2984430676454065
0.2537490379733572,0.30156063436450375
0.2566902715491952,0.3047143371493073
0.25966559729348726,0.30779624518545456
0.26267541037238384,0.3109089830202637
0.26572011053245065,0.3140578009486394
0.26880010215376077,0.31724311717899534
0.2719157943036019,0.32046535476724575
0.2750676007908067,0.32372494167299337
0.2782559402207126,0.3270223108163689
0.28148123605075814,0.33035790013552857
0.28474391664672477,0.3334230305629847
0.28804441533962977,0.3362083517057105
0.2913831704832789,0.3390259578183811
0.2947606255124859,0.3418762231197061
0.29817722900196736,0.3447595261660065
0.30163343472591975,0.34767624990149193
0.30512970171828707,0.3506267817091212
0.30866649433372745,0.3536115134620527
0.3122442823092858,0.35663084157569047
0.3158635408267819,0.3600408865999969
0.31952475057592133,0.36373300303071243
0.32322839781813806,0.3674679151973198
0.3269749744511768,0.37124611914999656
0.33076497807442423,0.3750681166886932
0.3345989120549975,0.3790427931990324
0.3384772855945983,0.3830656687308803
0.34240061379714254,0.3871351738644804
0.34636941773717345,0.3912518490887795
0.3503842245290676,0.3952303223597764
0.3544455673970435,0.3989984670859343
0.3585539857459817,0.4028102888004887
0.36271002523306484,0.4066662937683138
0.3669142378402494,0.41056699412245656
0.3711671819475767,0.41451290793215567
0.37546942240733366,0.41850455927164865
0.37982153061907364,0.4225424782897761
0.3842240846055061,0.42662720128039333
0.38867766908926676,0.4307592707535981
0.393182875570577,0.4349392355077834
0.39774030240580366,0.43916765070252617
0.40235055488692933,0.44344507793232013
0.4070142453219439,0.44777208530116397
0.4117319931161679,0.45214924749801333
0.4165044248545185,0.45657714587310827
0.42133217438472886,0.4610563685151846
0.4262158829015325,0.4655875103295809
0.43115619903182284,0.4701711731172499
0.43615377892080054,0.4748079656546869
0.441209286319119,0.47949850377478404
0.4463233926710397,0.4842434104486213
0.4514967772036102,0.4890433158682067
0.4567301270168747,0.4938988575301742
0.4620241371751313,0.4988210317019533
0.46737951079924633,0.5039243355223529
0.47279695916003905,0.5090867923100473
0.4782772017727485,0.5143090877137183
0.4838209664925957,0.5195919153294793
0.48942898961145315,0.5249359767929938
0.49510201595563513,0.5303419818726629
0.5008407989848213,0.5358106485638929
0.5066461008921268,0.5414018312059182
0.5125186927053332,0.5470845603481551
0.5184593543892912,0.5528331586416173
0.5244688749495119,0.5586483895830286
0.5305480525369574,0.5645310255188893
0.5366976945540476,0.5704818477480547
0.5429186177618943,0.5765016466255023
0.5492116483887789,0.5825912216673033
0.5555776222398878,0.5887513816568092
0.5620173848083188,0.59498294475207
0.5685317913873753,0.6012867385944982
0.5751217071841613,0.6076636004187896
0.5817880074344935,0.6141143771641224
0.5885315775191451,0.6206399255866413
0.595353313081437,0.6272411123732474
0.6022541201461928,0.633263284672906
0.6092349152400711,0.6390163654865205
0.6162966255132942,0.6445860017804776
0.6234401888627864,0.6502201963537639
0.6306665540567405,0.6565923852139046
0.6379766808606282,0.6632860063422619
0.6453715401646701,0.6700572139843017
0.6528521141127848,0.6769069074540115
0.6604193962330305,0.6836675890988283
0.6680743915695615,0.6903098441849322
0.675818116816111,0.6970290903951585
0.6836516004510238,0.7038262201422669
0.6915758828738525,0.7107021361830742
0.6995920165435374,0.7176956412278923
0.707701066118189,0.7259062386786994
0.7159041085964888,0.7342242369303302
0.7242022334607315,0.7426386500331734
0.732596542821523,0.7511505955425892
0.741088151564157,0.7597612039676478
0.7496781874966877,0.7684716189212766
0.7583677914997191,0.7772829972721492
0.7671581176779302,0.7861965092983332
0.7760503335133571,0.7951475950940304
0.7850456200204509,0.8036745205780839
0.794145171902934,0.8120800914665198
0.8033501977124734,0.820248566963067
0.8126619200091946,0.8285117241757926
0.822081575524054,0.8368706605710937
0.8316104153230961,0.8453264863362248
0.8412497049736118,0.8538803245267446
0.8510007247122247,0.8625333112156752
0.8608647696149244,0.8712865956443885
0.8708431497690724,0.8801724068520669
0.880937190447399,0.8898498262832832
0.8911482322840202,0.8997566135744214
0.9014776314524917,0.9097611049166892
0.9119267598459299,0.9198815594408476
0.9224970052592174,0.9301193212891516
0.9331897715733238,0.941222367699452
0.9440064789417604,0.9525934432793852
0.9549485639791966,0.9625978187941229
0.9660174799522646,0.9727374591606974
0.9772146969725725,0.9821270282070773
0.9885417021919574,0.9910551216849062
1.0,0.9982847254888785


==> data/EEG/Ensemble/NHiTS-audit_mode/total/roc_MAELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0
0.0008748668120479914,0.0
0.0008850074914473438,0.0
0.00089526571259964,0.0
0.0009056428379445294,0.0
0.0009161402457138521,0.0
0.0009267593301146883,0.0
0.0009375015015145289,0.0
0.0009483681866285928,0.0
0.0009593608287093146,0.0
0.0009704808877380307,0.0
0.0009817298406188842,0.0
0.00099310918137498,0.0
0.0010046204213468132,0.0
0.001016265089392995,0.0
0.0010280447320933097,0.0
0.0010399609139541202,0.0
0.0010520152176161591,0.0
0.0010642092440647246,0.0
0.001076544612842316,0.0
0.0010890229622637305,0.0
0.001101645949633657,0.0
0.001114415251466788,0.0
0.0011273325637104871,0.0
0.0011403996019700331,0.0
0.0011536181017364785,0.0
0.0011669898186171474,0.0
0.0011805165285688054,0.0
0.0011942000281335325,0.0
0.0012080421346773289,0.0
0.0012220446866314887,1.4186930576497148e-05
0.0012362095437367692,1.4272243319187313e-05
0.0012505385872903913,1.4358544931452117e-05
0.0012650337203959038,1.4445846875389785e-05
0.0012796968682159415,1.453416074595699e-05
0.001294529978227916,1.462349827250886e-05
0.0013095350204826678,1.4713871320356796e-05
0.0013247139878661174,1.4805291892344342e-05
0.0013400688963639508,1.4897772130441365e-05
0.001355601785329369,1.4991324317356658e-05
0.0013713147177539455,1.5085960878169267e-05
0.001387209780541621,1.5181694381978734e-05
0.001403289084785873,1.5278537543574436e-05
0.0014195547660501016,1.5376503225124307e-05
0.0014360089846512606,1.5475604437883103e-05
0.0014526539259467812,1.557585434392051e-05
0.0014694918006248172,1.567726625786922e-05
0.0014865248449978572,1.5779853648693345e-05
0.0015037553212997384,1.588363014147726e-05
0.001521185517986105,1.598860951923523e-05
0.0015388177500383464,1.609480572474198e-05
0.001556654359271062,1.6202232862384508e-05
0.0015746977146430866,1.6310905200035328e-05
0.001592950212572123,1.642083717094749e-05
0.0016114142772530198,1.653204337567148e-05
0.0016300923609797412,1.664453858399441e-05
0.0016489869444710648,1.675833773690166e-05
0.001668100537200059,1.6873455948561227e-05
0.0016874356777273757,1.698990850833115e-05
0.001706994934038408,1.710771088279012e-05
0.001726780903884356,1.7226878717791677e-05
0.0017467962151272458,1.7347427840542208e-05
0.0017670435260889468,1.746937426170302e-05
0.0017875255259042354,1.7592734177516806e-05
0.0018082449348779518,1.7717523971958713e-05
0.0018292045048462937,1.784376021891238e-05
0.0018504070195423021,1.7971459684371207e-05
0.0018718552949655793,1.8100639328665088e-05
0.0018935521797562953,1.8231316308713016e-05
0.0019155005555735278,1.8363507980301747e-05
0.0019377033374779887,1.8497231900390918e-05
0.0019601634743191855,1.8632505829444856e-05
0.001982883949127071,1.8769347733791417e-05
0.002005867779508234,1.8907775788008182e-05
0.002029118018046678,1.9047808377336294e-05
0.002052637752709252,1.9189464100122308e-05
0.0020764301072557748,1.9332761770288278e-05
0.0021004982416539153,1.947772041983056e-05
0.0021248453524988827,1.9624359301347498e-05
0.0021494746734379805,1.9772697890596475e-05
0.00217438947560008,1.9922755889080563e-05
0.0021995930680300748,2.0074553226665167e-05
0.0022250887981283695,2.0228110064224987e-05
0.002250880052095462,2.0383446796321703e-05
0.00227697025538168,2.0540584053912628e-05
0.0023033628731421313,2.069954270709084e-05
0.002330061410696925,2.0860343867856993e-05
0.002357069413996728,2.1023008892923302e-05
0.0023843904700937206,2.118755938655005e-05
0.002412028207618007,2.1354017203414914e-05
0.00243998629725955,2.1522404451515585e-05
0.0024682684522556926,2.169274349510606e-05
0.0024968784288843266,2.186505695766689e-05
0.0025258200269627847,2.203936772490994e-05
0.002555097090352507,2.2215698947817924e-05
0.0025847135074695635,2.2394074045719198e-05
0.002614673211801092,2.2574516709398183e-05
0.00264498018242772,2.2757050904241843e-05
0.002675638444552045,2.2941700873422615e-05
0.0027066520700332413,2.3128491141118297e-05
0.0027380251779278576,2.3317446515769153e-05
0.0027697619350368907,2.350859209337288e-05
0.002801866556459195,2.3701953260817707e-05
0.002834343306151309,2.3897555699254114e-05
0.0028671964974937695,2.4095425387505693e-05
0.0029004304938639917,2.4295588605519492e-05
0.002934049709215787,0.001164508117241507
0.0029680586086656023,0.0011778823511976095
0.003002461709085549,0.0011914116074004048
0.0030372635797033115,0.0012050976827301517
0.0030724688427090033,0.0012189423948949494
0.003108082173869064,0.001232947582672156
0.0031441083031472647,0.0012471151061526039
0.00318055201533292,0.0012614468469876478
0.0032174181506763717,0.0012759447086390732
0.003254711605531848,0.0012906106166319059
0.003292437333007769,0.0013054465188101477
0.0033306003436245884,0.0013204543855954791
0.003369205705980267,0.00133563621024896
0.003408258547423452,0.001350994009135762
0.0034477640547344642,0.0013665298219929715
0.0034877274748141775,0.0013822457122004976
0.003528154115380883,0.0013981437670551164
0.0035690493456752297,0.0014142260980476956
0.0036104185971733375,0.001430494841143631
0.0036522673643081755,0.0014469521570665317
0.0036946012051993025,0.0014636002315851976
0.003737425742391064,0.0014804412758039204
0.0037807466635993493,0.0014974775264561487
0.0038245697224669993,0.0015147112462015604
0.0038689007393279753,0.0015321447239265752
0.003913745601980384,0.0015497802750483519
0.0039591102664684585,0.0015676202418223105
0.004005000757873611,0.0015856669936532154
0.004051423171114647,0.001603922927409868
0.0040983836717572615,0.001622390467743445
0.004145888496832911,0.0016410720674095262
0.004193943955667186,0.0016599702075938577
0.004242556430717777,0.0016790873982418877
0.004291732378422158,0.001698426178392123
0.004341478330055092,0.0017179891165133513
0.004391800892596086,0.0025469578470271874
0.004442706749606883,0.0025760955264024455
0.004494202662119142,0.002605570943889284
0.0045462954695324,0.002635388014248058
0.004598992090522438,0.0026655506976155452
0.004652299523960189,0.0026960630000309174
0.004706224849841282,0.002726928973967793
0.004760775230226368,0.002758152718872469
0.00481595791019235,0.002789738381708383
0.004871780218794631,0.002821690157506893
0.004928249570040513,0.0028540122899244334
0.004985373463873894,0.0028867090718061395
0.005043159487171359,0.002919784845755994
0.005101615314749833,0.0029532440047135913
0.005160748710385908,0.0029873158456782834
0.005220567527846975,0.003022365173391133
0.005281079711934331,0.0030578207617948717
0.005342293299538352,0.0030936873199027596
0.005404216420705915,0.0031299696113107596
0.00546685729972018,0.003166672454830206
0.0055302242561929005,0.003203800725127821
0.005594325706169377,0.003241359353373133
0.005659170163246243,0.003279353327893408
0.005724766239702178,0.0033177876948361773
0.005791122647641758,0.0033566675588394324
0.005858248200152536,0.0033959980837095964
0.005926151812475552,0.003435784493107352
0.005994842503189409,0.0034760320712414216
0.006064329395408062,0.0035167461635703793
0.006134621717992506,0.003557932177512614
0.0062057288067765,0.0035995955831645047
0.0062776601058065,0.0036417419140269344
0.006350425168595962,0.003684376767740212
0.00642403365939419,0.0037275058068275274
0.006498495354469888,0.0037711347594470103
0.006573820143409586,0.003815269420152514
0.006650018030431118,0.003859915650663214
0.006727099135712337,0.003905079380642136
0.006805073696735206,0.00395076660848369
0.0068839520696454964,0.003995945716654947
0.006963744730628222,0.0040290215370190445
0.007044462277299037,0.004062480742928877
0.007126115430111745,0.004096327778249331
0.007208715033782135,0.004130567138354627
0.007292272058728313,0.004165203370725378
0.007376797602527731,0.004200241075552546
0.007462302891391108,0.004235684906348433
0.007548799281653432,0.004271539570564717
0.007636298261282241,0.00430780983021768
0.0077248114514034,0.004344500502520668
0.007814350607844541,0.004381616460523888
0.00790492762269642,0.004419162633761618
0.007996554525892346,0.004457144008906922
0.008089243486805939,0.00449556563043395
0.008183006815867389,0.0045344326012879185
0.008277856966198472,0.004573750083562858
0.00837380653526649,0.004613523299187203
0.008470868266557402,0.004653757530617353
0.008569055051268348,0.0046944581215392495
0.008668379930019773,0.004735630477578097
0.008768856094587427,0.004777280067016312
0.008870496889654403,0.00481941242151978
0.00897331581458352,0.004862033136872553
0.009077326525210223,0.004905147873720039
0.009182542835656282,0.004948762358320827
0.009288978720164497,0.004992882383307205
0.009396648314954691,0.005037584110506876
0.009505565920101192,0.005086347484304575
0.009615746001432095,0.005135676079840377
0.009727203192450537,0.005185576448662878
0.009839952296278227,0.005236055218260411
0.009954008287621519,0.005287119092941271
0.010069386314760271,0.005338774854724139
0.010186101701559752,0.005391029364238841
0.010304169949505875,0.005443889561637527
0.01042360673976401,0.010450002944773797
0.010544427935261684,0.010562394000191972
0.010666649582795389,0.010676087792946456
0.010790287915161836,0.010791099423211905
0.01091535935331391,0.010907444166190813
0.011041880508541602,0.011025137474142238
0.011169868184678225,0.011144194978434123
0.011299339380332217,0.011264632491619346
0.011430311291144786,0.011386466009535853
0.011562801312073753,0.011509711713431158
0.011696827039703846,0.011634385972111418
0.01183240627458378,0.011760505344115463
0.011969557023590427,0.011888086579914007
0.012108297502320394,0.012017146624134344
0.012248646137509308,0.018258923320545472
0.012390621569479156,0.018624831699537922
0.012534242654613994,0.018994981363614917
0.01267952846786434,0.01936942147398784
0.012826498305280598,0.01974820176170119
0.012975171686575868,0.020131372534237614
0.013125568357718427,0.02051898468219939
0.013277708293554291,0.020911089686067516
0.013431611700460153,0.021307739623038998
0.013587299019027091,0.021708987173943494
0.013744790926775366,0.022114885630240062
0.013904108340900697,0.02252548890109504
0.014065272421052363,0.022940851520541972
0.014228304572143519,0.02336131220631419
0.014393226447194065,0.023786974733104267
0.014560059950206485,0.024217571162011835
0.014728827239075018,0.02465315868245006
0.014899550728528537,0.02509379514672098
0.015072253093107555,0.025539539077699173
0.01524695727017573,0.02599044967660443
0.015423686462966274,0.026446586830864517
0.01560246414366368,0.026908011122069087
0.015783314056521166,0.027374783834015808
0.01596626022101425,0.027846966960849727
0.01615132693503091,0.028324623215297016
0.01633853877809862,0.028807816036993977
0.016527920614648955,0.02929660960091298
0.0167194975973199,0.029791068825885652
0.016913295170296487,0.030291259383225088
0.01710933907269015,0.030797247705447943
0.01730765534195726,0.031309100995097636
0.01750827031735725,0.0318268872336698
0.017711210643450888,0.0323506751906412
0.017916503273639015,0.03288218719175605
0.018124175473742375,0.033441891051128346
0.018334254825622908,0.03400808250074676
0.018546769230846995,0.034581149488657086
0.018761746914391215,0.03516180192626174
0.018979216428391014,0.035749184771433726
0.019199206655932846,0.036343376037082445
0.019421746814890263,0.03694445464037373
0.019646866461804465,0.03755250041321108
0.01987459549580984,0.03815731771723555
0.02010496416260499,0.03872120146190997
0.02033800305846982,0.039291621246350106
0.020573743134329137,0.039868652830526374
0.02081221569986339,0.04045237285255152
0.021053452427667062,0.041042858838859275
0.02129748535745521,0.04164018921450091
0.021544346900318843,0.042236719393147215
0.02179406984302956,0.04283110746360565
0.0220466873523941,0.04343238515289326
0.022302232979659387,0.04404063231935509
0.022560740664968614,0.0446559297469832
0.022822244741868985,0.04527835915614599
0.023086779941871697,0.045908003214441793
0.023354381399064792,0.04654494554767837
0.023625084654779475,0.0471892707509796
0.023898925662310503,0.047841064400020956
0.024175940791691306,0.04850369464627266
0.024456166834524465,0.04918592060443668
0.024739641008868142,0.049875557534937734
0.025026400964179192,0.05057318812449389
0.025316484786313556,0.051278905028504386
0.025609931002584595,0.051992801976347515
0.025906778586880088,0.05271497378382932
0.026207066964838526,0.05343493458715781
0.02651083601908539,0.05382571755654325
0.026818126094530156,0.054221030135181994
0.02712897800372467,0.05462092482628324
0.027443433032283655,0.05502545474162675
0.02776153294436801,0.05542958570653367
0.028083319988231725,0.05582508190063431
0.028408836901833042,0.056225162335504855
0.028738126918510663,0.05662223376908972
0.029071233772725785,0.057023223729250484
0.029408201705870638,0.05742824275157352
0.029749075472144403,0.057837362591740646
0.030093900344497212,0.05825122458588816
0.03044272212064303,0.058669883700855005
0.030795587129142266,0.059093395540606955
0.03115254223555488,0.0595218163536216
0.03151363484866479,0.059955203040358916
0.031878912926776456,0.060393613160818524
0.03224842498408442,0.06083710494218444
0.0326222200971167,0.06128573728655852
0.03300034791125285,0.061742950290569344
0.03338285864731761,0.06220713623186538
0.033769803108250916,0.06267670260449971
0.03416123268585528,0.06315171177365578
0.034557199367621395,0.06363222682739889
0.03495775574363275,0.06411831158505515
0.035362955013550426,0.06461003060568771
0.03577285099367873,0.06510744919667102
0.0361874981241128,0.06561356364058299
0.03660695147596903,0.06612673135781187
0.03703126675869927,0.06664584725964082
0.03746050032748993,0.06717098029214501
0.037894709190746674,0.0677022002005614
0.03833395101766601,0.06823957753855178
0.03877828414589457,0.06863219662534091
0.03922776758927719,0.06902402026237442
0.03968246104569482,0.06946826488961085
0.040142424904993215,0.06992759280868238
0.040607720257003654,0.0703922448492114
0.041078408899656464,0.07086228272368723
0.04155455334718875,0.07133776885991557
0.04203621683844714,0.07181876640930981
0.04252346334528682,0.07230533925527843
0.04301635758106795,0.07279755202170976
0.0435149650092505,0.07329547008155482
0.044019351852088745,0.07379915956550978
0.044529585099426554,0.07430868737079924
0.04504573251759458,0.07482412117006097
0.04556786265841064,0.0753457367534296
0.046096044868284336,0.07587537503656956
0.04663034929742731,0.07641115241648744
0.04717084690917017,0.07695314005214292
0.047717609489387455,0.07750388789064791
0.04827070965603183,0.07806105089897325
0.0488302208687788,0.07862467204625508
0.0493962174387832,0.07919482618950675
0.04996877453854884,0.07977158905341775
0.0505479682119124,0.08035503724041086
0.05113387538414326,0.08094524824081623
0.05172657387216019,0.08158140162559498
0.05232614239486662,0.08239562663755703
0.052932660583605615,0.08321928942300817
0.05354620899273607,0.08405199570052814
0.05416686911033152,0.08489078528964893
0.05479472336900287,0.08573923437989087
0.05542985515684669,0.08661399670932775
0.05607234882852033,0.08742896793466003
0.05672228971644543,0.08819586838005437
0.05737976414214134,0.08897165805457578
0.05804485942768978,0.08975643999427665
0.05871766390733255,0.09053294900378375
0.05939826693920356,0.09131438467891492
0.060086758917196864,0.09210487806265225
0.0607832312829723,0.09300670030646369
0.06148777653810023,0.09410393437660586
0.062200488256347115,0.09516098245527672
0.06292146109610344,0.09613658123944055
0.06365079081295572,0.09712348829859704
0.06438857427240419,0.09812183470823069
0.06513490946272803,0.09913175306313668
0.0658898955079995,0.10015337749503128
0.06665363268124913,0.1011868436903666
0.06742622241778341,0.10223228890835157
0.06820776732865685,0.10328985199918206
0.06899837121430018,0.10435967342248216
0.0697981390783066,0.10544189526595919
0.07060717714137772,0.10653666126427504
0.07142559285543126,0.1076441168181362
0.07225349491787214,0.10876440901360507
0.07309099328602911,0.10989768664163509
0.07393819919175866,0.11104410021783237
0.07479522515621821,0.11220380200244628
0.07566218500481055,0.11337694602059181
0.07653919388230147,0.11456368808270638
0.0774263682681127,0.11581874011391977
0.07832382599179197,0.11710771080425324
0.07923168624866253,0.11841162209851157
0.08015006961565405,0.1197306471749116
0.08107909806731686,0.1210649612189982
0.08201889499202203,0.12241474144691167
0.08296958520834907,0.12378016712892437
0.08393129498166364,0.12516141961325056
0.08490415204088747,0.12655868235013207
0.0858882855954625,0.1279721409162029
0.08688382635251184,0.1294019830391368
0.08789090653419954,0.13084839862258
0.08890965989529158,0.1323115797713732
0.08994022174092044,0.13380186934596552
0.09098272894455559,0.13533577701425034
0.09203731996618221,0.13688746437845928
0.09310413487069075,0.13851812272083555
0.09418331534647952,0.14018540372446917
0.0952750047242729,0.1418720103693246
0.09637934799615785,0.14357816666107798
0.09749649183484087,0.14531411716951761
0.0986265846131282,0.1470806676323571
0.09976977642363201,0.14886736484011173
0.10092621909870483,0.15067387878686742
0.10209606623060476,0.15250133223951373
0.10327947319189525,0.15434996791021344
0.10447659715608053,0.15621181217554345
0.10568759711848051,0.15803671948915243
0.10691263391734772,0.15988277950823157
0.10815187025522892,0.16175023741616373
0.10940547072057435,0.16363934123828008
0.11067360180959745,0.16555034187480103
0.11195643194838795,0.1674834931341597
0.11325413151528127,0.16943905176671117
0.11456687286348727,0.1714172774988329
0.11589483034398118,0.17341843306741972
0.11723818032865997,0.17544278425477933
0.11859710123376706,0.17749085357011357
0.11997177354358855,0.17956297317832734
0.12136237983442417,0.1816591109574611
0.12276910479883604,0.18373079309676882
0.12419213527017846,0.18582425395026222
0.12563166024741215,0.1879677147333148
0.12708787092020596,0.19012808488533595
0.12856096069432965,0.19231349613023416
0.130051125217341,0.19452423872212724
0.13155856240457053,0.19676060627950093
0.1330834724654076,0.19902289582420588
0.1346260579298911,0.2012759395003249
0.13618652367560827,0.20350261012163157
0.1377650769549055,0.2057550903319953
0.13936192742241435,0.20803367929325928
0.14097728716289676,0.21033867963488526
0.142611370719413,0.2123917788178066
0.14426439512181588,0.2141159158191605
0.14593657991557576,0.21586003748598648
0.1476281471909391,0.21762437546278454
0.14933932161242533,0.2194011277618016
0.15107033044866555,0.22113557278249835
0.15282140360258709,0.22289012195007613
0.15459277364194784,0.22475568756376768
0.15638467583022478,0.22674942289568767
0.15819734815786016,0.22870987078259902
0.16003103137387018,0.2306784364317846
0.16188596901781993,0.23271375365117727
0.1637624074521689,0.23477266246087103
0.16566059589499152,0.2368554363136365
0.16758078645307686,0.23888289923724032
0.16952323415541215,0.24079276158808605
0.1714881969870541,0.24272476136777255
0.17347593592339325,0.24464304383289845
0.1754867149648152,0.2468021305835631
0.1775208011717636,0.24902696429608162
0.1795784647002097,0.2512746998237022
0.18165997883753285,0.2535641760106274
0.18376562003881725,0.25588018977296906
0.18589566796356882,0.2582215703072608
0.18805040551285834,0.2605540652618069
0.1902301188668946,0.26291359642713263
0.19243509752303323,0.2653004771829913
0.19466563433422632,0.2677150245415561
0.19692202554791735,0.2701575591895237
0.19920457084538712,0.27262840553070655
0.20151357338155584,0.2751278917291178
0.20384933982524642,0.2776563497525568
0.20621218039991446,0.2803277187127347
0.2086024089248505,0.28311424785814987
0.21102034285685967,0.2858918068929076
0.21346630333242453,0.2884437224623182
0.21594061521035676,0.29103289691063816
0.21844360711494284,0.2936292277234556
0.22097561147959033,0.2962556528980946
0.22353696459097966,0.29891252126168033
0.22612800663372795,0.30174604657248316
0.2287490817355704,0.30468274992530997
0.2314005380130654,0.3076534929362674
0.23408272761782944,0.31066108931570807
0.23679600678330787,0.3135804593884449
0.23954073587208793,0.31645085899575615
0.24231727942376008,0.31935298598197964
0.24512600620333397,0.3222887518477882
0.24796728925021602,0.32515698980950364
0.2508415059277541,0.328059760292545
0.2537490379733572,0.330996191407612
0.2566902715491952,0.33385886298077894
0.25966559729348726,0.3367590557776025
0.26267541037238384,0.3397654862390781
0.26572011053245065,0.3429473380060692
0.26880010215376077,0.3461660709739712
0.2719157943036019,0.3494221126369226
0.2750676007908067,0.3527158954441947
0.2782559402207126,0.3560291298936728
0.28148123605075814,0.3593303170669372
0.28474391664672477,0.3626458147769346
0.28804441533962977,0.3659997427929664
0.2913831704832789,0.3693925465650228
0.2947606255124859,0.37282467670635444
0.29817722900196736,0.3762493049178179
0.30163343472591975,0.37948107692497984
0.30512970171828707,0.3837810744122146
0.30866649433372745,0.38836624597787733
0.3122442823092858,0.39304556638528243
0.3158635408267819,0.3977297352343179
0.31952475057592133,0.40229106941510046
0.32322839781813806,0.4067546250871585
0.3269749744511768,0.41048920073214834
0.33076497807442423,0.4137644622402579
0.3345989120549975,0.41703337187074024
0.3384772855945983,0.4203401717995991
0.34240061379714254,0.42368530121753506
0.34636941773717345,0.4270692044059575
0.3503842245290676,0.4304923307959917
0.3544455673970435,0.43402499069255
0.3585539857459817,0.43763518095575654
0.36271002523306484,0.44129956879766025
0.3669142378402494,0.44519058300148523
0.3711671819475767,0.4494231036986139
0.37546942240733366,0.45361352589580894
0.37982153061907364,0.45739106492212905
0.3842240846055061,0.4611730761013414
0.38867766908926676,0.46499892499656365
0.393182875570577,0.46879907532692133
0.39774030240580366,0.47259454729830674
0.40235055488692933,0.47599024434111675
0.4070142453219439,0.4792797936896186
0.4117319931161679,0.48260747257378445
0.4165044248545185,0.4859695450755419
0.42133217438472886,0.48943393225255216
0.4262158829015325,0.493011310701128
0.43115619903182284,0.4966407065347684
0.43615377892080054,0.5003121711028211
0.441209286319119,0.5040507491766837
0.4463233926710397,0.5078427288502609
0.4514967772036102,0.5111877474962829
0.4567301270168747,0.5144940097064423
0.4620241371751313,0.517830116802056
0.46737951079924633,0.5224552281095297
0.47279695916003905,0.5266629003674959
0.4782772017727485,0.5305678604813291
0.4838209664925957,0.534518083426071
0.48942898961145315,0.5385400520428716
0.49510201595563513,0.5425506691422133
0.5008407989848213,0.545889860321177
0.5066461008921268,0.5492511134341221
0.5125186927053332,0.5529726930736263
0.5184593543892912,0.5576630176515277
0.5244688749495119,0.5625331435393841
0.5305480525369574,0.5674248815152234
0.5366976945540476,0.5720425156517448
0.5429186177618943,0.5765948998999837
0.5492116483887789,0.5813083532618094
0.5555776222398878,0.586076440790514
0.5620173848083188,0.5909002218304164
0.5685317913873753,0.5959927410823014
0.5751217071841613,0.6012174132642356
0.5817880074344935,0.6063213714713502
0.5885315775191451,0.61104548454637
0.595353313081437,0.616146605102219
0.6022541201461928,0.6211337203985945
0.6092349152400711,0.626514629834483
0.6162966255132942,0.6317438777644153
0.6234401888627864,0.6370629726965614
0.6306665540567405,0.6419857491796639
0.6379766808606282,0.6465656375415938
0.6453715401646701,0.6515396952385892
0.6528521141127848,0.658981997382154
0.6604193962330305,0.6670336132223396
0.6680743915695615,0.673973912762788
0.675818116816111,0.6801487849002259
0.6836516004510238,0.6873208337922124
0.6915758828738525,0.693815125596049
0.6995920165435374,0.699954163391659
0.707701066118189,0.7061711943833591
0.7159041085964888,0.7123083805782529
0.7242022334607315,0.7192533448539982
0.732596542821523,0.7271844985973056
0.741088151564157,0.7365103322618649
0.7496781874966877,0.7441076934058991
0.7583677914997191,0.7531004947367086
0.7671581176779302,0.7616455543986993
0.7760503335133571,0.7702131138705933
0.7850456200204509,0.7790733614741195
0.794145171902934,0.7893353696027552
0.8033501977124734,0.8008896378612619
0.8126619200091946,0.8130004701326563
0.822081575524054,0.8259211640227149
0.8316104153230961,0.8370893560614775
0.8412497049736118,0.8474305591877153
0.8510007247122247,0.8580872022559539
0.8608647696149244,0.86694594977675
0.8708431497690724,0.8754298522210011
0.880937190447399,0.8837934097408462
0.8911482322840202,0.8921914116069107
0.9014776314524917,0.9011669966102149
0.9119267598459299,0.9098416675695761
0.9224970052592174,0.9196226269068049
0.9331897715733238,0.9325198534164978
0.9440064789417604,0.9454294275559338
0.9549485639791966,0.9583165424361481
0.9660174799522646,0.9688614558189593
0.9772146969725725,0.978676631012085
0.9885417021919574,0.9884379503938758
1.0,0.9959814528593508


==> data/EEG/Ensemble/NHiTS-audit_mode/total/roc_MSELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0
0.0008748668120479914,0.0
0.0008850074914473438,0.0
0.00089526571259964,0.0
0.0009056428379445294,0.0
0.0009161402457138521,0.0
0.0009267593301146883,0.0
0.0009375015015145289,0.0
0.0009483681866285928,0.0
0.0009593608287093146,0.0
0.0009704808877380307,0.0
0.0009817298406188842,0.0
0.00099310918137498,0.0
0.0010046204213468132,0.0
0.001016265089392995,0.0
0.0010280447320933097,0.0
0.0010399609139541202,0.0
0.0010520152176161591,0.0
0.0010642092440647246,0.0
0.001076544612842316,0.0
0.0010890229622637305,0.0
0.001101645949633657,0.0
0.001114415251466788,0.0
0.0011273325637104871,0.0
0.0011403996019700331,0.0
0.0011536181017364785,0.0
0.0011669898186171474,0.0
0.0011805165285688054,0.0
0.0011942000281335325,0.0
0.0012080421346773289,0.0
0.0012220446866314887,0.0
0.0012362095437367692,0.0
0.0012505385872903913,0.0
0.0012650337203959038,0.0
0.0012796968682159415,0.0
0.001294529978227916,0.0
0.0013095350204826678,0.0
0.0013247139878661174,0.0
0.0013400688963639508,0.0
0.001355601785329369,0.0
0.0013713147177539455,0.0
0.001387209780541621,0.0
0.001403289084785873,0.0
0.0014195547660501016,0.0
0.0014360089846512606,0.0
0.0014526539259467812,0.0
0.0014694918006248172,0.0
0.0014865248449978572,0.0
0.0015037553212997384,0.0
0.001521185517986105,0.0
0.0015388177500383464,0.0
0.001556654359271062,0.0
0.0015746977146430866,0.0
0.001592950212572123,0.0
0.0016114142772530198,0.0
0.0016300923609797412,0.0
0.0016489869444710648,0.0
0.001668100537200059,0.0
0.0016874356777273757,0.0
0.001706994934038408,0.0
0.001726780903884356,0.0
0.0017467962151272458,0.0
0.0017670435260889468,0.0
0.0017875255259042354,0.0
0.0018082449348779518,0.0
0.0018292045048462937,0.0
0.0018504070195423021,0.0
0.0018718552949655793,0.0
0.0018935521797562953,0.0
0.0019155005555735278,0.0
0.0019377033374779887,0.0
0.0019601634743191855,0.0
0.001982883949127071,0.0
0.002005867779508234,0.0
0.002029118018046678,0.0
0.002052637752709252,0.0
0.0020764301072557748,0.0
0.0021004982416539153,0.0
0.0021248453524988827,0.0
0.0021494746734379805,0.0
0.00217438947560008,0.0
0.0021995930680300748,0.0
0.0022250887981283695,0.0
0.002250880052095462,0.0
0.00227697025538168,0.0
0.0023033628731421313,0.0
0.002330061410696925,0.0
0.002357069413996728,0.0
0.0023843904700937206,0.0
0.002412028207618007,0.0
0.00243998629725955,0.0
0.0024682684522556926,0.0
0.0024968784288843266,0.0
0.0025258200269627847,0.0
0.002555097090352507,0.0
0.0025847135074695635,0.0
0.002614673211801092,0.0
0.00264498018242772,0.0
0.002675638444552045,0.0012068553707617346
0.0027066520700332413,0.0012167852615486779
0.0027380251779278576,0.0012268302508141025
0.0027697619350368907,0.0012369916726773904
0.002801866556459195,0.001247270876721849
0.002834343306151309,0.0012576692281739588
0.0028671964974937695,0.0012681881080846926
0.0029004304938639917,0.001278828913512941
0.002934049709215787,0.0012895930577110598
0.0029680586086656023,0.0013004819703125725
0.003002461709085549,0.001311497097522045
0.0030372635797033115,0.0013226399023071622
0.0030724688427090033,0.001333911864593032
0.003108082173869064,0.00134531448145874
0.0031441083031472647,0.0013568492673361838
0.00318055201533292,0.001368517754211211
0.0032174181506763717,0.0013803214918270887
0.003254711605531848,0.0013922620478903328
0.003292437333007769,0.0014043410082789209
0.0033306003436245884,0.00141655997725292
0.003369205705980267,0.0014289205776675568
0.003408258547423452,0.0014414244511887532
0.0034477640547344642,0.0014540732585111664
0.0034877274748141775,0.0014668686795787514
0.003528154115380883,0.0030297112190345683
0.0035690493456752297,0.0030599837548213557
0.0036104185971733375,0.0030906071829677473
0.0036522673643081755,0.0031215855707064626
0.0036946012051993025,0.0031529230324139706
0.003737425742391064,0.0031846237301569394
0.0037807466635993493,0.003216691874245022
0.0038245697224669993,0.0032491317237900393
0.0038689007393279753,0.0032819475872716566
0.003913745601980384,0.003983584123995985
0.0039591102664684585,0.0040252178818469975
0.004005000757873611,0.004067334221257562
0.004051423171114647,0.004109938735884691
0.0040983836717572615,0.004153037084222105
0.004145888496832911,0.004196634990351759
0.004193943955667186,0.004240738244704087
0.004242556430717777,0.004285352704827048
0.004291732378422158,0.004330484296164101
0.004341478330055092,0.00437613901284118
0.004391800892596086,0.00442232291846281
0.004442706749606883,0.004469042146917438
0.004494202662119142,0.004516302903192091
0.0045462954695324,0.0045641114641965085
0.004598992090522438,0.004612474179596787
0.004652299523960189,0.004661397472658721
0.004706224849841282,0.004710887841100894
0.004760775230226368,0.004760951857957678
0.00481595791019235,0.004811596172452226
0.004871780218794631,0.004862827510879579
0.004928249570040513,0.00491465267750002
0.004985373463873894,0.0049670785554427775
0.005043159487171359,0.005020112107620203
0.005101615314749833,0.005073760377652543
0.005160748710385908,0.005128030490803445
0.005220567527846975,0.0051829296549262775
0.005281079711934331,0.005238465161421453
0.005342293299538352,0.00529464438620482
0.005404216420705915,0.0053514747906873
0.00546685729972018,0.005408963922765861
0.0055302242561929005,0.005467119417825996
0.005594325706169377,0.005525948999755805
0.005659170163246243,0.005585460481971845
0.005724766239702178,0.005645661768456855
0.005791122647641758,0.005706560854809533
0.005858248200152536,0.005768165829306454
0.005926151812475552,0.0058304848739763136
0.005994842503189409,0.005893526265686625
0.006064329395408062,0.005957298377242996
0.006134621717992506,0.0067954822848275654
0.0062057288067765,0.006868540293326392
0.0062776601058065,0.006942445125400575
0.006350425168595962,0.007017206596677214
0.00642403365939419,0.00709283463655744
0.006498495354469888,0.007169339289535184
0.006573820143409586,0.007246730716531241
0.006650018030431118,0.007325019196242769
0.006727099135712337,0.007404215126508467
0.006805073696735206,0.007484329025689546
0.0068839520696454964,0.007565371534066723
0.006963744730628222,0.007647353415253397
0.007044462277299037,0.007730285557625227
0.007126115430111745,0.007814178975766254
0.007208715033782135,0.007899044811931794
0.007292272058728313,0.007984894337528295
0.007376797602527731,0.008071738954610351
0.007462302891391108,0.008159590197395039
0.007548799281653432,0.008248459733793847
0.007636298261282241,0.008338359366962334
0.0077248114514034,0.008429301036867756
0.007814350607844541,0.008521296821874875
0.00790492762269642,0.008614358940350134
0.007996554525892346,0.008839856541659637
0.008089243486805939,0.008936610101023696
0.008183006815867389,0.009034485141752393
0.008277856966198472,0.009133494663062092
0.00837380653526649,0.009233651814844519
0.008470868266557402,0.009334969899413273
0.008569055051268348,0.009438376084707595
0.008668379930019773,0.009543010240558234
0.008768856094587427,0.009648857222651788
0.008870496889654403,0.009755931088993338
0.00897331581458352,0.009864246060535892
0.009077326525210223,0.009973816523069121
0.009182542835656282,0.010084657029129987
0.009288978720164497,0.010196782299935554
0.009396648314954691,0.010310207227338152
0.009505565920101192,0.010424946875803254
0.009615746001432095,0.010541016484410234
0.009727203192450537,0.010658431468876357
0.009839952296278227,0.010777207423604187
0.009954008287621519,0.01089736012375276
0.010069386314760271,0.01101890552733275
0.010186101701559752,0.011141859777325926
0.010304169949505875,0.01126623920382917
0.01042360673976401,0.011392060326223348
0.010544427935261684,0.011519339855367327
0.010666649582795389,0.01164809469581741
0.010790287915161836,0.01177834194807251
0.01091535935331391,0.011910098910845343
0.011041880508541602,0.012043383083359949
0.011169868184678225,0.01217821216767583
0.011299339380332217,0.012314604071039056
0.011430311291144786,0.012452576908260583
0.011562801312073753,0.012592149004122189
0.011696827039703846,0.012733338895810239
0.01183240627458378,0.012876165335377715
0.011969557023590427,0.01302064729223475
0.012108297502320394,0.013166803955668036
0.012248646137509308,0.013314654737389431
0.012390621569479156,0.013464219274114142
0.012534242654613994,0.01361801981170133
0.01267952846786434,0.01377374723585452
0.012826498305280598,0.013931279714057393
0.012975171686575868,0.014090638168894012
0.013125568357718427,0.014251843765464461
0.013277708293554291,0.014414917914195871
0.013431611700460153,0.01457988227368603
0.013587299019027091,0.01474675875357997
0.013744790926775366,0.014915242159745944
0.013904108340900697,0.015085662571187559
0.014065272421052363,0.01525805834474342
0.014228304572143519,0.015432452377057478
0.014393226447194065,0.015608867830171258
0.014560059950206485,0.015787328134600098
0.014728827239075018,0.015967856992445073
0.014899550728528537,0.016150478380540963
0.015072253093107555,0.016335216553640747
0.01524695727017573,0.016522096047636957
0.015423686462966274,0.016710748598532055
0.01560246414366368,0.01689811055872925
0.015783314056521166,0.01708764425243357
0.01596626022101425,0.01727937485245181
0.01615132693503091,0.01747332782337162
0.01633853877809862,0.017669528924943494
0.016527920614648955,0.017868004215502123
0.0167194975973199,0.01806957436061636
0.016913295170296487,0.018274022635016686
0.01710933907269015,0.01848084069230955
0.01730765534195726,0.01869005600091441
0.01750827031735725,0.018901696347640252
0.017711210643450888,0.019115789841376088
0.017916503273639015,0.0193323649168242
0.018124175473742375,0.019551450338276717
0.018334254825622908,0.0197730752034359
0.018546769230846995,0.019997268947278737
0.018761746914391215,0.020224061345966333
0.018979216428391014,0.02045348252079862
0.019199206655932846,0.020685562942214925
0.019421746814890263,0.02092033343384081
0.019646866461804465,0.021157745301738917
0.01987459549580984,0.021396968470063876
0.02010496416260499,0.021645737293737578
0.02033800305846982,0.021904930146956953
0.020573743134329137,0.022178095783438562
0.02081221569986339,0.022483558853626604
0.021053452427667062,0.022795847731955955
0.02129748535745521,0.023111756385720262
0.021544346900318843,0.02343132677214283
0.02179406984302956,0.023754601334777845
0.0220466873523941,0.024081623009147467
0.022302232979659387,0.024412435228444333
0.022560740664968614,0.024747081929300075
0.022822244741868985,0.025085607557620782
0.023086779941871697,0.02542805707448999
0.023354381399064792,0.025767957120953783
0.023625084654779475,0.026107152561656598
0.023898925662310503,0.02645027965477842
0.024175940791691306,0.026797383972543644
0.024456166834524465,0.027148511615409467
0.024739641008868142,0.027503709218188628
0.025026400964179192,0.027863023956243238
0.025316484786313556,0.028226503551750326
0.025609931002584595,0.028594196280039997
0.025906778586880088,0.02896615097600716
0.026207066964838526,0.02934241704059747
0.02651083601908539,0.029723044447368452
0.026818126094530156,0.03010808374912679
0.02712897800372467,0.03049758608464239
0.027443433032283655,0.030891603185440403
0.02776153294436801,0.031290187382671864
0.028083319988231725,0.03169339161406408
0.028408836901833042,0.0321012694309515
0.028738126918510663,0.032513875005388056
0.029071233772725785,0.03293126313734209
0.029408201705870638,0.0333534892619745
0.029749075472144403,0.03378060945700136
0.030093900344497212,0.03421268045014183
0.03044272212064303,0.03464975962665246
0.030795587129142266,0.03509190503694872
0.03115254223555488,0.03553917540431498
0.03151363484866479,0.03598589357201456
0.031878912926776456,0.03642068305315534
0.03224842498408442,0.036864594317932396
0.0326222200971167,0.03731365100799692
0.03300034791125285,0.037772719440941196
0.03338285864731761,0.03823958537999787
0.033769803108250916,0.03871186281454765
0.03416123268585528,0.03919343054353499
0.034557199367621395,0.03968570230495593
0.03495775574363275,0.04018368004360812
0.035362955013550426,0.04068742989811398
0.03577285099367873,0.041197018773716176
0.0361874981241128,0.041712514351163486
0.03660695147596903,0.04223398509569988
0.03703126675869927,0.04276150026615763
0.03746050032748993,0.04329512992415593
0.037894709190746674,0.04383494494340605
0.03833395101766601,0.04438006542247218
0.03877828414589457,0.04493089308891304
0.03922776758927719,0.04548810546065162
0.03968246104569482,0.046051776543523534
0.040142424904993215,0.04662198120117434
0.040607720257003654,0.047198795165002534
0.041078408899656464,0.047782295044217715
0.04155455334718875,0.04837255833601549
0.04203621683844714,0.04896966343587009
0.04252346334528682,0.04957368964794652
0.04301635758106795,0.05020016994826484
0.0435149650092505,0.050834482531689894
0.044019351852088745,0.051476147503454396
0.044529585099426554,0.05212525008591673
0.04504573251759458,0.052781876489257154
0.04556786265841064,0.05344611392292783
0.046096044868284336,0.05411805060723544
0.04663034929742731,0.0547977757850582
0.04717084690917017,0.05548537973369844
0.047717609489387455,0.0561807082247711
0.04827070965603183,0.05686945627974438
0.0488302208687788,0.057566187690716794
0.0493962174387832,0.05827099499366364
0.04996877453854884,0.05898397179715513
0.0505479682119124,0.05970521279478889
0.05113387538414326,0.06043479827383562
0.05172657387216019,0.06117283855198023
0.05232614239486662,0.06191943353781455
0.052932660583605615,0.06267320537786664
0.05354620899273607,0.06343237651162452
0.05416686911033152,0.06420034728319088
0.05479472336900287,0.0649772196901551
0.05542985515684669,0.06576309691237202
0.05607234882852033,0.06655808332566582
0.05672228971644543,0.06736228451569252
0.05737976414214134,0.06817580729196336
0.05804485942768978,0.0689987597020306
0.05871766390733255,0.0698312510458378
0.05939826693920356,0.07067339189023644
0.060086758917196864,0.07152529408367077
0.0607832312829723,0.07238707077103292
0.06148777653810023,0.07325883640869017
0.062200488256347115,0.07414070677968639
0.06292146109610344,0.07503279900911969
0.06365079081295572,0.07593523157969836
0.06438857427240419,0.07684812434747704
0.06513490946272803,0.07775020810233775
0.0658898955079995,0.07863482737083775
0.06665363268124913,0.07952970036055432
0.06742622241778341,0.08043494592352077
0.06820776732865685,0.08134733435317278
0.06899837121430018,0.08226762357281245
0.0697981390783066,0.08319857996807538
0.07060717714137772,0.08414032718339129
0.07142559285543126,0.08509299029636638
0.07225349491787214,0.0860566958343955
0.07309099328602911,0.08703157179146663
0.07393819919175866,0.08801774764516047
0.07479522515621821,0.08902242907219468
0.07566218500481055,0.09003912508123844
0.07653919388230147,0.09106541997890423
0.0774263682681127,0.09207302101831225
0.07832382599179197,0.09309230127444487
0.07923168624866253,0.09412339612241387
0.08015006961565405,0.09516759725425675
0.08107909806731686,0.09622595023685296
0.08201889499202203,0.09729657070764285
0.08296958520834907,0.0983796008604588
0.08393129498166364,0.09947518453731782
0.08490415204088747,0.10058346724752594
0.0858882855954625,0.10170459618700378
0.08688382635251184,0.10282412517790955
0.08789090653419954,0.10390933457947857
0.08890965989529158,0.10484113172622629
0.08994022174092044,0.10577034486185197
0.09098272894455559,0.10675846371713582
0.09203731996618221,0.10775803596896176
0.09310413487069075,0.10876460719163702
0.09418331534647952,0.10978232825320115
0.0952750047242729,0.11081184583380237
0.09637934799615785,0.11185329666821675
0.09749649183484087,0.11290681907612846
0.0986265846131282,0.11397255298050055
0.09976977642363201,0.115091527154736
0.10092621909870483,0.11617053798806132
0.10209606623060476,0.1172410185789318
0.10327947319189525,0.11837191563023466
0.10447659715608053,0.11956166700518193
0.10568759711848051,0.12076520892183466
0.10691263391734772,0.12203674908763884
0.10815187025522892,0.12347744106106082
0.10940547072057435,0.12493483225682675
0.11067360180959745,0.12640929535128592
0.11195643194838795,0.12790094856012887
0.11325413151528127,0.12940989168871453
0.11456687286348727,0.130936615390094
0.11589483034398118,0.1324813230455199
0.11723818032865997,0.13404393558073288
0.11859710123376706,0.1356246605332039
0.11997177354358855,0.13710079827115257
0.12136237983442417,0.13838503519510909
0.12276910479883604,0.13966749181899465
0.12419213527017846,0.14096481354152984
0.12563166024741215,0.14227717266574139
0.12708787092020596,0.14365619028413132
0.12856096069432965,0.14552198241926478
0.130051125217341,0.14736154319071365
0.13155856240457053,0.14922242651750695
0.1330834724654076,0.1511511495160362
0.1346260579298911,0.15313401086968698
0.13618652367560827,0.15513985579181222
0.1377650769549055,0.1571689506875334
0.13936192742241435,0.1592215650499037
0.14097728716289676,0.16129797149570044
0.142611370719413,0.16339844580163274
0.14426439512181588,0.165633089654479
0.14593657991557576,0.1678990849721839
0.1476281471909391,0.17019134569591496
0.14933932161242533,0.17251017627094103
0.15107033044866555,0.17494476849622387
0.15282140360258709,0.17776467893000455
0.15459277364194784,0.17995296618024154
0.15638467583022478,0.18211704378332344
0.15819734815786016,0.18452965241001737
0.16003103137387018,0.18701035587790865
0.16188596901781993,0.1895082190913348
0.1637624074521689,0.19203503531758753
0.16566059589499152,0.19459114015428775
0.16758078645307686,0.19717727624984152
0.16952323415541215,0.19979367355958227
0.1714881969870541,0.20244039782416232
0.17347593592339325,0.2050959671173008
0.1754867149648152,0.20879006635404052
0.1775208011717636,0.21333679983268322
0.1795784647002097,0.21793623500932863
0.18165997883753285,0.22255535129835963
0.18376562003881725,0.2271077866990229
0.18589566796356882,0.23171298988930697
0.18805040551285834,0.23637157250658322
0.1902301188668946,0.24065437119889563
0.19243509752303323,0.24478675654482354
0.19466563433422632,0.24874607522050374
0.19692202554791735,0.25119157711357964
0.19920457084538712,0.2538854018746415
0.20151357338155584,0.2566019908011784
0.20384933982524642,0.25935006801482885
0.20621218039991446,0.26225907437149926
0.2086024089248505,0.2652250667102073
0.21102034285685967,0.2682254381989683
0.21346630333242453,0.27126058733036873
0.21594061521035676,0.27433091721596725
0.21844360711494284,0.2774368356398339
0.22097561147959033,0.2805787551127097
0.22353696459097966,0.2837565701585104
0.22612800663372795,0.2869642929188193
0.2287490817355704,0.2902074579540231
0.2314005380130654,0.29346673276152657
0.23408272761782944,0.2968133124459533
0.23679600678330787,0.30064018181932195
0.23954073587208793,0.3045227527224547
0.24231727942376008,0.3084503269406426
0.24512600620333397,0.312423426112361
0.24796728925021602,0.31643697498719725
0.2508415059277541,0.32044498473467725
0.2537490379733572,0.3244994517729346
0.2566902715491952,0.3286009145936401
0.25966559729348726,0.3327499179301824
0.26267541037238384,0.33694701283001544
0.26572011053245065,0.34119275672784655
0.26880010215376077,0.34546684508228626
0.2719157943036019,0.34944843174723556
0.2750676007908067,0.3534761694300471
0.2782559402207126,0.35740101786069606
0.28148123605075814,0.36119929465828177
0.28474391664672477,0.3648741196043178
0.28804441533962977,0.3683382548181068
0.2913831704832789,0.3718425432119175
0.2947606255124859,0.37538745020576536
0.29817722900196736,0.37896556553389305
0.30163343472591975,0.3825649321142362
0.30512970171828707,0.38635608444936975
0.30866649433372745,0.3912975828761305
0.3122442823092858,0.39608028599557654
0.3158635408267819,0.39964127579053604
0.31952475057592133,0.4031581970793775
0.32322839781813806,0.4069411905035597
0.3269749744511768,0.4108236048446945
0.33076497807442423,0.4145625915697786
0.3345989120549975,0.41834491730959655
0.3384772855945983,0.4222299788402689
0.34240061379714254,0.4262918281152201
0.34636941773717345,0.4304546126888151
0.3503842245290676,0.43466564856556617
0.3544455673970435,0.4389254950317432
0.3585539857459817,0.4431409471689275
0.36271002523306484,0.4474930747472407
0.3669142378402494,0.4519779324864004
0.3711671819475767,0.4565784524650905
0.37546942240733366,0.46123229758714157
0.37982153061907364,0.4659400859502747
0.3842240846055061,0.4707024428166509
0.38867766908926676,0.4754877457729922
0.393182875570577,0.4802320415606479
0.39774030240580366,0.485023176054741
0.40235055488692933,0.4898698451264346
0.4070142453219439,0.49477269248324995
0.4117319931161679,0.499671244680041
0.4165044248545185,0.5045201894949247
0.42133217438472886,0.5096368308443087
0.4262158829015325,0.5147846298815248
0.43115619903182284,0.5196723440773241
0.43615377892080054,0.5246437782862314
0.441209286319119,0.5296666376316758
0.4463233926710397,0.5347733247420298
0.4514967772036102,0.5396535023859977
0.4567301270168747,0.544492524444555
0.4620241371751313,0.5492379472514664
0.46737951079924633,0.553716522491064
0.47279695916003905,0.5582507781091868
0.4782772017727485,0.5639932387757384
0.4838209664925957,0.5698622500379419
0.48942898961145315,0.5758804533320612
0.49510201595563513,0.5821564673821366
0.5008407989848213,0.5880998518734294
0.5066461008921268,0.5942067965593251
0.5125186927053332,0.6004775078747402
0.5184593543892912,0.6069253253663424
0.5244688749495119,0.613580701367267
0.5305480525369574,0.6201708392247572
0.5366976945540476,0.6265247085679212
0.5429186177618943,0.6330487609986194
0.5492116483887789,0.6395324226369187
0.5555776222398878,0.6453431108243272
0.5620173848083188,0.650628209657598
0.5685317913873753,0.6558119996486372
0.5751217071841613,0.6609357623737665
0.5817880074344935,0.6659648382500569
0.5885315775191451,0.6724337189246306
0.595353313081437,0.6791880936115311
0.6022541201461928,0.6860207590134296
0.6092349152400711,0.6926577562497382
0.6162966255132942,0.6984728587033329
0.6234401888627864,0.7038952175771971
0.6306665540567405,0.7096860215575049
0.6379766808606282,0.7148775750565126
0.6453715401646701,0.7201622605950646
0.6528521141127848,0.725451037728836
0.6604193962330305,0.7306918489739059
0.6680743915695615,0.735747750714301
0.675818116816111,0.7409242982699858
0.6836516004510238,0.7464778581802939
0.6915758828738525,0.7520467266750139
0.6995920165435374,0.7576566363085969
0.707701066118189,0.7631920389804758
0.7159041085964888,0.7687130151842289
0.7242022334607315,0.7741646823790111
0.732596542821523,0.7796896268454366
0.741088151564157,0.7852384198935398
0.7496781874966877,0.7910692726120553
0.7583677914997191,0.7973545329552837
0.7671581176779302,0.8045873929311684
0.7760503335133571,0.812021269664589
0.7850456200204509,0.8195306661232568
0.794145171902934,0.8272225817856652
0.8033501977124734,0.8338918545484493
0.8126619200091946,0.8407624446023455
0.822081575524054,0.8479274701008432
0.8316104153230961,0.8554462203109641
0.8412497049736118,0.8621622849736832
0.8510007247122247,0.8704784092956046
0.8608647696149244,0.8790201213578113
0.8708431497690724,0.8875498726598969
0.880937190447399,0.8967597284730967
0.8911482322840202,0.905890912436829
0.9014776314524917,0.9148694244794958
0.9119267598459299,0.9234473496070994
0.9224970052592174,0.9315327075333906
0.9331897715733238,0.9381889281237992
0.9440064789417604,0.9454643905284648
0.9549485639791966,0.9547705012212362
0.9660174799522646,0.9649196381817455
0.9772146969725725,0.9740239540779119
0.9885417021919574,0.9864613877083046
1.0,0.9960748605604461


==> data/EEG/Ensemble/NHiTS-audit_mode/total/roc_RescaledSMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0
0.0008748668120479914,0.0
0.0008850074914473438,0.0
0.00089526571259964,0.0
0.0009056428379445294,0.0
0.0009161402457138521,0.0
0.0009267593301146883,0.0
0.0009375015015145289,0.0
0.0009483681866285928,0.0
0.0009593608287093146,0.0
0.0009704808877380307,0.0
0.0009817298406188842,0.0
0.00099310918137498,0.0
0.0010046204213468132,0.0
0.001016265089392995,0.0
0.0010280447320933097,0.0
0.0010399609139541202,0.0
0.0010520152176161591,0.0
0.0010642092440647246,0.0
0.001076544612842316,0.0
0.0010890229622637305,0.0
0.001101645949633657,0.0
0.001114415251466788,0.0
0.0011273325637104871,0.0
0.0011403996019700331,0.0
0.0011536181017364785,0.0
0.0011669898186171474,0.0
0.0011805165285688054,0.0
0.0011942000281335325,0.0
0.0012080421346773289,0.0
0.0012220446866314887,0.0
0.0012362095437367692,0.0
0.0012505385872903913,0.0
0.0012650337203959038,0.0
0.0012796968682159415,0.0
0.001294529978227916,0.0
0.0013095350204826678,0.0
0.0013247139878661174,0.0
0.0013400688963639508,0.0
0.001355601785329369,0.0
0.0013713147177539455,0.0
0.001387209780541621,0.0
0.001403289084785873,0.0
0.0014195547660501016,0.0
0.0014360089846512606,0.0
0.0014526539259467812,0.0
0.0014694918006248172,0.0
0.0014865248449978572,0.00040716508963735117
0.0015037553212997384,0.0004117674240077004
0.001521185517986105,0.0004164231045522281
0.0015388177500383464,0.00042113274961242563
0.001556654359271062,0.0004258969846970504
0.0015746977146430866,0.0004307164425652016
0.001592950212572123,0.0004355917633103607
0.0016114142772530198,0.00044052359444540404
0.0016300923609797412,0.0004455125909886027
0.0016489869444710648,0.0004505594155506178
0.001668100537200059,0.00045566473842250526
0.0016874356777273757,0.0004608292376647396
0.001706994934038408,0.00046605359919727065
0.001726780903884356,0.00047133851689062304
0.0017467962151272458,0.00047668469265805283
0.0017670435260889468,0.00048209283654877127
0.0017875255259042354,0.00048756366684224954
0.0018082449348779518,0.000493097910143617
0.0018292045048462937,0.0004986963014801647
0.0018504070195423021,0.0005043595843989673
0.0018718552949655793,0.0005100885110656369
0.0018935521797562953,0.000515883842364222
0.0019155005555735278,0.0005217463479982633
0.0019377033374779887,0.0005276768065930216
0.0019601634743191855,0.0005336760057988905
0.001982883949127071,0.0005397447423960077
0.002005867779508234,0.0005458838224000791
0.002029118018046678,0.0005520940611694286
0.002052637752709252,0.0005583762835132905
0.0020764301072557748,0.000564731323801355
0.0021004982416539153,0.0005711600260745857
0.0021248453524988827,0.0005776632441573187
0.0021494746734379805,0.0005842418417706648
0.00217438947560008,0.0005908966926472227
0.0021995930680300748,0.0005976286806471236
0.0022250887981283695,0.0006044386998754209
0.002250880052095462,0.0006113276548008397
0.00227697025538168,0.0006182964603759038
0.0023033628731421313,0.0006253460421584547
0.002330061410696925,0.0006324773364345783
0.002357069413996728,0.0006396912903429575
0.0023843904700937206,0.0006469888620006663
0.002412028207618007,0.0010620764414132951
0.00243998629725955,0.0010760990758826672
0.0024682684522556926,0.0010902842482818475
0.0024968784288843266,0.0011046338426062212
0.0025258200269627847,0.0011191497646887752
0.002555097090352507,0.0011338339424532202
0.0025847135074695635,0.0011486883261700477
0.002614673211801092,0.001163714888715553
0.00264498018242772,0.0011789156258338617
0.002675638444552045,0.001194292556401993
0.0027066520700332413,0.0012098477226979982
0.0027380251779278576,0.0012255831906722004
0.0027697619350368907,0.001241501050221586
0.002801866556459195,0.0012576034154673718
0.002834343306151309,0.0016676542011119823
0.0028671964974937695,0.0016881695318324646
0.0029004304938639917,0.0017089226580536368
0.002934049709215787,0.0017299163360898339
0.0029680586086656023,0.0017511533542041396
0.003002461709085549,0.0017726365329787078
0.0030372635797033115,0.0017943687256893766
0.0030724688427090033,0.0018163528186846245
0.003108082173869064,0.0018385917317689196
0.0031441083031472647,0.0025480841296750428
0.00318055201533292,0.002579236029260981
0.0032174181506763717,0.0026107490140110045
0.003254711605531848,0.0026426272693037735
0.003292437333007769,0.0026748750290311414
0.0033306003436245884,0.002707496576160475
0.003369205705980267,0.002740496243303501
0.003408258547423452,0.0033252385685737925
0.0034477640547344642,0.0033670491989221847
0.0034877274748141775,0.0034093444609790942
0.003528154115380883,0.0034521299721650424
0.0035690493456752297,0.0034954114150126995
0.0036104185971733375,0.003539194537921614
0.0036522673643081755,0.0035834851559216744
0.0036946012051993025,0.003628289151445437
0.003737425742391064,0.0036736124751093916
0.0037807466635993493,0.0037194611465042925
0.0038245697224669993,0.0037658412549946446
0.0038689007393279753,0.0038127589605274612
0.003913745601980384,0.0038602204944503935
0.0039591102664684585,0.003908232160339342
0.004005000757873611,0.003956800334835663
0.004051423171114647,0.004005931468493077
0.0040983836717572615,0.0040556320866343976
0.004145888496832911,0.004105908790218188
0.004193943955667186,0.004156768256715462
0.004242556430717777,0.004208217240996551
0.004291732378422158,0.004260262576228244
0.004341478330055092,0.0043129111747813335
0.004391800892596086,0.00436617002914868
0.004442706749606883,0.00442004621287391
0.004494202662119142,0.004474546881490892
0.0045462954695324,0.004529679273474087
0.004598992090522438,0.004585450711199927
0.004652299523960189,0.004641868601919332
0.004706224849841282,0.004698940438741497
0.004760775230226368,0.004756673801629088
0.00481595791019235,0.004815076358404969
0.004871780218794631,0.0048753325415704174
0.004928249570040513,0.004936515554039479
0.004985373463873894,0.004998407745672262
0.005043159487171359,0.00506101733664404
0.005101615314749833,0.005124352642411058
0.005160748710385908,0.005188422074814955
0.005220567527846975,0.00525323414319996
0.005281079711934331,0.005318797455543076
0.005342293299538352,0.005385120719597326
0.005404216420705915,0.00545221274404828
0.00546685729972018,0.005520082439683967
0.0055302242561929005,0.005588738820578368
0.005594325706169377,0.005658191005288594
0.005659170163246243,0.00572844821806599
0.005724766239702178,0.0057995197900812204
0.005791122647641758,0.005871415160663604
0.005858248200152536,0.005944143878554782
0.005926151812475552,0.00601771560317693
0.005994842503189409,0.006092140105915677
0.006064329395408062,0.006167427271417869
0.006134621717992506,0.006237597636662684
0.0062057288067765,0.006307089099387689
0.0062776601058065,0.00637632329373043
0.006350425168595962,0.0064460280150102685
0.00642403365939419,0.006516540691536991
0.006498495354469888,0.0065878706884105395
0.006573820143409586,0.006660027479282774
0.006650018030431118,0.006733020647615719
0.006727099135712337,0.006806859887954384
0.006805073696735206,0.006881555007214338
0.0068839520696454964,0.006957115925984206
0.006963744730628222,0.00703355267984327
0.007044462277299037,0.0071108754206943405
0.007126115430111745,0.007189094418112071
0.007208715033782135,0.007268220060706905
0.007292272058728313,0.007348262857504839
0.007376797602527731,0.007429233439343166
0.007462302891391108,0.007511142560282411
0.007548799281653432,0.007594001099034617
0.007636298261282241,0.007677820060408201
0.0077248114514034,0.0077626105767695545
0.007814350607844541,0.007848383909521566
0.00790492762269642,0.00793515145059932
0.007996554525892346,0.008022924723983091
0.008089243486805939,0.008111715387228905
0.008183006815867389,0.008201535233016831
0.008277856966198472,0.008292396190717212
0.00837380653526649,0.008384310327975064
0.008470868266557402,0.008477289852312825
0.008569055051268348,0.008571347112751707
0.008668379930019773,0.008666494601451797
0.008768856094587427,0.00876201018074944
0.008870496889654403,0.008858400748854595
0.00897331581458352,0.008955908590851977
0.009077326525210223,0.00905454665718865
0.009182542835656282,0.00915432804842178
0.009288978720164497,0.009255266016958539
0.009396648314954691,0.009357373968816252
0.009505565920101192,0.009460665465402895
0.009615746001432095,0.009565154225318239
0.009727203192450537,0.009670854126175892
0.009839952296278227,0.009777779206446435
0.009954008287621519,0.009885943667321937
0.010069386314760271,0.009995361874602073
0.010186101701559752,0.010106048360602124
0.010304169949505875,0.010218017826083064
0.01042360673976401,0.010331285142204034
0.010544427935261684,0.010445865352497457
0.010666649582795389,0.010561773674867022
0.010790287915161836,0.010679401467869104
0.01091535935331391,0.010798457992206769
0.011041880508541602,0.010918894514079017
0.011169868184678225,0.011040727029192132
0.011299339380332217,0.011163971718660433
0.011430311291144786,0.011288644951155353
0.011562801312073753,0.011414763285079427
0.011696827039703846,0.0115423434707655
0.01183240627458378,0.011671402452701398
0.011969557023590427,0.011801957371780405
0.012108297502320394,0.011934025567577833
0.012248646137509308,0.012067624580653946
0.012390621569479156,0.012202772154883617
0.012534242654613994,0.012339486239812963
0.01267952846786434,0.012477784993043303
0.012826498305280598,0.01261768678264275
0.012975171686575868,0.012759210189585762
0.013125568357718427,0.012902374010220949
0.013277708293554291,0.013047197258767513
0.013431611700460153,0.013193699169840593
0.013587299019027091,0.01334189920100593
0.013744790926775366,0.01349181703536408
0.013904108340900697,0.013643472584164628
0.014065272421052363,0.013796885989450688
0.014228304572143519,0.013951617827486839
0.014393226447194065,0.014108038791832627
0.014560059950206485,0.014266272849130304
0.014728827239075018,0.014430927201802867
0.014899550728528537,0.014604743798429248
0.015072253093107555,0.014780575122733489
0.01524695727017573,0.014958444527650206
0.015423686462966274,0.0151383756368005
0.01560246414366368,0.015320392347629507
0.015783314056521166,0.015504518834580353
0.01596626022101425,0.015690779552304822
0.01615132693503091,0.01587919923891134
0.01633853877809862,0.016069802919250482
0.016527920614648955,0.016262615908238708
0.0167194975973199,0.016457663814220515
0.016913295170296487,0.016654972542369566
0.01710933907269015,0.01685456829812934
0.01730765534195726,0.01705647759069353
0.01750827031735725,0.017260727236526864
0.017711210643450888,0.01746734436292673
0.017916503273639015,0.017676356411626057
0.018124175473742375,0.017887791142437992
0.018334254825622908,0.018101676636942787
0.018546769230846995,0.018318041302217435
0.018761746914391215,0.01853691387460855
0.018979216428391014,0.018758323423548974
0.019199206655932846,0.018982299355418588
0.019421746814890263,0.01920887141744994
0.019646866461804465,0.019438069701679085
0.01987459549580984,0.019669924648942242
0.02010496416260499,0.019904467052918772
0.02033800305846982,0.020137023715349978
0.020573743134329137,0.020370158055812344
0.02081221569986339,0.020605994682578236
0.021053452427667062,0.020844564918151464
0.02129748535745521,0.021085900448098487
0.021544346900318843,0.02133003332525672
0.02179406984302956,0.021576995973991625
0.0220466873523941,0.02182682119450311
0.022302232979659387,0.022079542167181884
0.022560740664968614,0.022335192457016297
0.022822244741868985,0.02259380601805023
0.023086779941871697,0.022855417197892712
0.023354381399064792,0.023120060742279763
0.023625084654779475,0.023387771799689108
0.023898925662310503,0.023658585926008453
0.024175940791691306,0.02393253908925776
0.024456166834524465,0.02420983507648548
0.024739641008868142,0.024491502723740892
0.025026400964179192,0.02477643521230546
0.025316484786313556,0.025064670385321196
0.025609931002584595,0.025356246524574216
0.025906778586880088,0.025651302731774378
0.026207066964838526,0.026008237868596313
0.02651083601908539,0.026407200292445476
0.026818126094530156,0.026810787134522562
0.02712897800372467,0.027219051996978223
0.027443433032283655,0.02763204910327166
0.02776153294436801,0.02804983330537226
0.028083319988231725,0.028472460091044743
0.028408836901833042,0.028899113274745574
0.028738126918510663,0.0293288399123847
0.029071233772725785,0.029763547559706283
0.029408201705870638,0.030203293952152523
0.029749075472144403,0.030648137494383627
0.030093900344497212,0.031098137268034776
0.03044272212064303,0.031553353039563026
0.030795587129142266,0.03201384526818511
0.03115254223555488,0.032479675113907355
0.03151363484866479,0.03295090444564856
0.031878912926776456,0.03342759584945716
0.03224842498408442,0.03390981263682344
0.0326222200971167,0.034397618853088285
0.03300034791125285,0.034884710862872814
0.03338285864731761,0.035376957473895056
0.033769803108250916,0.035874909770627454
0.03416123268585528,0.03637863388831338
0.034557199367621395,0.03688819672877727
0.03495775574363275,0.037403665969310065
0.035362955013550426,0.03792511007165781
0.03577285099367873,0.03845259829111432
0.0361874981241128,0.038986200685719286
0.03660695147596903,0.03952598812556305
0.03703126675869927,0.04007203230219904
0.03746050032748993,0.04062440573816558
0.037894709190746674,0.041183181796617875
0.03833395101766601,0.04174843469107169
0.03877828414589457,0.04232023949525995
0.03922776758927719,0.04289867215310369
0.03968246104569482,0.043483809488798424
0.040142424904993215,0.04407375849572648
0.040607720257003654,0.04466591340548602
0.041078408899656464,0.045264932049258466
0.04155455334718875,0.045870893985355043
0.04203621683844714,0.04648387969425629
0.04252346334528682,0.047103970589301006
0.04301635758106795,0.047731249027499166
0.0435149650092505,0.04836579832047007
0.044019351852088745,0.04900770274550735
0.044529585099426554,0.049657047556772214
0.04504573251759458,0.0503139189966164
0.04556786265841064,0.050978404307036464
0.046096044868284336,0.051650591741260674
0.04663034929742731,0.05233057057547045
0.04717084690917017,0.053018431120657364
0.047717609489387455,0.05371426473461789
0.04827070965603183,0.054418163834086944
0.0488302208687788,0.0551302219070122
0.0493962174387832,0.0558505335249706
0.04996877453854884,0.05657919435572889
0.0505479682119124,0.05731630117594962
0.05113387538414326,0.058074932076550415
0.05172657387216019,0.058845954611819386
0.05232614239486662,0.05949984092328353
0.052932660583605615,0.06004639295031078
0.05354620899273607,0.06059928012321947
0.05416686911033152,0.06117310927647122
0.05479472336900287,0.06182337567995884
0.05542985515684669,0.062481179394304684
0.05607234882852033,0.06314660778532476
0.05672228971644543,0.06381974923150206
0.05737976414214134,0.06450069313572455
0.05804485942768978,0.06518952993715897
0.05871766390733255,0.06589802035334562
0.05939826693920356,0.06670328442352687
0.060086758917196864,0.0675178823999154
0.0607832312829723,0.06834192247286555
0.06148777653810023,0.06917551408677822
0.062200488256347115,0.07001876795463656
0.06292146109610344,0.07087179607271045
0.06365079081295572,0.07173471173543103
0.06438857427240419,0.07260762955043784
0.06513490946272803,0.07349066545380063
0.0658898955079995,0.07438393672541696
0.06665363268124913,0.0752875620045889
0.06742622241778341,0.07620166130578003
0.06820776732865685,0.077126356034555
0.06899837121430018,0.07806176900370396
0.0697981390783066,0.07900802444955399
0.07060717714137772,0.07996524804846925
0.07142559285543126,0.08093356693354284
0.07225349491787214,0.08191310971148176
0.07309099328602911,0.0829040064796878
0.07393819919175866,0.08390638884353638
0.07479522515621821,0.0849203899338555
0.07566218500481055,0.0859461444246076
0.07653919388230147,0.0869837885507761
0.0774263682681127,0.08801760825815227
0.07832382599179197,0.08903361832172411
0.07923168624866253,0.09006140507196332
0.08015006961565405,0.09110110501376674
0.08107909806731686,0.09215285623427469
0.08201889499202203,0.09321679842121114
0.08296958520834907,0.09429307288143599
0.08393129498166364,0.09538182255971298
0.08490415204088747,0.09648319205769448
0.0858882855954625,0.09759732765312704
0.08688382635251184,0.09872437731927881
0.08789090653419954,0.09986449074459276
0.08890965989529158,0.10094669823393583
0.08994022174092044,0.10204135273396701
0.09098272894455559,0.10315589481744106
0.09203731996618221,0.10428335568328277
0.09310413487069075,0.10542388507454845
0.09418331534647952,0.10657763446998289
0.0952750047242729,0.10774475710413797
0.09637934799615785,0.10892540798772452
0.09749649183484087,0.1101197439281999
0.0986265846131282,0.11132792355059425
0.09976977642363201,0.11255010731857831
0.10092621909870483,0.11378645755577535
0.10209606623060476,0.1150371384673196
0.10327947319189525,0.11630231616166573
0.10447659715608053,0.11758215867265014
0.10568759711848051,0.11883762949804669
0.10691263391734772,0.12011471743793486
0.10815187025522892,0.12140660824745401
0.10940547072057435,0.12271347350832722
0.11067360180959745,0.12403548679110066
0.11195643194838795,0.12539209896238598
0.11325413151528127,0.1267766870699655
0.11456687286348727,0.12816900371451642
0.11589483034398118,0.12956550030894765
0.11723818032865997,0.13097818385212515
0.11859710123376706,0.13240724196878834
0.11997177354358855,0.13385286445845618
0.12136237983442417,0.13531524332063502
0.12276910479883604,0.1367339030058501
0.12419213527017846,0.1380864629685562
0.12563166024741215,0.13945470060557952
0.12708787092020596,0.14083879763860244
0.12856096069432965,0.14223233259771265
0.130051125217341,0.1436139569369425
0.13155856240457053,0.14500756640488482
0.1330834724654076,0.14638031361895698
0.1346260579298911,0.14776897250004242
0.13618652367560827,0.14917444339710503
0.1377650769549055,0.15059785245287075
0.13936192742241435,0.15203776040274222
0.14097728716289676,0.1534943584872526
0.142611370719413,0.15496784016362558
0.14426439512181588,0.15645840113146917
0.14593657991557576,0.15796623935876747
0.1476281471909391,0.15949416407426406
0.14933932161242533,0.1610402929820209
0.15107033044866555,0.1626043432434601
0.15282140360258709,0.16418652258700334
0.15459277364194784,0.16578704114887582
0.15638467583022478,0.1674061115010153
0.15819734815786016,0.16904394867930467
0.16003103137387018,0.170700770212132
0.16188596901781993,0.17239671576571214
0.1637624074521689,0.1741423913498301
0.16566059589499152,0.17590830125554996
0.16758078645307686,0.1776946800211642
0.16952323415541215,0.17950176490352496
0.1714881969870541,0.18132979590955514
0.17347593592339325,0.18317901582812485
0.1754867149648152,0.18504967026229718
0.1775208011717636,0.18694200766194813
0.1795784647002097,0.18885627935676372
0.18165997883753285,0.19079273958962079
0.18376562003881725,0.19275164555035396
0.18589566796356882,0.19473325740991387
0.18805040551285834,0.196737838354922
0.1902301188668946,0.19876565462262552
0.19243509752303323,0.20081697553625727
0.19466563433422632,0.20289207354080596
0.19692202554791735,0.20503285082850672
0.19920457084538712,0.2071055950090693
0.20151357338155584,0.20918486794910515
0.20384933982524642,0.21133527136668814
0.20621218039991446,0.21351060035161082
0.2086024089248505,0.2156097748366515
0.21102034285685967,0.21771989683947662
0.21346630333242453,0.21985447750324255
0.21594061521035676,0.22201380033103296
0.21844360711494284,0.2241981521120478
0.22097561147959033,0.2263805189546019
0.22353696459097966,0.2285477293059853
0.22612800663372795,0.23074006003576425
0.2287490817355704,0.2329578023170638
0.2314005380130654,0.23520125069802944
0.23408272761782944,0.23747070314094723
0.23679600678330787,0.23976646106181745
0.23954073587208793,0.24230351374926262
0.24231727942376008,0.24499861549725468
0.24512600620333397,0.24767336393445386
0.24796728925021602,0.2503791156809591
0.2508415059277541,0.25311623009960793
0.2537490379733572,0.2558802537696564
0.2566902715491952,0.25867321423385936
0.25966559729348726,0.26149854821623963
0.26267541037238384,0.26435663096187945
0.26572011053245065,0.267234456734912
0.26880010215376077,0.27007002196634106
0.2719157943036019,0.27293845455258553
0.2750676007908067,0.27592836079723515
0.2782559402207126,0.27900437031740083
0.28148123605075814,0.28211603420911635
0.28474391664672477,0.28529715742422235
0.28804441533962977,0.28828492640221104
0.2913831704832789,0.29130672466056057
0.2947606255124859,0.2943635489216403
0.29817722900196736,0.29734831713561805
0.30163343472591975,0.30043535061476984
0.30512970171828707,0.3035732422829446
0.30866649433372745,0.3067475056055913
0.3122442823092858,0.30996520646571035
0.3158635408267819,0.3132259572631745
0.31952475057592133,0.316524503789066
0.32322839781813806,0.3198460443375687
0.3269749744511768,0.3231502895376014
0.33076497807442423,0.3265387616466001
0.3345989120549975,0.3302196082617218
0.3384772855945983,0.3334535416730208
0.34240061379714254,0.33662632295777595
0.34636941773717345,0.33981263206811707
0.3503842245290676,0.3430551882833205
0.3544455673970435,0.34633532933150646
0.3585539857459817,0.3496534908626919
0.36271002523306484,0.3531439512585983
0.3669142378402494,0.356768857210685
0.3711671819475767,0.36094082537589667
0.37546942240733366,0.36504779208620536
0.37982153061907364,0.36911663453160565
0.3842240846055061,0.3734098440457134
0.38867766908926676,0.3778599454163655
0.393182875570577,0.3823207969491979
0.39774030240580366,0.3868333547127613
0.40235055488692933,0.391319853271905
0.4070142453219439,0.3958400386272384
0.4117319931161679,0.40041261795829797
0.4165044248545185,0.4053219011445396
0.42133217438472886,0.41005902074129386
0.4262158829015325,0.414851048822912
0.43115619903182284,0.41964473874650005
0.43615377892080054,0.42448010070000386
0.441209286319119,0.42938604306534334
0.4463233926710397,0.4343503224450739
0.4514967772036102,0.43940467575925074
0.4567301270168747,0.4442536330937227
0.4620241371751313,0.44903485757769374
0.46737951079924633,0.453925120717657
0.47279695916003905,0.458965525607654
0.4782772017727485,0.4643186379089137
0.4838209664925957,0.47029429053332983
0.48942898961145315,0.4764364470194328
0.49510201595563513,0.48286417637863155
0.5008407989848213,0.48940225735012566
0.5066461008921268,0.4959140395610781
0.5125186927053332,0.5021353298095249
0.5184593543892912,0.507933413093077
0.5244688749495119,0.5135652594072267
0.5305480525369574,0.5192623850840311
0.5366976945540476,0.5256027302579902
0.5429186177618943,0.5320584212664281
0.5492116483887789,0.5383858859025785
0.5555776222398878,0.5449140310104811
0.5620173848083188,0.5515646934215573
0.5685317913873753,0.5585348705126953
0.5751217071841613,0.5663730949955922
0.5817880074344935,0.5743021732181061
0.5885315775191451,0.5834464780888947
0.595353313081437,0.5946701826837861
0.6022541201461928,0.6059617070864418
0.6092349152400711,0.6150691744277855
0.6162966255132942,0.6250862562958892
0.6234401888627864,0.6355816640815515
0.6306665540567405,0.6434848679050051
0.6379766808606282,0.6512983637639845
0.6453715401646701,0.6585365345967316
0.6528521141127848,0.6672598056455677
0.6604193962330305,0.6767019100869004
0.6680743915695615,0.6848281554936945
0.675818116816111,0.6919816985627012
0.6836516004510238,0.6994685040904379
0.6915758828738525,0.7080472347292723
0.6995920165435374,0.7170770173430867
0.707701066118189,0.7262179919484899
0.7159041085964888,0.7348771343024663
0.7242022334607315,0.7427896824431274
0.732596542821523,0.7506053059692323
0.741088151564157,0.7587557117136947
0.7496781874966877,0.7680041222507306
0.7583677914997191,0.7766077456618777
0.7671581176779302,0.7845720645761692
0.7760503335133571,0.7940495115064202
0.7850456200204509,0.803450639039229
0.794145171902934,0.8128462318654094
0.8033501977124734,0.8219441546001761
0.8126619200091946,0.8319573181000763
0.822081575524054,0.8408865126817882
0.8316104153230961,0.8490384639471749
0.8412497049736118,0.8570640552492431
0.8510007247122247,0.8651406792568095
0.8608647696149244,0.8742049793427068
0.8708431497690724,0.882974074725874
0.880937190447399,0.8918593687608221
0.8911482322840202,0.901247232040616
0.9014776314524917,0.9105217705625812
0.9119267598459299,0.919831134846753
0.9224970052592174,0.9294256698579927
0.9331897715733238,0.9393428191836769
0.9440064789417604,0.9494625498504655
0.9549485639791966,0.9593955195662065
0.9660174799522646,0.969388683060289
0.9772146969725725,0.9785554170400331
0.9885417021919574,0.9854088346354108
1.0,0.9899106242860023


==> data/EEG/Ensemble/NHiTS-audit_mode/total/roc_SMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0
0.0008748668120479914,0.0
0.0008850074914473438,0.0
0.00089526571259964,0.0
0.0009056428379445294,0.0
0.0009161402457138521,0.0
0.0009267593301146883,0.0
0.0009375015015145289,0.0
0.0009483681866285928,0.0
0.0009593608287093146,0.0
0.0009704808877380307,0.0
0.0009817298406188842,0.0
0.00099310918137498,0.0
0.0010046204213468132,0.0
0.001016265089392995,0.0
0.0010280447320933097,0.0
0.0010399609139541202,0.0
0.0010520152176161591,0.0
0.0010642092440647246,0.0
0.001076544612842316,0.0
0.0010890229622637305,0.0
0.001101645949633657,0.0
0.001114415251466788,0.0
0.0011273325637104871,0.0
0.0011403996019700331,0.0
0.0011536181017364785,0.0
0.0011669898186171474,0.0
0.0011805165285688054,0.0
0.0011942000281335325,0.0
0.0012080421346773289,0.0
0.0012220446866314887,0.0
0.0012362095437367692,0.0
0.0012505385872903913,0.0
0.0012650337203959038,0.0
0.0012796968682159415,0.0
0.001294529978227916,0.0
0.0013095350204826678,0.0
0.0013247139878661174,0.0
0.0013400688963639508,0.0
0.001355601785329369,0.0
0.0013713147177539455,0.0
0.001387209780541621,0.0
0.001403289084785873,0.0003399133987340321
0.0014195547660501016,0.00034406282936474654
0.0014360089846512606,0.00034826035651156655
0.0014526539259467812,0.000352506537666608
0.0014694918006248172,0.00035680193678394015
0.0014865248449978572,0.00036114712435448757
0.0015037553212997384,0.00036554267748179864
0.001521185517986105,0.0003699891799586943
0.0015388177500383464,0.0003744872223448031
0.001556654359271062,0.0003790374020449969
0.0015746977146430866,0.0003836403233887342
0.001592950212572123,0.00038829659771032427
0.0016114142772530198,0.0003930068434301208
0.0016300923609797412,0.00039777168613665725
0.0016489869444710648,0.0004025917586697341
0.001668100537200059,0.00040746770120446885
0.0016874356777273757,0.0004124001613363207
0.001706994934038408,0.00041738979416710035
0.001726780903884356,0.0004224372623919773
0.0017467962151272458,0.00042754323638749504
0.0017670435260889468,0.0004327083943006067
0.0017875255259042354,0.00043793342213874307
0.0018082449348779518,0.0004432190138609239
0.0018292045048462937,0.000448565871469926
0.0018504070195423021,0.00045397470510551873
0.0018718552949655793,0.0004594462331387817
0.0018935521797562953,0.000464981182267514
0.0019155005555735278,0.0004705802876127507
0.0019377033374779887,0.00047624429281639696
0.0019601634743191855,0.0004819739501399952
0.001982883949127071,0.0004877700205646353
0.002005867779508234,0.0004936332738920247
0.002029118018046678,0.0004995644888467285
0.002052637752709252,0.000505564453179596
0.0020764301072557748,0.0005116339637723847
0.0021004982416539153,0.0005177738267435981
0.0021248453524988827,0.0005239848575555497
0.0021494746734379805,0.0005302678811226685
0.00217438947560008,0.0005366237319210587
0.0021995930680300748,0.0005430532540993307
0.0022250887981283695,0.000549557301590717
0.002250880052095462,0.000556136738226485
0.00227697025538168,0.0005627924378506675
0.0023033628731421313,0.0005695252844361223
0.002330061410696925,0.0005763361722019349
0.002357069413996728,0.0005832260057321847
0.0023843904700937206,0.0005901957000960874
0.002412028207618007,0.0005972461809695278
0.00243998629725955,0.0006043783847580041
0.0024682684522556926,0.000611593258720996
0.0024968784288843266,0.0006188917610977737
0.0025258200269627847,0.0006262748612346665
0.002555097090352507,0.0006337435397138057
0.0025847135074695635,0.0006412987884833604
0.002614673211801092,0.0006489416109892821
0.00264498018242772,0.0006566730223085766
0.002675638444552045,0.0006644940492841216
0.0027066520700332413,0.0006724057306610458
0.0027380251779278576,0.0006804091172246891
0.0027697619350368907,0.0006885052719401623
0.002801866556459195,0.000696695270093524
0.002834343306151309,0.0007049801994345944
0.0028671964974937695,0.0007133611603214235
0.0029004304938639917,0.0007218392658664355
0.002934049709215787,0.000730415642084265
0.0029680586086656023,0.0007390914280413092
0.003002461709085549,0.0007478677760070116
0.0030372635797033115,0.0007567458516068998
0.0030724688427090033,0.0007657268339773977
0.003108082173869064,0.0011890087239888598
0.0031441083031472647,0.0012042215177475296
0.00318055201533292,0.001219610644705894
0.0032174181506763717,0.0012351781487618598
0.003254711605531848,0.001250926097504383
0.003292437333007769,0.0012668565824880758
0.0033306003436245884,0.0012829717195109946
0.003369205705980267,0.0012992736488956487
0.003408258547423452,0.0013157645357732652
0.0034477640547344642,0.0013324465703713506
0.0034877274748141775,0.0013493219683045842
0.003528154115380883,0.0013663929708690836
0.0035690493456752297,0.0013836618453400816
0.0036104185971733375,0.0014011308852730521
0.0036522673643081755,0.0014188024108083282
0.0036946012051993025,0.0019763831491661
0.003737425742391064,0.002803671099519878
0.0037807466635993493,0.002834324924787552
0.0038245697224669993,0.002865334061983994
0.0038689007393279753,0.002896702629569644
0.003913745601980384,0.0029284347937424795
0.0039591102664684585,0.002960534768991348
0.004005000757873611,0.0029930068186557078
0.004051423171114647,0.003025855255491865
0.0040983836717572615,0.0030590844422457675
0.004145888496832911,0.003092698792232441
0.004193943955667186,0.003126702769922142
0.004242556430717777,0.0031611008915333
0.004291732378422158,0.003195897725632343
0.004341478330055092,0.00323109789374046
0.004391800892596086,0.003266706070947417
0.004442706749606883,0.0033027269865324657
0.004494202662119142,0.003339165424592466
0.0045462954695324,0.003376026224677281
0.004598992090522438,0.0034133142824325385
0.004652299523960189,0.0034510345502498465
0.004706224849841282,0.003489192037924538
0.004760775230226368,0.003527791813321046
0.00481595791019235,0.003567088101190486
0.004871780218794631,0.0036083675797738183
0.004928249570040513,0.003650125533425951
0.004985373463873894,0.003692367508205104
0.005043159487171359,0.0037350991144544784
0.005101615314749833,0.0037783260275473926
0.005160748710385908,0.003822053988641058
0.005220567527846975,0.0038662888054390777
0.005281079711934331,0.0039110363529628045
0.005342293299538352,0.0039563025743316205
0.005404216420705915,0.00400209348155227
0.00546685729972018,0.004048415156317346
0.0055302242561929005,0.004095273750813019
0.005594325706169377,0.004142675488536142
0.005659170163246243,0.004190626665120821
0.005724766239702178,0.004239133649174555
0.005791122647641758,0.004288202883124096
0.005858248200152536,0.004337840884071084
0.005926151812475552,0.004388054244657614
0.005994842503189409,0.004438849633941839
0.006064329395408062,0.0044902337982837106
0.006134621717992506,0.004542213562240996
0.0062057288067765,0.004594795829475679
0.0062776601058065,0.004647987583670862
0.006350425168595962,0.004701795889458304
0.00642403365939419,0.004756227893356701
0.006498495354469888,0.004811290824720855
0.006573820143409586,0.004866991996701822
0.006650018030431118,0.00492333880721822
0.006727099135712337,0.004980338739938769
0.006805073696735206,0.005037999365276231
0.0068839520696454964,0.005096328341392878
0.006963744730628222,0.005155333415217592
0.007044462277299037,0.0052150224234747845
0.007126115430111745,0.005275403293725214
0.007208715033782135,0.005336484045418891
0.007292272058728313,0.0053982727909601645
0.007376797602527731,0.005460777736785176
0.007462302891391108,0.00552400718445179
0.007548799281653432,0.005587969531742158
0.007636298261282241,0.005652673273778068
0.0077248114514034,0.005718525066048981
0.007814350607844541,0.00578735127924015
0.00790492762269642,0.00585697526479236
0.007996554525892346,0.005927406269774578
0.008089243486805939,0.005998653648439579
0.008183006815867389,0.006070726863466341
0.008277856966198472,0.006143635487216811
0.00837380653526649,0.006217389203007258
0.008470868266557402,0.006291997806394355
0.008569055051268348,0.006367471206476176
0.008668379930019773,0.006443819427208258
0.008768856094587427,0.006521052608734937
0.008870496889654403,0.006599181008736093
0.00897331581458352,0.006678215003789532
0.009077326525210223,0.006758165090749134
0.009182542835656282,0.00683904188813899
0.009288978720164497,0.006920856137563693
0.009396648314954691,0.00700361870513499
0.009505565920101192,0.007087340582914934
0.009615746001432095,0.0071720328903758165
0.009727203192450537,0.007257706875876975
0.009839952296278227,0.0073443739181587395
0.009954008287621519,0.007432045527853698
0.010069386314760271,0.009926582959909147
0.010186101701559752,0.010048794549606943
0.010304169949505875,0.010172422707555978
0.01042360673976401,0.010297483853357827
0.010544427935261684,0.010423994596935503
0.010666649582795389,0.010551971740739513
0.010790287915161836,0.01068146399713886
0.01091535935331391,0.010813265091980833
0.011041880508541602,0.010946593908104344
0.011169868184678225,0.011081468153498215
0.011299339380332217,0.011217905741406551
0.011430311291144786,0.011355924792707878
0.011562801312073753,0.011496894257978186
0.011696827039703846,0.011640178273213116
0.01183240627458378,0.011785123109548518
0.011969557023590427,0.011931748017748146
0.012108297502320394,0.012080072471713527
0.012248646137509308,0.012230116171070357
0.012390621569479156,0.012381899043784911
0.012534242654613994,0.012535441248810753
0.01267952846786434,0.012690763178766148
0.012826498305280598,0.012847885462642475
0.012975171686575868,0.013006828968544076
0.013125568357718427,0.013167614806459832
0.013277708293554291,0.013330264331066873
0.013431611700460153,0.013494799144566787
0.013587299019027091,0.013661241099554706
0.013744790926775366,0.01382961230192164
0.013904108340900697,0.013999935113790473
0.014065272421052363,0.014172232156485956
0.014228304572143519,0.014346526313539157
0.014393226447194065,0.01451871739755035
0.014560059950206485,0.01468968752343342
0.014728827239075018,0.01486263938323252
0.014899550728528537,0.015037595947447868
0.015072253093107555,0.015214580452833337
0.01524695727017573,0.015393616405482608
0.015423686462966274,0.015574727583951134
0.01560246414366368,0.01575793804241428
0.015783314056521166,0.01594327211386205
0.01596626022101425,0.016130754413330874
0.01615132693503091,0.016320409841172834
0.01633853877809862,0.016512263586362756
0.016527920614648955,0.016703824032611652
0.0167194975973199,0.01688823081280271
0.016913295170296487,0.0170747750726778
0.01710933907269015,0.01726348158800381
0.01730765534195726,0.017454375421726336
0.01750827031735725,0.017647481927298377
0.017711210643450888,0.017842826752047652
0.017916503273639015,0.01804043584058294
0.018124175473742375,0.018240335438239885
0.018334254825622908,0.01844255209456678
0.018546769230846995,0.018647112666850683
0.018761746914391215,0.0188540443236845
0.018979216428391014,0.01906337454857534
0.019199206655932846,0.019275131143594724
0.019421746814890263,0.019489342233071118
0.019646866461804465,0.019706036267325224
0.01987459549580984,0.019925242026448606
0.02010496416260499,0.02014698862412609
0.02033800305846982,0.020371275104133696
0.020573743134329137,0.020597123482687676
0.02081221569986339,0.02082558969514305
0.021053452427667062,0.02105670408510634
0.02129748535745521,0.021290497347900235
0.021544346900318843,0.021527000534640357
0.02179406984302956,0.021766245056359275
0.0220466873523941,0.022008262688178373
0.022302232979659387,0.02225308557352803
0.022560740664968614,0.022500746228416735
0.022822244741868985,0.022751277545749682
0.023086779941871697,0.023004712799697423
0.023354381399064792,0.023261085650115143
0.023625084654779475,0.023520430147013206
0.023898925662310503,0.023782780735079438
0.024175940791691306,0.02404817225825394
0.024456166834524465,0.024316639964356804
0.024739641008868142,0.02458821950976959
0.025026400964179192,0.02486294696417094
0.025316484786313556,0.02514085881532724
0.025609931002584595,0.02542199197393861
0.025906778586880088,0.025706383778541286
0.026207066964838526,0.02599407200046665
0.02651083601908539,0.026285094848857826
0.026818126094530156,0.026581658870899683
0.02712897800372467,0.026885617643209264
0.027443433032283655,0.027193902251363755
0.02776153294436801,0.02750577680707983
0.028083319988231725,0.027821266335770967
0.028408836901833042,0.02814041273899462
0.028738126918510663,0.028463258403993864
0.029071233772725785,0.02878984620932708
0.029408201705870638,0.029120219530562857
0.029749075472144403,0.029454422246040834
0.030093900344497212,0.029792498742699423
0.03044272212064303,0.03013449392197103
0.030795587129142266,0.03048045320574557
0.03115254223555488,0.03083042254240323
0.03151363484866479,0.031183654490837997
0.031878912926776456,0.03153228672535087
0.03224842498408442,0.03188495999521883
0.0326222200971167,0.03224172114053615
0.03300034791125285,0.032602617544325974
0.03338285864731761,0.03296769713883328
0.033769803108250916,0.03333700841189117
0.03416123268585528,0.03371060041336059
0.034557199367621395,0.034088522761644965
0.03495775574363275,0.0344708256502802
0.035362955013550426,0.034857559854601095
0.03577285099367873,0.035248776738485074
0.0361874981241128,0.035644528261174
0.03660695147596903,0.03604486698417518
0.03703126675869927,0.036449846078242205
0.03746050032748993,0.036859519330436866
0.037894709190746674,0.03727394115127281
0.03833395101766601,0.03769316658194208
0.03877828414589457,0.03811725130162531
0.03922776758927719,0.0385462516348868
0.03968246104569482,0.03898022455915519
0.040142424904993215,0.03941922771229087
0.040607720257003654,0.03986331940024117
0.041078408899656464,0.040312558604784166
0.04155455334718875,0.04076700499136237
0.04203621683844714,0.04122671891700711
0.04252346334528682,0.04169176143835486
0.04301635758106795,0.042162194319756395
0.0435149650092505,0.04263808004148005
0.044019351852088745,0.04417594231181934
0.044529585099426554,0.04597749406564576
0.04504573251759458,0.04779992780802783
0.04556786265841064,0.04964348558443833
0.046096044868284336,0.05091991036876562
0.04663034929742731,0.051422308393228366
0.04717084690917017,0.05192457277826144
0.047717609489387455,0.05242835208268402
0.04827070965603183,0.05293797074956021
0.0488302208687788,0.053453496463595554
0.0493962174387832,0.05397499769403652
0.04996877453854884,0.054502543703764395
0.0505479682119124,0.05503620455849426
0.05113387538414326,0.05557605113608077
0.05172657387216019,0.05612215513593174
0.05232614239486662,0.05667458908853087
0.052932660583605615,0.05723342636507082
0.05354620899273607,0.057798741187198
0.05416686911033152,0.058370608636870255
0.05479472336900287,0.05894910466632882
0.05542985515684669,0.059534306108185865
0.05607234882852033,0.06012629068562904
0.05672228971644543,0.06073703704011206
0.05737976414214134,0.06138362655010883
0.05804485942768978,0.06216585411831356
0.05871766390733255,0.06295714857404594
0.05939826693920356,0.06375761501261679
0.060086758917196864,0.06456735974750853
0.0607832312829723,0.06538649032449506
0.06148777653810023,0.06621511553592542
0.062200488256347115,0.06705334543517294
0.06292146109610344,0.06791171125056239
0.06365079081295572,0.06878640446618936
0.06438857427240419,0.06967123634904007
0.06513490946272803,0.07056632441754414
0.0658898955079995,0.07147178755230044
0.06665363268124913,0.07238774601186623
0.06742622241778341,0.07331432144872922
0.06820776732865685,0.07425163692546476
0.06899837121430018,0.0751676419976226
0.0697981390783066,0.07607183212161453
0.07060717714137772,0.07700718008418331
0.07142559285543126,0.07801101556721177
0.07225349491787214,0.07902648661997827
0.07309099328602911,0.08005372811167742
0.07393819919175866,0.08109287647478784
0.07479522515621821,0.0821440697231923
0.07566218500481055,0.08320356594396916
0.07653919388230147,0.08425654287497779
0.0774263682681127,0.08532172497976284
0.07832382599179197,0.08639925372986326
0.07923168624866253,0.0874892722366305
0.08015006961565405,0.08859192527023574
0.08107909806731686,0.08970735927889745
0.08201889499202203,0.0908357224083318
0.08296958520834907,0.0919771645214287
0.08393129498166364,0.09313183721815547
0.08490415204088747,0.09429989385569182
0.0858882855954625,0.09549251455806629
0.08688382635251184,0.09657489032901971
0.08789090653419954,0.09759827534983727
0.08890965989529158,0.0986335225412793
0.08994022174092044,0.09970418529052472
0.09098272894455559,0.10088265655345689
0.09203731996618221,0.10207478760905024
0.09310413487069075,0.10328073678949452
0.09418331534647952,0.10450012477601586
0.0952750047242729,0.10573144682037608
0.09637934799615785,0.10697704125673613
0.09749649183484087,0.10823707351799342
0.0986265846131282,0.10951171095459658
0.09976977642363201,0.1108011228567721
0.10092621909870483,0.11210548047700859
0.10209606623060476,0.11342495705280116
0.10327947319189525,0.11475951949714636
0.10447659715608053,0.11607962551799603
0.10568759711848051,0.11742141171013976
0.10691263391734772,0.11878589983683781
0.10815187025522892,0.12016620389854053
0.10940547072057435,0.12156460608808702
0.11067360180959745,0.12298981827179745
0.11195643194838795,0.12443155024987203
0.11325413151528127,0.12588999350510116
0.11456687286348727,0.12736534173977376
0.11589483034398118,0.12885779090140365
0.11723818032865997,0.13036753920875438
0.11859710123376706,0.13189478717816533
0.11997177354358855,0.13343973765018333
0.12136237983442417,0.13494376873939756
0.12276910479883604,0.13645414568121314
0.12419213527017846,0.13799606529886208
0.12563166024741215,0.13955604288138176
0.12708787092020596,0.1411341023391271
0.12856096069432965,0.14273707808539565
0.130051125217341,0.14439558115465667
0.13155856240457053,0.14607330811911703
0.1330834724654076,0.1477704818051034
0.1346260579298911,0.14948732762174738
0.13618652367560827,0.15122407359092307
0.1377650769549055,0.15298095037753182
0.13936192742241435,0.15475819132013754
0.14097728716289676,0.1565560324619578
0.142611370719413,0.15825166215406877
0.14426439512181588,0.15995476810665554
0.14593657991557576,0.16150321876342272
0.1476281471909391,0.16300722130324713
0.14933932161242533,0.1645286569052955
0.15107033044866555,0.16606772763814862
0.15282140360258709,0.1676246379125866
0.15459277364194784,0.1692807327331804
0.15638467583022478,0.17097459932021425
0.15819734815786016,0.17268809970495066
0.16003103137387018,0.17442146146494206
0.16188596901781993,0.17617491481561806
0.1637624074521689,0.1779738615910591
0.16566059589499152,0.17982898806617992
0.16758078645307686,0.18169537100931815
0.16952323415541215,0.1835833874066029
0.1714881969870541,0.18548942992742937
0.17347593592339325,0.18737944839864631
0.1754867149648152,0.1892913742860683
0.1775208011717636,0.191225461521015
0.1795784647002097,0.19318196697815268
0.18165997883753285,0.19516115050961053
0.18376562003881725,0.1971632749794931
0.18589566796356882,0.19918860629879218
0.18805040551285834,0.20123741346070365
0.1902301188668946,0.20323189948416184
0.19243509752303323,0.2050240442481734
0.19466563433422632,0.20714009094220076
0.19692202554791735,0.20930643588849446
0.19920457084538712,0.21149789118217616
0.20151357338155584,0.2137147478801004
0.20384933982524642,0.2159462465762033
0.20621218039991446,0.21811436598830194
0.2086024089248505,0.2203119913941986
0.21102034285685967,0.2225912116832017
0.21346630333242453,0.22492521488394734
0.21594061521035676,0.22741326437826842
0.21844360711494284,0.23003904994651253
0.22097561147959033,0.23281930018484265
0.22353696459097966,0.23561554937052537
0.22612800663372795,0.2384431745855856
0.2287490817355704,0.2413035751218405
0.2314005380130654,0.24419424494488134
0.23408272761782944,0.24709719885802722
0.23679600678330787,0.25003380123576097
0.23954073587208793,0.25300444210121176
0.24231727942376008,0.25594417499422717
0.24512600620333397,0.25889931594227317
0.24796728925021602,0.2618738703051573
0.2508415059277541,0.26488290306147744
0.2537490379733572,0.2679246066452409
0.2566902715491952,0.2709616032008474
0.25966559729348726,0.27403380192435317
0.26267541037238384,0.27708395139845604
0.26572011053245065,0.28009465002449196
0.26880010215376077,0.2831402459961745
0.2719157943036019,0.28622114381255315
0.2750676007908067,0.28938764200345224
0.2782559402207126,0.2923039468784476
0.28148123605075814,0.295158391297411
0.28474391664672477,0.29814251253554624
0.28804441533962977,0.30119095731680307
0.2913831704832789,0.30422236171887773
0.2947606255124859,0.30727882569944176
0.29817722900196736,0.31038092778576726
0.30163343472591975,0.31348687046939916
0.30512970171828707,0.31656038332011105
0.30866649433372745,0.31969594282033253
0.3122442823092858,0.3228749211424923
0.3158635408267819,0.32609074735914134
0.31952475057592133,0.3293438485783598
0.32322839781813806,0.33234289886106694
0.3269749744511768,0.3353753547842343
0.33076497807442423,0.3384429602443209
0.3345989120549975,0.34163196898355974
0.3384772855945983,0.34482410104589795
0.34240061379714254,0.3479978095782657
0.34636941773717345,0.35111069968493724
0.3503842245290676,0.3542745586659376
0.3544455673970435,0.3575791858236307
0.3585539857459817,0.36092211728556645
0.36271002523306484,0.36447936021553246
0.3669142378402494,0.3682866160780441
0.3711671819475767,0.3719303298718792
0.37546942240733366,0.3756162783612103
0.37982153061907364,0.3793449510931325
0.3842240846055061,0.3828826145867808
0.38867766908926676,0.3864467925592364
0.393182875570577,0.39005228331855646
0.39774030240580366,0.3937187126928716
0.40235055488692933,0.39741256895621496
0.4070142453219439,0.4011479188809502
0.4117319931161679,0.40492727549689356
0.4165044248545185,0.40877544268033905
0.42133217438472886,0.41285912873970076
0.4262158829015325,0.4174021558052313
0.43115619903182284,0.4225117681446199
0.43615377892080054,0.4277863753039649
0.441209286319119,0.43290243903310943
0.4463233926710397,0.4377814871408575
0.4514967772036102,0.44235780693728766
0.4567301270168747,0.44695451283870985
0.4620241371751313,0.45146393942920915
0.46737951079924633,0.4561953819084513
0.47279695916003905,0.46082379654516287
0.4782772017727485,0.4654907319643652
0.4838209664925957,0.4704015129368858
0.48942898961145315,0.47571653411347425
0.49510201595563513,0.4810931622969926
0.5008407989848213,0.4865321115811721
0.5066461008921268,0.492034104336884
0.5125186927053332,0.49780625463968387
0.5184593543892912,0.5037192365928256
0.5244688749495119,0.5097079048023042
0.5305480525369574,0.5155944523575187
0.5366976945540476,0.5213068436734603
0.5429186177618943,0.5270722874344838
0.5492116483887789,0.5328407095140412
0.5555776222398878,0.538496313794497
0.5620173848083188,0.54408887768768
0.5685317913873753,0.5497741538642543
0.5751217071841613,0.5558474252777013
0.5817880074344935,0.5617724776093788
0.5885315775191451,0.5678154722182276
0.595353313081437,0.5741650233688229
0.6022541201461928,0.5810160467559834
0.6092349152400711,0.5881327570364981
0.6162966255132942,0.5951722904798133
0.6234401888627864,0.6020552258121183
0.6306665540567405,0.6090237436517696
0.6379766808606282,0.6165499694402448
0.6453715401646701,0.624462936905417
0.6528521141127848,0.6321687936598401
0.6604193962330305,0.6399360319866492
0.6680743915695615,0.6480711214685202
0.675818116816111,0.6562588623148526
0.6836516004510238,0.6642816680532915
0.6915758828738525,0.6723905081293863
0.6995920165435374,0.6806627095241604
0.707701066118189,0.688743269947964
0.7159041085964888,0.6971987597047656
0.7242022334607315,0.7061657152116064
0.732596542821523,0.7146484913233743
0.741088151564157,0.7231841089722002
0.7496781874966877,0.7315706895646005
0.7583677914997191,0.7405458980969185
0.7671581176779302,0.7497863881361034
0.7760503335133571,0.7591218579683259
0.7850456200204509,0.7690698167221663
0.794145171902934,0.7788814536640988
0.8033501977124734,0.7887060790291901
0.8126619200091946,0.7983534851439487
0.822081575524054,0.8080065330107958
0.8316104153230961,0.817160441107697
0.8412497049736118,0.8269491523255166
0.8510007247122247,0.8388497688601092
0.8608647696149244,0.8506131164816436
0.8708431497690724,0.8624146575260632
0.880937190447399,0.8728118957540548
0.8911482322840202,0.8826343759454355
0.9014776314524917,0.892863143717926
0.9119267598459299,0.9036694425793425
0.9224970052592174,0.9146166660376593
0.9331897715733238,0.9257184469985443
0.9440064789417604,0.9360086992266053
0.9549485639791966,0.946632074554113
0.9660174799522646,0.9599902963177183
0.9772146969725725,0.97389348365645
0.9885417021919574,0.9863360283877404
1.0,0.99372622807607


==> data/EEG/Ensemble/NHiTS-audit_mode/total/roc_SeasonalityLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,2.6311539104299145e-05
0.00017427746784089192,2.6536192956171306e-05
0.00017629753752872057,2.6763450796052025e-05
0.0001783410220710008,2.699334280705855e-05
0.00018040819287193827,2.7225899522164018e-05
0.00018249932448161524,2.746115182825268e-05
0.00018461469463245476,2.7699130970222125e-05
0.0001867545842761076,2.793986855513307e-05
0.00018891927762076664,2.818339655640721e-05
0.00019110906216891378,2.8429747318073762e-05
0.0001933242287555045,2.867895355906522e-05
0.00019556507158659492,2.8931048377562892e-05
0.00019783188827841644,2.9186065255392813e-05
0.0002001249798969037,2.9444038062472632e-05
0.00020244465099768038,2.9705001061310007e-05
0.00020479120966650856,2.9968988911553176e-05
0.0002071649675602069,3.0236036674594242e-05
0.0002095662399480433,3.0506179818225833e-05
0.0002119953457536071,3.0779454221351766e-05
0.00021445260759716674,3.105589617875223e-05
0.00021693835183851843,3.133554240590429e-05
0.00021945290862033137,3.1618430043858245e-05
0.0002219966119119955,3.1904596664170455e-05
0.0002245697995539774,3.2194080273893425e-05
0.0002271728133026905,3.248691932062365e-05
0.0002298059988758851,3.278315269760804e-05
0.0002324697059985648,3.3082819748909506e-05
0.00023516428844943486,3.338596027463239e-05
0.00023789010410788932,3.369261453620852e-05
0.00024064751500154242,3.4002823261744486e-05
0.00024343688735431105,3.431662765143096e-05
0.00024625859163505465,3.4634069383014614e-05
0.00024911300260677886,3.495519061733359e-05
0.0002520004993764092,3.5280034003917e-05
0.0002549214654451423,3.560864268664948e-05
0.0002578762887593801,3.594106030950123e-05
0.0002608653617622548,3.6277331022324635e-05
0.00026388908144575103,3.6617499486717956e-05
0.0002669478494034321,3.696161088195708e-05
0.00027004207188377727,3.730971091099591e-05
0.0002731721598441376,3.7661845806536453e-05
0.000276338529005317,3.8018062337169126e-05
0.00027954159990678566,3.849526409779422e-05
0.0002827817979625341,3.943132131389933e-05
0.0002860595535175742,4.037822847424424e-05
0.000289375301905095,4.133611134175026e-05
0.0002927294835042816,4.230509713707083e-05
0.00029612254379880347,4.328531455548825e-05
0.00029955493343598134,4.42768937840063e-05
0.0003030271082866396,4.527996651864092e-05
0.0003065395295056527,4.629466598191135e-05
0.00031009266359319264,4.718417860820398e-05
0.00031368698245668765,4.771698141934663e-05
0.00031732296347349763,4.82559600076664e-05
0.00032100108955431715,4.8801185957289615e-05
0.00032472184920731285,4.9352731682082263e-05
0.00032848573660300434,4.991067043526756e-05
0.0003322932516398972,5.0475076319155064e-05
0.0003361449000108765,5.1046024294982474e-05
0.0003400411932703706,5.162359019287168e-05
0.00034398264890229247,0.00022954448453294047
0.00034796979038876914,0.00023203231275576905
0.0003520031472796679,0.00023454897767472208
0.0003560832552629278,0.00023709481353918044
0.000360210656235707,0.0002396701584728472
0.00036438589837635443,0.00024227535451865515
0.0003686095362172158,0.00024491074768419514
0.00037288213071828336,0.00024757668798767085
0.00037720424934169976,0.00025027352950438616
0.00038157646612712486,0.0002530016304137715
0.00038599936176797673,0.0002557613530469556
0.00039047352368855597,0.0003305673621177847
0.0003949995461220643,0.00033426061958753326
0.000399578030189527,0.00033799668601908515
0.00040420958397963103,0.00034177605761592116
0.0004088948226294864,0.0003455992363330713
0.00041363436840632776,0.0003494667299437838
0.00041842885079015847,0.0003533790521069629
0.0004232789065573553,0.0003573367224353912
0.00042818517986524155,0.00036134026656474123
0.0004331483223376403,0.0003653902162233877
0.00043816899315141946,0.00036948710930302827
0.00044324785912404005,0.00037363148993012406
0.00044838559480211905,0.00037782390853816674
0.0004535828825510191,0.00038206492194078456
0.00045884041264547613,0.0003863550934056949
0.0004641588833612782,0.0003906949927295145
0.0004695390010680063,0.0003950851963134366
0.0004749814803228505,0.0003995262872397853
0.0004804870439655134,0.0004040188553494577
0.0004860564232142139,0.00040856349732026236
0.0004916903577628031,0.00041316081674616786
0.0004973895958790067,0.0004178114242174677
0.0005031548945038057,0.0004225159374018765
0.0005089870193519685,0.00042727498112656427
0.0005148867450137498,0.0004320891874611429
0.0005208548550577665,0.0004369591958016143
0.0005268921421350677,0.00044188565295529106
0.0005329994080844093,0.0004468692132267021
0.0005391774640387505,0.00045191053850449325
0.0005454271305329836,0.00045701029834933617
0.0005517492376129129,0.00046216917008285515
0.0005581446249454966,0.00046738783887758566
0.0005646141419303673,0.000472666997847975
0.0005711586478126435,0.00047800734814243753
0.0005777790117970507,0.0004834095990364776
0.0005844761131633638,0.000488874468026892
0.0005912508413831881,0.0004944026809270626
0.0005981040962380944,0.0004999949719633565
0.0006050367879391225,0.0005056520838726403
0.0006120498372476703,0.0005113747680009274
0.0006191441755977848,0.0005171637844031669
0.0006263207452198692,0.0005230199019441906
0.0006335804992658254,0.0005289438984008279
0.0006409244019356456,0.0005349365605652078
0.0006483534286054727,0.0005409986843492546
0.0006558685659571436,0.000547131074890397
0.0006634708121092351,0.000553334546658502
0.0006711611767496287,0.0005596099235640487
0.0006789406812696112,0.0005659580390675543
0.0006868103588995307,0.0005723797362902709
0.000694771254846024,0.0005788758681261634
0.0007028244264308353,0.0005854472973551865
0.0007109709432312439,0.0005920948967578744
0.0007192118872221193,0.0005988195492312576
0.0007275483529196233,0.0006056221479061261
0.0007359814475265771,0.000612503596265649
0.0007445122910795143,0.0006194648082653694
0.0007531420165974376,0.0006265067084545923
0.0007618717702322999,0.0006336302320991775
0.0007707027114212304,0.0006408363253057563
0.0007796360130405236,0.0006481259451473879
0.0007886728615614156,0.000655500059790673
0.0007978144572076629,0.0006629596486243396
0.0008070620141149507,0.0006705057023893211
0.0008164167604921472,0.0006781392233103393
0.0008258799387844272,0.0006858612252290163
0.0008354528058382871,0.000693672733738525
0.0008451366330684721,0.000701574786319805
0.0008549327066268384,0.0007095684324793532
0.0008648423275731727,0.0007176547338886143
0.0008748668120479914,0.0007258347645249858
0.0008850074914473438,0.0007341096108144579
0.00089526571259964,0.000742480371775906
0.0009056428379445294,0.0007509481591670576
0.0009161402457138521,0.0007595140976321471
0.0009267593301146883,0.000768179324851288
0.0009375015015145289,0.000776944991691571
0.0009483681866285928,0.0007858122623599164
0.0009593608287093146,0.0007947823145576978
0.0009704808877380307,0.0008038563396371571
0.0009817298406188842,0.0008130355427596343
0.00099310918137498,0.0008223211430556293
0.0010046204213468132,0.0008317143737867211
0.001016265089392995,0.0008412164825093609
0.0010280447320933097,0.0008508287312405683
0.0010399609139541202,0.0008606907071205677
0.0010520152176161591,0.0008708550040366344
0.0010642092440647246,0.0008811371164589313
0.001076544612842316,0.0008915384100002133
0.0010890229622637305,0.0009020602661022053
0.001101645949633657,0.0009127040822190782
0.001114415251466788,0.0009234712720030515
0.0011273325637104871,0.0009343632654921464
0.0011403996019700331,0.0009453815093001146
0.0011536181017364785,0.0009565274668085703
0.0011669898186171474,0.0009678026183613487
0.0011805165285688054,0.0009792084614611157
0.0011942000281335325,0.0009907465109682601
0.0012080421346773289,0.0010024182993020856
0.0012220446866314887,0.0010142253766443413
0.0012362095437367692,0.0010261693111451064
0.0012505385872903913,0.0010382516891310639
0.0012650337203959038,0.0010504741153161876
0.0012796968682159415,0.0010628382130148703
0.001294529978227916,0.001075345624357525
0.0013095350204826678,0.0010879980105086822
0.0013247139878661174,0.0011007970518876163
0.0013400688963639508,0.0011137444483915314
0.001355601785329369,0.0011268419196213296
0.0013713147177539455,0.0011400912051100006
0.001387209780541621,0.0011534940645536568
0.001403289084785873,0.0011670522780452442
0.0014195547660501016,0.0011807676463109673
0.0014360089846512606,0.0011946419909494496
0.0014526539259467812,0.0012086771546736689
0.0014694918006248172,0.0012228750015556952
0.0014865248449978572,0.001237237417274268
0.0015037553212997384,0.00125176630936524
0.001521185517986105,0.0012664636074749265
0.0015388177500383464,0.0012813312636163888
0.001556654359271062,0.0012963712524286927
0.0015746977146430866,0.001311585571439165
0.001592950212572123,0.001326976241328697
0.0016114142772530198,0.001342545306200118
0.0016300923609797412,0.0013582948338496843
0.0016489869444710648,0.0013742269160417087
0.001668100537200059,0.0013903436687863803
0.0016874356777273757,0.0014066472326207992
0.001706994934038408,0.001423139772893271
0.001726780903884356,0.0014398234800508973
0.0017467962151272458,0.0014567005699304967
0.0017670435260889468,0.0014737732840529026
0.0017875255259042354,0.0014910438899206663
0.0018082449348779518,0.001508514681319217
0.0018292045048462937,0.0015261879786215074
0.0018504070195423021,0.0015440661290961938
0.0018718552949655793,0.001562151507219387
0.0018935521797562953,0.0015804465149900165
0.0019155005555735278,0.0015989535822488507
0.0019377033374779887,0.0016176751670012167
0.0019601634743191855,0.0016366137557434547
0.001982883949127071,0.0016557718637931651
0.002005867779508234,0.0016751520356232765
0.002029118018046678,0.0016947568451999874
0.002052637752709252,0.0017145888963246282
0.0020764301072557748,0.0017346508229794844
0.0021004982416539153,0.0017549452896776225
0.0021248453524988827,0.0017754749918167819
0.0021494746734379805,0.001796242656037358
0.00217438947560008,0.0018172510405845416
0.0021995930680300748,0.0018385029356746533
0.0022250887981283695,0.0018600011638657235
0.002250880052095462,0.0018817485804323692
0.00227697025538168,0.001903748073745018
0.0023033628731421313,0.0019260025656535208
0.002330061410696925,0.0019485150118752198
0.002357069413996728,0.001971288402387507
0.0023843904700937206,0.001994325761824939
0.002412028207618007,0.0020176301498809517
0.00243998629725955,0.0020412046617142286
0.0024682684522556926,0.0020650524283597873
0.0024968784288843266,0.002089176617144822
0.0025258200269627847,0.0021135804321093733
0.002555097090352507,0.002138267114431868
0.0025847135074695635,0.002163239942859597
0.002614673211801092,0.002188502234144179
0.00264498018242772,0.0022140573434820702
0.002675638444552045,0.00223990866496019
0.0027066520700332413,0.002266059632006697
0.0027380251779278576,0.0022925137178470014
0.0027697619350368907,0.0023192744359650597
0.002801866556459195,0.002346345340570015
0.002834343306151309,0.002373730027068247
0.0028671964974937695,0.0024014321325408934
0.0029004304938639917,0.0024294553362269105
0.002934049709215787,0.0024578033600117233
0.0029680586086656023,0.0024864799689215495
0.003002461709085549,0.002515488971623449
0.0030372635797033115,0.002544834220931167
0.0030724688427090033,0.0025745196143168473
0.003108082173869064,0.0026045490944286696
0.0031441083031472647,0.0026349266496144908
0.00318055201533292,0.0026656563144515566
0.0032174181506763717,0.0026967421702823497
0.003254711605531848,0.0027281883457566515
0.003292437333007769,0.0027599990173798857
0.0033306003436245884,0.00279217841006782
0.003369205705980267,0.0028247307977076956
0.003408258547423452,0.0028576605037258585
0.0034477640547344642,0.0028909719016619755
0.0034877274748141775,0.002924669415749902
0.003528154115380883,0.0029587575215052867
0.0035690493456752297,0.0029932407463199797
0.0036104185971733375,0.003028123670063339
0.0036522673643081755,0.003063410925690503
0.0036946012051993025,0.0030991071998577127
0.003737425742391064,0.003135217233544766
0.0037807466635993493,0.0031717458226846935
0.0038245697224669993,0.0032086978188007194
0.0038689007393279753,0.003246078129650621
0.003913745601980384,0.003283891719878545
0.0039591102664684585,0.003322143611674387
0.004005000757873611,0.003360838885440809
0.004051423171114647,0.003399982680467989
0.0040983836717572615,0.003439580195616196
0.004145888496832911,0.0034796366900062695
0.004193943955667186,0.0035201574837181128
0.004242556430717777,0.0035611479584972683
0.004291732378422158,0.0036026135584696964
0.004341478330055092,0.003644559790864834
0.004391800892596086,0.003686992226747031
0.004442706749606883,0.0037299165017554677
0.004494202662119142,0.003773338316852654
0.0045462954695324,0.003817263439081596
0.004598992090522438,0.0038616977023317373
0.004652299523960189,0.00394404990383304
0.004706224849841282,0.003989975486822788
0.004760775230226368,0.004036433398398913
0.00481595791019235,0.004083429808841801
0.004871780218794631,0.004130970959952251
0.004928249570040513,0.004179063165880471
0.004985373463873894,0.0042277128139646975
0.005043159487171359,0.004276926365579519
0.005101615314749833,0.004326710356994039
0.005160748710385908,0.004377071400239997
0.005220567527846975,0.0044280161839899265
0.005281079711934331,0.00447955147444552
0.005342293299538352,0.004531684116236273
0.005404216420705915,0.004584421033328547
0.00546685729972018,0.004637769229945176
0.0055302242561929005,0.004691735791495727
0.005594325706169377,0.004746327885517545
0.005659170163246243,0.0048015527626277055
0.005724766239702178,0.004857417757485995
0.005791122647641758,0.004913930289769071
0.005858248200152536,0.004971097865155894
0.005926151812475552,0.005028928076324588
0.005994842503189409,0.005087428603960867
0.006064329395408062,0.0051466072177781316
0.006134621717992506,0.005206471777549403
0.0062057288067765,0.005267030234151213
0.0062776601058065,0.005328290630619596
0.006350425168595962,0.005390261103218321
0.00642403365939419,0.005452889797706607
0.006498495354469888,0.005514859276078449
0.006573820143409586,0.005577547049628552
0.006650018030431118,0.005640961444196933
0.006727099135712337,0.0057051108821293646
0.006805073696735206,0.005770003883395965
0.0068839520696454964,0.0058356490667227905
0.006963744730628222,0.005902055150736507
0.007044462277299037,0.005969230955122374
0.007126115430111745,0.006037185401795604
0.007208715033782135,0.0061059275160863305
0.007292272058728313,0.006175466427938306
0.007376797602527731,0.006245811373121479
0.007462302891391108,0.0063169716944586505
0.007548799281653432,0.006388956843066324
0.007636298261282241,0.006461776379609957
0.0077248114514034,0.006535439975573756
0.007814350607844541,0.006609957414545184
0.00790492762269642,0.006685338593514359
0.007996554525892346,0.006761593524188532
0.008089243486805939,0.006838732334321769
0.008183006815867389,0.006916765269060074
0.008277856966198472,0.006995702692302085
0.00837380653526649,0.007075555088075554
0.008470868266557402,0.007156333061929775
0.008569055051268348,0.007238047342344153
0.008668379930019773,0.007320708782153104
0.008768856094587427,0.007404328359987465
0.008870496889654403,0.007488917181732613
0.00897331581458352,0.010474917304421174
0.009077326525210223,0.010592817327386712
0.009182542835656282,0.010712083942749636
0.009288978720164497,0.01083273299083579
0.009396648314954691,0.01095478049557801
0.009505565920101192,0.011078242666644329
0.009615746001432095,0.011203135901590878
0.009727203192450537,0.011329476788039689
0.009839952296278227,0.011457282105881789
0.009954008287621519,0.011586314223778293
0.010069386314760271,0.011715935663901804
0.010186101701559752,0.0118470595606844
0.010304169949505875,0.011979703329269828
0.01042360673976401,0.012113884586662722
0.010544427935261684,0.012249621154068396
0.010666649582795389,0.012386931059259743
0.010790287915161836,0.012525832538971604
0.01091535935331391,0.012666344041322863
0.011041880508541602,0.012808484228266614
0.011169868184678225,0.012952271978068747
0.011299339380332217,0.013097726387815251
0.011430311291144786,0.013244866775948572
0.011562801312073753,0.013393972603100648
0.011696827039703846,0.013545459611064788
0.01183240627458378,0.013698702521938694
0.011969557023590427,0.013853721688590045
0.012108297502320394,0.0140105376997989
0.012248646137509308,0.014169171382992165
0.012390621569479156,0.0143296438070098
0.012534242654613994,0.01449197628490306
0.01267952846786434,0.014656190376765152
0.012826498305280598,0.01482230789259475
0.012975171686575868,0.014990350895192673
0.013125568357718427,0.015160341703092134
0.013277708293554291,0.015332302893522984
0.013431611700460153,0.015506257305410259
0.013587299019027091,0.01568222804240755
0.013744790926775366,0.01586023847596548
0.013904108340900697,0.01603996223866447
0.014065272421052363,0.01622142782552726
0.014228304572143519,0.016404996800372152
0.014393226447194065,0.016590693543805275
0.014560059950206485,0.016778542719031134
0.014728827239075018,0.016968569275128187
0.014899550728528537,0.01716079845036247
0.015072253093107555,0.01735525577553959
0.01524695727017573,0.01755196707739558
0.015423686462966274,0.01775095848202708
0.01560246414366368,0.017952256418361245
0.015783314056521166,0.01815588762166588
0.01596626022101425,0.018362220185210436
0.01615132693503091,0.018570961464123494
0.01633853877809862,0.01878212228662616
0.016527920614648955,0.01899573069791972
0.0167194975973199,0.01921181506828055
0.016913295170296487,0.019430404096828047
0.01710933907269015,0.01965152681533633
0.01730765534195726,0.01987588262324902
0.01750827031735725,0.0201031113190919
0.017711210643450888,0.020332973848248764
0.017916503273639015,0.020565500739777143
0.018124175473742375,0.02080072287660028
0.018334254825622908,0.02107810342082549
0.018546769230846995,0.021366187938776822
0.018761746914391215,0.021657611676705667
0.018979216428391014,0.02195015978026963
0.019199206655932846,0.022244453777376844
0.019421746814890263,0.02254215896923133
0.019646866461804465,0.022843314895374212
0.01987459549580984,0.0231479615536539
0.02010496416260499,0.023456139405538305
0.02033800305846982,0.02376788938148881
0.020573743134329137,0.024083252886396334
0.02081221569986339,0.024402271805080544
0.021053452427667062,0.024724988507852746
0.02129748535745521,0.02505144585614328
0.021544346900318843,0.025381687208194142
0.02179406984302956,0.025715756424817583
0.0220466873523941,0.02605369787522143
0.022302232979659387,0.02639555644290199
0.022560740664968614,0.026741377531605215
0.022822244741868985,0.027091207071356965
0.023086779941871697,0.027445091524563193
0.023354381399064792,0.027804102605323754
0.023625084654779475,0.028173931828037357
0.023898925662310503,0.028548047782775088
0.024175940791691306,0.02892650015752891
0.024456166834524465,0.029308311761190975
0.024739641008868142,0.029694204604415353
0.025026400964179192,0.030084570374891928
0.025316484786313556,0.03047946091882243
0.025609931002584595,0.03087892868336376
0.025906778586880088,0.03128302672359369
0.026207066964838526,0.03169180870955736
0.02651083601908539,0.03210532893339541
0.026818126094530156,0.03252364231655479
0.02712897800372467,0.03294680441708311
0.027443433032283655,0.033374871437007514
0.02776153294436801,0.03380790022979919
0.028083319988231725,0.034245948307924254
0.028408836901833042,0.03468907385048231
0.028738126918510663,0.035137335710933394
0.029071233772725785,0.035590793424914634
0.029408201705870638,0.03604950721814739
0.029749075472144403,0.03651353801443612
0.030093900344497212,0.036982947443759955
0.03044272212064303,0.037457797850458
0.030795587129142266,0.03793815230150961
0.03115254223555488,0.03842407459491058
0.03151363484866479,0.038915629268146415
0.031878912926776456,0.03941288160676389
0.03224842498408442,0.039915897653041835
0.0326222200971167,0.04043016519696588
0.03300034791125285,0.04095474568433562
0.03338285864731761,0.04148540664300489
0.033769803108250916,0.04202221855239889
0.03416123268585528,0.04256681746805435
0.034557199367621395,0.043154974603701365
0.03495775574363275,0.04375221372662576
0.035362955013550426,0.044356375515248424
0.03577285099367873,0.044967540210964385
0.0361874981241128,0.04558578898525561
0.03660695147596903,0.046211203950471916
0.03703126675869927,0.04684386817073648
0.03746050032748993,0.047483865672978146
0.037894709190746674,0.04813128145809126
0.03833395101766601,0.048786201512225104
0.03877828414589457,0.04943500536677751
0.03922776758927719,0.05008290279384484
0.03968246104569482,0.050738310072698856
0.040142424904993215,0.05140131425087437
0.040607720257003654,0.052072003384884005
0.041078408899656464,0.052749568596018606
0.04155455334718875,0.05342982841777877
0.04203621683844714,0.05411799770300778
0.04252346334528682,0.05481414363565085
0.04301635758106795,0.05551835867392337
0.0435149650092505,0.05623073634773421
0.044019351852088745,0.05686122329116181
0.044529585099426554,0.057369553727598735
0.04504573251759458,0.057883776279171184
0.04556786265841064,0.05840395924204693
0.046096044868284336,0.058930171704022295
0.04663034929742731,0.059462483553698
0.04717084690917017,0.060000965489761374
0.047717609489387455,0.06054568903037616
0.04827070965603183,0.061096726522681166
0.0488302208687788,0.06165415115239903
0.0493962174387832,0.06221803695355625
0.04996877453854884,0.06278845881831614
0.0505479682119124,0.06336549250692539
0.05113387538414326,0.06394921465777623
0.05172657387216019,0.06453970279758511
0.05232614239486662,0.06513703535168937
0.052932660583605615,0.06574129165446319
0.05354620899273607,0.06635255195985441
0.05416686911033152,0.06696991718984921
0.05479472336900287,0.0675929923442993
0.05542985515684669,0.06822328963278848
0.05607234882852033,0.0688608927678829
0.05672228971644543,0.06950588643247049
0.05737976414214134,0.07015835629100797
0.05804485942768978,0.0708183890008984
0.05871766390733255,0.07148638329525374
0.05939826693920356,0.07218650491158714
0.060086758917196864,0.07287611943633007
0.0607832312829723,0.07355871123634403
0.06148777653810023,0.07424921503451501
0.062200488256347115,0.07495522413280283
0.06292146109610344,0.07568325903217887
0.06365079081295572,0.07641973266577645
0.06438857427240419,0.07716474284791094
0.06513490946272803,0.07791838852667447
0.0658898955079995,0.07868076979707753
0.06665363268124913,0.07945198791434319
0.06742622241778341,0.08023214530735512
0.06820776732865685,0.08102134559226173
0.06899837121430018,0.08181969358623772
0.0697981390783066,0.0826272953214056
0.07060717714137772,0.08344425805891793
0.07142559285543126,0.08427069030320349
0.07225349491787214,0.08510670181637794
0.07309099328602911,0.08595240363282201
0.07393819919175866,0.08681696567457732
0.07479522515621821,0.0877079183040698
0.07566218500481055,0.08860919806547685
0.07653919388230147,0.08952092466174345
0.0774263682681127,0.09044287411447019
0.07832382599179197,0.09137407408263283
0.07923168624866253,0.09231606769412927
0.08015006961565405,0.0932689800592907
0.08107909806731686,0.09423293773861621
0.08201889499202203,0.0952080687595818
0.08296958520834907,0.09619450263364433
0.08393129498166364,0.0971923703734425
0.08490415204088747,0.09820180451019722
0.0858882855954625,0.09922293911131361
0.08688382635251184,0.10025590979818717
0.08789090653419954,0.10130085376421624
0.08890965989529158,0.10235790979302314
0.08994022174092044,0.10342721827688686
0.09098272894455559,0.10458335078037033
0.09203731996618221,0.10586124926639544
0.09310413487069075,0.10723249184007724
0.09418331534647952,0.10861962864031667
0.0952750047242729,0.10999722909181286
0.09637934799615785,0.11126141057324472
0.09749649183484087,0.11253613386677035
0.0986265846131282,0.11384569148015307
0.09976977642363201,0.11518201684719713
0.10092621909870483,0.11653016468916402
0.10209606623060476,0.11789393906406138
0.10327947319189525,0.11927352110078612
0.10447659715608053,0.12066909402772055
0.10568759711848051,0.12219023016090105
0.10691263391734772,0.1240834790060354
0.10815187025522892,0.12599867271100137
0.10940547072057435,0.12793606564113197
0.11067360180959745,0.12989591511013734
0.11195643194838795,0.13188560664118784
0.11325413151528127,0.1339905074046291
0.11456687286348727,0.13593064421401363
0.11589483034398118,0.13789326936688526
0.11723818032865997,0.13987864352815718
0.11859710123376706,0.1418870303841387
0.11997177354358855,0.14391869667755675
0.12136237983442417,0.14597391224298323
0.12276910479883604,0.14805295004267266
0.12419213527017846,0.1501560862028159
0.12563166024741215,0.15228360005021338
0.12708787092020596,0.15443577414937376
0.12856096069432965,0.1565804584130997
0.130051125217341,0.1587316771532796
0.13155856240457053,0.16090783091129493
0.1330834724654076,0.1631092087117357
0.1346260579298911,0.16533610292930848
0.13618652367560827,0.1675888093276677
0.1377650769549055,0.16986762709869768
0.13936192742241435,0.17217285890224926
0.14097728716289676,0.1745048109063378
0.142611370719413,0.17686379282780634
0.14426439512181588,0.1792331243993171
0.14593657991557576,0.18162406339710002
0.1476281471909391,0.1840427160371266
0.14933932161242533,0.18660345688815477
0.15107033044866555,0.18913401633441923
0.15282140360258709,0.19164378535140178
0.15459277364194784,0.1941826453827161
0.15638467583022478,0.196750933625574
0.15819734815786016,0.19934899118567798
0.16003103137387018,0.20201697342025798
0.16188596901781993,0.204833338595876
0.1637624074521689,0.20712493441011265
0.16566059589499152,0.20944309236860378
0.16758078645307686,0.2117881203561443
0.16952323415541215,0.21416032982625652
0.1714881969870541,0.21656003584255515
0.17347593592339325,0.21898755712059298
0.1754867149648152,0.22144321607019019
0.1775208011717636,0.22392733883825575
0.1795784647002097,0.22642329181630005
0.18165997883753285,0.2288571015102371
0.18376562003881725,0.2314567076653597
0.18589566796356882,0.23408644614716406
0.18805040551285834,0.23677407029136727
0.1902301188668946,0.23966143057861045
0.19243509752303323,0.24252819562989986
0.19466563433422632,0.24540339502982142
0.19692202554791735,0.2483119211886534
0.19920457084538712,0.25125416040059834
0.20151357338155584,0.254263720746943
0.20384933982524642,0.2573484763540207
0.20621218039991446,0.26040494381024404
0.2086024089248505,0.2630089253277818
0.21102034285685967,0.2654231138294917
0.21346630333242453,0.26784709632269277
0.21594061521035676,0.27030644891944416
0.21844360711494284,0.2727984790782761
0.22097561147959033,0.2752815475813183
0.22353696459097966,0.27779339761003874
0.22612800663372795,0.28044129322022526
0.2287490817355704,0.2831559729633901
0.2314005380130654,0.2859021188641098
0.23408272761782944,0.28868009565014774
0.23679600678330787,0.2914902722768678
0.23954073587208793,0.2943505450570568
0.24231727942376008,0.29726656765592974
0.24512600620333397,0.3002114861302119
0.24796728925021602,0.303185909802499
0.2508415059277541,0.306143196158976
0.2537490379733572,0.309130109163849
0.2566902715491952,0.31240182060563804
0.25966559729348726,0.3157335235705497
0.26267541037238384,0.31910384467842395
0.26572011053245065,0.32251323155649003
0.26880010215376077,0.3259451299571515
0.2719157943036019,0.329699357475559
0.2750676007908067,0.33359739798183385
0.2782559402207126,0.3375406211130699
0.28148123605075814,0.34152955058614387
0.28474391664672477,0.34556647735699253
0.28804441533962977,0.3497730836052702
0.2913831704832789,0.3539471921095271
0.2947606255124859,0.3581696831738912
0.29817722900196736,0.36236854557866927
0.30163343472591975,0.3666347262097459
0.30512970171828707,0.3710121215383687
0.30866649433372745,0.3754526923949232
0.3122442823092858,0.3800283684972022
0.3158635408267819,0.3859875394052435
0.31952475057592133,0.391391085422668
0.32322839781813806,0.3953910815654518
0.3269749744511768,0.3993854490827605
0.33076497807442423,0.4034261157622255
0.3345989120549975,0.40751361826263127
0.3384772855945983,0.41164849946323445
0.34240061379714254,0.4158387313175284
0.34636941773717345,0.4201156249064949
0.3503842245290676,0.42443619348923656
0.3544455673970435,0.4287990006550711
0.3585539857459817,0.43333015359959914
0.36271002523306484,0.4380771002620435
0.3669142378402494,0.4428790693159728
0.3711671819475767,0.44756577378972173
0.37546942240733366,0.45224929165654404
0.37982153061907364,0.4570779001537283
0.3842240846055061,0.46195298274280194
0.38867766908926676,0.4669331224736994
0.393182875570577,0.471987880120858
0.39774030240580366,0.4764731799767679
0.40235055488692933,0.48073442972658514
0.4070142453219439,0.48509396175204494
0.4117319931161679,0.48976793571616845
0.4165044248545185,0.494145109779961
0.42133217438472886,0.4985730201595503
0.4262158829015325,0.5030665390403752
0.43115619903182284,0.5075248760711593
0.43615377892080054,0.5120818757405605
0.441209286319119,0.517053382059331
0.4463233926710397,0.5222981324765803
0.4514967772036102,0.5275500035387191
0.4567301270168747,0.5318471675542706
0.4620241371751313,0.5362583685827789
0.46737951079924633,0.5406934201584546
0.47279695916003905,0.5450043994291394
0.4782772017727485,0.5493358827325213
0.4838209664925957,0.553271942257395
0.48942898961145315,0.5575188190202911
0.49510201595563513,0.5621843712818443
0.5008407989848213,0.5670780905355779
0.5066461008921268,0.5724561446732139
0.5125186927053332,0.577420201856214
0.5184593543892912,0.582387036545457
0.5244688749495119,0.5874074972457285
0.5305480525369574,0.5924816067154293
0.5366976945540476,0.5976317049496872
0.5429186177618943,0.6029084760419082
0.5492116483887789,0.6085126950488676
0.5555776222398878,0.6143993744678125
0.5620173848083188,0.6204849546483227
0.5685317913873753,0.6267397067239788
0.5751217071841613,0.6330255708727577
0.5817880074344935,0.6403340475037349
0.5885315775191451,0.6476827643943015
0.595353313081437,0.6543078222226509
0.6022541201461928,0.6616311358995814
0.6092349152400711,0.6683764105509715
0.6162966255132942,0.6744131625114115
0.6234401888627864,0.6800827988753937
0.6306665540567405,0.6858181526307392
0.6379766808606282,0.6914511556921217
0.6453715401646701,0.6969448559901301
0.6528521141127848,0.7030252731023309
0.6604193962330305,0.7100335999369429
0.6680743915695615,0.7178469021578732
0.675818116816111,0.7260552219653699
0.6836516004510238,0.7334289859273624
0.6915758828738525,0.740822944103253
0.6995920165435374,0.7479442736579003
0.707701066118189,0.7547619059554609
0.7159041085964888,0.7610721726531533
0.7242022334607315,0.7674089328015332
0.732596542821523,0.773661418204879
0.741088151564157,0.7799402651335732
0.7496781874966877,0.7866966776291613
0.7583677914997191,0.7937303626502283
0.7671581176779302,0.8005652607929056
0.7760503335133571,0.8070686245086958
0.7850456200204509,0.8155138066617742
0.794145171902934,0.8242309901814732
0.8033501977124734,0.8327463462136233
0.8126619200091946,0.8418083148918996
0.822081575524054,0.8514917501720763
0.8316104153230961,0.8608257594479187
0.8412497049736118,0.8702897960246634
0.8510007247122247,0.8798031896084335
0.8608647696149244,0.8887118353815534
0.8708431497690724,0.896930846806843
0.880937190447399,0.9046354280214709
0.8911482322840202,0.9158560591720404
0.9014776314524917,0.9262138901631942
0.9119267598459299,0.9358178711482068
0.9224970052592174,0.9455359423440302
0.9331897715733238,0.9533143245967949
0.9440064789417604,0.9615947387949163
0.9549485639791966,0.9693993881022627
0.9660174799522646,0.9767893484370518
0.9772146969725725,0.9853031122303374
0.9885417021919574,0.9921719467022809
1.0,0.9950399838720516


==> data/EEG/Ensemble/NHiTS-audit_mode/total/roc_TS2VecLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,3.394360749890395e-06
6.177187597338488e-05,3.435999395301763e-06
6.248788072006888e-05,3.478120678924943e-06
6.321218475812448e-05,3.52073019507361e-06
6.394488428556937e-05,3.5638336029057605e-06
6.468607661546321e-05,3.607436627175323e-06
6.543586018883229e-05,3.651545058992491e-06
6.619433458774387e-05,3.6961647565928696e-06
6.696160054853215e-05,3.7413016461155284e-06
6.773775997517745e-05,3.7869617223900788e-06
6.852291595284057e-05,3.833151049732875e-06
6.9317172761554e-05,3.8798757627524455e-06
7.012063589007177e-05,3.927142067164253e-06
7.09334120498799e-05,3.974956240614902e-06
7.17556091893692e-05,4.0233246335159066e-06
7.258733650817246e-05,4.072253669887114e-06
7.342870447166758e-05,4.121749848209904e-06
7.42798248256491e-05,4.1718197422902835e-06
7.514081061116962e-05,4.222470002131985e-06
7.601177617955322e-05,4.273707354819677e-06
7.689283720758305e-05,4.325538605412425e-06
7.778411071286482e-05,4.377970637847493e-06
7.868571506936843e-05,4.431010415854642e-06
7.959777002314978e-05,4.4846649838809974e-06
8.05203967082547e-05,4.538941468026668e-06
8.145371766280736e-05,4.5938470769911845e-06
8.239785684528512e-05,4.649389103030928e-06
8.335293965098187e-05,4.705574922927636e-06
8.43190929286625e-05,4.762411998968155e-06
8.529644499741017e-05,4.819907879935534e-06
8.628512566366886e-05,4.878070202111614e-06
8.728526623848371e-05,4.936906690291236e-06
8.829699955494083e-05,4.996425158808203e-06
8.932045998580959e-05,5.056633512573141e-06
9.03557834613892e-05,5.11753974812338e-06
9.140310748756223e-05,5.1791519546850145e-06
9.246257116405733e-05,5.241478315247261e-06
9.353431520292377e-05,5.304527107649288e-06
9.461848194721992e-05,5.368306705679624e-06
9.571521538991856e-05,5.43282558018832e-06
9.682466119303115e-05,5.498092300212001e-06
9.794696670695385e-05,5.564115534111959e-06
9.908228099003788e-05,5.630904050725431e-06
0.00010023075482838654,5.6984667205302385e-06
0.00010139254075588153,5.766812516822889e-06
0.00010256779307444219,5.8359505169103954e-06
0.00010375666787451859,5.905889903315847e-06
0.00010495932305582277,5.97663996499799e-06
0.00010617591834830001,6.048210098584933e-06
0.00010740661533334334,6.120609809622157e-06
0.00010865157746525384,6.193848713834987e-06
0.00010991097009294972,6.2679365384056965e-06
0.0001111849604819271,6.342883123265427e-06
0.00011247371783647519,6.418698422401057e-06
0.00011377741332214914,6.4953925051772526e-06
0.00011509622008850323,6.57297555767381e-06
0.00011643031329208767,6.651457884038523e-06
0.00011777987011971193,6.730849907855718e-06
0.0001191450698119776,6.8111621735306534e-06
0.00012052609368708426,6.892405347689976e-06
0.00012192312516491107,6.9745902205984015e-06
0.0001233363497913776,7.057727707591809e-06
0.00012476595526308696,7.141828850526963e-06
0.00012621213145225474,7.226904819248033e-06
0.00012767507043192657,7.312966913070097e-06
0.0001291549665014884,7.400026562279875e-06
0.00013065201621247213,7.488095329653807e-06
0.00013216641839466052,7.577184911993786e-06
0.00013369837418249466,7.66730714168064e-06
0.00013524808704178755,7.758473988245659e-06
0.0001368157627967472,7.850697559960303e-06
0.00013840160965731315,7.943990105444375e-06
0.00014000583824680976,8.0383640152928e-06
0.00014162866162991988,8.133831823721279e-06
0.0001432702953409831,8.230406210231018e-06
0.00014493095741262166,8.328100001292734e-06
0.00014661086840469845,8.426926172050222e-06
0.00014831025143361044,8.52689784804361e-06
0.00015002933220192182,8.628028306952642e-06
0.00015176833902834055,8.730330980360135e-06
0.00015352750287804228,8.833819455535891e-06
0.000155307057393346,8.938507477241285e-06
0.00015710723892474503,9.044408949554755e-06
0.00015892828656229778,9.15153793771848e-06
0.00016077044216738237,9.259908670006437e-06
0.00016263395040481922,9.369535539614121e-06
0.00016451905877536624,9.480433106570175e-06
0.00016642601764859036,9.592616099670168e-06
0.00016835508029612023,9.706099418432786e-06
0.00017030650292528443,9.820898135078715e-06
0.0001722805447131394,9.937027496532439e-06
0.00017427746784089192,1.0054502926447255e-05
0.00017629753752872057,1.0173340027253755e-05
0.0001783410220710008,1.0293554582232059e-05
0.00018040819287193827,1.0415162557608051e-05
0.00018249932448161524,1.0538180104673943e-05
0.00018461469463245476,1.0662623561933375e-05
0.0001867545842761076,1.0788509457271422e-05
0.00018891927762076664,1.0915854510149729e-05
0.00019110906216891378,1.1044675633827098e-05
0.0001933242287555045,1.1174989937605811e-05
0.00019556507158659492,1.1306814729103996e-05
0.00019783188827841644,1.1440167516554316e-05
0.0002001249798969037,1.1575066011129336e-05
0.00020244465099768038,1.1711528129293797e-05
0.00020479120966650856,1.1849571995184207e-05
0.0002071649675602069,1.1989215943015964e-05
0.0002095662399480433,1.2130478519518415e-05
0.0002119953457536071,1.2273378486398134e-05
0.00021445260759716674,1.2417934822830739e-05
0.00021693835183851843,1.25641667279816e-05
0.00021945290862033137,1.2712093623555771e-05
0.0002219966119119955,1.2861735156377459e-05
0.0002245697995539774,1.3013111200999434e-05
0.0002271728133026905,1.3166241862342619e-05
0.0002298059988758851,1.3321147478366345e-05
0.0002324697059985648,1.3477848622769502e-05
0.00023516428844943486,1.3636366107723035e-05
0.00023789010410788932,1.3796720986634107e-05
0.00024064751500154242,1.3958934556942277e-05
0.00024343688735431105,1.4123028362948117e-05
0.00024625859163505465,1.4289024198674602e-05
0.00024911300260677886,1.445694411076169e-05
0.0002520004993764092,1.4626810401394385e-05
0.0002549214654451423,1.4798645631264854e-05
0.0002578762887593801,1.4972472622568762e-05
0.0002608653617622548,1.5148314462036397e-05
0.00026388908144575103,1.532619450399895e-05
0.0002669478494034321,1.5506136373490273e-05
0.00027004207188377727,1.568816396938463e-05
0.0002731721598441376,1.5872301467570837e-05
0.000276338529005317,1.6058573324163133e-05
0.00027954159990678566,1.6247004278749334e-05
0.0002827817979625341,1.6437619357676584e-05
0.0002860595535175742,1.6630443877375233e-05
0.000289375301905095,1.682550344772122e-05
0.0002927294835042816,1.7022823975437418e-05
0.00029612254379880347,1.722243166753444e-05
0.00029955493343598134,1.7424353034791296e-05
0.0003030271082866396,1.7628614895276414e-05
0.0003065395295056527,1.7835244377909467e-05
0.00031009266359319264,1.8044268926064467e-05
0.00031368698245668765,1.8255716301214673e-05
0.00031732296347349763,1.8469614586619676e-05
0.00032100108955431715,1.868599219105529e-05
0.00032472184920731285,1.8904877852586644e-05
0.00032848573660300434,1.9126300642384997e-05
0.0003322932516398972,1.9350289968588816e-05
0.0003361449000108765,1.95768755802096e-05
0.0003400411932703706,1.9806087571082987e-05
0.00034398264890229247,2.0037956383865635e-05
0.00034796979038876914,2.0272512814078452e-05
0.0003520031472796679,2.050978801419669e-05
0.0003560832552629278,2.0749813497787427e-05
0.000360210656235707,2.0992621143695047e-05
0.00036438589837635443,2.123824320027518e-05
0.0003686095362172158,2.1486712289677785e-05
0.00037288213071828336,2.1738061412179806e-05
0.00037720424934169976,2.1992323950568114e-05
0.00038157646612712486,2.2249533674573195e-05
0.00038599936176797673,2.2509724745354277e-05
0.00039047352368855597,2.277293172003642e-05
0.0003949995461220643,2.30391895563002e-05
0.000399578030189527,2.330853361702459e-05
0.00040420958397963103,2.3580999674983683e-05
0.0004088948226294864,2.3856623917597735e-05
0.00041363436840632776,2.4135442951739536e-05
0.00041842885079015847,2.4417493808596214e-05
0.0004232789065573553,2.4702813948587548e-05
0.00042818517986524155,2.499144126634124e-05
0.0004331483223376403,2.5283414095725874e-05
0.00043816899315141946,2.5578771214942217e-05
0.00044324785912404005,2.5877551851673506e-05
0.00044838559480211905,2.6179795688295452e-05
0.0004535828825510191,2.6485542867146643e-05
0.00045884041264547613,2.6794833995860017e-05
0.0004641588833612782,2.7107710152756153e-05
0.0004695390010680063,2.742421289229902e-05
0.0004749814803228505,2.774438425061508e-05
0.0004804870439655134,2.806826675107624e-05
0.0004860564232142139,2.839590340994758e-05
0.0004916903577628031,2.872733774210054e-05
0.0004973895958790067,2.906261376679231e-05
0.0005031548945038057,2.9401776013512247e-05
0.0005089870193519685,2.9744869527896e-05
0.0005148867450137498,3.0091939877708244e-05
0.0005208548550577665,3.0443033158894724e-05
0.0005268921421350677,3.079819600170446e-05
0.0005329994080844093,3.1157475576882955e-05
0.0005391774640387505,3.152091960193706e-05
0.0005454271305329836,3.1888576347472653e-05
0.0005517492376129129,3.22604946436056e-05
0.0005581446249454966,3.263672388644712e-05
0.0005646141419303673,3.3017314044664296e-05
0.0005711586478126435,3.3402315666116655e-05
0.0005777790117970507,3.3791779884569625e-05
0.0005844761131633638,3.418575842648585e-05
0.0005912508413831881,3.4584303617895216e-05
0.0005981040962380944,3.4987468391344464e-05
0.0006050367879391225,3.539530629292745e-05
0.0006120498372476703,3.580787148939683e-05
0.0006191441755977848,3.6225218775358126e-05
0.0006263207452198692,3.6647403580547314e-05
0.0006335804992658254,3.707448197719265e-05
0.0006409244019356456,3.750651068746186e-05
0.0006483534286054727,3.794354709099573e-05
0.0006558685659571436,3.838564923252886e-05
0.0006634708121092351,3.883287582959889e-05
0.0006711611767496287,3.928528628034504e-05
0.0006789406812696112,3.974294067139702e-05
0.0006868103588995307,4.020589978585542e-05
0.000694771254846024,4.067422511136455e-05
0.0007028244264308353,4.114797884827892e-05
0.0007109709432312439,4.162722391792431e-05
0.0007192118872221193,4.2112023970954696e-05
0.0007275483529196233,4.260244339580586e-05
0.0007359814475265771,4.309854732724723e-05
0.0007445122910795143,4.360040165503262e-05
0.0007531420165974376,4.410807303265137e-05
0.0007618717702322999,4.462162888618094e-05
0.0007707027114212304,4.5141137423241976e-05
0.0007796360130405236,4.5666667642057314e-05
0.0007886728615614156,4.619828934061597e-05
0.0007978144572076629,4.673607312594322e-05
0.0008070620141149507,4.728009042347837e-05
0.0008164167604921472,4.783041348656096e-05
0.0008258799387844272,4.83871154060271e-05
0.0008354528058382871,4.8950270119916984e-05
0.0008451366330684721,4.951995242329493e-05
0.0008549327066268384,5.009623797818328e-05
0.0008648423275731727,5.067920332361131e-05
0.0008748668120479914,5.12689258857808e-05
0.0008850074914473438,5.1865483988349316e-05
0.00089526571259964,5.246895686283276e-05
0.0009056428379445294,5.307942465912836e-05
0.0009161402457138521,5.369696845615986e-05
0.0009267593301146883,5.432167027264588e-05
0.0009375015015145289,5.4953613077993226e-05
0.0009483681866285928,5.5592880803316384e-05
0.0009593608287093146,5.623955835258483e-05
0.0009704808877380307,5.68937316138995e-05
0.0009817298406188842,5.755548747089988e-05
0.00099310918137498,5.822491381430354e-05
0.0010046204213468132,5.890209955357918e-05
0.001016265089392995,5.9587134628755115e-05
0.0010280447320933097,6.028011002236469e-05
0.0010399609139541202,6.098111777152995e-05
0.0010520152176161591,6.169025098018558e-05
0.0010642092440647246,6.240760383144435e-05
0.001076544612842316,6.313327160010617e-05
0.0010890229622637305,6.386735066531175e-05
0.001101645949633657,6.460993852334329e-05
0.001114415251466788,6.536113380057331e-05
0.0011273325637104871,6.612103626656375e-05
0.0011403996019700331,6.688974684731662e-05
0.0011536181017364785,6.766736763867867e-05
0.0011669898186171474,6.845400191990096e-05
0.0011805165285688054,6.9249754167356e-05
0.0011942000281335325,7.005473006841369e-05
0.0012080421346773289,7.0869036535478e-05
0.0012220446866314887,7.169278172018663e-05
0.0012362095437367692,7.252607502777507e-05
0.0012505385872903913,7.336902713160714e-05
0.0012650337203959038,7.422174998787403e-05
0.0012796968682159415,7.508435685046372e-05
0.001294529978227916,7.595696228600276e-05
0.0013095350204826678,7.683968218907225e-05
0.0013247139878661174,7.773263379760043e-05
0.0013400688963639508,7.863593570843351e-05
0.001355601785329369,7.954970789308704e-05
0.0013713147177539455,8.047407171367992e-05
0.001387209780541621,8.140914993905292e-05
0.001403289084785873,8.235506676107428e-05
0.0014195547660501016,8.331194781113413e-05
0.0014360089846512606,8.427992017683003e-05
0.0014526539259467812,8.525911241884633e-05
0.0014694918006248172,8.624965458802851e-05
0.0014865248449978572,8.725167824265613e-05
0.0015037553212997384,8.826531646591548e-05
0.001521185517986105,8.929070388357498e-05
0.0015388177500383464,9.032797668186547e-05
0.001556654359271062,9.137727262556767e-05
0.0015746977146430866,9.243873107630932e-05
0.001592950212572123,9.351249301107448e-05
0.0016114142772530198,9.459870104092716e-05
0.0016300923609797412,9.569749942995231e-05
0.0016489869444710648,9.680903411441598e-05
0.001668100537200059,9.793345272214796e-05
0.0016874356777273757,9.907090459214873e-05
0.001706994934038408,0.00010022154079442388
0.001726780903884356,0.00010138551415004842
0.0017467962151272458,0.00010256297925146353
0.0017670435260889468,0.0001037540924830088
0.0017875255259042354,0.00010495901204169217
0.0018082449348779518,0.00010617789795820097
0.0018292045048462937,0.00010741091211815602
0.0018504070195423021,0.0001086582182836127
0.0018718552949655793,0.00010991998211481069
0.0018935521797562953,0.00011119637119217603
0.0019155005555735278,0.00011248755503857841
0.0019377033374779887,0.00011379370514184601
0.0019601634743191855,0.00011511499497754176
0.001982883949127071,0.00011645160003200328
0.002005867779508234,0.00011780369782565
0.002029118018046678,0.00011917146793656046
0.002052637752709252,0.00012055509202432287
0.0020764301072557748,0.00012195475385416215
0.0021004982416539153,0.0001233706393213465
0.0021248453524988827,0.00012480293647587707
0.0021494746734379805,0.0001262518355474637
0.00217438947560008,0.00012771752897079006
0.0021995930680300748,0.00012920021141107197
0.0022250887981283695,0.00013070007978991145
0.002250880052095462,0.00013221733331145104
0.00227697025538168,0.00013375217348883078
0.0023033628731421313,0.0001353048041709522
0.002330061410696925,0.00013687543156955224
0.002357069413996728,0.0001384642642865913
0.0023843904700937206,0.0001400715133419584
0.002412028207618007,0.00014169739220149793
0.00243998629725955,0.00014334211680536074
0.0024682684522556926,0.0001450059055966842
0.0024968784288843266,0.00014668897955060465
0.0025258200269627847,0.000148391562203606
0.002555097090352507,0.00015011387968320863
0.0025847135074695635,0.0001518561607380024
0.002614673211801092,0.00015361863676802777
0.00264498018242772,0.00015540154185550895
0.002675638444552045,0.00015720511279594353
0.0027066520700332413,0.00015902958912955236
0.0027380251779278576,0.00016087521317309378
0.0027697619350368907,0.00016274223005204684
0.002801866556459195,0.00016463088773316766
0.002834343306151309,0.00016654143705742275
0.0028671964974937695,0.00016847413177330445
0.0029004304938639917,0.00017042922857053234
0.002934049709215787,0.00017240698711414534
0.0029680586086656023,0.000174407670078989
0.003002461709085549,0.00017643154318460245
0.0030372635797033115,0.00017847887523050987
0.0030724688427090033,0.00018054993813192084
0.003108082173869064,0.0001826450069558447
0.0031441083031472647,0.00018476435995762325
0.00318055201533292,0.0001869082786178874
0.0032174181506763717,0.00018907704767994138
0.003254711605531848,0.00019127095518758122
0.003292437333007769,0.0001934902925233508
0.0033306003436245884,0.00019573535444724184
0.003369205705980267,0.00019800643913584214
0.003408258547423452,0.00020030384822193782
0.0034477640547344642,0.0002026278868345745
0.0034877274748141775,0.00020497886363958273
0.003528154115380883,0.00020735709088057344
0.0035690493456752297,0.00020976288442040828
0.0036104185971733375,0.00021219656378315067
0.0036522673643081755,0.00021465845219650344
0.0036946012051993025,0.00021714887663473796
0.003737425742391064,0.00021966816786212097
0.0037807466635993493,0.00022221666047684513
0.0038245697224669993,0.00022479469295546813
0.0038689007393279753,0.0063464264026689325
0.003913745601980384,0.006409690154073595
0.0039591102664684585,0.00647368720272049
0.004005000757873611,0.006538426048340246
0.004051423171114647,0.006603915289184821
0.0040983836717572615,0.006670163623169481
0.004145888496832911,0.006737179849027997
0.004193943955667186,0.0068049728674812555
0.004242556430717777,0.006873551682419399
0.004291732378422158,0.006942925402097668
0.004341478330055092,0.007013103240346111
0.004391800892596086,0.0070840945177933195
0.004442706749606883,0.007155908663104331
0.004494202662119142,0.0072285552142329
0.0045462954695324,0.007302043819688275
0.004598992090522438,0.007376384239816655
0.004652299523960189,0.007451586348097512
0.004706224849841282,0.0075276601324549205
0.004760775230226368,0.007604615696584105
0.00481595791019235,0.00768246326129336
0.004871780218794631,0.007761213165861512
0.004928249570040513,0.007840875869411129
0.004985373463873894,0.007921461952297645
0.005043159487171359,0.008002982117514577
0.005101615314749833,0.008085447192115042
0.005160748710385908,0.010180525395909634
0.005220567527846975,0.010286765454137715
0.005281079711934331,0.010394236952803388
0.005342293299538352,0.010502954165670954
0.005404216420705915,0.010612931531953532
0.00546685729972018,0.010724183658230774
0.0055302242561929005,0.010838703489162587
0.005594325706169377,0.010955263645320758
0.005659170163246243,0.011073174863329786
0.005724766239702178,0.011192452803499202
0.005791122647641758,0.011313113307658952
0.005858248200152536,0.011435172401263401
0.005926151812475552,0.011558646295519757
0.005994842503189409,0.01168355138954115
0.006064329395408062,0.011809904272524676
0.006134621717992506,0.011937721725954668
0.0062057288067765,0.01206702072583153
0.0062776601058065,0.012197818444926393
0.006350425168595962,0.012330132255061908
0.00642403365939419,0.012463979729419464
0.006498495354469888,0.012599378644873177
0.006573820143409586,0.012736346984350898
0.006650018030431118,0.012874902939222615
0.006727099135712337,0.013015064911716534
0.006805073696735206,0.013156851517363139
0.0068839520696454964,0.013300281587467632
0.006963744730628222,0.013445374171610977
0.007044462277299037,0.013592148540179974
0.007126115430111745,0.013740624186926637
0.007208715033782135,0.013890820831557241
0.007292272058728313,0.014042758422351406
0.007376797602527731,0.014196457138811486
0.007462302891391108,0.01435193739434271
0.007548799281653432,0.014509219838964384
0.007636298261282241,0.014668325362052509
0.0077248114514034,0.014829275095114178
0.007814350607844541,0.014992090414594164
0.00790492762269642,0.015156792944713999
0.007996554525892346,0.015323404560344001
0.008089243486805939,0.015491947389908566
0.008183006815867389,0.01566244381832513
0.008277856966198472,0.015834916489977237
0.00837380653526649,0.016009388311722012
0.008470868266557402,0.01618588245593252
0.008569055051268348,0.016364456360183733
0.008668379930019773,0.016545108834964614
0.008768856094587427,0.016727855272854197
0.008870496889654403,0.01691271994521386
0.00897331581458352,0.01709972740473707
0.009077326525210223,0.017288902488710303
0.009182542835656282,0.017480270322311826
0.009288978720164497,0.01767385632194865
0.009396648314954691,0.01786968619863223
0.009505565920101192,0.01806778596139323
0.009615746001432095,0.018268181920735906
0.009727203192450537,0.01847090069213252
0.009839952296278227,0.018675969199558273
0.009954008287621519,0.01888341467906717
0.010069386314760271,0.019093264682409385
0.010186101701559752,0.019305547080690506
0.010304169949505875,0.019520290068073244
0.01042360673976401,0.01973752216552202
0.010544427935261684,0.019957272224590948
0.010666649582795389,0.02017956943125573
0.010790287915161836,0.02040444330979001
0.01091535935331391,0.02063192372668659
0.011041880508541602,0.020862040894624134
0.011169868184678225,0.029791602691878007
0.011299339380332217,0.03002907209075651
0.011430311291144786,0.03026929402408713
0.011562801312073753,0.030512174937999133
0.011696827039703846,0.030756839848860913
0.01183240627458378,0.03100434069816172
0.011969557023590427,0.03125471035758227
0.012108297502320394,0.031507982079822604
0.012248646137509308,0.031764189503018556
0.012390621569479156,0.032023366655209336
0.012534242654613994,0.03228554795885702
0.01267952846786434,0.032550768235418276
0.012826498305280598,0.032819062709969184
0.012975171686575868,0.033090467015883654
0.013125568357718427,0.03336501719956599
0.013277708293554291,0.03364274972523849
0.013431611700460153,0.03392370147978425
0.013587299019027091,0.03420790977764643
0.013744790926775366,0.03449541236578407
0.013904108340900697,0.03478624742868547
0.014065272421052363,0.03508045359343957
0.014228304572143519,0.03537806993486629
0.014393226447194065,0.03567913598070613
0.014560059950206485,0.03598369171687007
0.014728827239075018,0.03629177759275032
0.014899550728528537,0.03660343452659246
0.015072253093107555,0.0369105389857974
0.01524695727017573,0.037219987214390994
0.015423686462966274,0.03753302229212968
0.01560246414366368,0.037849685794584434
0.015783314056521166,0.03817001977923333
0.01596626022101425,0.0384940667910474
0.01615132693503091,0.03882186986814122
0.01633853877809862,0.039153472547488945
0.016527920614648955,0.03948891887070669
0.0167194975973199,0.03982825338990194
0.016913295170296487,0.04017152117359059
0.01710933907269015,0.04051876781268281
0.01730765534195726,0.040870039426538086
0.01750827031735725,0.04424768453124478
0.017711210643450888,0.04465211821022309
0.017916503273639015,0.045066860350219964
0.018124175473742375,0.0454864098129055
0.018334254825622908,0.04591082232049647
0.018546769230846995,0.04634015424109212
0.018761746914391215,0.04677446259616067
0.018979216428391014,0.047213805068112555
0.019199206655932846,0.04765824000796154
0.019421746814890263,0.0481078264430745
0.019646866461804465,0.04856262408501118
0.01987459549580984,0.04902269333745467
0.02010496416260499,0.04948809530423396
0.02033800305846982,0.049958891797439384
0.020573743134329137,0.050435145345632135
0.02081221569986339,0.05091691920214899
0.021053452427667062,0.051404277353503246
0.02129748535745521,0.05189728452788304
0.021544346900318843,0.052383615794242576
0.02179406984302956,0.05287515318207868
0.0220466873523941,0.0533723880349394
0.022302232979659387,0.05387538639278122
0.022560740664968614,0.05438421506103719
0.022822244741868985,0.054898941619489626
0.023086779941871697,0.05541963443124566
0.023354381399064792,0.05594636265181689
0.023625084654779475,0.05647919623830424
0.023898925662310503,0.057018205958689186
0.024175940791691306,0.05756346340123283
0.024456166834524465,0.05811504098398389
0.024739641008868142,0.05867301196439677
0.025026400964179192,0.0592439725271902
0.025316484786313556,0.05982307203167616
0.025609931002584595,0.06040888394350735
0.025906778586880088,0.06100148606695064
0.026207066964838526,0.061600957108110845
0.02651083601908539,0.06220737668538408
0.026818126094530156,0.06282082534003222
0.02712897800372467,0.06344007299968461
0.027443433032283655,0.06403807909858442
0.02776153294436801,0.0646430167532871
0.028083319988231725,0.06525615038246714
0.028408836901833042,0.06588547422609149
0.028738126918510663,0.06652209263301241
0.029071233772725785,0.06716609015533173
0.029408201705870638,0.0678175523252041
0.029749075472144403,0.06847656566619705
0.030093900344497212,0.06914321770478245
0.03044272212064303,0.06980269077991516
0.030795587129142266,0.07044878589766981
0.03115254223555488,0.07110236997644162
0.03151363484866479,0.07176352982161818
0.031878912926776456,0.07243235324475808
0.03224842498408442,0.07310892907525351
0.0326222200971167,0.07379334717212815
0.03300034791125285,0.07448569843597166
0.03338285864731761,0.07518607482101274
0.033769803108250916,0.07589456934733171
0.03416123268585528,0.0766041280144387
0.034557199367621395,0.0773191216822479
0.03495775574363275,0.07804240292190001
0.035362955013550426,0.07877622134672416
0.03577285099367873,0.07952099866465534
0.0361874981241128,0.08027440878006047
0.03660695147596903,0.0810365517566638
0.03703126675869927,0.08180752881803954
0.03746050032748993,0.08258744236105571
0.037894709190746674,0.08337639596947384
0.03833395101766601,0.08417449442770654
0.03877828414589457,0.0849818437347343
0.03922776758927719,0.08580326424246934
0.03968246104569482,0.08663896221148566
0.040142424904993215,0.08748434684944609
0.040607720257003654,0.08833953043561742
0.041078408899656464,0.0892046074411843
0.04155455334718875,0.09007969615539675
0.04203621683844714,0.09096492812110146
0.04252346334528682,0.09186042090986477
0.04301635758106795,0.09276629345603826
0.0435149650092505,0.09365752064398247
0.044019351852088745,0.09452152310553694
0.044529585099426554,0.09539742786681855
0.04504573251759458,0.096330761958619
0.04556786265841064,0.09728520562719298
0.046096044868284336,0.09825557704191097
0.04663034929742731,0.09923719614059576
0.04717084690917017,0.10023019329641447
0.047717609489387455,0.10123470039370422
0.04827070965603183,0.10225085084548828
0.0488302208687788,0.10327877961119528
0.0493962174387832,0.10431862321458366
0.04996877453854884,0.10537051976187414
0.0505479682119124,0.10641618362047374
0.05113387538414326,0.10743456563115819
0.05172657387216019,0.10846475182201518
0.05232614239486662,0.10950687901662186
0.052932660583605615,0.11056108562449274
0.05354620899273607,0.11162751165946254
0.05416686911033152,0.11270629875828211
0.05479472336900287,0.1137975901994297
0.05542985515684669,0.11490153092214053
0.05607234882852033,0.11601826754565678
0.05672228971644543,0.11714794838870064
0.05737976414214134,0.11831342029843299
0.05804485942768978,0.11950986954638745
0.05871766390733255,0.12072018697184506
0.05939826693920356,0.12194453332240762
0.060086758917196864,0.12318307120892039
0.0607832312829723,0.12443596512706918
0.06148777653810023,0.1257033814792278
0.062200488256347115,0.12698596691013758
0.06292146109610344,0.12828686603157305
0.06365079081295572,0.12960284402071692
0.06438857427240419,0.13093407565841703
0.06513490946272803,0.13228073775142568
0.0658898955079995,0.1336815907251525
0.06665363268124913,0.13514900195208862
0.06742622241778341,0.13653140212151166
0.06820776732865685,0.13752169235465472
0.06899837121430018,0.13852346115302425
0.0697981390783066,0.13953684156595805
0.07060717714137772,0.14056196818498357
0.07142559285543126,0.14159897716169387
0.07225349491787214,0.1425779353960995
0.07309099328602911,0.14357282492536322
0.07393819919175866,0.14457559098897424
0.07479522515621821,0.14558783193228603
0.07566218500481055,0.14661180587396933
0.07653919388230147,0.14764445549758776
0.0774263682681127,0.14867251001148904
0.07832382599179197,0.1497124808206332
0.07923168624866253,0.15076541482559955
0.08015006961565405,0.15184430224227796
0.08107909806731686,0.15293569516407998
0.08201889499202203,0.15403973854371894
0.08296958520834907,0.15526243243485843
0.08393129498166364,0.1565806139114048
0.08490415204088747,0.15792477178077238
0.0858882855954625,0.15928450993485027
0.08688382635251184,0.16066580163791852
0.08789090653419954,0.16206501727679043
0.08890965989529158,0.16346318321074654
0.08994022174092044,0.1648606034473488
0.09098272894455559,0.166271451186068
0.09203731996618221,0.16769865221925745
0.09310413487069075,0.1691423960997886
0.09418331534647952,0.17062658883567797
0.0952750047242729,0.17218252820680047
0.09637934799615785,0.17376039042380964
0.09749649183484087,0.17535214181608214
0.0986265846131282,0.1769412765312626
0.09976977642363201,0.17847964217569817
0.10092621909870483,0.18003583918895977
0.10209606623060476,0.18161007425644438
0.10327947319189525,0.18320255645926284
0.10447659715608053,0.18481349730200866
0.10568759711848051,0.1864526420186409
0.10691263391734772,0.18810592726369607
0.10815187025522892,0.18977837592356467
0.10940547072057435,0.1914702101235384
0.11067360180959745,0.19318165456358818
0.11195643194838795,0.19470473894174217
0.11325413151528127,0.19629159610814356
0.11456687286348727,0.19790320330737465
0.11589483034398118,0.19953349082651284
0.11723818032865997,0.20118267519124244
0.11859710123376706,0.2028509754370214
0.11997177354358855,0.2045386131381722
0.12136237983442417,0.20624581243731027
0.12276910479883604,0.2079728000751131
0.12419213527017846,0.20971980542043483
0.12563166024741215,0.2114870605007698
0.12708787092020596,0.2132748000330691
0.12856096069432965,0.21508326145491424
0.130051125217341,0.21691268495605245
0.13155856240457053,0.21907208107364134
0.1330834724654076,0.22136365606904335
0.1346260579298911,0.22368264708832358
0.13618652367560827,0.22599374067894612
0.1377650769549055,0.2282904295983607
0.13936192742241435,0.23031559356217918
0.14097728716289676,0.23221003384912137
0.142611370719413,0.23418134578669073
0.14426439512181588,0.2362866738388075
0.14593657991557576,0.23841640498464436
0.1476281471909391,0.24037739736275063
0.14933932161242533,0.24228640593969453
0.15107033044866555,0.2441289171606293
0.15282140360258709,0.24599278513589953
0.15459277364194784,0.2478782574140416
0.15638467583022478,0.2498561888597013
0.15819734815786016,0.2522613428900544
0.16003103137387018,0.254694375330689
0.16188596901781993,0.25715560932338716
0.1637624074521689,0.25958747031976254
0.16566059589499152,0.2618131464471746
0.16758078645307686,0.26390548685718507
0.16952323415541215,0.2660220798196984
0.1714881969870541,0.2681632064487723
0.17347593592339325,0.2703291511168892
0.1754867149648152,0.27252020149272493
0.1775208011717636,0.2747366485793551
0.1795784647002097,0.2769787867529045
0.18165997883753285,0.2792469138016448
0.18376562003881725,0.28154133096554507
0.18589566796356882,0.28382264066000584
0.18805040551285834,0.2863347472084864
0.1902301188668946,0.2887808773344649
0.19243509752303323,0.2912553608292476
0.19466563433422632,0.29340258990562307
0.19692202554791735,0.29560925786484954
0.19920457084538712,0.29757811259460726
0.20151357338155584,0.29956390594994753
0.20384933982524642,0.30157100196059167
0.20621218039991446,0.3036013624463392
0.2086024089248505,0.30584772696505197
0.21102034285685967,0.30851920871118677
0.21346630333242453,0.311221655902045
0.21594061521035676,0.31395542746157135
0.21844360711494284,0.31672088647403857
0.22097561147959033,0.31951840023226963
0.22353696459097966,0.3222477127147805
0.22612800663372795,0.3248648152313772
0.2287490817355704,0.3275144588068334
0.2314005380130654,0.3301903700677789
0.23408272761782944,0.3328972981164512
0.23679600678330787,0.33562688041267313
0.23954073587208793,0.3384376954579693
0.24231727942376008,0.3412641045724116
0.24512600620333397,0.34435611672184735
0.24796728925021602,0.34795214665538554
0.2508415059277541,0.351111315419507
0.2537490379733572,0.35409016193680476
0.2566902715491952,0.35692569058064383
0.25966559729348726,0.35939013264065445
0.26267541037238384,0.3618831403251519
0.26572011053245065,0.36440504474149515
0.26880010215376077,0.36706536334425877
0.2719157943036019,0.36977665923118685
0.2750676007908067,0.372831043449462
0.2782559402207126,0.37582151912351613
0.28148123605075814,0.37879204827991564
0.28474391664672477,0.3817262115681786
0.28804441533962977,0.3844935420729444
0.2913831704832789,0.3875956655890226
0.2947606255124859,0.39131994189207997
0.29817722900196736,0.3941959889042854
0.30163343472591975,0.3969715894882465
0.30512970171828707,0.39983306225116266
0.30866649433372745,0.4029308547797584
0.3122442823092858,0.40607047949949815
0.3158635408267819,0.40924649596170515
0.31952475057592133,0.4124593259871503
0.32322839781813806,0.41606287929007824
0.3269749744511768,0.4198943894219605
0.33076497807442423,0.42338661976030234
0.3345989120549975,0.4270362112640725
0.3384772855945983,0.4308722702426765
0.34240061379714254,0.43472054741161925
0.34636941773717345,0.4383052206651561
0.3503842245290676,0.44142694193510684
0.3544455673970435,0.4444760858638782
0.3585539857459817,0.4482392721703402
0.36271002523306484,0.45133305171129967
0.3669142378402494,0.4545463250726282
0.3711671819475767,0.45785825165758
0.37546942240733366,0.46120856715525493
0.37982153061907364,0.46453924104510574
0.3842240846055061,0.46789994520196226
0.38867766908926676,0.47202357000435125
0.393182875570577,0.4763274154377314
0.39774030240580366,0.4804101724006598
0.40235055488692933,0.48367492328444756
0.4070142453219439,0.4869242392992937
0.4117319931161679,0.4905224645622023
0.4165044248545185,0.4955793997192144
0.42133217438472886,0.5008638230779315
0.4262158829015325,0.5053852807948056
0.43115619903182284,0.5099342657503715
0.43615377892080054,0.5145359785010619
0.441209286319119,0.5189779440759177
0.4463233926710397,0.5241480835546429
0.4514967772036102,0.5300233390633611
0.4567301270168747,0.5361216984371818
0.4620241371751313,0.5420689779248729
0.46737951079924633,0.5473822225610094
0.47279695916003905,0.552096172884338
0.4782772017727485,0.5564881474132052
0.4838209664925957,0.5609310298117205
0.48942898961145315,0.5653681804806231
0.49510201595563513,0.5697043599792115
0.5008407989848213,0.5741314003856741
0.5066461008921268,0.5786957081389632
0.5125186927053332,0.583302740280748
0.5184593543892912,0.5890897647200393
0.5244688749495119,0.5949438672090486
0.5305480525369574,0.6010772401584014
0.5366976945540476,0.6075881274444349
0.5429186177618943,0.6137796609105697
0.5492116483887789,0.6193458959072594
0.5555776222398878,0.6249215480647925
0.5620173848083188,0.6317132823410416
0.5685317913873753,0.6385949646258521
0.5751217071841613,0.6455665197545629
0.5817880074344935,0.653334592550887
0.5885315775191451,0.6606112268781935
0.595353313081437,0.6676958064363708
0.6022541201461928,0.6745752395069842
0.6092349152400711,0.681543795144854
0.6162966255132942,0.6886921074529276
0.6234401888627864,0.695844413616316
0.6306665540567405,0.7016778411154397
0.6379766808606282,0.708173944649409
0.6453715401646701,0.7150622461826766
0.6528521141127848,0.7219552556290718
0.6604193962330305,0.7282452783284536
0.6680743915695615,0.7337644370150901
0.675818116816111,0.7397671387460193
0.6836516004510238,0.747620890099978
0.6915758828738525,0.7554407618124999
0.6995920165435374,0.7622344442402366
0.707701066118189,0.7674475149108327
0.7159041085964888,0.7738139601730432
0.7242022334607315,0.7801606140641197
0.732596542821523,0.7867169797736965
0.741088151564157,0.7931278457258475
0.7496781874966877,0.7996570116312631
0.7583677914997191,0.8065375694006232
0.7671581176779302,0.8129178484262297
0.7760503335133571,0.8188179247414092
0.7850456200204509,0.8248697045899295
0.794145171902934,0.8303108399029517
0.8033501977124734,0.8371996253027355
0.8126619200091946,0.8447250190893852
0.822081575524054,0.8527928117937836
0.8316104153230961,0.860924223016496
0.8412497049736118,0.8689754080209801
0.8510007247122247,0.8771931000929731
0.8608647696149244,0.885346643011542
0.8708431497690724,0.8938190869645393
0.880937190447399,0.9018223152729729
0.8911482322840202,0.9100144569730928
0.9014776314524917,0.9177690176647003
0.9119267598459299,0.9240348668323666
0.9224970052592174,0.932605377066676
0.9331897715733238,0.9429119154359809
0.9440064789417604,0.953538348012653
0.9549485639791966,0.9643700226930031
0.9660174799522646,0.9744024601184336
0.9772146969725725,0.9832805901430699
0.9885417021919574,0.9903451921050177
1.0,0.9969282978294469


==> data/EEG/Ensemble/NHiTS-audit_mode/total/roc_TrendLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.00020297269529470744
0.0007886728615614156,0.00020521039111892828
0.0007978144572076629,0.00020747402432657052
0.0008070620141149507,0.00020976389556075608
0.0008164167604921472,0.0002120803089493952
0.0008258799387844272,0.0002144235721455788
0.0008354528058382871,0.00021679399636843934
0.0008451366330684721,0.00021919189644448514
0.0008549327066268384,0.00022161759084941395
0.0008648423275731727,0.00022407140175041102
0.0008748668120479914,0.00022655365504893756
0.0008850074914473438,0.00022906468042401527
0.00089526571259964,0.00023160481137601244
0.0009056428379445294,0.00023417438527093744
0.0009161402457138521,0.0002367737433852459
0.0009267593301146883,0.00023940323095116722
0.0009375015015145289,0.00024206319720255636
0.0009483681866285928,0.00024475399542127693
0.0009593608287093146,0.00024747598298412236
0.0009704808877380307,0.0002502295214102806
0.0009817298406188842,0.00025301497640934907
0.00099310918137498,0.0002558332309689953
0.0010046204213468132,0.00025868672144088636
0.001016265089392995,0.00026157328704106667
0.0010280447320933097,0.00026449331114706013
0.0010399609139541202,0.00026744718158016245
0.0010520152176161591,0.0002704352906569496
0.0010642092440647246,0.0002734580352413827
0.001076544612842316,0.00027651581679751804
0.0010890229622637305,0.00027960904144282644
0.001101645949633657,0.0002827381200021321
0.001114415251466788,0.0002859034680621759
0.0011273325637104871,0.00028910550602681117
0.0011403996019700331,0.00029234465917283946
0.0011536181017364785,0.00029562135770649353
0.0011669898186171474,0.0002989360368205748
0.0011805165285688054,0.0003022891367522534
0.0011942000281335325,0.0003056811028415379
0.0012080421346773289,0.0003091123855904226
0.0012220446866314887,0.0003125834407227214
0.0012362095437367692,0.00031609472924459375
0.0012505385872903913,0.0003196467175057733
0.0012650337203959038,0.000323239877261506
0.0012796968682159415,0.0003268746857352055
0.001294529978227916,0.00033055162568183577
0.0013095350204826678,0.0003342711854520278
0.0013247139878661174,0.0003380338590569392
0.0013400688963639508,0.0003418401462338669
0.001355601785329369,0.0003456905525126185
0.0013713147177539455,0.0003495855892826544
0.001387209780541621,0.00035352577386100776
0.001403289084785873,0.00035751162956099136
0.0014195547660501016,0.0003615436857617015
0.0014360089846512606,0.00036562247797832686
0.0014526539259467812,0.0003697485479332728
0.0014694918006248172,0.0003739224436281099
0.0014865248449978572,0.0003781447194163564
0.0015037553212997384,0.0003824159360771045
0.001521185517986105,0.00038673666088949953
0.0015388177500383464,0.0003911074677080833
0.001556654359271062,0.00039552893703901005
0.0015746977146430866,0.0004000016561171457
0.001592950212572123,0.0004045262189840618
0.0016114142772530198,0.00040910322656693195
0.0016300923609797412,0.00041373328675834456
0.0016489869444710648,0.0004184170144970389
0.001668100537200059,0.00042315503184957824
0.0016874356777273757,0.0004279479680929695
0.001706994934038408,0.00043279645979823946
0.001726780903884356,0.00043770115091498155
0.0017467962151272458,0.0004426626928568809
0.0017670435260889468,0.0004476817445882322
0.0017875255259042354,0.00045275897271145857
0.0018082449348779518,0.0004578950515556475
0.0018292045048462937,0.00046309066326610977
0.0018504070195423021,0.00046834649789497944
0.0018718552949655793,0.00047366325349286215
0.0018935521797562953,0.00047904163620154667
0.0019155005555735278,0.0004844823603477903
0.0019377033374779887,0.0004899861485381919
0.0019601634743191855,0.0004955537317551646
0.001982883949127071,0.0005011858494540207
0.002005867779508234,0.0005068832496611823
0.002029118018046678,0.000512646689073529
0.002052637752709252,0.0005184769331588995
0.0020764301072557748,0.0005243747562577557
0.0021004982416539153,0.0005303409416860272
0.0021248453524988827,0.0005363762818391459
0.0021494746734379805,0.0005424815782972884
0.00217438947560008,0.000548657641931837
0.0021995930680300748,0.0005549052930130751
0.0022250887981283695,0.0005612253613191313
0.002250880052095462,0.0005676186862461852
0.00227697025538168,0.0005740861169199519
0.0023033628731421313,0.0005806285123084582
0.002330061410696925,0.0005872467413361253
0.002357069413996728,0.000593941682999175
0.0023843904700937206,0.0006007142264823732
0.002412028207618007,0.000607565271277126
0.00243998629725955,0.0006144957273009451
0.0024682684522556926,0.0006215065150182987
0.0024968784288843266,0.0006285985655628616
0.0025258200269627847,0.0006357728208611835
0.002555097090352507,0.0006430302337577907
0.0025847135074695635,0.0006503717681417371
0.002614673211801092,0.0006577983990746231
0.00264498018242772,0.0006653111129200971
0.002675638444552045,0.0012850987445162617
0.0027066520700332413,0.001300245769770047
0.0027380251779278576,0.0013155683658934059
0.0027697619350368907,0.0013310685679479909
0.002801866556459195,0.0013467484345840827
0.002834343306151309,0.001362610048314008
0.0028671964974937695,0.0013786555157887282
0.0029004304938639917,0.0013948869680776316
0.002934049709215787,0.0014113065609515714
0.0029680586086656023,0.0014279164751691826
0.003002461709085549,0.0014447189167665182
0.0030372635797033115,0.001461716117350043
0.0030724688427090033,0.0014789103343930223
0.003108082173869064,0.001496303851535348
0.0031441083031472647,0.0015138989788868369
0.00318055201533292,0.00153169805333405
0.0032174181506763717,0.0015497034388506608
0.003254711605531848,0.0015679175268114276
0.003292437333007769,0.001586342736309803
0.0033306003436245884,0.0016049815144792215
0.003369205705980267,0.0016238363368181164
0.003408258547423452,0.0016429097075187024
0.0034477640547344642,0.0016622041597995653
0.0034877274748141775,0.0016817222562421131
0.003528154115380883,0.001701466589130922
0.0035690493456752297,0.0017214397807980293
0.0036104185971733375,0.0017416444839712184
0.0036522673643081755,0.0017620833821263373
0.0036946012051993025,0.0017827591898437038
0.003737425742391064,0.00180367465316864
0.0037807466635993493,0.0018248325499761893
0.0038245697224669993,0.0018462356903400548
0.0038689007393279753,0.0018678869169058206
0.003913745601980384,0.0018897891052684934
0.0039591102664684585,0.0019119451643544254
0.004005000757873611,0.001934358036807661
0.004051423171114647,0.0019570306993807593
0.0040983836717572615,0.001979966163330157
0.004145888496832911,0.0020031674748160963
0.004193943955667186,0.0020266377153072097
0.004242556430717777,0.002050380001989776
0.004291732378422158,0.00207439748818173
0.004341478330055092,0.0020986933637514686
0.004391800892596086,0.0021232708555415135
0.004442706749606883,0.0021481332277970763
0.004494202662119142,0.002173283782599604
0.0045462954695324,0.00219872586030534
0.004598992090522438,0.00222446283998897
0.004652299523960189,0.002250498139892415
0.004706224849841282,0.0022768352178788227
0.004760775230226368,0.0023034775718918186
0.00481595791019235,0.0023304287404200853
0.004871780218794631,0.002357692302967327
0.004928249570040513,0.0023852718805276755
0.004985373463873894,0.0024131711360666115
0.005043159487171359,0.0024413937750074606
0.005101615314749833,0.0024699435457235254
0.005160748710385908,0.0024988242400359253
0.005220567527846975,0.002528039693717202
0.005281079711934331,0.002557593787000769
0.005342293299538352,0.004108180978380664
0.005404216420705915,0.0041565043087604175
0.00546685729972018,0.004205387760285631
0.0055302242561929005,0.0042548378253833615
0.005594325706169377,0.004304861071735115
0.005659170163246243,0.004355464143149133
0.005724766239702178,0.004406653760442782
0.005791122647641758,0.004458436722335175
0.005858248200152536,0.004510819906350145
0.005926151812475552,0.004563810269729675
0.005994842503189409,0.004617414850357918
0.006064329395408062,0.005764792114926723
0.006134621717992506,0.005833352250919931
0.0062057288067765,0.005902707075143515
0.0062776601058065,0.0059728657989179396
0.006350425168595962,0.006043837740333113
0.00642403365939419,0.006115632325485976
0.006498495354469888,0.006188259089732407
0.006573820143409586,0.006261727678953673
0.006650018030431118,0.006336047850837528
0.006727099135712337,0.0064112294761741835
0.006805073696735206,0.0064872825401672855
0.0068839520696454964,0.0065642171437601
0.006963744730628222,0.006642043504977052
0.007044462277299037,0.006720771960280841
0.007126115430111745,0.006800412965945269
0.007208715033782135,0.006880977099443969
0.007292272058728313,0.00696247506085527
0.007376797602527731,0.007044917674283302
0.007462302891391108,0.007127353190294056
0.007548799281653432,0.00721053403562123
0.007636298261282241,0.017321753146198767
0.0077248114514034,0.01743703063306818
0.007814350607844541,0.017553644314224775
0.00790492762269642,0.017671609677646492
0.007996554525892346,0.01779094239083416
0.008089243486805939,0.017911658302892354
0.008183006815867389,0.018033773446634416
0.008277856966198472,0.018157304040711825
0.00837380653526649,0.018282266491768263
0.008470868266557402,0.018408677396618653
0.008569055051268348,0.018536553544453487
0.008668379930019773,0.01866591191906862
0.008768856094587427,0.018796769701121013
0.008870496889654403,0.018929144270410536
0.00897331581458352,0.019063053208188276
0.009077326525210223,0.01919851429949157
0.009182542835656282,0.019335545535506128
0.009288978720164497,0.019474165115955493
0.009396648314954691,0.01961439145151827
0.009505565920101192,0.019756243166273297
0.009615746001432095,0.019899739100173182
0.009727203192450537,0.02004489831154657
0.009839952296278227,0.02019174007962931
0.009954008287621519,0.020340283907125042
0.010069386314760271,0.020490549522795432
0.010186101701559752,0.02064255688408044
0.010304169949505875,0.020796326179748956
0.01042360673976401,0.020951877832580137
0.010544427935261684,0.021109232502075893
0.010666649582795389,0.021268411087204717
0.010790287915161836,0.021429434729177396
0.01091535935331391,0.021592324814254875
0.011041880508541602,0.02175710297658863
0.011169868184678225,0.021923791101094034
0.011299339380332217,0.022092411326356965
0.011430311291144786,0.02226298604757412
0.011562801312073753,0.022435537919527453
0.011696827039703846,0.022610089859593036
0.01183240627458378,0.022786665050784798
0.011969557023590427,0.02296528694483361
0.012108297502320394,0.02314597926530198
0.012248646137509308,0.023328766010734876
0.012390621569479156,0.023513671457847114
0.012534242654613994,0.02370072016474763
0.01267952846786434,0.02388993697420115
0.012826498305280598,0.024081347016927677
0.012975171686575868,0.02427497571494023
0.013125568357718427,0.024470848784921187
0.013277708293554291,0.024668992241637926
0.013431611700460153,0.024869432401397877
0.013587299019027091,0.02507219588554378
0.013744790926775366,0.025277309623989302
0.013904108340900697,0.025484800858795807
0.014065272421052363,0.0256946971477904
0.014228304572143519,0.02590702636822611
0.014393226447194065,0.026121645294694833
0.014560059950206485,0.026338255720949368
0.014728827239075018,0.026557376902963458
0.014899550728528537,0.0267790379431889
0.015072253093107555,0.027003268281407245
0.01524695727017573,0.02722726809487507
0.015423686462966274,0.02745095790990887
0.01560246414366368,0.027677240538692062
0.015783314056521166,0.02790614603481978
0.01596626022101425,0.028137704800241765
0.01615132693503091,0.028371947589300183
0.01633853877809862,0.028608905512814187
0.016527920614648955,0.028848610042211963
0.0167194975973199,0.029091093013710555
0.016913295170296487,0.029336386632544148
0.01710933907269015,0.029584523477241435
0.01730765534195726,0.02983553650395247
0.01750827031735725,0.03008982416701428
0.017711210643450888,0.030348412139050412
0.017916503273639015,0.03061167929368837
0.018124175473742375,0.030878159784101432
0.018334254825622908,0.031148002978143925
0.018546769230846995,0.03142097395493141
0.018761746914391215,0.03169710896894467
0.018979216428391014,0.03197644469489429
0.019199206655932846,0.03225901823259152
0.019421746814890263,0.03254486711187569
0.019646866461804465,0.032834029297598696
0.01987459549580984,0.033126543194667304
0.02010496416260499,0.03342244765314385
0.02033800305846982,0.033721781973406154
0.020573743134329137,0.03402458591136705
0.02081221569986339,0.03433089968375467
0.021053452427667062,0.03464076397345374
0.02129748535745521,0.03495421993490886
0.021544346900318843,0.03527130919959044
0.02179406984302956,0.03559207388152392
0.0220466873523941,0.03591655658288313
0.022302232979659387,0.03624480039964848
0.022560740664968614,0.03657684892733075
0.022822244741868985,0.03691274626676113
0.023086779941871697,0.03725253702994854
0.023354381399064792,0.03759193388604845
0.023625084654779475,0.03793449390205566
0.023898925662310503,0.038281024569651816
0.024175940791691306,0.03863157191310507
0.024456166834524465,0.03898618249015607
0.024739641008868142,0.03934490339820141
0.025026400964179192,0.03970778228054893
0.025316484786313556,0.04007486733274542
0.025609931002584595,0.040446207308977605
0.025906778586880088,0.04082185152854748
0.026207066964838526,0.04120589575578147
0.02651083601908539,0.04159546892389202
0.026818126094530156,0.04198955767831354
0.02712897800372467,0.042388214359713704
0.027443433032283655,0.04279149191544676
0.02776153294436801,0.043199443906585665
0.028083319988231725,0.0436121245150358
0.028408836901833042,0.04402928753088682
0.028738126918510663,0.04445137226695833
0.029071233772725785,0.044878349434573625
0.029408201705870638,0.04531027574245576
0.029749075472144403,0.04574720855664498
0.030093900344497212,0.046189205908117745
0.03044272212064303,0.04663632650049407
0.030795587129142266,0.04708862971783421
0.03115254223555488,0.047546175632525736
0.03151363484866479,0.048009025013262
0.031878912926776456,0.04847723933311311
0.03224842498408442,0.048950880777690435
0.0326222200971167,0.049430012253405695
0.03300034791125285,0.049912267218340946
0.03338285864731761,0.05039730708901289
0.033769803108250916,0.050887969111258834
0.03416123268585528,0.05138431845206859
0.034557199367621395,0.05188642103378991
0.03495775574363275,0.052394343542883824
0.035362955013550426,0.052908153438781656
0.03577285099367873,0.05342543996576099
0.0361874981241128,0.05394664464334703
0.03660695147596903,0.05447389066284256
0.03703126675869927,0.05500724805011962
0.03746050032748993,0.05554027168416857
0.037894709190746674,0.05606887833138481
0.03833395101766601,0.056603612117571186
0.03877828414589457,0.057144544063083134
0.03922776758927719,0.0576446816698866
0.03968246104569482,0.058145575903918244
0.040142424904993215,0.05865227605922881
0.040607720257003654,0.059175300651206596
0.041078408899656464,0.05972286588125804
0.04155455334718875,0.06028252968433269
0.04203621683844714,0.06085329510673922
0.04252346334528682,0.061431947322352576
0.04301635758106795,0.0620172947714623
0.0435149650092505,0.06260942704854458
0.044019351852088745,0.06320842279730185
0.044529585099426554,0.06381436157300459
0.04504573251759458,0.06442732385305724
0.04556786265841064,0.06504739104768699
0.046096044868284336,0.065674645510756
0.04663034929742731,0.06630917055069933
0.04717084690917017,0.06695105044158949
0.047717609489387455,0.06760037043432916
0.04827070965603183,0.06825838892475028
0.0488302208687788,0.0689297390308042
0.0493962174387832,0.06960887083127884
0.04996877453854884,0.0702958745246676
0.0505479682119124,0.07099084135496458
0.05113387538414326,0.0716938636237834
0.05172657387216019,0.07240503470261592
0.05232614239486662,0.07312444904523355
0.052932660583605615,0.07385220220023189
0.05354620899273607,0.07458839082372105
0.05416686911033152,0.075333112692163
0.05479472336900287,0.0760864667153576
0.05542985515684669,0.07684855294957929
0.05607234882852033,0.07761947261086612
0.05672228971644543,0.07839932808846246
0.05737976414214134,0.07918822295841799
0.05804485942768978,0.07998626199734397
0.05871766390733255,0.08079355119632917
0.05939826693920356,0.08161019777501685
0.060086758917196864,0.08243631019584532
0.0607832312829723,0.08326743080245576
0.06148777653810023,0.08410325730517546
0.062200488256347115,0.08494833582976662
0.06292146109610344,0.08580032164139909
0.06365079081295572,0.0866621829161873
0.06438857427240419,0.08753403412173293
0.06513490946272803,0.08841599105244456
0.0658898955079995,0.08931623222779532
0.06665363268124913,0.09029160940506917
0.06742622241778341,0.09127829228866535
0.06820776732865685,0.09227641192429466
0.06899837121430018,0.0932861008766333
0.0697981390783066,0.09430749324692969
0.07060717714137772,0.09534072469081474
0.07142559285543126,0.09638593243631906
0.07225349491787214,0.09744209805287407
0.07309099328602911,0.09850981540309582
0.07393819919175866,0.0995899087849473
0.07479522515621821,0.10068252165040006
0.07566218500481055,0.10178779911419349
0.07653919388230147,0.1029058879731082
0.0774263682681127,0.10403693672546281
0.07832382599179197,0.10518109559083659
0.07923168624866253,0.10633851653002077
0.08015006961565405,0.10750935326520131
0.08107909806731686,0.10869376130037507
0.08201889499202203,0.10989189794200334
0.08296958520834907,0.11110392231990422
0.08393129498166364,0.11232999540838733
0.08490415204088747,0.1135702800476337
0.0858882855954625,0.11482494096532306
0.08688382635251184,0.11609414479851221
0.08789090653419954,0.11737806011576675
0.08890965989529158,0.1186768574395495
0.08994022174092044,0.1199907092688682
0.09098272894455559,0.1213282110967604
0.09203731996618221,0.12268333272944036
0.09310413487069075,0.12404358638714963
0.09418331534647952,0.12541960689765833
0.0952750047242729,0.12681157701632656
0.09637934799615785,0.12820912301255763
0.09749649183484087,0.1296226270975236
0.0986265846131282,0.13104998022319553
0.09976977642363201,0.13249102607960284
0.10092621909870483,0.13384431314512504
0.10209606623060476,0.13522636744639052
0.10327947319189525,0.13665211978364125
0.10447659715608053,0.13808386768904507
0.10568759711848051,0.1395320606558784
0.10691263391734772,0.14099703978991207
0.10815187025522892,0.14247899966149385
0.10940547072057435,0.14400674887371717
0.11067360180959745,0.14557688874854602
0.11195643194838795,0.1471723850167213
0.11325413151528127,0.14877667071307757
0.11456687286348727,0.15039955186497939
0.11589483034398118,0.15204124401443878
0.11723818032865997,0.15370196520183957
0.11859710123376706,0.15538987812800614
0.11997177354358855,0.15711284214593543
0.12136237983442417,0.15880886201256836
0.12276910479883604,0.16044913865279706
0.12419213527017846,0.16210842792364072
0.12563166024741215,0.1637869502026346
0.12708787092020596,0.16548492842173443
0.12856096069432965,0.16719966829017557
0.130051125217341,0.16891097796129145
0.13155856240457053,0.17064212361485495
0.1330834724654076,0.1723933351719647
0.1346260579298911,0.1741648452187606
0.13618652367560827,0.1759568890373145
0.1377650769549055,0.17778887503541943
0.13936192742241435,0.17964273563794425
0.14097728716289676,0.18150639000775273
0.142611370719413,0.1833916462045081
0.14426439512181588,0.18529875461741072
0.14593657991557576,0.18722796853795032
0.1476281471909391,0.18916063389381702
0.14933932161242533,0.19109315551935918
0.15107033044866555,0.19304807721993802
0.15282140360258709,0.19502565863733703
0.15459277364194784,0.19705888537757194
0.15638467583022478,0.19911581062895475
0.15819734815786016,0.2011534961497055
0.16003103137387018,0.2032061395615173
0.16188596901781993,0.205272437161414
0.1637624074521689,0.2073626854486788
0.16566059589499152,0.209475718502119
0.16758078645307686,0.2115686338016524
0.16952323415541215,0.21370163047131996
0.1714881969870541,0.21586095320056967
0.17347593592339325,0.21804530488190155
0.1754867149648152,0.22025497562870808
0.1775208011717636,0.2224903538041232
0.1795784647002097,0.2247605746897538
0.18165997883753285,0.2270681468558348
0.18376562003881725,0.22943140894395983
0.18589566796356882,0.2318496749455071
0.18805040551285834,0.2342704076261178
0.1902301188668946,0.23669095507858334
0.19243509752303323,0.23915860800694128
0.19466563433422632,0.2416351046825802
0.19692202554791735,0.24411805591406255
0.19920457084538712,0.24661740690706782
0.20151357338155584,0.2491329175901122
0.20384933982524642,0.2516482322386283
0.20621218039991446,0.2541858334542784
0.2086024089248505,0.25671161318136804
0.21102034285685967,0.2593199025586468
0.21346630333242453,0.2620564330444749
0.21594061521035676,0.26487962719205715
0.21844360711494284,0.2677355452998336
0.22097561147959033,0.2706245666748995
0.22353696459097966,0.2735470750209407
0.22612800663372795,0.2764404514445774
0.2287490817355704,0.2792589081577638
0.2314005380130654,0.2821100339190107
0.23408272761782944,0.2849942073989205
0.23679600678330787,0.2879118116573089
0.23954073587208793,0.29086323419408106
0.24231727942376008,0.29384279062726665
0.24512600620333397,0.2968480467013858
0.24796728925021602,0.2998930113400532
0.2508415059277541,0.3030565582575573
0.2537490379733572,0.3063024735006271
0.2566902715491952,0.3095730148702236
0.25966559729348726,0.3128829552607413
0.26267541037238384,0.3162461828718222
0.26572011053245065,0.31964839403157735
0.26880010215376077,0.32309004060269453
0.2719157943036019,0.3266462169153516
0.2750676007908067,0.33023494971458456
0.2782559402207126,0.3338030371915736
0.28148123605075814,0.3373744275475484
0.28474391664672477,0.34092514302486154
0.28804441533962977,0.34451701524374717
0.2913831704832789,0.3481505212566156
0.2947606255124859,0.3518261436454452
0.29817722900196736,0.3555402694248729
0.30163343472591975,0.3592433184790333
0.30512970171828707,0.3629340103130745
0.30866649433372745,0.3666675344479301
0.3122442823092858,0.3704443342800232
0.3158635408267819,0.3741818430483919
0.31952475057592133,0.37804716248828074
0.32322839781813806,0.3819924905039193
0.3269749744511768,0.3860268840332679
0.33076497807442423,0.3901080406707703
0.3345989120549975,0.39420706838507175
0.3384772855945983,0.3982319305367905
0.34240061379714254,0.40230344531739526
0.34636941773717345,0.406422153482743
0.3503842245290676,0.410863510735105
0.3544455673970435,0.4153415723911908
0.3585539857459817,0.4198010794756735
0.36271002523306484,0.42431156137150694
0.3669142378402494,0.42887432476917847
0.3711671819475767,0.4337406896291059
0.37546942240733366,0.43868431873969654
0.37982153061907364,0.4436763916634795
0.3842240846055061,0.44872632826475145
0.38867766908926676,0.45368493726878273
0.393182875570577,0.4581048805028754
0.39774030240580366,0.46223505156565
0.40235055488692933,0.46630899209219906
0.4070142453219439,0.4704054960132531
0.4117319931161679,0.4745509660395257
0.4165044248545185,0.4788116564531409
0.42133217438472886,0.4831217330074914
0.4262158829015325,0.4874817461446287
0.43115619903182284,0.4918920851822464
0.43615377892080054,0.4963850421962562
0.441209286319119,0.5011456761640332
0.4463233926710397,0.505825004010364
0.4514967772036102,0.5105613505931259
0.4567301270168747,0.5151270000541982
0.4620241371751313,0.5200798785788047
0.46737951079924633,0.5251543619321644
0.47279695916003905,0.5302285217714902
0.4782772017727485,0.5353156501126647
0.4838209664925957,0.5404729813536964
0.48942898961145315,0.5456945279603532
0.49510201595563513,0.5510097608559544
0.5008407989848213,0.5565028837062548
0.5066461008921268,0.5622638001968057
0.5125186927053332,0.5678663378024509
0.5184593543892912,0.5732707110121822
0.5244688749495119,0.5786625488232778
0.5305480525369574,0.5841168840315344
0.5366976945540476,0.5898124683877122
0.5429186177618943,0.5956701070826013
0.5492116483887789,0.6016123393717816
0.5555776222398878,0.6077191561020565
0.5620173848083188,0.6138015933779929
0.5685317913873753,0.6201173348864436
0.5751217071841613,0.626339891126967
0.5817880074344935,0.6329936236710852
0.5885315775191451,0.6398224520768704
0.595353313081437,0.6466671147677444
0.6022541201461928,0.6527045574557107
0.6092349152400711,0.6590682610016672
0.6162966255132942,0.6666589379989433
0.6234401888627864,0.6739739256051699
0.6306665540567405,0.6808393791442511
0.6379766808606282,0.6874218881743591
0.6453715401646701,0.6938376455383881
0.6528521141127848,0.7000075059164708
0.6604193962330305,0.7061618135528936
0.6680743915695615,0.7127147277088246
0.675818116816111,0.7196611059500739
0.6836516004510238,0.7269003941689067
0.6915758828738525,0.734226490307353
0.6995920165435374,0.7415547680126762
0.707701066118189,0.7489762765901579
0.7159041085964888,0.7565576765996382
0.7242022334607315,0.7642271952187877
0.732596542821523,0.771953643849282
0.741088151564157,0.7796663714340084
0.7496781874966877,0.7874933626299926
0.7583677914997191,0.7952927873813891
0.7671581176779302,0.8032105301039841
0.7760503335133571,0.8110773241932684
0.7850456200204509,0.8190173068972342
0.794145171902934,0.826964381451867
0.8033501977124734,0.8348475938632476
0.8126619200091946,0.8426666769067135
0.822081575524054,0.8507357744953415
0.8316104153230961,0.8587178604951482
0.8412497049736118,0.8666297916594168
0.8510007247122247,0.8745990114584238
0.8608647696149244,0.8826302534231549
0.8708431497690724,0.890968933010584
0.880937190447399,0.8997478712481538
0.8911482322840202,0.9085553652092708
0.9014776314524917,0.9175212929386962
0.9119267598459299,0.926543259470138
0.9224970052592174,0.9355156246324766
0.9331897715733238,0.9445806415447114
0.9440064789417604,0.9536445685527287
0.9549485639791966,0.9626881268232304
0.9660174799522646,0.9720606082194635
0.9772146969725725,0.9815519554749397
0.9885417021919574,0.9909576558909527
1.0,0.9964061555003024


==> data/EEG/LiRA/LSTM-offline/total/roc_MAELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.017005577582151737
1.0233165783302449e-05,0.017005577582151737
1.0351779556301762e-05,0.017005577582151737
1.0471768194855202e-05,0.017005577582151737
1.05931476351837e-05,0.017005577582151737
1.0715933998226711e-05,0.017005577582151737
1.084014359178331e-05,0.017005577582151737
1.09657929126781e-05,0.017005577582151737
1.1092898648952227e-05,0.017005577582151737
1.1221477682079803e-05,0.017005577582151737
1.1351547089209991e-05,0.017005577582151737
1.148312414543511e-05,0.017005577582151737
1.1616226326085018e-05,0.017005577582151737
1.1750871309048075e-05,0.017005577582151737
1.1887076977119033e-05,0.017005577582151737
1.2024861420374123e-05,0.017005577582151737
1.216424293857368e-05,0.017005577582151737
1.2305240043592616e-05,0.017005577582151737
1.244787146187906e-05,0.017005577582151737
1.259215613694151e-05,0.017005577582151737
1.2738113231864785e-05,0.017005577582151737
1.288576213185518e-05,0.017005577582151737
1.3035122446815089e-05,0.017005577582151737
1.3186214013947484e-05,0.017005577582151737
1.3339056900390587e-05,0.017005577582151737
1.3493671405883065e-05,0.01705261743162422
1.3650078065460137e-05,0.01705261743162422
1.3808297652180924e-05,0.01705261743162422
1.3968351179887397e-05,0.01705261743162422
1.4130259905995336e-05,0.01705261743162422
1.429404533431761e-05,0.01705261743162422
1.4459729217920196e-05,0.01705261743162422
1.4627333562011299e-05,0.01705261743162422
1.4796880626863964e-05,0.01705261743162422
1.4968392930772556e-05,0.01705261743162422
1.514189325304352e-05,0.01705261743162422
1.53174046370208e-05,0.01705261743162422
1.5494950393146317e-05,0.01705261743162422
1.567455410205595e-05,0.01705261743162422
1.5856239617711373e-05,0.01705261743162422
1.60400310705682e-05,0.01705261743162422
1.622595287078087e-05,0.01705261743162422
1.6414029711444665e-05,0.01705261743162422
1.6604286571875295e-05,0.01705261743162422
1.6796748720926532e-05,0.01705261743162422
1.6991441720346258e-05,0.017092265304751025
1.7188391428171457e-05,0.017092265304751025
1.7387624002162504e-05,0.017092265304751025
1.7589165903277326e-05,0.017092265304751025
1.7793043899185774e-05,0.017092265304751025
1.7999285067824765e-05,0.017092265304751025
1.8207916800994626e-05,0.017092265304751025
1.8418966807997107e-05,0.017092265304751025
1.86324631193156e-05,0.017092265304751025
1.8848434090337955e-05,0.017092265304751025
1.906690840512252e-05,0.017092265304751025
1.9287915080207776e-05,0.017092265304751025
1.9511483468466162e-05,0.017092265304751025
1.9737643263002554e-05,0.017092265304751025
1.9966424501097934e-05,0.017092265304751025
2.0197857568198782e-05,0.01723271285531886
2.0431973201952705e-05,0.01723271285531886
2.066880249629082e-05,0.01723271285531886
2.09083769055575e-05,0.01723271285531886
2.1150728248687946e-05,0.01723271285531886
2.1395888713434215e-05,0.01723271285531886
2.1643890860640203e-05,0.01723271285531886
2.189476762856621e-05,0.01723271285531886
2.2148552337263592e-05,0.01723271285531886
2.2405278693000182e-05,0.01723271285531886
2.266498079273693e-05,0.01723271285531886
2.2927693128656486e-05,0.01723271285531886
2.3193450592744275e-05,0.01723271285531886
2.3462288481422625e-05,0.01723271285531886
2.3734242500238664e-05,0.017393992339224514
2.4009348768606518e-05,0.017393992339224514
2.4287643824604503e-05,0.017393992339224514
2.45691646298279e-05,0.017393992339224514
2.4853948574297985e-05,0.017393992339224514
2.5142033481427965e-05,0.017393992339224514
2.543345761304648e-05,0.017393992339224514
2.5728259674479322e-05,0.017393992339224514
2.6026478819690045e-05,0.017393992339224514
2.63281546564802e-05,0.017393992339224514
2.6633327251749808e-05,0.017393992339224514
2.694203713681882e-05,0.017402728311269405
2.7254325312810276e-05,0.017402728311269405
2.7570233256095827e-05,0.017402728311269405
2.7889802923804396e-05,0.017402728311269405
2.8213076759394707e-05,0.017402728311269405
2.8540097698292373e-05,0.017402728311269405
2.8870909173592345e-05,0.017402728311269405
2.9205555121827452e-05,0.017402728311269405
2.95440799888038e-05,0.017402728311269405
2.9886528735503827e-05,0.017402728311269405
3.0232946844057763e-05,0.017402728311269405
3.0583380323784315e-05,0.0175391438747396
3.0937875717301366e-05,0.0175391438747396
3.12964801067075e-05,0.0175391438747396
3.165924111983521e-05,0.0175391438747396
3.20262069365765e-05,0.0175391438747396
3.2397426295281954e-05,0.0175391438747396
3.277294849923382e-05,0.0175391438747396
3.315282342319423e-05,0.0175391438747396
3.353710152002929e-05,0.0175391438747396
3.392583382740992e-05,0.017553927827430954
3.4319071974590426e-05,0.017553927827430954
3.4716868189265594e-05,0.017553927827430954
3.511927530450728e-05,0.017553927827430954
3.552634676578139e-05,0.017553927827430954
3.5938136638046256e-05,0.017553927827430954
3.6354699612933176e-05,0.017553927827430954
3.677609101601031e-05,0.017553927827430954
3.720236681413066e-05,0.01757139977152073
3.7633583622865324e-05,0.01757139977152073
3.806979871402284e-05,0.01757139977152073
3.8511070023255685e-05,0.01757139977152073
3.895745615775501e-05,0.01757139977152073
3.940901640403448e-05,0.01757139977152073
3.986581073580439e-05,0.01757139977152073
4.032789982193705e-05,0.01757341576506955
4.079534503452449e-05,0.01757341576506955
4.1268208457029516e-05,0.01757341576506955
4.174655289253135e-05,0.01757341576506955
4.223044187206672e-05,0.01757341576506955
4.271993966306776e-05,0.01757341576506955
4.321511127789762e-05,0.01757341576506955
4.371602248248502e-05,0.017656743498420804
4.422273980505897e-05,0.017656743498420804
4.473533054498463e-05,0.017656743498420804
4.525386278170167e-05,0.017656743498420804
4.577840538376616e-05,0.017656743498420804
4.6309028017997366e-05,0.017656743498420804
4.684580115873045e-05,0.017656743498420804
4.738879609717651e-05,0.017701095356494858
4.793808495089107e-05,0.017701095356494858
4.8493740673352334e-05,0.017701095356494858
4.9055837063650453e-05,0.017701095356494858
4.962444877628913e-05,0.017701095356494858
5.0199651331100794e-05,0.017701095356494858
5.0781521123276707e-05,0.017736711242524024
5.137013543351339e-05,0.017736711242524024
5.196557243827657e-05,0.017736711242524024
5.2567911220184194e-05,0.017736711242524024
5.3177231778509664e-05,0.017736711242524024
5.379361503980698e-05,0.01781331899737921
5.441714286865888e-05,0.01781331899737921
5.5047898078549675e-05,0.01781331899737921
5.5685964442864085e-05,0.01781331899737921
5.633142670601352e-05,0.01781331899737921
5.698437059469136e-05,0.01781331899737921
5.764488282925873e-05,0.017824742960822523
5.8313051135262185e-05,0.017824742960822523
5.8988964255084936e-05,0.017824742960822523
5.9672711959733106e-05,0.017824742960822523
6.0364385060758635e-05,0.017824742960822523
6.106407542232036e-05,0.017832806935017806
6.177187597338488e-05,0.017832806935017806
6.248788072006888e-05,0.017832806935017806
6.321218475812448e-05,0.017832806935017806
6.394488428556937e-05,0.017835494926416236
6.468607661546321e-05,0.017835494926416236
6.543586018883229e-05,0.017835494926416236
6.619433458774387e-05,0.017835494926416236
6.696160054853215e-05,0.017835494926416236
6.773775997517745e-05,0.01786909481889658
6.852291595284057e-05,0.01786909481889658
6.9317172761554e-05,0.01786909481889658
7.012063589007177e-05,0.01786909481889658
7.09334120498799e-05,0.01787043881459579
7.17556091893692e-05,0.01787043881459579
7.258733650817246e-05,0.01787043881459579
7.342870447166758e-05,0.01787043881459579
7.42798248256491e-05,0.01787984678449029
7.514081061116962e-05,0.01787984678449029
7.601177617955322e-05,0.01787984678449029
7.689283720758305e-05,0.01787984678449029
7.778411071286482e-05,0.017883206773738326
7.868571506936843e-05,0.017883206773738326
7.959777002314978e-05,0.017883206773738326
8.05203967082547e-05,0.017883206773738326
8.145371766280736e-05,0.01791210268127142
8.239785684528512e-05,0.01791210268127142
8.335293965098187e-05,0.01791210268127142
8.43190929286625e-05,0.017935622606007662
8.529644499741017e-05,0.017935622606007662
8.628512566366886e-05,0.017935622606007662
8.728526623848371e-05,0.017935622606007662
8.829699955494083e-05,0.017949734560849404
8.932045998580959e-05,0.017949734560849404
9.03557834613892e-05,0.017949734560849404
9.140310748756223e-05,0.017958470532894295
9.246257116405733e-05,0.017958470532894295
9.353431520292377e-05,0.017958470532894295
9.461848194721992e-05,0.017977958470532896
9.571521538991856e-05,0.017977958470532896
9.682466119303115e-05,0.017977958470532896
9.794696670695385e-05,0.01798602244472818
9.908228099003788e-05,0.01798602244472818
0.00010023075482838654,0.01798602244472818
0.00010139254075588153,0.017998118406021103
0.00010256779307444219,0.017998118406021103
0.00010375666787451859,0.017998118406021103
0.00010495932305582277,0.018000134399569923
0.00010617591834830001,0.018000134399569923
0.00010740661533334334,0.018000134399569923
0.00010865157746525384,0.018011558363013234
0.00010991097009294972,0.018011558363013234
0.0001111849604819271,0.018014918352261274
0.00011247371783647519,0.018014918352261274
0.00011377741332214914,0.018014918352261274
0.00011509622008850323,0.01801626234796049
0.00011643031329208767,0.01801626234796049
0.00011777987011971193,0.01802231032860695
0.0001191450698119776,0.01802231032860695
0.00012052609368708426,0.01802231032860695
0.00012192312516491107,0.01803104630065184
0.0001233363497913776,0.01803104630065184
0.00012476595526308696,0.018047174249042404
0.00012621213145225474,0.018047174249042404
0.00012767507043192657,0.018047174249042404
0.0001291549665014884,0.018063974195282575
0.00013065201621247213,0.018063974195282575
0.00013216641839466052,0.018073382165177072
0.00013369837418249466,0.018073382165177072
0.00013524808704178755,0.018100934077010956
0.0001368157627967472,0.018100934077010956
0.00013840160965731315,0.018106982057657418
0.00014000583824680976,0.018106982057657418
0.00014162866162991988,0.01812378200389759
0.0001432702953409831,0.01812378200389759
0.00014493095741262166,0.018125125999596804
0.00014661086840469845,0.018125125999596804
0.00014831025143361044,0.018125125999596804
0.00015002933220192182,0.018125125999596804
0.00015176833902834055,0.01813251797594248
0.00015352750287804228,0.01813251797594248
0.000155307057393346,0.018144613937235404
0.00015710723892474503,0.018144613937235404
0.00015892828656229778,0.018166789866272428
0.00016077044216738237,0.018166789866272428
0.00016263395040481922,0.01818090182111417
0.00016451905877536624,0.01818090182111417
0.00016642601764859036,0.01818157381896378
0.00016835508029612023,0.018198373765203953
0.00017030650292528443,0.018198373765203953
0.0001722805447131394,0.018219877696391374
0.00017427746784089192,0.018219877696391374
0.00017629753752872057,0.018227941670586657
0.0001783410220710008,0.01827363752435992
0.00018040819287193827,0.01827363752435992
0.00018249932448161524,0.018276997513607958
0.00018461469463245476,0.018276997513607958
0.0001867545842761076,0.018276997513607958
0.00018891927762076664,0.018300517438344197
0.00019110906216891378,0.018300517438344197
0.0001933242287555045,0.01830253343189302
0.00019556507158659492,0.01830387742759223
0.00019783188827841644,0.01830387742759223
0.0002001249798969037,0.018307237416840268
0.00020244465099768038,0.018315973388885156
0.00020479120966650856,0.018315973388885156
0.0002071649675602069,0.018322021369531614
0.0002095662399480433,0.018330085343726897
0.0002119953457536071,0.018348229285666283
0.00021445260759716674,0.018348229285666283
0.00021693835183851843,0.018350917277064713
0.00021945290862033137,0.018354277266312745
0.0002219966119119955,0.018356293259861566
0.0002245697995539774,0.018356293259861566
0.0002271728133026905,0.01836502923190646
0.0002298059988758851,0.018367717223304887
0.0002324697059985648,0.0183885491566427
0.00023516428844943486,0.0183885491566427
0.00023789010410788932,0.018392581143740337
0.00024064751500154242,0.018395941132988376
0.00024343688735431105,0.018401989113634838
0.00024625859163505465,0.018418117062025403
0.00024911300260677886,0.018419461057724615
0.0002520004993764092,0.018428197029769507
0.0002549214654451423,0.018428197029769507
0.0002578762887593801,0.018446340971708892
0.0002608653617622548,0.018453732948054566
0.00026388908144575103,0.018455076943753777
0.0002669478494034321,0.018460452926550637
0.00027004207188377727,0.01847456488139238
0.0002731721598441376,0.018479940864189238
0.000276338529005317,0.018492036825482158
0.00027954159990678566,0.01849338082118137
0.0002827817979625341,0.01849338082118137
0.0002860595535175742,0.018503460788925476
0.000289375301905095,0.018505476782474294
0.0002927294835042816,0.01850950876957194
0.00029612254379880347,0.018516900745917615
0.00029955493343598134,0.01852630871581211
0.0003030271082866396,0.01852899670721054
0.0003065395295056527,0.018536388683556212
0.00031009266359319264,0.018549156642698746
0.00031368698245668765,0.01855923661044285
0.00031732296347349763,0.018568644580337346
0.00032100108955431715,0.018577380552382235
0.00032472184920731285,0.01858813251797594
0.00032848573660300434,0.01858947651367516
0.0003322932516398972,0.01859216450507358
0.0003361449000108765,0.018594180498622402
0.0003400411932703706,0.018598884483569653
0.00034398264890229247,0.018602916470667294
0.00034796979038876914,0.018604260466366505
0.0003520031472796679,0.018608292453464147
0.0003560832552629278,0.018613668436261006
0.000360210656235707,0.018617700423358648
0.00036438589837635443,0.018635844365298034
0.0003686095362172158,0.01863651636314764
0.00037288213071828336,0.018639876352395675
0.00037720424934169976,0.018649956320139778
0.00038157646612712486,0.01866003628788388
0.00038599936176797673,0.01866003628788388
0.00039047352368855597,0.01867280424702641
0.0003949995461220643,0.01867750823197366
0.000399578030189527,0.018680196223372088
0.00040420958397963103,0.018688932195416973
0.0004088948226294864,0.018694308178213832
0.00041363436840632776,0.01870304415025872
0.00041842885079015847,0.018712452120153218
0.0004232789065573553,0.01871984409649889
0.00042818517986524155,0.018733284053491027
0.0004331483223376403,0.01874403601908474
0.00043816899315141946,0.018766211948121767
0.00044324785912404005,0.01878032390296351
0.00044838559480211905,0.01879241986425643
0.0004535828825510191,0.01879309186210604
0.00045884041264547613,0.018808547812646997
0.0004641588833612782,0.018822659767488745
0.0004695390010680063,0.018828035750285597
0.0004749814803228505,0.018834755728781665
0.0004804870439655134,0.018844163698676163
0.0004860564232142139,0.01885155567502184
0.0004916903577628031,0.01887104361266044
0.0004973895958790067,0.01890061151804314
0.0005031548945038057,0.01890934749008803
0.0005089870193519685,0.01893017942342585
0.0005148867450137498,0.018934883408373092
0.0005208548550577665,0.018948323365365234
0.0005268921421350677,0.018953027350312478
0.0005329994080844093,0.018958403333109337
0.0005391774640387505,0.018969827296552652
0.0005454271305329836,0.018985283247093608
0.0005517492376129129,0.019001411195484173
0.0005581446249454966,0.019020899133122774
0.0005646141419303673,0.01903635508366373
0.0005711586478126435,0.019039715072911766
0.0005777790117970507,0.019045091055708622
0.0005844761131633638,0.01904979504065587
0.0005912508413831881,0.019063234997648008
0.0005981040962380944,0.01908406693098582
0.0006050367879391225,0.019104898864323632
0.0006120498372476703,0.01911229084066931
0.0006191441755977848,0.019130434782608695
0.0006263207452198692,0.019141186748202404
0.0006335804992658254,0.019147234728848866
0.0006409244019356456,0.019152610711645722
0.0006483534286054727,0.01916605066863786
0.0006558685659571436,0.0191895705933741
0.0006634708121092351,0.019211746522411127
0.0006711611767496287,0.01922048249445602
0.0006789406812696112,0.019227874470801692
0.0006868103588995307,0.01924265842349305
0.000694771254846024,0.01927357032457496
0.0007028244264308353,0.01930179423425845
0.0007109709432312439,0.019309186210604127
0.0007192118872221193,0.01931725018479941
0.0007275483529196233,0.01934144210738526
0.0007359814475265771,0.019358242053625428
0.0007445122910795143,0.01936832202136953
0.0007531420165974376,0.01938176197836167
0.0007618717702322999,0.019389825952556953
0.0007707027114212304,0.01941200188159398
0.0007796360130405236,0.019427457832134936
0.0007886728615614156,0.01943552180633022
0.0007978144572076629,0.019447617767623143
0.0008070620141149507,0.019468449700960955
0.0008164167604921472,0.019481889657953094
0.0008258799387844272,0.019495329614945232
0.0008354528058382871,0.01950003359989248
0.0008451366330684721,0.019507425576238156
0.0008549327066268384,0.01951548955043344
0.0008648423275731727,0.019529601505275183
0.0008748668120479914,0.019549089442913784
0.0008850074914473438,0.019567905382702776
0.00089526571259964,0.019578657348296485
0.0009056428379445294,0.01959075330958941
0.0009161402457138521,0.019602177273032727
0.0009267593301146883,0.019615617230024862
0.0009375015015145289,0.01964182514615953
0.0009483681866285928,0.019650561118204422
0.0009593608287093146,0.01966601706874538
0.0009704808877380307,0.01968550500638398
0.0009817298406188842,0.019713728916067468
0.00099310918137498,0.01972179289026275
0.0010046204213468132,0.01973456084940528
0.001016265089392995,0.019744640817149387
0.0010280447320933097,0.019759424769840737
0.0010399609139541202,0.019781600698877765
0.0010520152176161591,0.01979907264296754
0.0010642092440647246,0.019804448625764397
0.001076544612842316,0.019828640548350245
0.0010890229622637305,0.019843424501041595
0.001101645949633657,0.01986156844298098
0.001114415251466788,0.019873664404273905
0.0011273325637104871,0.019893152341912506
0.0011403996019700331,0.01990928029030307
0.0011536181017364785,0.019929440225791278
0.0011669898186171474,0.019951616154828305
0.0011805165285688054,0.01997177609031651
0.0011942000281335325,0.019992608023654324
0.0012080421346773289,0.020010079967744104
0.0012220446866314887,0.020028895907533095
0.0012362095437367692,0.020051071836570122
0.0012505385872903913,0.020072575767757544
0.0012650337203959038,0.020084671729050464
0.0012796968682159415,0.02010415966668907
0.001294529978227916,0.02011894361938042
0.0013095350204826678,0.020138431557019016
0.0013247139878661174,0.020158591492507223
0.0013400688963639508,0.02016867146025133
0.001355601785329369,0.020187487400040317
0.0013713147177539455,0.020209663329077348
0.001387209780541621,0.02023519924736241
0.001403289084785873,0.02025871917209865
0.0014195547660501016,0.020270143135541967
0.0014360089846512606,0.020299039043075062
0.0014526539259467812,0.02032121497211209
0.0014694918006248172,0.020350110879645188
0.0014865248449978572,0.020370270815133394
0.0015037553212997384,0.02040252671191452
0.001521185517986105,0.02042671863450037
0.0015388177500383464,0.020440158591492504
0.001556654359271062,0.0204589745312815
0.0015746977146430866,0.020471070492574423
0.001592950212572123,0.02049727840870909
0.0016114142772530198,0.020519454337746122
0.0016300923609797412,0.02053423829043747
0.0016489869444710648,0.02055372622807607
0.001668100537200059,0.020569854176466635
0.0016874356777273757,0.020590686109804447
0.001706994934038408,0.0206054700624958
0.001726780903884356,0.020626973993683222
0.0017467962151272458,0.020647805927021035
0.0017670435260889468,0.020667293864659635
0.0017875255259042354,0.020702909750688798
0.0018082449348779518,0.020733821651770713
0.0018292045048462937,0.020763389557153417
0.0018504070195423021,0.020791613466836906
0.0018718552949655793,0.02081647738727236
0.0018935521797562953,0.02083798131845978
0.0019155005555735278,0.020858813251797594
0.0019377033374779887,0.020864861232444055
0.0019601634743191855,0.020885693165781868
0.001982883949127071,0.02091324507761575
0.002005867779508234,0.020942140985148846
0.002029118018046678,0.020967004905584303
0.002052637752709252,0.0209764128754788
0.0020764301072557748,0.02100262079161347
0.0021004982416539153,0.02104764464753713
0.0021248453524988827,0.02107721255291983
0.0021494746734379805,0.021106108460452928
0.00217438947560008,0.021139036355083664
0.0021995930680300748,0.021164572273368727
0.0022250887981283695,0.021199516161548283
0.002250880052095462,0.021243196021772732
0.00227697025538168,0.021270075935757006
0.0023033628731421313,0.021303003830387742
0.002330061410696925,0.02132316376587595
0.002357069413996728,0.021360795645453935
0.0023843904700937206,0.021382971574490962
0.002412028207618007,0.02142665143471541
0.00243998629725955,0.02146025132719575
0.0024682684522556926,0.021489819232578457
0.0024968784288843266,0.021524091122908408
0.0025258200269627847,0.021550299039043076
0.002555097090352507,0.02158927491432027
0.0025847135074695635,0.021627578791747863
0.002614673211801092,0.02165311471003293
0.00264498018242772,0.02167797863046838
0.002675638444552045,0.021711578522948728
0.0027066520700332413,0.021751226396075532
0.0027380251779278576,0.021788186277803913
0.0027697619350368907,0.021866138028358312
0.002801866556459195,0.021930649821920573
0.002834343306151309,0.022007257576775758
0.0028671964974937695,0.022106041260667963
0.0029004304938639917,0.022256568778979906
0.002934049709215787,0.022377528391909145
0.0029680586086656023,0.022446744170418653
0.003002461709085549,0.022519319938176196
0.0030372635797033115,0.0225979436865802
0.0030724688427090033,0.02266043948659364
0.003108082173869064,0.022713527316712584
0.0031441083031472647,0.02277938310597406
0.00318055201533292,0.022836502923190647
0.0032174181506763717,0.02289295074255763
0.003254711605531848,0.02295611854042067
0.003292437333007769,0.023013238357637255
0.0033306003436245884,0.023062966198508162
0.003369205705980267,0.02311135004367986
0.003408258547423452,0.023168469860896445
0.0034477640547344642,0.02323634164370674
0.0034877274748141775,0.02329211746522411
0.003528154115380883,0.023344533297493447
0.0035690493456752297,0.023396277131913175
0.0036104185971733375,0.02345003695988173
0.0036522673643081755,0.023517236744842417
0.0036946012051993025,0.02356898057926215
0.003737425742391064,0.023633492372824406
0.0037807466635993493,0.02369800416638667
0.0038245697224669993,0.023770579934144213
0.0038689007393279753,0.023828371749210403
0.003913745601980384,0.02388213157717895
0.0039591102664684585,0.023945971372891606
0.004005000757873611,0.023997715207311338
0.004051423171114647,0.0240528190309791
0.0040983836717572615,0.024107922854646868
0.004145888496832911,0.024161010684765807
0.004193943955667186,0.024214098514884753
0.004242556430717777,0.02425576238156038
0.004291732378422158,0.024315570190175394
0.004341478330055092,0.02437201800954237
0.004391800892596086,0.024423089846112495
0.004442706749606883,0.024455345742893625
0.004494202662119142,0.024511793562260603
0.0045462954695324,0.024588401317115788
0.004598992090522438,0.024632753175189835
0.004652299523960189,0.024679793024662323
0.004706224849841282,0.024734224850480477
0.004760775230226368,0.024771184732208858
0.00481595791019235,0.0248531684698609
0.004871780218794631,0.02490424030643102
0.004928249570040513,0.024957328136549963
0.004985373463873894,0.02503124790000672
0.005043159487171359,0.0250876957193737
0.005101615314749833,0.025154895504334383
0.005160748710385908,0.0252052953430549
0.005220567527846975,0.025267119145218737
0.005281079711934331,0.02531684698608964
0.005342293299538352,0.025370606814058193
0.005404216420705915,0.025418318661380286
0.00546685729972018,0.025469390497950405
0.0055302242561929005,0.025533230293663063
0.005594325706169377,0.025602446072172567
0.005659170163246243,0.025666285867885226
0.005724766239702178,0.025740877629191583
0.005791122647641758,0.025797325448558568
0.005858248200152536,0.02586385323566965
0.005926151812475552,0.025936429003427193
0.005994842503189409,0.026019084738928833
0.006064329395408062,0.026076876553995026
0.006134621717992506,0.026123916403467513
0.0062057288067765,0.02617834822928567
0.0062776601058065,0.026241516027148713
0.006350425168595962,0.026312075801357436
0.00642403365939419,0.026384651569114976
0.006498495354469888,0.02645789933472213
0.006573820143409586,0.02651770714333714
0.006650018030431118,0.026613802835830924
0.006727099135712337,0.026697802567031786
0.006805073696735206,0.026760298367045222
0.0068839520696454964,0.026829514145554734
0.006963744730628222,0.02692090585310127
0.007044462277299037,0.02700020159935488
0.007126115430111745,0.02708084134130771
0.007208715033782135,0.02715879309186211
0.007292272058728313,0.027238088838115716
0.007376797602527731,0.027312008601572478
0.007462302891391108,0.027381224380081986
0.007548799281653432,0.027484040051071836
0.007636298261282241,0.02758685572206169
0.0077248114514034,0.02767488744036019
0.007814350607844541,0.027734695248975205
0.00790492762269642,0.027807943014582354
0.007996554525892346,0.02787178281029501
0.008089243486805939,0.0279490625629998
0.008183006815867389,0.028037094281298303
0.008277856966198472,0.028116390027551914
0.00837380653526649,0.028176869834016526
0.008470868266557402,0.028293797459848124
0.008569055051268348,0.02836502923190646
0.008668379930019773,0.02843693300181439
0.008768856094587427,0.028538404677105035
0.008870496889654403,0.02863987635239567
0.00897331581458352,0.02872320408574693
0.009077326525210223,0.02880585982124857
0.009182542835656282,0.028894563537396677
0.009288978720164497,0.028961091324507766
0.009396648314954691,0.02903165109871648
0.009505565920101192,0.029098850883677176
0.009615746001432095,0.02917209864928432
0.009727203192450537,0.02927558631812378
0.009839952296278227,0.02939116994825617
0.009954008287621519,0.029483905651501913
0.010069386314760271,0.029569921376251595
0.010186101701559752,0.029649217122505206
0.010304169949505875,0.029741952825750963
0.01042360673976401,0.029835360526846315
0.010544427935261684,0.029952960150527518
0.010666649582795389,0.030059135810765403
0.010790287915161836,0.0301653114710033
0.01091535935331391,0.030283583092534105
0.011041880508541602,0.030386398763523958
0.011169868184678225,0.03046972649687521
0.011299339380332217,0.030551038236677642
0.011430311291144786,0.030654525905517104
0.011562801312073753,0.030753309589409313
0.011696827039703846,0.030854109266850345
0.01183240627458378,0.030968348901283516
0.011969557023590427,0.031069820576574154
0.012108297502320394,0.03119414017875143
0.012248646137509308,0.03133458772931926
0.012390621569479156,0.031476379275586316
0.012534242654613994,0.03157516295947853
0.01267952846786434,0.031690746589610914
0.012826498305280598,0.031810362206840935
0.012975171686575868,0.03195215375310799
0.013125568357718427,0.03205362542839863
0.013277708293554291,0.03215644109938848
0.013431611700460153,0.032245816813386195
0.013587299019027091,0.03237954438545797
0.013744790926775366,0.032501175996236815
0.013904108340900697,0.03262011961561723
0.014065272421052363,0.03275183119414018
0.014228304572143519,0.03288824675761038
0.014393226447194065,0.03303743028022311
0.014560059950206485,0.03317182985014448
0.014728827239075018,0.033303541428667434
0.014899550728528537,0.03343794099858881
0.015072253093107555,0.03358645252335192
0.01524695727017573,0.03374168402661111
0.015423686462966274,0.03385928365029232
0.01560246414366368,0.03401989113634837
0.015783314056521166,0.0341798266245548
0.01596626022101425,0.03433909011491164
0.01615132693503091,0.034499697600967674
0.01633853877809862,0.03466500907197097
0.016527920614648955,0.03483771251931994
0.0167194975973199,0.03500302399032323
0.016913295170296487,0.035161615482830456
0.01710933907269015,0.035311471003292794
0.01730765534195726,0.03544721456891338
0.01750827031735725,0.035581614138834754
0.017711210643450888,0.035780525502318396
0.017916503273639015,0.035927021033532694
0.018124175473742375,0.03607015657549896
0.018334254825622908,0.036230764061555
0.018546769230846995,0.03635441166588267
0.018761746914391215,0.03648074726160876
0.018979216428391014,0.03661783482292856
0.019199206655932846,0.0367381224380082
0.019421746814890263,0.036849674081042935
0.019646866461804465,0.03699146562731
0.01987459549580984,0.03712183321013373
0.02010496416260499,0.037246152812310994
0.02033800305846982,0.03739802432632215
0.020573743134329137,0.03754586385323567
0.02081221569986339,0.03769370338014918
0.021053452427667062,0.03784087090921309
0.02129748535745521,0.038007526375915604
0.021544346900318843,0.03820038975875277
0.02179406984302956,0.038414757072777375
0.0220466873523941,0.038646596330891736
0.022302232979659387,0.0388475236879242
0.022560740664968614,0.03906995497614407
0.022822244741868985,0.03929305826221356
0.023086779941871697,0.0394919696256972
0.023354381399064792,0.03964720112895639
0.023625084654779475,0.03985216047308649
0.023898925662310503,0.04004771184732209
0.024175940791691306,0.04025132719575297
0.024456166834524465,0.04048719844096499
0.024739641008868142,0.04069014179154627
0.025026400964179192,0.04089308514212755
0.025316484786313556,0.04113567636583563
0.025609931002584595,0.0413581076540555
0.025906778586880088,0.04157449096162892
0.026207066964838526,0.04181573818963779
0.02651083601908539,0.04206908137893959
0.026818126094530156,0.0423439284994288
0.02712897800372467,0.042673207445736175
0.027443433032283655,0.04295074255762381
0.02776153294436801,0.04321282171897049
0.028083319988231725,0.043496404811504595
0.028408836901833042,0.043761843962099325
0.028738126918510663,0.04401518715140111
0.029071233772725785,0.04426987433640212
0.029408201705870638,0.04451582554935825
0.029749075472144403,0.04478462468920099
0.030093900344497212,0.04507291176668235
0.03044272212064303,0.045294671057052614
0.030795587129142266,0.045572206168940255
0.03115254223555488,0.04584100530878301
0.03151363484866479,0.04614878032390296
0.031878912926776456,0.046448491364827635
0.03224842498408442,0.04675021839930112
0.0326222200971167,0.047029097506887975
0.03300034791125285,0.04729386465963309
0.03338285864731761,0.04763120758013574
0.033769803108250916,0.04787648679524225
0.03416123268585528,0.048123110006047985
0.034557199367621395,0.04840467710503326
0.03495775574363275,0.04868288421477051
0.035362955013550426,0.04897049929440226
0.03577285099367873,0.04925408238693636
0.0361874981241128,0.04949801760634366
0.03660695147596903,0.04976681674618641
0.03703126675869927,0.050010079967744106
0.03746050032748993,0.05023923123446006
0.037894709190746674,0.05048115046031852
0.03833395101766601,0.050690141791546274
0.03877828414589457,0.05093340501310396
0.03922776758927719,0.051206908137893956
0.03968246104569482,0.05150124319602177
0.040142424904993215,0.051817082185337
0.040607720257003654,0.05212418520260735
0.041078408899656464,0.052409784288690274
0.04155455334718875,0.052798199045763064
0.04203621683844714,0.05321416571466971
0.04252346334528682,0.05357973254485585
0.04301635758106795,0.05394193938579397
0.0435149650092505,0.05430549022243129
0.044019351852088745,0.05466433707412136
0.044529585099426554,0.055015119951616155
0.04504573251759458,0.05535246287211881
0.04556786265841064,0.055659565889389154
0.046096044868284336,0.056023788723876075
0.04663034929742731,0.05641825146159533
0.04717084690917017,0.05680263423157046
0.047717609489387455,0.057110409246690405
0.04827070965603183,0.0574800080639742
0.0488302208687788,0.05783751091996505
0.0493962174387832,0.058224581681338615
0.04996877453854884,0.058630468382501175
0.0505479682119124,0.05907465896109132
0.05113387538414326,0.059471137692359385
0.05172657387216019,0.059842080505342385
0.05232614239486662,0.06022041529467106
0.052932660583605615,0.06056111820442175
0.05354620899273607,0.06094550097439688
0.05416686911033152,0.061358779651905115
0.05479472336900287,0.06173577044553458
0.05542985515684669,0.06206236140044352
0.05607234882852033,0.06244674417041866
0.05672228971644543,0.06283247093609301
0.05737976414214134,0.06319938176197837
0.05804485942768978,0.06362341240508029
0.05871766390733255,0.0640440830589342
0.05939826693920356,0.06444593777299913
0.060086758917196864,0.06484779248706404
0.0607832312829723,0.0652644311538203
0.06148777653810023,0.06563134197970567
0.062200488256347115,0.06603252469592097
0.06292146109610344,0.06644244338418118
0.06365079081295572,0.06684228210469727
0.06438857427240419,0.06723204085746926
0.06513490946272803,0.06772461528123111
0.0658898955079995,0.06817485384046772
0.06665363268124913,0.06857670855453261
0.06742622241778341,0.06897654727504873
0.06820776732865685,0.06941737786439084
0.06899837121430018,0.06983872051609434
0.0697981390783066,0.07031180700221759
0.07060717714137772,0.07080975740877629
0.07142559285543126,0.0713473556884618
0.07225349491787214,0.07192527383912373
0.07309099328602911,0.07252671191452187
0.07393819919175866,0.0731348699684161
0.07479522515621821,0.07373698004166387
0.07566218500481055,0.07438881795578253
0.07653919388230147,0.0750386398763524
0.0774263682681127,0.07565687789799072
0.07832382599179197,0.07629863584436529
0.07923168624866253,0.07688260197567368
0.08015006961565405,0.07750352798871044
0.08107909806731686,0.07817619783616693
0.08201889499202203,0.07876755594382098
0.08296958520834907,0.07934950608158055
0.08393129498166364,0.07986828842147706
0.08490415204088747,0.08042806263019958
0.0858882855954625,0.08101673274645521
0.08688382635251184,0.08168268261541563
0.08789090653419954,0.08229352866070828
0.08890965989529158,0.08288690276191116
0.08994022174092044,0.08355688461796922
0.09098272894455559,0.08418453060950204
0.09203731996618221,0.08483166453867348
0.09310413487069075,0.08554465425710638
0.09418331534647952,0.08626839594113297
0.0952750047242729,0.08695181775418317
0.09637934799615785,0.08770109535649487
0.09749649183484087,0.08843491700826557
0.0986265846131282,0.0892083865331631
0.09976977642363201,0.09000335998924804
0.10092621909870483,0.09077682951414554
0.10209606623060476,0.09154559505409583
0.10327947319189525,0.09231234460049728
0.10447659715608053,0.09312747799207041
0.10568759711848051,0.09389893152341913
0.10691263391734772,0.09473825683757811
0.10815187025522892,0.09564679793024662
0.10940547072057435,0.0965714669713057
0.11067360180959745,0.09742826422955446
0.11195643194838795,0.09833075734157651
0.11325413151528127,0.09932733015254351
0.11456687286348727,0.10034406289899873
0.11589483034398118,0.10133055574222163
0.11723818032865997,0.10233519252738392
0.11859710123376706,0.1035037967878503
0.11997177354358855,0.10470129695584973
0.12136237983442417,0.1058900611518043
0.12276910479883604,0.10702842550903838
0.12419213527017846,0.10825750957596936
0.12563166024741215,0.10953430549022243
0.12708787092020596,0.11085881325179761
0.12856096069432965,0.11223708084134132
0.130051125217341,0.11357234056851018
0.13155856240457053,0.11495598414085076
0.1330834724654076,0.11636516363147638
0.1346260579298911,0.11778912707479336
0.13618652367560827,0.11936227404072305
0.1377650769549055,0.12087225320878973
0.13936192742241435,0.12241784826288556
0.14097728716289676,0.12396344331698136
0.142611370719413,0.12559236610442848
0.14426439512181588,0.12717021705530543
0.14593657991557576,0.1287305960620926
0.1476281471909391,0.13048652644311537
0.14933932161242533,0.13221423291445467
0.15107033044866555,0.13398830723741684
0.15282140360258709,0.13575834957328137
0.15459277364194784,0.1375498958403333
0.15638467583022478,0.13930649821920568
0.15819734815786016,0.14096902089913313
0.16003103137387018,0.14268194341778107
0.16188596901781993,0.14449297762247162
0.1637624074521689,0.14624890800349438
0.16566059589499152,0.14806195820173376
0.16758078645307686,0.14997715207311338
0.16952323415541215,0.15178953027350311
0.1714881969870541,0.15362610039647873
0.17347593592339325,0.15546603050870236
0.1754867149648152,0.1572750487198441
0.1775208011717636,0.15915126671594654
0.1795784647002097,0.16104294066258987
0.18165997883753285,0.16288891875546
0.18376562003881725,0.1646408171493851
0.18589566796356882,0.166541899065923
0.18805040551285834,0.16840938108998052
0.1902301188668946,0.17026947113769236
0.19243509752303323,0.17208856931657818
0.19466563433422632,0.17397016329547746
0.19692202554791735,0.17586990121631613
0.19920457084538712,0.17782474296082254
0.20151357338155584,0.17973388885155567
0.20384933982524642,0.18179893824339763
0.20621218039991446,0.18382232376856394
0.2086024089248505,0.18586318123782003
0.21102034285685967,0.18797930246623212
0.21346630333242453,0.18998723204085746
0.21594061521035676,0.19213762515959948
0.21844360711494284,0.1943652980310463
0.22097561147959033,0.19667361064444594
0.22353696459097966,0.19897251528795107
0.22612800663372795,0.20132585175727438
0.2287490817355704,0.20374235602446072
0.2314005380130654,0.20618708420133056
0.23408272761782944,0.20863584436529797
0.23679600678330787,0.21115986828842148
0.23954073587208793,0.2139338754115987
0.24231727942376008,0.21662589879712385
0.24512600620333397,0.21937705799341445
0.24796728925021602,0.2221443451380956
0.2508415059277541,0.22497480008063975
0.2537490379733572,0.2277810631005981
0.2566902715491952,0.23067199784960687
0.25966559729348726,0.23352126873194007
0.26267541037238384,0.23659565889389156
0.26572011053245065,0.23949667361064444
0.26880010215376077,0.2424413681876218
0.2719157943036019,0.2455930381022781
0.2750676007908067,0.24866070828573344
0.2782559402207126,0.2516880585982125
0.28148123605075814,0.25477051273435924
0.28474391664672477,0.2579544385457967
0.28804441533962977,0.261053020630334
0.2913831704832789,0.2642308984611249
0.2947606255124859,0.2673866003628788
0.29817722900196736,0.2704583025334319
0.30163343472591975,0.27355554062227
0.30512970171828707,0.2768832739735233
0.30866649433372745,0.2801847994086419
0.3122442823092858,0.2835421006652779
0.3158635408267819,0.2868174181842618
0.31952475057592133,0.2902076473355285
0.32322839781813806,0.2936254283986291
0.3269749744511768,0.2970727773671124
0.33076497807442423,0.30056716618506824
0.3345989120549975,0.30423089846112494
0.3384772855945983,0.30790471070492575
0.34240061379714254,0.31164101874873995
0.34636941773717345,0.31537396680330626
0.3503842245290676,0.31914118674820247
0.3544455673970435,0.3231362139641153
0.3585539857459817,0.3270371614810833
0.36271002523306484,0.33098582084537326
0.3669142378402494,0.3349324642161145
0.3711671819475767,0.33899536321483775
0.37546942240733366,0.3432417176265036
0.37982153061907364,0.3475391438747396
0.3842240846055061,0.3518117062025401
0.38867766908926676,0.35627242792823066
0.393182875570577,0.36049324642161146
0.39774030240580366,0.36479806464619313
0.40235055488692933,0.36940662589879714
0.4070142453219439,0.37404072306968617
0.4117319931161679,0.37877696391371546
0.4165044248545185,0.3833532692695383
0.42133217438472886,0.3881943417781063
0.4262158829015325,0.3930165983468853
0.43115619903182284,0.3979463745716014
0.43615377892080054,0.4027780391102748
0.441209286319119,0.407699079362946
0.4463233926710397,0.4127679591425307
0.4514967772036102,0.4176601034876688
0.4567301270168747,0.4226449835360526
0.4620241371751313,0.42767152745111214
0.46737951079924633,0.4327484712048921
0.47279695916003905,0.43788253477588873
0.4782772017727485,0.4430407902694712
0.4838209664925957,0.4483892211544923
0.48942898961145315,0.4537638599556482
0.49510201595563513,0.45920502654391504
0.5008407989848213,0.4647019689536993
0.5066461008921268,0.4702459512129561
0.5125186927053332,0.4756730058463813
0.5184593543892912,0.4813722196088973
0.5244688749495119,0.48727034473489683
0.5305480525369574,0.4931577178953027
0.5366976945540476,0.4991519387137961
0.5429186177618943,0.5051952153753108
0.5492116483887789,0.5110960284927089
0.5555776222398878,0.5171641690746589
0.5620173848083188,0.5234224850480478
0.5685317913873753,0.5296122572407769
0.5751217071841613,0.5358490692829783
0.5817880074344935,0.5421510651165916
0.5885315775191451,0.5488051878233989
0.595353313081437,0.5554176466635308
0.6022541201461928,0.5622209528929508
0.6092349152400711,0.569056515019152
0.6162966255132942,0.5760473086486122
0.6234401888627864,0.5829957664135474
0.6306665540567405,0.59032457496136
0.6379766808606282,0.5977568711780121
0.6453715401646701,0.60514548753444
0.6528521141127848,0.6126349035683086
0.6604193962330305,0.6203104630065185
0.6680743915695615,0.6280344062898998
0.675818116816111,0.635945164975472
0.6836516004510238,0.6441421947449768
0.6915758828738525,0.6522955446542571
0.6995920165435374,0.6605685101807675
0.707701066118189,0.6691001948793763
0.7159041085964888,0.6777064713392916
0.7242022334607315,0.6862650359518849
0.732596542821523,0.6948800483838452
0.741088151564157,0.7036576842954103
0.7496781874966877,0.7127215912909078
0.7583677914997191,0.7217169545057456
0.7671581176779302,0.7310180767421544
0.7760503335133571,0.7404522545527855
0.7850456200204509,0.7497392648343526
0.794145171902934,0.7594025939116996
0.8033501977124734,0.7692742423224245
0.8126619200091946,0.779493985619246
0.822081575524054,0.7898689604193266
0.8316104153230961,0.8002069753376789
0.8412497049736118,0.8106457899334722
0.8510007247122247,0.8212284120690814
0.8608647696149244,0.8322149049123043
0.8708431497690724,0.8435071567770983
0.880937190447399,0.8550991196828172
0.8911482322840202,0.8669229218466501
0.9014776314524917,0.8791035548686243
0.9119267598459299,0.8915832269336738
0.9224970052592174,0.9040978428869029
0.9331897715733238,0.9165936429003427
0.9440064789417604,0.9294247698407366
0.9549485639791966,0.9427182313016598
0.9660174799522646,0.9561756602378872
0.9772146969725725,0.9696136012364761
0.9885417021919574,0.9836267723943284
1.0,1.0


==> data/EEG/LiRA/LSTM-offline/total/roc_MSELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.012525367918822661
1.0233165783302449e-05,0.012525367918822661
1.0351779556301762e-05,0.012525367918822661
1.0471768194855202e-05,0.012525367918822661
1.05931476351837e-05,0.012525367918822661
1.0715933998226711e-05,0.012525367918822661
1.084014359178331e-05,0.012525367918822661
1.09657929126781e-05,0.012525367918822661
1.1092898648952227e-05,0.012525367918822661
1.1221477682079803e-05,0.012525367918822661
1.1351547089209991e-05,0.012525367918822661
1.148312414543511e-05,0.012525367918822661
1.1616226326085018e-05,0.012525367918822661
1.1750871309048075e-05,0.012525367918822661
1.1887076977119033e-05,0.012525367918822661
1.2024861420374123e-05,0.012525367918822661
1.216424293857368e-05,0.012525367918822661
1.2305240043592616e-05,0.012525367918822661
1.244787146187906e-05,0.012525367918822661
1.259215613694151e-05,0.012525367918822661
1.2738113231864785e-05,0.012525367918822661
1.288576213185518e-05,0.012525367918822661
1.3035122446815089e-05,0.012525367918822661
1.3186214013947484e-05,0.012525367918822661
1.3339056900390587e-05,0.012525367918822661
1.3493671405883065e-05,0.012552919830656543
1.3650078065460137e-05,0.012552919830656543
1.3808297652180924e-05,0.012552919830656543
1.3968351179887397e-05,0.012552919830656543
1.4130259905995336e-05,0.012552919830656543
1.429404533431761e-05,0.012552919830656543
1.4459729217920196e-05,0.012552919830656543
1.4627333562011299e-05,0.012552919830656543
1.4796880626863964e-05,0.012552919830656543
1.4968392930772556e-05,0.012552919830656543
1.514189325304352e-05,0.012552919830656543
1.53174046370208e-05,0.012552919830656543
1.5494950393146317e-05,0.012552919830656543
1.567455410205595e-05,0.012552919830656543
1.5856239617711373e-05,0.012552919830656543
1.60400310705682e-05,0.012552919830656543
1.622595287078087e-05,0.012552919830656543
1.6414029711444665e-05,0.012552919830656543
1.6604286571875295e-05,0.012552919830656543
1.6796748720926532e-05,0.012552919830656543
1.6991441720346258e-05,0.012583159733888852
1.7188391428171457e-05,0.012583159733888852
1.7387624002162504e-05,0.012583159733888852
1.7589165903277326e-05,0.012583159733888852
1.7793043899185774e-05,0.012583159733888852
1.7999285067824765e-05,0.012583159733888852
1.8207916800994626e-05,0.012583159733888852
1.8418966807997107e-05,0.012583159733888852
1.86324631193156e-05,0.012583159733888852
1.8848434090337955e-05,0.012583159733888852
1.906690840512252e-05,0.012583159733888852
1.9287915080207776e-05,0.012583159733888852
1.9511483468466162e-05,0.012583159733888852
1.9737643263002554e-05,0.012583159733888852
1.9966424501097934e-05,0.012583159733888852
2.0197857568198782e-05,0.012800215039311873
2.0431973201952705e-05,0.012800215039311873
2.066880249629082e-05,0.012800215039311873
2.09083769055575e-05,0.012800215039311873
2.1150728248687946e-05,0.012800215039311873
2.1395888713434215e-05,0.012800215039311873
2.1643890860640203e-05,0.012800215039311873
2.189476762856621e-05,0.012800215039311873
2.2148552337263592e-05,0.012800215039311873
2.2405278693000182e-05,0.012800215039311873
2.266498079273693e-05,0.012800215039311873
2.2927693128656486e-05,0.012800215039311873
2.3193450592744275e-05,0.012800215039311873
2.3462288481422625e-05,0.012800215039311873
2.3734242500238664e-05,0.012807607015657552
2.4009348768606518e-05,0.012807607015657552
2.4287643824604503e-05,0.012807607015657552
2.45691646298279e-05,0.012807607015657552
2.4853948574297985e-05,0.012807607015657552
2.5142033481427965e-05,0.012807607015657552
2.543345761304648e-05,0.012807607015657552
2.5728259674479322e-05,0.012807607015657552
2.6026478819690045e-05,0.012807607015657552
2.63281546564802e-05,0.012807607015657552
2.6633327251749808e-05,0.012807607015657552
2.694203713681882e-05,0.012849942880182782
2.7254325312810276e-05,0.012849942880182782
2.7570233256095827e-05,0.012849942880182782
2.7889802923804396e-05,0.012849942880182782
2.8213076759394707e-05,0.012849942880182782
2.8540097698292373e-05,0.012849942880182782
2.8870909173592345e-05,0.012849942880182782
2.9205555121827452e-05,0.012849942880182782
2.95440799888038e-05,0.012849942880182782
2.9886528735503827e-05,0.012849942880182782
3.0232946844057763e-05,0.012849942880182782
3.0583380323784315e-05,0.012890262751159195
3.0937875717301366e-05,0.012890262751159195
3.12964801067075e-05,0.012890262751159195
3.165924111983521e-05,0.012890262751159195
3.20262069365765e-05,0.012890262751159195
3.2397426295281954e-05,0.012890262751159195
3.277294849923382e-05,0.012890262751159195
3.315282342319423e-05,0.012890262751159195
3.353710152002929e-05,0.012890262751159195
3.392583382740992e-05,0.012935286607082857
3.4319071974590426e-05,0.012935286607082857
3.4716868189265594e-05,0.012935286607082857
3.511927530450728e-05,0.012935286607082857
3.552634676578139e-05,0.012935286607082857
3.5938136638046256e-05,0.012935286607082857
3.6354699612933176e-05,0.012935286607082857
3.677609101601031e-05,0.012935286607082857
3.720236681413066e-05,0.012935958604932466
3.7633583622865324e-05,0.012935958604932466
3.806979871402284e-05,0.012935958604932466
3.8511070023255685e-05,0.012935958604932466
3.895745615775501e-05,0.012935958604932466
3.940901640403448e-05,0.012935958604932466
3.986581073580439e-05,0.012935958604932466
4.032789982193705e-05,0.013074390161951482
4.079534503452449e-05,0.013074390161951482
4.1268208457029516e-05,0.013074390161951482
4.174655289253135e-05,0.013074390161951482
4.223044187206672e-05,0.013074390161951482
4.271993966306776e-05,0.013074390161951482
4.321511127789762e-05,0.013074390161951482
4.371602248248502e-05,0.013093206101740473
4.422273980505897e-05,0.013093206101740473
4.473533054498463e-05,0.013093206101740473
4.525386278170167e-05,0.013093206101740473
4.577840538376616e-05,0.013093206101740473
4.6309028017997366e-05,0.013093206101740473
4.684580115873045e-05,0.013093206101740473
4.738879609717651e-05,0.013099254082386935
4.793808495089107e-05,0.013099254082386935
4.8493740673352334e-05,0.013099254082386935
4.9055837063650453e-05,0.013099254082386935
4.962444877628913e-05,0.013099254082386935
5.0199651331100794e-05,0.013099254082386935
5.0781521123276707e-05,0.013116054028627108
5.137013543351339e-05,0.013116054028627108
5.196557243827657e-05,0.013116054028627108
5.2567911220184194e-05,0.013116054028627108
5.3177231778509664e-05,0.013116054028627108
5.379361503980698e-05,0.013187957798535044
5.441714286865888e-05,0.013187957798535044
5.5047898078549675e-05,0.013187957798535044
5.5685964442864085e-05,0.013187957798535044
5.633142670601352e-05,0.013187957798535044
5.698437059469136e-05,0.013187957798535044
5.764488282925873e-05,0.013220885693165782
5.8313051135262185e-05,0.013220885693165782
5.8988964255084936e-05,0.013220885693165782
5.9672711959733106e-05,0.013220885693165782
6.0364385060758635e-05,0.013220885693165782
6.106407542232036e-05,0.013231637658759492
6.177187597338488e-05,0.013231637658759492
6.248788072006888e-05,0.013231637658759492
6.321218475812448e-05,0.013231637658759492
6.394488428556937e-05,0.013254485585646125
6.468607661546321e-05,0.013254485585646125
6.543586018883229e-05,0.013254485585646125
6.619433458774387e-05,0.013254485585646125
6.696160054853215e-05,0.013254485585646125
6.773775997517745e-05,0.013351253275989516
6.852291595284057e-05,0.013351253275989516
6.9317172761554e-05,0.013351253275989516
7.012063589007177e-05,0.013351253275989516
7.09334120498799e-05,0.013358645252335192
7.17556091893692e-05,0.013358645252335192
7.258733650817246e-05,0.013358645252335192
7.342870447166758e-05,0.013358645252335192
7.42798248256491e-05,0.013369397217928902
7.514081061116962e-05,0.013369397217928902
7.601177617955322e-05,0.013369397217928902
7.689283720758305e-05,0.013369397217928902
7.778411071286482e-05,0.013386869162018682
7.868571506936843e-05,0.013386869162018682
7.959777002314978e-05,0.013386869162018682
8.05203967082547e-05,0.013386869162018682
8.145371766280736e-05,0.01340030911901082
8.239785684528512e-05,0.01340030911901082
8.335293965098187e-05,0.01340030911901082
8.43190929286625e-05,0.013444660977084874
8.529644499741017e-05,0.013444660977084874
8.628512566366886e-05,0.013444660977084874
8.728526623848371e-05,0.013444660977084874
8.829699955494083e-05,0.013452052953430549
8.932045998580959e-05,0.013452052953430549
9.03557834613892e-05,0.013452052953430549
9.140310748756223e-05,0.01348430885021168
9.246257116405733e-05,0.01348430885021168
9.353431520292377e-05,0.01348430885021168
9.461848194721992e-05,0.013502452792151065
9.571521538991856e-05,0.013502452792151065
9.682466119303115e-05,0.013502452792151065
9.794696670695385e-05,0.013534708688932195
9.908228099003788e-05,0.013534708688932195
0.00010023075482838654,0.013534708688932195
0.00010139254075588153,0.013534708688932195
0.00010256779307444219,0.013534708688932195
0.00010375666787451859,0.013534708688932195
0.00010495932305582277,0.013568308581412539
0.00010617591834830001,0.013568308581412539
0.00010740661533334334,0.013568308581412539
0.00010865157746525384,0.013569652577111754
0.00010991097009294972,0.013569652577111754
0.0001111849604819271,0.013586452523351927
0.00011247371783647519,0.013586452523351927
0.00011377741332214914,0.013586452523351927
0.00011509622008850323,0.013623412405080304
0.00011643031329208767,0.013623412405080304
0.00011777987011971193,0.013635508366373228
0.0001191450698119776,0.013635508366373228
0.00012052609368708426,0.013635508366373228
0.00012192312516491107,0.013672468248101605
0.0001233363497913776,0.013672468248101605
0.00012476595526308696,0.013710100127679592
0.00012621213145225474,0.013710100127679592
0.00012767507043192657,0.013710100127679592
0.0001291549665014884,0.013743028022310328
0.00013065201621247213,0.013743028022310328
0.00013216641839466052,0.013763187957798535
0.00013369837418249466,0.013763187957798535
0.00013524808704178755,0.013777971910489887
0.0001368157627967472,0.013777971910489887
0.00013840160965731315,0.01378805187823399
0.00014000583824680976,0.01378805187823399
0.00014162866162991988,0.01380552382232377
0.0001432702953409831,0.01380552382232377
0.00014493095741262166,0.013806195820173376
0.00014661086840469845,0.013806195820173376
0.00014831025143361044,0.01381157180297023
0.00015002933220192182,0.01381157180297023
0.00015176833902834055,0.013839123714804114
0.00015352750287804228,0.013839123714804114
0.000155307057393346,0.013844499697600968
0.00015710723892474503,0.013844499697600968
0.00015892828656229778,0.01385256367179625
0.00016077044216738237,0.01385256367179625
0.00016263395040481922,0.013866675626637995
0.00016451905877536624,0.013866675626637995
0.00016642601764859036,0.013885491566426988
0.00016835508029612023,0.013896243532020697
0.00017030650292528443,0.013896243532020697
0.0001722805447131394,0.01390229151266716
0.00017427746784089192,0.01390229151266716
0.00017629753752872057,0.013933875411598684
0.0001783410220710008,0.013958067334184532
0.00018040819287193827,0.013958067334184532
0.00018249932448161524,0.013974867280424703
0.00018461469463245476,0.013974867280424703
0.0001867545842761076,0.013980243263221559
0.00018891927762076664,0.013983603252469593
0.00019110906216891378,0.013983603252469593
0.0001933242287555045,0.013998387205160945
0.00019556507158659492,0.014040051071836571
0.00019783188827841644,0.014040051071836571
0.0002001249798969037,0.014089106914857874
0.00020244465099768038,0.0141307707815335
0.00020479120966650856,0.0141307707815335
0.0002071649675602069,0.014136818762179962
0.0002095662399480433,0.014140178751427996
0.0002119953457536071,0.014144210738525637
0.00021445260759716674,0.014144210738525637
0.00021693835183851843,0.014165042671863448
0.00021945290862033137,0.014193266581546937
0.0002219966119119955,0.01420133055574222
0.0002245697995539774,0.01420133055574222
0.0002271728133026905,0.01427256232780055
0.0002298059988758851,0.01427457832134937
0.0002324697059985648,0.014276594314898191
0.00023516428844943486,0.014276594314898191
0.00023789010410788932,0.014287346280491903
0.00024064751500154242,0.014306162220280893
0.00024343688735431105,0.014344466097708486
0.00024625859163505465,0.014352530071903768
0.00024911300260677886,0.014379409985888044
0.0002520004993764092,0.014404273906323501
0.0002549214654451423,0.014404273906323501
0.0002578762887593801,0.014468785699885762
0.0002608653617622548,0.014476177676231435
0.00026388908144575103,0.014478865667629865
0.0002669478494034321,0.014486257643975538
0.00027004207188377727,0.014486257643975538
0.0002731721598441376,0.014501041596666892
0.000276338529005317,0.014521873530004703
0.00027954159990678566,0.014539345474094485
0.0002827817979625341,0.01454606545259055
0.0002860595535175742,0.0145507694375378
0.000289375301905095,0.014565553390229153
0.0002927294835042816,0.014566897385928364
0.00029612254379880347,0.014566897385928364
0.00029955493343598134,0.01457630535582286
0.0003030271082866396,0.014586385323566963
0.0003065395295056527,0.014593777299912642
0.00031009266359319264,0.014593777299912642
0.00031368698245668765,0.01460856125260399
0.00031732296347349763,0.014622001209596131
0.00032100108955431715,0.014632081177340234
0.00032472184920731285,0.014681809018211141
0.00032848573660300434,0.014681809018211141
0.0003322932516398972,0.014683825011759962
0.0003361449000108765,0.014712048921443451
0.0003400411932703706,0.014712048921443451
0.00034398264890229247,0.014721456891337947
0.00034796979038876914,0.014753712788119077
0.0003520031472796679,0.014789328674148245
0.0003560832552629278,0.014790000671997849
0.000360210656235707,0.014830320542974262
0.00036438589837635443,0.014836368523620724
0.0003686095362172158,0.01483771251931994
0.00037288213071828336,0.014853840467710506
0.00037720424934169976,0.014882064377393995
0.00038157646612712486,0.014898192325784557
0.00038599936176797673,0.014922384248370408
0.00039047352368855597,0.014958672132249176
0.0003949995461220643,0.014990256031180699
0.000399578030189527,0.015034607889254753
0.00040420958397963103,0.015038639876352396
0.0004088948226294864,0.015046703850547679
0.00041363436840632776,0.015052079833344533
0.00041842885079015847,0.015070895773133527
0.0004232789065573553,0.015083663732276056
0.00042818517986524155,0.01509374370002016
0.0004331483223376403,0.015106511659162691
0.00043816899315141946,0.015135407566695786
0.00044324785912404005,0.015139439553793427
0.00044838559480211905,0.0151562395000336
0.0004535828825510191,0.015180431422619448
0.00045884041264547613,0.015191183388213158
0.0004641588833612782,0.01522075129359586
0.0004695390010680063,0.015244271218332101
0.0004749814803228505,0.015301391035548687
0.0004804870439655134,0.015306767018345541
0.0004860564232142139,0.01531147100329279
0.0004916903577628031,0.015332302936630602
0.0004973895958790067,0.01536321483771252
0.0005031548945038057,0.015366574826960555
0.0005089870193519685,0.015377326792554264
0.0005148867450137498,0.01542100665277871
0.0005208548550577665,0.015435118607620457
0.0005268921421350677,0.015453262549559843
0.0005329994080844093,0.015506350379678785
0.0005391774640387505,0.01553591828506149
0.0005454271305329836,0.015578254149586723
0.0005517492376129129,0.01562395000335999
0.0005581446249454966,0.01563671796250252
0.0005646141419303673,0.015650829917344265
0.0005711586478126435,0.01566023788723876
0.0005777790117970507,0.01571063772595928
0.0005844761131633638,0.015724077682951414
0.0005912508413831881,0.015736173644244338
0.0005981040962380944,0.015766413547476647
0.0006050367879391225,0.015777165513070356
0.0006120498372476703,0.015800013439956993
0.0006191441755977848,0.01581748538404677
0.0006263207452198692,0.015830253343189302
0.0006335804992658254,0.015888045158255492
0.0006409244019356456,0.01589946912169881
0.0006483534286054727,0.015913581076540555
0.0006558685659571436,0.015941804986224044
0.0006634708121092351,0.015965324910960286
0.0006711611767496287,0.015970028895907533
0.0006789406812696112,0.015998252805591022
0.0006868103588995307,0.016014380753981587
0.000694771254846024,0.016025804717424905
0.0007028244264308353,0.01603790067871783
0.0007109709432312439,0.016056044620657215
0.0007192118872221193,0.016072844566897386
0.0007275483529196233,0.016094348498084807
0.0007359814475265771,0.016107116457227337
0.0007445122910795143,0.01611518043142262
0.0007531420165974376,0.01613198037766279
0.0007618717702322999,0.01614676433035414
0.0007707027114212304,0.01617767623143606
0.0007796360130405236,0.016197836166924266
0.0007886728615614156,0.01620993212821719
0.0007978144572076629,0.016228076070156576
0.0008070620141149507,0.01626839594113299
0.0008164167604921472,0.01628721188092198
0.0008258799387844272,0.016318795779853505
0.0008354528058382871,0.016339627713191317
0.0008451366330684721,0.016355755661581883
0.0008549327066268384,0.01639271554331026
0.0008648423275731727,0.0164061555003024
0.0008748668120479914,0.016422283448692964
0.0008850074914473438,0.01643841139708353
0.00089526571259964,0.01645117935622606
0.0009056428379445294,0.016474027283112695
0.0009161402457138521,0.01648545124655601
0.0009267593301146883,0.0164941872186009
0.0009375015015145289,0.016513003158389893
0.0009483681866285928,0.01652442712183321
0.0009593608287093146,0.016543243061622203
0.0009704808877380307,0.01656945097775687
0.0009817298406188842,0.016597002889590755
0.00099310918137498,0.01662388280357503
0.0010046204213468132,0.016648074726160877
0.001016265089392995,0.01667159465089712
0.0010280447320933097,0.016700490558430214
0.0010399609139541202,0.016713258517572743
0.0010520152176161591,0.016741482427256232
0.0010642092440647246,0.016757610375646798
0.001076544612842316,0.016809354210066525
0.0010890229622637305,0.016818762179961023
0.001101645949633657,0.016843626100396476
0.001114415251466788,0.01685169007459176
0.0011273325637104871,0.016889321954169745
0.0011403996019700331,0.016917545863853235
0.0011536181017364785,0.016943753779987906
0.0011669898186171474,0.016965257711175324
0.0011805165285688054,0.016974665681069822
0.0011942000281335325,0.01698071366171628
0.0012080421346773289,0.016991465627309993
0.0012220446866314887,0.017012297560647805
0.0012362095437367692,0.017023721524091123
0.0012505385872903913,0.01703716148108326
0.0012650337203959038,0.017051945433774612
0.0012796968682159415,0.017061353403669106
0.001294529978227916,0.01709092130905181
0.0013095350204826678,0.01710637725959277
0.0013247139878661174,0.017156105100463677
0.0013400688963639508,0.0171682010617566
0.001355601785329369,0.01720045695853773
0.0013713147177539455,0.01722935286607083
0.001387209780541621,0.01726093676500235
0.001403289084785873,0.01727840870909213
0.0014195547660501016,0.017299912640279552
0.0014360089846512606,0.017316040588670117
0.0014526539259467812,0.017332168537060683
0.0014694918006248172,0.017369800416638666
0.0014865248449978572,0.01739063234997648
0.0015037553212997384,0.01741415227471272
0.001521185517986105,0.01744237618439621
0.0015388177500383464,0.01746186412203481
0.001556654359271062,0.017498824003763187
0.0015746977146430866,0.017538471876889995
0.001592950212572123,0.017575431758618372
0.0016114142772530198,0.017607687655399502
0.0016300923609797412,0.017643975539278274
0.0016489869444710648,0.01767085545326255
0.001668100537200059,0.01769235938444997
0.0016874356777273757,0.017732679255426383
0.001706994934038408,0.017745447214568912
0.001726780903884356,0.017766279147906728
0.0017467962151272458,0.017796519051139038
0.0017670435260889468,0.01784355890061152
0.0017875255259042354,0.017879174786640684
0.0018082449348779518,0.017911430683421815
0.0018292045048462937,0.01794032659095491
0.0018504070195423021,0.017982662455480143
0.0018718552949655793,0.018038438276997516
0.0018935521797562953,0.018090182111417243
0.0019155005555735278,0.018121094012499162
0.0019377033374779887,0.01815805389422754
0.0019601634743191855,0.01821181372219609
0.001982883949127071,0.018256165580270142
0.002005867779508234,0.018285733485652843
0.002029118018046678,0.01831194140178751
0.002052637752709252,0.018340165311471
0.0020764301072557748,0.018370405214703314
0.0021004982416539153,0.01840266111148444
0.0021248453524988827,0.018430213023318327
0.0021494746734379805,0.018455748941603387
0.00217438947560008,0.01849942880182783
0.0021995930680300748,0.018535716685706603
0.0022250887981283695,0.018564612593239698
0.002250880052095462,0.01858947651367516
0.00227697025538168,0.01862106041260668
0.0023033628731421313,0.018647940326590957
0.002330061410696925,0.018674820240575228
0.002357069413996728,0.018690948188965793
0.0023843904700937206,0.0187205160943485
0.002412028207618007,0.01875209999328002
0.00243998629725955,0.018795107855654865
0.0024682684522556926,0.018824003763187956
0.0024968784288843266,0.018853571668570664
0.0025258200269627847,0.018884483569652576
0.002555097090352507,0.01892480344062899
0.0025847135074695635,0.0189456353739668
0.002614673211801092,0.01896982729655265
0.00264498018242772,0.018998051206236138
0.002675638444552045,0.019037699079362945
0.0027066520700332413,0.01906659498689604
0.0027380251779278576,0.019104898864323636
0.0027697619350368907,0.019137154761104766
0.002801866556459195,0.019169410657885893
0.002834343306151309,0.019203682548215844
0.0028671964974937695,0.019233922451448154
0.0029004304938639917,0.019291714266514347
0.002934049709215787,0.019325314158994696
0.0029680586086656023,0.019356898057926213
0.003002461709085549,0.019399905920301056
0.0030372635797033115,0.019436865802029434
0.0030724688427090033,0.019462401720314496
0.003108082173869064,0.01950608158053894
0.0031441083031472647,0.01954707344936496
0.00318055201533292,0.019593441300987835
0.0032174181506763717,0.019637121161212284
0.003254711605531848,0.019680129023587123
0.003292437333007769,0.01973120086015725
0.0033306003436245884,0.01976681674618641
0.003369205705980267,0.01981049660641086
0.003408258547423452,0.019841408507492775
0.0034477640547344642,0.019879712384920367
0.0034877274748141775,0.019909952288152677
0.003528154115380883,0.01993750419998656
0.0035690493456752297,0.019959680129023584
0.0036104185971733375,0.020002687991398427
0.0036522673643081755,0.020046367851622875
0.0036946012051993025,0.020097439688192997
0.003737425742391064,0.020125663597876486
0.0037807466635993493,0.020179423425845035
0.0038245697224669993,0.020210335326926954
0.0038689007393279753,0.020248639204354546
0.003913745601980384,0.020283583092534103
0.0039591102664684585,0.0203225589678113
0.004005000757873611,0.020358846851690073
0.004051423171114647,0.02038303877427592
0.0040983836717572615,0.020424702640951548
0.004145888496832911,0.020491902425912235
0.004193943955667186,0.020524158322693366
0.004242556430717777,0.02057052617431624
0.004291732378422158,0.02059673409045091
0.004341478330055092,0.020641757946374573
0.004391800892596086,0.02066594986896042
0.004442706749606883,0.020692157785095085
0.004494202662119142,0.02072575767757543
0.0045462954695324,0.020756669578657346
0.004598992090522438,0.020794301458235333
0.004652299523960189,0.020836637322760566
0.004706224849841282,0.02086418923459445
0.004760775230226368,0.02089241314427794
0.00481595791019235,0.020917949062562998
0.004871780218794631,0.02095222095289295
0.004928249570040513,0.02097439688192998
0.004985373463873894,0.021001276795914254
0.005043159487171359,0.021050332638935555
0.005101615314749833,0.021091324507761577
0.005160748710385908,0.02112895638733956
0.005220567527846975,0.02120892413144278
0.005281079711934331,0.021240508030374302
0.005342293299538352,0.02128217189704993
0.005404216420705915,0.021309051811034204
0.00546685729972018,0.021339291714266514
0.0055302242561929005,0.021384315570190177
0.005594325706169377,0.021442107385256367
0.005659170163246243,0.02148914723472885
0.005724766239702178,0.021522075129359587
0.005791122647641758,0.02159061891001949
0.005858248200152536,0.021662522679927423
0.005926151812475552,0.021737114441233787
0.005994842503189409,0.021794234258450375
0.006064329395408062,0.021837242120825214
0.006134621717992506,0.021884281970297695
0.0062057288067765,0.021916537867078825
0.0062776601058065,0.021946105772461526
0.006350425168595962,0.021972313688596194
0.00642403365939419,0.022009945568174184
0.006498495354469888,0.022041529467105702
0.006573820143409586,0.022093273301525433
0.006650018030431118,0.022134937168201065
0.006727099135712337,0.022165849069282977
0.006805073696735206,0.022197432968214505
0.0068839520696454964,0.02224380081983738
0.006963744730628222,0.022292856662858677
0.007044462277299037,0.02233183253813588
0.007126115430111745,0.022372824406961898
0.007208715033782135,0.02240440830589342
0.007292272058728313,0.022450104159666688
0.007376797602527731,0.022511255963980913
0.007462302891391108,0.022557623815603788
0.007548799281653432,0.022618103622068408
0.007636298261282241,0.022664471473691283
0.0077248114514034,0.022728983267253543
0.007814350607844541,0.02279416705866541
0.00790492762269642,0.022864726832874133
0.007996554525892346,0.022920502654391505
0.008089243486805939,0.022951414555473424
0.008183006815867389,0.022967542503863986
0.008277856966198472,0.023004502385592367
0.00837380653526649,0.023032054297426247
0.008470868266557402,0.023079766144748336
0.008569055051268348,0.023118742020025534
0.008668379930019773,0.023142933942611386
0.008768856094587427,0.023168469860896445
0.008870496889654403,0.023179221826490154
0.00897331581458352,0.023207445736173643
0.009077326525210223,0.023245749613601235
0.009182542835656282,0.023316981385659567
0.009288978720164497,0.023390229151266716
0.009396648314954691,0.023437269000739197
0.009505565920101192,0.023460116927625833
0.009615746001432095,0.023486324843760502
0.009727203192450537,0.02351051676634635
0.009839952296278227,0.023554196626570795
0.009954008287621519,0.023584436529803104
0.010069386314760271,0.023607284456689737
0.010186101701559752,0.023629460385726768
0.010304169949505875,0.023671796250252
0.01042360673976401,0.02369598817283785
0.010544427935261684,0.02372958806531819
0.010666649582795389,0.023769235938445
0.010790287915161836,0.02382433976211276
0.01091535935331391,0.023863987635239566
0.011041880508541602,0.023922451448155364
0.011169868184678225,0.023972851286875884
0.011299339380332217,0.0240528190309791
0.011430311291144786,0.02413278677508232
0.011562801312073753,0.024202674551441435
0.011696827039703846,0.024292722263288758
0.01183240627458378,0.024355218063302198
0.011969557023590427,0.02443652980310463
0.012108297502320394,0.02449902560311807
0.012248646137509308,0.02459176130636382
0.012390621569479156,0.024651569114978834
0.012534242654613994,0.024734896848330086
0.01267952846786434,0.02480814461393723
0.012826498305280598,0.02486795242255225
0.012975171686575868,0.024929776224716076
0.013125568357718427,0.02501579194946576
0.013277708293554291,0.025085007727975273
0.013431611700460153,0.025177743431221023
0.013587299019027091,0.02526443115382031
0.013744790926775366,0.025344398897923524
0.013904108340900697,0.025410926685034606
0.014065272421052363,0.02548887843558901
0.014228304572143519,0.025578926147436325
0.014393226447194065,0.025675693837779717
0.014560059950206485,0.02576708554532625
0.014728827239075018,0.025861837242120822
0.014899550728528537,0.02594919696256972
0.015072253093107555,0.026022444728176868
0.01524695727017573,0.02611047644647537
0.015423686462966274,0.026189772192728982
0.01560246414366368,0.02627242792823063
0.015783314056521166,0.026355083663732275
0.01596626022101425,0.026436395403534707
0.01615132693503091,0.026525771117532425
0.01633853877809862,0.026597002889590753
0.016527920614648955,0.026667562663799473
0.0167194975973199,0.026748202405752302
0.016913295170296487,0.026820778173509845
0.01710933907269015,0.02688394597137289
0.01730765534195726,0.02696122572407768
0.01750827031735725,0.027019017539143875
0.017711210643450888,0.027118473220885696
0.017916503273639015,0.027191048988643236
0.018124175473742375,0.027265640749949603
0.018334254825622908,0.027350984476849673
0.018546769230846995,0.027435656205900143
0.018761746914391215,0.027523015926349037
0.018979216428391014,0.027600295679053827
0.019199206655932846,0.027703783347893286
0.019421746814890263,0.02779786304683825
0.019646866461804465,0.027910758685572207
0.01987459549580984,0.02801559035011088
0.02010496416260499,0.028115718029702308
0.02033800305846982,0.028206437739399237
0.020573743134329137,0.028288421477051275
0.02081221569986339,0.02840064511793562
0.021053452427667062,0.02849942880182783
0.02129748535745521,0.02859619649217122
0.021544346900318843,0.02870371614810833
0.02179406984302956,0.02880989180834621
0.0220466873523941,0.028923147026288242
0.022302232979659387,0.02903904307506216
0.022560740664968614,0.029174786640682748
0.022822244741868985,0.029314562193400978
0.023086779941871697,0.02943014582353336
0.023354381399064792,0.02955648141925945
0.023625084654779475,0.029713728916067474
0.023898925662310503,0.0298528324709361
0.024175940791691306,0.03
0.024456166834524465,0.03013103958067334
0.024739641008868142,0.030272159129090787
0.025026400964179192,0.03041126268395941
0.025316484786313556,0.030573886163564275
0.025609931002584595,0.030722397688327397
0.025906778586880088,0.030885021167932264
0.026207066964838526,0.031053692628183593
0.02651083601908539,0.031202876150796317
0.026818126094530156,0.03136549963040118
0.02712897800372467,0.03158524292722263
0.027443433032283655,0.031786842282104696
0.02776153294436801,0.03197836166924266
0.028083319988231725,0.03219877696391372
0.028408836901833042,0.03235938444996976
0.028738126918510663,0.03257643975539278
0.029071233772725785,0.03275922317048585
0.029408201705870638,0.032950070559774204
0.029749075472144403,0.033144277938310596
0.030093900344497212,0.03336133324373362
0.03044272212064303,0.03361064444593777
0.030795587129142266,0.03381224380081983
0.03115254223555488,0.03402997110409246
0.03151363484866479,0.034200658557892616
0.031878912926776456,0.034415697869766816
0.03224842498408442,0.03464417713863316
0.0326222200971167,0.034882064377393995
0.03300034791125285,0.03512129561185404
0.03338285864731761,0.035310127007593575
0.033769803108250916,0.03556145420334655
0.03416123268585528,0.03587662119481218
0.034557199367621395,0.03618910019487938
0.03495775574363275,0.03646663530676702
0.035362955013550426,0.036762986358443654
0.03577285099367873,0.03703178549828641
0.0361874981241128,0.03730402741193364
0.03660695147596903,0.03763187957798535
0.03703126675869927,0.037934278610308445
0.03746050032748993,0.03820845373294805
0.037894709190746674,0.03850749277602312
0.03833395101766601,0.038809219810496606
0.03877828414589457,0.03913177877830791
0.03922776758927719,0.039486593642900344
0.03968246104569482,0.039826624554801425
0.040142424904993215,0.04005174383441973
0.040607720257003654,0.04035884685169007
0.041078408899656464,0.0406538539076675
0.04155455334718875,0.04095020495934413
0.04203621683844714,0.04123244405617902
0.04252346334528682,0.0415234191250588
0.04301635758106795,0.041837242120825215
0.0435149650092505,0.042148377125193204
0.044019351852088745,0.04252402392312345
0.044529585099426554,0.043065654189906585
0.04504573251759458,0.0435642765943149
0.04556786265841064,0.04398091526107117
0.046096044868284336,0.044400241919225855
0.04663034929742731,0.044803440628989985
0.04717084690917017,0.04516766346347691
0.047717609489387455,0.045523822323768566
0.04827070965603183,0.04585444526577516
0.0488302208687788,0.046193804179826624
0.0493962174387832,0.046473355285263085
0.04996877453854884,0.04679524225522479
0.0505479682119124,0.047099657281096705
0.05113387538414326,0.04741280827901351
0.05172657387216019,0.04776896713930515
0.05232614239486662,0.04808883811571803
0.052932660583605615,0.048368389221154495
0.05354620899273607,0.04869027619111619
0.05416686911033152,0.04906390699549761
0.05479472336900287,0.0493945299375042
0.05542985515684669,0.04981318459780929
0.05607234882852033,0.05025267119145218
0.05672228971644543,0.0506840938108998
0.05737976414214134,0.051128956387339566
0.05804485942768978,0.05158524292722263
0.05871766390733255,0.05196021772730328
0.05939826693920356,0.052351320475774475
0.060086758917196864,0.05272293528660708
0.0607832312829723,0.053130165983468855
0.06148777653810023,0.05354613265237551
0.062200488256347115,0.0539358914051475
0.06292146109610344,0.054306162220280896
0.06365079081295572,0.05469860896445131
0.06438857427240419,0.05525838317317385
0.06513490946272803,0.055756333579732545
0.0658898955079995,0.05624218802499832
0.06665363268124913,0.05674282642295544
0.06742622241778341,0.05725220079295747
0.06820776732865685,0.05766279147906728
0.06899837121430018,0.0581634298770244
0.0697981390783066,0.05871043612660439
0.07060717714137772,0.05924198642564345
0.07142559285543126,0.05978764867952422
0.07225349491787214,0.060304415025871916
0.07309099328602911,0.06090585310127008
0.07393819919175866,0.06145218735300047
0.07479522515621821,0.06204623345205296
0.07566218500481055,0.06270344734896847
0.07653919388230147,0.06329480545662254
0.0774263682681127,0.06387541159868289
0.07832382599179197,0.06444123378805187
0.07923168624866253,0.06499697600967677
0.08015006961565405,0.06558363013238358
0.08107909806731686,0.06614273234325649
0.08201889499202203,0.06674887440360192
0.08296958520834907,0.06735232847254888
0.08393129498166364,0.06801962233720851
0.08490415204088747,0.06869901216316107
0.0858882855954625,0.06942812982998456
0.08688382635251184,0.07015523150325918
0.08789090653419954,0.07091996505611182
0.08890965989529158,0.07165849069282978
0.08994022174092044,0.07241314427793831
0.09098272894455559,0.07316846986089644
0.09203731996618221,0.07390430750621599
0.09310413487069075,0.07465291311067804
0.09418331534647952,0.07542839862912439
0.0952750047242729,0.07618977219272897
0.09637934799615785,0.07697600967676903
0.09749649183484087,0.07774746320811773
0.0986265846131282,0.07854243666420267
0.09976977642363201,0.07934278610308447
0.10092621909870483,0.08011356763658355
0.10209606623060476,0.08093945299375042
0.10327947319189525,0.08170687453800148
0.10447659715608053,0.08251528795107857
0.10568759711848051,0.08335192527383913
0.10691263391734772,0.08424433841811706
0.10815187025522892,0.08510651165916269
0.10940547072057435,0.0859377729991264
0.11067360180959745,0.0868456420939453
0.11195643194838795,0.08774813520596733
0.11325413151528127,0.08883609972448088
0.11456687286348727,0.08995430414622674
0.11589483034398118,0.09125730797661447
0.11723818032865997,0.09252671191452187
0.11859710123376706,0.09393185941804987
0.11997177354358855,0.09529063906995497
0.12136237983442417,0.09680599422081851
0.12276910479883604,0.09835091727706471
0.12419213527017846,0.10005913581076539
0.12563166024741215,0.10164437873798804
0.12708787092020596,0.1032040857469256
0.12856096069432965,0.10469592097305289
0.130051125217341,0.10612055641421947
0.13155856240457053,0.10771655130703581
0.1330834724654076,0.10923526644714736
0.1346260579298911,0.11082722935286607
0.13618652367560827,0.11241717626503596
0.1377650769549055,0.11406760298367044
0.13936192742241435,0.11572743767219944
0.14097728716289676,0.11732410456286539
0.142611370719413,0.1189940192191385
0.14426439512181588,0.12061622202808953
0.14593657991557576,0.12214972112089242
0.1476281471909391,0.1236146764330354
0.14933932161242533,0.1251273435925005
0.15107033044866555,0.12669511457563337
0.15282140360258709,0.1281735098447685
0.15459277364194784,0.1296982729655265
0.15638467583022478,0.1312613399637121
0.15819734815786016,0.13279618305221425
0.16003103137387018,0.1344540017471944
0.16188596901781993,0.1361702842550904
0.1637624074521689,0.13780861501243197
0.16566059589499152,0.13950003359989246
0.16758078645307686,0.1412868758819972
0.16952323415541215,0.14305087023721524
0.1714881969870541,0.1448336805322223
0.17347593592339325,0.14650426718634502
0.1754867149648152,0.1481714938512197
0.1775208011717636,0.14996371211612122
0.1795784647002097,0.1517639943552181
0.18165997883753285,0.15355890061151803
0.18376562003881725,0.15534910288287077
0.18589566796356882,0.15717156105100466
0.18805040551285834,0.15896512331160542
0.1902301188668946,0.16080774141522747
0.19243509752303323,0.16264968752099992
0.19466563433422632,0.1645292655063504
0.19692202554791735,0.16651569114978831
0.19920457084538712,0.1684759088770916
0.20151357338155584,0.17051542235064848
0.20384933982524642,0.17263019958336134
0.20621218039991446,0.17466433707412138
0.2086024089248505,0.17680061823802165
0.21102034285685967,0.1789832672535448
0.21346630333242453,0.1812707479336066
0.21594061521035676,0.18351118876419595
0.21844360711494284,0.18590820509374367
0.22097561147959033,0.18823130165983468
0.22353696459097966,0.190603454068947
0.22612800663372795,0.19299509441569787
0.2287490817355704,0.19543175861837242
0.2314005380130654,0.19787715879309187
0.23408272761782944,0.20034809488609637
0.23679600678330787,0.2028801827834151
0.23954073587208793,0.20541630266783145
0.24231727942376008,0.20789597473288085
0.24512600620333397,0.2105375982796855
0.24796728925021602,0.2131919897856327
0.2508415059277541,0.21582084537329482
0.2537490379733572,0.21850010079967747
0.2566902715491952,0.22129359586049321
0.25966559729348726,0.2241119548417445
0.26267541037238384,0.22702909750688796
0.26572011053245065,0.22988576036556685
0.26880010215376077,0.23280962300920635
0.2719157943036019,0.2357106377259593
0.2750676007908067,0.23860022847926884
0.2782559402207126,0.24156642698743366
0.28148123605075814,0.24447819366978027
0.28474391664672477,0.24723876083596533
0.28804441533962977,0.2500510718365701
0.2913831704832789,0.2529399905920301
0.2947606255124859,0.2558255493582421
0.29817722900196736,0.25870640413950674
0.30163343472591975,0.26162825078959745
0.30512970171828707,0.26440024191922584
0.30866649433372745,0.26726967273704727
0.3122442823092858,0.2702042873462805
0.3158635408267819,0.27304885424366643
0.31952475057592133,0.27584302130233185
0.32322839781813806,0.27862576439755393
0.3269749744511768,0.28154626705194546
0.33076497807442423,0.28452993750419997
0.3345989120549975,0.28734157650695513
0.3384772855945983,0.2902882870774814
0.34240061379714254,0.2931630938780996
0.34636941773717345,0.29615953228949665
0.3503842245290676,0.29919494657617096
0.3544455673970435,0.3020959612929239
0.3585539857459817,0.3051649754720785
0.36271002523306484,0.30820643773939926
0.3669142378402494,0.3114192594583697
0.3711671819475767,0.314567569383778
0.37546942240733366,0.31781936697802565
0.37982153061907364,0.3210543646260332
0.3842240846055061,0.3242980982460856
0.38867766908926676,0.3277165513070358
0.393182875570577,0.33108863651636317
0.39774030240580366,0.3345380014783953
0.40235055488692933,0.3381365499630401
0.4070142453219439,0.34166453867347624
0.4117319931161679,0.3452711511323164
0.4165044248545185,0.3489442913782676
0.42133217438472886,0.35264901552315037
0.4262158829015325,0.3565869229218467
0.43115619903182284,0.36053692628183587
0.43615377892080054,0.36448692964182516
0.441209286319119,0.368418789059875
0.4463233926710397,0.37260264767152745
0.4514967772036102,0.3765237551239836
0.4567301270168747,0.38068476580874944
0.4620241371751313,0.3849680801021436
0.46737951079924633,0.3892930582622135
0.47279695916003905,0.39364894832336533
0.4782772017727485,0.3980552382232377
0.4838209664925957,0.402596599690881
0.48942898961145315,0.40726026476715277
0.49510201595563513,0.41215106511659166
0.5008407989848213,0.41686513003158393
0.5066461008921268,0.4217478664068275
0.5125186927053332,0.426774410321887
0.5184593543892912,0.43196483640436856
0.5244688749495119,0.4371769370338015
0.5305480525369574,0.44236946441771385
0.5366976945540476,0.44772931926617837
0.5429186177618943,0.4531839258114374
0.5492116483887789,0.45879174786640686
0.5555776222398878,0.46443720180095427
0.5620173848083188,0.47023587124521204
0.5685317913873753,0.4761326523755124
0.5751217071841613,0.4820865533230293
0.5817880074344935,0.4882346616490828
0.5885315775191451,0.49452792151065117
0.595353313081437,0.5010019487937638
0.6022541201461928,0.507639271554331
0.6092349152400711,0.5144828976547274
0.6162966255132942,0.5215133391573147
0.6234401888627864,0.5287225320878972
0.6306665540567405,0.5361279483905651
0.6379766808606282,0.5436664202674553
0.6453715401646701,0.5513137557959815
0.6528521141127848,0.5592386264363953
0.6604193962330305,0.5675391438747396
0.6680743915695615,0.5759397889926753
0.675818116816111,0.584577649351522
0.6836516004510238,0.5932927894630737
0.6915758828738525,0.6021053692628184
0.6995920165435374,0.6111074524561522
0.707701066118189,0.6201592634903568
0.7159041085964888,0.629534977488072
0.7242022334607315,0.6388172837846919
0.732596542821523,0.6483925811437403
0.741088151564157,0.6582487736039244
0.7496781874966877,0.6681305019823937
0.7583677914997191,0.6781096700490558
0.7671581176779302,0.6881331899737921
0.7760503335133571,0.6984544049459043
0.7850456200204509,0.7089086754922383
0.794145171902934,0.7197244808816612
0.8033501977124734,0.7305302063033399
0.8126619200091946,0.7414757072777367
0.822081575524054,0.7525509038371077
0.8316104153230961,0.764054835024528
0.8412497049736118,0.77589745312815
0.8510007247122247,0.7879732544855855
0.8608647696149244,0.8002022713527316
0.8708431497690724,0.8125603118070023
0.880937190447399,0.8254243666420267
0.8911482322840202,0.8389792352664471
0.9014776314524917,0.8525918957059337
0.9119267598459299,0.8664955312143
0.9224970052592174,0.8803682548215847
0.9331897715733238,0.8942302264632754
0.9440064789417604,0.9082581815738189
0.9549485639791966,0.9230105503662388
0.9660174799522646,0.9380787581479739
0.9772146969725725,0.9543384181170621
0.9885417021919574,0.9726537195080975
1.0,1.0


==> data/EEG/LiRA/LSTM-offline/total/roc_RescaledSMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.010081311739802432
1.0233165783302449e-05,0.010081311739802432
1.0351779556301762e-05,0.010081311739802432
1.0471768194855202e-05,0.010081311739802432
1.05931476351837e-05,0.010081311739802432
1.0715933998226711e-05,0.010081311739802432
1.084014359178331e-05,0.010081311739802432
1.09657929126781e-05,0.010081311739802432
1.1092898648952227e-05,0.010081311739802432
1.1221477682079803e-05,0.010081311739802432
1.1351547089209991e-05,0.010081311739802432
1.148312414543511e-05,0.010081311739802432
1.1616226326085018e-05,0.010081311739802432
1.1750871309048075e-05,0.010081311739802432
1.1887076977119033e-05,0.010081311739802432
1.2024861420374123e-05,0.010081311739802432
1.216424293857368e-05,0.010081311739802432
1.2305240043592616e-05,0.010081311739802432
1.244787146187906e-05,0.010081311739802432
1.259215613694151e-05,0.010081311739802432
1.2738113231864785e-05,0.010081311739802432
1.288576213185518e-05,0.010081311739802432
1.3035122446815089e-05,0.010081311739802432
1.3186214013947484e-05,0.010081311739802432
1.3339056900390587e-05,0.010081311739802432
1.3493671405883065e-05,0.011705530542302264
1.3650078065460137e-05,0.011705530542302264
1.3808297652180924e-05,0.011705530542302264
1.3968351179887397e-05,0.011705530542302264
1.4130259905995336e-05,0.011705530542302264
1.429404533431761e-05,0.011705530542302264
1.4459729217920196e-05,0.011705530542302264
1.4627333562011299e-05,0.011705530542302264
1.4796880626863964e-05,0.011705530542302264
1.4968392930772556e-05,0.011705530542302264
1.514189325304352e-05,0.011705530542302264
1.53174046370208e-05,0.011705530542302264
1.5494950393146317e-05,0.011705530542302264
1.567455410205595e-05,0.011705530542302264
1.5856239617711373e-05,0.011705530542302264
1.60400310705682e-05,0.011705530542302264
1.622595287078087e-05,0.011705530542302264
1.6414029711444665e-05,0.011705530542302264
1.6604286571875295e-05,0.011705530542302264
1.6796748720926532e-05,0.011705530542302264
1.6991441720346258e-05,0.012288824675761038
1.7188391428171457e-05,0.012288824675761038
1.7387624002162504e-05,0.012288824675761038
1.7589165903277326e-05,0.012288824675761038
1.7793043899185774e-05,0.012288824675761038
1.7999285067824765e-05,0.012288824675761038
1.8207916800994626e-05,0.012288824675761038
1.8418966807997107e-05,0.012288824675761038
1.86324631193156e-05,0.012288824675761038
1.8848434090337955e-05,0.012288824675761038
1.906690840512252e-05,0.012288824675761038
1.9287915080207776e-05,0.012288824675761038
1.9511483468466162e-05,0.012288824675761038
1.9737643263002554e-05,0.012288824675761038
1.9966424501097934e-05,0.012288824675761038
2.0197857568198782e-05,0.012962166521067131
2.0431973201952705e-05,0.012962166521067131
2.066880249629082e-05,0.012962166521067131
2.09083769055575e-05,0.012962166521067131
2.1150728248687946e-05,0.012962166521067131
2.1395888713434215e-05,0.012962166521067131
2.1643890860640203e-05,0.012962166521067131
2.189476762856621e-05,0.012962166521067131
2.2148552337263592e-05,0.012962166521067131
2.2405278693000182e-05,0.012962166521067131
2.266498079273693e-05,0.012962166521067131
2.2927693128656486e-05,0.012962166521067131
2.3193450592744275e-05,0.012962166521067131
2.3462288481422625e-05,0.012962166521067131
2.3734242500238664e-05,0.01340434110610846
2.4009348768606518e-05,0.01340434110610846
2.4287643824604503e-05,0.01340434110610846
2.45691646298279e-05,0.01340434110610846
2.4853948574297985e-05,0.01340434110610846
2.5142033481427965e-05,0.01340434110610846
2.543345761304648e-05,0.01340434110610846
2.5728259674479322e-05,0.01340434110610846
2.6026478819690045e-05,0.01340434110610846
2.63281546564802e-05,0.01340434110610846
2.6633327251749808e-05,0.01340434110610846
2.694203713681882e-05,0.013787379880384382
2.7254325312810276e-05,0.013787379880384382
2.7570233256095827e-05,0.013787379880384382
2.7889802923804396e-05,0.013787379880384382
2.8213076759394707e-05,0.013787379880384382
2.8540097698292373e-05,0.013787379880384382
2.8870909173592345e-05,0.013787379880384382
2.9205555121827452e-05,0.013787379880384382
2.95440799888038e-05,0.013787379880384382
2.9886528735503827e-05,0.013787379880384382
3.0232946844057763e-05,0.013787379880384382
3.0583380323784315e-05,0.013912371480411263
3.0937875717301366e-05,0.013912371480411263
3.12964801067075e-05,0.013912371480411263
3.165924111983521e-05,0.013912371480411263
3.20262069365765e-05,0.013912371480411263
3.2397426295281954e-05,0.013912371480411263
3.277294849923382e-05,0.013912371480411263
3.315282342319423e-05,0.013912371480411263
3.353710152002929e-05,0.013912371480411263
3.392583382740992e-05,0.014005779181506616
3.4319071974590426e-05,0.014005779181506616
3.4716868189265594e-05,0.014005779181506616
3.511927530450728e-05,0.014005779181506616
3.552634676578139e-05,0.014005779181506616
3.5938136638046256e-05,0.014005779181506616
3.6354699612933176e-05,0.014005779181506616
3.677609101601031e-05,0.014005779181506616
3.720236681413066e-05,0.014703312949398561
3.7633583622865324e-05,0.014703312949398561
3.806979871402284e-05,0.014703312949398561
3.8511070023255685e-05,0.014703312949398561
3.895745615775501e-05,0.014703312949398561
3.940901640403448e-05,0.014703312949398561
3.986581073580439e-05,0.014703312949398561
4.032789982193705e-05,0.014928432229016866
4.079534503452449e-05,0.014928432229016866
4.1268208457029516e-05,0.014928432229016866
4.174655289253135e-05,0.014928432229016866
4.223044187206672e-05,0.014928432229016866
4.271993966306776e-05,0.014928432229016866
4.321511127789762e-05,0.014928432229016866
4.371602248248502e-05,0.01493851219676097
4.422273980505897e-05,0.01493851219676097
4.473533054498463e-05,0.01493851219676097
4.525386278170167e-05,0.01493851219676097
4.577840538376616e-05,0.01493851219676097
4.6309028017997366e-05,0.01493851219676097
4.684580115873045e-05,0.01493851219676097
4.738879609717651e-05,0.015136751562395
4.793808495089107e-05,0.015136751562395
4.8493740673352334e-05,0.015136751562395
4.9055837063650453e-05,0.015136751562395
4.962444877628913e-05,0.015136751562395
5.0199651331100794e-05,0.015136751562395
5.0781521123276707e-05,0.015324238962435321
5.137013543351339e-05,0.015324238962435321
5.196557243827657e-05,0.015324238962435321
5.2567911220184194e-05,0.015324238962435321
5.3177231778509664e-05,0.015324238962435321
5.379361503980698e-05,0.015364558833411734
5.441714286865888e-05,0.015364558833411734
5.5047898078549675e-05,0.015364558833411734
5.5685964442864085e-05,0.015364558833411734
5.633142670601352e-05,0.015364558833411734
5.698437059469136e-05,0.015364558833411734
5.764488282925873e-05,0.015543310261407164
5.8313051135262185e-05,0.015543310261407164
5.8988964255084936e-05,0.015543310261407164
5.9672711959733106e-05,0.015543310261407164
6.0364385060758635e-05,0.015543310261407164
6.106407542232036e-05,0.01565687789799073
6.177187597338488e-05,0.01565687789799073
6.248788072006888e-05,0.01565687789799073
6.321218475812448e-05,0.01565687789799073
6.394488428556937e-05,0.01587258920771454
6.468607661546321e-05,0.01587258920771454
6.543586018883229e-05,0.01587258920771454
6.619433458774387e-05,0.01587258920771454
6.696160054853215e-05,0.01587258920771454
6.773775997517745e-05,0.01603991667226665
6.852291595284057e-05,0.01603991667226665
6.9317172761554e-05,0.01603991667226665
7.012063589007177e-05,0.01603991667226665
7.09334120498799e-05,0.016164908272293527
7.17556091893692e-05,0.016164908272293527
7.258733650817246e-05,0.016164908272293527
7.342870447166758e-05,0.016164908272293527
7.42798248256491e-05,0.016404811504603184
7.514081061116962e-05,0.016404811504603184
7.601177617955322e-05,0.016404811504603184
7.689283720758305e-05,0.016404811504603184
7.778411071286482e-05,0.01652241112828439
7.868571506936843e-05,0.01652241112828439
7.959777002314978e-05,0.01652241112828439
8.05203967082547e-05,0.01652241112828439
8.145371766280736e-05,0.01654593105302063
8.239785684528512e-05,0.01654593105302063
8.335293965098187e-05,0.01654593105302063
8.43190929286625e-05,0.016605066863786037
8.529644499741017e-05,0.016605066863786037
8.628512566366886e-05,0.016605066863786037
8.728526623848371e-05,0.016605066863786037
8.829699955494083e-05,0.01662388280357503
8.932045998580959e-05,0.01662388280357503
9.03557834613892e-05,0.01662388280357503
9.140310748756223e-05,0.0166796586250924
9.246257116405733e-05,0.0166796586250924
9.353431520292377e-05,0.0166796586250924
9.461848194721992e-05,0.016794570257375175
9.571521538991856e-05,0.016794570257375175
9.682466119303115e-05,0.016794570257375175
9.794696670695385e-05,0.016855050063839794
9.908228099003788e-05,0.016855050063839794
0.00010023075482838654,0.016855050063839794
0.00010139254075588153,0.016963241717626504
0.00010256779307444219,0.016963241717626504
0.00010375666787451859,0.016963241717626504
0.00010495932305582277,0.01706336939721793
0.00010617591834830001,0.01706336939721793
0.00010740661533334334,0.01706336939721793
0.00010865157746525384,0.01719508097574088
0.00010991097009294972,0.01719508097574088
0.0001111849604819271,0.01723338485316847
0.00011247371783647519,0.01723338485316847
0.00011377741332214914,0.01723338485316847
0.00011509622008850323,0.017262280760701566
0.00011643031329208767,0.017262280760701566
0.00011777987011971193,0.01728983267253545
0.0001191450698119776,0.01728983267253545
0.00012052609368708426,0.01728983267253545
0.00012192312516491107,0.017398696324171764
0.0001233363497913776,0.017398696324171764
0.00012476595526308696,0.0174121362811639
0.00012621213145225474,0.0174121362811639
0.00012767507043192657,0.0174121362811639
0.0001291549665014884,0.01745783213493717
0.00013065201621247213,0.01745783213493717
0.00013216641839466052,0.01749613601236476
0.00013369837418249466,0.01749613601236476
0.00013524808704178755,0.0175391438747396
0.0001368157627967472,0.0175391438747396
0.00013840160965731315,0.01756535179087427
0.00014000583824680976,0.01756535179087427
0.00014162866162991988,0.017687655399502723
0.0001432702953409831,0.017687655399502723
0.00014493095741262166,0.017693703380149185
0.00014661086840469845,0.017693703380149185
0.00014831025143361044,0.01770781533499093
0.00015002933220192182,0.01770781533499093
0.00015176833902834055,0.01772864726832874
0.00015352750287804228,0.01772864726832874
0.000155307057393346,0.017742759223170486
0.00015710723892474503,0.017742759223170486
0.00015892828656229778,0.01777232712855319
0.00016077044216738237,0.01777232712855319
0.00016263395040481922,0.01783885491566427
0.00016451905877536624,0.01783885491566427
0.00016642601764859036,0.017875142799543043
0.00016835508029612023,0.01788186277803911
0.00017030650292528443,0.01788186277803911
0.0001722805447131394,0.017908742692023385
0.00017427746784089192,0.017908742692023385
0.00017629753752872057,0.017950406558699013
0.0001783410220710008,0.017999462401720314
0.00018040819287193827,0.017999462401720314
0.00018249932448161524,0.0180176063436597
0.00018461469463245476,0.0180176063436597
0.0001867545842761076,0.01802634231570459
0.00018891927762076664,0.018043142261944763
0.00019110906216891378,0.018043142261944763
0.0001933242287555045,0.0180565822189369
0.00019556507158659492,0.01808682212216921
0.00019783188827841644,0.01808682212216921
0.0002001249798969037,0.018100934077010956
0.00020244465099768038,0.01811706202540152
0.00020479120966650856,0.01811706202540152
0.0002071649675602069,0.018163429877024396
0.0002095662399480433,0.0182131577178953
0.0002119953457536071,0.01824138162757879
0.00021445260759716674,0.01824138162757879
0.00021693835183851843,0.01826355755661582
0.00021945290862033137,0.018292453464148914
0.0002219966119119955,0.018320677373832403
0.0002245697995539774,0.018320677373832403
0.0002271728133026905,0.01834554129426786
0.0002298059988758851,0.01836704522545528
0.0002324697059985648,0.018399973120086018
0.00023516428844943486,0.018399973120086018
0.00023789010410788932,0.01840602110073248
0.00024064751500154242,0.01843962099321282
0.00024343688735431105,0.018454404945904175
0.00024625859163505465,0.01847053289429474
0.00024911300260677886,0.018498084806128617
0.0002520004993764092,0.018503460788925473
0.0002549214654451423,0.018503460788925473
0.0002578762887593801,0.018522276728714468
0.0002608653617622548,0.01853101270075936
0.00026388908144575103,0.018586788522276725
0.0002669478494034321,0.018600228479268864
0.00027004207188377727,0.018642564343794098
0.0002731721598441376,0.018707748135205968
0.000276338529005317,0.018732612055641425
0.00027954159990678566,0.01875680397822727
0.0002827817979625341,0.018794435857805252
0.0002860595535175742,0.018799139842752503
0.000289375301905095,0.018824003763187956
0.0002927294835042816,0.018846179692224983
0.00029612254379880347,0.01887037161481083
0.00029955493343598134,0.018882467576103755
0.0003030271082866396,0.018910019487937642
0.0003065395295056527,0.018935555406222698
0.00031009266359319264,0.018960419326658155
0.00031368698245668765,0.018976547275048723
0.00031732296347349763,0.019004099186882603
0.00032100108955431715,0.019013507156777097
0.00032472184920731285,0.019024259122370806
0.00032848573660300434,0.01906457899334722
0.0003322932516398972,0.019067938982595255
0.0003361449000108765,0.019092802903030708
0.0003400411932703706,0.01910288287077481
0.00034398264890229247,0.019106242860022847
0.00034796979038876914,0.019129762784759093
0.0003520031472796679,0.01914790672669848
0.0003560832552629278,0.019169410657885893
0.000360210656235707,0.01918621060412607
0.00036438589837635443,0.019204354546065453
0.0003686095362172158,0.019225186479403265
0.00037288213071828336,0.01925408238693636
0.00037720424934169976,0.019322626167596266
0.00038157646612712486,0.019331362139641158
0.00038599936176797673,0.019340770109535648
0.00039047352368855597,0.019360930045023855
0.0003949995461220643,0.01939251394395538
0.000399578030189527,0.01940998588804516
0.00040420958397963103,0.01942880182783415
0.0004088948226294864,0.019436193804179828
0.00041363436840632776,0.019451649754720784
0.00041842885079015847,0.019461729722464887
0.0004232789065573553,0.019471137692359385
0.00042818517986524155,0.0195020495934413
0.0004331483223376403,0.019527585511726363
0.00043816899315141946,0.019546401451515354
0.00044324785912404005,0.019569249378401987
0.00044838559480211905,0.019600161279483906
0.0004535828825510191,0.019608897251528794
0.00045884041264547613,0.019632417176265037
0.0004641588833612782,0.019651905113903634
0.0004695390010680063,0.019657953094550096
0.0004749814803228505,0.019686177004233585
0.0004804870439655134,0.019713056918217862
0.0004860564232142139,0.01973523284725489
0.0004916903577628031,0.019757408776291917
0.0004973895958790067,0.01980176063436597
0.0005031548945038057,0.019813856595658895
0.0005089870193519685,0.019839392513943954
0.0005148867450137498,0.019852160473086484
0.0005208548550577665,0.019862912438680196
0.0005268921421350677,0.019867616423627443
0.0005329994080844093,0.019900544318258183
0.0005391774640387505,0.019932800215039313
0.0005454271305329836,0.01996572810967005
0.0005517492376129129,0.020000671997849606
0.0005581446249454966,0.02001276795914253
0.0005646141419303673,0.020026879913984275
0.0005711586478126435,0.02004300786237484
0.0005777790117970507,0.020061151804314226
0.0005844761131633638,0.020091391707546535
0.0005912508413831881,0.02013171157852295
0.0005981040962380944,0.020158591492507226
0.0006050367879391225,0.020180095423694644
0.0006120498372476703,0.02018748740004032
0.0006191441755977848,0.02021571130972381
0.0006263207452198692,0.020238559236610443
0.0006335804992658254,0.02024796720650494
0.0006409244019356456,0.020270815133391573
0.0006483534286054727,0.020299039043075062
0.0006558685659571436,0.020362206840938108
0.0006634708121092351,0.020374302802231032
0.0006711611767496287,0.02039446273771924
0.0006789406812696112,0.020429406625898795
0.0006868103588995307,0.02045225455278543
0.000694771254846024,0.020481150460318526
0.0007028244264308353,0.020539614273234325
0.0007109709432312439,0.02055775821517371
0.0007192118872221193,0.020583294133458774
0.0007275483529196233,0.020606814058195012
0.0007359814475265771,0.020654525905517102
0.0007445122910795143,0.02066594986896042
0.0007531420165974376,0.02069753376789194
0.0007618717702322999,0.02070425374638801
0.0007707027114212304,0.020727101673274646
0.0007796360130405236,0.02075398158725892
0.0007886728615614156,0.02076742154425106
0.0007978144572076629,0.020808413413077077
0.0008070620141149507,0.02083193333781332
0.0008164167604921472,0.020852093273301526
0.0008258799387844272,0.02087762919158659
0.0008354528058382871,0.020893085142127548
0.0008451366330684721,0.020929373026006316
0.0008549327066268384,0.02095289295074256
0.0008648423275731727,0.02097170889053155
0.0008748668120479914,0.02098716484107251
0.0008850074914473438,0.0210059807808615
0.00089526571259964,0.021028156709898528
0.0009056428379445294,0.02105167663463477
0.0009161402457138521,0.02107116457227337
0.0009267593301146883,0.02110073247765607
0.0009375015015145289,0.0211229084066931
0.0009483681866285928,0.02114642833142934
0.0009593608287093146,0.02117868422821047
0.0009704808877380307,0.02119010819165379
0.0009817298406188842,0.02120690813789396
0.00099310918137498,0.02122169209058531
0.0010046204213468132,0.021251259995968014
0.001016265089392995,0.02126268395941133
0.0010280447320933097,0.02128015590350111
0.0010399609139541202,0.021313755795981455
0.0010520152176161591,0.02133324373362005
0.0010642092440647246,0.021352059673409047
0.001076544612842316,0.021370203615348433
0.0010890229622637305,0.021391035548686245
0.001101645949633657,0.021407835494926412
0.001114415251466788,0.0214353874067603
0.0011273325637104871,0.02145890733149654
0.0011403996019700331,0.02149586721322492
0.0011536181017364785,0.02151938713796116
0.0011669898186171474,0.021546267051945435
0.0011805165285688054,0.02156441099388482
0.0011942000281335325,0.02157583495732814
0.0012080421346773289,0.021604058867011625
0.0012220446866314887,0.021634298770243938
0.0012362095437367692,0.02164841072508568
0.0012505385872903913,0.021675290639069957
0.0012650337203959038,0.021690074591761303
0.0012796968682159415,0.021709562529399908
0.001294529978227916,0.021735098447684967
0.0013095350204826678,0.02175189839392514
0.0013247139878661174,0.021769370338014918
0.0013400688963639508,0.021792218264901554
0.001355601785329369,0.02180498622404408
0.0013713147177539455,0.021819770176735434
0.001387209780541621,0.021833882131577175
0.001403289084785873,0.02184665009071971
0.0014195547660501016,0.021860762045561456
0.0014360089846512606,0.0218748740004032
0.0014526539259467812,0.02190175391438747
0.0014694918006248172,0.021933337813318996
0.0014865248449978572,0.021952153753107988
0.0015037553212997384,0.021982393656340297
0.001521185517986105,0.0220018815939789
0.0015388177500383464,0.022018009542369467
0.001556654359271062,0.02205362542839863
0.0015746977146430866,0.022073113366037227
0.001592950212572123,0.022097305288623074
0.0016114142772530198,0.022125529198306564
0.0016300923609797412,0.022153081110140447
0.0016489869444710648,0.022167865062831797
0.001668100537200059,0.02218533700692158
0.0016874356777273757,0.022205496942409787
0.001706994934038408,0.022241112828438953
0.001726780903884356,0.022275384718768897
0.0017467962151272458,0.022294200658557896
0.0017670435260889468,0.022306968617700422
0.0017875255259042354,0.02232914454673745
0.0018082449348779518,0.022366104428465827
0.0018292045048462937,0.02240306431019421
0.0018504070195423021,0.022422552247832805
0.0018718552949655793,0.022448088166117867
0.0018935521797562953,0.02246690410590686
0.0019155005555735278,0.0224904240306431
0.0019377033374779887,0.022515959948928164
0.0019601634743191855,0.022540823869363617
0.001982883949127071,0.022568375781197504
0.002005867779508234,0.022588535716685704
0.002029118018046678,0.02262011961561723
0.002052637752709252,0.022650359518849538
0.0020764301072557748,0.022698743364021234
0.0021004982416539153,0.02273032726295276
0.0021248453524988827,0.022755191183388212
0.0021494746734379805,0.022780727101673275
0.00217438947560008,0.02281432699415362
0.0021995930680300748,0.022847926886633962
0.0022250887981283695,0.02287211880921981
0.002250880052095462,0.0229003427189033
0.00227697025538168,0.02292587863718836
0.0023033628731421313,0.02295410254687185
0.002330061410696925,0.02297963846515691
0.002357069413996728,0.023004502385592367
0.0023843904700937206,0.02302936630602782
0.002412028207618007,0.023064982192056986
0.00243998629725955,0.023097910086687722
0.0024682684522556926,0.023126805994220817
0.0024968784288843266,0.023157717895302736
0.0025258200269627847,0.02318862979638465
0.002555097090352507,0.023224917680263423
0.0025847135074695635,0.023252469592097307
0.002614673211801092,0.02329682145017136
0.00264498018242772,0.0233398293125462
0.002675638444552045,0.0233693972179289
0.0027066520700332413,0.023396949129762784
0.0027380251779278576,0.023424501041596667
0.0027697619350368907,0.023464820912573077
0.002801866556459195,0.02349102882870775
0.002834343306151309,0.02352059673409045
0.0028671964974937695,0.02356158860291647
0.0029004304938639917,0.02359854848464485
0.002934049709215787,0.02364827632551576
0.0029680586086656023,0.02370674013843156
0.003002461709085549,0.023746388011558366
0.0030372635797033115,0.02380485182447416
0.0030724688427090033,0.02383173173845844
0.003108082173869064,0.023892883542772664
0.0031441083031472647,0.023925139439553794
0.00318055201533292,0.023964115314830992
0.0032174181506763717,0.02400779517505544
0.003254711605531848,0.024051475035279886
0.003292437333007769,0.024101202876150796
0.0033306003436245884,0.024140178751427994
0.003369205705980267,0.024187890598750084
0.003408258547423452,0.02423627444392178
0.0034477640547344642,0.024286002284792687
0.0034877274748141775,0.024355890061151804
0.003528154115380883,0.024406961897721926
0.0035690493456752297,0.02445400174719441
0.0036104185971733375,0.024499697600967676
0.0036522673643081755,0.024560849405281904
0.0036946012051993025,0.024604529265506346
0.003737425742391064,0.02465291311067804
0.0037807466635993493,0.024711376923593847
0.0038245697224669993,0.02477051273435925
0.0038689007393279753,0.024823600564478195
0.003913745601980384,0.024864592433304213
0.0039591102664684585,0.02490020831933338
0.004005000757873611,0.024945232175257036
0.004051423171114647,0.024993616020428735
0.0040983836717572615,0.025054767824742964
0.004145888496832911,0.025107855654861906
0.004193943955667186,0.025152879510785563
0.004242556430717777,0.0252147033129494
0.004291732378422158,0.025259055171023455
0.004341478330055092,0.025313486996841612
0.004391800892596086,0.02536052684631409
0.004442706749606883,0.025418318661380286
0.004494202662119142,0.025475438478596867
0.0045462954695324,0.025539278274309525
0.004598992090522438,0.02559505409582689
0.004652299523960189,0.02567502183993011
0.004706224849841282,0.02571466971305692
0.004760775230226368,0.02576708554532626
0.00481595791019235,0.025839661313083795
0.004871780218794631,0.025910221087292518
0.004928249570040513,0.02597473288085478
0.004985373463873894,0.02603991667226665
0.005043159487171359,0.02611249244002419
0.005101615314749833,0.026177676231436058
0.005160748710385908,0.026228076070156574
0.005220567527846975,0.02632013977555272
0.005281079711934331,0.02636919561857402
0.005342293299538352,0.026431019420737854
0.005404216420705915,0.026503595188495398
0.00546685729972018,0.026584234930448224
0.0055302242561929005,0.02663665076271756
0.005594325706169377,0.026703850547678248
0.005659170163246243,0.026792554263826356
0.005724766239702178,0.026868490020831935
0.005791122647641758,0.02694173778643908
0.005858248200152536,0.027012297560647804
0.005926151812475552,0.027096969289698274
0.005994842503189409,0.027174249042403065
0.006064329395408062,0.027262952758551173
0.006134621717992506,0.02734964048115046
0.0062057288067765,0.027437000201599355
0.0062776601058065,0.027513607956454543
0.006350425168595962,0.027620455614542034
0.00642403365939419,0.027694375377998792
0.006498495354469888,0.02778240709629729
0.006573820143409586,0.02785834285330287
0.006650018030431118,0.027974598481284862
0.006727099135712337,0.028053894227538474
0.006805073696735206,0.028176869834016533
0.0068839520696454964,0.02827498152005914
0.006963744730628222,0.02838787715879309
0.007044462277299037,0.02848464484913648
0.007126115430111745,0.02858275653517909
0.007208715033782135,0.028689604193266584
0.007292272058728313,0.02877225992876823
0.007376797602527731,0.028877763591156513
0.007462302891391108,0.028989315234191255
0.007548799281653432,0.029098850883677176
0.007636298261282241,0.029197634567569387
0.0077248114514034,0.029300450238559234
0.007814350607844541,0.029403937907398692
0.00790492762269642,0.029520865533230294
0.007996554525892346,0.029604193266581546
0.008089243486805939,0.02971507291176668
0.008183006815867389,0.02984947248168806
0.008277856966198472,0.029974464081714936
0.00837380653526649,0.030086687722599287
0.008470868266557402,0.03020899133122774
0.008569055051268348,0.03034876688394597
0.008668379930019773,0.03047980646461932
0.008768856094587427,0.030596062092601305
0.008870496889654403,0.03073718164101875
0.00897331581458352,0.03085612526039917
0.009077326525210223,0.030977084873328408
0.009182542835656282,0.031094012499160006
0.009288978720164497,0.031225052079833344
0.009396648314954691,0.031351387675559436
0.009505565920101192,0.0314945232175257
0.009615746001432095,0.031622874806800615
0.009727203192450537,0.031753242389624355
0.009839952296278227,0.03188360997244809
0.009954008287621519,0.03205026543915059
0.010069386314760271,0.032212888918755456
0.010186101701559752,0.03234930448222566
0.010304169949505875,0.03248773603924467
0.01042360673976401,0.032653719508097576
0.010544427935261684,0.03281432699415362
0.010666649582795389,0.03298031046300652
0.010790287915161836,0.03314360594046099
0.01091535935331391,0.03331698138565956
0.011041880508541602,0.03346347691687387
0.011169868184678225,0.03361870842013306
0.011299339380332217,0.03377259592769303
0.011430311291144786,0.033941939385793964
0.011562801312073753,0.03409045091055709
0.011696827039703846,0.03426248236005645
0.01183240627458378,0.034437201800954234
0.011969557023590427,0.03460452926550635
0.012108297502320394,0.03475841677306633
0.012248646137509308,0.034943888179557826
0.012390621569479156,0.03511927961830522
0.012534242654613994,0.03528795107855655
0.01267952846786434,0.03547342248504805
0.012826498305280598,0.03564074994960016
0.012975171686575868,0.03581546939049795
0.013125568357718427,0.03600430078623748
0.013277708293554291,0.03619649217122505
0.013431611700460153,0.03640682749815201
0.013587299019027091,0.036586922921846655
0.013744790926775366,0.03676097036489483
0.013904108340900697,0.03697130569182179
0.014065272421052363,0.03715341710906525
0.014228304572143519,0.03736711242524023
0.014393226447194065,0.03758819971776091
0.014560059950206485,0.03776627914790672
0.014728827239075018,0.03797930246623211
0.014899550728528537,0.03816141388347557
0.015072253093107555,0.0383596532491096
0.01524695727017573,0.03855386062764599
0.015423686462966274,0.03880384382769976
0.01560246414366368,0.03904509105570862
0.015783314056521166,0.03924870640413951
0.01596626022101425,0.03945299375042
0.01615132693503091,0.039664673073046164
0.01633853877809862,0.03991062428600228
0.016527920614648955,0.04015254351186076
0.0167194975973199,0.04036556683018615
0.016913295170296487,0.040608158053894235
0.01710933907269015,0.04083730932061018
0.01730765534195726,0.041069148578724554
0.01750827031735725,0.04128015590350111
0.017711210643450888,0.041557019017539144
0.017916503273639015,0.041804314226194475
0.018124175473742375,0.04203144949936159
0.018334254825622908,0.04228210469726497
0.018546769230846995,0.042505207983334445
0.018761746914391215,0.04278610308447013
0.018979216428391014,0.04306767018345541
0.019199206655932846,0.04333714132114778
0.019421746814890263,0.043593172501848
0.019646866461804465,0.04385861165244272
0.01987459549580984,0.04416302667831463
0.02010496416260499,0.04441032188696996
0.02033800305846982,0.044676433035414284
0.020573743134329137,0.04494456017740743
0.02081221569986339,0.04524897520327935
0.021053452427667062,0.04553390229151267
0.02129748535745521,0.04583428533028695
0.021544346900318843,0.046139372354008466
0.02179406984302956,0.04640279551105436
0.0220466873523941,0.04668436261003965
0.022302232979659387,0.04701431355419663
0.022560740664968614,0.047281096700490556
0.022822244741868985,0.04756333579732545
0.023086779941871697,0.047861030844701294
0.023354381399064792,0.0482030777501512
0.023625084654779475,0.04854781264699953
0.023898925662310503,0.04887843558900612
0.024175940791691306,0.04918621060412607
0.024456166834524465,0.049529601505275175
0.024739641008868142,0.04980713661716282
0.025026400964179192,0.05012566359787649
0.025316484786313556,0.05044956656138701
0.025609931002584595,0.05076607754855185
0.025906778586880088,0.05112022041529467
0.026207066964838526,0.05145823533364693
0.02651083601908539,0.051821786170284254
0.026818126094530156,0.05215240911229084
0.02712897800372467,0.05250319198978563
0.027443433032283655,0.0528714468113702
0.02776153294436801,0.05325717357704455
0.028083319988231725,0.053710772125529195
0.028408836901833042,0.05410859485249647
0.028738126918510663,0.05451649754720785
0.029071233772725785,0.05493380821181373
0.029408201705870638,0.05533431893017943
0.029749075472144403,0.055696525771117535
0.030093900344497212,0.056103084470129704
0.03044272212064303,0.056500235199247364
0.030795587129142266,0.056871178012230364
0.03115254223555488,0.057233384853168465
0.03151363484866479,0.05767824742960822
0.031878912926776456,0.05809287010281568
0.03224842498408442,0.05857738055238223
0.0326222200971167,0.05899401921913851
0.03300034791125285,0.05944694576977354
0.03338285864731761,0.05985148847523688
0.033769803108250916,0.06027820710973725
0.03416123268585528,0.060680733821651775
0.034557199367621395,0.0611229084066931
0.03495775574363275,0.06157583495732814
0.035362955013550426,0.062061017404744304
0.03577285099367873,0.06254552785431086
0.0361874981241128,0.06303877427592232
0.03660695147596903,0.06357234056851017
0.03703126675869927,0.06409045091055708
0.03746050032748993,0.06459579329346146
0.037894709190746674,0.06510919965056113
0.03833395101766601,0.06562529399905921
0.03877828414589457,0.06617969222498489
0.03922776758927719,0.06669175458638532
0.03968246104569482,0.06723405685101808
0.040142424904993215,0.06772864726832874
0.040607720257003654,0.06827901350715677
0.041078408899656464,0.06877561991801626
0.04155455334718875,0.0693353941267388
0.04203621683844714,0.06982192056985417
0.04252346334528682,0.0703420469054499
0.04301635758106795,0.07087023721524091
0.0435149650092505,0.0714064914992272
0.044019351852088745,0.07191250587998119
0.044529585099426554,0.07248034406289901
0.04504573251759458,0.07304885424366643
0.04556786265841064,0.07362072441368188
0.046096044868284336,0.07417041865466031
0.04663034929742731,0.0747543847859687
0.04717084690917017,0.07526241516027148
0.047717609489387455,0.07585175727437672
0.04827070965603183,0.07641892345944493
0.0488302208687788,0.0770230495262415
0.0493962174387832,0.07764935152207514
0.04996877453854884,0.07823331765338351
0.0505479682119124,0.07885961964921713
0.05113387538414326,0.07945164975472079
0.05172657387216019,0.08005308783011895
0.05232614239486662,0.08067938982595255
0.052932660583605615,0.08127209192930582
0.05354620899273607,0.08190981788858274
0.05416686911033152,0.08251595994892817
0.05479472336900287,0.08317720583294133
0.05542985515684669,0.0838297157449096
0.05607234882852033,0.08452724951280156
0.05672228971644543,0.08519588737316039
0.05737976414214134,0.08584705328942947
0.05804485942768978,0.08649956320139776
0.05871766390733255,0.08723607284456689
0.05939826693920356,0.08793831059740609
0.060086758917196864,0.08863046838250117
0.0607832312829723,0.08937033801491834
0.06148777653810023,0.09006518379141186
0.062200488256347115,0.09075935757005578
0.06292146109610344,0.09145285935085007
0.06365079081295572,0.09221154492305625
0.06438857427240419,0.09300920637053961
0.06513490946272803,0.09374504401585916
0.0658898955079995,0.0944613937235401
0.06665363268124913,0.09522075129359585
0.06742622241778341,0.09606007660775487
0.06820776732865685,0.09688864995632014
0.06899837121430018,0.09767354344466098
0.0697981390783066,0.09851622874806801
0.07060717714137772,0.09937437000201599
0.07142559285543126,0.10019958336133324
0.07225349491787214,0.10100262079161346
0.07309099328602911,0.10185673005846381
0.07393819919175866,0.10275115919629059
0.07479522515621821,0.10368120422014651
0.07566218500481055,0.10463745716013709
0.07653919388230147,0.10562059001411195
0.0774263682681127,0.10648881123580405
0.07832382599179197,0.10735770445534573
0.07923168624866253,0.10824406961897722
0.08015006961565405,0.10921174652241113
0.08107909806731686,0.11016867146025133
0.08201889499202203,0.11113500436798603
0.08296958520834907,0.11214098514884754
0.08393129498166364,0.11318862979638467
0.08490415204088747,0.11423761843962099
0.0858882855954625,0.11522007929574625
0.08688382635251184,0.11616490827229353
0.08789090653419954,0.11718365701229756
0.08890965989529158,0.11821920569854179
0.08994022174092044,0.11924803440628991
0.09098272894455559,0.12028358309253409
0.09203731996618221,0.12132652375512398
0.09310413487069075,0.12242591223708084
0.09418331534647952,0.12351522075129359
0.0952750047242729,0.1246287211880922
0.09637934799615785,0.1257139977152073
0.09749649183484087,0.1268570660573886
0.0986265846131282,0.12796317451784156
0.09976977642363201,0.12912304280626302
0.10092621909870483,0.1301942073785364
0.10209606623060476,0.13129695584974127
0.10327947319189525,0.1324890800349439
0.10447659715608053,0.1336509643169142
0.10568759711848051,0.13481284859888448
0.10691263391734772,0.13602714871312413
0.10815187025522892,0.13723338485316847
0.10940547072057435,0.13844029299106242
0.11067360180959745,0.13964384113970837
0.11195643194838795,0.14097202693130786
0.11325413151528127,0.14228412069081378
0.11456687286348727,0.14353336469323297
0.11589483034398118,0.14486660842685303
0.11723818032865997,0.14613870035615883
0.11859710123376706,0.1474625361198844
0.11997177354358855,0.14885222767287146
0.12136237983442417,0.15029030307103014
0.12276910479883604,0.15167058665412272
0.12419213527017846,0.15306968617700423
0.12563166024741215,0.15456488139237953
0.12708787092020596,0.15603319669377055
0.12856096069432965,0.15754317586183725
0.130051125217341,0.15903837107721258
0.13155856240457053,0.16056044620657214
0.1330834724654076,0.1620388414757073
0.1346260579298911,0.16355688461796922
0.13618652367560827,0.16502318392581145
0.1377650769549055,0.16655399502721588
0.13936192742241435,0.1680424702640952
0.14097728716289676,0.16958067334184532
0.142611370719413,0.17119951616154827
0.14426439512181588,0.1727525031919898
0.14593657991557576,0.174316242188025
0.1476281471909391,0.17595121295611854
0.14933932161242533,0.1775955916941066
0.15107033044866555,0.17917008265573547
0.15282140360258709,0.18075532558295812
0.15459277364194784,0.18241784826288557
0.15638467583022478,0.18408238693636178
0.15819734815786016,0.1857637255560782
0.16003103137387018,0.18741885625965998
0.16188596901781993,0.18911901081916538
0.1637624074521689,0.19079295746253613
0.16566059589499152,0.19241448827363752
0.16758078645307686,0.1941522747127209
0.16952323415541215,0.19578858947651367
0.1714881969870541,0.1974134802768631
0.17347593592339325,0.19912438680196223
0.1754867149648152,0.2008144613937235
0.1775208011717636,0.20258248773603924
0.1795784647002097,0.20437336200524156
0.18165997883753285,0.20619380417982663
0.18376562003881725,0.20792419864256434
0.18589566796356882,0.20977219272898323
0.18805040551285834,0.2115341710906525
0.1902301188668946,0.21342114105234863
0.19243509752303323,0.21526846314091794
0.19466563433422632,0.21724144882736374
0.19692202554791735,0.21922182649015523
0.19920457084538712,0.22117465224111282
0.20151357338155584,0.2230777501511995
0.20384933982524642,0.22504468785699885
0.20621218039991446,0.22710839325314156
0.2086024089248505,0.22923728244069622
0.21102034285685967,0.23137961158524295
0.21346630333242453,0.23364021235132046
0.21594061521035676,0.23589409313890197
0.21844360711494284,0.2382124857200457
0.22097561147959033,0.24050668637860356
0.22353696459097966,0.24293259861568445
0.22612800663372795,0.2452926550635038
0.2287490817355704,0.24769773536724685
0.2314005380130654,0.25012095961292924
0.23408272761782944,0.25267858342853305
0.23679600678330787,0.2551394395537934
0.23954073587208793,0.2576910153887508
0.24231727942376008,0.26032591895705937
0.24512600620333397,0.26294603857267657
0.24796728925021602,0.26556078220549695
0.2508415059277541,0.26832806935017806
0.2537490379733572,0.27104092466904106
0.2566902715491952,0.2738135877965191
0.25966559729348726,0.27653786707882533
0.26267541037238384,0.27930448222565685
0.26572011053245065,0.2821456891337948
0.26880010215376077,0.2850272159129091
0.2719157943036019,0.2879147906726699
0.2750676007908067,0.2908406693098582
0.2782559402207126,0.2937020361534843
0.28148123605075814,0.2967885222767287
0.28474391664672477,0.29987836838922116
0.28804441533962977,0.30313957395336333
0.2913831704832789,0.30634567569383775
0.2947606255124859,0.3095000335998925
0.29817722900196736,0.31273301525435115
0.30163343472591975,0.3161534843088502
0.30512970171828707,0.31959209730528865
0.30866649433372745,0.3230622942006586
0.3122442823092858,0.32653853907667496
0.3158635408267819,0.330040991868826
0.31952475057592133,0.33350984476849677
0.32322839781813806,0.3372065049391842
0.3269749744511768,0.34095020495934414
0.33076497807442423,0.34476715274511116
0.3345989120549975,0.34859552449432163
0.3384772855945983,0.35249781600698876
0.34240061379714254,0.35644109938848195
0.34636941773717345,0.3605039983872052
0.3503842245290676,0.3645124655601102
0.3544455673970435,0.36873328405349104
0.3585539857459817,0.37284927088233316
0.36271002523306484,0.3771225052079833
0.3669142378402494,0.38148713124118
0.3711671819475767,0.385922989046435
0.37546942240733366,0.39028895907533095
0.37982153061907364,0.3948202405752302
0.3842240846055061,0.39920166655466705
0.38867766908926676,0.40383105974060884
0.393182875570577,0.40846582890934746
0.39774030240580366,0.41319467777703106
0.40235055488692933,0.4179100866877226
0.4070142453219439,0.42277064713392914
0.4117319931161679,0.42754317586183727
0.4165044248545185,0.43239432833814934
0.42133217438472886,0.43735904845104495
0.4262158829015325,0.4423472884886769
0.43115619903182284,0.4474336402123513
0.43615377892080054,0.45269403937907404
0.441209286319119,0.4577729991264028
0.4463233926710397,0.46286539883072375
0.4514967772036102,0.4683038774275922
0.4567301270168747,0.47356494859216447
0.4620241371751313,0.47906726698474567
0.46737951079924633,0.484567569383778
0.47279695916003905,0.4900147839526913
0.4782772017727485,0.49578388549156643
0.4838209664925957,0.5015704589745312
0.48942898961145315,0.5073845843693301
0.49510201595563513,0.5133337813318997
0.5008407989848213,0.5191378267589544
0.5066461008921268,0.5249492641623548
0.5125186927053332,0.5311316443787379
0.5184593543892912,0.537293864659633
0.5244688749495119,0.5435508366373228
0.5305480525369574,0.5498111686042605
0.5366976945540476,0.5561373563604597
0.5429186177618943,0.5624574961360123
0.5492116483887789,0.5690350110879645
0.5555776222398878,0.5755083663732277
0.5620173848083188,0.5821167932262616
0.5685317913873753,0.5887393320341376
0.5751217071841613,0.5953329749344801
0.5817880074344935,0.6023170485854445
0.5885315775191451,0.6092937302600633
0.595353313081437,0.6163335797325449
0.6022541201461928,0.6234224850480479
0.6092349152400711,0.6305994220818494
0.6162966255132942,0.6378119750016801
0.6234401888627864,0.6449687520999933
0.6306665540567405,0.6522733687252201
0.6379766808606282,0.65953833747732
0.6453715401646701,0.66668369061219
0.6528521141127848,0.6743572340568511
0.6604193962330305,0.681835898125126
0.6680743915695615,0.6894220818493381
0.675818116816111,0.6970196895369936
0.6836516004510238,0.7048518244741616
0.6915758828738525,0.7125320878973188
0.6995920165435374,0.7203776627914792
0.707701066118189,0.7282803575028559
0.7159041085964888,0.7363013238357637
0.7242022334607315,0.7443478260869566
0.732596542821523,0.7524756400779518
0.741088151564157,0.7607875814797393
0.7496781874966877,0.7691378267589543
0.7583677914997191,0.777490760029568
0.7671581176779302,0.7858786371883609
0.7760503335133571,0.794244338418117
0.7850456200204509,0.8028163429877024
0.794145171902934,0.811374235602446
0.8033501977124734,0.8200537598279686
0.8126619200091946,0.8288770915933069
0.822081575524054,0.8376385995564813
0.8316104153230961,0.8463456756938378
0.8412497049736118,0.8552624151602715
0.8510007247122247,0.8643874739600834
0.8608647696149244,0.8734769168738661
0.8708431497690724,0.8824837040521472
0.880937190447399,0.8916329547745446
0.8911482322840202,0.9009441569786978
0.9014776314524917,0.9102620791613468
0.9119267598459299,0.919832672535448
0.9224970052592174,0.9293091862106042
0.9331897715733238,0.9388199717760903
0.9440064789417604,0.9484349170082655
0.9549485639791966,0.9584194610577246
0.9660174799522646,0.9684322290168671
0.9772146969725725,0.9784523889523553
0.9885417021919574,0.9888710436126604
1.0,0.9999979840064512


==> data/EEG/LiRA/LSTM-offline/total/roc_SMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.01279013507156777
1.0233165783302449e-05,0.01279013507156777
1.0351779556301762e-05,0.01279013507156777
1.0471768194855202e-05,0.01279013507156777
1.05931476351837e-05,0.01279013507156777
1.0715933998226711e-05,0.01279013507156777
1.084014359178331e-05,0.01279013507156777
1.09657929126781e-05,0.01279013507156777
1.1092898648952227e-05,0.01279013507156777
1.1221477682079803e-05,0.01279013507156777
1.1351547089209991e-05,0.01279013507156777
1.148312414543511e-05,0.01279013507156777
1.1616226326085018e-05,0.01279013507156777
1.1750871309048075e-05,0.01279013507156777
1.1887076977119033e-05,0.01279013507156777
1.2024861420374123e-05,0.01279013507156777
1.216424293857368e-05,0.01279013507156777
1.2305240043592616e-05,0.01279013507156777
1.244787146187906e-05,0.01279013507156777
1.259215613694151e-05,0.01279013507156777
1.2738113231864785e-05,0.01279013507156777
1.288576213185518e-05,0.01279013507156777
1.3035122446815089e-05,0.01279013507156777
1.3186214013947484e-05,0.01279013507156777
1.3339056900390587e-05,0.01279013507156777
1.3493671405883065e-05,0.012894294738256836
1.3650078065460137e-05,0.012894294738256836
1.3808297652180924e-05,0.012894294738256836
1.3968351179887397e-05,0.012894294738256836
1.4130259905995336e-05,0.012894294738256836
1.429404533431761e-05,0.012894294738256836
1.4459729217920196e-05,0.012894294738256836
1.4627333562011299e-05,0.012894294738256836
1.4796880626863964e-05,0.012894294738256836
1.4968392930772556e-05,0.012894294738256836
1.514189325304352e-05,0.012894294738256836
1.53174046370208e-05,0.012894294738256836
1.5494950393146317e-05,0.012894294738256836
1.567455410205595e-05,0.012894294738256836
1.5856239617711373e-05,0.012894294738256836
1.60400310705682e-05,0.012894294738256836
1.622595287078087e-05,0.012894294738256836
1.6414029711444665e-05,0.012894294738256836
1.6604286571875295e-05,0.012894294738256836
1.6796748720926532e-05,0.012894294738256836
1.6991441720346258e-05,0.012953430549022243
1.7188391428171457e-05,0.012953430549022243
1.7387624002162504e-05,0.012953430549022243
1.7589165903277326e-05,0.012953430549022243
1.7793043899185774e-05,0.012953430549022243
1.7999285067824765e-05,0.012953430549022243
1.8207916800994626e-05,0.012953430549022243
1.8418966807997107e-05,0.012953430549022243
1.86324631193156e-05,0.012953430549022243
1.8848434090337955e-05,0.012953430549022243
1.906690840512252e-05,0.012953430549022243
1.9287915080207776e-05,0.012953430549022243
1.9511483468466162e-05,0.012953430549022243
1.9737643263002554e-05,0.012953430549022243
1.9966424501097934e-05,0.012953430549022243
2.0197857568198782e-05,0.01320811773402325
2.0431973201952705e-05,0.01320811773402325
2.066880249629082e-05,0.01320811773402325
2.09083769055575e-05,0.01320811773402325
2.1150728248687946e-05,0.01320811773402325
2.1395888713434215e-05,0.01320811773402325
2.1643890860640203e-05,0.01320811773402325
2.189476762856621e-05,0.01320811773402325
2.2148552337263592e-05,0.01320811773402325
2.2405278693000182e-05,0.01320811773402325
2.266498079273693e-05,0.01320811773402325
2.2927693128656486e-05,0.01320811773402325
2.3193450592744275e-05,0.01320811773402325
2.3462288481422625e-05,0.01320811773402325
2.3734242500238664e-05,0.013424501041596667
2.4009348768606518e-05,0.013424501041596667
2.4287643824604503e-05,0.013424501041596667
2.45691646298279e-05,0.013424501041596667
2.4853948574297985e-05,0.013424501041596667
2.5142033481427965e-05,0.013424501041596667
2.543345761304648e-05,0.013424501041596667
2.5728259674479322e-05,0.013424501041596667
2.6026478819690045e-05,0.013424501041596667
2.63281546564802e-05,0.013424501041596667
2.6633327251749808e-05,0.013424501041596667
2.694203713681882e-05,0.013487668839459715
2.7254325312810276e-05,0.013487668839459715
2.7570233256095827e-05,0.013487668839459715
2.7889802923804396e-05,0.013487668839459715
2.8213076759394707e-05,0.013487668839459715
2.8540097698292373e-05,0.013487668839459715
2.8870909173592345e-05,0.013487668839459715
2.9205555121827452e-05,0.013487668839459715
2.95440799888038e-05,0.013487668839459715
2.9886528735503827e-05,0.013487668839459715
3.0232946844057763e-05,0.013487668839459715
3.0583380323784315e-05,0.01350782877494792
3.0937875717301366e-05,0.01350782877494792
3.12964801067075e-05,0.01350782877494792
3.165924111983521e-05,0.01350782877494792
3.20262069365765e-05,0.01350782877494792
3.2397426295281954e-05,0.01350782877494792
3.277294849923382e-05,0.01350782877494792
3.315282342319423e-05,0.01350782877494792
3.353710152002929e-05,0.01350782877494792
3.392583382740992e-05,0.01378133189973792
3.4319071974590426e-05,0.01378133189973792
3.4716868189265594e-05,0.01378133189973792
3.511927530450728e-05,0.01378133189973792
3.552634676578139e-05,0.01378133189973792
3.5938136638046256e-05,0.01378133189973792
3.6354699612933176e-05,0.01378133189973792
3.677609101601031e-05,0.01378133189973792
3.720236681413066e-05,0.013869363618036423
3.7633583622865324e-05,0.013869363618036423
3.806979871402284e-05,0.013869363618036423
3.8511070023255685e-05,0.013869363618036423
3.895745615775501e-05,0.013869363618036423
3.940901640403448e-05,0.013869363618036423
3.986581073580439e-05,0.013869363618036423
4.032789982193705e-05,0.01400577918150662
4.079534503452449e-05,0.01400577918150662
4.1268208457029516e-05,0.01400577918150662
4.174655289253135e-05,0.01400577918150662
4.223044187206672e-05,0.01400577918150662
4.271993966306776e-05,0.01400577918150662
4.321511127789762e-05,0.01400577918150662
4.371602248248502e-05,0.014164370674013844
4.422273980505897e-05,0.014164370674013844
4.473533054498463e-05,0.014164370674013844
4.525386278170167e-05,0.014164370674013844
4.577840538376616e-05,0.014164370674013844
4.6309028017997366e-05,0.014164370674013844
4.684580115873045e-05,0.014164370674013844
4.738879609717651e-05,0.014230898461124925
4.793808495089107e-05,0.014230898461124925
4.8493740673352334e-05,0.014230898461124925
4.9055837063650453e-05,0.014230898461124925
4.962444877628913e-05,0.014230898461124925
5.0199651331100794e-05,0.014230898461124925
5.0781521123276707e-05,0.014246354411665881
5.137013543351339e-05,0.014246354411665881
5.196557243827657e-05,0.014246354411665881
5.2567911220184194e-05,0.014246354411665881
5.3177231778509664e-05,0.014246354411665881
5.379361503980698e-05,0.014423761843962098
5.441714286865888e-05,0.014423761843962098
5.5047898078549675e-05,0.014423761843962098
5.5685964442864085e-05,0.014423761843962098
5.633142670601352e-05,0.014423761843962098
5.698437059469136e-05,0.014423761843962098
5.764488282925873e-05,0.014504401585914924
5.8313051135262185e-05,0.014504401585914924
5.8988964255084936e-05,0.014504401585914924
5.9672711959733106e-05,0.014504401585914924
6.0364385060758635e-05,0.014504401585914924
6.106407542232036e-05,0.014592433304213425
6.177187597338488e-05,0.014592433304213425
6.248788072006888e-05,0.014592433304213425
6.321218475812448e-05,0.014592433304213425
6.394488428556937e-05,0.014660305087023724
6.468607661546321e-05,0.014660305087023724
6.543586018883229e-05,0.014660305087023724
6.619433458774387e-05,0.014660305087023724
6.696160054853215e-05,0.014660305087023724
6.773775997517745e-05,0.014730864861232446
6.852291595284057e-05,0.014730864861232446
6.9317172761554e-05,0.014730864861232446
7.012063589007177e-05,0.014730864861232446
7.09334120498799e-05,0.014911632282776694
7.17556091893692e-05,0.014911632282776694
7.258733650817246e-05,0.014911632282776694
7.342870447166758e-05,0.014911632282776694
7.42798248256491e-05,0.015001679994624017
7.514081061116962e-05,0.015001679994624017
7.601177617955322e-05,0.015001679994624017
7.689283720758305e-05,0.015001679994624017
7.778411071286482e-05,0.01508500772797527
7.868571506936843e-05,0.01508500772797527
7.959777002314978e-05,0.01508500772797527
8.05203967082547e-05,0.01508500772797527
8.145371766280736e-05,0.015115919629057187
8.239785684528512e-05,0.015115919629057187
8.335293965098187e-05,0.015115919629057187
8.43190929286625e-05,0.015126671594650897
8.529644499741017e-05,0.015126671594650897
8.628512566366886e-05,0.015126671594650897
8.728526623848371e-05,0.015126671594650897
8.829699955494083e-05,0.01517303944627377
8.932045998580959e-05,0.01517303944627377
9.03557834613892e-05,0.01517303944627377
9.140310748756223e-05,0.01525771117532424
9.246257116405733e-05,0.01525771117532424
9.353431520292377e-05,0.01525771117532424
9.461848194721992e-05,0.015329614945232176
9.571521538991856e-05,0.015329614945232176
9.682466119303115e-05,0.015329614945232176
9.794696670695385e-05,0.015358510852765272
9.908228099003788e-05,0.015358510852765272
0.00010023075482838654,0.015358510852765272
0.00010139254075588153,0.015424366642026743
0.00010256779307444219,0.015424366642026743
0.00010375666787451859,0.015424366642026743
0.00010495932305582277,0.015554062227000875
0.00010617591834830001,0.015554062227000875
0.00010740661533334334,0.015554062227000875
0.00010865157746525384,0.01560043007862375
0.00010991097009294972,0.01560043007862375
0.0001111849604819271,0.015633357973254484
0.00011247371783647519,0.015633357973254484
0.00011377741332214914,0.015633357973254484
0.00011509622008850323,0.015728109670049055
0.00011643031329208767,0.015728109670049055
0.00011777987011971193,0.01574625361198844
0.0001191450698119776,0.01574625361198844
0.00012052609368708426,0.01574625361198844
0.00012192312516491107,0.015797325448558563
0.0001233363497913776,0.015797325448558563
0.00012476595526308696,0.015962636919561856
0.00012621213145225474,0.015962636919561856
0.00012767507043192657,0.015962636919561856
0.0001291549665014884,0.01605201263355957
0.00013065201621247213,0.01605201263355957
0.00013216641839466052,0.016138028358309253
0.00013369837418249466,0.016138028358309253
0.00013524808704178755,0.016156844298098248
0.0001368157627967472,0.016156844298098248
0.00013840160965731315,0.016168268261541562
0.00014000583824680976,0.016168268261541562
0.00014162866162991988,0.01620724413681876
0.0001432702953409831,0.01620724413681876
0.00014493095741262166,0.01626637994758417
0.00014661086840469845,0.01626637994758417
0.00014831025143361044,0.016287883878771586
0.00015002933220192182,0.016287883878771586
0.00015176833902834055,0.016303339829312546
0.00015352750287804228,0.016303339829312546
0.000155307057393346,0.016318123782003896
0.00015710723892474503,0.016318123782003896
0.00015892828656229778,0.01633895571534171
0.00016077044216738237,0.01633895571534171
0.00016263395040481922,0.016363819635777165
0.00016451905877536624,0.016363819635777165
0.00016642601764859036,0.016373227605671663
0.00016835508029612023,0.01638196357771655
0.00017030650292528443,0.01638196357771655
0.0001722805447131394,0.016396075532558296
0.00017427746784089192,0.016396075532558296
0.00017629753752872057,0.016404811504603187
0.0001783410220710008,0.016464619313218198
0.00018040819287193827,0.016464619313218198
0.00018249932448161524,0.016478059270210337
0.00018461469463245476,0.016478059270210337
0.0001867545842761076,0.01648545124655601
0.00018891927762076664,0.016490827229352866
0.00019110906216891378,0.016490827229352866
0.0001933242287555045,0.01653114710032928
0.00019556507158659492,0.016553323029366306
0.00019783188827841644,0.016553323029366306
0.0002001249798969037,0.016604394865936428
0.00020244465099768038,0.016607754855184464
0.00020479120966650856,0.016607754855184464
0.0002071649675602069,0.016637322760567168
0.0002095662399480433,0.01664538673476245
0.0002119953457536071,0.01664941872186009
0.00021445260759716674,0.01664941872186009
0.00021693835183851843,0.016660842685303406
0.00021945290862033137,0.01666689066594987
0.0002219966119119955,0.016687722599287684
0.0002245697995539774,0.016687722599287684
0.0002271728133026905,0.016721322491768026
0.0002298059988758851,0.016740810429406627
0.0002324697059985648,0.016756938377797192
0.00023516428844943486,0.016756938377797192
0.00023789010410788932,0.016779786304683825
0.00024064751500154242,0.016790538270277537
0.00024343688735431105,0.01682212216920906
0.00024625859163505465,0.016835562126201197
0.00024911300260677886,0.016846314091794906
0.0002520004993764092,0.0168651300315839
0.0002549214654451423,0.0168651300315839
0.0002578762887593801,0.01687991398427525
0.0002608653617622548,0.016893353941267387
0.00026388908144575103,0.016909481889657952
0.0002669478494034321,0.01692023385525166
0.00027004207188377727,0.016930313822995764
0.0002731721598441376,0.01697466568106982
0.000276338529005317,0.017007593575700558
0.00027954159990678566,0.017031785498286406
0.0002827817979625341,0.017037833478932868
0.0002860595535175742,0.017052617431624218
0.000289375301905095,0.017077481352059675
0.0002927294835042816,0.017092265304751025
0.00029612254379880347,0.017107049257442376
0.00029955493343598134,0.017145353134869968
0.0003030271082866396,0.017148713124118004
0.0003065395295056527,0.017157449096162892
0.00031009266359319264,0.017167529063906995
0.00031368698245668765,0.01717962502519992
0.00031732296347349763,0.01721188092198105
0.00032100108955431715,0.01723069686177004
0.00032472184920731285,0.01724413681876218
0.00032848573660300434,0.017251528795107857
0.0003322932516398972,0.017279080706941737
0.0003361449000108765,0.017296552651031517
0.0003400411932703706,0.017303272629527584
0.00034398264890229247,0.017322760567166185
0.00034796979038876914,0.01733216853706068
0.0003520031472796679,0.01733687252200793
0.0003560832552629278,0.017348296485451248
0.000360210656235707,0.0173825683757812
0.00036438589837635443,0.017389288354277267
0.0003686095362172158,0.017398696324171764
0.00037288213071828336,0.017413480276863114
0.00037720424934169976,0.017430952220952894
0.00038157646612712486,0.01744036019084739
0.00038599936176797673,0.01745783213493717
0.00039047352368855597,0.01746589610913245
0.0003949995461220643,0.017469928096230092
0.000399578030189527,0.017475304079026945
0.00040420958397963103,0.017487400040319873
0.0004088948226294864,0.0174900880317183
0.00041363436840632776,0.017508231973657685
0.00041842885079015847,0.01751091996505611
0.0004232789065573553,0.017516295947852967
0.00042818517986524155,0.017549223842483704
0.0004331483223376403,0.017551911833882133
0.00043816899315141946,0.017566695786573484
0.00044324785912404005,0.01758685572206169
0.00044838559480211905,0.017624487601639677
0.0004535828825510191,0.01762784759088771
0.00045884041264547613,0.017644647537127883
0.0004641588833612782,0.01765136751562395
0.0004695390010680063,0.017657415496270413
0.0004749814803228505,0.01769437537799879
0.0004804870439655134,0.01772327128553189
0.0004860564232142139,0.017729991264027956
0.0004916903577628031,0.017734023251125598
0.0004973895958790067,0.01775955916941066
0.0005031548945038057,0.017768967139305154
0.0005089870193519685,0.017794503057590217
0.0005148867450137498,0.01780861501243196
0.0005208548550577665,0.017829446945769774
0.0005268921421350677,0.017837510919965056
0.0005329994080844093,0.017863718836099725
0.0005391774640387505,0.017875142799543043
0.0005454271305329836,0.017887238760835967
0.0005517492376129129,0.017922854646865126
0.0005581446249454966,0.017930246623210806
0.0005646141419303673,0.017945030575902157
0.0005711586478126435,0.017956454539345475
0.0005777790117970507,0.01796384651569115
0.0005844761131633638,0.01797661447483368
0.0005912508413831881,0.017984006451179358
0.0005981040962380944,0.01800483838451717
0.0006050367879391225,0.01801827834150931
0.0006120498372476703,0.01802567031785498
0.0006191441755977848,0.018042470264095157
0.0006263207452198692,0.01806800618238022
0.0006335804992658254,0.018079430145823534
0.0006409244019356456,0.018091526107116458
0.0006483534286054727,0.018098246085612526
0.0006558685659571436,0.018134533969491294
0.0006634708121092351,0.01814662993078422
0.0006711611767496287,0.01815805389422754
0.0006789406812696112,0.018190981788858272
0.0006868103588995307,0.018203077750151203
0.000694771254846024,0.01822659767488744
0.0007028244264308353,0.018252133593172504
0.0007109709432312439,0.01826758954371346
0.0007192118872221193,0.018284389489953635
0.0007275483529196233,0.018299173442644985
0.0007359814475265771,0.018344869296418254
0.0007445122910795143,0.0183495732813655
0.0007531420165974376,0.01837242120825213
0.0007618717702322999,0.018381157180297023
0.0007707027114212304,0.018397957126537197
0.0007796360130405236,0.018415429070626977
0.0007886728615614156,0.018432229016867148
0.0007978144572076629,0.018452388952355354
0.0008070620141149507,0.018471876889993955
0.0008164167604921472,0.018512868758819974
0.0008258799387844272,0.018540420670653854
0.0008354528058382871,0.018554532625495602
0.0008451366330684721,0.018576036556683016
0.0008549327066268384,0.018583428533028697
0.0008648423275731727,0.018602244472817685
0.0008748668120479914,0.018608292453464147
0.0008850074914473438,0.018640548350245277
0.00089526571259964,0.018664068274981523
0.0009056428379445294,0.018678180229823267
0.0009161402457138521,0.018712452120153218
0.0009267593301146883,0.018736644042739066
0.0009375015015145289,0.018748068006182384
0.0009483681866285928,0.018764867952422555
0.0009593608287093146,0.018780995900813117
0.0009704808877380307,0.018799139842752506
0.0009817298406188842,0.018824003763187956
0.00099310918137498,0.018840803709428127
0.0010046204213468132,0.018847523687924198
0.001016265089392995,0.018864995632013975
0.0010280447320933097,0.01887373160405887
0.0010399609139541202,0.018895235535246288
0.0010520152176161591,0.018924131442779386
0.0010642092440647246,0.018942275384718772
0.001076544612842316,0.018957731335259728
0.0010890229622637305,0.01899536321483771
0.001101645949633657,0.019012835158927495
0.001114415251466788,0.019030979100866877
0.0011273325637104871,0.019066594986896043
0.0011403996019700331,0.019074658961091322
0.0011536181017364785,0.019115650829917348
0.0011669898186171474,0.01913312277400712
0.0011805165285688054,0.019158658692292184
0.0011942000281335325,0.019174114642833143
0.0012080421346773289,0.019194946576170956
0.0012220446866314887,0.019257442376184396
0.0012362095437367692,0.019295746253611988
0.0012505385872903913,0.019321954169746657
0.0012650337203959038,0.019376385995564814
0.0012796968682159415,0.01943753779987904
0.001294529978227916,0.019476513675156237
0.0013095350204826678,0.019503393589140515
0.0013247139878661174,0.019550433438612996
0.0013400688963639508,0.019596129292386265
0.001355601785329369,0.019649889120354813
0.0013713147177539455,0.01967072105369263
0.001387209780541621,0.019690880989180835
0.001403289084785873,0.019721120892413145
0.0014195547660501016,0.019739936832202137
0.0014360089846512606,0.019773536724682482
0.0014526539259467812,0.01979907264296754
0.0014694918006248172,0.019811168604260465
0.0014865248449978572,0.019840064511793563
0.0015037553212997384,0.01987097641287548
0.001521185517986105,0.019902560311807004
0.0015388177500383464,0.01994624017203145
0.001556654359271062,0.019974464081714938
0.0015746977146430866,0.019994624017203144
0.001592950212572123,0.02001343995699214
0.0016114142772530198,0.020036287883878772
0.0016300923609797412,0.020072575767757544
0.0016489869444710648,0.02009273570324575
0.001668100537200059,0.02014179154626705
0.0016874356777273757,0.020165311471003294
0.001706994934038408,0.020184799408641894
0.001726780903884356,0.020214367314024595
0.0017467962151272458,0.020233855251663196
0.0017670435260889468,0.020255359182850614
0.0017875255259042354,0.02028895907533096
0.0018082449348779518,0.020315838989315233
0.0018292045048462937,0.020333310933405013
0.0018504070195423021,0.02036623882803575
0.0018718552949655793,0.020395806733418453
0.0018935521797562953,0.020428062630199584
0.0019155005555735278,0.020458974531281503
0.0019377033374779887,0.020498622404408307
0.0019601634743191855,0.0205275183119414
0.001982883949127071,0.02055171023452725
0.002005867779508234,0.020574558161413885
0.002029118018046678,0.020593374101202877
0.002052637752709252,0.020622270008735975
0.0020764301072557748,0.020651165916269067
0.0021004982416539153,0.020679389825952556
0.0021248453524988827,0.020717021705530542
0.0021494746734379805,0.020742557623815605
0.00217438947560008,0.020773469524897524
0.0021995930680300748,0.020795645453934548
0.0022250887981283695,0.02082521335931725
0.002250880052095462,0.020856797258248773
0.00227697025538168,0.02087762919158659
0.0023033628731421313,0.020899805120623616
0.002330061410696925,0.020930045023855925
0.002357069413996728,0.020948860963644917
0.0023843904700937206,0.020973052886230765
0.002412028207618007,0.021000604798064648
0.00243998629725955,0.021024796720650496
0.0024682684522556926,0.02104764464753713
0.0024968784288843266,0.021084604529265506
0.0025258200269627847,0.021102748471204892
0.002555097090352507,0.021133660372286808
0.0025847135074695635,0.021169276258315974
0.002614673211801092,0.021200860157247498
0.00264498018242772,0.02123647604327666
0.002675638444552045,0.021270075935757006
0.0027066520700332413,0.021331227740071235
0.0027380251779278576,0.021368859619649218
0.0027697619350368907,0.0214158994691217
0.002801866556459195,0.021452187353000467
0.002834343306151309,0.02148713124118003
0.0028671964974937695,0.02155164303474229
0.0029004304938639917,0.021606746858410054
0.002934049709215787,0.02165916269067939
0.0029680586086656023,0.02168671460251327
0.003002461709085549,0.021723674484241652
0.0030372635797033115,0.021763994355218065
0.0030724688427090033,0.02179961024124723
0.003108082173869064,0.021841946105772465
0.0031441083031472647,0.021871514011155165
0.00318055201533292,0.02190040991868826
0.0032174181506763717,0.021932665815469387
0.003254711605531848,0.021953497748807206
0.003292437333007769,0.021987769639137157
0.0033306003436245884,0.022035481486459244
0.003369205705980267,0.022067737383240374
0.003408258547423452,0.022100665277871114
0.0034477640547344642,0.02213964115314831
0.0034877274748141775,0.022176601034876686
0.003528154115380883,0.02221557691015389
0.0035690493456752297,0.022256568778979906
0.0036104185971733375,0.022293528660708283
0.0036522673643081755,0.02233116054028627
0.0036946012051993025,0.02238021638330757
0.003737425742391064,0.0224218802499832
0.0037807466635993493,0.02247160809085411
0.0038245697224669993,0.022524023923123446
0.0038689007393279753,0.022577783751091995
0.003913745601980384,0.022619447617767623
0.0039591102664684585,0.022651031516699147
0.004005000757873611,0.022690007391976345
0.004051423171114647,0.02273234325650158
0.0040983836717572615,0.022778711108124454
0.004145888496832911,0.022822390968348902
0.004193943955667186,0.02285935085007728
0.004242556430717777,0.022905718701700155
0.004291732378422158,0.02296283851891674
0.004341478330055092,0.023027350312479
0.004391800892596086,0.023070358174853842
0.004442706749606883,0.023121430011423964
0.004494202662119142,0.023187957798535046
0.0045462954695324,0.02325582958134534
0.004598992090522438,0.02330891741146428
0.004652299523960189,0.023364021235132048
0.004706224849841282,0.02341307707815335
0.004760775230226368,0.023470196895369937
0.00481595791019235,0.02352328472548888
0.004871780218794631,0.023583092534103893
0.004928249570040513,0.023642228344869294
0.004985373463873894,0.023687924198642567
0.005043159487171359,0.02374504401585915
0.005101615314749833,0.023799475841677305
0.005160748710385908,0.02386129964384114
0.005220567527846975,0.02391102748471205
0.005281079711934331,0.023951347355688463
0.005342293299538352,0.023998387205160943
0.005404216420705915,0.024060883005174383
0.00546685729972018,0.024120690813789397
0.0055302242561929005,0.024166386667562663
0.005594325706169377,0.024220146495531215
0.005659170163246243,0.02428129829984544
0.005724766239702178,0.024341106108460454
0.005791122647641758,0.024400913917075467
0.005858248200152536,0.02445534574289362
0.005926151812475552,0.024508433573012568
0.005994842503189409,0.024567569383777972
0.006064329395408062,0.02461998521604731
0.006134621717992506,0.02469995296015053
0.0062057288067765,0.024753040790269472
0.0062776601058065,0.02481217660103488
0.006350425168595962,0.02488072038169478
0.00642403365939419,0.024944560177407434
0.006498495354469888,0.025013103958067336
0.006573820143409586,0.02507492776023117
0.006650018030431118,0.02514279954304146
0.006727099135712337,0.025222095289295077
0.006805073696735206,0.025287951078556546
0.0068839520696454964,0.025372622807607013
0.006963744730628222,0.02545259055171023
0.007044462277299037,0.025522478328069354
0.007126115430111745,0.025605134063570994
0.007208715033782135,0.02566830186143404
0.007292272058728313,0.025738189637793164
0.007376797602527731,0.025798669444257776
0.007462302891391108,0.02586788522276729
0.007548799281653432,0.02593172501847994
0.007636298261282241,0.02598346885289967
0.0077248114514034,0.026056044620657214
0.007814350607844541,0.026130636381963578
0.00790492762269642,0.0262011961561723
0.007996554525892346,0.026275787917478664
0.008089243486805939,0.02635172367448424
0.008183006815867389,0.026435051407835496
0.008277856966198472,0.0265136751562395
0.00837380653526649,0.026592298904643503
0.008470868266557402,0.026648074726160875
0.008569055051268348,0.026713258517572745
0.008668379930019773,0.026804650225119277
0.008768856094587427,0.026885961964921712
0.008870496889654403,0.026955177743431223
0.00897331581458352,0.027042537463880117
0.009077326525210223,0.02712586519723137
0.009182542835656282,0.027205832941334586
0.009288978720164497,0.027305960620926013
0.009396648314954691,0.02737988038438277
0.009505565920101192,0.027443048182245817
0.009615746001432095,0.027534439889792352
0.009727203192450537,0.02762515959948928
0.009839952296278227,0.027705799341442107
0.009954008287621519,0.027792487064041395
0.010069386314760271,0.02787312680599422
0.010186101701559752,0.02796451851354076
0.010304169949505875,0.02805859821248572
0.01042360673976401,0.02814931792218265
0.010544427935261684,0.028233989651233117
0.010666649582795389,0.02831597338888515
0.010790287915161836,0.028417445064175796
0.01091535935331391,0.028505476782474292
0.011041880508541602,0.028593508500772795
0.011169868184678225,0.028678852227672868
0.011299339380332217,0.028787043881459577
0.011430311291144786,0.028885155567502187
0.011562801312073753,0.028977891270747937
0.011696827039703846,0.029082050937436998
0.01183240627458378,0.02918285061487803
0.011969557023590427,0.0292776023116726
0.012108297502320394,0.029392513943955378
0.012248646137509308,0.029496673610644442
0.012390621569479156,0.02964182514615953
0.012534242654613994,0.029754048787043887
0.01267952846786434,0.029867616423627445
0.012826498305280598,0.029980512062361398
0.012975171686575868,0.030094079698944964
0.013125568357718427,0.03020630333982931
0.013277708293554291,0.030344062898998724
0.013431611700460153,0.030488542436664202
0.013587299019027091,0.030631677978630468
0.013744790926775366,0.03076674954640145
0.013904108340900697,0.030890397150729117
0.014065272421052363,0.031019420737853638
0.014228304572143519,0.03113769235938445
0.014393226447194065,0.03128082790135071
0.014560059950206485,0.031405819501377594
0.014728827239075018,0.03154492305624622
0.014899550728528537,0.0317095625293999
0.015072253093107555,0.03185001007996774
0.01524695727017573,0.03201935353806867
0.015423686462966274,0.03217861702842551
0.01560246414366368,0.03231368859619649
0.015783314056521166,0.032458840131711575
0.01596626022101425,0.03260399166722667
0.01615132693503091,0.03274779920704254
0.01633853877809862,0.032926550635037966
0.016527920614648955,0.03307506215980109
0.0167194975973199,0.0332229016867146
0.016913295170296487,0.03341173308245414
0.01710933907269015,0.03359653249109603
0.01730765534195726,0.033795443854579665
0.01750827031735725,0.03393387541159868
0.017711210643450888,0.03409649889120355
0.017916503273639015,0.034293394261138366
0.018124175473742375,0.03448894563537397
0.018334254825622908,0.034660305087023724
0.018546769230846995,0.03483636852362072
0.018761746914391215,0.03501243196021773
0.018979216428391014,0.03520798333445333
0.019199206655932846,0.03540353470868893
0.019421746814890263,0.03560177407432295
0.019646866461804465,0.035771117532423895
0.01987459549580984,0.035962636919561856
0.02010496416260499,0.036162220280895094
0.02033800305846982,0.03635844365298031
0.020573743134329137,0.03656474699280962
0.02081221569986339,0.036774410321886976
0.021053452427667062,0.03698810563806195
0.02129748535745521,0.037199112962838524
0.021544346900318843,0.03742759223170486
0.02179406984302956,0.03763523956723338
0.0220466873523941,0.037869766816746184
0.022302232979659387,0.03809757408776292
0.022560740664968614,0.03834554129426786
0.022822244741868985,0.03857738055238223
0.023086779941871697,0.03882669175458638
0.023354381399064792,0.039078690948188964
0.023625084654779475,0.03934278610308447
0.023898925662310503,0.039580673341845306
0.024175940791691306,0.03983065654189906
0.024456166834524465,0.04006316779786304
0.024739641008868142,0.040314494993616015
0.025026400964179192,0.04056851018076742
0.025316484786313556,0.040847389288354276
0.025609931002584595,0.041127612391640346
0.025906778586880088,0.04144009139170755
0.026207066964838526,0.04174047443048182
0.02651083601908539,0.042054297426248236
0.026818126094530156,0.04236879241986426
0.02712897800372467,0.04265707949734561
0.027443433032283655,0.04295477454472145
0.02776153294436801,0.04327061353403669
0.028083319988231725,0.04356293259861569
0.028408836901833042,0.0438673476244876
0.028738126918510663,0.044193266581546944
0.029071233772725785,0.04453800147839527
0.029408201705870638,0.0448538404677105
0.029749075472144403,0.04518446340971709
0.030093900344497212,0.04552987030441502
0.03044272212064303,0.045894765136751565
0.030795587129142266,0.04627108393253141
0.03115254223555488,0.04671124252402392
0.03151363484866479,0.04714669713056919
0.031878912926776456,0.04761507963174518
0.03224842498408442,0.04804314226194476
0.0326222200971167,0.048483972851286875
0.03300034791125285,0.04889657953094549
0.03338285864731761,0.04930717021705531
0.033769803108250916,0.0497459848128486
0.03416123268585528,0.05015455950540958
0.034557199367621395,0.050592702103353274
0.03495775574363275,0.05103823667764264
0.035362955013550426,0.05145756333579732
0.03577285099367873,0.05186815402190713
0.0361874981241128,0.05229218466500907
0.03660695147596903,0.05271218332101337
0.03703126675869927,0.05317250184799409
0.03746050032748993,0.05356830858141254
0.037894709190746674,0.05404542705463342
0.03833395101766601,0.05447147369128419
0.03877828414589457,0.054951952153753106
0.03922776758927719,0.055362542839862916
0.03968246104569482,0.055857133257173584
0.040142424904993215,0.05629796384651568
0.040607720257003654,0.05677373832403736
0.041078408899656464,0.05727303272629528
0.04155455334718875,0.057770311135004374
0.04203621683844714,0.05820509374370002
0.04252346334528682,0.058727236072844566
0.04301635758106795,0.05923392245144815
0.0435149650092505,0.059741280827901345
0.044019351852088745,0.06022780727101673
0.044529585099426554,0.060770781533499095
0.04504573251759458,0.06133122774007123
0.04556786265841064,0.06196223372085209
0.046096044868284336,0.062480344062899
0.04663034929742731,0.06303205429742624
0.04717084690917017,0.06357234056851017
0.047717609489387455,0.06410053087830118
0.04827070965603183,0.06468046502251193
0.0488302208687788,0.06528727908070694
0.0493962174387832,0.06584100530878302
0.04996877453854884,0.06642228344869297
0.0505479682119124,0.06696055372622808
0.05113387538414326,0.06756064780592703
0.05172657387216019,0.06815738189637793
0.05232614239486662,0.06870438814595795
0.052932660583605615,0.06929910624286002
0.05354620899273607,0.06994960016127948
0.05416686911033152,0.07056044620657213
0.05479472336900287,0.07119884416369868
0.05542985515684669,0.07186681002620791
0.05607234882852033,0.07249311202204153
0.05672228971644543,0.07312008601572476
0.05737976414214134,0.07376385995564815
0.05804485942768978,0.07439755392782743
0.05871766390733255,0.07501444795376655
0.05939826693920356,0.07565620590014112
0.060086758917196864,0.0763181237820039
0.0607832312829723,0.07695652173913044
0.06148777653810023,0.07755863181237821
0.062200488256347115,0.07819635777165514
0.06292146109610344,0.07885491566426989
0.06365079081295572,0.07953833747732006
0.06438857427240419,0.08017337544519856
0.06513490946272803,0.08085478126469996
0.0658898955079995,0.08153887507559976
0.06665363268124913,0.08217122505207983
0.06742622241778341,0.0828412069081379
0.06820776732865685,0.08346414891472347
0.06899837121430018,0.08414286674282642
0.0697981390783066,0.08482292856662858
0.07060717714137772,0.08549559841408508
0.07142559285543126,0.08616020428734628
0.07225349491787214,0.08687050601438076
0.07309099328602911,0.08759559169410658
0.07393819919175866,0.08828707748135205
0.07479522515621821,0.08903635508366374
0.07566218500481055,0.08974396881929977
0.07653919388230147,0.09050265439150595
0.0774263682681127,0.09124588401317116
0.07832382599179197,0.09198575364558834
0.07923168624866253,0.09273906323499766
0.08015006961565405,0.09355285263087158
0.08107909806731686,0.09434043411061085
0.08201889499202203,0.09520126335595727
0.08296958520834907,0.0960338686916202
0.08393129498166364,0.09679389825952558
0.08490415204088747,0.09760634365970029
0.0858882855954625,0.09837309320610174
0.08688382635251184,0.0991895705933741
0.08789090653419954,0.10006451179356227
0.08890965989529158,0.10083126133996372
0.08994022174092044,0.10166857066057389
0.09098272894455559,0.10248773603924466
0.09203731996618221,0.10334587729319267
0.09310413487069075,0.10416437067401382
0.09418331534647952,0.10501041596666891
0.0952750047242729,0.10593172501847994
0.09637934799615785,0.10684900208319333
0.09749649183484087,0.10769504737584841
0.0986265846131282,0.10863114038035078
0.09976977642363201,0.10962166521067132
0.10092621909870483,0.1105644781936698
0.10209606623060476,0.11143740340030912
0.10327947319189525,0.11240911229084065
0.10447659715608053,0.11337746119212419
0.10568759711848051,0.1143659700288959
0.10691263391734772,0.11537329480545662
0.10815187025522892,0.11632349976480075
0.10940547072057435,0.11734224850480479
0.11067360180959745,0.11833882131577181
0.11195643194838795,0.11935219407297896
0.11325413151528127,0.12038505476782475
0.11456687286348727,0.12152140313150998
0.11589483034398118,0.1226281835898125
0.11723818032865997,0.12378133189973792
0.11859710123376706,0.1249022243128822
0.11997177354358855,0.1259861568442981
0.12136237983442417,0.12710100127679594
0.12276910479883604,0.12819568577380552
0.12419213527017846,0.12929843424501042
0.12563166024741215,0.13041663866675626
0.12708787092020596,0.13162757879174786
0.12856096069432965,0.13293999059203013
0.130051125217341,0.1342201464955312
0.13155856240457053,0.13553390229151266
0.1330834724654076,0.13681540219071298
0.1346260579298911,0.1381251259995968
0.13618652367560827,0.13955984140850747
0.1377650769549055,0.14098313285397487
0.13936192742241435,0.14234863248437604
0.14097728716289676,0.14373630804381426
0.142611370719413,0.14508030374302802
0.14426439512181588,0.14649418721860089
0.14593657991557576,0.1479786304683825
0.1476281471909391,0.14947785767085547
0.14933932161242533,0.15107183657012296
0.15107033044866555,0.15267051945433777
0.15282140360258709,0.15421275451918554
0.15459277364194784,0.15576305355822861
0.15638467583022478,0.15750688797795848
0.15819734815786016,0.1591337947718567
0.16003103137387018,0.1608292453464149
0.16188596901781993,0.16249445601774073
0.1637624074521689,0.1642282104697265
0.16566059589499152,0.1659471809690209
0.16758078645307686,0.16766615146831532
0.16952323415541215,0.16941401787514282
0.1714881969870541,0.1712203480948861
0.17347593592339325,0.1729722464888112
0.1754867149648152,0.17473960083327733
0.1775208011717636,0.17652173913043478
0.1795784647002097,0.17838182917814663
0.18165997883753285,0.18026812714199314
0.18376562003881725,0.18214837712519322
0.18589566796356882,0.184105906861098
0.18805040551285834,0.18602714871312415
0.1902301188668946,0.1880263423157046
0.19243509752303323,0.18995766413547474
0.19466563433422632,0.1918560580606142
0.19692202554791735,0.19374638801155836
0.19920457084538712,0.1957724615281231
0.20151357338155584,0.1978200389758753
0.20384933982524642,0.1998440964988912
0.20621218039991446,0.20192661783482296
0.2086024089248505,0.20401854714064913
0.21102034285685967,0.20610913245077614
0.21346630333242453,0.20820240575230162
0.21594061521035676,0.21034473489684835
0.21844360711494284,0.2125771117532424
0.22097561147959033,0.21491028828707748
0.22353696459097966,0.21717357704455345
0.22612800663372795,0.2194711376923594
0.2287490817355704,0.2217277064713393
0.2314005380130654,0.224023923123446
0.23408272761782944,0.22644916336267723
0.23679600678330787,0.22880451582554934
0.23954073587208793,0.23126537195080976
0.24231727942376008,0.23370741213628116
0.24512600620333397,0.23614206034540688
0.24796728925021602,0.23863114038035077
0.2508415059277541,0.24115785229487266
0.2537490379733572,0.24368926819434175
0.2566902715491952,0.2462811639002755
0.25966559729348726,0.2489543713460117
0.26267541037238384,0.25161817082185334
0.26572011053245065,0.2543874739600833
0.26880010215376077,0.2571466971305692
0.2719157943036019,0.2598978563268598
0.2750676007908067,0.26271016732746455
0.2782559402207126,0.26560244607217254
0.28148123605075814,0.26856125260399166
0.28474391664672477,0.27145890733149647
0.28804441533962977,0.274533297493448
0.2913831704832789,0.27755258383173176
0.2947606255124859,0.28069618977219274
0.29817722900196736,0.2837934278610309
0.30163343472591975,0.2869719776896714
0.30512970171828707,0.2901290235871245
0.30866649433372745,0.29333646932329815
0.3122442823092858,0.29651905113903637
0.3158635408267819,0.2998978563268597
0.31952475057592133,0.3032585175727438
0.32322839781813806,0.3067193064982192
0.3269749744511768,0.31005443182581816
0.33076497807442423,0.31355554062227003
0.3345989120549975,0.3169430817821383
0.3384772855945983,0.32052012633559573
0.34240061379714254,0.3240138431557019
0.34636941773717345,0.3276157516295948
0.3503842245290676,0.3312734359250051
0.3544455673970435,0.33501511995161615
0.3585539857459817,0.33881257979974466
0.36271002523306484,0.3426893353941267
0.3669142378402494,0.3464565553390229
0.3711671819475767,0.35044217458504134
0.37546942240733366,0.3545312814998992
0.37982153061907364,0.35857334856528456
0.3842240846055061,0.3626624554801424
0.38867766908926676,0.3668906659498689
0.393182875570577,0.37111081244540023
0.39774030240580366,0.3754599825280559
0.40235055488692933,0.37972918486660845
0.4070142453219439,0.3842107385256367
0.4117319931161679,0.3885531886297964
0.4165044248545185,0.3930367582823735
0.42133217438472886,0.3975304079026948
0.4262158829015325,0.4020569854176467
0.43115619903182284,0.4067031785498287
0.43615377892080054,0.41122572407768293
0.441209286319119,0.41589073314965397
0.4463233926710397,0.4206215980108864
0.4514967772036102,0.4253437269000739
0.4567301270168747,0.4301942073785364
0.4620241371751313,0.43513473556884624
0.46737951079924633,0.4401989113634836
0.47279695916003905,0.4453417109065251
0.4782772017727485,0.4507600295679054
0.4838209664925957,0.45614810832605335
0.48942898961145315,0.46158927491432034
0.49510201595563513,0.46721188092198107
0.5008407989848213,0.47290907869094817
0.5066461008921268,0.4787285800685438
0.5125186927053332,0.4844970096095693
0.5184593543892912,0.49028358309253406
0.5244688749495119,0.4964115314830992
0.5305480525369574,0.5025374638801157
0.5366976945540476,0.5085330286943082
0.5429186177618943,0.5146616490827229
0.5492116483887789,0.5210227807271017
0.5555776222398878,0.5274941200188159
0.5620173848083188,0.53406827498152
0.5685317913873753,0.5406968617700423
0.5751217071841613,0.5475109199650561
0.5817880074344935,0.5541798266245549
0.5885315775191451,0.5609575969356898
0.595353313081437,0.567916134668369
0.6022541201461928,0.5748356965257712
0.6092349152400711,0.5820448894563537
0.6162966255132942,0.5894039379073986
0.6234401888627864,0.5966749546401451
0.6306665540567405,0.604162354680465
0.6379766808606282,0.6115476110476445
0.6453715401646701,0.6189846112492441
0.6528521141127848,0.6265936429003427
0.6604193962330305,0.6342812982998454
0.6680743915695615,0.6420287615079632
0.675818116816111,0.6499704320946174
0.6836516004510238,0.6580404542705462
0.6915758828738525,0.6660385726765674
0.6995920165435374,0.6744385457966534
0.707701066118189,0.6826174316242188
0.7159041085964888,0.6911356763658356
0.7242022334607315,0.6998353605268464
0.732596542821523,0.7084681023281646
0.741088151564157,0.7174618641220348
0.7496781874966877,0.7263913715476111
0.7583677914997191,0.7356676298635845
0.7671581176779302,0.74483771251932
0.7760503335133571,0.7540897789127075
0.7850456200204509,0.7635326926953834
0.794145171902934,0.7730501982393656
0.8033501977124734,0.7826577514951951
0.8126619200091946,0.7923425845037297
0.822081575524054,0.8022982326456555
0.8316104153230961,0.8124265842349304
0.8412497049736118,0.8225394798736645
0.8510007247122247,0.8330132383576373
0.8608647696149244,0.8435400846717289
0.8708431497690724,0.854458033734292
0.880937190447399,0.8654942544183859
0.8911482322840202,0.8763974195282576
0.9014776314524917,0.8878381829178146
0.9119267598459299,0.8998467844902898
0.9224970052592174,0.9118022982326457
0.9331897715733238,0.9237772999126402
0.9440064789417604,0.9361400443518582
0.9549485639791966,0.9486996841610107
0.9660174799522646,0.9615509710368926
0.9772146969725725,0.9743834419729858
0.9885417021919574,0.9874047443048182
1.0,0.9999979840064512


==> data/EEG/LiRA/LSTM-offline/total/roc_SeasonalityLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.015554062227000875
1.0233165783302449e-05,0.015554062227000875
1.0351779556301762e-05,0.015554062227000875
1.0471768194855202e-05,0.015554062227000875
1.05931476351837e-05,0.015554062227000875
1.0715933998226711e-05,0.015554062227000875
1.084014359178331e-05,0.015554062227000875
1.09657929126781e-05,0.015554062227000875
1.1092898648952227e-05,0.015554062227000875
1.1221477682079803e-05,0.015554062227000875
1.1351547089209991e-05,0.015554062227000875
1.148312414543511e-05,0.015554062227000875
1.1616226326085018e-05,0.015554062227000875
1.1750871309048075e-05,0.015554062227000875
1.1887076977119033e-05,0.015554062227000875
1.2024861420374123e-05,0.015554062227000875
1.216424293857368e-05,0.015554062227000875
1.2305240043592616e-05,0.015554062227000875
1.244787146187906e-05,0.015554062227000875
1.259215613694151e-05,0.015554062227000875
1.2738113231864785e-05,0.015554062227000875
1.288576213185518e-05,0.015554062227000875
1.3035122446815089e-05,0.015554062227000875
1.3186214013947484e-05,0.015554062227000875
1.3339056900390587e-05,0.015554062227000875
1.3493671405883065e-05,0.01565284591089309
1.3650078065460137e-05,0.01565284591089309
1.3808297652180924e-05,0.01565284591089309
1.3968351179887397e-05,0.01565284591089309
1.4130259905995336e-05,0.01565284591089309
1.429404533431761e-05,0.01565284591089309
1.4459729217920196e-05,0.01565284591089309
1.4627333562011299e-05,0.01565284591089309
1.4796880626863964e-05,0.01565284591089309
1.4968392930772556e-05,0.01565284591089309
1.514189325304352e-05,0.01565284591089309
1.53174046370208e-05,0.01565284591089309
1.5494950393146317e-05,0.01565284591089309
1.567455410205595e-05,0.01565284591089309
1.5856239617711373e-05,0.01565284591089309
1.60400310705682e-05,0.01565284591089309
1.622595287078087e-05,0.01565284591089309
1.6414029711444665e-05,0.01565284591089309
1.6604286571875295e-05,0.01565284591089309
1.6796748720926532e-05,0.01565284591089309
1.6991441720346258e-05,0.015691821786170283
1.7188391428171457e-05,0.015691821786170283
1.7387624002162504e-05,0.015691821786170283
1.7589165903277326e-05,0.015691821786170283
1.7793043899185774e-05,0.015691821786170283
1.7999285067824765e-05,0.015691821786170283
1.8207916800994626e-05,0.015691821786170283
1.8418966807997107e-05,0.015691821786170283
1.86324631193156e-05,0.015691821786170283
1.8848434090337955e-05,0.015691821786170283
1.906690840512252e-05,0.015691821786170283
1.9287915080207776e-05,0.015691821786170283
1.9511483468466162e-05,0.015691821786170283
1.9737643263002554e-05,0.015691821786170283
1.9966424501097934e-05,0.015691821786170283
2.0197857568198782e-05,0.015816141388347558
2.0431973201952705e-05,0.015816141388347558
2.066880249629082e-05,0.015816141388347558
2.09083769055575e-05,0.015816141388347558
2.1150728248687946e-05,0.015816141388347558
2.1395888713434215e-05,0.015816141388347558
2.1643890860640203e-05,0.015816141388347558
2.189476762856621e-05,0.015816141388347558
2.2148552337263592e-05,0.015816141388347558
2.2405278693000182e-05,0.015816141388347558
2.266498079273693e-05,0.015816141388347558
2.2927693128656486e-05,0.015816141388347558
2.3193450592744275e-05,0.015816141388347558
2.3462288481422625e-05,0.015816141388347558
2.3734242500238664e-05,0.01606814058195014
2.4009348768606518e-05,0.01606814058195014
2.4287643824604503e-05,0.01606814058195014
2.45691646298279e-05,0.01606814058195014
2.4853948574297985e-05,0.01606814058195014
2.5142033481427965e-05,0.01606814058195014
2.543345761304648e-05,0.01606814058195014
2.5728259674479322e-05,0.01606814058195014
2.6026478819690045e-05,0.01606814058195014
2.63281546564802e-05,0.01606814058195014
2.6633327251749808e-05,0.01606814058195014
2.694203713681882e-05,0.016105772461528122
2.7254325312810276e-05,0.016105772461528122
2.7570233256095827e-05,0.016105772461528122
2.7889802923804396e-05,0.016105772461528122
2.8213076759394707e-05,0.016105772461528122
2.8540097698292373e-05,0.016105772461528122
2.8870909173592345e-05,0.016105772461528122
2.9205555121827452e-05,0.016105772461528122
2.95440799888038e-05,0.016105772461528122
2.9886528735503827e-05,0.016105772461528122
3.0232946844057763e-05,0.016105772461528122
3.0583380323784315e-05,0.016246892009945568
3.0937875717301366e-05,0.016246892009945568
3.12964801067075e-05,0.016246892009945568
3.165924111983521e-05,0.016246892009945568
3.20262069365765e-05,0.016246892009945568
3.2397426295281954e-05,0.016246892009945568
3.277294849923382e-05,0.016246892009945568
3.315282342319423e-05,0.016246892009945568
3.353710152002929e-05,0.016246892009945568
3.392583382740992e-05,0.016295275855117263
3.4319071974590426e-05,0.016295275855117263
3.4716868189265594e-05,0.016295275855117263
3.511927530450728e-05,0.016295275855117263
3.552634676578139e-05,0.016295275855117263
3.5938136638046256e-05,0.016295275855117263
3.6354699612933176e-05,0.016295275855117263
3.677609101601031e-05,0.016295275855117263
3.720236681413066e-05,0.016308043814259793
3.7633583622865324e-05,0.016308043814259793
3.806979871402284e-05,0.016308043814259793
3.8511070023255685e-05,0.016308043814259793
3.895745615775501e-05,0.016308043814259793
3.940901640403448e-05,0.016308043814259793
3.986581073580439e-05,0.016308043814259793
4.032789982193705e-05,0.016322155769101537
4.079534503452449e-05,0.016322155769101537
4.1268208457029516e-05,0.016322155769101537
4.174655289253135e-05,0.016322155769101537
4.223044187206672e-05,0.016322155769101537
4.271993966306776e-05,0.016322155769101537
4.321511127789762e-05,0.016322155769101537
4.371602248248502e-05,0.016387339560513407
4.422273980505897e-05,0.016387339560513407
4.473533054498463e-05,0.016387339560513407
4.525386278170167e-05,0.016387339560513407
4.577840538376616e-05,0.016387339560513407
4.6309028017997366e-05,0.016387339560513407
4.684580115873045e-05,0.016387339560513407
4.738879609717651e-05,0.016467307304616624
4.793808495089107e-05,0.016467307304616624
4.8493740673352334e-05,0.016467307304616624
4.9055837063650453e-05,0.016467307304616624
4.962444877628913e-05,0.016467307304616624
5.0199651331100794e-05,0.016467307304616624
5.0781521123276707e-05,0.016556683018614342
5.137013543351339e-05,0.016556683018614342
5.196557243827657e-05,0.016556683018614342
5.2567911220184194e-05,0.016556683018614342
5.3177231778509664e-05,0.016556683018614342
5.379361503980698e-05,0.016631274779920706
5.441714286865888e-05,0.016631274779920706
5.5047898078549675e-05,0.016631274779920706
5.5685964442864085e-05,0.016631274779920706
5.633142670601352e-05,0.016631274779920706
5.698437059469136e-05,0.016631274779920706
5.764488282925873e-05,0.016654794704656944
5.8313051135262185e-05,0.016654794704656944
5.8988964255084936e-05,0.016654794704656944
5.9672711959733106e-05,0.016654794704656944
6.0364385060758635e-05,0.016654794704656944
6.106407542232036e-05,0.016681674618641222
6.177187597338488e-05,0.016681674618641222
6.248788072006888e-05,0.016681674618641222
6.321218475812448e-05,0.016681674618641222
6.394488428556937e-05,0.016709226530475102
6.468607661546321e-05,0.016709226530475102
6.543586018883229e-05,0.016709226530475102
6.619433458774387e-05,0.016709226530475102
6.696160054853215e-05,0.016709226530475102
6.773775997517745e-05,0.01673543444660977
6.852291595284057e-05,0.01673543444660977
6.9317172761554e-05,0.01673543444660977
7.012063589007177e-05,0.01673543444660977
7.09334120498799e-05,0.016855050063839798
7.17556091893692e-05,0.016855050063839798
7.258733650817246e-05,0.016855050063839798
7.342870447166758e-05,0.016855050063839798
7.42798248256491e-05,0.01686042604663665
7.514081061116962e-05,0.01686042604663665
7.601177617955322e-05,0.01686042604663665
7.689283720758305e-05,0.01686042604663665
7.778411071286482e-05,0.016874538001478395
7.868571506936843e-05,0.016874538001478395
7.959777002314978e-05,0.016874538001478395
8.05203967082547e-05,0.016874538001478395
8.145371766280736e-05,0.016898729924064243
8.239785684528512e-05,0.016898729924064243
8.335293965098187e-05,0.016898729924064243
8.43190929286625e-05,0.016943081782138297
8.529644499741017e-05,0.016943081782138297
8.628512566366886e-05,0.016943081782138297
8.728526623848371e-05,0.016943081782138297
8.829699955494083e-05,0.016965257711175324
8.932045998580959e-05,0.016965257711175324
9.03557834613892e-05,0.016965257711175324
9.140310748756223e-05,0.01700490558430213
9.246257116405733e-05,0.01700490558430213
9.353431520292377e-05,0.01700490558430213
9.461848194721992e-05,0.017008937571399773
9.571521538991856e-05,0.017008937571399773
9.682466119303115e-05,0.017008937571399773
9.794696670695385e-05,0.01705664941872186
9.908228099003788e-05,0.01705664941872186
0.00010023075482838654,0.01705664941872186
0.00010139254075588153,0.017057321416571465
0.00010256779307444219,0.017057321416571465
0.00010375666787451859,0.017057321416571465
0.00010495932305582277,0.01707344936496203
0.00010617591834830001,0.01707344936496203
0.00010740661533334334,0.01707344936496203
0.00010865157746525384,0.017095625293999057
0.00010991097009294972,0.017095625293999057
0.0001111849604819271,0.01710839325314159
0.00011247371783647519,0.01710839325314159
0.00011377741332214914,0.01710839325314159
0.00011509622008850323,0.017111081244540017
0.00011643031329208767,0.017111081244540017
0.00011777987011971193,0.017148713124118004
0.0001191450698119776,0.017148713124118004
0.00012052609368708426,0.017148713124118004
0.00012192312516491107,0.017163497076809357
0.0001233363497913776,0.017163497076809357
0.00012476595526308696,0.017169545057455816
0.00012621213145225474,0.017169545057455816
0.00012767507043192657,0.017169545057455816
0.0001291549665014884,0.017176265035951883
0.00013065201621247213,0.017176265035951883
0.00013216641839466052,0.01719440897789127
0.00013369837418249466,0.01719440897789127
0.00013524808704178755,0.017204488945635373
0.0001368157627967472,0.017204488945635373
0.00013840160965731315,0.01721188092198105
0.00014000583824680976,0.01721188092198105
0.00014162866162991988,0.01721792890262751
0.0001432702953409831,0.01721792890262751
0.00014493095741262166,0.017230024863920435
0.00014661086840469845,0.017230024863920435
0.00014831025143361044,0.01723271285531886
0.00015002933220192182,0.01723271285531886
0.00015176833902834055,0.017258248773603924
0.00015352750287804228,0.017258248773603924
0.000155307057393346,0.017274376721994493
0.00015710723892474503,0.017274376721994493
0.00015892828656229778,0.01730864861232444
0.00016077044216738237,0.01730864861232444
0.00016263395040481922,0.017348296485451248
0.00016451905877536624,0.017348296485451248
0.00016642601764859036,0.017356360459646527
0.00016835508029612023,0.01736912841878906
0.00017030650292528443,0.01736912841878906
0.0001722805447131394,0.017432968214501715
0.00017427746784089192,0.017432968214501715
0.00017629753752872057,0.01744506417579464
0.0001783410220710008,0.01744640817149385
0.00018040819287193827,0.01744640817149385
0.00018249932448161524,0.017471944089778913
0.00018461469463245476,0.017471944089778913
0.0001867545842761076,0.01752167193064982
0.00018891927762076664,0.017525031919897856
0.00019110906216891378,0.017525031919897856
0.0001933242287555045,0.01752570391774746
0.00019556507158659492,0.01753511188764196
0.00019783188827841644,0.01753511188764196
0.0002001249798969037,0.01755392782743095
0.00020244465099768038,0.01756535179087427
0.00020479120966650856,0.01756535179087427
0.0002071649675602069,0.01756938377797191
0.0002095662399480433,0.017596263691956184
0.0002119953457536071,0.017600967676903435
0.00021445260759716674,0.017600967676903435
0.00021693835183851843,0.017611047644647538
0.00021945290862033137,0.017625159599489282
0.0002219966119119955,0.017634567569383777
0.0002245697995539774,0.017634567569383777
0.0002271728133026905,0.017663463476916875
0.0002298059988758851,0.01768832739735233
0.0002324697059985648,0.017707143337141323
0.00023516428844943486,0.017707143337141323
0.00023789010410788932,0.01775485518446341
0.00024064751500154242,0.017762247160809087
0.00024343688735431105,0.017764263154357907
0.00024625859163505465,0.017772999126402796
0.00024911300260677886,0.017778375109199652
0.0002520004993764092,0.017789799072642967
0.0002549214654451423,0.017789799072642967
0.0002578762887593801,0.01779181506619179
0.0002608653617622548,0.017795847053289432
0.00026388908144575103,0.017799207042537464
0.0002669478494034321,0.01780055103823668
0.00027004207188377727,0.017811303003830388
0.0002731721598441376,0.01781331899737921
0.000276338529005317,0.01781600698877764
0.00027954159990678566,0.017820710973724885
0.0002827817979625341,0.01783280693501781
0.0002860595535175742,0.017839526913513877
0.000289375301905095,0.017859686849002084
0.0002927294835042816,0.017890598750084002
0.00029612254379880347,0.017915462670519456
0.00029955493343598134,0.01796720650493918
0.0003030271082866396,0.01797123849203682
0.0003065395295056527,0.017971910489886434
0.00031009266359319264,0.017973926483435255
0.00031368698245668765,0.017975942476984075
0.00031732296347349763,0.017983334453329745
0.00032100108955431715,0.017991398427525028
0.00032472184920731285,0.01799879040387071
0.00032848573660300434,0.018008198373765202
0.0003322932516398972,0.01803507828774948
0.0003361449000108765,0.018064646193132184
0.0003400411932703706,0.01806935017807943
0.00034398264890229247,0.01807808615012432
0.00034796979038876914,0.01808682212216921
0.0003520031472796679,0.01811034204690545
0.0003560832552629278,0.018120422014649553
0.000360210656235707,0.018137221960889727
0.00036438589837635443,0.01814125394798737
0.0003686095362172158,0.01814864592433304
0.00037288213071828336,0.018199717760903168
0.00037720424934169976,0.018212485720045697
0.00038157646612712486,0.018231973657684298
0.00038599936176797673,0.018234661649082724
0.00039047352368855597,0.01824877360392447
0.0003949995461220643,0.018258181573818963
0.000399578030189527,0.01826557355016464
0.00040420958397963103,0.018297829446945767
0.0004088948226294864,0.018305221423291447
0.00041363436840632776,0.018326053356629256
0.00041842885079015847,0.018332773335125327
0.0004232789065573553,0.018334789328674148
0.00042818517986524155,0.01834419729856864
0.0004331483223376403,0.018357637255560784
0.00043816899315141946,0.018376453195349775
0.00044324785912404005,0.01839728512868759
0.00044838559480211905,0.018401989113634838
0.0004535828825510191,0.018410725085679727
0.00045884041264547613,0.01843558900611518
0.0004641588833612782,0.018456420939452996
0.0004695390010680063,0.018477252872790804
0.0004749814803228505,0.018520932733015256
0.0004804870439655134,0.01855386062764599
0.0004860564232142139,0.018559236610442845
0.0004916903577628031,0.01859754048787044
0.0004973895958790067,0.018605604462065724
0.0005031548945038057,0.018612996438411397
0.0005089870193519685,0.01862374840400511
0.0005148867450137498,0.018636516363147636
0.0005208548550577665,0.018647268328741345
0.0005268921421350677,0.018649956320139775
0.0005329994080844093,0.018667428264229555
0.0005391774640387505,0.01868826019756737
0.0005454271305329836,0.018705732141657147
0.0005517492376129129,0.01871850010079968
0.0005581446249454966,0.018736644042739066
0.0005646141419303673,0.01877494792016666
0.0005711586478126435,0.018781667898662723
0.0005777790117970507,0.01881257979974464
0.0005844761131633638,0.018824675761037565
0.0005912508413831881,0.018854243666420266
0.0005981040962380944,0.018882467576103755
0.0006050367879391225,0.018903971507291176
0.0006120498372476703,0.018936899401921913
0.0006191441755977848,0.018951683354613266
0.0006263207452198692,0.018976547275048716
0.0006335804992658254,0.01899065922989046
0.0006409244019356456,0.01902089913312277
0.0006483534286054727,0.0190524830320543
0.0006558685659571436,0.019073986963241717
0.0006634708121092351,0.019105570862173245
0.0006711611767496287,0.019127074793360663
0.0006789406812696112,0.019152610711645722
0.0006868103588995307,0.01916806666218668
0.000694771254846024,0.01917478664068275
0.0007028244264308353,0.019198978563268597
0.0007109709432312439,0.01921779450305759
0.0007192118872221193,0.019246690410590683
0.0007275483529196233,0.019263490356830858
0.0007359814475265771,0.01928230629661985
0.0007445122910795143,0.019306498219205697
0.0007531420165974376,0.01931254619985216
0.0007618717702322999,0.01932061017404744
0.0007707027114212304,0.01934749008803172
0.0007796360130405236,0.01936025804717425
0.0007886728615614156,0.019371010012767958
0.0007978144572076629,0.019385793965459308
0.0008070620141149507,0.019399233922451447
0.0008164167604921472,0.019404609905248303
0.0008258799387844272,0.01942208184933808
0.0008354528058382871,0.01943955379342786
0.0008451366330684721,0.019455681741818425
0.0008549327066268384,0.01946979369666017
0.0008648423275731727,0.019479201666554667
0.0008748668120479914,0.019491969625697197
0.0008850074914473438,0.019503393589140515
0.00089526571259964,0.019529601505275183
0.0009056428379445294,0.019544385457966534
0.0009161402457138521,0.0195605134063571
0.0009267593301146883,0.019570593374101202
0.0009375015015145289,0.01957328136549963
0.0009483681866285928,0.01959478529668705
0.0009593608287093146,0.019602177273032727
0.0009704808877380307,0.019617633223573683
0.0009817298406188842,0.01963107318056582
0.00099310918137498,0.01963577716551307
0.0010046204213468132,0.01967475304079027
0.001016265089392995,0.019688864995632015
0.0010280447320933097,0.01970902493112022
0.0010399609139541202,0.019731872858006854
0.0010520152176161591,0.019735904845104495
0.0010642092440647246,0.019754720784893487
0.001076544612842316,0.01977152073113366
0.0010890229622637305,0.019807136617162824
0.001101645949633657,0.019826624554801425
0.001114415251466788,0.019843424501041595
0.0011273325637104871,0.01986022444728177
0.0011403996019700331,0.01989046435051408
0.0011536181017364785,0.019911296283851892
0.0011669898186171474,0.019934144210738525
0.0011805165285688054,0.019957664135474767
0.0011942000281335325,0.019985888045158252
0.0012080421346773289,0.020012095961292924
0.0012220446866314887,0.020025535918285063
0.0012362095437367692,0.020057791815066194
0.0012505385872903913,0.02010348766883946
0.0012650337203959038,0.020117599623681204
0.0012796968682159415,0.020133055574222163
0.001294529978227916,0.020155903501108796
0.0013095350204826678,0.020174047443048182
0.0013247139878661174,0.020198911363483636
0.0013400688963639508,0.020227135273167125
0.001355601785329369,0.02024595121295612
0.0013713147177539455,0.020276863114038035
0.001387209780541621,0.020312479000067198
0.001403289084785873,0.02033599892480344
0.0014195547660501016,0.0203514548753444
0.0014360089846512606,0.020389086754922382
0.0014526539259467812,0.020422014649553122
0.0014694918006248172,0.02044620657213897
0.0014865248449978572,0.020486526443115383
0.0015037553212997384,0.020529534305490222
0.001521185517986105,0.020547006249580002
0.0015388177500383464,0.02057523015926349
0.001556654359271062,0.020596062092601307
0.0015746977146430866,0.020622270008735972
0.001592950212572123,0.020658557892614747
0.0016114142772530198,0.020685437806599018
0.0016300923609797412,0.02070022175929037
0.0016489869444710648,0.020715677709831327
0.001668100537200059,0.02074591761306364
0.0016874356777273757,0.02078489348834084
0.001706994934038408,0.020827901350715678
0.001726780903884356,0.020854109266850347
0.0017467962151272458,0.020876957193736983
0.0017670435260889468,0.020919965056111822
0.0017875255259042354,0.020947516967945702
0.0018082449348779518,0.02097842886902762
0.0018292045048462937,0.021005308783011895
0.0018504070195423021,0.02103286069484578
0.0018718552949655793,0.02110812445400175
0.0018935521797562953,0.02129292386264364
0.0019155005555735278,0.021450171359451653
0.0019377033374779887,0.021483771251931995
0.0019601634743191855,0.021574490961628924
0.001982883949127071,0.021640346750890396
0.002005867779508234,0.02167193064982192
0.002029118018046678,0.021723002486392043
0.002052637752709252,0.021750554398225923
0.0020764301072557748,0.02179154626705195
0.0021004982416539153,0.021827834150930717
0.0021248453524988827,0.021858746052012636
0.0021494746734379805,0.02189906592298905
0.00217438947560008,0.021958873731604055
0.0021995930680300748,0.022013305557422216
0.0022250887981283695,0.02205160943484981
0.002250880052095462,0.022098649284322293
0.00227697025538168,0.022142329144546738
0.0023033628731421313,0.022175257039177478
0.002330061410696925,0.022214232914454672
0.002357069413996728,0.0222458168133862
0.0023843904700937206,0.022284792688663395
0.002412028207618007,0.022311000604798063
0.00243998629725955,0.022351992473624085
0.0024682684522556926,0.02237820038975875
0.0024968784288843266,0.0224124722800887
0.0025258200269627847,0.022439352194072983
0.002555097090352507,0.02249916000268799
0.0025847135074695635,0.0225488878435589
0.002614673211801092,0.022598615684429807
0.00264498018242772,0.022651031516699147
0.002675638444552045,0.022680599422081848
0.0027066520700332413,0.02271957529735905
0.0027380251779278576,0.02275586318123782
0.0027697619350368907,0.022799543041462266
0.002801866556459195,0.022835158927491432
0.002834343306151309,0.022879510785565486
0.0028671964974937695,0.022937302600631676
0.0029004304938639917,0.022974934480209663
0.002934049709215787,0.023023318325381358
0.0029680586086656023,0.023060950204959345
0.003002461709085549,0.023099926080236543
0.0030372635797033115,0.023134869968416103
0.0030724688427090033,0.023202741751226396
0.003108082173869064,0.023243733620052415
0.0031441083031472647,0.02327934950608158
0.00318055201533292,0.023315637389960352
0.0032174181506763717,0.02335662925878637
0.003254711605531848,0.02340635709965728
0.003292437333007769,0.023454740944828977
0.0033306003436245884,0.023497748807203817
0.003369205705980267,0.02353941267387944
0.003408258547423452,0.023591828506148778
0.0034477640547344642,0.023644916336267724
0.0034877274748141775,0.023709428129829985
0.003528154115380883,0.023778643908339493
0.0035690493456752297,0.023839123714804115
0.0036104185971733375,0.023931187420200256
0.0036522673643081755,0.023969491297627845
0.0036946012051993025,0.02403803507828775
0.003737425742391064,0.02409985888045158
0.0037807466635993493,0.024166386667562663
0.0038245697224669993,0.024217458504132785
0.0038689007393279753,0.02427928230629662
0.003913745601980384,0.024347154089106916
0.0039591102664684585,0.02441032188696996
0.004005000757873611,0.024476849674081043
0.004051423171114647,0.02454472145689134
0.0040983836717572615,0.02460721725690478
0.004145888496832911,0.024669713056918216
0.004193943955667186,0.02474497681607419
0.004242556430717777,0.024803440628989988
0.004291732378422158,0.024859888448356966
0.004341478330055092,0.024908944291378264
0.004391800892596086,0.024978160069887775
0.004442706749606883,0.025026543915059474
0.004494202662119142,0.025117263624756404
0.0045462954695324,0.025197231368859617
0.004598992090522438,0.025255695181775416
0.004652299523960189,0.02530945500974397
0.004706224849841282,0.025365230831261337
0.004760775230226368,0.02542302264632753
0.00481595791019235,0.025498958403333105
0.004871780218794631,0.025554062227000872
0.004928249570040513,0.025595726093676503
0.004985373463873894,0.025660237887238757
0.005043159487171359,0.025720717693703384
0.005101615314749833,0.02579732544855856
0.005160748710385908,0.025874605201263355
0.005220567527846975,0.025959948928163435
0.005281079711934331,0.026020428734628048
0.005342293299538352,0.02608023654324306
0.005404216420705915,0.026152140313150996
0.00546685729972018,0.0262200120959613
0.0055302242561929005,0.026279147906726696
0.005594325706169377,0.02635172367448424
0.005659170163246243,0.026410859485249648
0.005724766239702178,0.026491499227202474
0.005791122647641758,0.02655063503796788
0.005858248200152536,0.026646058732612055
0.005926151812475552,0.026700490558430212
0.005994842503189409,0.026748202405752302
0.006064329395408062,0.02680263423157046
0.006134621717992506,0.026844298098246087
0.0062057288067765,0.026908809891808348
0.0062776601058065,0.02697197768967139
0.006350425168595962,0.027029097506887978
0.00642403365939419,0.027088233317653383
0.006498495354469888,0.02715543310261407
0.006573820143409586,0.027217256904777908
0.006650018030431118,0.02728311269403938
0.006727099135712337,0.027338216517707143
0.006805073696735206,0.027391976345675695
0.0068839520696454964,0.02745312814998992
0.006963744730628222,0.02753242389624353
0.007044462277299037,0.027601639674753042
0.007126115430111745,0.02767085545326255
0.007208715033782135,0.027737383240373625
0.007292272058728313,0.02780727101673275
0.007376797602527731,0.027879174786640683
0.007462302891391108,0.027948390565150194
0.007548799281653432,0.028022982326456558
0.007636298261282241,0.028088166117868425
0.0077248114514034,0.028154021907129893
0.007814350607844541,0.02823802163833076
0.00790492762269642,0.028312613399637122
0.007996554525892346,0.02838989315234191
0.008089243486805939,0.02845037295880653
0.008183006815867389,0.02852093273301526
0.008277856966198472,0.028590820509374372
0.00837380653526649,0.028656676298635848
0.008470868266557402,0.028727908070694176
0.008569055051268348,0.02879309186210604
0.008668379930019773,0.028854243666420264
0.008768856094587427,0.02892345944492978
0.008870496889654403,0.029011491163228275
0.00897331581458352,0.029111618842819702
0.009077326525210223,0.029208386533163093
0.009182542835656282,0.02930582622135609
0.009288978720164497,0.02938915395470735
0.009396648314954691,0.0294818896579531
0.009505565920101192,0.029559169410657886
0.009615746001432095,0.029654593105302062
0.009727203192450537,0.029737920838653314
0.009839952296278227,0.029834688528996706
0.009954008287621519,0.02991129628385189
0.010069386314760271,0.030001343995699214
0.010186101701559752,0.030094079698944964
0.010304169949505875,0.03016799946240172
0.01042360673976401,0.030228479268866338
0.010544427935261684,0.030307103017270347
0.010666649582795389,0.03037564679793025
0.010790287915161836,0.030446878569988577
0.01091535935331391,0.030520798333445332
0.011041880508541602,0.03059471809690209
0.011169868184678225,0.030668637860358845
0.011299339380332217,0.030748605604462066
0.011430311291144786,0.03083663732276057
0.011562801312073753,0.03093474900880317
0.011696827039703846,0.03102143673140246
0.01183240627458378,0.031116188428197033
0.011969557023590427,0.03121766010348767
0.012108297502320394,0.03132383576372556
0.012248646137509308,0.03141253947987367
0.012390621569479156,0.03151669914656273
0.012534242654613994,0.03161615482830455
0.01267952846786434,0.031718970499294404
0.012826498305280598,0.03182783415093072
0.012975171686575868,0.03193871379611585
0.013125568357718427,0.032051609434849804
0.013277708293554291,0.03214770512734359
0.013431611700460153,0.03225656877897991
0.013587299019027091,0.03235199247362409
0.013744790926775366,0.032460856125260396
0.013904108340900697,0.03257039177474632
0.014065272421052363,0.032682615415630674
0.014228304572143519,0.03279551105436463
0.014393226447194065,0.03291848666084268
0.014560059950206485,0.033051542235064846
0.014728827239075018,0.0331839258114374
0.014899550728528537,0.03331362139641153
0.015072253093107555,0.033422485048047845
0.01524695727017573,0.03350648477924871
0.015423686462966274,0.03361736442443384
0.01560246414366368,0.03369397217928903
0.015783314056521166,0.03378133189973792
0.01596626022101425,0.033867347624487606
0.01615132693503091,0.033984947248168806
0.01633853877809862,0.034101202876150795
0.016527920614648955,0.03419998656004301
0.0167194975973199,0.034317586183724214
0.016913295170296487,0.034412337880518784
0.01710933907269015,0.034538673476244876
0.01730765534195726,0.034657617095625294
0.01750827031735725,0.03476916873866003
0.017711210643450888,0.03488072038169478
0.017916503273639015,0.03500839997312009
0.018124175473742375,0.03513473556884618
0.018334254825622908,0.035275183119414015
0.018546769230846995,0.0353907667495464
0.018761746914391215,0.035492910422686645
0.018979216428391014,0.03561185404206706
0.019199206655932846,0.03577985350446879
0.019421746814890263,0.035963308917411466
0.019646866461804465,0.03613601236476043
0.01987459549580984,0.036359787648679524
0.02010496416260499,0.03656071500571199
0.02033800305846982,0.036742154425105845
0.020573743134329137,0.03692628183589812
0.02081221569986339,0.03712116121228412
0.021053452427667062,0.03733888851555675
0.02129748535745521,0.03754451985753646
0.021544346900318843,0.037746119212418515
0.02179406984302956,0.03792285464686513
0.0220466873523941,0.03814595793293461
0.022302232979659387,0.03836368523620724
0.022560740664968614,0.03856058060614206
0.022822244741868985,0.03875344398897924
0.023086779941871697,0.03897049929440226
0.023354381399064792,0.03916537867078825
0.023625084654779475,0.03937772999126403
0.023898925662310503,0.03959344130098784
0.024175940791691306,0.03984544049459042
0.024456166834524465,0.0400873597204489
0.024739641008868142,0.04037161481083261
0.025026400964179192,0.04061420603454069
0.025316484786313556,0.040901149116322824
0.025609931002584595,0.04114038035078287
0.025906778586880088,0.04135541966265708
0.026207066964838526,0.04159599489281634
0.02651083601908539,0.04185337006921578
0.026818126094530156,0.042109401249916
0.02712897800372467,0.042360728445668974
0.027443433032283655,0.04262146361131644
0.02776153294436801,0.04286943081782138
0.028083319988231725,0.0430952220952893
0.028408836901833042,0.04330824541361468
0.028738126918510663,0.043577044553457435
0.029071233772725785,0.043822323768563945
0.029408201705870638,0.04407835494926417
0.029749075472144403,0.044341106108460454
0.030093900344497212,0.04457294536657482
0.03044272212064303,0.044774544721456894
0.030795587129142266,0.04500235199247362
0.03115254223555488,0.04522612727639271
0.03151363484866479,0.04550903837107721
0.031878912926776456,0.04571802970230496
0.03224842498408442,0.0459767488744036
0.0326222200971167,0.046222028089510106
0.03300034791125285,0.046504267186345004
0.03338285864731761,0.046785162287480676
0.033769803108250916,0.04710772125529198
0.03416123268585528,0.04740138431557019
0.034557199367621395,0.047681607418856256
0.03495775574363275,0.048015590350110875
0.035362955013550426,0.048340165311471
0.03577285099367873,0.048658020294335066
0.0361874981241128,0.04897049929440226
0.03660695147596903,0.049257442376184395
0.03703126675869927,0.04954774544721457
0.03746050032748993,0.0498635844365298
0.037894709190746674,0.050149855520462326
0.03833395101766601,0.050439486593642904
0.03877828414589457,0.050784221490491235
0.03922776758927719,0.05114844432497816
0.03968246104569482,0.051528123110006055
0.040142424904993215,0.05193736980041663
0.040607720257003654,0.05236543243061622
0.041078408899656464,0.05283650292319064
0.04155455334718875,0.05323029366306027
0.04203621683844714,0.05362677239432834
0.04252346334528682,0.054021907129897184
0.04301635758106795,0.054396881929977825
0.0435149650092505,0.054774544721456896
0.044019351852088745,0.05514683153013911
0.044529585099426554,0.05549425441838586
0.04504573251759458,0.05582756535179088
0.04556786265841064,0.05620657213896916
0.046096044868284336,0.05655533902291512
0.04663034929742731,0.0568839459713729
0.04717084690917017,0.05719978496068813
0.047717609489387455,0.0575593038102278
0.04827070965603183,0.05790672669847456
0.0488302208687788,0.058289765472750485
0.0493962174387832,0.05867011625562798
0.04996877453854884,0.05907398696324172
0.0505479682119124,0.05942275384718769
0.05113387538414326,0.059778912707479336
0.05172657387216019,0.0601464955312143
0.05232614239486662,0.060516094348498084
0.052932660583605615,0.06085814125394799
0.05354620899273607,0.061173308245413616
0.05416686911033152,0.06146697130569183
0.05479472336900287,0.06180431422619448
0.05542985515684669,0.06214568913379478
0.05607234882852033,0.06245884013171158
0.05672228971644543,0.0628129829984544
0.05737976414214134,0.06319736576842955
0.05804485942768978,0.06359653249109602
0.05871766390733255,0.06402526711914522
0.05939826693920356,0.06440158591492506
0.060086758917196864,0.06491835226127277
0.0607832312829723,0.06539211074524562
0.06148777653810023,0.06590417310664606
0.062200488256347115,0.06636986761642363
0.06292146109610344,0.06685639405953901
0.06365079081295572,0.06739869632417175
0.06438857427240419,0.06790807069417379
0.06513490946272803,0.06845306095020495
0.0658898955079995,0.06901350715677709
0.06665363268124913,0.06953900947516968
0.06742622241778341,0.07006182380216383
0.06820776732865685,0.07067266984745649
0.06899837121430018,0.0712001881593979
0.0697981390783066,0.07178415429070627
0.07060717714137772,0.07236946441771386
0.07142559285543126,0.07291579866944427
0.07225349491787214,0.0734964048115046
0.07309099328602911,0.07403333109334051
0.07393819919175866,0.07463208117734024
0.07479522515621821,0.07518311941401787
0.07566218500481055,0.07575364558833411
0.07653919388230147,0.0763859955648142
0.0774263682681127,0.07698541764666353
0.07832382599179197,0.07760432766615147
0.07923168624866253,0.078261541563067
0.08015006961565405,0.07892211544923057
0.08107909806731686,0.07952825750957596
0.08201889499202203,0.08016329547745447
0.08296958520834907,0.08078354949264162
0.08393129498166364,0.08137625159599489
0.08490415204088747,0.08198911363483638
0.0858882855954625,0.08259525569518178
0.08688382635251184,0.08323835763725557
0.08789090653419954,0.08387003561588603
0.08890965989529158,0.08456824138162758
0.08994022174092044,0.08525502318392582
0.09098272894455559,0.0859854848464485
0.09203731996618221,0.08671930649821921
0.09310413487069075,0.08752637591559707
0.09418331534647952,0.08835629325986158
0.0952750047242729,0.08913513876755595
0.09637934799615785,0.08997513607956455
0.09749649183484087,0.0908111014044755
0.0986265846131282,0.09169141858746052
0.09976977642363201,0.09256232780055104
0.10092621909870483,0.09342987702439351
0.10209606623060476,0.09435320206975337
0.10327947319189525,0.09527854310866206
0.10447659715608053,0.09627242792823063
0.10568759711848051,0.09723943283381493
0.10691263391734772,0.09818224581681338
0.10815187025522892,0.09916201868154022
0.10940547072057435,0.10020025535918284
0.11067360180959745,0.10131845978092871
0.11195643194838795,0.10242860022847926
0.11325413151528127,0.10357771655130706
0.11456687286348727,0.10467374504401587
0.11589483034398118,0.10579665345070896
0.11723818032865997,0.10697466568106981
0.11859710123376706,0.10819702976950474
0.11997177354358855,0.10956051340635711
0.12136237983442417,0.11084268530340702
0.12276910479883604,0.1120805053423829
0.12419213527017846,0.1133593172501848
0.12563166024741215,0.11473489684833008
0.12708787092020596,0.11613735636045966
0.12856096069432965,0.11764800752637591
0.130051125217341,0.11911833882131577
0.13155856240457053,0.12058665412270679
0.1330834724654076,0.12219877696391372
0.1346260579298911,0.12378469188898596
0.13618652367560827,0.12537867078825346
0.1377650769549055,0.1270022175929037
0.13936192742241435,0.12863913503088434
0.14097728716289676,0.13031449499361603
0.142611370719413,0.13200053759827968
0.14426439512181588,0.133788051878234
0.14593657991557576,0.13559371010012766
0.1476281471909391,0.13735098447684968
0.14933932161242533,0.13929709024931122
0.15107033044866555,0.14117599623681204
0.15282140360258709,0.14302869430817822
0.15459277364194784,0.1449129762784759
0.15638467583022478,0.14683892211544922
0.15819734815786016,0.1487198440964989
0.16003103137387018,0.15057926214636114
0.16188596901781993,0.15256165580270142
0.1637624074521689,0.15443048182245817
0.16566059589499152,0.15643101942073784
0.16758078645307686,0.1583993011222364
0.16952323415541215,0.16037631879577985
0.1714881969870541,0.16225455278543108
0.17347593592339325,0.16419595457294536
0.1754867149648152,0.16618842819702975
0.1775208011717636,0.1681869498017606
0.1795784647002097,0.17006988777635912
0.18165997883753285,0.17206773738324038
0.18376562003881725,0.17392917142665143
0.18589566796356882,0.17592366104428464
0.18805040551285834,0.17784691888985957
0.1902301188668946,0.1798232645655534
0.19243509752303323,0.18174316242188027
0.19466563433422632,0.18373160405886702
0.19692202554791735,0.18565687789799074
0.19920457084538712,0.1876943753779988
0.20151357338155584,0.18966131308379813
0.20384933982524642,0.19170217055305422
0.20621218039991446,0.19371010012767959
0.2086024089248505,0.19584234930448222
0.21102034285685967,0.1979584705328943
0.21346630333242453,0.19997379208386534
0.21594061521035676,0.2021006652778711
0.21844360711494284,0.2043935219407298
0.22097561147959033,0.20669645857133254
0.22353696459097966,0.20895773133525974
0.22612800663372795,0.21122841206908136
0.2287490817355704,0.21361064444593775
0.2314005380130654,0.21607150057119817
0.23408272761782944,0.2185518446340972
0.23679600678330787,0.22108863651636318
0.23954073587208793,0.22355083663732275
0.24231727942376008,0.22628788387877158
0.24512600620333397,0.22893152341912507
0.24796728925021602,0.23165378670788256
0.2508415059277541,0.23448827363752436
0.2537490379733572,0.23725152879510786
0.2566902715491952,0.24001343995699215
0.25966559729348726,0.24280693501780792
0.26267541037238384,0.2456071500571198
0.26572011053245065,0.24836838922115448
0.26880010215376077,0.2512828438948996
0.2719157943036019,0.2541132988374437
0.2750676007908067,0.2570808413413077
0.2782559402207126,0.26008735972044883
0.28148123605075814,0.26305960620926017
0.28474391664672477,0.2660379006787178
0.28804441533962977,0.2689416033868691
0.2913831704832789,0.272030777501512
0.2947606255124859,0.27514817552583837
0.29817722900196736,0.2781856058060614
0.30163343472591975,0.28139439553793427
0.30512970171828707,0.28467508903971506
0.30866649433372745,0.2879416705866541
0.3122442823092858,0.29123244405617904
0.3158635408267819,0.29457966534507085
0.31952475057592133,0.2980303743028022
0.32322839781813806,0.3014589073314965
0.3269749744511768,0.3049821920569854
0.33076497807442423,0.3085155567502184
0.3345989120549975,0.31206908137893963
0.3384772855945983,0.31580270143135547
0.34240061379714254,0.31938108998051207
0.34636941773717345,0.32313822995766417
0.3503842245290676,0.3269148578724549
0.3544455673970435,0.3307183657012297
0.3585539857459817,0.33455144143538745
0.36271002523306484,0.3384967408104294
0.3669142378402494,0.3425038639876352
0.3711671819475767,0.3466164908272294
0.37546942240733366,0.35073919763456757
0.37982153061907364,0.35489214434513805
0.3842240846055061,0.35902157113097244
0.38867766908926676,0.3632390296351051
0.393182875570577,0.3676782474296082
0.39774030240580366,0.3721033532692696
0.40235055488692933,0.37655063503796793
0.4070142453219439,0.3811168604260467
0.4117319931161679,0.3855070223775284
0.4165044248545185,0.3900006719978496
0.42133217438472886,0.3944466097708488
0.4262158829015325,0.39901888313957395
0.43115619903182284,0.4035716685706605
0.43615377892080054,0.4080438142597943
0.441209286319119,0.4125858477252873
0.4463233926710397,0.4174148242725623
0.4514967772036102,0.4222868086822122
0.4567301270168747,0.42704320946172974
0.4620241371751313,0.4319575297359048
0.46737951079924633,0.43678852227672865
0.47279695916003905,0.4419286338283718
0.4782772017727485,0.44691015388750754
0.4838209664925957,0.4518600900477119
0.48942898961145315,0.4570432094617297
0.49510201595563513,0.4621866810026208
0.5008407989848213,0.4674235602446072
0.5066461008921268,0.4729258786371884
0.5125186927053332,0.47838317317384577
0.5184593543892912,0.48380417982662455
0.5244688749495119,0.4893965459310531
0.5305480525369574,0.49516161548283044
0.5366976945540476,0.500899133122774
0.5429186177618943,0.5065392110745246
0.5492116483887789,0.5125092399704322
0.5555776222398878,0.5183421813050197
0.5620173848083188,0.5243518580740542
0.5685317913873753,0.5304213426517035
0.5751217071841613,0.5367011625562798
0.5817880074344935,0.5430622942006584
0.5885315775191451,0.549496001612795
0.595353313081437,0.5558463812915798
0.6022541201461928,0.5624857200456959
0.6092349152400711,0.5691909145890733
0.6162966255132942,0.5758772931926617
0.6234401888627864,0.582507895974733
0.6306665540567405,0.589654593105302
0.6379766808606282,0.596853034070291
0.6453715401646701,0.6040467710503327
0.6528521141127848,0.6115711309723808
0.6604193962330305,0.6191176668234661
0.6680743915695615,0.6267186345003696
0.675818116816111,0.6346018412741079
0.6836516004510238,0.6423278005510382
0.6915758828738525,0.6503064310194208
0.6995920165435374,0.6582944694576978
0.707701066118189,0.666227404072307
0.7159041085964888,0.6744378737988039
0.7242022334607315,0.6827941670586654
0.732596542821523,0.6912848598884482
0.741088151564157,0.6999986560043008
0.7496781874966877,0.7090840669309857
0.7583677914997191,0.7178993347221289
0.7671581176779302,0.7267770983132855
0.7760503335133571,0.7362455480142465
0.7850456200204509,0.7457630535582287
0.794145171902934,0.7554767824742961
0.8033501977124734,0.7653645588334117
0.8126619200091946,0.7753329749344802
0.822081575524054,0.7855137423560244
0.8316104153230961,0.7959659969088099
0.8412497049736118,0.806557355016464
0.8510007247122247,0.8173126805994221
0.8608647696149244,0.8285941804986224
0.8708431497690724,0.8400665277871111
0.880937190447399,0.851502587191721
0.8911482322840202,0.8633243733620052
0.9014776314524917,0.8756629258786373
0.9119267598459299,0.8883636852362071
0.9224970052592174,0.9012001881593978
0.9331897715733238,0.9146824810160608
0.9440064789417604,0.9280942140985149
0.9549485639791966,0.9416423627444391
0.9660174799522646,0.9552913110678045
0.9772146969725725,0.9691727706471338
0.9885417021919574,0.9836402123513205
1.0,1.0


==> data/EEG/LiRA/LSTM-offline/total/roc_TS2VecLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.015467374504401587
1.0233165783302449e-05,0.015467374504401587
1.0351779556301762e-05,0.015467374504401587
1.0471768194855202e-05,0.015467374504401587
1.05931476351837e-05,0.015467374504401587
1.0715933998226711e-05,0.015467374504401587
1.084014359178331e-05,0.015467374504401587
1.09657929126781e-05,0.015467374504401587
1.1092898648952227e-05,0.015467374504401587
1.1221477682079803e-05,0.015467374504401587
1.1351547089209991e-05,0.015467374504401587
1.148312414543511e-05,0.015467374504401587
1.1616226326085018e-05,0.015467374504401587
1.1750871309048075e-05,0.015467374504401587
1.1887076977119033e-05,0.015467374504401587
1.2024861420374123e-05,0.015467374504401587
1.216424293857368e-05,0.015467374504401587
1.2305240043592616e-05,0.015467374504401587
1.244787146187906e-05,0.015467374504401587
1.259215613694151e-05,0.015467374504401587
1.2738113231864785e-05,0.015467374504401587
1.288576213185518e-05,0.015467374504401587
1.3035122446815089e-05,0.015467374504401587
1.3186214013947484e-05,0.015467374504401587
1.3339056900390587e-05,0.015467374504401587
1.3493671405883065e-05,0.016207244136818764
1.3650078065460137e-05,0.016207244136818764
1.3808297652180924e-05,0.016207244136818764
1.3968351179887397e-05,0.016207244136818764
1.4130259905995336e-05,0.016207244136818764
1.429404533431761e-05,0.016207244136818764
1.4459729217920196e-05,0.016207244136818764
1.4627333562011299e-05,0.016207244136818764
1.4796880626863964e-05,0.016207244136818764
1.4968392930772556e-05,0.016207244136818764
1.514189325304352e-05,0.016207244136818764
1.53174046370208e-05,0.016207244136818764
1.5494950393146317e-05,0.016207244136818764
1.567455410205595e-05,0.016207244136818764
1.5856239617711373e-05,0.016207244136818764
1.60400310705682e-05,0.016207244136818764
1.622595287078087e-05,0.016207244136818764
1.6414029711444665e-05,0.016207244136818764
1.6604286571875295e-05,0.016207244136818764
1.6796748720926532e-05,0.016207244136818764
1.6991441720346258e-05,0.01638868355621262
1.7188391428171457e-05,0.01638868355621262
1.7387624002162504e-05,0.01638868355621262
1.7589165903277326e-05,0.01638868355621262
1.7793043899185774e-05,0.01638868355621262
1.7999285067824765e-05,0.01638868355621262
1.8207916800994626e-05,0.01638868355621262
1.8418966807997107e-05,0.01638868355621262
1.86324631193156e-05,0.01638868355621262
1.8848434090337955e-05,0.01638868355621262
1.906690840512252e-05,0.01638868355621262
1.9287915080207776e-05,0.01638868355621262
1.9511483468466162e-05,0.01638868355621262
1.9737643263002554e-05,0.01638868355621262
1.9966424501097934e-05,0.01638868355621262
2.0197857568198782e-05,0.016454539345474094
2.0431973201952705e-05,0.016454539345474094
2.066880249629082e-05,0.016454539345474094
2.09083769055575e-05,0.016454539345474094
2.1150728248687946e-05,0.016454539345474094
2.1395888713434215e-05,0.016454539345474094
2.1643890860640203e-05,0.016454539345474094
2.189476762856621e-05,0.016454539345474094
2.2148552337263592e-05,0.016454539345474094
2.2405278693000182e-05,0.016454539345474094
2.266498079273693e-05,0.016454539345474094
2.2927693128656486e-05,0.016454539345474094
2.3193450592744275e-05,0.016454539345474094
2.3462288481422625e-05,0.016454539345474094
2.3734242500238664e-05,0.016542571063772597
2.4009348768606518e-05,0.016542571063772597
2.4287643824604503e-05,0.016542571063772597
2.45691646298279e-05,0.016542571063772597
2.4853948574297985e-05,0.016542571063772597
2.5142033481427965e-05,0.016542571063772597
2.543345761304648e-05,0.016542571063772597
2.5728259674479322e-05,0.016542571063772597
2.6026478819690045e-05,0.016542571063772597
2.63281546564802e-05,0.016542571063772597
2.6633327251749808e-05,0.016542571063772597
2.694203713681882e-05,0.016710570526174313
2.7254325312810276e-05,0.016710570526174313
2.7570233256095827e-05,0.016710570526174313
2.7889802923804396e-05,0.016710570526174313
2.8213076759394707e-05,0.016710570526174313
2.8540097698292373e-05,0.016710570526174313
2.8870909173592345e-05,0.016710570526174313
2.9205555121827452e-05,0.016710570526174313
2.95440799888038e-05,0.016710570526174313
2.9886528735503827e-05,0.016710570526174313
3.0232946844057763e-05,0.016710570526174313
3.0583380323784315e-05,0.01675290639069955
3.0937875717301366e-05,0.01675290639069955
3.12964801067075e-05,0.01675290639069955
3.165924111983521e-05,0.01675290639069955
3.20262069365765e-05,0.01675290639069955
3.2397426295281954e-05,0.01675290639069955
3.277294849923382e-05,0.01675290639069955
3.315282342319423e-05,0.01675290639069955
3.353710152002929e-05,0.01675290639069955
3.392583382740992e-05,0.016801962233720852
3.4319071974590426e-05,0.016801962233720852
3.4716868189265594e-05,0.016801962233720852
3.511927530450728e-05,0.016801962233720852
3.552634676578139e-05,0.016801962233720852
3.5938136638046256e-05,0.016801962233720852
3.6354699612933176e-05,0.016801962233720852
3.677609101601031e-05,0.016801962233720852
3.720236681413066e-05,0.016851690074591762
3.7633583622865324e-05,0.016851690074591762
3.806979871402284e-05,0.016851690074591762
3.8511070023255685e-05,0.016851690074591762
3.895745615775501e-05,0.016851690074591762
3.940901640403448e-05,0.016851690074591762
3.986581073580439e-05,0.016851690074591762
4.032789982193705e-05,0.01687991398427525
4.079534503452449e-05,0.01687991398427525
4.1268208457029516e-05,0.01687991398427525
4.174655289253135e-05,0.01687991398427525
4.223044187206672e-05,0.01687991398427525
4.271993966306776e-05,0.01687991398427525
4.321511127789762e-05,0.01687991398427525
4.371602248248502e-05,0.01691888985955245
4.422273980505897e-05,0.01691888985955245
4.473533054498463e-05,0.01691888985955245
4.525386278170167e-05,0.01691888985955245
4.577840538376616e-05,0.01691888985955245
4.6309028017997366e-05,0.01691888985955245
4.684580115873045e-05,0.01691888985955245
4.738879609717651e-05,0.01691956185740206
4.793808495089107e-05,0.01691956185740206
4.8493740673352334e-05,0.01691956185740206
4.9055837063650453e-05,0.01691956185740206
4.962444877628913e-05,0.01691956185740206
5.0199651331100794e-05,0.01691956185740206
5.0781521123276707e-05,0.016925609838048517
5.137013543351339e-05,0.016925609838048517
5.196557243827657e-05,0.016925609838048517
5.2567911220184194e-05,0.016925609838048517
5.3177231778509664e-05,0.016925609838048517
5.379361503980698e-05,0.016937033801491835
5.441714286865888e-05,0.016937033801491835
5.5047898078549675e-05,0.016937033801491835
5.5685964442864085e-05,0.016937033801491835
5.633142670601352e-05,0.016937033801491835
5.698437059469136e-05,0.016937033801491835
5.764488282925873e-05,0.016941065788589477
5.8313051135262185e-05,0.016941065788589477
5.8988964255084936e-05,0.016941065788589477
5.9672711959733106e-05,0.016941065788589477
6.0364385060758635e-05,0.016941065788589477
6.106407542232036e-05,0.016946441771386333
6.177187597338488e-05,0.016946441771386333
6.248788072006888e-05,0.016946441771386333
6.321218475812448e-05,0.016946441771386333
6.394488428556937e-05,0.01695584974128083
6.468607661546321e-05,0.01695584974128083
6.543586018883229e-05,0.01695584974128083
6.619433458774387e-05,0.01695584974128083
6.696160054853215e-05,0.01695584974128083
6.773775997517745e-05,0.016992809623009204
6.852291595284057e-05,0.016992809623009204
6.9317172761554e-05,0.016992809623009204
7.012063589007177e-05,0.016992809623009204
7.09334120498799e-05,0.017006249580001343
7.17556091893692e-05,0.017006249580001343
7.258733650817246e-05,0.017006249580001343
7.342870447166758e-05,0.017006249580001343
7.42798248256491e-05,0.017008265573550164
7.514081061116962e-05,0.017008265573550164
7.601177617955322e-05,0.017008265573550164
7.689283720758305e-05,0.017008265573550164
7.778411071286482e-05,0.017025065519790335
7.868571506936843e-05,0.017025065519790335
7.959777002314978e-05,0.017025065519790335
8.05203967082547e-05,0.017025065519790335
8.145371766280736e-05,0.017050601438075397
8.239785684528512e-05,0.017050601438075397
8.335293965098187e-05,0.017050601438075397
8.43190929286625e-05,0.017068073382165178
8.529644499741017e-05,0.017068073382165178
8.628512566366886e-05,0.017068073382165178
8.728526623848371e-05,0.017068073382165178
8.829699955494083e-05,0.017072777367112425
8.932045998580959e-05,0.017072777367112425
9.03557834613892e-05,0.017072777367112425
9.140310748756223e-05,0.01708756131980378
9.246257116405733e-05,0.01708756131980378
9.353431520292377e-05,0.01708756131980378
9.461848194721992e-05,0.01710503326389356
9.571521538991856e-05,0.01710503326389356
9.682466119303115e-05,0.01710503326389356
9.794696670695385e-05,0.017112425240239232
9.908228099003788e-05,0.017112425240239232
0.00010023075482838654,0.017112425240239232
0.00010139254075588153,0.01712519319938176
0.00010256779307444219,0.01712519319938176
0.00010375666787451859,0.01712519319938176
0.00010495932305582277,0.01713460116927626
0.00010617591834830001,0.01713460116927626
0.00010740661533334334,0.01713460116927626
0.00010865157746525384,0.01714064914992272
0.00010991097009294972,0.01714064914992272
0.0001111849604819271,0.017144009139170757
0.00011247371783647519,0.017144009139170757
0.00011377741332214914,0.017144009139170757
0.00011509622008850323,0.017150057119817215
0.00011643031329208767,0.017150057119817215
0.00011777987011971193,0.017157449096162892
0.0001191450698119776,0.017157449096162892
0.00012052609368708426,0.017157449096162892
0.00012192312516491107,0.017165513070358174
0.0001233363497913776,0.017165513070358174
0.00012476595526308696,0.01716887305960621
0.00012621213145225474,0.01716887305960621
0.00012767507043192657,0.01716887305960621
0.0001291549665014884,0.017175593038102278
0.00013065201621247213,0.017175593038102278
0.00013216641839466052,0.017177609031651102
0.00013369837418249466,0.017177609031651102
0.00013524808704178755,0.01719508097574088
0.0001368157627967472,0.01719508097574088
0.00013840160965731315,0.01719978496068813
0.00014000583824680976,0.01719978496068813
0.00014162866162991988,0.017202472952086552
0.0001432702953409831,0.017202472952086552
0.00014493095741262166,0.01720381694778577
0.00014661086840469845,0.01720381694778577
0.00014831025143361044,0.01721389691552987
0.00015002933220192182,0.01721389691552987
0.00015176833902834055,0.017217256904777906
0.00015352750287804228,0.017217256904777906
0.000155307057393346,0.017217256904777906
0.00015710723892474503,0.017217256904777906
0.00015892828656229778,0.017217256904777906
0.00016077044216738237,0.017217256904777906
0.00016263395040481922,0.017220616894025938
0.00016451905877536624,0.017220616894025938
0.00016642601764859036,0.017223304885424368
0.00016835508029612023,0.01722733687252201
0.00017030650292528443,0.01722733687252201
0.0001722805447131394,0.01723338485316847
0.00017427746784089192,0.01723338485316847
0.00017629753752872057,0.017236072844566897
0.0001783410220710008,0.017236744842416503
0.00018040819287193827,0.017236744842416503
0.00018249932448161524,0.01724413681876218
0.00018461469463245476,0.01724413681876218
0.0001867545842761076,0.017251528795107857
0.00018891927762076664,0.017275720717693704
0.00019110906216891378,0.017275720717693704
0.0001933242287555045,0.017296552651031517
0.00019556507158659492,0.017301928633828373
0.00019783188827841644,0.017301928633828373
0.0002001249798969037,0.017322760567166185
0.00020244465099768038,0.01734090450910557
0.00020479120966650856,0.01734090450910557
0.0002071649675602069,0.01735434446609771
0.0002095662399480433,0.017363080438142598
0.0002119953457536071,0.0173731604058867
0.00021445260759716674,0.0173731604058867
0.00021693835183851843,0.01738458436933002
0.00021945290862033137,0.01740138431557019
0.0002219966119119955,0.017408104294066258
0.0002245697995539774,0.017408104294066258
0.0002271728133026905,0.017415496270411935
0.0002298059988758851,0.017420872253208788
0.0002324697059985648,0.017421544251058397
0.00023516428844943486,0.017421544251058397
0.00023789010410788932,0.017426248236005644
0.00024064751500154242,0.017430280223103285
0.00024343688735431105,0.017447752167193065
0.00024625859163505465,0.017470600094079698
0.00024911300260677886,0.01747732007257577
0.0002520004993764092,0.0174900880317183
0.0002549214654451423,0.0174900880317183
0.0002578762887593801,0.017498824003763187
0.0002608653617622548,0.0175095759693569
0.00026388908144575103,0.01751360795645454
0.0002669478494034321,0.017521671930649824
0.00027004207188377727,0.017525031919897856
0.0002731721598441376,0.017534439889792353
0.000276338529005317,0.01754384785968685
0.00027954159990678566,0.017555943820979775
0.0002827817979625341,0.017558631812378205
0.0002860595535175742,0.01757005577582152
0.000289375301905095,0.01757139977152073
0.0002927294835042816,0.017572743767219946
0.00029612254379880347,0.017577447752167193
0.00029955493343598134,0.017580135743565622
0.0003030271082866396,0.017587527719911296
0.0003065395295056527,0.01758887171561051
0.00031009266359319264,0.017593575700557758
0.00031368698245668765,0.0175976076876554
0.00031732296347349763,0.01760567166185068
0.00032100108955431715,0.017607015657549897
0.00032472184920731285,0.017611047644647538
0.00032848573660300434,0.017617767623143606
0.0003322932516398972,0.01763187957798535
0.0003361449000108765,0.01764935152207513
0.0003400411932703706,0.01765069551777434
0.00034398264890229247,0.017655399502721592
0.00034796979038876914,0.017658759491969624
0.0003520031472796679,0.0176755594382098
0.0003560832552629278,0.01767959142530744
0.000360210656235707,0.017693703380149185
0.00036438589837635443,0.01770311135004368
0.0003686095362172158,0.01770983132853975
0.00037288213071828336,0.017711847322088567
0.00037720424934169976,0.01774007123177206
0.00038157646612712486,0.017744775216719307
0.00038599936176797673,0.017748807203816948
0.00039047352368855597,0.017767623143605943
0.0003949995461220643,0.01777031113500437
0.000399578030189527,0.017772999126402796
0.00040420958397963103,0.017777703111350043
0.0004088948226294864,0.017779719104898863
0.00041363436840632776,0.01778979907264297
0.00041842885079015847,0.017795847053289432
0.0004232789065573553,0.017803239029635105
0.00042818517986524155,0.017818022982326456
0.0004331483223376403,0.017823398965123312
0.00043816899315141946,0.0178321349371682
0.00044324785912404005,0.01783482292856663
0.00044838559480211905,0.017846246892009948
0.0004535828825510191,0.01785431086620523
0.00045884041264547613,0.017872454808144613
0.0004641588833612782,0.01787984678449029
0.0004695390010680063,0.017887910758685573
0.0004749814803228505,0.01792083865331631
0.0004804870439655134,0.017932262616759627
0.0004860564232142139,0.017943686580202945
0.0004916903577628031,0.017954438545796654
0.0004973895958790067,0.017978630468382502
0.0005031548945038057,0.017984006451179358
0.0005089870193519685,0.018000134399569923
0.0005148867450137498,0.01803911027484712
0.0005208548550577665,0.018055910221087296
0.0005268921421350677,0.018060614206034543
0.0005329994080844093,0.018086150124319602
0.0005391774640387505,0.018091526107116458
0.0005454271305329836,0.01810160607486056
0.0005517492376129129,0.01811706202540152
0.0005581446249454966,0.01813184597809287
0.0005646141419303673,0.018143941939385795
0.0005711586478126435,0.01814730192863383
0.0005777790117970507,0.018172165849069284
0.0005844761131633638,0.01818157381896378
0.0005912508413831881,0.018189637793159064
0.0005981040962380944,0.018225253679188227
0.0006050367879391225,0.018242053625428398
0.0006120498372476703,0.018254149586721325
0.0006191441755977848,0.018272965526510317
0.0006263207452198692,0.01828506148780324
0.0006335804992658254,0.018301189436193806
0.0006409244019356456,0.018313957395336332
0.0006483534286054727,0.01834419729856864
0.0006558685659571436,0.0183690612190041
0.0006634708121092351,0.018374437201800955
0.0006711611767496287,0.01838653316309388
0.0006789406812696112,0.018401989113634838
0.0006868103588995307,0.01842282104697265
0.000694771254846024,0.018437604999664004
0.0007028244264308353,0.018453060950204957
0.0007109709432312439,0.01846179692224985
0.0007192118872221193,0.018486660842685305
0.0007275483529196233,0.01849002083193334
0.0007359814475265771,0.018508164773872727
0.0007445122910795143,0.018514212754519185
0.0007531420165974376,0.0185256367179625
0.0007618717702322999,0.018531684698608962
0.0007707027114212304,0.018548484644849136
0.0007796360130405236,0.0185545326254956
0.0007886728615614156,0.01855923661044285
0.0007978144572076629,0.018600900477118473
0.0008070620141149507,0.01862576439755393
0.0008164167604921472,0.018639876352395675
0.0008258799387844272,0.01865331630938781
0.0008354528058382871,0.018664740272831125
0.0008451366330684721,0.01869027619111619
0.0008549327066268384,0.01871446811370204
0.0008648423275731727,0.01873933203413749
0.0008748668120479914,0.018754115986828843
0.0008850074914473438,0.018768899939520196
0.00089526571259964,0.0187789799072643
0.0009056428379445294,0.018794435857805252
0.0009161402457138521,0.018821987769639136
0.0009267593301146883,0.018848867683623413
0.0009375015015145289,0.01887574759760769
0.0009483681866285928,0.018885155567502185
0.0009593608287093146,0.018917411464283312
0.0009704808877380307,0.018926147436328207
0.0009817298406188842,0.018944963376117195
0.00099310918137498,0.01895907533095894
0.0010046204213468132,0.018973187285800684
0.001016265089392995,0.018998051206236138
0.0010280447320933097,0.01903232309656609
0.0010399609139541202,0.019076002956790537
0.0010520152176161591,0.019086754922384246
0.0010642092440647246,0.0191015388750756
0.001076544612842316,0.019121026812714197
0.0010890229622637305,0.019143202741751224
0.001101645949633657,0.019160674685841005
0.001114415251466788,0.019182178617028426
0.0011273325637104871,0.019225186479403265
0.0011403996019700331,0.01926080236543243
0.0011536181017364785,0.019290370270815132
0.0011669898186171474,0.01932733015254351
0.0011805165285688054,0.019362946038572675
0.0011942000281335325,0.019395201935353806
0.0012080421346773289,0.019410657885894765
0.0012220446866314887,0.019438881795578254
0.0012362095437367692,0.019453665748269604
0.0012505385872903913,0.019477185673005847
0.0012650337203959038,0.01949331362139641
0.0012796968682159415,0.01951952153753108
0.001294529978227916,0.01955379342786103
0.0013095350204826678,0.01957126537195081
0.0013247139878661174,0.0196095692493784
0.0013400688963639508,0.01962502519991936
0.001355601785329369,0.019645857133257172
0.0013713147177539455,0.01967072105369263
0.001387209780541621,0.019690880989180835
0.001403289084785873,0.019715072911766683
0.0014195547660501016,0.019741952825750957
0.0014360089846512606,0.019758080774141523
0.0014526539259467812,0.019785632685975406
0.0014694918006248172,0.019805792621463612
0.0014865248449978572,0.01982595255695182
0.0015037553212997384,0.019849472481688057
0.001521185517986105,0.019877696391371547
0.0015388177500383464,0.019897856326859753
0.001556654359271062,0.0199314562193401
0.0015746977146430866,0.019966400107519655
0.001592950212572123,0.019983872051609435
0.0016114142772530198,0.019999999999999997
0.0016300923609797412,0.020035615886029166
0.0016489869444710648,0.020061151804314226
0.001668100537200059,0.020085343726900073
0.0016874356777273757,0.020122303608628454
0.001706994934038408,0.020161279483905652
0.001726780903884356,0.020202943350581277
0.0017467962151272458,0.02027350312479
0.0017670435260889468,0.020300383038774274
0.0017875255259042354,0.020331294939856193
0.0018082449348779518,0.02035951884953968
0.0018292045048462937,0.02038975875277199
0.0018504070195423021,0.02041395067535784
0.0018718552949655793,0.020456286539883073
0.0018935521797562953,0.0204784624689201
0.0019155005555735278,0.020508030374302804
0.0019377033374779887,0.020525502318392584
0.0019601634743191855,0.020550366238828038
0.001982883949127071,0.02056716618506821
0.002005867779508234,0.020598078086150128
0.002029118018046678,0.02061823802163833
0.002052637752709252,0.020640413950675358
0.0020764301072557748,0.020660573886163568
0.0021004982416539153,0.02069215778509509
0.0021248453524988827,0.020716349707680937
0.0021494746734379805,0.020737853638868355
0.00217438947560008,0.0207714535313487
0.0021995930680300748,0.020795645453934548
0.0022250887981283695,0.020823869363618037
0.002250880052095462,0.02083798131845978
0.00227697025538168,0.020865533230293665
0.0023033628731421313,0.02089241314427794
0.002330061410696925,0.020926013036758284
0.002357069413996728,0.02095490894429138
0.0023843904700937206,0.020982460856125262
0.002412028207618007,0.02100866877225993
0.00243998629725955,0.02104697264968752
0.0024682684522556926,0.021067804583025335
0.0024968784288843266,0.021102076473355286
0.0025258200269627847,0.021123580404542704
0.002555097090352507,0.021151804314226197
0.0025847135074695635,0.021183388213157718
0.002614673211801092,0.02121698810563806
0.00264498018242772,0.021242524023923123
0.002675638444552045,0.02126671594650897
0.0027066520700332413,0.021294939856192463
0.0027380251779278576,0.021330555742221625
0.0027697619350368907,0.021387003561588604
0.002801866556459195,0.02142396344331698
0.002834343306151309,0.02146562730999261
0.0028671964974937695,0.021499227202472954
0.0029004304938639917,0.02154693904979504
0.002934049709215787,0.021580538942275386
0.0029680586086656023,0.02161749882400376
0.003002461709085549,0.021675290639069957
0.0030372635797033115,0.021697466568106984
0.0030724688427090033,0.02173308245413615
0.003108082173869064,0.021761306363819635
0.0031441083031472647,0.021779450305759025
0.00318055201533292,0.021827162153081107
0.0032174181506763717,0.021858746052012636
0.003254711605531848,0.02189368994019219
0.003292437333007769,0.021936697802567028
0.0033306003436245884,0.021978361669242656
0.003369205705980267,0.022012633559572607
0.003408258547423452,0.022047577447752164
0.0034477640547344642,0.02209058531012701
0.0034877274748141775,0.02215106511659163
0.003528154115380883,0.022191384987568043
0.0035690493456752297,0.022235736845642097
0.0036104185971733375,0.02227068073382165
0.0036522673643081755,0.022311000604798063
0.0036946012051993025,0.02234796048652644
0.003737425742391064,0.022386264363954037
0.0037807466635993493,0.022415832269336737
0.0038245697224669993,0.02244826855775864
0.0038689007393279753,0.02247765607150057
0.003913745601980384,0.0225037356132393
0.0039591102664684585,0.02253141589946912
0.004005000757873611,0.022552247832806935
0.004051423171114647,0.02258114374034003
0.0040983836717572615,0.02260667965862509
0.004145888496832911,0.022648343525300717
0.004193943955667186,0.02267186345003696
0.004242556430717777,0.022692023385525166
0.004291732378422158,0.02271688730596062
0.004341478330055092,0.02274578321349372
0.004391800892596086,0.0227834150930717
0.004442706749606883,0.022817014985552046
0.004494202662119142,0.022854646865130033
0.0045462954695324,0.022886230764061554
0.004598992090522438,0.02291714266514347
0.004652299523960189,0.02295007055977421
0.004706224849841282,0.022972918486660842
0.004760775230226368,0.023003830387742757
0.00481595791019235,0.023030710301727035
0.004871780218794631,0.02306431019420738
0.004928249570040513,0.023102614071634973
0.004985373463873894,0.02313688596196492
0.005043159487171359,0.023174517841542907
0.005101615314749833,0.023209461729722464
0.005160748710385908,0.02325851757274377
0.005220567527846975,0.023310933405013105
0.005281079711934331,0.023357973254485586
0.005342293299538352,0.023392245144815537
0.005404216420705915,0.02344936496203212
0.00546685729972018,0.023519924736240844
0.0055302242561929005,0.02356629258786372
0.005594325706169377,0.02358914051475035
0.005659170163246243,0.023628116390027553
0.005724766239702178,0.023658356293259863
0.005791122647641758,0.02369598817283785
0.005858248200152536,0.02373899603521269
0.005926151812475552,0.023788723876083596
0.005994842503189409,0.02381425979436866
0.006064329395408062,0.02384920368254822
0.006134621717992506,0.023879443585780525
0.0062057288067765,0.02392782743095222
0.0062776601058065,0.023972179289026275
0.006350425168595962,0.024021907129897185
0.00642403365939419,0.0240723069686177
0.006498495354469888,0.024122706807338218
0.006573820143409586,0.024179154626705196
0.006650018030431118,0.024231570458974533
0.006727099135712337,0.024288018278341508
0.006805073696735206,0.02433976211276124
0.0068839520696454964,0.024384785968684902
0.006963744730628222,0.024461393723540087
0.007044462277299037,0.02451649754720785
0.007126115430111745,0.024562193400981116
0.007208715033782135,0.024630737181641014
0.007292272058728313,0.02470600094079699
0.007376797602527731,0.02476648074726161
0.007462302891391108,0.024814864592433303
0.007548799281653432,0.02488072038169478
0.007636298261282241,0.02495598414085075
0.0077248114514034,0.02502519991936026
0.007814350607844541,0.025089039715072915
0.00790492762269642,0.025153551508635175
0.007996554525892346,0.02521268731940058
0.008089243486805939,0.025261743162421878
0.008183006815867389,0.02530139103554869
0.008277856966198472,0.02536388683556213
0.00837380653526649,0.025414286674282645
0.008470868266557402,0.025472750487198444
0.008569055051268348,0.02552113433237014
0.008668379930019773,0.02558430213023318
0.008768856094587427,0.025638061958201737
0.008870496889654403,0.02569988576036557
0.00897331581458352,0.025757677575431757
0.009077326525210223,0.025820845373294803
0.009182542835656282,0.02588602916470667
0.009288978720164497,0.025948524964720117
0.009396648314954691,0.026011020764733557
0.009505565920101192,0.02607956454539346
0.009615746001432095,0.026154828304549425
0.009727203192450537,0.02622942006585579
0.009839952296278227,0.026315435790605468
0.009954008287621519,0.026398091526107115
0.010069386314760271,0.026484107250856797
0.010186101701559752,0.02657617095625294
0.010304169949505875,0.026659498689604193
0.01042360673976401,0.026744842416504266
0.010544427935261684,0.026824810160607487
0.010666649582795389,0.026907465896109133
0.010790287915161836,0.02700288959075331
0.01091535935331391,0.027076809354210064
0.011041880508541602,0.027164841072508567
0.011169868184678225,0.02727168873059606
0.011299339380332217,0.027357704455345744
0.011430311291144786,0.027457832134937167
0.011562801312073753,0.027557287816678988
0.011696827039703846,0.027650023519924738
0.01183240627458378,0.027738055238223237
0.011969557023590427,0.027846918889859552
0.012108297502320394,0.027928230629661988
0.012248646137509308,0.028025670317854984
0.012390621569479156,0.028103622068409384
0.012534242654613994,0.028195685773805525
0.01267952846786434,0.028292453464148916
0.012826498305280598,0.02837107721255292
0.012975171686575868,0.028461124924400245
0.013125568357718427,0.02857939654593105
0.013277708293554291,0.02871178012230361
0.013431611700460153,0.028842147705127347
0.013587299019027091,0.028964451313755794
0.013744790926775366,0.029083394933136213
0.013904108340900697,0.02918486660842685
0.014065272421052363,0.029295746253611987
0.014228304572143519,0.0294140178751428
0.014393226447194065,0.02955177743431221
0.014560059950206485,0.029686849002083193
0.014728827239075018,0.029789664673073046
0.014899550728528537,0.029893152341912504
0.015072253093107555,0.030010751965593708
0.01524695727017573,0.03011087964518514
0.015423686462966274,0.030184127410792284
0.01560246414366368,0.03026543915059472
0.015783314056521166,0.030360862845238895
0.01596626022101425,0.030436126604394865
0.01615132693503091,0.030514078354949264
0.01633853877809862,0.030600766077548552
0.016527920614648955,0.03069820576574155
0.0167194975973199,0.03080774141522747
0.016913295170296487,0.03092198104966064
0.01710933907269015,0.031063100598078087
0.01730765534195726,0.031178012230360864
0.01750827031735725,0.03129695584974128
0.017711210643450888,0.031411195484174446
0.017916503273639015,0.03154559505409583
0.018124175473742375,0.031689402593911696
0.018334254825622908,0.03183186613802835
0.018546769230846995,0.0319629057187017
0.018761746914391215,0.03207647335528526
0.018979216428391014,0.03217660103487669
0.019199206655932846,0.0322753847187689
0.019421746814890263,0.032397016329547744
0.019646866461804465,0.032533431893017946
0.01987459549580984,0.0326658154693905
0.02010496416260499,0.03279819904576305
0.02033800305846982,0.032956790538270275
0.020573743134329137,0.03309320610174048
0.02081221569986339,0.033274645521134336
0.021053452427667062,0.03341038908675492
0.02129748535745521,0.033581076540555074
0.021544346900318843,0.03374302802231033
0.02179406984302956,0.03389221154492306
0.0220466873523941,0.034066258987971235
0.022302232979659387,0.03423896243532021
0.022560740664968614,0.0343847859686849
0.022822244741868985,0.03455144143538741
0.023086779941871697,0.03473422485048048
0.023354381399064792,0.03491768026342316
0.023625084654779475,0.035087695719373695
0.023898925662310503,0.035282575095759695
0.024175940791691306,0.03548484644849136
0.024456166834524465,0.03569249378401989
0.024739641008868142,0.03584772528727908
0.025026400964179192,0.03600698877763591
0.025316484786313556,0.036177004233586454
0.025609931002584595,0.03637927558631812
0.025906778586880088,0.036573482964854506
0.026207066964838526,0.03675559438209798
0.02651083601908539,0.0369336738122438
0.026818126094530156,0.03709293730260063
0.02712897800372467,0.03728916067468584
0.027443433032283655,0.03747664807472616
0.02776153294436801,0.037695719373698006
0.028083319988231725,0.03786035884685169
0.028408836901833042,0.03806733418453061
0.028738126918510663,0.038242725623278004
0.029071233772725785,0.03844298098246085
0.029408201705870638,0.038620388414757074
0.029749075472144403,0.038803843827699754
0.030093900344497212,0.039016195148175524
0.03044272212064303,0.0392574423761844
0.030795587129142266,0.039485249647201126
0.03115254223555488,0.03971440091391707
0.03151363484866479,0.03998924803440629
0.031878912926776456,0.04025468718500101
0.03224842498408442,0.04052415832269337
0.0326222200971167,0.04077010953564948
0.03300034791125285,0.04098178885827566
0.03338285864731761,0.04117734023251125
0.033769803108250916,0.04141858746052013
0.03416123268585528,0.04164303474228882
0.034557199367621395,0.04187756199180163
0.03495775574363275,0.04212418520260734
0.035362955013550426,0.0423728244069619
0.03577285099367873,0.04260063167797863
0.0361874981241128,0.042827766951145756
0.03660695147596903,0.04305087023721524
0.03703126675869927,0.04328270949532962
0.03746050032748993,0.0435158927491432
0.037894709190746674,0.043756467979302466
0.03833395101766601,0.043997043209461725
0.03877828414589457,0.04427390632349977
0.03922776758927719,0.044507089577313357
0.03968246104569482,0.044757744775216726
0.040142424904993215,0.045047375848397284
0.040607720257003654,0.04530743901619515
0.041078408899656464,0.04562932598615684
0.04155455334718875,0.04594247698407365
0.04203621683844714,0.04624689200994557
0.04252346334528682,0.046566762986358444
0.04301635758106795,0.046846986089644514
0.0435149650092505,0.047194408977891275
0.044019351852088745,0.047564007795175056
0.044529585099426554,0.04793024662321081
0.04504573251759458,0.04831530139103555
0.04556786265841064,0.04872253208789732
0.046096044868284336,0.049082050937437005
0.04663034929742731,0.04944224178482629
0.04717084690917017,0.049820576574154965
0.047717609489387455,0.050163967475304085
0.04827070965603183,0.050587998118406016
0.0488302208687788,0.05094281298299845
0.0493962174387832,0.05132517975942478
0.04996877453854884,0.05174249042403064
0.0505479682119124,0.05215039311874202
0.05113387538414326,0.05257442376184397
0.05172657387216019,0.052974262482360056
0.05232614239486662,0.053412405080303746
0.052932660583605615,0.05385928365029232
0.05354620899273607,0.05429272226328876
0.05416686911033152,0.05472817686983402
0.05479472336900287,0.05518379141186748
0.05542985515684669,0.05562462200120959
0.05607234882852033,0.05603991667226664
0.05672228971644543,0.05648679524225523
0.05737976414214134,0.0569229218466501
0.05804485942768978,0.05737047241448827
0.05871766390733255,0.05779047107049258
0.05939826693920356,0.05824810160607487
0.060086758917196864,0.058752771991129625
0.0607832312829723,0.05927021033532694
0.06148777653810023,0.059832672535447884
0.062200488256347115,0.060374302802231036
0.06292146109610344,0.06094281298299845
0.06365079081295572,0.06149721120892413
0.06438857427240419,0.062134265170351456
0.06513490946272803,0.06274914320274175
0.0658898955079995,0.06335864525233519
0.06665363268124913,0.06401787514279955
0.06742622241778341,0.06467643303541429
0.06820776732865685,0.06530743901619515
0.06899837121430018,0.06593374101202876
0.0697981390783066,0.06652375512398359
0.07060717714137772,0.06710032927894631
0.07142559285543126,0.06770378334789329
0.07225349491787214,0.06828444671558169
0.07309099328602911,0.0688770915933069
0.07393819919175866,0.06943753779987905
0.07479522515621821,0.07006518379141188
0.07566218500481055,0.07068610980444863
0.07653919388230147,0.07130300383038775
0.0774263682681127,0.07189301794234258
0.07832382599179197,0.07254552785431087
0.07923168624866253,0.07319736576842954
0.08015006961565405,0.07380216383307574
0.08107909806731686,0.07441771386331564
0.08201889499202203,0.07505073583764532
0.08296958520834907,0.07571601370875614
0.08393129498166364,0.0763960755325583
0.08490415204088747,0.07711981721658491
0.0858882855954625,0.07781063100598078
0.08688382635251184,0.07854604152881835
0.08789090653419954,0.07927222632887575
0.08890965989529158,0.07995632013977556
0.08994022174092044,0.08075935757005578
0.09098272894455559,0.08150258719172099
0.09203731996618221,0.08225656877897991
0.09310413487069075,0.08310261407163497
0.09418331534647952,0.0838868355621262
0.0952750047242729,0.08469793696660169
0.09637934799615785,0.08554398225925677
0.09749649183484087,0.08643236341643708
0.0986265846131282,0.08733216853706069
0.09976977642363201,0.08823197365768429
0.10092621909870483,0.08916067468584102
0.10209606623060476,0.09002351992473626
0.10327947319189525,0.09096834890128351
0.10447659715608053,0.09191317787783079
0.10568759711848051,0.09289026275115919
0.10691263391734772,0.09391976345675694
0.10815187025522892,0.09493582420536255
0.10940547072057435,0.09604999664001075
0.11067360180959745,0.09707210536926283
0.11195643194838795,0.09808547812646999
0.11325413151528127,0.09921107452456153
0.11456687286348727,0.10037631879577986
0.11589483034398118,0.10159599489281634
0.11723818032865997,0.10273570324574961
0.11859710123376706,0.10399233922451448
0.11997177354358855,0.10542235064847794
0.12136237983442417,0.10684228210469726
0.12276910479883604,0.10821517371144411
0.12419213527017846,0.10968483300853438
0.12563166024741215,0.11112156441099388
0.12708787092020596,0.11263557556615819
0.12856096069432965,0.1141979705664942
0.130051125217341,0.11573482964854513
0.13155856240457053,0.11736106444459378
0.1330834724654076,0.11894697936966603
0.1346260579298911,0.120565822189369
0.13618652367560827,0.12215106511659161
0.1377650769549055,0.12375982796855052
0.13936192742241435,0.12539479873664403
0.14097728716289676,0.12708151333915732
0.142611370719413,0.1287305960620926
0.14426439512181588,0.1304690544990256
0.14593657991557576,0.13210268127141994
0.1476281471909391,0.13387070761373562
0.14933932161242533,0.13561387003561592
0.15107033044866555,0.13746455211343322
0.15282140360258709,0.13920637053961427
0.15459277364194784,0.1410543646260332
0.15638467583022478,0.14299711040924667
0.15819734815786016,0.14489214434513809
0.16003103137387018,0.14684833008534376
0.16188596901781993,0.14876217996102412
0.1637624074521689,0.1507223976883274
0.16566059589499152,0.1527377192392984
0.16758078645307686,0.15471137692359385
0.16952323415541215,0.15660573886163562
0.1714881969870541,0.158673476244876
0.17347593592339325,0.1608292453464149
0.1754867149648152,0.16298501444795374
0.1775208011717636,0.16511323163765876
0.1795784647002097,0.1672864726832874
0.18165997883753285,0.16942611383643572
0.18376562003881725,0.17160809085410925
0.18589566796356882,0.17384584369330017
0.18805040551285834,0.17599287682279416
0.1902301188668946,0.17823062966198508
0.19243509752303323,0.18054163026678316
0.19466563433422632,0.18277602311672603
0.19692202554791735,0.18505270697101753
0.19920457084538712,0.18739802432632216
0.20151357338155584,0.18982259256770376
0.20384933982524642,0.19222431288219877
0.20621218039991446,0.19464283314293396
0.2086024089248505,0.1970606814058195
0.21102034285685967,0.1995322894966736
0.21346630333242453,0.20211477723271284
0.21594061521035676,0.20471675290639074
0.21844360711494284,0.20733082454136148
0.22097561147959033,0.20980444862576442
0.22353696459097966,0.21233384853168472
0.22612800663372795,0.21519118338821314
0.2287490817355704,0.21799341442107387
0.2314005380130654,0.22074658961091323
0.23408272761782944,0.22364491633626776
0.23679600678330787,0.22647133929171429
0.23954073587208793,0.22937840198911363
0.24231727942376008,0.23217055305423023
0.24512600620333397,0.23510315166991463
0.24796728925021602,0.238025670317855
0.2508415059277541,0.24102412472280088
0.2537490379733572,0.24391169948256164
0.2566902715491952,0.2470438814595793
0.25966559729348726,0.25013372757207175
0.26267541037238384,0.25324037363080437
0.26572011053245065,0.2563187957798535
0.26880010215376077,0.2595329614945232
0.2719157943036019,0.26265304751024793
0.2750676007908067,0.26589409313890194
0.2782559402207126,0.2690894429137827
0.28148123605075814,0.2723943283381493
0.28474391664672477,0.27576506955177743
0.28804441533962977,0.2789153954707345
0.2913831704832789,0.28218332101337273
0.2947606255124859,0.28549156642698736
0.29817722900196736,0.28871178012230364
0.30163343472591975,0.2920059135810765
0.30512970171828707,0.2952778711108125
0.30866649433372745,0.29861098044486256
0.3122442823092858,0.3019750016799946
0.3158635408267819,0.3053934547409448
0.31952475057592133,0.3087957798535045
0.32322839781813806,0.31228680868221226
0.3269749744511768,0.31564881392379546
0.33076497807442423,0.3192406424299442
0.3345989120549975,0.3228425509038371
0.3384772855945983,0.32636717962502526
0.34240061379714254,0.33001679994624017
0.34636941773717345,0.33374638801155837
0.3503842245290676,0.3373409045091056
0.3544455673970435,0.341165916269068
0.3585539857459817,0.34498219205698544
0.36271002523306484,0.3487205160943485
0.3669142378402494,0.35252335192527384
0.3711671819475767,0.356365835629326
0.37546942240733366,0.3603433909011492
0.37982153061907364,0.36437067401384315
0.3842240846055061,0.36845843693300184
0.38867766908926676,0.3726980713661716
0.393182875570577,0.3768261541563067
0.39774030240580366,0.38089644513137555
0.40235055488692933,0.3850923997043209
0.4070142453219439,0.38932531415899474
0.4117319931161679,0.3935474766480747
0.4165044248545185,0.3980182783415093
0.42133217438472886,0.40258786371883615
0.4262158829015325,0.4071097372488408
0.43115619903182284,0.41160137087561316
0.43615377892080054,0.4162603319669377
0.441209286319119,0.4209488609636449
0.4463233926710397,0.4256407499496001
0.4514967772036102,0.4302963510516767
0.4567301270168747,0.4350393118742019
0.4620241371751313,0.4399401921913849
0.46737951079924633,0.4448800483838452
0.47279695916003905,0.44995094415697867
0.4782772017727485,0.4549378401989113
0.4838209664925957,0.45994355218063304
0.48942898961145315,0.4651307035817485
0.49510201595563513,0.47035279887104353
0.5008407989848213,0.4755990860829245
0.5066461008921268,0.48082588535716686
0.5125186927053332,0.48622740407230697
0.5184593543892912,0.4916222028089511
0.5244688749495119,0.4971440091391708
0.5305480525369574,0.5027464552113433
0.5366976945540476,0.5083159733888852
0.5429186177618943,0.513964115314831
0.5492116483887789,0.5196209932128217
0.5555776222398878,0.5254357906054701
0.5620173848083188,0.5313856595658895
0.5685317913873753,0.5374638801155835
0.5751217071841613,0.5435205967340905
0.5817880074344935,0.5496801290235871
0.5885315775191451,0.5558813251797594
0.595353313081437,0.5623472884886769
0.6022541201461928,0.568839459713729
0.6092349152400711,0.5754236946441771
0.6162966255132942,0.5819918016262349
0.6234401888627864,0.58882064377394
0.6306665540567405,0.5957556615818829
0.6379766808606282,0.6026154156306699
0.6453715401646701,0.6097849606881258
0.6528521141127848,0.6171063772595927
0.6604193962330305,0.6243968819299779
0.6680743915695615,0.6317176265035952
0.675818116816111,0.6395181775418318
0.6836516004510238,0.6470338014918353
0.6915758828738525,0.6549660641085948
0.6995920165435374,0.6629097506887979
0.707701066118189,0.6710066527787111
0.7159041085964888,0.6792009945568174
0.7242022334607315,0.6876957193736979
0.732596542821523,0.6963329077346951
0.741088151564157,0.7049653921107453
0.7496781874966877,0.7137080841341308
0.7583677914997191,0.7225367918822659
0.7671581176779302,0.7317209864928431
0.7760503335133571,0.7410953564948592
0.7850456200204509,0.7506800618238022
0.794145171902934,0.7603097910086687
0.8033501977124734,0.770138431557019
0.8126619200091946,0.779875008399973
0.822081575524054,0.7896599690880989
0.8316104153230961,0.7997217928902628
0.8412497049736118,0.81011961561723
0.8510007247122247,0.8208494052819031
0.8608647696149244,0.8316746186412203
0.8708431497690724,0.842608695652174
0.880937190447399,0.8538720516094349
0.8911482322840202,0.8656185740205631
0.9014776314524917,0.877461192124185
0.9119267598459299,0.8896189772192729
0.9224970052592174,0.9021631610778845
0.9331897715733238,0.9153282709495331
0.9440064789417604,0.9286452523351926
0.9549485639791966,0.9421450171359451
0.9660174799522646,0.9558531012700758
0.9772146969725725,0.9699260802365431
0.9885417021919574,0.9842725623278005
1.0,1.0


==> data/EEG/LiRA/LSTM-offline/total/roc_TrendLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.012161817082185337
1.0233165783302449e-05,0.012161817082185337
1.0351779556301762e-05,0.012161817082185337
1.0471768194855202e-05,0.012161817082185337
1.05931476351837e-05,0.012161817082185337
1.0715933998226711e-05,0.012161817082185337
1.084014359178331e-05,0.012161817082185337
1.09657929126781e-05,0.012161817082185337
1.1092898648952227e-05,0.012161817082185337
1.1221477682079803e-05,0.012161817082185337
1.1351547089209991e-05,0.012161817082185337
1.148312414543511e-05,0.012161817082185337
1.1616226326085018e-05,0.012161817082185337
1.1750871309048075e-05,0.012161817082185337
1.1887076977119033e-05,0.012161817082185337
1.2024861420374123e-05,0.012161817082185337
1.216424293857368e-05,0.012161817082185337
1.2305240043592616e-05,0.012161817082185337
1.244787146187906e-05,0.012161817082185337
1.259215613694151e-05,0.012161817082185337
1.2738113231864785e-05,0.012161817082185337
1.288576213185518e-05,0.012161817082185337
1.3035122446815089e-05,0.012161817082185337
1.3186214013947484e-05,0.012161817082185337
1.3339056900390587e-05,0.012161817082185337
1.3493671405883065e-05,0.012347960486526442
1.3650078065460137e-05,0.012347960486526442
1.3808297652180924e-05,0.012347960486526442
1.3968351179887397e-05,0.012347960486526442
1.4130259905995336e-05,0.012347960486526442
1.429404533431761e-05,0.012347960486526442
1.4459729217920196e-05,0.012347960486526442
1.4627333562011299e-05,0.012347960486526442
1.4796880626863964e-05,0.012347960486526442
1.4968392930772556e-05,0.012347960486526442
1.514189325304352e-05,0.012347960486526442
1.53174046370208e-05,0.012347960486526442
1.5494950393146317e-05,0.012347960486526442
1.567455410205595e-05,0.012347960486526442
1.5856239617711373e-05,0.012347960486526442
1.60400310705682e-05,0.012347960486526442
1.622595287078087e-05,0.012347960486526442
1.6414029711444665e-05,0.012347960486526442
1.6604286571875295e-05,0.012347960486526442
1.6796748720926532e-05,0.012347960486526442
1.6991441720346258e-05,0.012401720314494994
1.7188391428171457e-05,0.012401720314494994
1.7387624002162504e-05,0.012401720314494994
1.7589165903277326e-05,0.012401720314494994
1.7793043899185774e-05,0.012401720314494994
1.7999285067824765e-05,0.012401720314494994
1.8207916800994626e-05,0.012401720314494994
1.8418966807997107e-05,0.012401720314494994
1.86324631193156e-05,0.012401720314494994
1.8848434090337955e-05,0.012401720314494994
1.906690840512252e-05,0.012401720314494994
1.9287915080207776e-05,0.012401720314494994
1.9511483468466162e-05,0.012401720314494994
1.9737643263002554e-05,0.012401720314494994
1.9966424501097934e-05,0.012401720314494994
2.0197857568198782e-05,0.012454136146764331
2.0431973201952705e-05,0.012454136146764331
2.066880249629082e-05,0.012454136146764331
2.09083769055575e-05,0.012454136146764331
2.1150728248687946e-05,0.012454136146764331
2.1395888713434215e-05,0.012454136146764331
2.1643890860640203e-05,0.012454136146764331
2.189476762856621e-05,0.012454136146764331
2.2148552337263592e-05,0.012454136146764331
2.2405278693000182e-05,0.012454136146764331
2.266498079273693e-05,0.012454136146764331
2.2927693128656486e-05,0.012454136146764331
2.3193450592744275e-05,0.012454136146764331
2.3462288481422625e-05,0.012454136146764331
2.3734242500238664e-05,0.012586519723136885
2.4009348768606518e-05,0.012586519723136885
2.4287643824604503e-05,0.012586519723136885
2.45691646298279e-05,0.012586519723136885
2.4853948574297985e-05,0.012586519723136885
2.5142033481427965e-05,0.012586519723136885
2.543345761304648e-05,0.012586519723136885
2.5728259674479322e-05,0.012586519723136885
2.6026478819690045e-05,0.012586519723136885
2.63281546564802e-05,0.012586519723136885
2.6633327251749808e-05,0.012586519723136885
2.694203713681882e-05,0.012705463342517303
2.7254325312810276e-05,0.012705463342517303
2.7570233256095827e-05,0.012705463342517303
2.7889802923804396e-05,0.012705463342517303
2.8213076759394707e-05,0.012705463342517303
2.8540097698292373e-05,0.012705463342517303
2.8870909173592345e-05,0.012705463342517303
2.9205555121827452e-05,0.012705463342517303
2.95440799888038e-05,0.012705463342517303
2.9886528735503827e-05,0.012705463342517303
3.0232946844057763e-05,0.012705463342517303
3.0583380323784315e-05,0.012724951280155902
3.0937875717301366e-05,0.012724951280155902
3.12964801067075e-05,0.012724951280155902
3.165924111983521e-05,0.012724951280155902
3.20262069365765e-05,0.012724951280155902
3.2397426295281954e-05,0.012724951280155902
3.277294849923382e-05,0.012724951280155902
3.315282342319423e-05,0.012724951280155902
3.353710152002929e-05,0.012724951280155902
3.392583382740992e-05,0.01290639069954976
3.4319071974590426e-05,0.01290639069954976
3.4716868189265594e-05,0.01290639069954976
3.511927530450728e-05,0.01290639069954976
3.552634676578139e-05,0.01290639069954976
3.5938136638046256e-05,0.01290639069954976
3.6354699612933176e-05,0.01290639069954976
3.677609101601031e-05,0.01290639069954976
3.720236681413066e-05,0.012922518647940329
3.7633583622865324e-05,0.012922518647940329
3.806979871402284e-05,0.012922518647940329
3.8511070023255685e-05,0.012922518647940329
3.895745615775501e-05,0.012922518647940329
3.940901640403448e-05,0.012922518647940329
3.986581073580439e-05,0.012922518647940329
4.032789982193705e-05,0.013039446273771923
4.079534503452449e-05,0.013039446273771923
4.1268208457029516e-05,0.013039446273771923
4.174655289253135e-05,0.013039446273771923
4.223044187206672e-05,0.013039446273771923
4.271993966306776e-05,0.013039446273771923
4.321511127789762e-05,0.013039446273771923
4.371602248248502e-05,0.013164437873798803
4.422273980505897e-05,0.013164437873798803
4.473533054498463e-05,0.013164437873798803
4.525386278170167e-05,0.013164437873798803
4.577840538376616e-05,0.013164437873798803
4.6309028017997366e-05,0.013164437873798803
4.684580115873045e-05,0.013164437873798803
4.738879609717651e-05,0.01329883744372018
4.793808495089107e-05,0.01329883744372018
4.8493740673352334e-05,0.01329883744372018
4.9055837063650453e-05,0.01329883744372018
4.962444877628913e-05,0.01329883744372018
5.0199651331100794e-05,0.01329883744372018
5.0781521123276707e-05,0.013421141052348632
5.137013543351339e-05,0.013421141052348632
5.196557243827657e-05,0.013421141052348632
5.2567911220184194e-05,0.013421141052348632
5.3177231778509664e-05,0.013421141052348632
5.379361503980698e-05,0.013461460923325045
5.441714286865888e-05,0.013461460923325045
5.5047898078549675e-05,0.013461460923325045
5.5685964442864085e-05,0.013461460923325045
5.633142670601352e-05,0.013461460923325045
5.698437059469136e-05,0.013461460923325045
5.764488282925873e-05,0.013845171695450575
5.8313051135262185e-05,0.013845171695450575
5.8988964255084936e-05,0.013845171695450575
5.9672711959733106e-05,0.013845171695450575
6.0364385060758635e-05,0.013845171695450575
6.106407542232036e-05,0.013902963510516767
6.177187597338488e-05,0.013902963510516767
6.248788072006888e-05,0.013902963510516767
6.321218475812448e-05,0.013902963510516767
6.394488428556937e-05,0.013988979235266447
6.468607661546321e-05,0.013988979235266447
6.543586018883229e-05,0.013988979235266447
6.619433458774387e-05,0.013988979235266447
6.696160054853215e-05,0.013988979235266447
6.773775997517745e-05,0.014044083058934212
6.852291595284057e-05,0.014044083058934212
6.9317172761554e-05,0.014044083058934212
7.012063589007177e-05,0.014044083058934212
7.09334120498799e-05,0.014054163026678316
7.17556091893692e-05,0.014054163026678316
7.258733650817246e-05,0.014054163026678316
7.342870447166758e-05,0.014054163026678316
7.42798248256491e-05,0.014282642295544653
7.514081061116962e-05,0.014282642295544653
7.601177617955322e-05,0.014282642295544653
7.689283720758305e-05,0.014282642295544653
7.778411071286482e-05,0.01433774611921242
7.868571506936843e-05,0.01433774611921242
7.959777002314978e-05,0.01433774611921242
8.05203967082547e-05,0.01433774611921242
8.145371766280736e-05,0.014347826086956523
8.239785684528512e-05,0.014347826086956523
8.335293965098187e-05,0.014347826086956523
8.43190929286625e-05,0.014378065990188833
8.529644499741017e-05,0.014378065990188833
8.628512566366886e-05,0.014378065990188833
8.728526623848371e-05,0.014378065990188833
8.829699955494083e-05,0.014463409717088904
8.932045998580959e-05,0.014463409717088904
9.03557834613892e-05,0.014463409717088904
9.140310748756223e-05,0.014531281499899202
9.246257116405733e-05,0.014531281499899202
9.353431520292377e-05,0.014531281499899202
9.461848194721992e-05,0.014556145420334654
9.571521538991856e-05,0.014556145420334654
9.682466119303115e-05,0.014556145420334654
9.794696670695385e-05,0.014567569383777974
9.908228099003788e-05,0.014567569383777974
0.00010023075482838654,0.014567569383777974
0.00010139254075588153,0.014595121295611854
0.00010256779307444219,0.014595121295611854
0.00010375666787451859,0.014595121295611854
0.00010495932305582277,0.014603857267656745
0.00010617591834830001,0.014603857267656745
0.00010740661533334334,0.014603857267656745
0.00010865157746525384,0.014624689200994556
0.00010991097009294972,0.014624689200994556
0.0001111849604819271,0.014703984947248169
0.00011247371783647519,0.014703984947248169
0.00011377741332214914,0.014703984947248169
0.00011509622008850323,0.014776560715005712
0.00011643031329208767,0.014776560715005712
0.00011777987011971193,0.014937840198911362
0.0001191450698119776,0.014937840198911362
0.00012052609368708426,0.014937840198911362
0.00012192312516491107,0.014949936160204286
0.0001233363497913776,0.014949936160204286
0.00012476595526308696,0.01495598414085075
0.00012621213145225474,0.01495598414085075
0.00012767507043192657,0.01495598414085075
0.0001291549665014884,0.015035951884953968
0.00013065201621247213,0.015035951884953968
0.00013216641839466052,0.015040655869901215
0.00013369837418249466,0.015040655869901215
0.00013524808704178755,0.01505678381829178
0.0001368157627967472,0.01505678381829178
0.00013840160965731315,0.015109871648410725
0.00014000583824680976,0.015109871648410725
0.00014162866162991988,0.015175727437672199
0.0001432702953409831,0.015175727437672199
0.00014493095741262166,0.015209327330152544
0.00014661086840469845,0.015209327330152544
0.00014831025143361044,0.015249647201128957
0.00015002933220192182,0.015249647201128957
0.00015176833902834055,0.015263087158121094
0.00015352750287804228,0.015263087158121094
0.000155307057393346,0.015445198575364558
0.00015710723892474503,0.015445198575364558
0.00015892828656229778,0.015466702506551976
0.00016077044216738237,0.015466702506551976
0.00016263395040481922,0.015570862173241046
0.00016451905877536624,0.015570862173241046
0.00016642601764859036,0.01558967811303004
0.00016835508029612023,0.015610510046367852
0.00017030650292528443,0.015610510046367852
0.0001722805447131394,0.01572743767219945
0.00017427746784089192,0.01572743767219945
0.00017629753752872057,0.0157422216248908
0.0001783410220710008,0.015754989584033333
0.00018040819287193827,0.015754989584033333
0.00018249932448161524,0.01577246152812311
0.00018461469463245476,0.01577246152812311
0.0001867545842761076,0.015781869498017607
0.00018891927762076664,0.015807405416302666
0.00019110906216891378,0.015807405416302666
0.0001933242287555045,0.015870573214165715
0.00019556507158659492,0.01593374101202876
0.00019783188827841644,0.01593374101202876
0.0002001249798969037,0.0159767488744036
0.00020244465099768038,0.015986156844298098
0.00020479120966650856,0.015986156844298098
0.0002071649675602069,0.01605268463140918
0.0002095662399480433,0.01605671661850682
0.0002119953457536071,0.016066796586250924
0.00021445260759716674,0.016066796586250924
0.00021693835183851843,0.016089644513137557
0.00021945290862033137,0.016115852429272225
0.0002219966119119955,0.016119884416369867
0.0002245697995539774,0.016119884416369867
0.0002271728133026905,0.016189772192728984
0.0002298059988758851,0.016201868154021908
0.0002324697059985648,0.016248908003494388
0.00023516428844943486,0.016248908003494388
0.00023789010410788932,0.016253611988441635
0.00024064751500154242,0.016305355822861366
0.00024343688735431105,0.016369867616423627
0.00024625859163505465,0.016385323566964587
0.00024911300260677886,0.01645991532827095
0.0002520004993764092,0.01647066729386466
0.0002549214654451423,0.01647066729386466
0.0002578762887593801,0.016484779248706404
0.0002608653617622548,0.016574826960553728
0.00026388908144575103,0.016584234930448225
0.0002669478494034321,0.01659431489819233
0.00027004207188377727,0.016624554801424635
0.0002731721598441376,0.016624554801424635
0.000276338529005317,0.016629258786371885
0.00027954159990678566,0.016650762717559303
0.0002827817979625341,0.016656810698205765
0.0002860595535175742,0.016675626637994757
0.000289375301905095,0.016706538539076676
0.0002927294835042816,0.0167287144681137
0.00029612254379880347,0.01673140245951213
0.00029955493343598134,0.016793226261675964
0.0003030271082866396,0.01681741818426181
0.0003065395295056527,0.016827498152005915
0.00031009266359319264,0.01684362610039648
0.00031368698245668765,0.016863786035884686
0.00031732296347349763,0.01687319400577918
0.00032100108955431715,0.016897385928365028
0.00032472184920731285,0.016927625831597338
0.00032848573660300434,0.016968617700423357
0.0003322932516398972,0.016969289698272966
0.0003361449000108765,0.017005577582151737
0.0003400411932703706,0.017033129493985617
0.00034398264890229247,0.017036489483233656
0.00034796979038876914,0.01710839325314159
0.0003520031472796679,0.017144681137020362
0.0003560832552629278,0.0171682010617566
0.000360210656235707,0.017209192930582623
0.00036438589837635443,0.017230024863920435
0.0003686095362172158,0.017234056851018077
0.00037288213071828336,0.017271016732746457
0.00037720424934169976,0.017315368590820508
0.00038157646612712486,0.017338216517707145
0.00038599936176797673,0.017353000470398495
0.00039047352368855597,0.017439688192997783
0.0003949995461220643,0.01744439217794503
0.000399578030189527,0.017455816141388348
0.00040420958397963103,0.017514279954304147
0.0004088948226294864,0.01753107990054432
0.00041363436840632776,0.017579463745716013
0.00041842885079015847,0.01760163967475304
0.0004232789065573553,0.017631207580135744
0.00042818517986524155,0.01766883945971373
0.0004331483223376403,0.017684295410254687
0.00043816899315141946,0.017706471339291714
0.00044324785912404005,0.01770983132853975
0.00044838559480211905,0.01772058329413346
0.0004535828825510191,0.017723943283381494
0.00045884041264547613,0.017741415227471274
0.0004641588833612782,0.01775888717156105
0.0004695390010680063,0.017762247160809083
0.0004749814803228505,0.017780391102748472
0.0004804870439655134,0.01779853504468786
0.0004860564232142139,0.01780055103823668
0.0004916903577628031,0.017818022982326456
0.0004973895958790067,0.017824742960822527
0.0005031548945038057,0.01783011894361938
0.0005089870193519685,0.017852294872656403
0.0005148867450137498,0.017854310866205227
0.0005208548550577665,0.017868422821046972
0.0005268921421350677,0.01787581479739265
0.0005329994080844093,0.01788858275653518
0.0005391774640387505,0.01789933472212889
0.0005454271305329836,0.017907398696324173
0.0005517492376129129,0.017915462670519456
0.0005581446249454966,0.01792285464686513
0.0005646141419303673,0.017926214636113165
0.0005711586478126435,0.017930918621060412
0.0005777790117970507,0.017936294603857268
0.0005844761131633638,0.01795911012754498
0.0005912508413831881,0.01797459848128486
0.0005981040962380944,0.017994758416773067
0.0006050367879391225,0.018011558363013238
0.0006120498372476703,0.018024998320005377
0.0006191441755977848,0.01803104630065184
0.0006263207452198692,0.018039782272696727
0.0006335804992658254,0.018043142261944763
0.0006409244019356456,0.01804851824474162
0.0006483534286054727,0.018058598212485722
0.0006558685659571436,0.018070694173778646
0.0006634708121092351,0.018079430145823534
0.0006711611767496287,0.018088838115718032
0.0006789406812696112,0.018104966064108597
0.0006868103588995307,0.01811303003830388
0.000694771254846024,0.018124454001747194
0.0007028244264308353,0.018137893958739333
0.0007109709432312439,0.01814864592433304
0.0007192118872221193,0.018168805859821245
0.0007275483529196233,0.0181735098447685
0.0007359814475265771,0.01818493380821181
0.0007445122910795143,0.01819030979100867
0.0007531420165974376,0.018203077750151196
0.0007618717702322999,0.018206437739399235
0.0007707027114212304,0.018214501713594518
0.0007796360130405236,0.018227941670586653
0.0007886728615614156,0.018230629661985083
0.0007978144572076629,0.018239365634029968
0.0008070620141149507,0.01824339762112761
0.0008164167604921472,0.018246757610375648
0.0008258799387844272,0.018256165580270146
0.0008354528058382871,0.01826960553726228
0.0008451366330684721,0.018276997513607958
0.0008549327066268384,0.018283717492104026
0.0008648423275731727,0.018288421477051273
0.0008748668120479914,0.018299845440494587
0.0008850074914473438,0.018303205429742626
0.00089526571259964,0.01831194140178751
0.0009056428379445294,0.01831933337813319
0.0009161402457138521,0.018323365365230833
0.0009267593301146883,0.018336805322222968
0.0009375015015145289,0.01834554129426786
0.0009483681866285928,0.018354949264162358
0.0009593608287093146,0.018361669242658425
0.0009704808877380307,0.018370405214703314
0.0009817298406188842,0.018383173173845847
0.00099310918137498,0.018387877158793094
0.0010046204213468132,0.018395269135138767
0.001016265089392995,0.01841341307707815
0.0010280447320933097,0.018429541025468718
0.0010399609139541202,0.018444324978160072
0.0010520152176161591,0.018458436933001816
0.0010642092440647246,0.018470532894294737
0.001076544612842316,0.018485316846986087
0.0010890229622637305,0.01849808480612862
0.001101645949633657,0.018507492776023114
0.001114415251466788,0.018519588737316038
0.0011273325637104871,0.01853101270075936
0.0011403996019700331,0.01854714064914992
0.0011536181017364785,0.018553188629796387
0.0011669898186171474,0.018572004569585375
0.0011805165285688054,0.018580068543780658
0.0011942000281335325,0.0185935085007728
0.0012080421346773289,0.018612324440561788
0.0012220446866314887,0.01862979638465157
0.0012362095437367692,0.018638532356696456
0.0012505385872903913,0.018664068274981523
0.0012650337203959038,0.018674148242725622
0.0012796968682159415,0.01867952422552248
0.001294529978227916,0.01869968416101068
0.0013095350204826678,0.018717156105100462
0.0013247139878661174,0.018740676029836707
0.0013400688963639508,0.01874739600833277
0.001355601785329369,0.01875814797392648
0.0013713147177539455,0.018779651905113902
0.001387209780541621,0.018785027887910758
0.001403289084785873,0.01879981184060211
0.0014195547660501016,0.018808547812646997
0.0014360089846512606,0.018815939788992674
0.0014526539259467812,0.018831395739533636
0.0014694918006248172,0.01884483569652577
0.0014865248449978572,0.01886432363416437
0.0015037553212997384,0.01887238760835965
0.001521185517986105,0.018880451582554934
0.0015388177500383464,0.01889859552449432
0.001556654359271062,0.01891136348363685
0.0015746977146430866,0.018920771453531347
0.001592950212572123,0.01892950742557624
0.0016114142772530198,0.01893958739332034
0.0016300923609797412,0.018955715341710904
0.0016489869444710648,0.018967811303003828
0.001668100537200059,0.01898259525569518
0.0016874356777273757,0.01899469121698811
0.001706994934038408,0.01902560311807002
0.001726780903884356,0.019035683085814124
0.0017467962151272458,0.019043075062159805
0.0017670435260889468,0.019057187017001546
0.0017875255259042354,0.01906659498689604
0.0018082449348779518,0.01908406693098582
0.0018292045048462937,0.019092130905181103
0.0018504070195423021,0.01909952288152678
0.0018718552949655793,0.019113634836368527
0.0018935521797562953,0.019126402795511054
0.0019155005555735278,0.01914857872454808
0.0019377033374779887,0.019158658692292184
0.0019601634743191855,0.019170082655735506
0.001982883949127071,0.019192930582622135
0.002005867779508234,0.01920502654391506
0.002029118018046678,0.019229218466500907
0.002052637752709252,0.01924064242994422
0.0020764301072557748,0.019258786371883607
0.0021004982416539153,0.01928432229016867
0.0021248453524988827,0.019301122236408844
0.0021494746734379805,0.019322626167596262
0.00217438947560008,0.019352866070828572
0.0021995930680300748,0.019374370002015993
0.0022250887981283695,0.01939251394395538
0.002250880052095462,0.019418721860090048
0.00227697025538168,0.01944156978697668
0.0023033628731421313,0.01946105772461528
0.002330061410696925,0.019472481688058596
0.002357069413996728,0.01950406558699012
0.0023843904700937206,0.01952825750957597
0.002412028207618007,0.01954774544721457
0.00243998629725955,0.019563201397755525
0.0024682684522556926,0.019569921376251596
0.0024968784288843266,0.019588065318190982
0.0025258200269627847,0.01961024124722801
0.002555097090352507,0.019633089174114642
0.0025847135074695635,0.019649217122505207
0.002614673211801092,0.019668705060143808
0.00264498018242772,0.019684161010684768
0.002675638444552045,0.019695584974128082
0.0027066520700332413,0.019713728916067468
0.0027380251779278576,0.01973254485585646
0.0027697619350368907,0.01976748874403602
0.002801866556459195,0.01978294469457698
0.002834343306151309,0.019806464619313218
0.0028671964974937695,0.019836704522545528
0.0029004304938639917,0.019856864458033734
0.002934049709215787,0.019878368389221156
0.0029680586086656023,0.019897856326859753
0.003002461709085549,0.019917344264498354
0.0030372635797033115,0.019938176197836166
0.0030724688427090033,0.01995900813117398
0.003108082173869064,0.01998656004300786
0.0031441083031472647,0.019998656004300785
0.00318055201533292,0.02001276795914253
0.0032174181506763717,0.020036959881728378
0.003254711605531848,0.020059135810765405
0.003292437333007769,0.02007593575700558
0.0033306003436245884,0.020094079698944962
0.003369205705980267,0.020108863651636312
0.003408258547423452,0.02012095961292924
0.0034477640547344642,0.02014044755056784
0.0034877274748141775,0.020154559505409585
0.003528154115380883,0.020179423425845038
0.0035690493456752297,0.02019622337208521
0.0036104185971733375,0.020224447281768698
0.0036522673643081755,0.02024796720650494
0.0036946012051993025,0.020254687185001008
0.003737425742391064,0.02027753511188764
0.0037807466635993493,0.020306431019420736
0.0038245697224669993,0.020331294939856193
0.0038689007393279753,0.020358174853840467
0.003913745601980384,0.020376318795779853
0.0039591102664684585,0.02039849472481688
0.004005000757873611,0.020421342651703516
0.004051423171114647,0.020439486593642902
0.0040983836717572615,0.02045964652913111
0.004145888496832911,0.020488542436664203
0.004193943955667186,0.02050870237215241
0.004242556430717777,0.02052819030979101
0.004291732378422158,0.020563806195820176
0.004341478330055092,0.020585982124857204
0.004391800892596086,0.02061219004099187
0.004442706749606883,0.020641757946374573
0.004494202662119142,0.020662589879712385
0.0045462954695324,0.02069215778509509
0.004598992090522438,0.020715677709831327
0.004652299523960189,0.02073919763456757
0.004706224849841282,0.020766077548551844
0.004760775230226368,0.0207909414689873
0.00481595791019235,0.02082341602932024
0.004871780218794631,0.02084470129695585
0.004928249570040513,0.02087762919158659
0.004985373463873894,0.020909885088367716
0.005043159487171359,0.020934077010953563
0.005101615314749833,0.020965660909885088
0.005160748710385908,0.020992540823869362
0.005220567527846975,0.02103017270344735
0.005281079711934331,0.021057724615281232
0.005342293299538352,0.021086620522814327
0.005404216420705915,0.021113500436798605
0.00546685729972018,0.021149116322827767
0.0055302242561929005,0.021160540286271085
0.005594325706169377,0.021186748202405754
0.005659170163246243,0.02122169209058531
0.005724766239702178,0.021258651972313684
0.005791122647641758,0.021287547879846786
0.005858248200152536,0.021332571735770446
0.005926151812475552,0.02136415563470197
0.005994842503189409,0.021399771520731133
0.006064329395408062,0.02143740340030912
0.006134621717992506,0.021476379275586314
0.0062057288067765,0.02150863517236745
0.0062776601058065,0.021540219071298973
0.006350425168595962,0.021584570929373027
0.00642403365939419,0.02162421880249983
0.006498495354469888,0.021672602647671527
0.006573820143409586,0.02171090652509912
0.006650018030431118,0.02175189839392514
0.006727099135712337,0.0218070022175929
0.006805073696735206,0.021853370069215776
0.0068839520696454964,0.021894361938041798
0.006963744730628222,0.021955513742356027
0.007044462277299037,0.02199045763053558
0.007126115430111745,0.02202808951011357
0.007208715033782135,0.022079833344533294
0.007292272058728313,0.02211746522411128
0.007376797602527731,0.022166521067132582
0.007462302891391108,0.022206840938109
0.007548799281653432,0.02224783280693502
0.007636298261282241,0.022309656609098852
0.0077248114514034,0.022354008467172906
0.007814350607844541,0.022394328338149316
0.00790492762269642,0.022446072172569047
0.007996554525892346,0.022497816006988778
0.008089243486805939,0.022545527854310864
0.008183006815867389,0.02259592769303138
0.008277856966198472,0.02265237551239836
0.00837380653526649,0.022710167327464552
0.008470868266557402,0.022743767219944894
0.008569055051268348,0.022815670989852835
0.008668379930019773,0.02286338283717492
0.008768856094587427,0.022924534641489146
0.008870496889654403,0.022991062428600228
0.00897331581458352,0.0230764061555003
0.009077326525210223,0.02313554196626571
0.009182542835656282,0.023189973792083866
0.009288978720164497,0.02325582958134534
0.009396648314954691,0.02331832538135878
0.009505565920101192,0.023377461192124187
0.009615746001432095,0.02344331698138566
0.009727203192450537,0.02350850077279753
0.009839952296278227,0.02357704455345743
0.009954008287621519,0.02364760432766615
0.010069386314760271,0.023726900073919765
0.010186101701559752,0.02380485182447416
0.010304169949505875,0.0238767555943821
0.01042360673976401,0.023966131308379813
0.010544427935261684,0.02405080303743028
0.010666649582795389,0.02413009878368389
0.010790287915161836,0.024212082521335932
0.01091535935331391,0.024310194207378538
0.011041880508541602,0.024413009878368388
0.011169868184678225,0.024501713594516496
0.011299339380332217,0.024588401317115788
0.011430311291144786,0.02468516900745918
0.011562801312073753,0.0247752167193065
0.011696827039703846,0.024890128351589276
0.01183240627458378,0.024982864054835026
0.011969557023590427,0.0250782877494792
0.012108297502320394,0.025179759424769844
0.012248646137509308,0.02526980713661716
0.012390621569479156,0.025373966803306225
0.012534242654613994,0.025468718500100802
0.01267952846786434,0.025575566158188297
0.012826498305280598,0.02566830186143404
0.012975171686575868,0.02577649351522075
0.013125568357718427,0.02586049324642161
0.013277708293554291,0.026000268799139848
0.013431611700460153,0.026105772461528128
0.013587299019027091,0.026203884147570727
0.013744790926775366,0.026301323835763724
0.013904108340900697,0.026415563470196895
0.014065272421052363,0.026517707143337142
0.014228304572143519,0.02663194677777031
0.014393226447194065,0.026740810429406625
0.014560059950206485,0.026840266111148443
0.014728827239075018,0.026949129762784758
0.014899550728528537,0.02710167327464552
0.015072253093107555,0.027240104831664537
0.01524695727017573,0.027392648343525304
0.015423686462966274,0.02751360795645454
0.01560246414366368,0.027641959545729455
0.015783314056521166,0.02777703111350044
0.01596626022101425,0.02791479067266985
0.01615132693503091,0.02805456622538808
0.01633853877809862,0.0282030777501512
0.016527920614648955,0.028345541294267862
0.0167194975973199,0.028483972851286878
0.016913295170296487,0.028648612324440565
0.01710933907269015,0.02879510785565486
0.01730765534195726,0.028935555406222703
0.01750827031735725,0.029063234997648006
0.017711210643450888,0.029217794503057594
0.017916503273639015,0.0293649620321215
0.018124175473742375,0.029494657617095625
0.018334254825622908,0.02966400107519656
0.018546769230846995,0.029827296552651032
0.018761746914391215,0.029998656004300784
0.018979216428391014,0.030158591492507224
0.019199206655932846,0.0303319669377058
0.019421746814890263,0.03051071836570123
0.019646866461804465,0.030701565754989585
0.01987459549580984,0.030900477118473223
0.02010496416260499,0.031100060479806468
0.02033800305846982,0.03127477992070425
0.020573743134329137,0.03145957932934614
0.02081221569986339,0.03167260264767153
0.021053452427667062,0.031871514011155164
0.02129748535745521,0.03206437739399234
0.021544346900318843,0.0322653047510248
0.02179406984302956,0.03248706404139507
0.0220466873523941,0.03267222302924503
0.022302232979659387,0.032903702708151336
0.022560740664968614,0.03309858208453733
0.022822244741868985,0.03332235736845642
0.023086779941871697,0.033517908742692025
0.023354381399064792,0.033730260063167795
0.023625084654779475,0.0339547073449365
0.023898925662310503,0.03421006652778711
0.024175940791691306,0.034441905785901485
0.024456166834524465,0.03467643303541429
0.024739641008868142,0.03489752032793495
0.025026400964179192,0.03510651165916269
0.025316484786313556,0.03533028694308178
0.025609931002584595,0.035565486190444195
0.025906778586880088,0.03579396545931053
0.026207066964838526,0.03601706874538001
0.02651083601908539,0.03626839594113299
0.026818126094530156,0.03652509911968281
0.02712897800372467,0.03674887440360191
0.027443433032283655,0.03696996169612257
0.02776153294436801,0.03721389691552987
0.028083319988231725,0.037474632081177336
0.028408836901833042,0.03773402325112559
0.028738126918510663,0.037953094550097446
0.029071233772725785,0.03822458168133862
0.029408201705870638,0.03849942880182784
0.029749075472144403,0.038747396008332775
0.030093900344497212,0.03902627511591963
0.03044272212064303,0.03932464216114508
0.030795587129142266,0.039611585242927225
0.03115254223555488,0.039885088367717224
0.03151363484866479,0.0401753914387474
0.031878912926776456,0.040446878569988576
0.03224842498408442,0.04073046166252268
0.0326222200971167,0.04104159666689067
0.03300034791125285,0.041283515892749145
0.03338285864731761,0.041565754989584036
0.033769803108250916,0.0418453060950205
0.03416123268585528,0.042087225320878975
0.034557199367621395,0.04238962435320207
0.03495775574363275,0.042698743364021234
0.035362955013550426,0.04296351051676635
0.03577285099367873,0.043240373630804387
0.0361874981241128,0.04353000470398495
0.03660695147596903,0.04387205160943485
0.03703126675869927,0.0441892345944493
0.03746050032748993,0.04448424165042671
0.037894709190746674,0.044828976547275044
0.03833395101766601,0.04516699146562731
0.03877828414589457,0.045458638532356696
0.03922776758927719,0.04578724548081446
0.03968246104569482,0.046132652375512395
0.040142424904993215,0.04646058732612056
0.040607720257003654,0.04676097036489483
0.041078408899656464,0.047119817216584904
0.04155455334718875,0.04749479201666555
0.04203621683844714,0.047837510919965055
0.04252346334528682,0.04820576574154963
0.04301635758106795,0.048596196492171215
0.0435149650092505,0.04895504334386129
0.044019351852088745,0.0493058262213561
0.044529585099426554,0.04973388885155568
0.04504573251759458,0.050100799677441035
0.04556786265841064,0.0504287346280492
0.046096044868284336,0.05080774141522747
0.04663034929742731,0.05116927625831598
0.04717084690917017,0.05156911497883206
0.047717609489387455,0.05195618574020564
0.04827070965603183,0.0523634164370674
0.0488302208687788,0.052751831194140175
0.0493962174387832,0.05316309387809959
0.04996877453854884,0.05359854848464485
0.0505479682119124,0.05401518715140111
0.05113387538414326,0.05442174585041328
0.05172657387216019,0.05482897654727505
0.05232614239486662,0.0552147033129494
0.052932660583605615,0.05563873395605133
0.05354620899273607,0.056058060614206026
0.05416686911033152,0.0564941872186009
0.05479472336900287,0.05692628183589813
0.05542985515684669,0.057340904509105575
0.05607234882852033,0.05778778307909414
0.05672228971644543,0.05819568577380552
0.05737976414214134,0.058619716416907476
0.05804485942768978,0.05913312277400712
0.05871766390733255,0.05960620926013036
0.05939826693920356,0.06010483166453867
0.060086758917196864,0.0605953900947517
0.0607832312829723,0.06106646058732612
0.06148777653810023,0.06155903501108796
0.062200488256347115,0.06203212149721121
0.06292146109610344,0.06249848800483839
0.06365079081295572,0.06296418251461595
0.06438857427240419,0.06346952489752034
0.06513490946272803,0.063964115314831
0.0658898955079995,0.06448558564612593
0.06665363268124913,0.0650104159666689
0.06742622241778341,0.06553793427861031
0.06820776732865685,0.06611450843357301
0.06899837121430018,0.06667629863584437
0.0697981390783066,0.06723472884886768
0.07060717714137772,0.06775888717156106
0.07142559285543126,0.06830656541899066
0.07225349491787214,0.06888381157180297
0.07309099328602911,0.06949398561924602
0.07393819919175866,0.07006585578926147
0.07479522515621821,0.07066527787111081
0.07566218500481055,0.07126133996371212
0.07653919388230147,0.07195887373160406
0.0774263682681127,0.07259928768227943
0.07832382599179197,0.07327195752973589
0.07923168624866253,0.07399233922451448
0.08015006961565405,0.07467307304616624
0.08107909806731686,0.07534843088502116
0.08201889499202203,0.07605940460990526
0.08296958520834907,0.07674282642295545
0.08393129498166364,0.07746656810698206
0.08490415204088747,0.07817888582756535
0.0858882855954625,0.07890329950944155
0.08688382635251184,0.07966534507089577
0.08789090653419954,0.08044217458504133
0.08890965989529158,0.08118674820240576
0.08994022174092044,0.08200053759827967
0.09098272894455559,0.08287547879846784
0.09203731996618221,0.08369934816208588
0.09310413487069075,0.08447012969558497
0.09418331534647952,0.08532827094953296
0.0952750047242729,0.08617364424433842
0.09637934799615785,0.08704656945097775
0.09749649183484087,0.08799879040387071
0.0986265846131282,0.0889557153417109
0.09976977642363201,0.0899415361870842
0.10092621909870483,0.09085545326254957
0.10209606623060476,0.0917962502519992
0.10327947319189525,0.09267925542638263
0.10447659715608053,0.09359989248034406
0.10568759711848051,0.0945601774074323
0.10691263391734772,0.09553255829581345
0.10815187025522892,0.09659095490894429
0.10940547072057435,0.09763255157583495
0.11067360180959745,0.09866877225992879
0.11195643194838795,0.09975270479134465
0.11325413151528127,0.10089778912707478
0.11456687286348727,0.10209125730797664
0.11589483034398118,0.1031946777770311
0.11723818032865997,0.10439822592567705
0.11859710123376706,0.10562193400981117
0.11997177354358855,0.10681943417781063
0.12136237983442417,0.10811437403400308
0.12276910479883604,0.10941670586654124
0.12419213527017846,0.11066729386465964
0.12563166024741215,0.11187353000470397
0.12708787092020596,0.1130858141253948
0.12856096069432965,0.1143747060009408
0.130051125217341,0.11567636583562932
0.13155856240457053,0.11690679389825953
0.1330834724654076,0.118164101874874
0.1346260579298911,0.11948995363214839
0.13618652367560827,0.12081983737652038
0.1377650769549055,0.12213292117465224
0.13936192742241435,0.12349506081580539
0.14097728716289676,0.12485451246556012
0.142611370719413,0.1261911161884282
0.14426439512181588,0.12752099993280022
0.14593657991557576,0.12892345944492978
0.1476281471909391,0.13022915126671594
0.14933932161242533,0.13162287480680063
0.15107033044866555,0.13299106242860023
0.15282140360258709,0.13438948995363215
0.15459277364194784,0.13574692560983806
0.15638467583022478,0.13720784893488341
0.15819734815786016,0.138729924064243
0.16003103137387018,0.140157247496808
0.16188596901781993,0.141659834688529
0.1637624074521689,0.14316040588670115
0.16566059589499152,0.14466366507627176
0.16758078645307686,0.14619447617767622
0.16952323415541215,0.14771991129628384
0.1714881969870541,0.14927625831597338
0.17347593592339325,0.1508675492238425
0.1754867149648152,0.15249714400913916
0.1775208011717636,0.15406424299442242
0.1795784647002097,0.15571466971305692
0.18165997883753285,0.1572858006854378
0.18376562003881725,0.15893286741482426
0.18589566796356882,0.16054969424097842
0.18805040551285834,0.1622726967273705
0.1902301188668946,0.16397957126537194
0.19243509752303323,0.16578724548081444
0.19466563433422632,0.1675398158725892
0.19692202554791735,0.16926886633962773
0.19920457084538712,0.17104294066258988
0.20151357338155584,0.17293058262213562
0.20384933982524642,0.1746488811235804
0.20621218039991446,0.17642631543579063
0.2086024089248505,0.1783690612190041
0.21102034285685967,0.18036892681943417
0.21346630333242453,0.1822955446542571
0.21594061521035676,0.1842665143471541
0.21844360711494284,0.1862589879712385
0.22097561147959033,0.18833680532222297
0.22353696459097966,0.19043007862374842
0.22612800663372795,0.19261407163497077
0.2287490817355704,0.19478126469995297
0.2314005380130654,0.19700490558430211
0.23408272761782944,0.1992487064041395
0.23679600678330787,0.20154828304549427
0.23954073587208793,0.20383105974060883
0.24231727942376008,0.20613668436261007
0.24512600620333397,0.20841946105772463
0.24796728925021602,0.21086150124319603
0.2508415059277541,0.2132504535985485
0.2537490379733572,0.21571735770445538
0.2566902715491952,0.21814192594583698
0.25966559729348726,0.22073919763456756
0.26267541037238384,0.22327262952758553
0.26572011053245065,0.22597540487870438
0.26880010215376077,0.22858477252872791
0.2719157943036019,0.23112895638733955
0.2750676007908067,0.2339170754653585
0.2782559402207126,0.23655802701431358
0.28148123605075814,0.23935958604932464
0.28474391664672477,0.24215644109938853
0.28804441533962977,0.2449821920569854
0.2913831704832789,0.24783347893286742
0.2947606255124859,0.250745245615214
0.29817722900196736,0.2537954438545797
0.30163343472591975,0.25680599422081846
0.30512970171828707,0.2600584638129158
0.30866649433372745,0.26312008601572473
0.3122442823092858,0.2664269874336402
0.3158635408267819,0.26963107318056584
0.31952475057592133,0.27286607082857334
0.32322839781813806,0.27623546804650223
0.3269749744511768,0.27967475304079026
0.33076497807442423,0.28316107788455075
0.3345989120549975,0.2866218668100262
0.3384772855945983,0.2901673274645521
0.34240061379714254,0.2938411397083529
0.34636941773717345,0.2974954640145152
0.3503842245290676,0.3012411800282239
0.3544455673970435,0.3049895840333311
0.3585539857459817,0.3089301794234258
0.36271002523306484,0.31268127141993146
0.3669142378402494,0.31664605873261203
0.3711671819475767,0.32048249445601773
0.37546942240733366,0.3244405617902023
0.37982153061907364,0.32840803709428135
0.3842240846055061,0.33245413614676433
0.38867766908926676,0.3363954035347087
0.393182875570577,0.34048988643236344
0.39774030240580366,0.34460587326120556
0.40235055488692933,0.3487480680061824
0.4070142453219439,0.3531221020092736
0.4117319931161679,0.35740676029836704
0.4165044248545185,0.3618641220348095
0.42133217438472886,0.3663234997648007
0.4262158829015325,0.37091526107116457
0.43115619903182284,0.3754378065990188
0.43615377892080054,0.38011423963443314
0.441209286319119,0.38466702506551975
0.4463233926710397,0.38935689805792617
0.4514967772036102,0.3940931389019555
0.4567301270168747,0.3988999395201936
0.4620241371751313,0.4037873798803844
0.46737951079924633,0.4087554599825281
0.47279695916003905,0.41363752435992207
0.4782772017727485,0.41870707613735636
0.4838209664925957,0.4238861635642765
0.48942898961145315,0.42918150661917887
0.49510201595563513,0.4344607217256905
0.5008407989848213,0.4397063369397218
0.5066461008921268,0.44512465560110204
0.5125186927053332,0.4505759021571132
0.5184593543892912,0.45612391640346744
0.5244688749495119,0.4617512263960756
0.5305480525369574,0.4675337678919428
0.5366976945540476,0.4733861971641691
0.5429186177618943,0.4790901149116323
0.5492116483887789,0.4851844634097171
0.5555776222398878,0.4911894361938042
0.5620173848083188,0.49713258517572745
0.5685317913873753,0.5031677978630468
0.5751217071841613,0.5094301458235334
0.5817880074344935,0.5158315973388885
0.5885315775191451,0.5222592567703783
0.595353313081437,0.5289268194341779
0.6022541201461928,0.5355507022377528
0.6092349152400711,0.5422048249445602
0.6162966255132942,0.5492218264901553
0.6234401888627864,0.5563994355218064
0.6306665540567405,0.5637107721255292
0.6379766808606282,0.5709535649485922
0.6453715401646701,0.5784658289093476
0.6528521141127848,0.58589745312815
0.6604193962330305,0.5935434446609771
0.6680743915695615,0.6014145554734225
0.675818116816111,0.6093689940192192
0.6836516004510238,0.6175277199112962
0.6915758828738525,0.6255459982528057
0.6995920165435374,0.6338108998051206
0.707701066118189,0.6422128889187555
0.7159041085964888,0.6511995161615483
0.7242022334607315,0.6601290235871246
0.732596542821523,0.6693071702170552
0.741088151564157,0.678644580337343
0.7496781874966877,0.6881083260533567
0.7583677914997191,0.6977575431758618
0.7671581176779302,0.707664807472616
0.7760503335133571,0.7180612862038841
0.7850456200204509,0.7285169007459176
0.794145171902934,0.7393542100665278
0.8033501977124734,0.7504959344130098
0.8126619200091946,0.7616289227874471
0.822081575524054,0.7731832538135878
0.8316104153230961,0.7846643370741213
0.8412497049736118,0.7963429877024393
0.8510007247122247,0.808692292184665
0.8608647696149244,0.8213493716820105
0.8708431497690724,0.8344083058934212
0.880937190447399,0.847644647537128
0.8911482322840202,0.8610100127679592
0.9014776314524917,0.8746293931859419
0.9119267598459299,0.8881560379006788
0.9224970052592174,0.9018379141186749
0.9331897715733238,0.9158699012163162
0.9440064789417604,0.9298111686042605
0.9549485639791966,0.9438236677642632
0.9660174799522646,0.9575734157650695
0.9772146969725725,0.9713917075465359
0.9885417021919574,0.9854472145689133
1.0,1.0


==> data/EEG/LiRA/LSTM-online/total/roc_MAELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.01999395201935354
1.0233165783302449e-05,0.01999395201935354
1.0351779556301762e-05,0.01999395201935354
1.0471768194855202e-05,0.01999395201935354
1.05931476351837e-05,0.01999395201935354
1.0715933998226711e-05,0.01999395201935354
1.084014359178331e-05,0.01999395201935354
1.09657929126781e-05,0.01999395201935354
1.1092898648952227e-05,0.01999395201935354
1.1221477682079803e-05,0.01999395201935354
1.1351547089209991e-05,0.01999395201935354
1.148312414543511e-05,0.01999395201935354
1.1616226326085018e-05,0.01999395201935354
1.1750871309048075e-05,0.01999395201935354
1.1887076977119033e-05,0.01999395201935354
1.2024861420374123e-05,0.01999395201935354
1.216424293857368e-05,0.01999395201935354
1.2305240043592616e-05,0.01999395201935354
1.244787146187906e-05,0.01999395201935354
1.259215613694151e-05,0.01999395201935354
1.2738113231864785e-05,0.01999395201935354
1.288576213185518e-05,0.01999395201935354
1.3035122446815089e-05,0.01999395201935354
1.3186214013947484e-05,0.01999395201935354
1.3339056900390587e-05,0.01999395201935354
1.3493671405883065e-05,0.02063638196357772
1.3650078065460137e-05,0.02063638196357772
1.3808297652180924e-05,0.02063638196357772
1.3968351179887397e-05,0.02063638196357772
1.4130259905995336e-05,0.02063638196357772
1.429404533431761e-05,0.02063638196357772
1.4459729217920196e-05,0.02063638196357772
1.4627333562011299e-05,0.02063638196357772
1.4796880626863964e-05,0.02063638196357772
1.4968392930772556e-05,0.02063638196357772
1.514189325304352e-05,0.02063638196357772
1.53174046370208e-05,0.02063638196357772
1.5494950393146317e-05,0.02063638196357772
1.567455410205595e-05,0.02063638196357772
1.5856239617711373e-05,0.02063638196357772
1.60400310705682e-05,0.02063638196357772
1.622595287078087e-05,0.02063638196357772
1.6414029711444665e-05,0.02063638196357772
1.6604286571875295e-05,0.02063638196357772
1.6796748720926532e-05,0.02063638196357772
1.6991441720346258e-05,0.021244540017471947
1.7188391428171457e-05,0.021244540017471947
1.7387624002162504e-05,0.021244540017471947
1.7589165903277326e-05,0.021244540017471947
1.7793043899185774e-05,0.021244540017471947
1.7999285067824765e-05,0.021244540017471947
1.8207916800994626e-05,0.021244540017471947
1.8418966807997107e-05,0.021244540017471947
1.86324631193156e-05,0.021244540017471947
1.8848434090337955e-05,0.021244540017471947
1.906690840512252e-05,0.021244540017471947
1.9287915080207776e-05,0.021244540017471947
1.9511483468466162e-05,0.021244540017471947
1.9737643263002554e-05,0.021244540017471947
1.9966424501097934e-05,0.021244540017471947
2.0197857568198782e-05,0.02136146764330354
2.0431973201952705e-05,0.02136146764330354
2.066880249629082e-05,0.02136146764330354
2.09083769055575e-05,0.02136146764330354
2.1150728248687946e-05,0.02136146764330354
2.1395888713434215e-05,0.02136146764330354
2.1643890860640203e-05,0.02136146764330354
2.189476762856621e-05,0.02136146764330354
2.2148552337263592e-05,0.02136146764330354
2.2405278693000182e-05,0.02136146764330354
2.266498079273693e-05,0.02136146764330354
2.2927693128656486e-05,0.02136146764330354
2.3193450592744275e-05,0.02136146764330354
2.3462288481422625e-05,0.02136146764330354
2.3734242500238664e-05,0.02165311471003293
2.4009348768606518e-05,0.02165311471003293
2.4287643824604503e-05,0.02165311471003293
2.45691646298279e-05,0.02165311471003293
2.4853948574297985e-05,0.02165311471003293
2.5142033481427965e-05,0.02165311471003293
2.543345761304648e-05,0.02165311471003293
2.5728259674479322e-05,0.02165311471003293
2.6026478819690045e-05,0.02165311471003293
2.63281546564802e-05,0.02165311471003293
2.6633327251749808e-05,0.02165311471003293
2.694203713681882e-05,0.021953497748807206
2.7254325312810276e-05,0.021953497748807206
2.7570233256095827e-05,0.021953497748807206
2.7889802923804396e-05,0.021953497748807206
2.8213076759394707e-05,0.021953497748807206
2.8540097698292373e-05,0.021953497748807206
2.8870909173592345e-05,0.021953497748807206
2.9205555121827452e-05,0.021953497748807206
2.95440799888038e-05,0.021953497748807206
2.9886528735503827e-05,0.021953497748807206
3.0232946844057763e-05,0.021953497748807206
3.0583380323784315e-05,0.022080505342382907
3.0937875717301366e-05,0.022080505342382907
3.12964801067075e-05,0.022080505342382907
3.165924111983521e-05,0.022080505342382907
3.20262069365765e-05,0.022080505342382907
3.2397426295281954e-05,0.022080505342382907
3.277294849923382e-05,0.022080505342382907
3.315282342319423e-05,0.022080505342382907
3.353710152002929e-05,0.022080505342382907
3.392583382740992e-05,0.022219608897251532
3.4319071974590426e-05,0.022219608897251532
3.4716868189265594e-05,0.022219608897251532
3.511927530450728e-05,0.022219608897251532
3.552634676578139e-05,0.022219608897251532
3.5938136638046256e-05,0.022219608897251532
3.6354699612933176e-05,0.022219608897251532
3.677609101601031e-05,0.022219608897251532
3.720236681413066e-05,0.0226268395941133
3.7633583622865324e-05,0.0226268395941133
3.806979871402284e-05,0.0226268395941133
3.8511070023255685e-05,0.0226268395941133
3.895745615775501e-05,0.0226268395941133
3.940901640403448e-05,0.0226268395941133
3.986581073580439e-05,0.0226268395941133
4.032789982193705e-05,0.022801559035011087
4.079534503452449e-05,0.022801559035011087
4.1268208457029516e-05,0.022801559035011087
4.174655289253135e-05,0.022801559035011087
4.223044187206672e-05,0.022801559035011087
4.271993966306776e-05,0.022801559035011087
4.321511127789762e-05,0.022801559035011087
4.371602248248502e-05,0.023024662321080573
4.422273980505897e-05,0.023024662321080573
4.473533054498463e-05,0.023024662321080573
4.525386278170167e-05,0.023024662321080573
4.577840538376616e-05,0.023024662321080573
4.6309028017997366e-05,0.023024662321080573
4.684580115873045e-05,0.023024662321080573
4.738879609717651e-05,0.023329749344802097
4.793808495089107e-05,0.023329749344802097
4.8493740673352334e-05,0.023329749344802097
4.9055837063650453e-05,0.023329749344802097
4.962444877628913e-05,0.023329749344802097
5.0199651331100794e-05,0.023329749344802097
5.0781521123276707e-05,0.023534708688932194
5.137013543351339e-05,0.023534708688932194
5.196557243827657e-05,0.023534708688932194
5.2567911220184194e-05,0.023534708688932194
5.3177231778509664e-05,0.023534708688932194
5.379361503980698e-05,0.023649620321214974
5.441714286865888e-05,0.023649620321214974
5.5047898078549675e-05,0.023649620321214974
5.5685964442864085e-05,0.023649620321214974
5.633142670601352e-05,0.023649620321214974
5.698437059469136e-05,0.023649620321214974
5.764488282925873e-05,0.023961427323432566
5.8313051135262185e-05,0.023961427323432566
5.8988964255084936e-05,0.023961427323432566
5.9672711959733106e-05,0.023961427323432566
6.0364385060758635e-05,0.023961427323432566
6.106407542232036e-05,0.024337074121362812
6.177187597338488e-05,0.024337074121362812
6.248788072006888e-05,0.024337074121362812
6.321218475812448e-05,0.024337074121362812
6.394488428556937e-05,0.02444526577514952
6.468607661546321e-05,0.02444526577514952
6.543586018883229e-05,0.02444526577514952
6.619433458774387e-05,0.02444526577514952
6.696160054853215e-05,0.02444526577514952
6.773775997517745e-05,0.02464148914723473
6.852291595284057e-05,0.02464148914723473
6.9317172761554e-05,0.02464148914723473
7.012063589007177e-05,0.02464148914723473
7.09334120498799e-05,0.024776560715005714
7.17556091893692e-05,0.024776560715005714
7.258733650817246e-05,0.024776560715005714
7.342870447166758e-05,0.024776560715005714
7.42798248256491e-05,0.024894160338686917
7.514081061116962e-05,0.024894160338686917
7.601177617955322e-05,0.024894160338686917
7.689283720758305e-05,0.024894160338686917
7.778411071286482e-05,0.02496270411934682
7.868571506936843e-05,0.02496270411934682
7.959777002314978e-05,0.02496270411934682
8.05203967082547e-05,0.02496270411934682
8.145371766280736e-05,0.025173711444123375
8.239785684528512e-05,0.025173711444123375
8.335293965098187e-05,0.025173711444123375
8.43190929286625e-05,0.02523956723338485
8.529644499741017e-05,0.02523956723338485
8.628512566366886e-05,0.02523956723338485
8.728526623848371e-05,0.02523956723338485
8.829699955494083e-05,0.025412942678583426
8.932045998580959e-05,0.025412942678583426
9.03557834613892e-05,0.025412942678583426
9.140310748756223e-05,0.02548014246354412
9.246257116405733e-05,0.02548014246354412
9.353431520292377e-05,0.02548014246354412
9.461848194721992e-05,0.025577582151737117
9.571521538991856e-05,0.025577582151737117
9.682466119303115e-05,0.025577582151737117
9.794696670695385e-05,0.02576372555607822
9.908228099003788e-05,0.02576372555607822
0.00010023075482838654,0.02576372555607822
0.00010139254075588153,0.02584100530878301
0.00010256779307444219,0.02584100530878301
0.00010375666787451859,0.02584100530878301
0.00010495932305582277,0.025970700893757144
0.00010617591834830001,0.025970700893757144
0.00010740661533334334,0.025970700893757144
0.00010865157746525384,0.026072844566897384
0.00010991097009294972,0.026072844566897384
0.0001111849604819271,0.026203884147570727
0.00011247371783647519,0.026203884147570727
0.00011377741332214914,0.026203884147570727
0.00011509622008850323,0.026273771923929844
0.00011643031329208767,0.026273771923929844
0.00011777987011971193,0.026396747530407903
0.0001191450698119776,0.026396747530407903
0.00012052609368708426,0.026396747530407903
0.00012192312516491107,0.026499563201397753
0.0001233363497913776,0.026499563201397753
0.00012476595526308696,0.026592970902493112
0.00012621213145225474,0.026592970902493112
0.00012767507043192657,0.026592970902493112
0.0001291549665014884,0.02665143471540891
0.00013065201621247213,0.02665143471540891
0.00013216641839466052,0.026769706336939723
0.00013369837418249466,0.026769706336939723
0.00013524808704178755,0.02686311403803508
0.0001368157627967472,0.02686311403803508
0.00013840160965731315,0.02705664941872186
0.00014000583824680976,0.02705664941872186
0.00014162866162991988,0.027332840534910287
0.0001432702953409831,0.027332840534910287
0.00014493095741262166,0.027428936227404072
0.00014661086840469845,0.027428936227404072
0.00014831025143361044,0.027519655937101
0.00015002933220192182,0.027519655937101
0.00015176833902834055,0.0275586318123782
0.00015352750287804228,0.0275586318123782
0.000155307057393346,0.02758887171561051
0.00015710723892474503,0.02758887171561051
0.00015892828656229778,0.02767085545326255
0.00016077044216738237,0.02767085545326255
0.00016263395040481922,0.027725287279080708
0.00016451905877536624,0.027725287279080708
0.00016642601764859036,0.027798535044687857
0.00016835508029612023,0.027876486795242256
0.00017030650292528443,0.027876486795242256
0.0001722805447131394,0.027920166655466705
0.00017427746784089192,0.027920166655466705
0.00017629753752872057,0.02795981452859351
0.0001783410220710008,0.02802835830925341
0.00018040819287193827,0.02802835830925341
0.00018249932448161524,0.028109670049055846
0.00018461469463245476,0.028109670049055846
0.0001867545842761076,0.028137221960889726
0.00018891927762076664,0.02825347758887172
0.00019110906216891378,0.02825347758887172
0.0001933242287555045,0.028318661380283584
0.00019556507158659492,0.028333445332974938
0.00019783188827841644,0.028333445332974938
0.0002001249798969037,0.028375781197500165
0.00020244465099768038,0.02839997312008602
0.00020479120966650856,0.02839997312008602
0.0002071649675602069,0.028435589006115182
0.0002095662399480433,0.028472548887843556
0.0002119953457536071,0.02851152476312076
0.00021445260759716674,0.02851152476312076
0.00021693835183851843,0.028569316578186954
0.00021945290862033137,0.0286129964384114
0.0002219966119119955,0.028721860090047714
0.0002245697995539774,0.028721860090047714
0.0002271728133026905,0.028796451851354078
0.0002298059988758851,0.028819299778240708
0.0002324697059985648,0.028884483569652574
0.00023516428844943486,0.028884483569652574
0.00023789010410788932,0.028912707479336063
0.00024064751500154242,0.028944291378267588
0.00024343688735431105,0.029000067199784964
0.00024625859163505465,0.02905046703850548
0.00024911300260677886,0.029108258853571666
0.0002520004993764092,0.029153954707344935
0.0002549214654451423,0.029153954707344935
0.0002578762887593801,0.029168738660036286
0.0002608653617622548,0.02924265842349304
0.00026388908144575103,0.02926685034607889
0.0002669478494034321,0.02930179423425845
0.00027004207188377727,0.029344802096633295
0.0002731721598441376,0.029361602042873462
0.000276338529005317,0.029381761978361676
0.00027954159990678566,0.02945635373966803
0.0002827817979625341,0.029475841677306637
0.0002860595535175742,0.029498689604193273
0.000289375301905095,0.029528257509575967
0.0002927294835042816,0.029594113298837443
0.00029612254379880347,0.029661985081647736
0.00029955493343598134,0.029691552987030446
0.0003030271082866396,0.0297365768429541
0.0003065395295056527,0.029846784490289636
0.00031009266359319264,0.029891808346213293
0.00031368698245668765,0.02992003225589678
0.00031732296347349763,0.029979168066662187
0.00032100108955431715,0.030001343995699214
0.00032472184920731285,0.030043007862374838
0.00032848573660300434,0.030092063705396143
0.0003322932516398972,0.030100127679591426
0.0003361449000108765,0.03017875142799543
0.0003400411932703706,0.030219071298971844
0.00034398264890229247,0.030263423157045898
0.00034796979038876914,0.030286943081782137
0.0003520031472796679,0.030298367045225455
0.0003560832552629278,0.030336670922653047
0.000360210656235707,0.030383710772125528
0.00036438589837635443,0.03039446273771924
0.0003686095362172158,0.03042470264095155
0.00037288213071828336,0.03050198239365634
0.00037720424934169976,0.03056246220012096
0.00038157646612712486,0.030586654122706808
0.00038599936176797673,0.03060614206034541
0.00039047352368855597,0.03065116591626907
0.0003949995461220643,0.030682077817350984
0.000399578030189527,0.03070895773133526
0.00040420958397963103,0.030814461393723534
0.0004088948226294864,0.030833277333512533
0.00041363436840632776,0.03089241314427794
0.00041842885079015847,0.030945500974396876
0.0004232789065573553,0.031002620791613467
0.00042818517986524155,0.031061084604529266
0.0004331483223376403,0.031114844432497818
0.00043816899315141946,0.031167260264767148
0.00044324785912404005,0.03120220415294671
0.00044838559480211905,0.03124118002822391
0.0004535828825510191,0.03126738794435858
0.00045884041264547613,0.031288891875545996
0.0004641588833612782,0.03138229957664136
0.0004695390010680063,0.031408507492776024
0.0004749814803228505,0.03148780323902964
0.0004804870439655134,0.03154693904979504
0.0004860564232142139,0.0315529870304415
0.0004916903577628031,0.03160943484980848
0.0004973895958790067,0.03166722666487467
0.0005031548945038057,0.031688730596062094
0.0005089870193519685,0.03173308245413615
0.0005148867450137498,0.031751226396075534
0.0005208548550577665,0.03179490625629998
0.0005268921421350677,0.03182917814662993
0.0005329994080844093,0.03185337006921578
0.0005391774640387505,0.031868826019756734
0.0005454271305329836,0.0319239298434245
0.0005517492376129129,0.03195551374235602
0.0005581446249454966,0.03198978563268597
0.0005646141419303673,0.03204623345205295
0.0005711586478126435,0.03207445736173644
0.0005777790117970507,0.03210536926281836
0.0005844761131633638,0.03215442510583966
0.0005912508413831881,0.03220079295746254
0.0005981040962380944,0.032250520798333446
0.0006050367879391225,0.03232645655533902
0.0006120498372476703,0.03235064847792487
0.0006191441755977848,0.03239500033599892
0.0006263207452198692,0.032429272226328874
0.0006335804992658254,0.03246018412741079
0.0006409244019356456,0.03252133593172502
0.0006483534286054727,0.03256904777904711
0.0006558685659571436,0.032618103622068406
0.0006634708121092351,0.032656407499496
0.0006711611767496287,0.03270815133391573
0.0006789406812696112,0.03276594314898192
0.0006868103588995307,0.03280088703716148
0.000694771254846024,0.03284658289093475
0.0007028244264308353,0.032898326725354476
0.0007109709432312439,0.03291714266514347
0.0007192118872221193,0.03297023049526242
0.0007275483529196233,0.03300853437269001
0.0007359814475265771,0.03307842214904912
0.0007445122910795143,0.03312277400712318
0.0007531420165974376,0.033148981923257846
0.0007618717702322999,0.03318862979638465
0.0007707027114212304,0.033238357637255564
0.0007796360130405236,0.03328069350178079
0.0007886728615614156,0.03329682145017136
0.0007978144572076629,0.03337678919427458
0.0008070620141149507,0.03340770109535649
0.0008164167604921472,0.033450708957731334
0.0008258799387844272,0.03348565284591089
0.0008354528058382871,0.03353874067602984
0.0008451366330684721,0.03358712452120153
0.0008549327066268384,0.0336133324373362
0.0008648423275731727,0.033669780256703176
0.0008748668120479914,0.03370674013843156
0.0008850074914473438,0.033760499966400105
0.00089526571259964,0.03381425979436866
0.0009056428379445294,0.03386398763523957
0.0009161402457138521,0.03395806733418453
0.0009267593301146883,0.0339842752503192
0.0009375015015145289,0.03405214703312949
0.0009483681866285928,0.03407835494926416
0.0009593608287093146,0.034108594852496475
0.0009704808877380307,0.03414421073852564
0.0009817298406188842,0.034194610577246154
0.00099310918137498,0.034259122370808415
0.0010046204213468132,0.03428801827834151
0.001016265089392995,0.03433102614071635
0.0010280447320933097,0.03436865802029433
0.0010399609139541202,0.03442040185471407
0.0010520152176161591,0.0344627377192393
0.0010642092440647246,0.03449297762247161
0.001076544612842316,0.034537329480545664
0.0010890229622637305,0.034597137289160675
0.001101645949633657,0.034636113164437876
0.001114415251466788,0.034731536859082056
0.0011273325637104871,0.034782608695652174
0.0011403996019700331,0.034859216450507366
0.0011536181017364785,0.034934480209663325
0.0011669898186171474,0.03499294402257913
0.0011805165285688054,0.03505073583764532
0.0011942000281335325,0.03510583966131309
0.0012080421346773289,0.035161615482830456
0.0012220446866314887,0.0352052953430549
0.0012362095437367692,0.03523620724413682
0.0012505385872903913,0.035281903097910086
0.0012650337203959038,0.035314830992540826
0.0012796968682159415,0.03535985484846449
0.001294529978227916,0.035409582689335396
0.0013095350204826678,0.035462670519454335
0.0013247139878661174,0.03552180633021974
0.0013400688963639508,0.035605134063571
0.001355601785329369,0.03565687789799073
0.0013713147177539455,0.035713325717357705
0.001387209780541621,0.03575767757543176
0.001403289084785873,0.03578993347221289
0.0014195547660501016,0.03585713325717358
0.0014360089846512606,0.03593441300987837
0.0014526539259467812,0.035963980915261075
0.0014694918006248172,0.03603521268731939
0.0014865248449978572,0.036084268530340705
0.0015037553212997384,0.03616558027014313
0.001521185517986105,0.036234124050803035
0.0015388177500383464,0.03632013977555272
0.001556654359271062,0.03639405953900948
0.0015746977146430866,0.03644244338418118
0.001592950212572123,0.0365035951884954
0.0016114142772530198,0.0365721389691553
0.0016300923609797412,0.03666554667025066
0.0016489869444710648,0.03671258651972314
0.001668100537200059,0.03677709831328539
0.0016874356777273757,0.036832874134802775
0.001706994934038408,0.03690880989180835
0.001726780903884356,0.036981385659565894
0.0017467962151272458,0.037044553457428936
0.0017670435260889468,0.037107049257442376
0.0017875255259042354,0.03718164101874874
0.0018082449348779518,0.03725354478865668
0.0018292045048462937,0.037330152543511866
0.0018504070195423021,0.03739332034137491
0.0018718552949655793,0.03746320811773403
0.0018935521797562953,0.037533095894093135
0.0019155005555735278,0.037617095625294
0.0019377033374779887,0.03767757543175863
0.0019601634743191855,0.03775485518446341
0.001982883949127071,0.03782474296082252
0.002005867779508234,0.037908070694173776
0.002029118018046678,0.03799274242322424
0.002052637752709252,0.03810362206840938
0.0020764301072557748,0.038190981788858276
0.0021004982416539153,0.03826490155231503
0.0021248453524988827,0.03833814931792219
0.0021494746734379805,0.03841542907062697
0.00217438947560008,0.038500100799677445
0.0021995930680300748,0.038557892614743634
0.0022250887981283695,0.03860762045561454
0.002250880052095462,0.03867414824272562
0.00227697025538168,0.03876285195887373
0.0023033628731421313,0.03883878771587931
0.002330061410696925,0.03890733149653921
0.002357069413996728,0.03901081916537867
0.0023843904700937206,0.039084738928835426
0.002412028207618007,0.03916537867078825
0.00243998629725955,0.03927827430952221
0.0024682684522556926,0.03937571399771521
0.0024968784288843266,0.03946576170956253
0.0025258200269627847,0.03956857738055238
0.002555097090352507,0.039646529131106785
0.0025847135074695635,0.03971910489886432
0.002614673211801092,0.03978361669242658
0.00264498018242772,0.03989046435051408
0.002675638444552045,0.03996976009676769
0.0027066520700332413,0.040105503662388284
0.0027380251779278576,0.040194879376385995
0.0027697619350368907,0.04032793495060816
0.002801866556459195,0.040414622673207445
0.002834343306151309,0.04051407835494926
0.0028671964974937695,0.04058195013775956
0.0029004304938639917,0.04066326187756199
0.002934049709215787,0.04078220549694241
0.0029680586086656023,0.04089174114642834
0.003002461709085549,0.040968348901283515
0.0030372635797033115,0.04108460452926551
0.0030724688427090033,0.041185404206706536
0.003108082173869064,0.041282843894899536
0.0031441083031472647,0.04136482763255157
0.00318055201533292,0.04149183522612728
0.0032174181506763717,0.041582554935824204
0.003254711605531848,0.041681338619716415
0.003292437333007769,0.04178415429070627
0.0033306003436245884,0.04188024998320006
0.003369205705980267,0.041985081647738724
0.003408258547423452,0.04210469726496875
0.0034477640547344642,0.04219071298971843
0.0034877274748141775,0.04228277669511458
0.003528154115380883,0.04238693636180364
0.0035690493456752297,0.042494456017740746
0.0036104185971733375,0.042610711645722735
0.0036522673643081755,0.04271487131241179
0.0036946012051993025,0.04282507895974733
0.003737425742391064,0.04292184665009071
0.0037807466635993493,0.043045494254418386
0.0038245697224669993,0.04318258181573818
0.0038689007393279753,0.04331227740071232
0.003913745601980384,0.043438612996438405
0.0039591102664684585,0.04358578052550231
0.004005000757873611,0.043684564209394525
0.004051423171114647,0.04380552382232378
0.0040983836717572615,0.04393723540084672
0.004145888496832911,0.04406088300517439
0.004193943955667186,0.04418184261810362
0.004242556430717777,0.044322290168671466
0.004291732378422158,0.04445736173644244
0.004341478330055092,0.04457294536657483
0.004391800892596086,0.044720112895638736
0.004442706749606883,0.04486459243330421
0.004494202662119142,0.04499227202472952
0.0045462954695324,0.045148847523687925
0.004598992090522438,0.045265103151669914
0.004652299523960189,0.04541227068073382
0.004706224849841282,0.045545326254955984
0.004760775230226368,0.04568711780122304
0.00481595791019235,0.04585242927222633
0.004871780218794631,0.046014380753981586
0.004928249570040513,0.046142732343256505
0.004985373463873894,0.04629393185941805
0.005043159487171359,0.04640682749815201
0.005101615314749833,0.046568778979907265
0.005160748710385908,0.0467092265304751
0.005220567527846975,0.046875209999327996
0.005281079711934331,0.04702775351118876
0.005342293299538352,0.047190376990793634
0.005404216420705915,0.047340232511255964
0.00546685729972018,0.047468584100530876
0.0055302242561929005,0.047619111618842816
0.005594325706169377,0.047793159061891
0.005659170163246243,0.0479396545931053
0.005724766239702178,0.04807136617162826
0.005791122647641758,0.04824675761037565
0.005858248200152536,0.04843155701901754
0.005926151812475552,0.04858746052012634
0.005994842503189409,0.04881257979974464
0.006064329395408062,0.048979907264296754
0.006134621717992506,0.04919494657617096
0.0062057288067765,0.04937235400846718
0.0062776601058065,0.04955110543646261
0.006350425168595962,0.0497459848128486
0.00642403365939419,0.04992339224514482
0.006498495354469888,0.05013708756131981
0.006573820143409586,0.05029836704522546
0.006650018030431118,0.05046502251192796
0.006727099135712337,0.05065855789261474
0.006805073696735206,0.05083596532491097
0.0068839520696454964,0.05104831664538674
0.006963744730628222,0.0513090518110342
0.007044462277299037,0.05147705127343592
0.007126115430111745,0.05164169074658961
0.007208715033782135,0.0518365701229756
0.007292272058728313,0.05202338552516632
0.007376797602527731,0.052222296888649954
0.007462302891391108,0.052427256232780065
0.007548799281653432,0.052650359518849534
0.007636298261282241,0.05292386264363954
0.0077248114514034,0.053122774007123175
0.007814350607844541,0.05333176533835091
0.00790492762269642,0.0535447886566763
0.007996554525892346,0.053809555809421414
0.008089243486805939,0.05404878704388146
0.008183006815867389,0.05425374638801156
0.008277856966198472,0.05451380955580942
0.00837380653526649,0.05472481688058598
0.008470868266557402,0.05500436798602245
0.008569055051268348,0.055264431153820306
0.008668379930019773,0.05552046233452053
0.008768856094587427,0.055764397553927834
0.008870496889654403,0.056041260667965866
0.00897331581458352,0.05632282776695115
0.009077326525210223,0.0565815469390498
0.009182542835656282,0.05681540219071298
0.009288978720164497,0.05711712922518648
0.009396648314954691,0.05737920838653317
0.009505565920101192,0.057636583562932595
0.009615746001432095,0.057914790672669844
0.009727203192450537,0.05819434177810632
0.009839952296278227,0.05847389288354278
0.009954008287621519,0.058785027887910755
0.010069386314760271,0.05905113903635508
0.010186101701559752,0.05936630602782071
0.010304169949505875,0.059683489012835156
0.01042360673976401,0.05995497614407634
0.010544427935261684,0.06022780727101673
0.010666649582795389,0.06051071836570123
0.010790287915161836,0.060821181372219604
0.01091535935331391,0.06113366037228681
0.011041880508541602,0.061453531348699686
0.011169868184678225,0.061698810563806196
0.011299339380332217,0.06196895369934816
0.011430311291144786,0.06226328875747598
0.011562801312073753,0.06258517572743767
0.011696827039703846,0.06287010281567099
0.01183240627458378,0.06316779786304685
0.011969557023590427,0.06344734896848331
0.012108297502320394,0.06374907600295679
0.012248646137509308,0.0640528190309791
0.012390621569479156,0.06440158591492508
0.012534242654613994,0.06475640077951751
0.01267952846786434,0.06506955177743431
0.012826498305280598,0.06541495867213225
0.012975171686575868,0.06571601370875613
0.013125568357718427,0.06603991667226665
0.013277708293554291,0.06643975539278274
0.013431611700460153,0.06678180229823265
0.013587299019027091,0.06711981721658491
0.013744790926775366,0.06744909616289227
0.013904108340900697,0.06783751091996505
0.014065272421052363,0.06815133391573147
0.014228304572143519,0.06852698071366173
0.014393226447194065,0.06887037161481083
0.014560059950206485,0.06923392245144816
0.014728827239075018,0.069550433438613
0.014899550728528537,0.06989382433976211
0.015072253093107555,0.07020630333982932
0.01524695727017573,0.0705671661850682
0.015423686462966274,0.07092130905181103
0.01560246414366368,0.07126133996371212
0.015783314056521166,0.07169477857670856
0.01596626022101425,0.07209125730797661
0.01615132693503091,0.07248504804784625
0.01633853877809862,0.07286203884147571
0.016527920614648955,0.07328674148242725
0.0167194975973199,0.07369598817283785
0.016913295170296487,0.07416437067401385
0.01710933907269015,0.07458235333646931
0.01730765534195726,0.07508635172367448
0.01750827031735725,0.07558027014313554
0.017711210643450888,0.07607217256904777
0.017916503273639015,0.0765331630938781
0.018124175473742375,0.07702036153484308
0.018334254825622908,0.07747463208117733
0.018546769230846995,0.07791882265976749
0.018761746914391215,0.07835494926416235
0.018979216428391014,0.07884080370942813
0.019199206655932846,0.07940124991600025
0.019421746814890263,0.07986694442577782
0.019646866461804465,0.08029097506887979
0.01987459549580984,0.08081849338082119
0.02010496416260499,0.08136818762179962
0.02033800305846982,0.08186277803911027
0.020573743134329137,0.08237752839190915
0.02081221569986339,0.08289295074255762
0.021053452427667062,0.08341106108460453
0.02129748535745521,0.08393185941804986
0.021544346900318843,0.08449028963107319
0.02179406984302956,0.08503124790000673
0.0220466873523941,0.08556548619044418
0.022302232979659387,0.0861420603454069
0.022560740664968614,0.086680330622942
0.022822244741868985,0.08725690477790471
0.023086779941871697,0.08783751091996506
0.023354381399064792,0.08837914118674821
0.023625084654779475,0.08900745917613065
0.023898925662310503,0.08957193736980042
0.024175940791691306,0.09016665546670251
0.024456166834524465,0.09072844566897387
0.024739641008868142,0.09128821987769639
0.025026400964179192,0.0919225858477253
0.025316484786313556,0.09255695181775418
0.025609931002584595,0.09315704589745313
0.025906778586880088,0.09380888381157179
0.026207066964838526,0.09444190578590148
0.02651083601908539,0.09503259189570593
0.026818126094530156,0.09569047779047107
0.02712897800372467,0.09636381963577716
0.027443433032283655,0.09698071366171629
0.02776153294436801,0.09768295141455548
0.028083319988231725,0.09827363752435991
0.028408836901833042,0.0989268194341778
0.028738126918510663,0.09961091324507762
0.029071233772725785,0.10027350312479
0.029408201705870638,0.10099791680666623
0.029749075472144403,0.101678650628318
0.030093900344497212,0.10241448827363753
0.03044272212064303,0.10313083798131846
0.030795587129142266,0.10385995564814192
0.03115254223555488,0.10459848128485989
0.03151363484866479,0.10534305490222431
0.031878912926776456,0.10606074860560447
0.03224842498408442,0.10679322626167598
0.0326222200971167,0.10759559169410657
0.03300034791125285,0.10836166924265841
0.03338285864731761,0.10917747463208119
0.033769803108250916,0.10989987232040857
0.03416123268585528,0.11067938982595256
0.034557199367621395,0.11143269941536187
0.03495775574363275,0.11228546468651301
0.035362955013550426,0.1130280223103286
0.03577285099367873,0.11385457966534507
0.0361874981241128,0.114706000940797
0.03660695147596903,0.11551441435387406
0.03703126675869927,0.11628049190242591
0.03746050032748993,0.11711175324238962
0.037894709190746674,0.11789597473288085
0.03833395101766601,0.11870035615886029
0.03877828414589457,0.11953968147301927
0.03922776758927719,0.12034003091190107
0.03968246104569482,0.12121362811639003
0.040142424904993215,0.12211612122841206
0.040607720257003654,0.12299576641354748
0.041078408899656464,0.12376654794704658
0.04155455334718875,0.12457160137087561
0.04203621683844714,0.1253813587796519
0.04252346334528682,0.12618630008791362
0.04301635758106795,0.12711511323163766
0.0435149650092505,0.12799475841677305
0.044019351852088745,0.12887037161481082
0.044529585099426554,0.1296969289698273
0.04504573251759458,0.13062697399368323
0.04556786265841064,0.1315731469659297
0.046096044868284336,0.1324608561252604
0.04663034929742731,0.13338350917277064
0.04717084690917017,0.13426584234930447
0.047717609489387455,0.1351649754720785
0.04827070965603183,0.13603790067871785
0.0488302208687788,0.1369934816208588
0.0493962174387832,0.13793562260600767
0.04996877453854884,0.1388589476513675
0.0505479682119124,0.1398736644042739
0.05113387538414326,0.1408413413077078
0.05172657387216019,0.1418251461595323
0.05232614239486662,0.14283784691888987
0.052932660583605615,0.14385525166319466
0.05354620899273607,0.14485720045695855
0.05416686911033152,0.1458107654055507
0.05479472336900287,0.14676634634769167
0.05542985515684669,0.14783079094146898
0.05607234882852033,0.14890128351589277
0.05672228971644543,0.14988441636986766
0.05737976414214134,0.15095490894429137
0.05804485942768978,0.1519642497144009
0.05871766390733255,0.1529601505275183
0.05939826693920356,0.1540823869363618
0.060086758917196864,0.1551663194677777
0.0607832312829723,0.1562475640077952
0.06148777653810023,0.15734157650695518
0.062200488256347115,0.15843491700826556
0.06292146109610344,0.15946643370741215
0.06365079081295572,0.16061286203884148
0.06438857427240419,0.16172837846918892
0.06513490946272803,0.1628432229016867
0.0658898955079995,0.163964115314831
0.06665363268124913,0.16511188764195955
0.06742622241778341,0.16620926013036758
0.06820776732865685,0.16740474430481825
0.06899837121430018,0.16861635642765943
0.0697981390783066,0.16991465627309993
0.07060717714137772,0.17108930851421275
0.07142559285543126,0.17236005644781935
0.07225349491787214,0.17348296485451248
0.07309099328602911,0.17466366507627176
0.07393819919175866,0.17585444526577515
0.07479522515621821,0.17708084134130772
0.07566218500481055,0.17831530139103555
0.07653919388230147,0.17958268933539415
0.0774263682681127,0.1809374370002016
0.07832382599179197,0.18227000873597204
0.07923168624866253,0.18354075666957864
0.08015006961565405,0.1847194408977891
0.08107909806731686,0.185998252805591
0.08201889499202203,0.18725488878435587
0.08296958520834907,0.18855990860829247
0.08393129498166364,0.18990860829245346
0.08490415204088747,0.191307707815335
0.0858882855954625,0.19257240776829515
0.08688382635251184,0.19398897923526642
0.08789090653419954,0.19533297493448024
0.08890965989529158,0.19674484241650425
0.08994022174092044,0.1981956857738055
0.09098272894455559,0.1995699213762516
0.09203731996618221,0.20104966064108595
0.09310413487069075,0.2024897520327935
0.09418331534647952,0.20395806733418453
0.0952750047242729,0.2053517908742692
0.09637934799615785,0.2068167461864122
0.09749649183484087,0.20837779719104899
0.0986265846131282,0.20983267253544788
0.09976977642363201,0.21128217189704995
0.10092621909870483,0.21286674282642296
0.10209606623060476,0.2144996976009677
0.10327947319189525,0.21606142060345407
0.10447659715608053,0.2175976076876554
0.10568759711848051,0.21913782675895438
0.10691263391734772,0.22068409381089982
0.10815187025522892,0.22229016867146023
0.10940547072057435,0.22395134735568845
0.11067360180959745,0.22565687789799074
0.11195643194838795,0.2273543444660977
0.11325413151528127,0.22900477118473223
0.11456687286348727,0.23070694173778644
0.11589483034398118,0.23238021638330758
0.11723818032865997,0.23410926685034608
0.11859710123376706,0.23584503729588063
0.11997177354358855,0.23768967139305155
0.12136237983442417,0.2394328338149318
0.12276910479883604,0.24124588401317118
0.12419213527017846,0.2429782944694577
0.12563166024741215,0.24476513675156242
0.12708787092020596,0.24672065049391842
0.12856096069432965,0.2486902761911162
0.130051125217341,0.2505617902022713
0.13155856240457053,0.25240776829514144
0.1330834724654076,0.25438478596868486
0.1346260579298911,0.25637658759491966
0.13618652367560827,0.2582958134533969
0.1377650769549055,0.2603064310194207
0.13936192742241435,0.2622673207445736
0.14097728716289676,0.2643706740138431
0.142611370719413,0.26649889120354814
0.14426439512181588,0.26860627645991536
0.14593657991557576,0.2706840938108998
0.1476281471909391,0.27298232645655535
0.14933932161242533,0.27516363147637934
0.15107033044866555,0.2773839123714804
0.15282140360258709,0.27961427323432564
0.15459277364194784,0.28184127410792287
0.15638467583022478,0.2841106108460453
0.15819734815786016,0.28649620321214975
0.16003103137387018,0.288789731872858
0.16188596901781993,0.2911376923593844
0.1637624074521689,0.2936066124588401
0.16566059589499152,0.2960762045561454
0.16758078645307686,0.29851757274376717
0.16952323415541215,0.3009038371077213
0.1714881969870541,0.3034970768093542
0.17347593592339325,0.30596666890665947
0.1754867149648152,0.30846650090719707
0.1775208011717636,0.3111356763658356
0.1795784647002097,0.313851219676097
0.18165997883753285,0.31654861904441906
0.18376562003881725,0.3192419864256434
0.18589566796356882,0.3218096902089913
0.18805040551285834,0.3245682413816276
0.1902301188668946,0.32740541630266784
0.19243509752303323,0.3302876150796317
0.19466563433422632,0.33311336603722863
0.19692202554791735,0.33588670116255626
0.19920457084538712,0.3388703716148108
0.20151357338155584,0.3417303944627378
0.20384933982524642,0.3447073449364962
0.20621218039991446,0.3476762314360594
0.2086024089248505,0.35069417377864387
0.21102034285685967,0.3537786439083395
0.21346630333242453,0.3569605537262281
0.21594061521035676,0.3602231032860695
0.21844360711494284,0.36337813318997375
0.22097561147959033,0.3666104428465829
0.22353696459097966,0.3699139842752503
0.22612800663372795,0.3730407902694711
0.2287490817355704,0.3763732276056716
0.2314005380130654,0.37959075330958936
0.23408272761782944,0.3830186143404341
0.23679600678330787,0.3864827632551576
0.23954073587208793,0.3899301122236409
0.24231727942376008,0.3935958604932464
0.24512600620333397,0.397186345003696
0.24796728925021602,0.4007291176668234
0.2508415059277541,0.404271890329951
0.2537490379733572,0.40780256703178547
0.2566902715491952,0.411480411262684
0.25966559729348726,0.41522276728714463
0.26267541037238384,0.41901821114172433
0.26572011053245065,0.4227672871446811
0.26880010215376077,0.42648343525300725
0.2719157943036019,0.43033868691620186
0.2750676007908067,0.4340897789127075
0.2782559402207126,0.43816611786842286
0.28148123605075814,0.44207512935958604
0.28474391664672477,0.44610174047443046
0.28804441533962977,0.45030441502587193
0.2913831704832789,0.4544358578052551
0.2947606255124859,0.4586230764061555
0.29817722900196736,0.46286875881997175
0.30163343472591975,0.4672790807069417
0.30512970171828707,0.47165983468852896
0.30866649433372745,0.47592231704858545
0.3122442823092858,0.480411934681809
0.3158635408267819,0.48468584100530876
0.31952475057592133,0.4891882265976749
0.32322839781813806,0.4937893958739332
0.3269749744511768,0.49846515691149784
0.33076497807442423,0.5030286943081782
0.3345989120549975,0.507525031919898
0.3384772855945983,0.5122350648477925
0.34240061379714254,0.5169309858208454
0.34636941773717345,0.5216457227336873
0.3503842245290676,0.5264941872186009
0.3544455673970435,0.5313157717895303
0.3585539857459817,0.5361279483905652
0.36271002523306484,0.5409502049593441
0.3669142378402494,0.5459028291109469
0.3711671819475767,0.5508702372152409
0.37546942240733366,0.5559875008399974
0.37982153061907364,0.5610127007593575
0.3842240846055061,0.5662032121497211
0.38867766908926676,0.5714286674282643
0.393182875570577,0.576900745917613
0.39774030240580366,0.5820260735165648
0.40235055488692933,0.5873079766144749
0.4070142453219439,0.5926644714736913
0.4117319931161679,0.5982165177071433
0.4165044248545185,0.6036133324373363
0.42133217438472886,0.6090686109804448
0.4262158829015325,0.6147228008870372
0.43115619903182284,0.620355486862442
0.43615377892080054,0.6259922048249446
0.441209286319119,0.6319246018412741
0.4463233926710397,0.6374793360661246
0.4514967772036102,0.6431550299039043
0.4567301270168747,0.6490592030105503
0.4620241371751313,0.6549969760096768
0.46737951079924633,0.6608151333915732
0.47279695916003905,0.6667206504939185
0.4782772017727485,0.6726503595188495
0.4838209664925957,0.6787057321416571
0.48942898961145315,0.6847295208655332
0.49510201595563513,0.6907788455076944
0.5008407989848213,0.6968523620724414
0.5066461008921268,0.702895638733956
0.5125186927053332,0.709028963107318
0.5184593543892912,0.7154942544183859
0.5244688749495119,0.7217122505207983
0.5305480525369574,0.728022310328607
0.5366976945540476,0.7343276661514684
0.5429186177618943,0.7406276459915329
0.5492116483887789,0.7470109535649486
0.5555776222398878,0.7533452052953431
0.5620173848083188,0.7596082252536791
0.5685317913873753,0.7658604932464215
0.5751217071841613,0.7720610174047444
0.5817880074344935,0.7782884214770511
0.5885315775191451,0.7847221288891875
0.595353313081437,0.7911296283851892
0.6022541201461928,0.7975458638532358
0.6092349152400711,0.8040561790202272
0.6162966255132942,0.8104576305355822
0.6234401888627864,0.8167844902896311
0.6306665540567405,0.8231194140178753
0.6379766808606282,0.8294066258987971
0.6453715401646701,0.8358268933539412
0.6528521141127848,0.8421483771251932
0.6604193962330305,0.848531684698609
0.6680743915695615,0.8549868960419327
0.675818116816111,0.8612700759357571
0.6836516004510238,0.8676466635306767
0.6915758828738525,0.8741549627041193
0.6995920165435374,0.8805819501377595
0.707701066118189,0.8870593374101203
0.7159041085964888,0.893791411867482
0.7242022334607315,0.900710973724884
0.732596542821523,0.9076191116188428
0.741088151564157,0.914567569383778
0.7496781874966877,0.9215758349573282
0.7583677914997191,0.9284644849136482
0.7671581176779302,0.9351468315301391
0.7760503335133571,0.941700826557355
0.7850456200204509,0.9479443585780525
0.794145171902934,0.9538868355621262
0.8033501977124734,0.9596243532020697
0.8126619200091946,0.9647933606612458
0.822081575524054,0.9695746253611988
0.8316104153230961,0.9738149317922182
0.8412497049736118,0.9776385995564814
0.8510007247122247,0.9811491163228278
0.8608647696149244,0.9842974262482359
0.8708431497690724,0.9872716887305961
0.880937190447399,0.9899798400645118
0.8911482322840202,0.9926060076607754
0.9014776314524917,0.9949217122505208
0.9119267598459299,0.9967838182917814
0.9224970052592174,0.9982225656877898
0.9331897715733238,0.9990961628922788
0.9440064789417604,0.9995632013977556
0.9549485639791966,0.9998212485720046
0.9660174799522646,0.9999361602042873
0.9772146969725725,0.9999784960688125
0.9885417021919574,0.9999939520193536
1.0,1.0


==> data/EEG/LiRA/LSTM-online/total/roc_MSELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.017174921040252672
1.0233165783302449e-05,0.017174921040252672
1.0351779556301762e-05,0.017174921040252672
1.0471768194855202e-05,0.017174921040252672
1.05931476351837e-05,0.017174921040252672
1.0715933998226711e-05,0.017174921040252672
1.084014359178331e-05,0.017174921040252672
1.09657929126781e-05,0.017174921040252672
1.1092898648952227e-05,0.017174921040252672
1.1221477682079803e-05,0.017174921040252672
1.1351547089209991e-05,0.017174921040252672
1.148312414543511e-05,0.017174921040252672
1.1616226326085018e-05,0.017174921040252672
1.1750871309048075e-05,0.017174921040252672
1.1887076977119033e-05,0.017174921040252672
1.2024861420374123e-05,0.017174921040252672
1.216424293857368e-05,0.017174921040252672
1.2305240043592616e-05,0.017174921040252672
1.244787146187906e-05,0.017174921040252672
1.259215613694151e-05,0.017174921040252672
1.2738113231864785e-05,0.017174921040252672
1.288576213185518e-05,0.017174921040252672
1.3035122446815089e-05,0.017174921040252672
1.3186214013947484e-05,0.017174921040252672
1.3339056900390587e-05,0.017174921040252672
1.3493671405883065e-05,0.017455144143538742
1.3650078065460137e-05,0.017455144143538742
1.3808297652180924e-05,0.017455144143538742
1.3968351179887397e-05,0.017455144143538742
1.4130259905995336e-05,0.017455144143538742
1.429404533431761e-05,0.017455144143538742
1.4459729217920196e-05,0.017455144143538742
1.4627333562011299e-05,0.017455144143538742
1.4796880626863964e-05,0.017455144143538742
1.4968392930772556e-05,0.017455144143538742
1.514189325304352e-05,0.017455144143538742
1.53174046370208e-05,0.017455144143538742
1.5494950393146317e-05,0.017455144143538742
1.567455410205595e-05,0.017455144143538742
1.5856239617711373e-05,0.017455144143538742
1.60400310705682e-05,0.017455144143538742
1.622595287078087e-05,0.017455144143538742
1.6414029711444665e-05,0.017455144143538742
1.6604286571875295e-05,0.017455144143538742
1.6796748720926532e-05,0.017455144143538742
1.6991441720346258e-05,0.017662791479067266
1.7188391428171457e-05,0.017662791479067266
1.7387624002162504e-05,0.017662791479067266
1.7589165903277326e-05,0.017662791479067266
1.7793043899185774e-05,0.017662791479067266
1.7999285067824765e-05,0.017662791479067266
1.8207916800994626e-05,0.017662791479067266
1.8418966807997107e-05,0.017662791479067266
1.86324631193156e-05,0.017662791479067266
1.8848434090337955e-05,0.017662791479067266
1.906690840512252e-05,0.017662791479067266
1.9287915080207776e-05,0.017662791479067266
1.9511483468466162e-05,0.017662791479067266
1.9737643263002554e-05,0.017662791479067266
1.9966424501097934e-05,0.017662791479067266
2.0197857568198782e-05,0.017842214904912307
2.0431973201952705e-05,0.017842214904912307
2.066880249629082e-05,0.017842214904912307
2.09083769055575e-05,0.017842214904912307
2.1150728248687946e-05,0.017842214904912307
2.1395888713434215e-05,0.017842214904912307
2.1643890860640203e-05,0.017842214904912307
2.189476762856621e-05,0.017842214904912307
2.2148552337263592e-05,0.017842214904912307
2.2405278693000182e-05,0.017842214904912307
2.266498079273693e-05,0.017842214904912307
2.2927693128656486e-05,0.017842214904912307
2.3193450592744275e-05,0.017842214904912307
2.3462288481422625e-05,0.017842214904912307
2.3734242500238664e-05,0.01794234258450373
2.4009348768606518e-05,0.01794234258450373
2.4287643824604503e-05,0.01794234258450373
2.45691646298279e-05,0.01794234258450373
2.4853948574297985e-05,0.01794234258450373
2.5142033481427965e-05,0.01794234258450373
2.543345761304648e-05,0.01794234258450373
2.5728259674479322e-05,0.01794234258450373
2.6026478819690045e-05,0.01794234258450373
2.63281546564802e-05,0.01794234258450373
2.6633327251749808e-05,0.01794234258450373
2.694203713681882e-05,0.018696324171762653
2.7254325312810276e-05,0.018696324171762653
2.7570233256095827e-05,0.018696324171762653
2.7889802923804396e-05,0.018696324171762653
2.8213076759394707e-05,0.018696324171762653
2.8540097698292373e-05,0.018696324171762653
2.8870909173592345e-05,0.018696324171762653
2.9205555121827452e-05,0.018696324171762653
2.95440799888038e-05,0.018696324171762653
2.9886528735503827e-05,0.018696324171762653
3.0232946844057763e-05,0.018696324171762653
3.0583380323784315e-05,0.019384449969760097
3.0937875717301366e-05,0.019384449969760097
3.12964801067075e-05,0.019384449969760097
3.165924111983521e-05,0.019384449969760097
3.20262069365765e-05,0.019384449969760097
3.2397426295281954e-05,0.019384449969760097
3.277294849923382e-05,0.019384449969760097
3.315282342319423e-05,0.019384449969760097
3.353710152002929e-05,0.019384449969760097
3.392583382740992e-05,0.020393790739869633
3.4319071974590426e-05,0.020393790739869633
3.4716868189265594e-05,0.020393790739869633
3.511927530450728e-05,0.020393790739869633
3.552634676578139e-05,0.020393790739869633
3.5938136638046256e-05,0.020393790739869633
3.6354699612933176e-05,0.020393790739869633
3.677609101601031e-05,0.020393790739869633
3.720236681413066e-05,0.020606814058195012
3.7633583622865324e-05,0.020606814058195012
3.806979871402284e-05,0.020606814058195012
3.8511070023255685e-05,0.020606814058195012
3.895745615775501e-05,0.020606814058195012
3.940901640403448e-05,0.020606814058195012
3.986581073580439e-05,0.020606814058195012
4.032789982193705e-05,0.020811773402325113
4.079534503452449e-05,0.020811773402325113
4.1268208457029516e-05,0.020811773402325113
4.174655289253135e-05,0.020811773402325113
4.223044187206672e-05,0.020811773402325113
4.271993966306776e-05,0.020811773402325113
4.321511127789762e-05,0.020811773402325113
4.371602248248502e-05,0.020981788858275657
4.422273980505897e-05,0.020981788858275657
4.473533054498463e-05,0.020981788858275657
4.525386278170167e-05,0.020981788858275657
4.577840538376616e-05,0.020981788858275657
4.6309028017997366e-05,0.020981788858275657
4.684580115873045e-05,0.020981788858275657
4.738879609717651e-05,0.02116793226261676
4.793808495089107e-05,0.02116793226261676
4.8493740673352334e-05,0.02116793226261676
4.9055837063650453e-05,0.02116793226261676
4.962444877628913e-05,0.02116793226261676
5.0199651331100794e-05,0.02116793226261676
5.0781521123276707e-05,0.021470331294939856
5.137013543351339e-05,0.021470331294939856
5.196557243827657e-05,0.021470331294939856
5.2567911220184194e-05,0.021470331294939856
5.3177231778509664e-05,0.021470331294939856
5.379361503980698e-05,0.02159465089711713
5.441714286865888e-05,0.02159465089711713
5.5047898078549675e-05,0.02159465089711713
5.5685964442864085e-05,0.02159465089711713
5.633142670601352e-05,0.02159465089711713
5.698437059469136e-05,0.02159465089711713
5.764488282925873e-05,0.021661850682077814
5.8313051135262185e-05,0.021661850682077814
5.8988964255084936e-05,0.021661850682077814
5.9672711959733106e-05,0.021661850682077814
6.0364385060758635e-05,0.021661850682077814
6.106407542232036e-05,0.021831866138028358
6.177187597338488e-05,0.021831866138028358
6.248788072006888e-05,0.021831866138028358
6.321218475812448e-05,0.021831866138028358
6.394488428556937e-05,0.02193266581546939
6.468607661546321e-05,0.02193266581546939
6.543586018883229e-05,0.02193266581546939
6.619433458774387e-05,0.02193266581546939
6.696160054853215e-05,0.02193266581546939
6.773775997517745e-05,0.021970297695047377
6.852291595284057e-05,0.021970297695047377
6.9317172761554e-05,0.021970297695047377
7.012063589007177e-05,0.021970297695047377
7.09334120498799e-05,0.022093945299375046
7.17556091893692e-05,0.022093945299375046
7.258733650817246e-05,0.022093945299375046
7.342870447166758e-05,0.022093945299375046
7.42798248256491e-05,0.022138969155298706
7.514081061116962e-05,0.022138969155298706
7.601177617955322e-05,0.022138969155298706
7.689283720758305e-05,0.022138969155298706
7.778411071286482e-05,0.02219474497681608
7.868571506936843e-05,0.02219474497681608
7.959777002314978e-05,0.02219474497681608
8.05203967082547e-05,0.02219474497681608
8.145371766280736e-05,0.022322424568241385
8.239785684528512e-05,0.022322424568241385
8.335293965098187e-05,0.022322424568241385
8.43190929286625e-05,0.022423224245682414
8.529644499741017e-05,0.022423224245682414
8.628512566366886e-05,0.022423224245682414
8.728526623848371e-05,0.022423224245682414
8.829699955494083e-05,0.022491096028492707
8.932045998580959e-05,0.022491096028492707
9.03557834613892e-05,0.022491096028492707
9.140310748756223e-05,0.02252066393387541
9.246257116405733e-05,0.02252066393387541
9.353431520292377e-05,0.02252066393387541
9.461848194721992e-05,0.02253813587796519
9.571521538991856e-05,0.02253813587796519
9.682466119303115e-05,0.02253813587796519
9.794696670695385e-05,0.022653047510247964
9.908228099003788e-05,0.022653047510247964
0.00010023075482838654,0.022653047510247964
0.00010139254075588153,0.022783415093071704
0.00010256779307444219,0.022783415093071704
0.00010375666787451859,0.022783415093071704
0.00010495932305582277,0.022833814931792217
0.00010617591834830001,0.022833814931792217
0.00010740661533334334,0.022833814931792217
0.00010865157746525384,0.022901686714602514
0.00010991097009294972,0.022901686714602514
0.0001111849604819271,0.022916470667293864
0.00011247371783647519,0.022916470667293864
0.00011377741332214914,0.022916470667293864
0.00011509622008850323,0.022996438411397084
0.00011643031329208767,0.022996438411397084
0.00011777987011971193,0.023084470129695583
0.0001191450698119776,0.023084470129695583
0.00012052609368708426,0.023084470129695583
0.00012192312516491107,0.023178549828640548
0.0001233363497913776,0.023178549828640548
0.00012476595526308696,0.02335326926953834
0.00012621213145225474,0.02335326926953834
0.00012767507043192657,0.02335326926953834
0.0001291549665014884,0.023457428936227404
0.00013065201621247213,0.023457428936227404
0.00013216641839466052,0.023488340837309322
0.00013369837418249466,0.023488340837309322
0.00013524808704178755,0.023517908742692023
0.0001368157627967472,0.023517908742692023
0.00013840160965731315,0.023607956454539347
0.00014000583824680976,0.023607956454539347
0.00014162866162991988,0.02366574826960554
0.0001432702953409831,0.02366574826960554
0.00014493095741262166,0.023700692157785096
0.00014661086840469845,0.023700692157785096
0.00014831025143361044,0.023754451985753645
0.00015002933220192182,0.023754451985753645
0.00015176833902834055,0.023843155701901753
0.00015352750287804228,0.023843155701901753
0.000155307057393346,0.02390901149116323
0.00015710723892474503,0.02390901149116323
0.00015892828656229778,0.023956723338485315
0.00016077044216738237,0.023956723338485315
0.00016263395040481922,0.024060211007324778
0.00016451905877536624,0.024060211007324778
0.00016642601764859036,0.024104562865398832
0.00016835508029612023,0.024173106646058734
0.00017030650292528443,0.024173106646058734
0.0001722805447131394,0.024269202338552516
0.00017427746784089192,0.024269202338552516
0.00017629753752872057,0.02432497816006989
0.0001783410220710008,0.024394193938579396
0.00018040819287193827,0.024394193938579396
0.00018249932448161524,0.02446744170418655
0.00018461469463245476,0.02446744170418655
0.0001867545842761076,0.024581681338619717
0.00018891927762076664,0.024629393185941807
0.00019110906216891378,0.024629393185941807
0.0001933242287555045,0.024667697063369395
0.00019556507158659492,0.024759088770915934
0.00019783188827841644,0.024759088770915934
0.0002001249798969037,0.02483569652577112
0.00020244465099768038,0.024871312411800284
0.00020479120966650856,0.024871312411800284
0.0002071649675602069,0.02498622404408306
0.0002095662399480433,0.025046031852698068
0.0002119953457536071,0.025058127813991
0.00021445260759716674,0.025058127813991
0.00021693835183851843,0.02510852765271151
0.00021945290862033137,0.025183119414017872
0.0002219966119119955,0.02523755123983603
0.0002245697995539774,0.02523755123983603
0.0002271728133026905,0.025270479134466773
0.0002298059988758851,0.025321550971036895
0.0002324697059985648,0.02538740676029837
0.00023516428844943486,0.02538740676029837
0.00023789010410788932,0.025442510583966134
0.00024064751500154242,0.02546065452590552
0.00024343688735431105,0.025482830454942547
0.00024625859163505465,0.02552113433237014
0.00024911300260677886,0.025554062227000872
0.0002520004993764092,0.025593710100127683
0.0002549214654451423,0.025593710100127683
0.0002578762887593801,0.025615886029164703
0.0002608653617622548,0.02562932598615684
0.00026388908144575103,0.02570055775821517
0.0002669478494034321,0.025714669713056915
0.00027004207188377727,0.025749613601236475
0.0002731721598441376,0.025833613332437333
0.000276338529005317,0.025885357166857064
0.00027954159990678566,0.02591895705933741
0.0002827817979625341,0.025933741012028767
0.0002860595535175742,0.02597943686580203
0.000289375301905095,0.025992204824944565
0.0002927294835042816,0.026029836704522545
0.00029612254379880347,0.026055372622807604
0.00029955493343598134,0.0261037564679793
0.0003030271082866396,0.02613802835830925
0.0003065395295056527,0.026184396209932126
0.00031009266359319264,0.02621799610241247
0.00031368698245668765,0.02622807607015658
0.00031732296347349763,0.02626369195618574
0.00032100108955431715,0.02629325986156844
0.00032472184920731285,0.0263187957798535
0.00032848573660300434,0.026368523620724414
0.0003322932516398972,0.026415563470196895
0.0003361449000108765,0.026462603319669376
0.0003400411932703706,0.02646596330891741
0.00034398264890229247,0.026506283179893824
0.00034796979038876914,0.026531819098178887
0.0003520031472796679,0.026544587057321413
0.0003560832552629278,0.026557355016463946
0.000360210656235707,0.026580202943350582
0.00036438589837635443,0.02661313083798132
0.0003686095362172158,0.026620522814326995
0.00037288213071828336,0.026656810698205767
0.00037720424934169976,0.026689066594986897
0.00038157646612712486,0.02674013843155702
0.00038599936176797673,0.02675559438209798
0.00039047352368855597,0.026837578119750016
0.0003949995461220643,0.026863786035884685
0.000399578030189527,0.026885961964921712
0.00040420958397963103,0.026918217861702842
0.0004088948226294864,0.02693770579934144
0.00041363436840632776,0.026988777635911565
0.00041842885079015847,0.02700624958000134
0.0004232789065573553,0.027025065519790337
0.00042818517986524155,0.027072105369262817
0.0004331483223376403,0.027090249311202207
0.00043816899315141946,0.027144009139170755
0.00044324785912404005,0.0271581210940125
0.00044838559480211905,0.027210536926281836
0.0004535828825510191,0.027230696861770043
0.00045884041264547613,0.027293864659633092
0.0004641588833612782,0.02731671258651972
0.0004695390010680063,0.027361736442443385
0.0004749814803228505,0.027398696324171766
0.0004804870439655134,0.027459176130636382
0.0004860564232142139,0.027477992070425374
0.0004916903577628031,0.02752637591559707
0.0004973895958790067,0.02755930381022781
0.0005031548945038057,0.027600295679053827
0.0005089870193519685,0.027676903433909012
0.0005148867450137498,0.027704455345742895
0.0005208548550577665,0.027729991264027955
0.0005268921421350677,0.027738055238223237
0.0005329994080844093,0.027799207042537466
0.0005391774640387505,0.027847590887709155
0.0005454271305329836,0.027893958739332037
0.0005517492376129129,0.02796586250923997
0.0005581446249454966,0.028008870371614814
0.0005646141419303673,0.02805725421678651
0.0005711586478126435,0.028080774141522748
0.0005777790117970507,0.028152005913581073
0.0005844761131633638,0.028193669780256704
0.0005912508413831881,0.028233989651233117
0.0005981040962380944,0.028317317384584366
0.0006050367879391225,0.028353605268463145
0.0006120498372476703,0.028385861165244275
0.0006191441755977848,0.028450372958806536
0.0006263207452198692,0.02852093273301526
0.0006335804992658254,0.02854915664269874
0.0006409244019356456,0.028596868490020834
0.0006483534286054727,0.02867616423627445
0.0006558685659571436,0.028725892077145355
0.0006634708121092351,0.02877427592231705
0.0006711611767496287,0.028819971776090313
0.0006789406812696112,0.02885357166857066
0.0006868103588995307,0.028887171561051007
0.000694771254846024,0.0289066594986896
0.0007028244264308353,0.029010819165378666
0.0007109709432312439,0.029045763053558226
0.0007192118872221193,0.029109602849270888
0.0007275483529196233,0.02914723472884887
0.0007359814475265771,0.02916336267723943
0.0007445122910795143,0.029190914589073313
0.0007531420165974376,0.02923929843424501
0.0007618717702322999,0.02927961830522142
0.0007707027114212304,0.029354882064377398
0.0007796360130405236,0.029417377864390838
0.0007886728615614156,0.029427457832134934
0.0007978144572076629,0.029496001612794844
0.0008070620141149507,0.02954640145151536
0.0008164167604921472,0.02958403333109334
0.0008258799387844272,0.029636449163362676
0.0008354528058382871,0.029668033062294208
0.0008451366330684721,0.029733216853706067
0.0008549327066268384,0.029795712653719508
0.0008648423275731727,0.029902560311807002
0.0008748668120479914,0.02993952019353538
0.0008850074914473438,0.02998723204085747
0.00089526571259964,0.030031583898931524
0.0009056428379445294,0.030063167797863048
0.0009161402457138521,0.030100127679591426
0.0009267593301146883,0.030159935488206436
0.0009375015015145289,0.030213023318325382
0.0009483681866285928,0.030279551105436463
0.0009593608287093146,0.030342046905449904
0.0009704808877380307,0.030386398763523958
0.0009817298406188842,0.03043545460654526
0.00099310918137498,0.030500638397957126
0.0010046204213468132,0.03055574222162489
0.001016265089392995,0.030622270008735974
0.0010280447320933097,0.030694173778643908
0.0010399609139541202,0.030731805658221888
0.0010520152176161591,0.030807741415227474
0.0010642092440647246,0.030848061286203883
0.001076544612842316,0.030895101135676367
0.0010890229622637305,0.030936765002351995
0.001101645949633657,0.030971708890531552
0.001114415251466788,0.031023452724951283
0.0011273325637104871,0.031093340501310397
0.0011403996019700331,0.031123580404542706
0.0011536181017364785,0.031186748202405756
0.0011669898186171474,0.031248572004569587
0.0011805165285688054,0.03130636381963578
0.0011942000281335325,0.031351387675559436
0.0012080421346773289,0.03141455547342249
0.0012220446866314887,0.03145554734224851
0.0012362095437367692,0.03150863517236745
0.0012505385872903913,0.031566426987433636
0.0012650337203959038,0.03165647469928096
0.0012796968682159415,0.03169276258315974
0.001294529978227916,0.03173711444123379
0.0013095350204826678,0.031814394193938576
0.0013247139878661174,0.03187017001545596
0.0013400688963639508,0.03191788186277804
0.001355601785329369,0.03198709764128755
0.0013713147177539455,0.03205496942409784
0.001387209780541621,0.032095289295074256
0.001403289084785873,0.032185337006921576
0.0014195547660501016,0.03225724077682951
0.0014360089846512606,0.03231503259189571
0.0014526539259467812,0.032366776426315434
0.0014694918006248172,0.03243666420267456
0.0014865248449978572,0.0324998320005376
0.0015037553212997384,0.03258987971238492
0.001521185517986105,0.03266917545863853
0.0015388177500383464,0.03273234325650158
0.001556654359271062,0.032804919024259124
0.0015746977146430866,0.0328707748135206
0.001592950212572123,0.032927222632887575
0.0016114142772530198,0.03300719037699079
0.0016300923609797412,0.033091190108191657
0.0016489869444710648,0.033151669914656276
0.001668100537200059,0.033246421611450847
0.0016874356777273757,0.0333492372824407
0.001706994934038408,0.033390901149116324
0.001726780903884356,0.03346885289967072
0.0017467962151272458,0.03355957260936765
0.0017670435260889468,0.03363685236207244
0.0017875255259042354,0.03371547611047645
0.0018082449348779518,0.033768563940595395
0.0018292045048462937,0.03384248370405215
0.0018504070195423021,0.033919763456756936
0.0018718552949655793,0.03401585914925072
0.0018935521797562953,0.034131442779383105
0.0019155005555735278,0.03421141052348632
0.0019377033374779887,0.0342779383105974
0.0019601634743191855,0.034348498084806126
0.001982883949127071,0.03442443384181171
0.002005867779508234,0.03448558564612593
0.002029118018046678,0.03458571332571736
0.002052637752709252,0.03467710503326389
0.0020764301072557748,0.034754384785968685
0.0021004982416539153,0.03482830454942544
0.0021248453524988827,0.03488340837309321
0.0021494746734379805,0.03494926416235468
0.00217438947560008,0.03504132786775083
0.0021995930680300748,0.035118607620455614
0.0022250887981283695,0.03520999932800215
0.002250880052095462,0.03528727908070693
0.00227697025538168,0.03535582286136684
0.0023033628731421313,0.03541764666353068
0.002330061410696925,0.03548484644849136
0.002357069413996728,0.03558766211948122
0.0023843904700937206,0.03567233384853168
0.002412028207618007,0.03576977353672468
0.00243998629725955,0.03588602916470667
0.0024682684522556926,0.0359666689066595
0.0024968784288843266,0.03606612458840132
0.0025258200269627847,0.03613534036691083
0.002555097090352507,0.03622942006585579
0.0025847135074695635,0.03630065183791412
0.002614673211801092,0.03636381963577716
0.00264498018242772,0.036480747261608756
0.002675638444552045,0.03659498689604194
0.0027066520700332413,0.03666487467240105
0.0027380251779278576,0.03675021839930113
0.0027697619350368907,0.03684228210469727
0.002801866556459195,0.036955177743431225
0.002834343306151309,0.03703178549828641
0.0028671964974937695,0.03712720919293059
0.0029004304938639917,0.03723069686177004
0.002934049709215787,0.03730394462737719
0.0029680586086656023,0.03736442443384182
0.003002461709085549,0.03743565620590015
0.0030372635797033115,0.03752973590484511
0.0030724688427090033,0.03764128754787984
0.003108082173869064,0.03776493515220751
0.0031441083031472647,0.037875814797392646
0.00318055201533292,0.03797661447483368
0.0032174181506763717,0.038063302197432966
0.003254711605531848,0.038161413883475576
0.003292437333007769,0.03828842147705127
0.0033306003436245884,0.03842080505342383
0.003369205705980267,0.03854109266850346
0.003408258547423452,0.03864390833949331
0.0034477640547344642,0.03875814797392648
0.0034877274748141775,0.03885155567502184
0.003528154115380883,0.03894697936966602
0.0035690493456752297,0.03903971507291177
0.0036104185971733375,0.03916201868154022
0.0036522673643081755,0.03928230629661985
0.0036946012051993025,0.03939923392245145
0.003737425742391064,0.03950742557623815
0.0037807466635993493,0.0396095692493784
0.0038245697224669993,0.03974329682145017
0.0038689007393279753,0.03983267253544789
0.003913745601980384,0.039947584167730664
0.0039591102664684585,0.04005711981721658
0.004005000757873611,0.04018345541294268
0.004051423171114647,0.040317854982864054
0.0040983836717572615,0.040424030643101946
0.004145888496832911,0.040544990256031185
0.004193943955667186,0.040641757946374577
0.004242556430717777,0.04073516564746993
0.004291732378422158,0.04085343726900074
0.004341478330055092,0.041004636785162286
0.004391800892596086,0.04111551643034742
0.004442706749606883,0.04125461998521605
0.004494202662119142,0.04138297157449096
0.0045462954695324,0.04152274712720919
0.004598992090522438,0.04164101874874
0.004652299523960189,0.04177945030575902
0.004706224849841282,0.04189570593374101
0.004760775230226368,0.042026745514414356
0.00481595791019235,0.04219138498756804
0.004871780218794631,0.042328472548887844
0.004928249570040513,0.04247564007795175
0.004985373463873894,0.04261407163497077
0.005043159487171359,0.04273301525435118
0.005101615314749833,0.042853974867280424
0.005160748710385908,0.042981654458705734
0.005220567527846975,0.043101942073785364
0.005281079711934331,0.043199381761978364
0.005342293299538352,0.04333378133189973
0.005404216420705915,0.04346414891472348
0.00546685729972018,0.04358174853840467
0.0055302242561929005,0.04369867616423627
0.005594325706169377,0.04382568375781197
0.005659170163246243,0.04395537934278611
0.005724766239702178,0.04407029097506888
0.005791122647641758,0.04418721860090048
0.005858248200152536,0.044350514078354955
0.005926151812475552,0.044516497547207844
0.005994842503189409,0.04463208117734023
0.006064329395408062,0.044770512734359245
0.006134621717992506,0.04490424030643102
0.0062057288067765,0.045085679725824876
0.0062776601058065,0.04524695920973053
0.006350425168595962,0.045387406760298364
0.00642403365939419,0.045510382366776424
0.006498495354469888,0.04567569383777972
0.006573820143409586,0.045822861366843624
0.006650018030431118,0.045950540958268934
0.006727099135712337,0.04616154828304549
0.006805073696735206,0.046324843760499966
0.0068839520696454964,0.04646381413545318
0.006963744730628222,0.046601706874538004
0.007044462277299037,0.046728042470264096
0.007126115430111745,0.04687924198642564
0.007208715033782135,0.047041193468180906
0.007292272058728313,0.04720381694778577
0.007376797602527731,0.0473335125327599
0.007462302891391108,0.04748672804247026
0.007548799281653432,0.04767287144681137
0.007636298261282241,0.047844230898461126
0.0077248114514034,0.04801559035011088
0.007814350607844541,0.04816544587057321
0.00790492762269642,0.04834083730932061
0.007996554525892346,0.048547140649149924
0.008089243486805939,0.048757475976076874
0.008183006815867389,0.04893085142127545
0.008277856966198472,0.04911632282776695
0.00837380653526649,0.049294402257912776
0.008470868266557402,0.04948928163429877
0.008569055051268348,0.04970768093542101
0.008668379930019773,0.04989785632685975
0.008768856094587427,0.05007391976345675
0.008870496889654403,0.050268127141993135
0.00897331581458352,0.05049593441300988
0.009077326525210223,0.050704925744237614
0.009182542835656282,0.05090450910557086
0.009288978720164497,0.05107385256367179
0.009396648314954691,0.051268731940057787
0.009505565920101192,0.05149116322827767
0.009615746001432095,0.051691418587460514
0.009727203192450537,0.05189772192728984
0.009839952296278227,0.052102009273570324
0.009954008287621519,0.05231100060479806
0.010069386314760271,0.052528727908070685
0.010186101701559752,0.05278274309522209
0.010304169949505875,0.053006518379141186
0.01042360673976401,0.05320072575767758
0.010544427935261684,0.05340299711040926
0.010666649582795389,0.053651636314763794
0.010790287915161836,0.05385726765674349
0.01091535935331391,0.05408373093206102
0.011041880508541602,0.054302802231032864
0.011169868184678225,0.054521873530004705
0.011299339380332217,0.05476110476446475
0.011430311291144786,0.05503124790000673
0.011562801312073753,0.055288623076406154
0.011696827039703846,0.05551643034742289
0.01183240627458378,0.05571870170015456
0.011969557023590427,0.05597338888515557
0.012108297502320394,0.05619783616692427
0.012248646137509308,0.05646058732612056
0.012390621569479156,0.05671325851757274
0.012534242654613994,0.05702237752839191
0.01267952846786434,0.057299912640279546
0.012826498305280598,0.0575881997177609
0.012975171686575868,0.0578798467844903
0.013125568357718427,0.05814394193938579
0.013277708293554291,0.05843222901686714
0.013431611700460153,0.058749412001881586
0.013587299019027091,0.05907734695248975
0.013744790926775366,0.05935421006652779
0.013904108340900697,0.05970566494187218
0.014065272421052363,0.05999328002150393
0.014228304572143519,0.060370942812983
0.014393226447194065,0.06068946979369666
0.014560059950206485,0.060983132853974865
0.014728827239075018,0.0613083798131846
0.014899550728528537,0.06162623479604865
0.015072253093107555,0.062012633559572615
0.01524695727017573,0.06239970432094617
0.015423686462966274,0.06280491902425914
0.01560246414366368,0.06319736576842953
0.015783314056521166,0.0635461326523755
0.01596626022101425,0.06387675559438209
0.01615132693503091,0.06429339426113836
0.01633853877809862,0.06463947315368591
0.016527920614648955,0.06502251192796184
0.0167194975973199,0.06540891069148579
0.016913295170296487,0.06576708554532626
0.01710933907269015,0.06608830051743834
0.01730765534195726,0.06649015523150326
0.01750827031735725,0.0669249378401989
0.017711210643450888,0.06732074457361736
0.017916503273639015,0.06776762314360593
0.018124175473742375,0.06816141388347557
0.018334254825622908,0.06855117263624758
0.018546769230846995,0.06896982729655265
0.018761746914391215,0.06946912169881056
0.018979216428391014,0.06987164841072509
0.019199206655932846,0.07042470264095155
0.019421746814890263,0.07091526107116457
0.019646866461804465,0.07141052348632485
0.01987459549580984,0.07188629796384652
0.02010496416260499,0.07232175257039176
0.02033800305846982,0.07279215106511658
0.020573743134329137,0.07327934950608159
0.02081221569986339,0.07377729991264029
0.021053452427667062,0.0742396344331698
0.02129748535745521,0.07473556884617968
0.021544346900318843,0.07523620724413682
0.02179406984302956,0.07574759760768765
0.0220466873523941,0.07629325986156844
0.022302232979659387,0.07688528996707211
0.022560740664968614,0.07743431221020092
0.022822244741868985,0.07794301458235334
0.023086779941871697,0.07855318862979638
0.023354381399064792,0.07916470667293865
0.023625084654779475,0.07978899267522345
0.023898925662310503,0.08030105503662388
0.024175940791691306,0.08091458907331497
0.024456166834524465,0.0815328270949533
0.024739641008868142,0.08213359317250185
0.025026400964179192,0.08273234325650158
0.025316484786313556,0.08332840534910288
0.025609931002584595,0.08397016329547746
0.025906778586880088,0.08460049727840871
0.026207066964838526,0.08524091122908407
0.02651083601908539,0.08592836502923192
0.026818126094530156,0.0866709226530475
0.02712897800372467,0.0873536724682481
0.027443433032283655,0.08799879040387071
0.02776153294436801,0.08876553995027217
0.028083319988231725,0.08947180969020899
0.028408836901833042,0.09025535918285062
0.028738126918510663,0.09104831664538673
0.029071233772725785,0.09179020227135273
0.029408201705870638,0.09260533566292588
0.029749075472144403,0.09332504535985484
0.030093900344497212,0.09416101068476582
0.03044272212064303,0.09497009609569249
0.030795587129142266,0.09574490961628922
0.03115254223555488,0.09655802701431355
0.03151363484866479,0.09746119212418522
0.031878912926776456,0.09824474161682684
0.03224842498408442,0.09902761911161884
0.0326222200971167,0.09979369666017068
0.03300034791125285,0.10068073382165177
0.03338285864731761,0.10146697130569182
0.033769803108250916,0.10230696861770042
0.03416123268585528,0.1030186143404341
0.034557199367621395,0.10382971574490962
0.03495775574363275,0.10468449700960955
0.035362955013550426,0.10547476648074727
0.03577285099367873,0.10625965996908811
0.0361874981241128,0.10712586519723137
0.03660695147596903,0.10787379880384382
0.03703126675869927,0.10869565217391304
0.03746050032748993,0.10952691351387675
0.037894709190746674,0.1104294066258988
0.03833395101766601,0.11122774007123178
0.03877828414589457,0.1120489214434514
0.03922776758927719,0.11292319064578993
0.03968246104569482,0.11378133189973791
0.040142424904993215,0.11461393723540084
0.040607720257003654,0.11553390229151266
0.041078408899656464,0.11638196357771657
0.04155455334718875,0.11724010483166454
0.04203621683844714,0.11806397419528256
0.04252346334528682,0.11892816342987703
0.04301635758106795,0.11977891270747934
0.0435149650092505,0.12064242994422418
0.044019351852088745,0.12154223506484778
0.044529585099426554,0.12249244002419193
0.04504573251759458,0.12329480545662255
0.04556786265841064,0.12420737853638868
0.046096044868284336,0.12509239970432096
0.04663034929742731,0.12601908473892884
0.04717084690917017,0.12686647402728313
0.047717609489387455,0.12784355890061153
0.04827070965603183,0.12874941200188159
0.0488302208687788,0.12964182514615955
0.0493962174387832,0.13059337410120286
0.04996877453854884,0.1315818829379746
0.0505479682119124,0.1325576238156038
0.05113387538414326,0.13344600497278408
0.05172657387216019,0.13441636986761643
0.05232614239486662,0.1353638868355621
0.052932660583605615,0.1362589879712385
0.05354620899273607,0.13718096902089913
0.05416686911033152,0.138148645924333
0.05479472336900287,0.13904643505140785
0.05542985515684669,0.14000335998924804
0.05607234882852033,0.14099993280021506
0.05672228971644543,0.14195954572945366
0.05737976414214134,0.14297157449096165
0.05804485942768978,0.14396277131913177
0.05871766390733255,0.1448719844096499
0.05939826693920356,0.14583294133458774
0.060086758917196864,0.14684900208319335
0.0607832312829723,0.14778442308984613
0.06148777653810023,0.1487890598750084
0.062200488256347115,0.14973321685370605
0.06292146109610344,0.1507721255291983
0.06365079081295572,0.15179356226060076
0.06438857427240419,0.1528721188092198
0.06513490946272803,0.15385256367179626
0.0658898955079995,0.15491700826557356
0.06665363268124913,0.15601034876688394
0.06742622241778341,0.15707748135205968
0.06820776732865685,0.15817955782541496
0.06899837121430018,0.15929037027081513
0.0697981390783066,0.16043478260869565
0.07060717714137772,0.16152879510785564
0.07142559285543126,0.16262011961561723
0.07225349491787214,0.1638189637793159
0.07309099328602911,0.16494523217525706
0.07393819919175866,0.166133324373362
0.07479522515621821,0.16733956051340637
0.07566218500481055,0.1686015724749681
0.07653919388230147,0.16981251259995966
0.0774263682681127,0.17094886096364492
0.07832382599179197,0.17210133727572072
0.07923168624866253,0.1733203413749076
0.08015006961565405,0.17455681741818427
0.08107909806731686,0.17582554935824207
0.08201889499202203,0.1770230495262415
0.08296958520834907,0.1783515892749143
0.08393129498166364,0.17964316914185877
0.08490415204088747,0.18097439688193
0.0858882855954625,0.18226127276392715
0.08688382635251184,0.18354546065452587
0.08789090653419954,0.18476984073650965
0.08890965989529158,0.18610711645722733
0.08994022174092044,0.187403400309119
0.09098272894455559,0.18872522007929576
0.09203731996618221,0.19003494388817957
0.09310413487069075,0.19141724346482092
0.09418331534647952,0.1927861030844701
0.0952750047242729,0.19414824272562328
0.09637934799615785,0.1955560782205497
0.09749649183484087,0.19691956185740206
0.0986265846131282,0.19832605335662926
0.09976977642363201,0.19978025670317856
0.10092621909870483,0.20130165983468853
0.10209606623060476,0.20280357502855995
0.10327947319189525,0.20422417848262886
0.10447659715608053,0.20570996572810968
0.10568759711848051,0.20719978496068808
0.10691263391734772,0.2088475236879242
0.10815187025522892,0.21045158255493585
0.10940547072057435,0.21211343323701365
0.11067360180959745,0.21368725220079296
0.11195643194838795,0.21525703917747463
0.11325413151528127,0.21692964182514615
0.11456687286348727,0.21856864458033734
0.11589483034398118,0.22022377528391912
0.11723818032865997,0.22193804179826623
0.11859710123376706,0.22357032457496134
0.11997177354358855,0.22531617498824005
0.12136237983442417,0.22714804112626838
0.12276910479883604,0.22894227538471879
0.12419213527017846,0.2306955177743431
0.12563166024741215,0.23247900006719976
0.12708787092020596,0.23433237013641559
0.12856096069432965,0.23625293999059202
0.130051125217341,0.23809421409851486
0.13155856240457053,0.2400302399032323
0.1330834724654076,0.24197164169074661
0.1346260579298911,0.2437799879040387
0.13618652367560827,0.24575633357973253
0.1377650769549055,0.24778173509844764
0.13936192742241435,0.24985888045158253
0.14097728716289676,0.2519924736240844
0.142611370719413,0.25407566695786576
0.14426439512181588,0.2560157247496808
0.14593657991557576,0.2582339896512331
0.1476281471909391,0.2604011827162153
0.14933932161242533,0.26248908003494387
0.15107033044866555,0.26471742490424033
0.15282140360258709,0.2668953699348163
0.15459277364194784,0.26914051475035283
0.15638467583022478,0.27139909952288155
0.15819734815786016,0.2737309320610174
0.16003103137387018,0.275998252805591
0.16188596901781993,0.2782978294469458
0.1637624074521689,0.28061017404744304
0.16566059589499152,0.28302130233183254
0.16758078645307686,0.2855560782205497
0.16952323415541215,0.287969222498488
0.1714881969870541,0.29056985417646664
0.17347593592339325,0.29309387809959003
0.1754867149648152,0.2957563335797326
0.1775208011717636,0.2983273973523285
0.1795784647002097,0.3008850211679323
0.18165997883753285,0.3035763725556079
0.18376562003881725,0.3062778039110275
0.18589566796356882,0.3088844835696526
0.18805040551285834,0.31157381896377934
0.1902301188668946,0.3144775216719306
0.19243509752303323,0.31729050467038505
0.19466563433422632,0.3202244472817687
0.19692202554791735,0.3231483099254082
0.19920457084538712,0.32601572474968077
0.20151357338155584,0.32897990726429677
0.20384933982524642,0.33191519387137963
0.20621218039991446,0.33486660842685306
0.2086024089248505,0.33799341442107383
0.21102034285685967,0.3410221087292521
0.21346630333242453,0.3443458100934077
0.21594061521035676,0.347403400309119
0.21844360711494284,0.3505349102882871
0.22097561147959033,0.35383374773200726
0.22353696459097966,0.35716013708756134
0.22612800663372795,0.3604408305893421
0.2287490817355704,0.3637900678717828
0.2314005380130654,0.36706672938646595
0.23408272761782944,0.37038169477857674
0.23679600678330787,0.37387809959008134
0.23954073587208793,0.3774208722532088
0.24231727942376008,0.38110879645185136
0.24512600620333397,0.38468785699885755
0.24796728925021602,0.38823197365768425
0.2508415059277541,0.39177071433371413
0.2537490379733572,0.3954458705732141
0.2566902715491952,0.3990887709159331
0.25966559729348726,0.40279215106511657
0.26267541037238384,0.40647537127881195
0.26572011053245065,0.4102452792151065
0.26880010215376077,0.41405752301592635
0.2719157943036019,0.41787850278879113
0.2750676007908067,0.42169746656810697
0.2782559402207126,0.4257482696055373
0.28148123605075814,0.4297211208924132
0.28474391664672477,0.43371278811907804
0.28804441533962977,0.4376688394597138
0.2913831704832789,0.4419037699079363
0.2947606255124859,0.446088972515288
0.29817722900196736,0.45023385525166326
0.30163343472591975,0.45456689738592837
0.30512970171828707,0.458890531550299
0.30866649433372745,0.46337544519857543
0.3122442823092858,0.46767219944896177
0.3158635408267819,0.47207512935958607
0.31952475057592133,0.47652308312613395
0.32322839781813806,0.48110274847120493
0.3269749744511768,0.4858141253947987
0.33076497807442423,0.49043007862374843
0.3345989120549975,0.49519924736240845
0.3384772855945983,0.4999926080236543
0.34240061379714254,0.5047456488139238
0.34636941773717345,0.5095087695719374
0.3503842245290676,0.5143155701901754
0.3544455673970435,0.5190840669309857
0.3585539857459817,0.5239090114911632
0.36271002523306484,0.5287850278879107
0.3669142378402494,0.5337853638868355
0.3711671819475767,0.5387467240104832
0.37546942240733366,0.5437383240373631
0.37982153061907364,0.5489066594986897
0.3842240846055061,0.5541200188159399
0.38867766908926676,0.5591942745783213
0.393182875570577,0.5644412337880518
0.39774030240580366,0.5698044486257644
0.40235055488692933,0.5751044956656138
0.4070142453219439,0.5805832941334588
0.4117319931161679,0.5861171964249714
0.4165044248545185,0.5916846986089644
0.42133217438472886,0.5972186009004771
0.4262158829015325,0.6028170149855521
0.43115619903182284,0.6084631409179491
0.43615377892080054,0.6139923392245145
0.441209286319119,0.6198508164773873
0.4463233926710397,0.625687117801223
0.4514967772036102,0.6314387473960084
0.4567301270168747,0.6372602647671528
0.4620241371751313,0.6432759895168336
0.46737951079924633,0.6492970902493111
0.47279695916003905,0.6555379342786103
0.4782772017727485,0.6615953228949667
0.4838209664925957,0.6677105033263894
0.48942898961145315,0.6739728512868759
0.49510201595563513,0.6802251192796183
0.5008407989848213,0.6863261877561991
0.5066461008921268,0.6927007593575701
0.5125186927053332,0.6990269471137692
0.5184593543892912,0.7055029903904309
0.5244688749495119,0.7118856259659969
0.5305480525369574,0.7183045494254419
0.5366976945540476,0.7249143202741751
0.5429186177618943,0.7315429070626974
0.5492116483887789,0.7382487736039245
0.5555776222398878,0.7449015523150326
0.5620173848083188,0.75167529063907
0.5685317913873753,0.7583643572340568
0.5751217071841613,0.7651898393925138
0.5817880074344935,0.7720428734628049
0.5885315775191451,0.7786371883609973
0.595353313081437,0.7854727504871984
0.6022541201461928,0.7922323768563941
0.6092349152400711,0.7990309791008668
0.6162966255132942,0.8059055171023453
0.6234401888627864,0.8126617834822929
0.6306665540567405,0.8194482897654727
0.6379766808606282,0.8261360123647604
0.6453715401646701,0.8327672871446812
0.6528521141127848,0.8394072978966468
0.6604193962330305,0.8460809085410925
0.6680743915695615,0.8527444392177946
0.675818116816111,0.8594375377998789
0.6836516004510238,0.866167596263692
0.6915758828738525,0.8728566628586789
0.6995920165435374,0.8798199045763054
0.707701066118189,0.8866426987433641
0.7159041085964888,0.8935743565620591
0.7242022334607315,0.9006605738861635
0.732596542821523,0.9075982796855051
0.741088151564157,0.9145944492977623
0.7496781874966877,0.9216094348498085
0.7583677914997191,0.9285048047846246
0.7671581176779302,0.9352496472011291
0.7760503335133571,0.9420126335595727
0.7850456200204509,0.9485202607351656
0.794145171902934,0.9545608494052817
0.8033501977124734,0.9601323835763725
0.8126619200091946,0.9654485585646126
0.822081575524054,0.9701511995161617
0.8316104153230961,0.9742241784826289
0.8412497049736118,0.9777810631005981
0.8510007247122247,0.9810254687185
0.8608647696149244,0.9841421947449769
0.8708431497690724,0.9870156575498956
0.880937190447399,0.9898454404945903
0.8911482322840202,0.9926107116457228
0.9014776314524917,0.9950352798871045
0.9119267598459299,0.9969860896445132
0.9224970052592174,0.9982440696189773
0.9331897715733238,0.9991996505611181
0.9440064789417604,0.9996424971440092
0.9549485639791966,0.9998602244472817
0.9660174799522646,0.9999616961225725
0.9772146969725725,0.9999838720516095
0.9885417021919574,0.9999932800215039
1.0,1.0


==> data/EEG/LiRA/LSTM-online/total/roc_RescaledSMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.015900141119548416
1.0233165783302449e-05,0.015900141119548416
1.0351779556301762e-05,0.015900141119548416
1.0471768194855202e-05,0.015900141119548416
1.05931476351837e-05,0.015900141119548416
1.0715933998226711e-05,0.015900141119548416
1.084014359178331e-05,0.015900141119548416
1.09657929126781e-05,0.015900141119548416
1.1092898648952227e-05,0.015900141119548416
1.1221477682079803e-05,0.015900141119548416
1.1351547089209991e-05,0.015900141119548416
1.148312414543511e-05,0.015900141119548416
1.1616226326085018e-05,0.015900141119548416
1.1750871309048075e-05,0.015900141119548416
1.1887076977119033e-05,0.015900141119548416
1.2024861420374123e-05,0.015900141119548416
1.216424293857368e-05,0.015900141119548416
1.2305240043592616e-05,0.015900141119548416
1.244787146187906e-05,0.015900141119548416
1.259215613694151e-05,0.015900141119548416
1.2738113231864785e-05,0.015900141119548416
1.288576213185518e-05,0.015900141119548416
1.3035122446815089e-05,0.015900141119548416
1.3186214013947484e-05,0.015900141119548416
1.3339056900390587e-05,0.015900141119548416
1.3493671405883065e-05,0.016159532289496674
1.3650078065460137e-05,0.016159532289496674
1.3808297652180924e-05,0.016159532289496674
1.3968351179887397e-05,0.016159532289496674
1.4130259905995336e-05,0.016159532289496674
1.429404533431761e-05,0.016159532289496674
1.4459729217920196e-05,0.016159532289496674
1.4627333562011299e-05,0.016159532289496674
1.4796880626863964e-05,0.016159532289496674
1.4968392930772556e-05,0.016159532289496674
1.514189325304352e-05,0.016159532289496674
1.53174046370208e-05,0.016159532289496674
1.5494950393146317e-05,0.016159532289496674
1.567455410205595e-05,0.016159532289496674
1.5856239617711373e-05,0.016159532289496674
1.60400310705682e-05,0.016159532289496674
1.622595287078087e-05,0.016159532289496674
1.6414029711444665e-05,0.016159532289496674
1.6604286571875295e-05,0.016159532289496674
1.6796748720926532e-05,0.016159532289496674
1.6991441720346258e-05,0.01628116390027552
1.7188391428171457e-05,0.01628116390027552
1.7387624002162504e-05,0.01628116390027552
1.7589165903277326e-05,0.01628116390027552
1.7793043899185774e-05,0.01628116390027552
1.7999285067824765e-05,0.01628116390027552
1.8207916800994626e-05,0.01628116390027552
1.8418966807997107e-05,0.01628116390027552
1.86324631193156e-05,0.01628116390027552
1.8848434090337955e-05,0.01628116390027552
1.906690840512252e-05,0.01628116390027552
1.9287915080207776e-05,0.01628116390027552
1.9511483468466162e-05,0.01628116390027552
1.9737643263002554e-05,0.01628116390027552
1.9966424501097934e-05,0.01628116390027552
2.0197857568198782e-05,0.016748202405752304
2.0431973201952705e-05,0.016748202405752304
2.066880249629082e-05,0.016748202405752304
2.09083769055575e-05,0.016748202405752304
2.1150728248687946e-05,0.016748202405752304
2.1395888713434215e-05,0.016748202405752304
2.1643890860640203e-05,0.016748202405752304
2.189476762856621e-05,0.016748202405752304
2.2148552337263592e-05,0.016748202405752304
2.2405278693000182e-05,0.016748202405752304
2.266498079273693e-05,0.016748202405752304
2.2927693128656486e-05,0.016748202405752304
2.3193450592744275e-05,0.016748202405752304
2.3462288481422625e-05,0.016748202405752304
2.3734242500238664e-05,0.017484040051071837
2.4009348768606518e-05,0.017484040051071837
2.4287643824604503e-05,0.017484040051071837
2.45691646298279e-05,0.017484040051071837
2.4853948574297985e-05,0.017484040051071837
2.5142033481427965e-05,0.017484040051071837
2.543345761304648e-05,0.017484040051071837
2.5728259674479322e-05,0.017484040051071837
2.6026478819690045e-05,0.017484040051071837
2.63281546564802e-05,0.017484040051071837
2.6633327251749808e-05,0.017484040051071837
2.694203713681882e-05,0.01767959142530744
2.7254325312810276e-05,0.01767959142530744
2.7570233256095827e-05,0.01767959142530744
2.7889802923804396e-05,0.01767959142530744
2.8213076759394707e-05,0.01767959142530744
2.8540097698292373e-05,0.01767959142530744
2.8870909173592345e-05,0.01767959142530744
2.9205555121827452e-05,0.01767959142530744
2.95440799888038e-05,0.01767959142530744
2.9886528735503827e-05,0.01767959142530744
3.0232946844057763e-05,0.01767959142530744
3.0583380323784315e-05,0.01786035884685169
3.0937875717301366e-05,0.01786035884685169
3.12964801067075e-05,0.01786035884685169
3.165924111983521e-05,0.01786035884685169
3.20262069365765e-05,0.01786035884685169
3.2397426295281954e-05,0.01786035884685169
3.277294849923382e-05,0.01786035884685169
3.315282342319423e-05,0.01786035884685169
3.353710152002929e-05,0.01786035884685169
3.392583382740992e-05,0.01871648410725086
3.4319071974590426e-05,0.01871648410725086
3.4716868189265594e-05,0.01871648410725086
3.511927530450728e-05,0.01871648410725086
3.552634676578139e-05,0.01871648410725086
3.5938136638046256e-05,0.01871648410725086
3.6354699612933176e-05,0.01871648410725086
3.677609101601031e-05,0.01871648410725086
3.720236681413066e-05,0.018848195685773804
3.7633583622865324e-05,0.018848195685773804
3.806979871402284e-05,0.018848195685773804
3.8511070023255685e-05,0.018848195685773804
3.895745615775501e-05,0.018848195685773804
3.940901640403448e-05,0.018848195685773804
3.986581073580439e-05,0.018848195685773804
4.032789982193705e-05,0.01902560311807002
4.079534503452449e-05,0.01902560311807002
4.1268208457029516e-05,0.01902560311807002
4.174655289253135e-05,0.01902560311807002
4.223044187206672e-05,0.01902560311807002
4.271993966306776e-05,0.01902560311807002
4.321511127789762e-05,0.01902560311807002
4.371602248248502e-05,0.01966131308379813
4.422273980505897e-05,0.01966131308379813
4.473533054498463e-05,0.01966131308379813
4.525386278170167e-05,0.01966131308379813
4.577840538376616e-05,0.01966131308379813
4.6309028017997366e-05,0.01966131308379813
4.684580115873045e-05,0.01966131308379813
4.738879609717651e-05,0.019758080774141523
4.793808495089107e-05,0.019758080774141523
4.8493740673352334e-05,0.019758080774141523
4.9055837063650453e-05,0.019758080774141523
4.962444877628913e-05,0.019758080774141523
5.0199651331100794e-05,0.019758080774141523
5.0781521123276707e-05,0.019903904307506215
5.137013543351339e-05,0.019903904307506215
5.196557243827657e-05,0.019903904307506215
5.2567911220184194e-05,0.019903904307506215
5.3177231778509664e-05,0.019903904307506215
5.379361503980698e-05,0.020198911363483636
5.441714286865888e-05,0.020198911363483636
5.5047898078549675e-05,0.020198911363483636
5.5685964442864085e-05,0.020198911363483636
5.633142670601352e-05,0.020198911363483636
5.698437059469136e-05,0.020198911363483636
5.764488282925873e-05,0.020557086217324105
5.8313051135262185e-05,0.020557086217324105
5.8988964255084936e-05,0.020557086217324105
5.9672711959733106e-05,0.020557086217324105
6.0364385060758635e-05,0.020557086217324105
6.106407542232036e-05,0.020630333982931254
6.177187597338488e-05,0.020630333982931254
6.248788072006888e-05,0.020630333982931254
6.321218475812448e-05,0.020630333982931254
6.394488428556937e-05,0.02085276527115113
6.468607661546321e-05,0.02085276527115113
6.543586018883229e-05,0.02085276527115113
6.619433458774387e-05,0.02085276527115113
6.696160054853215e-05,0.02085276527115113
6.773775997517745e-05,0.02100396478731268
6.852291595284057e-05,0.02100396478731268
6.9317172761554e-05,0.02100396478731268
7.012063589007177e-05,0.02100396478731268
7.09334120498799e-05,0.021207580135743566
7.17556091893692e-05,0.021207580135743566
7.258733650817246e-05,0.021207580135743566
7.342870447166758e-05,0.021207580135743566
7.42798248256491e-05,0.021376251595994895
7.514081061116962e-05,0.021376251595994895
7.601177617955322e-05,0.021376251595994895
7.689283720758305e-05,0.021376251595994895
7.778411071286482e-05,0.021504603185269807
7.868571506936843e-05,0.021504603185269807
7.959777002314978e-05,0.021504603185269807
8.05203967082547e-05,0.021504603185269807
8.145371766280736e-05,0.021587930918621063
8.239785684528512e-05,0.021587930918621063
8.335293965098187e-05,0.021587930918621063
8.43190929286625e-05,0.021851354075666955
8.529644499741017e-05,0.021851354075666955
8.628512566366886e-05,0.021851354075666955
8.728526623848371e-05,0.021851354075666955
8.829699955494083e-05,0.021949465761709565
8.932045998580959e-05,0.021949465761709565
9.03557834613892e-05,0.021949465761709565
9.140310748756223e-05,0.022107385256367178
9.246257116405733e-05,0.022107385256367178
9.353431520292377e-05,0.022107385256367178
9.461848194721992e-05,0.022186681002620796
9.571521538991856e-05,0.022186681002620796
9.682466119303115e-05,0.022186681002620796
9.794696670695385e-05,0.022312344600497278
9.908228099003788e-05,0.022312344600497278
0.00010023075482838654,0.022312344600497278
0.00010139254075588153,0.02246354411665883
0.00010256779307444219,0.02246354411665883
0.00010375666787451859,0.02246354411665883
0.00010495932305582277,0.022763927155433104
0.00010617591834830001,0.022763927155433104
0.00010740661533334334,0.022763927155433104
0.00010865157746525384,0.02311135004367986
0.00010991097009294972,0.02311135004367986
0.0001111849604819271,0.023157717895302736
0.00011247371783647519,0.023157717895302736
0.00011377741332214914,0.023157717895302736
0.00011509622008850323,0.023411733082454134
0.00011643031329208767,0.023411733082454134
0.00011777987011971193,0.02349707680935421
0.0001191450698119776,0.02349707680935421
0.00012052609368708426,0.02349707680935421
0.00012192312516491107,0.02374437201800954
0.0001233363497913776,0.02374437201800954
0.00012476595526308696,0.024010483166453867
0.00012621213145225474,0.024010483166453867
0.00012767507043192657,0.024010483166453867
0.0001291549665014884,0.024288690276191117
0.00013065201621247213,0.024288690276191117
0.00013216641839466052,0.024351858074054166
0.00013369837418249466,0.024351858074054166
0.00013524808704178755,0.02443115382030777
0.0001368157627967472,0.02443115382030777
0.00013840160965731315,0.024605873261205564
0.00014000583824680976,0.024605873261205564
0.00014162866162991988,0.024719440897789127
0.0001432702953409831,0.024719440897789127
0.00014493095741262166,0.02488072038169478
0.00014661086840469845,0.02488072038169478
0.00014831025143361044,0.025060815805389425
0.00015002933220192182,0.025060815805389425
0.00015176833902834055,0.025482830454942547
0.00015352750287804228,0.025482830454942547
0.000155307057393346,0.025552718231301664
0.00015710723892474503,0.025552718231301664
0.00015892828656229778,0.025697197768967138
0.00016077044216738237,0.025697197768967138
0.00016263395040481922,0.025732141657146695
0.00016451905877536624,0.025732141657146695
0.00016642601764859036,0.02578455748941603
0.00016835508029612023,0.02583361333243734
0.00017030650292528443,0.02583361333243734
0.0001722805447131394,0.025897453128149988
0.00017427746784089192,0.025897453128149988
0.00017629753752872057,0.025945836973321684
0.0001783410220710008,0.025991532827094953
0.00018040819287193827,0.025991532827094953
0.00018249932448161524,0.026064780592702102
0.00018461469463245476,0.026064780592702102
0.0001867545842761076,0.026154156306699823
0.00018891927762076664,0.026282507895974732
0.00019110906216891378,0.026282507895974732
0.0001933242287555045,0.026326859754048786
0.00019556507158659492,0.026380619582017338
0.00019783188827841644,0.026380619582017338
0.0002001249798969037,0.02644445937772999
0.00020244465099768038,0.02659095490894429
0.00020479120966650856,0.02659095490894429
0.0002071649675602069,0.026675626637994755
0.0002095662399480433,0.02677441032188697
0.0002119953457536071,0.026846986089644514
0.00021445260759716674,0.026846986089644514
0.00021693835183851843,0.026922921846650093
0.00021945290862033137,0.02698340165311471
0.0002219966119119955,0.02705463342517304
0.0002245697995539774,0.02705463342517304
0.0002271728133026905,0.02714333714132115
0.0002298059988758851,0.02718836099724481
0.0002324697059985648,0.02722263288757476
0.00023516428844943486,0.02722263288757476
0.00023789010410788932,0.02724413681876218
0.00024064751500154242,0.02733687252200793
0.00024343688735431105,0.02739466433707412
0.00024625859163505465,0.027476648074726162
0.00024911300260677886,0.027525031919897858
0.0002520004993764092,0.027550567838182917
0.0002549214654451423,0.027550567838182917
0.0002578762887593801,0.027586183724212083
0.0002608653617622548,0.027614407633895572
0.00026388908144575103,0.027706471339291716
0.0002669478494034321,0.027766279147906726
0.00027004207188377727,0.02785968684900208
0.0002731721598441376,0.027916134668369064
0.000276338529005317,0.02794771856730059
0.00027954159990678566,0.027988710436126607
0.0002827817979625341,0.028057926214636108
0.0002860595535175742,0.02809287010281567
0.000289375301905095,0.028131845978092873
0.0002927294835042816,0.02819501377595592
0.00029612254379880347,0.028249445601774077
0.00029955493343598134,0.028287077481352056
0.0003030271082866396,0.02831328539748673
0.0003065395295056527,0.02839526913513877
0.00031009266359319264,0.028471204892144348
0.00031368698245668765,0.02850346078892547
0.00031732296347349763,0.028578052550231842
0.00032100108955431715,0.02868691620186815
0.00032472184920731285,0.028707076137356364
0.00032848573660300434,0.028741348027686315
0.0003322932516398972,0.028797795847053286
0.0003361449000108765,0.028905315502990393
0.0003400411932703706,0.0290229151266716
0.00034398264890229247,0.029085410926685033
0.00034796979038876914,0.029172098649284328
0.0003520031472796679,0.02924131442779383
0.0003560832552629278,0.0293071702170553
0.000360210656235707,0.029383777971910486
0.00036438589837635443,0.02941737786439083
0.0003686095362172158,0.02946105772461528
0.00037288213071828336,0.02952355352462872
0.00037720424934169976,0.029668033062294197
0.00038157646612712486,0.02973926483435253
0.00038599936176797673,0.029780928701028154
0.00039047352368855597,0.029874336402123513
0.0003949995461220643,0.029948928163429877
0.000399578030189527,0.029975136079564545
0.00040420958397963103,0.030102143673140246
0.0004088948226294864,0.030137087561319803
0.00041363436840632776,0.03024124722800887
0.00041842885079015847,0.030340030911901083
0.0004232789065573553,0.030370270815133393
0.00042818517986524155,0.03042201464955312
0.0004331483223376403,0.03046972649687521
0.00043816899315141946,0.030504670385054767
0.00044324785912404005,0.03057119817216585
0.00044838559480211905,0.03063570996572811
0.0004535828825510191,0.030684765808749414
0.00045884041264547613,0.030723069686177006
0.0004641588833612782,0.030778173509844763
0.0004695390010680063,0.030819165378670788
0.0004749814803228505,0.03089442913782676
0.0004804870439655134,0.03096566090988509
0.0004860564232142139,0.0309764128754788
0.0004916903577628031,0.031033532692695383
0.0004973895958790067,0.03110745245615214
0.0005031548945038057,0.031135004367986018
0.0005089870193519685,0.03125327598951684
0.0005148867450137498,0.031343323701364154
0.0005208548550577665,0.031409851488475235
0.0005268921421350677,0.031435387406760294
0.0005329994080844093,0.03152677911430683
0.0005391774640387505,0.0315818829379746
0.0005454271305329836,0.03161481083260533
0.0005517492376129129,0.03165647469928096
0.0005581446249454966,0.0317095625293999
0.0005646141419303673,0.03177676231436059
0.0005711586478126435,0.03180767421544251
0.0005777790117970507,0.03190847389288354
0.0005844761131633638,0.03195484174450642
0.0005912508413831881,0.03201330555742222
0.0005981040962380944,0.0320805053423829
0.0006050367879391225,0.03210402526711915
0.0006120498372476703,0.03215980108863652
0.0006191441755977848,0.03222968886499563
0.0006263207452198692,0.03225455278543109
0.0006335804992658254,0.0322847926886634
0.0006409244019356456,0.03238424837040521
0.0006483534286054727,0.032438008198373766
0.0006558685659571436,0.03253141589946912
0.0006634708121092351,0.03258114374034003
0.0006711611767496287,0.03262213560916605
0.0006789406812696112,0.0326953833747732
0.0006868103588995307,0.03278139909952288
0.000694771254846024,0.03281499899200323
0.0007028244264308353,0.03288287077481352
0.0007109709432312439,0.03291714266514347
0.0007192118872221193,0.03297426248236006
0.0007275483529196233,0.03304079026947114
0.0007359814475265771,0.033112022041529465
0.0007445122910795143,0.033145621934009814
0.0007531420165974376,0.03319266178348229
0.0007618717702322999,0.0332229016867146
0.0007707027114212304,0.03331227740071232
0.0007796360130405236,0.0333888851555675
0.0007886728615614156,0.03343659700288959
0.0007978144572076629,0.033519924736240846
0.0008070620141149507,0.033603924467441704
0.0008164167604921472,0.033640212351320475
0.0008258799387844272,0.033698676164236274
0.0008354528058382871,0.03377528391909146
0.0008451366330684721,0.03386129964384114
0.0008549327066268384,0.0339358914051475
0.0008648423275731727,0.034039379073986964
0.0008748668120479914,0.03413009878368389
0.0008850074914473438,0.03418990659229891
0.00089526571259964,0.03424501041596667
0.0009056428379445294,0.034293394261138366
0.0009161402457138521,0.034379409985888044
0.0009267593301146883,0.03448625764397554
0.0009375015015145289,0.034566897385928365
0.0009483681866285928,0.03462401720314495
0.0009593608287093146,0.034691216988105636
0.0009704808877380307,0.03477051273435925
0.0009817298406188842,0.03486660842685303
0.00099310918137498,0.034930448222565684
0.0010046204213468132,0.03499496001612795
0.001016265089392995,0.03508164773872724
0.0010280447320933097,0.03511927961830522
0.0010399609139541202,0.035213359317250184
0.0010520152176161591,0.03529131106780457
0.0010642092440647246,0.03535918285061488
0.001076544612842316,0.03542705463342517
0.0010890229622637305,0.035517102345272486
0.001101645949633657,0.035564814192594586
0.001114415251466788,0.03565687789799073
0.0011273325637104871,0.035741549627041194
0.0011403996019700331,0.03581815738189638
0.0011536181017364785,0.035878637188361
0.0011669898186171474,0.03594314898192326
0.0011805165285688054,0.03604058867011626
0.0011942000281335325,0.03609972448088166
0.0012080421346773289,0.036177676231436064
0.0012220446866314887,0.03628452388952356
0.0012362095437367692,0.036338955715341716
0.0012505385872903913,0.036422283448692964
0.0012650337203959038,0.036502923190645784
0.0012796968682159415,0.0365533230293663
0.001294529978227916,0.036616490827229356
0.0013095350204826678,0.03670586654122707
0.0013247139878661174,0.03678449028963107
0.0013400688963639508,0.03686109804448626
0.001355601785329369,0.03692829782944694
0.0013713147177539455,0.037019689536993486
0.001387209780541621,0.03707546535851085
0.001403289084785873,0.03715744909616289
0.0014195547660501016,0.03724010483166454
0.0014360089846512606,0.03728983267253545
0.0014526539259467812,0.037375848397285125
0.0014694918006248172,0.03743968819299778
0.0014865248449978572,0.037510247967206506
0.0015037553212997384,0.03756266379947584
0.001521185517986105,0.03766480747261609
0.0015388177500383464,0.037717895302735026
0.001556654359271062,0.03780794301458235
0.0015746977146430866,0.03787447080169344
0.001592950212572123,0.037973254485585646
0.0016114142772530198,0.03807943014582353
0.0016300923609797412,0.0381835898125126
0.0016489869444710648,0.03826893353941267
0.001668100537200059,0.03835360526846314
0.0016874356777273757,0.03846784490289631
0.001706994934038408,0.038561924601841276
0.001726780903884356,0.03865533230293663
0.0017467962151272458,0.03876352395672334
0.0017670435260889468,0.038867011625562796
0.0017875255259042354,0.03896646730730462
0.0018082449348779518,0.039051139036355084
0.0018292045048462937,0.03912573079766145
0.0018504070195423021,0.039205698541764665
0.0018718552949655793,0.03931792218264901
0.0018935521797562953,0.039397889926752236
0.0019155005555735278,0.03947987366440427
0.0019377033374779887,0.03954505745581614
0.0019601634743191855,0.03963308917411464
0.001982883949127071,0.039725824877360386
0.002005867779508234,0.03981654458705732
0.002029118018046678,0.039902560311807
0.002052637752709252,0.04000268799139843
0.0020764301072557748,0.040097439688192994
0.0021004982416539153,0.040160607486056044
0.0021248453524988827,0.04023049526241516
0.0021494746734379805,0.040323902963510516
0.00217438947560008,0.040451582554935826
0.0021995930680300748,0.04054566225388079
0.0022250887981283695,0.04066326187756199
0.002250880052095462,0.040724413681876216
0.00227697025538168,0.04081849338082118
0.0023033628731421313,0.040937437000201596
0.002330061410696925,0.041024124722800884
0.002357069413996728,0.04112223640884349
0.0023843904700937206,0.041217660103487666
0.002412028207618007,0.04132652375512399
0.00243998629725955,0.04142665143471541
0.0024682684522556926,0.04150594718096902
0.0024968784288843266,0.041588602916470666
0.0025258200269627847,0.04167260264767153
0.002555097090352507,0.041804986224044084
0.0025847135074695635,0.04193064982192057
0.002614673211801092,0.042080505342382904
0.00264498018242772,0.04219205698541765
0.002675638444552045,0.042304280626301996
0.0027066520700332413,0.04241247228008871
0.0027380251779278576,0.04250050399838721
0.0027697619350368907,0.04262952758551173
0.002801866556459195,0.042730999260802364
0.002834343306151309,0.04283650292319065
0.0028671964974937695,0.042921846650090724
0.0029004304938639917,0.04305960620926013
0.002934049709215787,0.04317653383509173
0.0029680586086656023,0.04331294939856193
0.003002461709085549,0.043419125058799815
0.0030372635797033115,0.0435548686244204
0.0030724688427090033,0.043669108258853576
0.003108082173869064,0.04382165177071433
0.0031441083031472647,0.04395806733418453
0.00318055201533292,0.044089778912707475
0.0032174181506763717,0.044229554465425716
0.003254711605531848,0.04432833814931793
0.003292437333007769,0.04447147369128419
0.0033306003436245884,0.044618641220348094
0.003369205705980267,0.044757744775216726
0.003408258547423452,0.044867952422552246
0.0034477640547344642,0.04500839997312009
0.0034877274748141775,0.04513540756669578
0.003528154115380883,0.04533230293663061
0.0035690493456752297,0.04545595054095827
0.0036104185971733375,0.045586318123782006
0.0036522673643081755,0.04570996572810967
0.0036946012051993025,0.0458692292184665
0.003737425742391064,0.04600967676903435
0.0037807466635993493,0.04613063638196359
0.0038245697224669993,0.046255627981990455
0.0038689007393279753,0.04640481150460318
0.003913745601980384,0.04651770714333714
0.0039591102664684585,0.046697802567031786
0.004005000757873611,0.04683354613265238
0.004051423171114647,0.04702842550903837
0.0040983836717572615,0.04715543310261407
0.004145888496832911,0.047341576506955176
0.004193943955667186,0.047519655937101
0.004242556430717777,0.04768967139305154
0.004291732378422158,0.04784624689200994
0.004341478330055092,0.04804112626839594
0.004391800892596086,0.048180901821114175
0.004442706749606883,0.04836637322760567
0.004494202662119142,0.048520932733015255
0.0045462954695324,0.04868758819971776
0.004598992090522438,0.04884886768362341
0.004652299523960189,0.04901955513742356
0.004706224849841282,0.04919494657617096
0.004760775230226368,0.04937033801491835
0.00481595791019235,0.049565217391304345
0.004871780218794631,0.04974396881929978
0.004928249570040513,0.049936832202136947
0.004985373463873894,0.05010348766883945
0.005043159487171359,0.05026476715274512
0.005101615314749833,0.05045023855923662
0.005160748710385908,0.050618238021638326
0.005220567527846975,0.050786237484040056
0.005281079711934331,0.05099926080236543
0.005342293299538352,0.05121698810563806
0.005404216420705915,0.051415899469121694
0.00546685729972018,0.05163295477454473
0.0055302242561929005,0.05182917814662993
0.005594325706169377,0.05205496942409784
0.005659170163246243,0.05226664874672401
0.005724766239702178,0.05250789597473288
0.005791122647641758,0.05271016732746455
0.005858248200152536,0.05296082252536792
0.005926151812475552,0.053185941804986224
0.005994842503189409,0.0533788051878234
0.006064329395408062,0.053574356562059
0.006134621717992506,0.05381694778576709
0.0062057288067765,0.0540628989987232
0.0062776601058065,0.054299442241784825
0.006350425168595962,0.05451448155365903
0.00642403365939419,0.05476177676231436
0.006498495354469888,0.055031919897856316
0.006573820143409586,0.05527585511726363
0.006650018030431118,0.0555372622807607
0.006727099135712337,0.055800685437806606
0.006805073696735206,0.05603386869162019
0.0068839520696454964,0.05627242792823063
0.006963744730628222,0.05651165916269067
0.007044462277299037,0.0567670183455413
0.007126115430111745,0.057021705530542297
0.007208715033782135,0.05729991264027956
0.007292272058728313,0.05754250386398764
0.007376797602527731,0.057834822928566634
0.007462302891391108,0.05812646999529601
0.007548799281653432,0.05841610106847659
0.007636298261282241,0.05875411598682885
0.0077248114514034,0.05907398696324171
0.007814350607844541,0.059338754115986825
0.00790492762269642,0.05960284927088233
0.007996554525892346,0.05990793629460386
0.008089243486805939,0.06019286338283717
0.008183006815867389,0.06048451044956656
0.008277856966198472,0.06081916537867079
0.00837380653526649,0.06108930851421276
0.008470868266557402,0.06140044351858074
0.008569055051268348,0.06168402661111484
0.008668379930019773,0.061976345675693836
0.008768856094587427,0.06230293663060278
0.008870496889654403,0.06267253544788656
0.00897331581458352,0.0629776224716081
0.009077326525210223,0.06332638935555406
0.009182542835656282,0.06366776426315436
0.009288978720164497,0.06397150729117666
0.009396648314954691,0.0642880182783415
0.009505565920101192,0.0646589610913245
0.009615746001432095,0.06496673610644446
0.009727203192450537,0.06529399905920301
0.009839952296278227,0.06560849405281903
0.009954008287621519,0.06596330891741146
0.010069386314760271,0.06629527585511727
0.010186101701559752,0.06668234661649082
0.010304169949505875,0.0670593374101203
0.01042360673976401,0.06740205631341979
0.010544427935261684,0.06775082319736578
0.010666649582795389,0.06809421409851488
0.010790287915161836,0.0684362610039648
0.01091535935331391,0.06884013171157852
0.011041880508541602,0.06923123446004972
0.011169868184678225,0.069647873126806
0.011299339380332217,0.07002083193333782
0.011430311291144786,0.07039849472481688
0.011562801312073753,0.07079833344533297
0.011696827039703846,0.07112761239164035
0.01183240627458378,0.07152543511860762
0.011969557023590427,0.07188696996169612
0.012108297502320394,0.07227672871446812
0.012248646137509308,0.07265909549089443
0.012390621569479156,0.0730078623748404
0.012534242654613994,0.07338552516631947
0.01267952846786434,0.073731604058867
0.012826498305280598,0.07417713863315638
0.012975171686575868,0.07457697735367247
0.013125568357718427,0.07498891203548148
0.013277708293554291,0.07545124655601101
0.013431611700460153,0.07588065318190981
0.013587299019027091,0.07626369195618574
0.013744790926775366,0.07665681069820576
0.013904108340900697,0.07709696928969827
0.014065272421052363,0.07756131980377663
0.014228304572143519,0.07803843827699751
0.014393226447194065,0.07845238895235536
0.014560059950206485,0.07890262751159195
0.014728827239075018,0.07929037027081513
0.014899550728528537,0.07972313688596197
0.015072253093107555,0.08016463947315369
0.01524695727017573,0.08059740608830052
0.015423686462966274,0.08102681271419931
0.01560246414366368,0.08143874739600833
0.015783314056521166,0.08189570593374101
0.01596626022101425,0.08231234460049727
0.01615132693503091,0.08281970297695047
0.01633853877809862,0.08330622942006585
0.016527920614648955,0.08376251595994892
0.0167194975973199,0.08424299442241785
0.016913295170296487,0.08466904105906861
0.01710933907269015,0.08515355150863517
0.01730765534195726,0.08567502183993012
0.01750827031735725,0.08615818829379744
0.017711210643450888,0.08665412270680732
0.017916503273639015,0.0871285531886298
0.018124175473742375,0.08757341576506956
0.018334254825622908,0.08806935017807943
0.018546769230846995,0.08854915664269876
0.018761746914391215,0.08915731469659297
0.018979216428391014,0.0896767690343391
0.019199206655932846,0.09020966332907734
0.019421746814890263,0.09074726160876286
0.019646866461804465,0.09131241180028224
0.01987459549580984,0.09180969020899135
0.02010496416260499,0.09234661649082723
0.02033800305846982,0.09290639069954976
0.020573743134329137,0.09349438881795577
0.02081221569986339,0.09404072306968618
0.021053452427667062,0.09460318526980713
0.02129748535745521,0.09521806330219743
0.021544346900318843,0.09580404542705465
0.02179406984302956,0.09638397957126538
0.0220466873523941,0.09697735367246825
0.022302232979659387,0.09757207176937034
0.022560740664968614,0.0981157180297023
0.022822244741868985,0.09873395605134064
0.023086779941871697,0.09936966601706873
0.023354381399064792,0.09999798400645118
0.023625084654779475,0.10063503796787851
0.023898925662310503,0.10122169209058532
0.024175940791691306,0.1018943619380418
0.024456166834524465,0.10248773603924469
0.024739641008868142,0.10315234191250588
0.025026400964179192,0.1038176197836167
0.025316484786313556,0.10445601774074323
0.025609931002584595,0.105158927491432
0.025906778586880088,0.10587191720986493
0.026207066964838526,0.10654593105302064
0.02651083601908539,0.10723472884886767
0.026818126094530156,0.10791143068342182
0.02712897800372467,0.10854915664269875
0.027443433032283655,0.1092594583697332
0.02776153294436801,0.11000671997849606
0.028083319988231725,0.11066998185605806
0.028408836901833042,0.11138229957664136
0.028738126918510663,0.1119803776627915
0.029071233772725785,0.11270815133391573
0.029408201705870638,0.11345742893622741
0.029749075472144403,0.1141112828438949
0.030093900344497212,0.11484040051071835
0.03044272212064303,0.11550433438612998
0.030795587129142266,0.1162106041260668
0.03115254223555488,0.11694375377998792
0.03151363484866479,0.11765607150057118
0.031878912926776456,0.11833411733082455
0.03224842498408442,0.1190531550299039
0.0326222200971167,0.11979168066662187
0.03300034791125285,0.12057724615281232
0.03338285864731761,0.12138565956588938
0.033769803108250916,0.12212552919830655
0.03416123268585528,0.12286069484577648
0.034557199367621395,0.12371413211477722
0.03495775574363275,0.12449768160741885
0.035362955013550426,0.12521067132585176
0.03577285099367873,0.12601169276258317
0.0361874981241128,0.12684228210469728
0.03660695147596903,0.12762045561454202
0.03703126675869927,0.12840870909213092
0.03746050032748993,0.129138498756804
0.037894709190746674,0.12999664001075198
0.03833395101766601,0.1308964451313756
0.03877828414589457,0.13178348229285666
0.03922776758927719,0.13260331966937705
0.03968246104569482,0.13347758887171562
0.040142424904993215,0.13433909011491166
0.040607720257003654,0.13522881526779115
0.041078408899656464,0.13605066863786036
0.04155455334718875,0.13700893757139979
0.04203621683844714,0.13789731872858008
0.04252346334528682,0.13884819568577383
0.04301635758106795,0.13975203279349507
0.0435149650092505,0.14062159801088636
0.044019351852088745,0.1416322827766951
0.044529585099426554,0.14256367179625026
0.04504573251759458,0.14348296485451245
0.04556786265841064,0.14432363416437066
0.046096044868284336,0.14524763120758014
0.04663034929742731,0.1461440763389557
0.04717084690917017,0.14704656945097777
0.047717609489387455,0.14792083865331632
0.04827070965603183,0.14885558766211945
0.0488302208687788,0.149839392513944
0.0493962174387832,0.1507801895033936
0.04996877453854884,0.15172434648209127
0.0505479682119124,0.15268463140917948
0.05113387538414326,0.15368254821584573
0.05172657387216019,0.1546186412203481
0.05232614239486662,0.15555070223775286
0.052932660583605615,0.1564935152207513
0.05354620899273607,0.1575579598145286
0.05416686911033152,0.15855990860829244
0.05479472336900287,0.15960553726228077
0.05542985515684669,0.16060815805389422
0.05607234882852033,0.161659834688529
0.05672228971644543,0.16268799139842754
0.05737976414214134,0.1638391237148041
0.05804485942768978,0.164885424366642
0.05871766390733255,0.1659559169410658
0.05939826693920356,0.16699751360795645
0.060086758917196864,0.1680747261608763
0.0607832312829723,0.16914387473960085
0.06148777653810023,0.1702459512129561
0.062200488256347115,0.17143269941536188
0.06292146109610344,0.17257307976614475
0.06365079081295572,0.17363618036422282
0.06438857427240419,0.17476379275586318
0.06513490946272803,0.17588065318190982
0.0658898955079995,0.1769813856595659
0.06665363268124913,0.17811975001679994
0.06742622241778341,0.17925139439553794
0.06820776732865685,0.18042067065385392
0.06899837121430018,0.1814582353336469
0.0697981390783066,0.18267387944358576
0.07060717714137772,0.18391909145890734
0.07142559285543126,0.18503931187420203
0.07225349491787214,0.18628519588737316
0.07309099328602911,0.1876258315973389
0.07393819919175866,0.18889321954169744
0.07479522515621821,0.1901471675290639
0.07566218500481055,0.19141186748202407
0.07653919388230147,0.1926853034070291
0.0774263682681127,0.19394261138364355
0.07832382599179197,0.1952059673409045
0.07923168624866253,0.19651770714333713
0.08015006961565405,0.19783415093071702
0.08107909806731686,0.19913379477185672
0.08201889499202203,0.20042806263019958
0.08296958520834907,0.20176869834016534
0.08393129498166364,0.20313822995766412
0.08490415204088747,0.20451448155365903
0.0858882855954625,0.20590153320268906
0.08688382635251184,0.20721792890262752
0.08789090653419954,0.2086439083394933
0.08890965989529158,0.2100571198172166
0.08994022174092044,0.2114158994691217
0.09098272894455559,0.21281634298770244
0.09203731996618221,0.214275250319199
0.09310413487069075,0.21575902157113097
0.09418331534647952,0.2172354008467173
0.0952750047242729,0.21871312411800284
0.09637934799615785,0.22022579127746794
0.09749649183484087,0.221697466568107
0.0986265846131282,0.2232450776157516
0.09976977642363201,0.22480276863114038
0.10092621909870483,0.22641757946374574
0.10209606623060476,0.2278805187823399
0.10327947319189525,0.22947449768160738
0.10447659715608053,0.23111887641959544
0.10568759711848051,0.23278879107586858
0.10691263391734772,0.23441838586116526
0.10815187025522892,0.23608494052819032
0.10940547072057435,0.23772058329413345
0.11067360180959745,0.23936966601706872
0.11195643194838795,0.24105839661313083
0.11325413151528127,0.24277871110812446
0.11456687286348727,0.2444627377192393
0.11589483034398118,0.24622874806800618
0.11723818032865997,0.24794301458235335
0.11859710123376706,0.24976412875478798
0.11997177354358855,0.2515785229487265
0.12136237983442417,0.2533788051878234
0.12276910479883604,0.25517438344197296
0.12419213527017846,0.2570176735434447
0.12563166024741215,0.25882198776963916
0.12708787092020596,0.2606525099119683
0.12856096069432965,0.2625361198844164
0.130051125217341,0.26448155365902826
0.13155856240457053,0.26644042739063234
0.1330834724654076,0.26838250117599627
0.1346260579298911,0.2704005107183657
0.13618652367560827,0.27240037631879577
0.1377650769549055,0.2743148981923258
0.13936192742241435,0.2763423157045897
0.14097728716289676,0.2783697332168537
0.142611370719413,0.2804179826624555
0.14426439512181588,0.28241583226933675
0.14593657991557576,0.2846435051407835
0.1476281471909391,0.2867730663261877
0.14933932161242533,0.2889610913245078
0.15107033044866555,0.29103017270344733
0.15282140360258709,0.2932175257039178
0.15459277364194784,0.2954095826893354
0.15638467583022478,0.2976473355285263
0.15819734815786016,0.29983804851824475
0.16003103137387018,0.3022021369531617
0.16188596901781993,0.304570929373026
0.1637624074521689,0.3069807136617163
0.16566059589499152,0.30930515422350646
0.16758078645307686,0.3116558027014314
0.16952323415541215,0.3141516027148713
0.1714881969870541,0.3165909549089443
0.17347593592339325,0.3190114911632283
0.1754867149648152,0.3216101068476581
0.1775208011717636,0.3241959545729454
0.1795784647002097,0.3267004905584302
0.18165997883753285,0.3292453464148915
0.18376562003881725,0.3318264901552315
0.18589566796356882,0.3343041462267321
0.18805040551285834,0.33684967408104294
0.1902301188668946,0.33946979369666014
0.19243509752303323,0.3421255291983066
0.19466563433422632,0.3447799207042538
0.19692202554791735,0.3476002956790539
0.19920457084538712,0.3503151669914656
0.20151357338155584,0.3529715744909616
0.20384933982524642,0.35590954908944294
0.20621218039991446,0.3586795242255225
0.2086024089248505,0.3616275787917479
0.21102034285685967,0.3646824810160607
0.21346630333242453,0.3676419595457295
0.21594061521035676,0.370723069686177
0.21844360711494284,0.37388414757072774
0.22097561147959033,0.3769975136079564
0.22353696459097966,0.38010214367314027
0.22612800663372795,0.383259861568443
0.2287490817355704,0.386403467508904
0.2314005380130654,0.3896962569719777
0.23408272761782944,0.3928848867683623
0.23679600678330787,0.3961057724615281
0.23954073587208793,0.3993535380686782
0.24231727942376008,0.40277871110812447
0.24512600620333397,0.40619918016262346
0.24796728925021602,0.40972649687521
0.2508415059277541,0.41321886969961696
0.2537490379733572,0.4167757543175862
0.2566902715491952,0.4203239029635105
0.25966559729348726,0.42389288354277266
0.26267541037238384,0.4276997513607957
0.26572011053245065,0.4314064914992272
0.26880010215376077,0.4350722397688328
0.2719157943036019,0.43884013171157854
0.2750676007908067,0.44256299979840064
0.2782559402207126,0.4464565553390229
0.28148123605075814,0.45027148713124115
0.28474391664672477,0.45425240239231235
0.28804441533962977,0.45825885357166857
0.2913831704832789,0.46224044083058935
0.2947606255124859,0.4661319803776628
0.29817722900196736,0.470191519387138
0.30163343472591975,0.4741751226396076
0.30512970171828707,0.47814595793293463
0.30866649433372745,0.48212956118540423
0.3122442823092858,0.4863046838250118
0.3158635408267819,0.4905443182581816
0.31952475057592133,0.49471675290639067
0.32322839781813806,0.4990370270815133
0.3269749744511768,0.503328405349103
0.33076497807442423,0.507770983132854
0.3345989120549975,0.5121759290370271
0.3384772855945983,0.5167307304616626
0.34240061379714254,0.5212149721120892
0.34636941773717345,0.5257475976076876
0.3503842245290676,0.5302593911699482
0.3544455673970435,0.5349237282440696
0.3585539857459817,0.5395800013439958
0.36271002523306484,0.5443135541966264
0.3669142378402494,0.5491432027417511
0.3711671819475767,0.5539459713728917
0.37546942240733366,0.5586795242255225
0.37982153061907364,0.5636261003964786
0.3842240846055061,0.5686284523889524
0.38867766908926676,0.573706068140582
0.393182875570577,0.5788139237954438
0.39774030240580366,0.5840400510718367
0.40235055488692933,0.5892587863718836
0.4070142453219439,0.5945037295880653
0.4117319931161679,0.5997889926752235
0.4165044248545185,0.6051750554398226
0.42133217438472886,0.6106323499764802
0.4262158829015325,0.6160540286271085
0.43115619903182284,0.6214790672669849
0.43615377892080054,0.6270418654660305
0.441209286319119,0.632784759088771
0.4463233926710397,0.638449700960957
0.4514967772036102,0.6439836032524695
0.4567301270168747,0.6498111686042605
0.4620241371751313,0.6554499025603118
0.46737951079924633,0.6610805725421678
0.47279695916003905,0.6668899939520194
0.4782772017727485,0.6727330152543511
0.4838209664925957,0.6786210604126067
0.48942898961145315,0.6844345138095559
0.49510201595563513,0.69054700624958
0.5008407989848213,0.6965936429003426
0.5066461008921268,0.7025173039446274
0.5125186927053332,0.708553860627646
0.5184593543892912,0.7146334251730394
0.5244688749495119,0.7208084134130771
0.5305480525369574,0.7270149855520464
0.5366976945540476,0.73328203749748
0.5429186177618943,0.7396256971977689
0.5492116483887789,0.7459827968550501
0.5555776222398878,0.7521994489617633
0.5620173848083188,0.758500772797527
0.5685317913873753,0.7651118876419595
0.5751217071841613,0.7715234191250587
0.5817880074344935,0.7779033667092266
0.5885315775191451,0.784605201263356
0.595353313081437,0.7910711645722733
0.6022541201461928,0.7975176399435522
0.6092349152400711,0.8039237954438546
0.6162966255132942,0.8105947180969022
0.6234401888627864,0.8171903769907937
0.6306665540567405,0.8238008198373764
0.6379766808606282,0.8305826221356092
0.6453715401646701,0.8371278811907802
0.6528521141127848,0.8438014918352262
0.6604193962330305,0.8503346549291042
0.6680743915695615,0.8569081378939588
0.675818116816111,0.8634950608158054
0.6836516004510238,0.8700174719440898
0.6915758828738525,0.8765754989584031
0.6995920165435374,0.8829500705597741
0.707701066118189,0.8892560983804852
0.7159041085964888,0.8953363349237282
0.7242022334607315,0.9016114508433575
0.732596542821523,0.9077494792016665
0.741088151564157,0.9135427726631274
0.7496781874966877,0.9195067535783886
0.7583677914997191,0.9253148309925407
0.7671581176779302,0.9311712922518648
0.7760503335133571,0.9368315301391036
0.7850456200204509,0.9426281835898125
0.794145171902934,0.9481641018748741
0.8033501977124734,0.953690612190041
0.8126619200091946,0.9592077145353135
0.822081575524054,0.9645689133794771
0.8316104153230961,0.9698635844365298
0.8412497049736118,0.9752288152677911
0.8510007247122247,0.9800463678516229
0.8608647696149244,0.984417041865466
0.8708431497690724,0.9879194946576171
0.880937190447399,0.9907553255829582
0.8911482322840202,0.9929420065855789
0.9014776314524917,0.9948175525838318
0.9119267598459299,0.9963013238357638
0.9224970052592174,0.9974759760768765
0.9331897715733238,0.9984006451179356
0.9440064789417604,0.9991264027955109
0.9549485639791966,0.9995699213762516
0.9660174799522646,0.9998118406021101
0.9772146969725725,0.9999254082386937
0.9885417021919574,0.9999758080774142
1.0,1.0


==> data/EEG/LiRA/LSTM-online/total/roc_SMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.012900342718903302
1.0233165783302449e-05,0.012900342718903302
1.0351779556301762e-05,0.012900342718903302
1.0471768194855202e-05,0.012900342718903302
1.05931476351837e-05,0.012900342718903302
1.0715933998226711e-05,0.012900342718903302
1.084014359178331e-05,0.012900342718903302
1.09657929126781e-05,0.012900342718903302
1.1092898648952227e-05,0.012900342718903302
1.1221477682079803e-05,0.012900342718903302
1.1351547089209991e-05,0.012900342718903302
1.148312414543511e-05,0.012900342718903302
1.1616226326085018e-05,0.012900342718903302
1.1750871309048075e-05,0.012900342718903302
1.1887076977119033e-05,0.012900342718903302
1.2024861420374123e-05,0.012900342718903302
1.216424293857368e-05,0.012900342718903302
1.2305240043592616e-05,0.012900342718903302
1.244787146187906e-05,0.012900342718903302
1.259215613694151e-05,0.012900342718903302
1.2738113231864785e-05,0.012900342718903302
1.288576213185518e-05,0.012900342718903302
1.3035122446815089e-05,0.012900342718903302
1.3186214013947484e-05,0.012900342718903302
1.3339056900390587e-05,0.012900342718903302
1.3493671405883065e-05,0.013568308581412539
1.3650078065460137e-05,0.013568308581412539
1.3808297652180924e-05,0.013568308581412539
1.3968351179887397e-05,0.013568308581412539
1.4130259905995336e-05,0.013568308581412539
1.429404533431761e-05,0.013568308581412539
1.4459729217920196e-05,0.013568308581412539
1.4627333562011299e-05,0.013568308581412539
1.4796880626863964e-05,0.013568308581412539
1.4968392930772556e-05,0.013568308581412539
1.514189325304352e-05,0.013568308581412539
1.53174046370208e-05,0.013568308581412539
1.5494950393146317e-05,0.013568308581412539
1.567455410205595e-05,0.013568308581412539
1.5856239617711373e-05,0.013568308581412539
1.60400310705682e-05,0.013568308581412539
1.622595287078087e-05,0.013568308581412539
1.6414029711444665e-05,0.013568308581412539
1.6604286571875295e-05,0.013568308581412539
1.6796748720926532e-05,0.013568308581412539
1.6991441720346258e-05,0.013876755594382098
1.7188391428171457e-05,0.013876755594382098
1.7387624002162504e-05,0.013876755594382098
1.7589165903277326e-05,0.013876755594382098
1.7793043899185774e-05,0.013876755594382098
1.7999285067824765e-05,0.013876755594382098
1.8207916800994626e-05,0.013876755594382098
1.8418966807997107e-05,0.013876755594382098
1.86324631193156e-05,0.013876755594382098
1.8848434090337955e-05,0.013876755594382098
1.906690840512252e-05,0.013876755594382098
1.9287915080207776e-05,0.013876755594382098
1.9511483468466162e-05,0.013876755594382098
1.9737643263002554e-05,0.013876755594382098
1.9966424501097934e-05,0.013876755594382098
2.0197857568198782e-05,0.01421477051273436
2.0431973201952705e-05,0.01421477051273436
2.066880249629082e-05,0.01421477051273436
2.09083769055575e-05,0.01421477051273436
2.1150728248687946e-05,0.01421477051273436
2.1395888713434215e-05,0.01421477051273436
2.1643890860640203e-05,0.01421477051273436
2.189476762856621e-05,0.01421477051273436
2.2148552337263592e-05,0.01421477051273436
2.2405278693000182e-05,0.01421477051273436
2.266498079273693e-05,0.01421477051273436
2.2927693128656486e-05,0.01421477051273436
2.3193450592744275e-05,0.01421477051273436
2.3462288481422625e-05,0.01421477051273436
2.3734242500238664e-05,0.014335730125663599
2.4009348768606518e-05,0.014335730125663599
2.4287643824604503e-05,0.014335730125663599
2.45691646298279e-05,0.014335730125663599
2.4853948574297985e-05,0.014335730125663599
2.5142033481427965e-05,0.014335730125663599
2.543345761304648e-05,0.014335730125663599
2.5728259674479322e-05,0.014335730125663599
2.6026478819690045e-05,0.014335730125663599
2.63281546564802e-05,0.014335730125663599
2.6633327251749808e-05,0.014335730125663599
2.694203713681882e-05,0.014464081714938511
2.7254325312810276e-05,0.014464081714938511
2.7570233256095827e-05,0.014464081714938511
2.7889802923804396e-05,0.014464081714938511
2.8213076759394707e-05,0.014464081714938511
2.8540097698292373e-05,0.014464081714938511
2.8870909173592345e-05,0.014464081714938511
2.9205555121827452e-05,0.014464081714938511
2.95440799888038e-05,0.014464081714938511
2.9886528735503827e-05,0.014464081714938511
3.0232946844057763e-05,0.014464081714938511
3.0583380323784315e-05,0.015029903904307506
3.0937875717301366e-05,0.015029903904307506
3.12964801067075e-05,0.015029903904307506
3.165924111983521e-05,0.015029903904307506
3.20262069365765e-05,0.015029903904307506
3.2397426295281954e-05,0.015029903904307506
3.277294849923382e-05,0.015029903904307506
3.315282342319423e-05,0.015029903904307506
3.353710152002929e-05,0.015029903904307506
3.392583382740992e-05,0.015271151132316377
3.4319071974590426e-05,0.015271151132316377
3.4716868189265594e-05,0.015271151132316377
3.511927530450728e-05,0.015271151132316377
3.552634676578139e-05,0.015271151132316377
3.5938136638046256e-05,0.015271151132316377
3.6354699612933176e-05,0.015271151132316377
3.677609101601031e-05,0.015271151132316377
3.720236681413066e-05,0.01580874941200188
3.7633583622865324e-05,0.01580874941200188
3.806979871402284e-05,0.01580874941200188
3.8511070023255685e-05,0.01580874941200188
3.895745615775501e-05,0.01580874941200188
3.940901640403448e-05,0.01580874941200188
3.986581073580439e-05,0.01580874941200188
4.032789982193705e-05,0.01607620455614542
4.079534503452449e-05,0.01607620455614542
4.1268208457029516e-05,0.01607620455614542
4.174655289253135e-05,0.01607620455614542
4.223044187206672e-05,0.01607620455614542
4.271993966306776e-05,0.01607620455614542
4.321511127789762e-05,0.01607620455614542
4.371602248248502e-05,0.016570794973456086
4.422273980505897e-05,0.016570794973456086
4.473533054498463e-05,0.016570794973456086
4.525386278170167e-05,0.016570794973456086
4.577840538376616e-05,0.016570794973456086
4.6309028017997366e-05,0.016570794973456086
4.684580115873045e-05,0.016570794973456086
4.738879609717651e-05,0.016958537732679253
4.793808495089107e-05,0.016958537732679253
4.8493740673352334e-05,0.016958537732679253
4.9055837063650453e-05,0.016958537732679253
4.962444877628913e-05,0.016958537732679253
5.0199651331100794e-05,0.016958537732679253
5.0781521123276707e-05,0.0170411934681809
5.137013543351339e-05,0.0170411934681809
5.196557243827657e-05,0.0170411934681809
5.2567911220184194e-05,0.0170411934681809
5.3177231778509664e-05,0.0170411934681809
5.379361503980698e-05,0.01736711242524024
5.441714286865888e-05,0.01736711242524024
5.5047898078549675e-05,0.01736711242524024
5.5685964442864085e-05,0.01736711242524024
5.633142670601352e-05,0.01736711242524024
5.698437059469136e-05,0.01736711242524024
5.764488282925873e-05,0.017473960083327734
5.8313051135262185e-05,0.017473960083327734
5.8988964255084936e-05,0.017473960083327734
5.9672711959733106e-05,0.017473960083327734
6.0364385060758635e-05,0.017473960083327734
6.106407542232036e-05,0.017734695248975203
6.177187597338488e-05,0.017734695248975203
6.248788072006888e-05,0.017734695248975203
6.321218475812448e-05,0.017734695248975203
6.394488428556937e-05,0.01782138297157449
6.468607661546321e-05,0.01782138297157449
6.543586018883229e-05,0.01782138297157449
6.619433458774387e-05,0.01782138297157449
6.696160054853215e-05,0.01782138297157449
6.773775997517745e-05,0.017949734560849407
6.852291595284057e-05,0.017949734560849407
6.9317172761554e-05,0.017949734560849407
7.012063589007177e-05,0.017949734560849407
7.09334120498799e-05,0.018036422283448695
7.17556091893692e-05,0.018036422283448695
7.258733650817246e-05,0.018036422283448695
7.342870447166758e-05,0.018036422283448695
7.42798248256491e-05,0.018113030038303876
7.514081061116962e-05,0.018113030038303876
7.601177617955322e-05,0.018113030038303876
7.689283720758305e-05,0.018113030038303876
7.778411071286482e-05,0.018417445064175794
7.868571506936843e-05,0.018417445064175794
7.959777002314978e-05,0.018417445064175794
8.05203967082547e-05,0.018417445064175794
8.145371766280736e-05,0.018565956588938913
8.239785684528512e-05,0.018565956588938913
8.335293965098187e-05,0.018565956588938913
8.43190929286625e-05,0.018641220348094886
8.529644499741017e-05,0.018641220348094886
8.628512566366886e-05,0.018641220348094886
8.728526623848371e-05,0.018641220348094886
8.829699955494083e-05,0.018750083999731205
8.932045998580959e-05,0.018750083999731205
9.03557834613892e-05,0.018750083999731205
9.140310748756223e-05,0.019048451044956654
9.246257116405733e-05,0.019048451044956654
9.353431520292377e-05,0.019048451044956654
9.461848194721992e-05,0.01911565082991734
9.571521538991856e-05,0.01911565082991734
9.682466119303115e-05,0.01911565082991734
9.794696670695385e-05,0.019254754384785973
9.908228099003788e-05,0.019254754384785973
0.00010023075482838654,0.019254754384785973
0.00010139254075588153,0.019391169948256164
0.00010256779307444219,0.019391169948256164
0.00010375666787451859,0.019391169948256164
0.00010495932305582277,0.01945299375042
0.00010617591834830001,0.01945299375042
0.00010740661533334334,0.01945299375042
0.00010865157746525384,0.019516833546132654
0.00010991097009294972,0.019516833546132654
0.0001111849604819271,0.019998656004300785
0.00011247371783647519,0.019998656004300785
0.00011377741332214914,0.019998656004300785
0.00011509622008850323,0.02026476715274511
0.00011643031329208767,0.02026476715274511
0.00011777987011971193,0.020651837914118676
0.0001191450698119776,0.020651837914118676
0.00012052609368708426,0.020651837914118676
0.00012192312516491107,0.02075599758080774
0.0001233363497913776,0.02075599758080774
0.00012476595526308696,0.020838653316309387
0.00012621213145225474,0.020838653316309387
0.00012767507043192657,0.020838653316309387
0.0001291549665014884,0.021074524561521403
0.00013065201621247213,0.021074524561521403
0.00013216641839466052,0.021178012230360862
0.00013369837418249466,0.021178012230360862
0.00013524808704178755,0.021356763658356294
0.0001368157627967472,0.021356763658356294
0.00013840160965731315,0.02142060345406895
0.00014000583824680976,0.02142060345406895
0.00014162866162991988,0.021538875075599758
0.0001432702953409831,0.021538875075599758
0.00014493095741262166,0.021619514817552584
0.00014661086840469845,0.021619514817552584
0.00014831025143361044,0.02171359451649755
0.00015002933220192182,0.02171359451649755
0.00015176833902834055,0.02186882601975674
0.00015352750287804228,0.02186882601975674
0.000155307057393346,0.02193132181977018
0.00015710723892474503,0.02193132181977018
0.00015892828656229778,0.022020025535918288
0.00016077044216738237,0.022020025535918288
0.00016263395040481922,0.02208319333378133
0.00016451905877536624,0.02208319333378133
0.00016642601764859036,0.022190040991868824
0.00016835508029612023,0.02227068073382165
0.00017030650292528443,0.02227068073382165
0.0001722805447131394,0.022390968348901284
0.00017427746784089192,0.022390968348901284
0.00017629753752872057,0.022460856125260397
0.0001783410220710008,0.022508567972582487
0.00018040819287193827,0.022508567972582487
0.00018249932448161524,0.02256367179625025
0.00018461469463245476,0.02256367179625025
0.0001867545842761076,0.022636919561857403
0.00018891927762076664,0.022713527316712587
0.00019110906216891378,0.022713527316712587
0.0001933242287555045,0.022985014447953766
0.00019556507158659492,0.02312411800282239
0.00019783188827841644,0.02312411800282239
0.0002001249798969037,0.023203413749076002
0.00020244465099768038,0.0232813654996304
0.00020479120966650856,0.0232813654996304
0.0002071649675602069,0.023426517035145488
0.0002095662399480433,0.02345810093407701
0.0002119953457536071,0.02347758887171561
0.00021445260759716674,0.02347758887171561
0.00021693835183851843,0.023681204220146496
0.00021945290862033137,0.02374235602446072
0.0002219966119119955,0.023834419729856865
0.0002245697995539774,0.023834419729856865
0.0002271728133026905,0.023883475572878166
0.0002298059988758851,0.023955379342786104
0.0002324697059985648,0.024064914992272025
0.00023516428844943486,0.024064914992272025
0.00023789010410788932,0.024101202876150796
0.00024064751500154242,0.024183858611652443
0.00024343688735431105,0.02429877024393522
0.00024625859163505465,0.024425105839661312
0.00024911300260677886,0.024560177407432295
0.0002520004993764092,0.024656945097775686
0.0002549214654451423,0.024656945097775686
0.0002578762887593801,0.024714064914992274
0.0002608653617622548,0.024761104764464754
0.00026388908144575103,0.02485048047846247
0.0002669478494034321,0.024886768362341237
0.00027004207188377727,0.025004367986022447
0.0002731721598441376,0.025025871917209862
0.000276338529005317,0.02511121564410994
0.00027954159990678566,0.025150863517236742
0.0002827817979625341,0.02517908742692023
0.0002860595535175742,0.025251663194677774
0.000289375301905095,0.025306767018345538
0.0002927294835042816,0.02536993481620859
0.00029612254379880347,0.02539412673879444
0.00029955493343598134,0.025423694644177142
0.0003030271082866396,0.025447214568913377
0.0003065395295056527,0.025520462334520534
0.00031009266359319264,0.025570190175391437
0.00031368698245668765,0.025623950003359985
0.00031732296347349763,0.025709965728109668
0.00032100108955431715,0.02582554935824205
0.00032472184920731285,0.025869901216316105
0.00032848573660300434,0.025910221087292518
0.0003322932516398972,0.025959276930313822
0.0003361449000108765,0.02608897251528795
0.0003400411932703706,0.02615550030239903
0.00034398264890229247,0.026247564007795175
0.00034796979038876914,0.02627444392177945
0.0003520031472796679,0.02630669981856058
0.0003560832552629278,0.026365163631476386
0.000360210656235707,0.02649015523150326
0.00036438589837635443,0.026560043007862376
0.0003686095362172158,0.02659969088098918
0.00037288213071828336,0.026617834822928566
0.00037720424934169976,0.026670250655197902
0.00038157646612712486,0.026697130569182177
0.00038599936176797673,0.026717290504670387
0.00039047352368855597,0.026895369934816206
0.0003949995461220643,0.026930313822995766
0.000399578030189527,0.026967273704724147
0.00040420958397963103,0.027014985552046233
0.0004088948226294864,0.02703783347893287
0.00041363436840632776,0.027080841341307706
0.00041842885079015847,0.027144009139170755
0.0004232789065573553,0.02717693703380149
0.00042818517986524155,0.02725690477790471
0.0004331483223376403,0.027277064713392918
0.00043816899315141946,0.02732208856931658
0.00044324785912404005,0.027384584369330018
0.00044838559480211905,0.02746656810698206
0.0004535828825510191,0.02750285599086083
0.00045884041264547613,0.027596263691956186
0.0004641588833612782,0.02765136751562395
0.0004695390010680063,0.027701767354344466
0.0004749814803228505,0.027813318997379204
0.0004804870439655134,0.027897990726429678
0.0004860564232142139,0.027924870640413952
0.0004916903577628031,0.02799274242322425
0.0004973895958790067,0.028039782272696722
0.0005031548945038057,0.02805725421678651
0.0005089870193519685,0.028098918083462134
0.0005148867450137498,0.02815267791143068
0.0005208548550577665,0.02821181372219609
0.0005268921421350677,0.02824474161682683
0.0005329994080844093,0.028269605537262283
0.0005391774640387505,0.028317317384584366
0.0005454271305329836,0.0283690612190041
0.0005517492376129129,0.028419461057724617
0.0005581446249454966,0.028526980713661713
0.0005646141419303673,0.028569316578186947
0.0005711586478126435,0.028608964451313758
0.0005777790117970507,0.02865130031583899
0.0005844761131633638,0.028718500100799675
0.0005912508413831881,0.02877561991801626
0.0005981040962380944,0.02892144345138096
0.0006050367879391225,0.02899267522343928
0.0006120498372476703,0.029056515019151942
0.0006191441755977848,0.029094818896579527
0.0006263207452198692,0.029173442644983533
0.0006335804992658254,0.02923257845574894
0.0006409244019356456,0.02927961830522142
0.0006483534286054727,0.02933069014179155
0.0006558685659571436,0.029418049862240437
0.0006634708121092351,0.02944963376117197
0.0006711611767496287,0.029536993481620855
0.0006789406812696112,0.029653921107452456
0.0006868103588995307,0.029727840870909218
0.000694771254846024,0.02980176063436597
0.0007028244264308353,0.029912640279551105
0.0007109709432312439,0.029962368120422012
0.0007192118872221193,0.030010751965593708
0.0007275483529196233,0.030063839795712654
0.0007359814475265771,0.03015523150325919
0.0007445122910795143,0.030198911363483637
0.0007531420165974376,0.030279551105436463
0.0007618717702322999,0.030317182985014447
0.0007707027114212304,0.030402526711914523
0.0007796360130405236,0.030459646529131107
0.0007886728615614156,0.030516094348498085
0.0007978144572076629,0.030594718096902083
0.0008070620141149507,0.03063974195282575
0.0008164167604921472,0.03066796586250924
0.0008258799387844272,0.030735837645319536
0.0008354528058382871,0.030821853370069218
0.0008451366330684721,0.030904509105570865
0.0008549327066268384,0.030956252939990592
0.0008648423275731727,0.03101942073785364
0.0008748668120479914,0.03110678045830253
0.0008850074914473438,0.03117465224111283
0.00089526571259964,0.03126604394865936
0.0009056428379445294,0.03133996371211612
0.0009161402457138521,0.031411867482024056
0.0009267593301146883,0.03147973926483435
0.0009375015015145289,0.031542235064847796
0.0009483681866285928,0.03161010684765809
0.0009593608287093146,0.0316699146562731
0.0009704808877380307,0.03171897049929441
0.0009817298406188842,0.03182111417243465
0.00099310918137498,0.03187218600900477
0.0010046204213468132,0.03192796183052214
0.001016265089392995,0.03199448961763322
0.0010280447320933097,0.03204556145420335
0.0010399609139541202,0.03210671325851757
0.0010520152176161591,0.032186681002620794
0.0010642092440647246,0.03222834486929642
0.001076544612842316,0.03232309656609099
0.0010890229622637305,0.03241381627578792
0.001101645949633657,0.03244943216181708
0.001114415251466788,0.03251797594247698
0.0011273325637104871,0.032616087628519586
0.0011403996019700331,0.03266850346078893
0.0011536181017364785,0.032707479336066124
0.0011669898186171474,0.032783415093071706
0.0011805165285688054,0.03285599086082925
0.0011942000281335325,0.03290773469524898
0.0012080421346773289,0.032960150527518314
0.0012220446866314887,0.03303810227807271
0.0012362095437367692,0.033091190108191657
0.0012505385872903913,0.0331637658759492
0.0012650337203959038,0.033230965660909884
0.0012796968682159415,0.03326456555339023
0.001294529978227916,0.03333848531684699
0.0013095350204826678,0.03340702909750689
0.0013247139878661174,0.03350245279215106
0.0013400688963639508,0.033540756669578654
0.001355601785329369,0.033633492372824404
0.0013713147177539455,0.03369262818358981
0.001387209780541621,0.03372421208252133
0.001403289084785873,0.03379073986963242
0.0014195547660501016,0.033863315637389965
0.0014360089846512606,0.03393790739869632
0.0014526539259467812,0.03402997110409246
0.0014694918006248172,0.03408507492776024
0.0014865248449978572,0.03415294671057052
0.0015037553212997384,0.03422417848262886
0.001521185517986105,0.034289362274040724
0.0015388177500383464,0.03433976211276124
0.001556654359271062,0.03440091391707546
0.0015746977146430866,0.034476177676231436
0.001592950212572123,0.03457294536657483
0.0016114142772530198,0.03464552113433237
0.0016300923609797412,0.03473960083327733
0.0016489869444710648,0.03480881661178684
0.001668100537200059,0.03489886432363416
0.0016874356777273757,0.03498219205698542
0.001706994934038408,0.03507492776023117
0.001726780903884356,0.035118607620455614
0.0017467962151272458,0.03517774343122102
0.0017670435260889468,0.035243599220482494
0.0017875255259042354,0.035339022915126674
0.0018082449348779518,0.03540622270008736
0.0018292045048462937,0.03551979033667092
0.0018504070195423021,0.035585646125932395
0.0018718552949655793,0.035692493784019896
0.0018935521797562953,0.03576305355822861
0.0019155005555735278,0.03584436529803105
0.0019377033374779887,0.03594382097977287
0.0019601634743191855,0.03603790067871783
0.001982883949127071,0.036139372354008464
0.002005867779508234,0.03622740407230697
0.002029118018046678,0.036309387809959
0.002052637752709252,0.0363866675626638
0.0020764301072557748,0.03646461931321819
0.0021004982416539153,0.03657079497345608
0.0021248453524988827,0.03666084268530341
0.0021494746734379805,0.03675223439284994
0.00217438947560008,0.03689604193266581
0.0021995930680300748,0.037004905584302125
0.0022250887981283695,0.03717895302735032
0.002250880052095462,0.03727101673274645
0.00227697025538168,0.0373442644983536
0.0023033628731421313,0.03748000806397419
0.002330061410696925,0.037590887709159325
0.002357069413996728,0.037742087225320874
0.0023843904700937206,0.03785632685975405
0.002412028207618007,0.03797527047913447
0.00243998629725955,0.038089510113567634
0.0024682684522556926,0.03823667764263154
0.0024968784288843266,0.03838720516094348
0.0025258200269627847,0.03853571668570661
0.002555097090352507,0.03867146025132719
0.0025847135074695635,0.038771587930918616
0.002614673211801092,0.03888112358040454
0.00264498018242772,0.038987971238492035
0.002675638444552045,0.03909952288152678
0.0027066520700332413,0.039229218466500904
0.0027380251779278576,0.0393750419998656
0.0027697619350368907,0.03953766547947046
0.002801866556459195,0.0396579530945501
0.002834343306151309,0.03977891270747934
0.0028671964974937695,0.0399018883139574
0.0029004304938639917,0.040006047980646456
0.002934049709215787,0.040135743565620594
0.0029680586086656023,0.0402540151871514
0.003002461709085549,0.04037497480008064
0.0030372635797033115,0.04057859014851152
0.0030724688427090033,0.04071903769907936
0.003108082173869064,0.04085679725824877
0.0031441083031472647,0.04094281298299845
0.00318055201533292,0.041062428600228476
0.0032174181506763717,0.04121026812714199
0.003254711605531848,0.04133055574222163
0.003292437333007769,0.041497211208924134
0.0033306003436245884,0.04167596263691956
0.003369205705980267,0.04179020227135273
0.003408258547423452,0.0419434177810631
0.0034477640547344642,0.04210872925206639
0.0034877274748141775,0.04219944896176332
0.003528154115380883,0.04235602446072173
0.0035690493456752297,0.04249848800483839
0.0036104185971733375,0.04260264767152745
0.0036522673643081755,0.04277736711242524
0.0036946012051993025,0.04293999059203011
0.003737425742391064,0.04310127007593576
0.0037807466635993493,0.04322357368456421
0.0038245697224669993,0.043343861299643835
0.0038689007393279753,0.04346818090182111
0.003913745601980384,0.04358645252335192
0.0039591102664684585,0.0437302600631678
0.004005000757873611,0.04386331563738995
0.004051423171114647,0.04401384315570191
0.0040983836717572615,0.044157650695517775
0.004145888496832911,0.04427390632349977
0.004193943955667186,0.044430481822458165
0.004242556430717777,0.044589073314965394
0.004291732378422158,0.04475976076876555
0.004341478330055092,0.04489348834083731
0.004391800892596086,0.045023183925811436
0.004442706749606883,0.045144815536590284
0.004494202662119142,0.04528123110006048
0.0045462954695324,0.045424366642026745
0.004598992090522438,0.045572878166789864
0.004652299523960189,0.045765069551777435
0.004706224849841282,0.04592298904643505
0.004760775230226368,0.04610174047443048
0.00481595791019235,0.04627041193468181
0.004871780218794631,0.04645857133257174
0.004928249570040513,0.046631274779920705
0.004985373463873894,0.046875209999328
0.005043159487171359,0.04704253746388012
0.005101615314749833,0.04719776896713931
0.005160748710385908,0.04735568846179692
0.005220567527846975,0.047536455883341176
0.005281079711934331,0.047688327397352334
0.005342293299538352,0.047867750823197365
0.005404216420705915,0.04807943014582353
0.00546685729972018,0.04829581345339695
0.0055302242561929005,0.048465156911497886
0.005594325706169377,0.04861702842550904
0.005659170163246243,0.048764867952422554
0.005724766239702178,0.048922115449230565
0.005791122647641758,0.04906861098044486
0.005858248200152536,0.04928633828371749
0.005926151812475552,0.049508769571937374
0.005994842503189409,0.04969424097842887
0.006064329395408062,0.04988172837846919
0.006134621717992506,0.05008534372690008
0.0062057288067765,0.050271487131241174
0.0062776601058065,0.05048518244741616
0.006350425168595962,0.05074658961091325
0.00642403365939419,0.050939452993750425
0.006498495354469888,0.0511235804045427
0.006573820143409586,0.05131913177877832
0.006650018030431118,0.051514683153013906
0.006727099135712337,0.05171829850144479
0.006805073696735206,0.05193266581546939
0.0068839520696454964,0.052099321282171894
0.006963744730628222,0.05229218466500908
0.007044462277299037,0.05252536791882266
0.007126115430111745,0.052784759088770915
0.007208715033782135,0.05298299845440495
0.007292272058728313,0.05320005375982797
0.007376797602527731,0.05338350917277064
0.007462302891391108,0.053627444392177946
0.007548799281653432,0.053835091727706466
0.007636298261282241,0.05405013103958067
0.0077248114514034,0.05429541025468718
0.007814350607844541,0.05453195349774881
0.00790492762269642,0.05477924870640414
0.007996554525892346,0.055050063839795715
0.008089243486805939,0.05526174316242187
0.008183006815867389,0.055504334386129964
0.008277856966198472,0.05577044553457429
0.00837380653526649,0.05601169276258315
0.008470868266557402,0.05629594785296688
0.008569055051268348,0.056528459108930854
0.008668379930019773,0.056750218399301125
0.008768856094587427,0.05701901753914387
0.008870496889654403,0.05724884080370942
0.00897331581458352,0.05752099993280022
0.009077326525210223,0.057797863046838246
0.009182542835656282,0.058074054163026675
0.009288978720164497,0.05836502923190645
0.009396648314954691,0.058649956320139765
0.009505565920101192,0.0589456353739668
0.009615746001432095,0.059221154492305625
0.009727203192450537,0.05950809757408777
0.009839952296278227,0.0597849606881258
0.009954008287621519,0.060116255627981986
0.010069386314760271,0.060379006787178294
0.010186101701559752,0.06068274981520059
0.010304169949505875,0.06096834890128351
0.01042360673976401,0.06125663597876487
0.010544427935261684,0.06158591492507224
0.010666649582795389,0.06183791411867483
0.010790287915161836,0.062205496942409774
0.01091535935331391,0.06255023183925812
0.011041880508541602,0.06287346280491903
0.011169868184678225,0.06320475774477521
0.011299339380332217,0.06350043679860225
0.011430311291144786,0.06381761978361669
0.011562801312073753,0.06416705866541228
0.011696827039703846,0.06450910557086217
0.01183240627458378,0.06483771251931994
0.011969557023590427,0.0652254552785431
0.012108297502320394,0.06562327800551038
0.012248646137509308,0.0659465089711713
0.012390621569479156,0.06625428398629125
0.012534242654613994,0.06661380283583092
0.01267952846786434,0.06699952960150528
0.012826498305280598,0.06735837645319535
0.012975171686575868,0.06772259928768229
0.013125568357718427,0.06811370203615348
0.013277708293554291,0.06851219676097035
0.013431611700460153,0.0688576036556683
0.013587299019027091,0.06922384248370406
0.013744790926775366,0.06961091324507761
0.013904108340900697,0.0700497278408709
0.014065272421052363,0.07044419057859015
0.014228304572143519,0.07084335730125664
0.014393226447194065,0.07120892413144278
0.014560059950206485,0.07158524292722263
0.014728827239075018,0.07201397755527182
0.014899550728528537,0.07247698407365097
0.015072253093107555,0.07291445467374505
0.01524695727017573,0.07332302936630604
0.015423686462966274,0.07377125193199381
0.01560246414366368,0.07418721860090048
0.015783314056521166,0.07466904105906862
0.01596626022101425,0.07517975942476984
0.01615132693503091,0.07565687789799073
0.01633853877809862,0.07617566023788724
0.016527920614648955,0.07667226664874673
0.0167194975973199,0.07717021705530543
0.016913295170296487,0.07766547947046569
0.01710933907269015,0.07812646999529602
0.01730765534195726,0.07863450036959882
0.01750827031735725,0.07916605066863786
0.017711210643450888,0.0796592970902493
0.017916503273639015,0.0801673274645521
0.018124175473742375,0.08065594859518528
0.018334254825622908,0.08117129225186479
0.018546769230846995,0.08170149855520463
0.018761746914391215,0.08220818493380821
0.018979216428391014,0.08274242322424569
0.019199206655932846,0.08323768563940595
0.019421746814890263,0.08378939587393319
0.019646866461804465,0.0843357301256636
0.01987459549580984,0.08488072038169478
0.02010496416260499,0.08539547073449365
0.02033800305846982,0.08597204488945634
0.020573743134329137,0.08653517908742692
0.02081221569986339,0.08713056918217862
0.021053452427667062,0.08768227941670587
0.02129748535745521,0.08829581345339696
0.021544346900318843,0.08890867549223842
0.02179406984302956,0.08949532961494523
0.0220466873523941,0.0900960956924938
0.022302232979659387,0.09070626973993683
0.022560740664968614,0.09127074793360661
0.022822244741868985,0.09187017001545594
0.023086779941871697,0.09251864794032658
0.023354381399064792,0.09319736576842955
0.023625084654779475,0.09380686781802298
0.023898925662310503,0.09443652980310462
0.024175940791691306,0.09511927961830523
0.024456166834524465,0.09575431758618372
0.024739641008868142,0.09639540353470868
0.025026400964179192,0.09706605738861636
0.025316484786313556,0.09772259928768227
0.025609931002584595,0.0983112694039379
0.025906778586880088,0.0989550433438613
0.026207066964838526,0.09969020899133123
0.02651083601908539,0.10035481486459244
0.026818126094530156,0.10100866877225993
0.02712897800372467,0.10166453867347625
0.027443433032283655,0.1024118002822391
0.02776153294436801,0.10312143001142396
0.028083319988231725,0.10383240373630805
0.028408836901833042,0.10459377729991264
0.028738126918510663,0.10534439889792353
0.029071233772725785,0.10604058867011626
0.029408201705870638,0.10675290639069954
0.029749075472144403,0.10752570391774748
0.030093900344497212,0.10822458168133861
0.03044272212064303,0.10899805120623614
0.030795587129142266,0.10970835293327061
0.03115254223555488,0.11045494254418387
0.03151363484866479,0.11121094012499162
0.031878912926776456,0.1119750016799946
0.03224842498408442,0.11269067938982595
0.0326222200971167,0.11343659700288959
0.03300034791125285,0.1141804986224044
0.03338285864731761,0.11500235199247362
0.033769803108250916,0.11583466756338796
0.03416123268585528,0.11663597876486795
0.034557199367621395,0.11741616826826154
0.03495775574363275,0.11817014985552046
0.035362955013550426,0.11896781130300385
0.03577285099367873,0.11971305691821787
0.0361874981241128,0.12057791815066192
0.03660695147596903,0.12139506753578388
0.03703126675869927,0.12224514481553658
0.03746050032748993,0.12307170217055305
0.037894709190746674,0.12390229151266716
0.03833395101766601,0.12472548887843557
0.03877828414589457,0.12564007795175053
0.03922776758927719,0.126504267186345
0.03968246104569482,0.12737853638868354
0.040142424904993215,0.12828506148780322
0.040607720257003654,0.12909817888582756
0.041078408899656464,0.12994691216988105
0.04155455334718875,0.1308030374302802
0.04203621683844714,0.1316726026476715
0.04252346334528682,0.1325804717424904
0.04301635758106795,0.13341442107385254
0.0435149650092505,0.13430817821382973
0.044019351852088745,0.13527787111081244
0.044529585099426554,0.1362415160271487
0.04504573251759458,0.13714871312411797
0.04556786265841064,0.1379967744103219
0.046096044868284336,0.13892883542772663
0.04663034929742731,0.13986291243868018
0.04717084690917017,0.14082319736576843
0.047717609489387455,0.14173375445198574
0.04827070965603183,0.14266245548014245
0.0488302208687788,0.14366776426315436
0.0493962174387832,0.14470532894294735
0.04996877453854884,0.145608494052819
0.0505479682119124,0.14655735501646394
0.05113387538414326,0.14758483972851288
0.05172657387216019,0.14855856461259323
0.05232614239486662,0.1495685773805524
0.052932660583605615,0.15053558228613667
0.05354620899273607,0.15151401115516433
0.05416686911033152,0.15252267992742424
0.05479472336900287,0.15353874067602985
0.05542985515684669,0.1546475371278812
0.05607234882852033,0.15567972582487735
0.05672228971644543,0.15674551441435386
0.05737976414214134,0.157714535313487
0.05804485942768978,0.15883542772663126
0.05871766390733255,0.15987635239567233
0.05939826693920356,0.1609575969356898
0.060086758917196864,0.16208386533163094
0.0607832312829723,0.1631557019017539
0.06148777653810023,0.16426113836435724
0.062200488256347115,0.16536187084201331
0.06292146109610344,0.1664814192594584
0.06365079081295572,0.16762045561454203
0.06438857427240419,0.16866877225992877
0.06513490946272803,0.16978160069887777
0.0658898955079995,0.1708984611249244
0.06665363268124913,0.17207176937033802
0.06742622241778341,0.17325717357704457
0.06820776732865685,0.17447147369128418
0.06899837121430018,0.17570458974531283
0.0697981390783066,0.17692359384449968
0.07060717714137772,0.17807002217592902
0.07142559285543126,0.17923056246220015
0.07225349491787214,0.1804421745850413
0.07309099328602911,0.18165445870573216
0.07393819919175866,0.1828916067468584
0.07479522515621821,0.1841300987836839
0.07566218500481055,0.18531751898393925
0.07653919388230147,0.1864962032121497
0.0774263682681127,0.1877246152812311
0.07832382599179197,0.18894429137826757
0.07923168624866253,0.1902627511591963
0.08015006961565405,0.19157852294872654
0.08107909806731686,0.19285531886297966
0.08201889499202203,0.19418049862240444
0.08296958520834907,0.19547476648074724
0.08393129498166364,0.1968362341240508
0.08490415204088747,0.19814931792218263
0.0858882855954625,0.19950070559774208
0.08688382635251184,0.20086150124319602
0.08789090653419954,0.20221423291445467
0.08890965989529158,0.2036623882803575
0.08994022174092044,0.20505947180969022
0.09098272894455559,0.20640615550030236
0.09203731996618221,0.20786842282104695
0.09310413487069075,0.20934345810093408
0.09418331534647952,0.21067602983670453
0.0952750047242729,0.21209260130367583
0.09637934799615785,0.2135447886566763
0.09749649183484087,0.21502654391505946
0.0986265846131282,0.21649889120354815
0.09976977642363201,0.21795578254149586
0.10092621909870483,0.21935824205362545
0.10209606623060476,0.22086150124319598
0.10327947319189525,0.22240776829514144
0.10447659715608053,0.22400040319870979
0.10568759711848051,0.22554667025065517
0.10691263391734772,0.22722330488542436
0.10815187025522892,0.22887305960620927
0.10940547072057435,0.2304287346280492
0.11067360180959745,0.23200591358107653
0.11195643194838795,0.23373899603521267
0.11325413151528127,0.23543713460116927
0.11456687286348727,0.23714535313486995
0.11589483034398118,0.23888515556750217
0.11723818032865997,0.240584638129158
0.11859710123376706,0.24232780055103822
0.11997177354358855,0.2441038908675492
0.12136237983442417,0.2458907331496539
0.12276910479883604,0.24764867952422556
0.12419213527017846,0.24944492977622473
0.12563166024741215,0.2513601236476043
0.12708787092020596,0.2532921174652241
0.12856096069432965,0.2551481755258383
0.130051125217341,0.25707210536926284
0.13155856240457053,0.2589866272427928
0.1330834724654076,0.26081983737652037
0.1346260579298911,0.26281163900275517
0.13618652367560827,0.264800080639742
0.1377650769549055,0.2667791143068342
0.13936192742241435,0.2688394597137289
0.14097728716289676,0.2708668772259929
0.142611370719413,0.2730011423963443
0.14426439512181588,0.274994960016128
0.14593657991557576,0.2771023452724951
0.1476281471909391,0.2792440024191923
0.14933932161242533,0.28131106780458304
0.15107033044866555,0.28337678919427456
0.15282140360258709,0.28548014246354414
0.15459277364194784,0.2876265035951885
0.15638467583022478,0.28995363214837716
0.15819734815786016,0.2922968886499563
0.16003103137387018,0.29467643303541424
0.16188596901781993,0.2969773536724683
0.1637624074521689,0.29927155433102615
0.16566059589499152,0.3016537867078825
0.16758078645307686,0.30403736308043816
0.16952323415541215,0.3064807472616088
0.1714881969870541,0.30891606746858413
0.17347593592339325,0.3114226194476178
0.1754867149648152,0.31391976345675693
0.1775208011717636,0.31642833142933946
0.1795784647002097,0.3188629796384651
0.18165997883753285,0.3214535313486997
0.18376562003881725,0.32414488273637526
0.18589566796356882,0.32686244204018544
0.18805040551285834,0.3294288018278342
0.1902301188668946,0.3321651770714334
0.19243509752303323,0.33484376049996645
0.19466563433422632,0.337560647805927
0.19692202554791735,0.3401579194946576
0.19920457084538712,0.34299576641354745
0.20151357338155584,0.34575700557758215
0.20384933982524642,0.3487339560513406
0.20621218039991446,0.35164639473153686
0.2086024089248505,0.35460654525905516
0.21102034285685967,0.3575337678919428
0.21346630333242453,0.36053759827968557
0.21594061521035676,0.36362878838787716
0.21844360711494284,0.3665875949196963
0.22097561147959033,0.369861568442981
0.22353696459097966,0.37294872656407496
0.22612800663372795,0.3761642362744439
0.2287490817355704,0.3792937302600632
0.2314005380130654,0.3826261675962637
0.23408272761782944,0.38586049324642163
0.23679600678330787,0.38917411464283314
0.23954073587208793,0.39242322424568243
0.24231727942376008,0.3957892614743633
0.24512600620333397,0.39922921846650083
0.24796728925021602,0.402596599690881
0.2508415059277541,0.40599018883139576
0.2537490379733572,0.4096230092063705
0.2566902715491952,0.4131953497748807
0.25966559729348726,0.4168100262079161
0.26267541037238384,0.420625629997984
0.26572011053245065,0.4243209461729722
0.26880010215376077,0.4280874941200188
0.2719157943036019,0.4317095625293999
0.2750676007908067,0.435511054364626
0.2782559402207126,0.43937437000201596
0.28148123605075814,0.4432040857469256
0.28474391664672477,0.4471063772595928
0.28804441533962977,0.45102278072710167
0.2913831704832789,0.45513137557959815
0.2947606255124859,0.4591694106578858
0.29817722900196736,0.4634365970028895
0.30163343472591975,0.46759760768765546
0.30512970171828707,0.4717371144412338
0.30866649433372745,0.47599354882064376
0.3122442823092858,0.4803030710301727
0.3158635408267819,0.48454942544183865
0.31952475057592133,0.4888186277803911
0.32322839781813806,0.4933499092802903
0.3269749744511768,0.4974706000940798
0.33076497807442423,0.502087225320879
0.3345989120549975,0.5065553390229152
0.3384772855945983,0.5110536926281836
0.34240061379714254,0.5156091660506685
0.34636941773717345,0.520141791546267
0.3503842245290676,0.5247557287816679
0.3544455673970435,0.5293757139977152
0.3585539857459817,0.5341200188159398
0.36271002523306484,0.538934883408373
0.3669142378402494,0.5436852362072442
0.3711671819475767,0.5485545326254956
0.37546942240733366,0.5534540689469793
0.37982153061907364,0.5582319736576843
0.3842240846055061,0.5632538135877965
0.38867766908926676,0.5684073650964316
0.393182875570577,0.573492372824407
0.39774030240580366,0.5786983401653115
0.40235055488692933,0.5839896512331161
0.4070142453219439,0.5892419864256435
0.4117319931161679,0.594567569383778
0.4165044248545185,0.6000322558967811
0.42133217438472886,0.6054485585646125
0.4262158829015325,0.6108010214367314
0.43115619903182284,0.6162179961024125
0.43615377892080054,0.6218789059875008
0.441209286319119,0.6274968080102143
0.4463233926710397,0.6329944224178483
0.4514967772036102,0.6387500839997312
0.4567301270168747,0.6445937772999126
0.4620241371751313,0.6503588468516901
0.46737951079924633,0.6561434043411061
0.47279695916003905,0.6619669377057993
0.4782772017727485,0.6679940864189234
0.4838209664925957,0.6739553793427862
0.48942898961145315,0.6797345608494052
0.49510201595563513,0.6857778375109199
0.5008407989848213,0.6920193535380686
0.5066461008921268,0.6982682615415631
0.5125186927053332,0.7043968819299777
0.5184593543892912,0.7105597742087226
0.5244688749495119,0.7169363618036423
0.5305480525369574,0.7231167260264767
0.5366976945540476,0.7295853773267925
0.5429186177618943,0.7359599489281634
0.5492116483887789,0.7423103286069485
0.5555776222398878,0.7488159397889926
0.5620173848083188,0.7552583831731738
0.5685317913873753,0.7618661380283582
0.5751217071841613,0.7685263087158122
0.5817880074344935,0.7751065116591627
0.5885315775191451,0.781804986224044
0.595353313081437,0.7885027887910759
0.6022541201461928,0.7950419998656004
0.6092349152400711,0.8017209864928432
0.6162966255132942,0.8085847725287278
0.6234401888627864,0.8154196626570794
0.6306665540567405,0.8221678650628318
0.6379766808606282,0.828943619380418
0.6453715401646701,0.8355735501646395
0.6528521141127848,0.8424091122908406
0.6604193962330305,0.8492628183589812
0.6680743915695615,0.8560943484980849
0.675818116816111,0.8625381358779652
0.6836516004510238,0.8690625629997986
0.6915758828738525,0.8755836301323836
0.6995920165435374,0.8819508097574087
0.707701066118189,0.8884880048383845
0.7159041085964888,0.8948766883945971
0.7242022334607315,0.9014333714132114
0.732596542821523,0.9078670788253479
0.741088151564157,0.9144109938848196
0.7496781874966877,0.9208702372152409
0.7583677914997191,0.9270983132853974
0.7671581176779302,0.9334399569921376
0.7760503335133571,0.9395396814730193
0.7850456200204509,0.945437806599019
0.794145171902934,0.9512055641421948
0.8033501977124734,0.9568826019756737
0.8126619200091946,0.9626584234930448
0.822081575524054,0.9680142463544117
0.8316104153230961,0.9730696861770042
0.8412497049736118,0.9777682951414557
0.8510007247122247,0.9819259458369732
0.8608647696149244,0.985564142194745
0.8708431497690724,0.988608292453464
0.880937190447399,0.9911329883744372
0.8911482322840202,0.9932195416974666
0.9014776314524917,0.9950823197365768
0.9119267598459299,0.9965707949734561
0.9224970052592174,0.9977380552382232
0.9331897715733238,0.9986855722061689
0.9440064789417604,0.9993851219676098
0.9549485639791966,0.9997594247698407
0.9660174799522646,0.9999193602580473
0.9772146969725725,0.9999832000537598
0.9885417021919574,0.9999939520193536
1.0,1.0


==> data/EEG/LiRA/LSTM-online/total/roc_SeasonalityLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.02119010819165379
1.0233165783302449e-05,0.02119010819165379
1.0351779556301762e-05,0.02119010819165379
1.0471768194855202e-05,0.02119010819165379
1.05931476351837e-05,0.02119010819165379
1.0715933998226711e-05,0.02119010819165379
1.084014359178331e-05,0.02119010819165379
1.09657929126781e-05,0.02119010819165379
1.1092898648952227e-05,0.02119010819165379
1.1221477682079803e-05,0.02119010819165379
1.1351547089209991e-05,0.02119010819165379
1.148312414543511e-05,0.02119010819165379
1.1616226326085018e-05,0.02119010819165379
1.1750871309048075e-05,0.02119010819165379
1.1887076977119033e-05,0.02119010819165379
1.2024861420374123e-05,0.02119010819165379
1.216424293857368e-05,0.02119010819165379
1.2305240043592616e-05,0.02119010819165379
1.244787146187906e-05,0.02119010819165379
1.259215613694151e-05,0.02119010819165379
1.2738113231864785e-05,0.02119010819165379
1.288576213185518e-05,0.02119010819165379
1.3035122446815089e-05,0.02119010819165379
1.3186214013947484e-05,0.02119010819165379
1.3339056900390587e-05,0.02119010819165379
1.3493671405883065e-05,0.021475707277736712
1.3650078065460137e-05,0.021475707277736712
1.3808297652180924e-05,0.021475707277736712
1.3968351179887397e-05,0.021475707277736712
1.4130259905995336e-05,0.021475707277736712
1.429404533431761e-05,0.021475707277736712
1.4459729217920196e-05,0.021475707277736712
1.4627333562011299e-05,0.021475707277736712
1.4796880626863964e-05,0.021475707277736712
1.4968392930772556e-05,0.021475707277736712
1.514189325304352e-05,0.021475707277736712
1.53174046370208e-05,0.021475707277736712
1.5494950393146317e-05,0.021475707277736712
1.567455410205595e-05,0.021475707277736712
1.5856239617711373e-05,0.021475707277736712
1.60400310705682e-05,0.021475707277736712
1.622595287078087e-05,0.021475707277736712
1.6414029711444665e-05,0.021475707277736712
1.6604286571875295e-05,0.021475707277736712
1.6796748720926532e-05,0.021475707277736712
1.6991441720346258e-05,0.021694106578858948
1.7188391428171457e-05,0.021694106578858948
1.7387624002162504e-05,0.021694106578858948
1.7589165903277326e-05,0.021694106578858948
1.7793043899185774e-05,0.021694106578858948
1.7999285067824765e-05,0.021694106578858948
1.8207916800994626e-05,0.021694106578858948
1.8418966807997107e-05,0.021694106578858948
1.86324631193156e-05,0.021694106578858948
1.8848434090337955e-05,0.021694106578858948
1.906690840512252e-05,0.021694106578858948
1.9287915080207776e-05,0.021694106578858948
1.9511483468466162e-05,0.021694106578858948
1.9737643263002554e-05,0.021694106578858948
1.9966424501097934e-05,0.021694106578858948
2.0197857568198782e-05,0.021848666084268532
2.0431973201952705e-05,0.021848666084268532
2.066880249629082e-05,0.021848666084268532
2.09083769055575e-05,0.021848666084268532
2.1150728248687946e-05,0.021848666084268532
2.1395888713434215e-05,0.021848666084268532
2.1643890860640203e-05,0.021848666084268532
2.189476762856621e-05,0.021848666084268532
2.2148552337263592e-05,0.021848666084268532
2.2405278693000182e-05,0.021848666084268532
2.266498079273693e-05,0.021848666084268532
2.2927693128656486e-05,0.021848666084268532
2.3193450592744275e-05,0.021848666084268532
2.3462288481422625e-05,0.021848666084268532
2.3734242500238664e-05,0.022181305019823936
2.4009348768606518e-05,0.022181305019823936
2.4287643824604503e-05,0.022181305019823936
2.45691646298279e-05,0.022181305019823936
2.4853948574297985e-05,0.022181305019823936
2.5142033481427965e-05,0.022181305019823936
2.543345761304648e-05,0.022181305019823936
2.5728259674479322e-05,0.022181305019823936
2.6026478819690045e-05,0.022181305019823936
2.63281546564802e-05,0.022181305019823936
2.6633327251749808e-05,0.022181305019823936
2.694203713681882e-05,0.022337208520932732
2.7254325312810276e-05,0.022337208520932732
2.7570233256095827e-05,0.022337208520932732
2.7889802923804396e-05,0.022337208520932732
2.8213076759394707e-05,0.022337208520932732
2.8540097698292373e-05,0.022337208520932732
2.8870909173592345e-05,0.022337208520932732
2.9205555121827452e-05,0.022337208520932732
2.95440799888038e-05,0.022337208520932732
2.9886528735503827e-05,0.022337208520932732
3.0232946844057763e-05,0.022337208520932732
3.0583380323784315e-05,0.02253343189301794
3.0937875717301366e-05,0.02253343189301794
3.12964801067075e-05,0.02253343189301794
3.165924111983521e-05,0.02253343189301794
3.20262069365765e-05,0.02253343189301794
3.2397426295281954e-05,0.02253343189301794
3.277294849923382e-05,0.02253343189301794
3.315282342319423e-05,0.02253343189301794
3.353710152002929e-05,0.02253343189301794
3.392583382740992e-05,0.02275115919629057
3.4319071974590426e-05,0.02275115919629057
3.4716868189265594e-05,0.02275115919629057
3.511927530450728e-05,0.02275115919629057
3.552634676578139e-05,0.02275115919629057
3.5938136638046256e-05,0.02275115919629057
3.6354699612933176e-05,0.02275115919629057
3.677609101601031e-05,0.02275115919629057
3.720236681413066e-05,0.023097910086687722
3.7633583622865324e-05,0.023097910086687722
3.806979871402284e-05,0.023097910086687722
3.8511070023255685e-05,0.023097910086687722
3.895745615775501e-05,0.023097910086687722
3.940901640403448e-05,0.023097910086687722
3.986581073580439e-05,0.023097910086687722
4.032789982193705e-05,0.023301525435118608
4.079534503452449e-05,0.023301525435118608
4.1268208457029516e-05,0.023301525435118608
4.174655289253135e-05,0.023301525435118608
4.223044187206672e-05,0.023301525435118608
4.271993966306776e-05,0.023301525435118608
4.321511127789762e-05,0.023301525435118608
4.371602248248502e-05,0.02337410120287615
4.422273980505897e-05,0.02337410120287615
4.473533054498463e-05,0.02337410120287615
4.525386278170167e-05,0.02337410120287615
4.577840538376616e-05,0.02337410120287615
4.6309028017997366e-05,0.02337410120287615
4.684580115873045e-05,0.02337410120287615
4.738879609717651e-05,0.023438612996438412
4.793808495089107e-05,0.023438612996438412
4.8493740673352334e-05,0.023438612996438412
4.9055837063650453e-05,0.023438612996438412
4.962444877628913e-05,0.023438612996438412
5.0199651331100794e-05,0.023438612996438412
5.0781521123276707e-05,0.023829043747060012
5.137013543351339e-05,0.023829043747060012
5.196557243827657e-05,0.023829043747060012
5.2567911220184194e-05,0.023829043747060012
5.3177231778509664e-05,0.023829043747060012
5.379361503980698e-05,0.02403131509979168
5.441714286865888e-05,0.02403131509979168
5.5047898078549675e-05,0.02403131509979168
5.5685964442864085e-05,0.02403131509979168
5.633142670601352e-05,0.02403131509979168
5.698437059469136e-05,0.02403131509979168
5.764488282925873e-05,0.024167058665412272
5.8313051135262185e-05,0.024167058665412272
5.8988964255084936e-05,0.024167058665412272
5.9672711959733106e-05,0.024167058665412272
6.0364385060758635e-05,0.024167058665412272
6.106407542232036e-05,0.02439553793427861
6.177187597338488e-05,0.02439553793427861
6.248788072006888e-05,0.02439553793427861
6.321218475812448e-05,0.02439553793427861
6.394488428556937e-05,0.024687185001008
6.468607661546321e-05,0.024687185001008
6.543586018883229e-05,0.024687185001008
6.619433458774387e-05,0.024687185001008
6.696160054853215e-05,0.024687185001008
6.773775997517745e-05,0.024785296687050602
6.852291595284057e-05,0.024785296687050602
6.9317172761554e-05,0.024785296687050602
7.012063589007177e-05,0.024785296687050602
7.09334120498799e-05,0.024905584302130235
7.17556091893692e-05,0.024905584302130235
7.258733650817246e-05,0.024905584302130235
7.342870447166758e-05,0.024905584302130235
7.42798248256491e-05,0.0250198239365634
7.514081061116962e-05,0.0250198239365634
7.601177617955322e-05,0.0250198239365634
7.689283720758305e-05,0.0250198239365634
7.778411071286482e-05,0.025136751562394997
7.868571506936843e-05,0.025136751562394997
7.959777002314978e-05,0.025136751562394997
8.05203967082547e-05,0.025136751562394997
8.145371766280736e-05,0.025373966803306225
8.239785684528512e-05,0.025373966803306225
8.335293965098187e-05,0.025373966803306225
8.43190929286625e-05,0.025604462065721388
8.529644499741017e-05,0.025604462065721388
8.628512566366886e-05,0.025604462065721388
8.728526623848371e-05,0.025604462065721388
8.829699955494083e-05,0.02567703783347893
8.932045998580959e-05,0.02567703783347893
9.03557834613892e-05,0.02567703783347893
9.140310748756223e-05,0.02582823734964048
9.246257116405733e-05,0.02582823734964048
9.353431520292377e-05,0.02582823734964048
9.461848194721992e-05,0.026003628788387877
9.571521538991856e-05,0.026003628788387877
9.682466119303115e-05,0.026003628788387877
9.794696670695385e-05,0.026068140581950137
9.908228099003788e-05,0.026068140581950137
0.00010023075482838654,0.026068140581950137
0.00010139254075588153,0.02620993212821719
0.00010256779307444219,0.02620993212821719
0.00010375666787451859,0.02620993212821719
0.00010495932305582277,0.02636516363147638
0.00010617591834830001,0.02636516363147638
0.00010740661533334334,0.02636516363147638
0.00010865157746525384,0.02641489147234729
0.00010991097009294972,0.02641489147234729
0.0001111849604819271,0.02651165916269068
0.00011247371783647519,0.02651165916269068
0.00011377741332214914,0.02651165916269068
0.00011509622008850323,0.026564074994960017
0.00011643031329208767,0.026564074994960017
0.00011777987011971193,0.02658289093474901
0.0001191450698119776,0.02658289093474901
0.00012052609368708426,0.02658289093474901
0.00012192312516491107,0.026604394865936427
0.0001233363497913776,0.026604394865936427
0.00012476595526308696,0.0266796586250924
0.00012621213145225474,0.0266796586250924
0.00012767507043192657,0.0266796586250924
0.0001291549665014884,0.026786506283179894
0.00013065201621247213,0.026786506283179894
0.00013216641839466052,0.02686109804448626
0.00013369837418249466,0.02686109804448626
0.00013524808704178755,0.026894697936966604
0.0001368157627967472,0.026894697936966604
0.00013840160965731315,0.027036489483233655
0.00014000583824680976,0.027036489483233655
0.00014162866162991988,0.02707412136281164
0.0001432702953409831,0.02707412136281164
0.00014493095741262166,0.027183657012297562
0.00014661086840469845,0.027183657012297562
0.00014831025143361044,0.027270344734896847
0.00015002933220192182,0.027270344734896847
0.00015176833902834055,0.027307976614474833
0.00015352750287804228,0.027307976614474833
0.000155307057393346,0.02741684026611115
0.00015710723892474503,0.02741684026611115
0.00015892828656229778,0.027534439889792352
0.00016077044216738237,0.027534439889792352
0.00016263395040481922,0.02760634365970029
0.00016451905877536624,0.02760634365970029
0.00016642601764859036,0.027662791479067268
0.00016835508029612023,0.02768631140380351
0.00017030650292528443,0.02768631140380351
0.0001722805447131394,0.027743431221020094
0.00017427746784089192,0.027743431221020094
0.00017629753752872057,0.027788455076943754
0.0001783410220710008,0.02783482292856663
0.00018040819287193827,0.02783482292856663
0.00018249932448161524,0.02793562260600766
0.00018461469463245476,0.02793562260600766
0.0001867545842761076,0.027958470532894297
0.00018891927762076664,0.028043142261944765
0.00019110906216891378,0.028043142261944765
0.0001933242287555045,0.028233989651233117
0.00019556507158659492,0.028324709360930046
0.00019783188827841644,0.028324709360930046
0.0002001249798969037,0.02836368523620724
0.00020244465099768038,0.02843626100396479
0.00020479120966650856,0.02843626100396479
0.0002071649675602069,0.028478596868490018
0.0002095662399480433,0.0285256367179625
0.0002119953457536071,0.028572676567434986
0.00021445260759716674,0.028572676567434986
0.00021693835183851843,0.028641220348094888
0.00021945290862033137,0.028727236072844563
0.0002219966119119955,0.028918083462132926
0.0002245697995539774,0.028918083462132926
0.0002271728133026905,0.029000067199784964
0.0002298059988758851,0.02902224312882199
0.0002324697059985648,0.029065250991196823
0.00023516428844943486,0.029065250991196823
0.00023789010410788932,0.02910489886432363
0.00024064751500154242,0.029157986694442577
0.00024343688735431105,0.029188226597674886
0.00024625859163505465,0.029235266447147367
0.00024911300260677886,0.029284994288018278
0.0002520004993764092,0.02930582622135609
0.0002549214654451423,0.02930582622135609
0.0002578762887593801,0.029345474094482897
0.0002608653617622548,0.02938377797191049
0.00026388908144575103,0.029417377864390838
0.0002669478494034321,0.029464417713863315
0.00027004207188377727,0.029492641623546804
0.0002731721598441376,0.029560513406357104
0.000276338529005317,0.029596801290235876
0.00027954159990678566,0.029604193266581546
0.0002827817979625341,0.029622337208520932
0.0002860595535175742,0.029677441032188702
0.000289375301905095,0.029700960956924937
0.0002927294835042816,0.029729184866608426
0.00029612254379880347,0.029750688797795844
0.00029955493343598134,0.02979235266447148
0.0003030271082866396,0.029862912438680188
0.0003065395295056527,0.029912640279551105
0.00031009266359319264,0.029979840064511792
0.00031368698245668765,0.030000671997849605
0.00031732296347349763,0.030031583898931524
0.00032100108955431715,0.030090719709696935
0.00032472184920731285,0.030138431557019018
0.00032848573660300434,0.03017673543444661
0.0003322932516398972,0.030227135273167127
0.0003361449000108765,0.030305087023721523
0.0003400411932703706,0.03032793495060816
0.00034398264890229247,0.030379006787178274
0.00034796979038876914,0.030447550567838176
0.0003520031472796679,0.030490558430213022
0.0003560832552629278,0.030525502318392583
0.000360210656235707,0.030596062092601305
0.00036438589837635443,0.030649821920569854
0.0003686095362172158,0.030679389825952558
0.00037288213071828336,0.03070492574423762
0.00037720424934169976,0.03076070156575499
0.00038157646612712486,0.030813117398024326
0.00038599936176797673,0.030841341307707815
0.00039047352368855597,0.030898461124924403
0.0003949995461220643,0.03091391707546536
0.000399578030189527,0.030945500974396876
0.00040420958397963103,0.030986492843222902
0.0004088948226294864,0.031027484712048924
0.00041363436840632776,0.031093340501310397
0.00041842885079015847,0.03111081244540017
0.0004232789065573553,0.031137020361534845
0.00042818517986524155,0.031162556279819908
0.0004331483223376403,0.03117532423896243
0.00043816899315141946,0.031233116054028627
0.00044324785912404005,0.0312599959680129
0.00044838559480211905,0.0313184597809287
0.0004535828825510191,0.03134601169276259
0.00045884041264547613,0.03137625159599489
0.0004641588833612782,0.0314259794368658
0.0004695390010680063,0.031440091391707545
0.0004749814803228505,0.031474363282037496
0.0004804870439655134,0.03151804314226195
0.0004860564232142139,0.03154021907129897
0.0004916903577628031,0.031599354882064376
0.0004973895958790067,0.031628250789597474
0.0005031548945038057,0.031632954774544725
0.0005089870193519685,0.0316699146562731
0.0005148867450137498,0.03171090652509912
0.0005208548550577665,0.03177071433371413
0.0005268921421350677,0.03179289026275116
0.0005329994080844093,0.031868826019756734
0.0005391774640387505,0.03192661783482293
0.0005454271305329836,0.03198844163698676
0.0005517492376129129,0.0320408574692561
0.0005581446249454966,0.032062361400443516
0.0005646141419303673,0.032097977286472686
0.0005711586478126435,0.032126201196156175
0.0005777790117970507,0.032151737114441234
0.0005844761131633638,0.03218936899401922
0.0005912508413831881,0.03223170485854445
0.0005981040962380944,0.03229352866070828
0.0006050367879391225,0.03232847254888784
0.0006120498372476703,0.03235468046502251
0.0006191441755977848,0.032398360325246955
0.0006263207452198692,0.03242053625428398
0.0006335804992658254,0.03244808816611787
0.0006409244019356456,0.03247698407365097
0.0006483534286054727,0.03250386398763524
0.0006558685659571436,0.03254687185001008
0.0006634708121092351,0.03256635978764868
0.0006711611767496287,0.03259592769303138
0.0006789406812696112,0.03266715946508971
0.0006868103588995307,0.03270075935757006
0.000694771254846024,0.03272831126940394
0.0007028244264308353,0.03279013507156777
0.0007109709432312439,0.03284053491028829
0.0007192118872221193,0.03290773469524898
0.0007275483529196233,0.03294066258987971
0.0007359814475265771,0.03300651837914119
0.0007445122910795143,0.03303071030172704
0.0007531420165974376,0.03306968617700423
0.0007618717702322999,0.03309723808883812
0.0007707027114212304,0.03313688596196492
0.0007796360130405236,0.03319736576842954
0.0007886728615614156,0.03321349371682011
0.0007978144572076629,0.03325986156844298
0.0008070620141149507,0.03329010147167529
0.0008164167604921472,0.033327733351253275
0.0008258799387844272,0.033358645252335194
0.0008354528058382871,0.03339627713191318
0.0008451366330684721,0.03343592500503999
0.0008549327066268384,0.03347960486526443
0.0008648423275731727,0.033519252738391236
0.0008748668120479914,0.03359317250184799
0.0008850074914473438,0.03366306027820711
0.00089526571259964,0.03371749210402527
0.0009056428379445294,0.03377998790403871
0.0009161402457138521,0.03381694778576708
0.0009267593301146883,0.03388549156642699
0.0009375015015145289,0.033939251394395534
0.0009483681866285928,0.03400309119010819
0.0009593608287093146,0.03404072306968618
0.0009704808877380307,0.034066930985820844
0.0009817298406188842,0.03415899469121699
0.00099310918137498,0.03419998656004301
0.0010046204213468132,0.03423761843962099
0.001016265089392995,0.03428331429339426
0.0010280447320933097,0.03434177810631006
0.0010399609139541202,0.03442241784826289
0.0010520152176161591,0.03446609770848733
0.0010642092440647246,0.0345212015321551
0.001076544612842316,0.034609233250453605
0.0010890229622637305,0.03465425710637726
0.001101645949633657,0.03468180901821114
0.001114415251466788,0.03475976076876554
0.0011273325637104871,0.03480948860963645
0.0011403996019700331,0.034877360392446745
0.0011536181017364785,0.03492574423761844
0.0011669898186171474,0.03498420805053424
0.0011805165285688054,0.035034607889254755
0.0011942000281335325,0.03508164773872723
0.0012080421346773289,0.03513809555809421
0.0012220446866314887,0.035189839392513945
0.0012362095437367692,0.035249647201128956
0.0012505385872903913,0.03530004703984947
0.0012650337203959038,0.03534843088502117
0.0012796968682159415,0.03538740676029837
0.001294529978227916,0.035467374504401586
0.0013095350204826678,0.03554331026140716
0.0013247139878661174,0.035618574020563135
0.0013400688963639508,0.035676365835629324
0.001355601785329369,0.03573012566359788
0.0013713147177539455,0.035773805523822325
0.001387209780541621,0.03582286136684363
0.001403289084785873,0.03587594919696257
0.0014195547660501016,0.03595054095826893
0.0014360089846512606,0.03598481284859888
0.0014526539259467812,0.03603722868086822
0.0014694918006248172,0.03608023654324306
0.0014865248449978572,0.03612862038841476
0.0015037553212997384,0.03619918016262348
0.001521185517986105,0.03625361198844164
0.0015388177500383464,0.03631543579060547
0.001556654359271062,0.036394731536859085
0.0015746977146430866,0.03646865130031583
0.001592950212572123,0.036550635037967884
0.0016114142772530198,0.036601706874537995
0.0016300923609797412,0.03668503460788926
0.0016489869444710648,0.0367482024057523
0.001668100537200059,0.0368167461864122
0.0016874356777273757,0.03687722599287682
0.001706994934038408,0.03695652173913043
0.001726780903884356,0.037008937571399766
0.0017467962151272458,0.03707412136281164
0.0017670435260889468,0.037144681137020366
0.0017875255259042354,0.0372078489348834
0.0018082449348779518,0.03727840870909213
0.0018292045048462937,0.03735232847254889
0.0018504070195423021,0.03742423224245682
0.0018718552949655793,0.0374806800618238
0.0018935521797562953,0.03754048787043882
0.0019155005555735278,0.03761239164034676
0.0019377033374779887,0.0376856394059539
0.0019601634743191855,0.03777299912640279
0.001982883949127071,0.037836838922115444
0.002005867779508234,0.03793293461460924
0.002029118018046678,0.037998118406021096
0.002052637752709252,0.03807405416302668
0.0020764301072557748,0.038117734023251124
0.0021004982416539153,0.03820509374370002
0.0021248453524988827,0.03826247999046483
0.0021494746734379805,0.0383307573415765
0.00217438947560008,0.03837981318459781
0.0021995930680300748,0.03845440494590417
0.0022250887981283695,0.03854310866205228
0.002250880052095462,0.0386129964384114
0.00227697025538168,0.03870035615886029
0.0023033628731421313,0.038771587930918616
0.002330061410696925,0.038871715610510046
0.002357069413996728,0.03895033935891405
0.0023843904700937206,0.03903904307506216
0.002412028207618007,0.03912505879981184
0.00243998629725955,0.03922249848800484
0.0024682684522556926,0.039305826221356095
0.0024968784288843266,0.039390497950406556
0.0025258200269627847,0.03947852966870506
0.002555097090352507,0.0395705933741012
0.0025847135074695635,0.039698944963376115
0.002614673211801092,0.0397856326859754
0.00264498018242772,0.03985283247093609
0.002675638444552045,0.039937504199986554
0.0027066520700332413,0.03999731200860157
0.0027380251779278576,0.040075935757005576
0.0027697619350368907,0.04015993548820644
0.002801866556459195,0.04023923123446005
0.002834343306151309,0.040321886969961696
0.0028671964974937695,0.04039715072911767
0.0029004304938639917,0.040514750352798876
0.002934049709215787,0.04062898998723204
0.0029680586086656023,0.04070358174853841
0.003002461709085549,0.0407613735636046
0.0030372635797033115,0.04086418923459445
0.0030724688427090033,0.04094415697869767
0.003108082173869064,0.041051676634634764
0.0031441083031472647,0.04113970835293328
0.00318055201533292,0.04125461998521605
0.0032174181506763717,0.041345339694912976
0.003254711605531848,0.04143471540891069
0.003292437333007769,0.04153484308850212
0.0033306003436245884,0.041624218802499835
0.003369205705980267,0.04175458638532357
0.003408258547423452,0.041867482024057524
0.0034477640547344642,0.0419723136885962
0.0034877274748141775,0.0420603454068947
0.003528154115380883,0.04216181708218534
0.0035690493456752297,0.04228008870371615
0.0036104185971733375,0.042395672333848534
0.0036522673643081755,0.04248908003494389
0.0036946012051993025,0.04265170351454876
0.003737425742391064,0.04274847120489215
0.0037807466635993493,0.0428707748135206
0.0038245697224669993,0.042978294469457695
0.0038689007393279753,0.043091862106041254
0.003913745601980384,0.04319131778778308
0.0039591102664684585,0.04328606948457765
0.004005000757873611,0.043384853168469864
0.004051423171114647,0.043530676701834546
0.0040983836717572615,0.043659700288959075
0.004145888496832911,0.04377125193199381
0.004193943955667186,0.043888851555675026
0.004242556430717777,0.044023251125596394
0.004291732378422158,0.0441206908137894
0.004341478330055092,0.044257778375109205
0.004391800892596086,0.0444143538740676
0.004442706749606883,0.0445312814998992
0.004494202662119142,0.044650225119279616
0.0045462954695324,0.04475908877091593
0.004598992090522438,0.044910960284927096
0.004652299523960189,0.04501646394731537
0.004706224849841282,0.045142127545191854
0.004760775230226368,0.04527585511726362
0.00481595791019235,0.04541428667428264
0.004871780218794631,0.04552113433237013
0.004928249570040513,0.04566628586788522
0.004985373463873894,0.0458006854378066
0.005043159487171359,0.04593306901417915
0.005101615314749833,0.0460741885625966
0.005160748710385908,0.046225388078758145
0.005220567527846975,0.04639809152610712
0.005281079711934331,0.04656004300786237
0.005342293299538352,0.04669780256703178
0.005404216420705915,0.04681540219071299
0.00546685729972018,0.0469820576574155
0.0055302242561929005,0.047105705261743167
0.005594325706169377,0.04724212082521336
0.005659170163246243,0.04739063234997648
0.005724766239702178,0.04757072777367113
0.005791122647641758,0.04772797527047914
0.005858248200152536,0.04787917478664069
0.005926151812475552,0.048046502251192794
0.005994842503189409,0.04821786170284255
0.006064329395408062,0.04837645319534978
0.006134621717992506,0.04855251663194678
0.0062057288067765,0.04870976412875479
0.0062776601058065,0.048864323634164375
0.006350425168595962,0.049049795040655875
0.00642403365939419,0.049205026543915065
0.006498495354469888,0.04937369800416638
0.006573820143409586,0.04958806531819098
0.006650018030431118,0.049786304683825014
0.006727099135712337,0.049975808077414155
0.006805073696735206,0.050170687453800156
0.0068839520696454964,0.05034943888179557
0.006963744730628222,0.05055843021302332
0.007044462277299037,0.05073785363886836
0.007126115430111745,0.05092534103890868
0.007208715033782135,0.051124924400241925
0.007292272058728313,0.051325179759424765
0.007376797602527731,0.051546939049795036
0.007462302891391108,0.0517377864390834
0.007548799281653432,0.05196223372085209
0.007636298261282241,0.052161145084335725
0.0077248114514034,0.05239903232309656
0.007814350607844541,0.05259055171023452
0.00790492762269642,0.052832470936093
0.007996554525892346,0.05308245413614676
0.008089243486805939,0.05338082118137222
0.008183006815867389,0.053597204488945636
0.008277856966198472,0.053753107990054436
0.00837380653526649,0.05397755527182313
0.008470868266557402,0.05423560244607217
0.008569055051268348,0.05440561790202271
0.008668379930019773,0.05463745716013709
0.008768856094587427,0.05485787245480815
0.008870496889654403,0.05509844768496741
0.00897331581458352,0.05530743901619515
0.009077326525210223,0.055551374235602455
0.009182542835656282,0.05581412539479873
0.009288978720164497,0.05607620455614541
0.009396648314954691,0.05635441166588266
0.009505565920101192,0.056601706874538006
0.009615746001432095,0.05686311403803508
0.009727203192450537,0.05711780122303608
0.009839952296278227,0.05737719239298435
0.009954008287621519,0.05761642362744439
0.010069386314760271,0.05784691888985956
0.010186101701559752,0.05806397419528257
0.010304169949505875,0.058352261272763925
0.01042360673976401,0.058590820509374364
0.010544427935261684,0.058848195685773805
0.010666649582795389,0.05907801895033935
0.010790287915161836,0.059380417982662456
0.01091535935331391,0.0596384651569115
0.011041880508541602,0.059903904307506216
0.011169868184678225,0.06019622337208521
0.011299339380332217,0.06050131039580673
0.011430311291144786,0.06075935757005577
0.011562801312073753,0.06103622068409381
0.011696827039703846,0.06132652375512397
0.01183240627458378,0.06157986694442578
0.011969557023590427,0.061847322088569315
0.012108297502320394,0.062134265170351456
0.012248646137509308,0.06246220012095961
0.012390621569479156,0.06279080706941738
0.012534242654613994,0.06312008601572475
0.01267952846786434,0.06340366910825886
0.012826498305280598,0.06369867616423627
0.012975171686575868,0.06400309119010819
0.013125568357718427,0.06432699415361871
0.013277708293554291,0.06467576103756467
0.013431611700460153,0.0649996640010752
0.013587299019027091,0.06533969491297628
0.013744790926775366,0.06569585377326792
0.013904108340900697,0.0660560446206572
0.014065272421052363,0.0663759155970701
0.014228304572143519,0.06670183455412942
0.014393226447194065,0.06710167327464552
0.014560059950206485,0.06744573617364424
0.014728827239075018,0.06780055103823668
0.014899550728528537,0.0682124857200457
0.015072253093107555,0.0685941804986224
0.01524695727017573,0.0689852832470936
0.015423686462966274,0.06930515422350648
0.01560246414366368,0.06966668906659498
0.015783314056521166,0.0700094079698945
0.01596626022101425,0.07043142261944761
0.01615132693503091,0.07081916537867079
0.01633853877809862,0.07123714804112627
0.016527920614648955,0.07165311471003293
0.0167194975973199,0.07202540151871514
0.016913295170296487,0.07243330421342653
0.01710933907269015,0.07286607082857335
0.01730765534195726,0.07331698138565956
0.01750827031735725,0.07376721994489618
0.017711210643450888,0.07425979436865802
0.017916503273639015,0.07469928096230093
0.018124175473742375,0.07514414353874069
0.018334254825622908,0.07560715005711982
0.018546769230846995,0.07601303675828239
0.018761746914391215,0.07651233116054029
0.018979216428391014,0.07696055372622808
0.019199206655932846,0.07740944828976547
0.019421746814890263,0.07790874269202339
0.019646866461804465,0.07838451716954506
0.01987459549580984,0.078827363752436
0.02010496416260499,0.07932329816544588
0.02033800305846982,0.07982124857200458
0.020573743134329137,0.08033868691620186
0.02081221569986339,0.08090383710772124
0.021053452427667062,0.0814454673745044
0.02129748535745521,0.08201532155097105
0.021544346900318843,0.08252603991667226
0.02179406984302956,0.08306767018345541
0.0220466873523941,0.0836536523083126
0.022302232979659387,0.08427256232780055
0.022560740664968614,0.08488744036019086
0.022822244741868985,0.08550164639473154
0.023086779941871697,0.08608762851958873
0.023354381399064792,0.08665882669175458
0.023625084654779475,0.08723136885961966
0.023898925662310503,0.087793159061891
0.024175940791691306,0.08842282104697266
0.024456166834524465,0.08904576305355823
0.024739641008868142,0.08965190511390364
0.025026400964179192,0.0902251192796183
0.025316484786313556,0.09083798131845977
0.025609931002584595,0.09148780323902964
0.025906778586880088,0.0920596734090451
0.026207066964838526,0.09271890329950944
0.02651083601908539,0.09337611719642497
0.026818126094530156,0.09399435521806329
0.02712897800372467,0.0946394731536859
0.027443433032283655,0.09519051139036355
0.02776153294436801,0.09586519723136885
0.028083319988231725,0.09652778711108123
0.028408836901833042,0.09725488878435588
0.028738126918510663,0.09792621463611317
0.029071233772725785,0.09863584436529801
0.029408201705870638,0.09933875411598683
0.029749075472144403,0.10001814394193939
0.030093900344497212,0.10073583764531953
0.03044272212064303,0.10143068342181305
0.030795587129142266,0.10215845709293732
0.03115254223555488,0.10293192661783483
0.03151363484866479,0.10364222834486929
0.031878912926776456,0.10435925005039985
0.03224842498408442,0.10509307170217055
0.0326222200971167,0.1058396613130838
0.03300034791125285,0.1065714669713057
0.03338285864731761,0.10729050467038506
0.033769803108250916,0.10806061420603455
0.03416123268585528,0.10875209999328002
0.034557199367621395,0.10947584167730665
0.03495775574363275,0.11024527921510652
0.035362955013550426,0.11101135676365836
0.03577285099367873,0.11184933808211814
0.0361874981241128,0.11256904777904711
0.03660695147596903,0.1132914454673745
0.03703126675869927,0.11404677105033265
0.03746050032748993,0.11489281634298772
0.037894709190746674,0.11569518177541833
0.03833395101766601,0.1164263154357906
0.03877828414589457,0.11721994489617633
0.03922776758927719,0.11799207042537466
0.03968246104569482,0.11880653181909817
0.040142424904993215,0.119629057187017
0.040607720257003654,0.1203796787850279
0.041078408899656464,0.1211921241852026
0.04155455334718875,0.12210805725421678
0.04203621683844714,0.12298031046300653
0.04252346334528682,0.12390363550836636
0.04301635758106795,0.12483166453867348
0.0435149650092505,0.12567367784423092
0.044019351852088745,0.12651501915193872
0.044529585099426554,0.12743901619514816
0.04504573251759458,0.12830253343189302
0.04556786265841064,0.1292480344062899
0.046096044868284336,0.1301854714064915
0.04663034929742731,0.13107721255291982
0.04717084690917017,0.13199919360258047
0.047717609489387455,0.1329218466500907
0.04827070965603183,0.1338579396545931
0.0488302208687788,0.13477185673005848
0.0493962174387832,0.13580471742490424
0.04996877453854884,0.13671729050467038
0.0505479682119124,0.1376681674618641
0.05113387538414326,0.13861837242120825
0.05172657387216019,0.13956387339560514
0.05232614239486662,0.14045964652913112
0.052932660583605615,0.14139439553793426
0.05354620899273607,0.14245816813386197
0.05416686911033152,0.1434379409985888
0.05479472336900287,0.14438881795578254
0.05542985515684669,0.14541899065922986
0.05607234882852033,0.14644109938848196
0.05672228971644543,0.1474322962166521
0.05737976414214134,0.14844365298031045
0.05804485942768978,0.1494550097439688
0.05871766390733255,0.15052012633559572
0.05939826693920356,0.15156978697668166
0.060086758917196864,0.1526893353941267
0.0607832312829723,0.15379006787178282
0.06148777653810023,0.15484040051071837
0.062200488256347115,0.15602714871312412
0.06292146109610344,0.15714132114777232
0.06365079081295572,0.15825683757811976
0.06438857427240419,0.15937907398696324
0.06513490946272803,0.1605349102882871
0.0658898955079995,0.1617888582756535
0.06665363268124913,0.16288219877696392
0.06742622241778341,0.16403131509979169
0.06820776732865685,0.16517236744842415
0.06899837121430018,0.1663671796250252
0.0697981390783066,0.16755795981452862
0.07060717714137772,0.1687010281567099
0.07142559285543126,0.1698736644042739
0.07225349491787214,0.1710422686647403
0.07309099328602911,0.17229756064780594
0.07393819919175866,0.17358914051475036
0.07479522515621821,0.17482628855587662
0.07566218500481055,0.17602513271957526
0.07653919388230147,0.17731200860157248
0.0774263682681127,0.17861030844701298
0.07832382599179197,0.1798535044687857
0.07923168624866253,0.1811605402862711
0.08015006961565405,0.18253410389086758
0.08107909806731686,0.18378401989113635
0.08201889499202203,0.1851041351572647
0.08296958520834907,0.18633492372824406
0.08393129498166364,0.18772730327262951
0.08490415204088747,0.1891136348363685
0.0858882855954625,0.19048451044956657
0.08688382635251184,0.19190108191653787
0.08789090653419954,0.19331362139641156
0.08890965989529158,0.19475572878166791
0.08994022174092044,0.1962569719776897
0.09098272894455559,0.19775888717156107
0.09203731996618221,0.1992661783482293
0.09310413487069075,0.20073785363886834
0.09418331534647952,0.20224312882198775
0.0952750047242729,0.2037262280760702
0.09637934799615785,0.2051952153753108
0.09749649183484087,0.20667226664874674
0.0986265846131282,0.2081533499092803
0.09976977642363201,0.2097755527182313
0.10092621909870483,0.21131509979168067
0.10209606623060476,0.21288354277266314
0.10327947319189525,0.2145010415966669
0.10447659715608053,0.2161326523755124
0.10568759711848051,0.2177729991264028
0.10691263391734772,0.21946912169881058
0.10815187025522892,0.22114374034003093
0.10940547072057435,0.222794839056515
0.11067360180959745,0.22443518580740546
0.11195643194838795,0.22608359653249108
0.11325413151528127,0.22778576708554535
0.11456687286348727,0.22953094550097436
0.11589483034398118,0.23128821987769638
0.11723818032865997,0.2329688864995632
0.11859710123376706,0.2345910893085142
0.11997177354358855,0.2364269874336402
0.12136237983442417,0.23818963779315908
0.12276910479883604,0.23995228815267794
0.12419213527017846,0.24186882601975673
0.12563166024741215,0.24365566830186144
0.12708787092020596,0.24563940595390094
0.12856096069432965,0.24759290370270817
0.130051125217341,0.2494818896579531
0.13155856240457053,0.2513809555809422
0.1330834724654076,0.2532672535447887
0.1346260579298911,0.25531684698608964
0.13618652367560827,0.25730932061017403
0.1377650769549055,0.259348834083731
0.13936192742241435,0.26143740340030913
0.14097728716289676,0.2634843088502117
0.142611370719413,0.2656938377797191
0.14426439512181588,0.2678025670317855
0.14593657991557576,0.2699240642429944
0.1476281471909391,0.27214434513809554
0.14933932161242533,0.2744452657751495
0.15107033044866555,0.2767280424702641
0.15282140360258709,0.27900813117398027
0.15459277364194784,0.2814111954841745
0.15638467583022478,0.2837033801491835
0.15819734815786016,0.2861017404744305
0.16003103137387018,0.2884960688125798
0.16188596901781993,0.29095222095289297
0.1637624074521689,0.2933935891405147
0.16566059589499152,0.29589812512599956
0.16758078645307686,0.2983327733351253
0.16952323415541215,0.30080102143673143
0.1714881969870541,0.30335461326523755
0.17347593592339325,0.3058940931389019
0.1754867149648152,0.3086177004233587
0.1775208011717636,0.3112653719508097
0.1795784647002097,0.31397755527182314
0.18165997883753285,0.3166500907197097
0.18376562003881725,0.31943484980848064
0.18589566796356882,0.3222209528929508
0.18805040551285834,0.3249620321214972
0.1902301188668946,0.32783818291781464
0.19243509752303323,0.3305974060883005
0.19466563433422632,0.3334332370136416
0.19692202554791735,0.33635172367448424
0.19920457084538712,0.3392708823331766
0.20151357338155584,0.342259928768228
0.20384933982524642,0.3451421275451919
0.20621218039991446,0.34809959008131175
0.2086024089248505,0.351040924669041
0.21102034285685967,0.3541119548417445
0.21346630333242453,0.3574517841542907
0.21594061521035676,0.36051071836570114
0.21844360711494284,0.36372488408037096
0.22097561147959033,0.3670028895907533
0.22353696459097966,0.3703830387742759
0.22612800663372795,0.37379409985888046
0.2287490817355704,0.37715274511121566
0.2314005380130654,0.3805543982259256
0.23408272761782944,0.38394193938579396
0.23679600678330787,0.3874773200725758
0.23954073587208793,0.3909354210066528
0.24231727942376008,0.39454337746119206
0.24512600620333397,0.39811840602110077
0.24796728925021602,0.4016510987164841
0.2508415059277541,0.4053497748807204
0.2537490379733572,0.4090612190040992
0.2566902715491952,0.41273435925005036
0.25966559729348726,0.41644647537127877
0.26267541037238384,0.42018143941939384
0.26572011053245065,0.4239251394395539
0.26880010215376077,0.4276889993952019
0.2719157943036019,0.43152812311000605
0.2750676007908067,0.43537732679255425
0.2782559402207126,0.43926416235468047
0.28148123605075814,0.44340366910825885
0.28474391664672477,0.44734292050265445
0.28804441533962977,0.4513910355486862
0.2913831704832789,0.45551038236677643
0.2947606255124859,0.45965862509239974
0.29817722900196736,0.46384920368254823
0.30163343472591975,0.4681567098985283
0.30512970171828707,0.47254351186076204
0.30866649433372745,0.4768852899670721
0.3122442823092858,0.4811954841744507
0.3158635408267819,0.48557153417109067
0.31952475057592133,0.49001814394193943
0.32322839781813806,0.4944654257106377
0.3269749744511768,0.4991203548148646
0.33076497807442423,0.5037591559707009
0.3345989120549975,0.508408709092131
0.3384772855945983,0.5131053020630334
0.34240061379714254,0.5177951750554399
0.34636941773717345,0.5227054633425173
0.3503842245290676,0.5274336402123513
0.3544455673970435,0.5322935286607083
0.3585539857459817,0.5371749210402527
0.36271002523306484,0.5419340098111686
0.3669142378402494,0.5468248101606076
0.3711671819475767,0.5518587460520127
0.37546942240733366,0.5568946979369666
0.37982153061907364,0.5620059135810765
0.3842240846055061,0.5672253208789731
0.38867766908926676,0.5722686647402728
0.393182875570577,0.5775781197500167
0.39774030240580366,0.582863382837175
0.40235055488692933,0.5881956857738055
0.4070142453219439,0.593622068409381
0.4117319931161679,0.5989510113567637
0.4165044248545185,0.6044405617902023
0.42133217438472886,0.6099119682817015
0.4262158829015325,0.6154989584033331
0.43115619903182284,0.6211269403937907
0.43615377892080054,0.6268301861434044
0.441209286319119,0.6324574961360123
0.4463233926710397,0.6380827901350715
0.4514967772036102,0.6438895235535247
0.4567301270168747,0.6496270411934681
0.4620241371751313,0.6554337746119213
0.46737951079924633,0.6612344600497279
0.47279695916003905,0.6669874336402124
0.4782772017727485,0.672977622471608
0.4838209664925957,0.6790336670922652
0.48942898961145315,0.6851347355688462
0.49510201595563513,0.6911087964518513
0.5008407989848213,0.6971883609972448
0.5066461008921268,0.7032417176265037
0.5125186927053332,0.7090645789933473
0.5184593543892912,0.7152167193064981
0.5244688749495119,0.7214501713594517
0.5305480525369574,0.7276607754855184
0.5366976945540476,0.7337080841341308
0.5429186177618943,0.7400194879376386
0.5492116483887789,0.7463288757475975
0.5555776222398878,0.752593239701633
0.5620173848083188,0.7586425643437942
0.5685317913873753,0.7650594718096901
0.5751217071841613,0.7713103958067334
0.5817880074344935,0.7776043276661515
0.5885315775191451,0.7836758282373497
0.595353313081437,0.7898111686042604
0.6022541201461928,0.7962038841475707
0.6092349152400711,0.8024897520327935
0.6162966255132942,0.808880451582555
0.6234401888627864,0.8150749277602312
0.6306665540567405,0.8213843155701902
0.6379766808606282,0.8277320072575767
0.6453715401646701,0.8340810429406627
0.6528521141127848,0.8405671661850682
0.6604193962330305,0.8470539614273236
0.6680743915695615,0.8536005644781938
0.675818116816111,0.8600309119010818
0.6836516004510238,0.8663980915261071
0.6915758828738525,0.8728338149317922
0.6995920165435374,0.879225858477253
0.707701066118189,0.8856904777904712
0.7159041085964888,0.8921288891875545
0.7242022334607315,0.8987003561588602
0.732596542821523,0.9054962704119347
0.741088151564157,0.9123049526241516
0.7496781874966877,0.9190901149116323
0.7583677914997191,0.9259095490894429
0.7671581176779302,0.9328506148780322
0.7760503335133571,0.9396028492708824
0.7850456200204509,0.9460069887776358
0.794145171902934,0.9521981049660642
0.8033501977124734,0.9581688058598212
0.8126619200091946,0.9636879241986426
0.822081575524054,0.9689200994556817
0.8316104153230961,0.973531348699684
0.8412497049736118,0.9775848397285127
0.8510007247122247,0.9809851488475237
0.8608647696149244,0.9840682749815202
0.8708431497690724,0.9870062495800014
0.880937190447399,0.989762112761239
0.8911482322840202,0.9924286002284793
0.9014776314524917,0.9949257442376185
0.9119267598459299,0.9969860896445132
0.9224970052592174,0.9984167730663263
0.9331897715733238,0.9991942745783213
0.9440064789417604,0.9995679053827027
0.9549485639791966,0.9997943686580204
0.9660174799522646,0.9999220482494456
0.9772146969725725,0.9999664001075196
0.9885417021919574,0.9999879040387072
1.0,1.0


==> data/EEG/LiRA/LSTM-online/total/roc_TS2VecLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.02035481486459243
1.0233165783302449e-05,0.02035481486459243
1.0351779556301762e-05,0.02035481486459243
1.0471768194855202e-05,0.02035481486459243
1.05931476351837e-05,0.02035481486459243
1.0715933998226711e-05,0.02035481486459243
1.084014359178331e-05,0.02035481486459243
1.09657929126781e-05,0.02035481486459243
1.1092898648952227e-05,0.02035481486459243
1.1221477682079803e-05,0.02035481486459243
1.1351547089209991e-05,0.02035481486459243
1.148312414543511e-05,0.02035481486459243
1.1616226326085018e-05,0.02035481486459243
1.1750871309048075e-05,0.02035481486459243
1.1887076977119033e-05,0.02035481486459243
1.2024861420374123e-05,0.02035481486459243
1.216424293857368e-05,0.02035481486459243
1.2305240043592616e-05,0.02035481486459243
1.244787146187906e-05,0.02035481486459243
1.259215613694151e-05,0.02035481486459243
1.2738113231864785e-05,0.02035481486459243
1.288576213185518e-05,0.02035481486459243
1.3035122446815089e-05,0.02035481486459243
1.3186214013947484e-05,0.02035481486459243
1.3339056900390587e-05,0.02035481486459243
1.3493671405883065e-05,0.020678045830253344
1.3650078065460137e-05,0.020678045830253344
1.3808297652180924e-05,0.020678045830253344
1.3968351179887397e-05,0.020678045830253344
1.4130259905995336e-05,0.020678045830253344
1.429404533431761e-05,0.020678045830253344
1.4459729217920196e-05,0.020678045830253344
1.4627333562011299e-05,0.020678045830253344
1.4796880626863964e-05,0.020678045830253344
1.4968392930772556e-05,0.020678045830253344
1.514189325304352e-05,0.020678045830253344
1.53174046370208e-05,0.020678045830253344
1.5494950393146317e-05,0.020678045830253344
1.567455410205595e-05,0.020678045830253344
1.5856239617711373e-05,0.020678045830253344
1.60400310705682e-05,0.020678045830253344
1.622595287078087e-05,0.020678045830253344
1.6414029711444665e-05,0.020678045830253344
1.6604286571875295e-05,0.020678045830253344
1.6796748720926532e-05,0.020678045830253344
1.6991441720346258e-05,0.02078220549694241
1.7188391428171457e-05,0.02078220549694241
1.7387624002162504e-05,0.02078220549694241
1.7589165903277326e-05,0.02078220549694241
1.7793043899185774e-05,0.02078220549694241
1.7999285067824765e-05,0.02078220549694241
1.8207916800994626e-05,0.02078220549694241
1.8418966807997107e-05,0.02078220549694241
1.86324631193156e-05,0.02078220549694241
1.8848434090337955e-05,0.02078220549694241
1.906690840512252e-05,0.02078220549694241
1.9287915080207776e-05,0.02078220549694241
1.9511483468466162e-05,0.02078220549694241
1.9737643263002554e-05,0.02078220549694241
1.9966424501097934e-05,0.02078220549694241
2.0197857568198782e-05,0.02087023721524091
2.0431973201952705e-05,0.02087023721524091
2.066880249629082e-05,0.02087023721524091
2.09083769055575e-05,0.02087023721524091
2.1150728248687946e-05,0.02087023721524091
2.1395888713434215e-05,0.02087023721524091
2.1643890860640203e-05,0.02087023721524091
2.189476762856621e-05,0.02087023721524091
2.2148552337263592e-05,0.02087023721524091
2.2405278693000182e-05,0.02087023721524091
2.266498079273693e-05,0.02087023721524091
2.2927693128656486e-05,0.02087023721524091
2.3193450592744275e-05,0.02087023721524091
2.3462288481422625e-05,0.02087023721524091
2.3734242500238664e-05,0.021042268664740273
2.4009348768606518e-05,0.021042268664740273
2.4287643824604503e-05,0.021042268664740273
2.45691646298279e-05,0.021042268664740273
2.4853948574297985e-05,0.021042268664740273
2.5142033481427965e-05,0.021042268664740273
2.543345761304648e-05,0.021042268664740273
2.5728259674479322e-05,0.021042268664740273
2.6026478819690045e-05,0.021042268664740273
2.63281546564802e-05,0.021042268664740273
2.6633327251749808e-05,0.021042268664740273
2.694203713681882e-05,0.021319131778778307
2.7254325312810276e-05,0.021319131778778307
2.7570233256095827e-05,0.021319131778778307
2.7889802923804396e-05,0.021319131778778307
2.8213076759394707e-05,0.021319131778778307
2.8540097698292373e-05,0.021319131778778307
2.8870909173592345e-05,0.021319131778778307
2.9205555121827452e-05,0.021319131778778307
2.95440799888038e-05,0.021319131778778307
2.9886528735503827e-05,0.021319131778778307
3.0232946844057763e-05,0.021319131778778307
3.0583380323784315e-05,0.021617498824003763
3.0937875717301366e-05,0.021617498824003763
3.12964801067075e-05,0.021617498824003763
3.165924111983521e-05,0.021617498824003763
3.20262069365765e-05,0.021617498824003763
3.2397426295281954e-05,0.021617498824003763
3.277294849923382e-05,0.021617498824003763
3.315282342319423e-05,0.021617498824003763
3.353710152002929e-05,0.021617498824003763
3.392583382740992e-05,0.021853370069215776
3.4319071974590426e-05,0.021853370069215776
3.4716868189265594e-05,0.021853370069215776
3.511927530450728e-05,0.021853370069215776
3.552634676578139e-05,0.021853370069215776
3.5938136638046256e-05,0.021853370069215776
3.6354699612933176e-05,0.021853370069215776
3.677609101601031e-05,0.021853370069215776
3.720236681413066e-05,0.022038169477857673
3.7633583622865324e-05,0.022038169477857673
3.806979871402284e-05,0.022038169477857673
3.8511070023255685e-05,0.022038169477857673
3.895745615775501e-05,0.022038169477857673
3.940901640403448e-05,0.022038169477857673
3.986581073580439e-05,0.022038169477857673
4.032789982193705e-05,0.022130233183253814
4.079534503452449e-05,0.022130233183253814
4.1268208457029516e-05,0.022130233183253814
4.174655289253135e-05,0.022130233183253814
4.223044187206672e-05,0.022130233183253814
4.271993966306776e-05,0.022130233183253814
4.321511127789762e-05,0.022130233183253814
4.371602248248502e-05,0.022466232108057253
4.422273980505897e-05,0.022466232108057253
4.473533054498463e-05,0.022466232108057253
4.525386278170167e-05,0.022466232108057253
4.577840538376616e-05,0.022466232108057253
4.6309028017997366e-05,0.022466232108057253
4.684580115873045e-05,0.022466232108057253
4.738879609717651e-05,0.022757207176937033
4.793808495089107e-05,0.022757207176937033
4.8493740673352334e-05,0.022757207176937033
4.9055837063650453e-05,0.022757207176937033
4.962444877628913e-05,0.022757207176937033
5.0199651331100794e-05,0.022757207176937033
5.0781521123276707e-05,0.022944022579127747
5.137013543351339e-05,0.022944022579127747
5.196557243827657e-05,0.022944022579127747
5.2567911220184194e-05,0.022944022579127747
5.3177231778509664e-05,0.022944022579127747
5.379361503980698e-05,0.023639540353470868
5.441714286865888e-05,0.023639540353470868
5.5047898078549675e-05,0.023639540353470868
5.5685964442864085e-05,0.023639540353470868
5.633142670601352e-05,0.023639540353470868
5.698437059469136e-05,0.023639540353470868
5.764488282925873e-05,0.0237208520932733
5.8313051135262185e-05,0.0237208520932733
5.8988964255084936e-05,0.0237208520932733
5.9672711959733106e-05,0.0237208520932733
6.0364385060758635e-05,0.0237208520932733
6.106407542232036e-05,0.02392513943955379
6.177187597338488e-05,0.02392513943955379
6.248788072006888e-05,0.02392513943955379
6.321218475812448e-05,0.02392513943955379
6.394488428556937e-05,0.024275922317048584
6.468607661546321e-05,0.024275922317048584
6.543586018883229e-05,0.024275922317048584
6.619433458774387e-05,0.024275922317048584
6.696160054853215e-05,0.024275922317048584
6.773775997517745e-05,0.02431221020092736
6.852291595284057e-05,0.02431221020092736
6.9317172761554e-05,0.02431221020092736
7.012063589007177e-05,0.02431221020092736
7.09334120498799e-05,0.02460654525905517
7.17556091893692e-05,0.02460654525905517
7.258733650817246e-05,0.02460654525905517
7.342870447166758e-05,0.02460654525905517
7.42798248256491e-05,0.024933136213964112
7.514081061116962e-05,0.024933136213964112
7.601177617955322e-05,0.024933136213964112
7.689283720758305e-05,0.024933136213964112
7.778411071286482e-05,0.025002351992473627
7.868571506936843e-05,0.025002351992473627
7.959777002314978e-05,0.025002351992473627
8.05203967082547e-05,0.025002351992473627
8.145371766280736e-05,0.02514279954304146
8.239785684528512e-05,0.02514279954304146
8.335293965098187e-05,0.02514279954304146
8.43190929286625e-05,0.02523015926349036
8.529644499741017e-05,0.02523015926349036
8.628512566366886e-05,0.02523015926349036
8.728526623848371e-05,0.02523015926349036
8.829699955494083e-05,0.02532087897318729
8.932045998580959e-05,0.02532087897318729
9.03557834613892e-05,0.02532087897318729
9.140310748756223e-05,0.025467374504401584
9.246257116405733e-05,0.025467374504401584
9.353431520292377e-05,0.025467374504401584
9.461848194721992e-05,0.02557086217324105
9.571521538991856e-05,0.02557086217324105
9.682466119303115e-05,0.02557086217324105
9.794696670695385e-05,0.02567838182917815
9.908228099003788e-05,0.02567838182917815
0.00010023075482838654,0.02567838182917815
0.00010139254075588153,0.025884013171157856
0.00010256779307444219,0.025884013171157856
0.00010375666787451859,0.025884013171157856
0.00010495932305582277,0.02594449297762247
0.00010617591834830001,0.02594449297762247
0.00010740661533334334,0.02594449297762247
0.00010865157746525384,0.026085612526039914
0.00010991097009294972,0.026085612526039914
0.0001111849604819271,0.02620321214972112
0.00011247371783647519,0.02620321214972112
0.00011377741332214914,0.02620321214972112
0.00011509622008850323,0.026267051945433773
0.00011643031329208767,0.026267051945433773
0.00011777987011971193,0.02642967542503864
0.0001191450698119776,0.02642967542503864
0.00012052609368708426,0.02642967542503864
0.00012192312516491107,0.02660237887238761
0.0001233363497913776,0.02660237887238761
0.00012476595526308696,0.02665143471540891
0.00012621213145225474,0.02665143471540891
0.00012767507043192657,0.02665143471540891
0.0001291549665014884,0.026719306498219207
0.00013065201621247213,0.026719306498219207
0.00013216641839466052,0.026808010214367316
0.00013369837418249466,0.026808010214367316
0.00013524808704178755,0.02688058598212486
0.0001368157627967472,0.02688058598212486
0.00013840160965731315,0.026917545863853237
0.00014000583824680976,0.026917545863853237
0.00014162866162991988,0.026986089644513135
0.0001432702953409831,0.026986089644513135
0.00014493095741262166,0.02715610510046368
0.00014661086840469845,0.02715610510046368
0.00014831025143361044,0.02723405685101808
0.00015002933220192182,0.02723405685101808
0.00015176833902834055,0.027306632618775622
0.00015352750287804228,0.027306632618775622
0.000155307057393346,0.027343592500504
0.00015710723892474503,0.027343592500504
0.00015892828656229778,0.027423560244607216
0.00016077044216738237,0.027423560244607216
0.00016263395040481922,0.027499496001612795
0.00016451905877536624,0.027499496001612795
0.00016642601764859036,0.027599623681204215
0.00016835508029612023,0.027666151468315296
0.00017030650292528443,0.027666151468315296
0.0001722805447131394,0.02776157516295948
0.00017427746784089192,0.02776157516295948
0.00017629753752872057,0.027848262885558767
0.0001783410220710008,0.02787581479739265
0.00018040819287193827,0.02787581479739265
0.00018249932448161524,0.027943686580202944
0.00018461469463245476,0.027943686580202944
0.0001867545842761076,0.028006182380216384
0.00018891927762076664,0.028059942208184935
0.00019110906216891378,0.028059942208184935
0.0001933242287555045,0.02814730192863383
0.00019556507158659492,0.028217861702842552
0.00019783188827841644,0.028217861702842552
0.0002001249798969037,0.02827834150930717
0.00020244465099768038,0.02837040521470331
0.00020479120966650856,0.02837040521470331
0.0002071649675602069,0.028461124924400245
0.0002095662399480433,0.02848800483838452
0.0002119953457536071,0.028598884483569655
0.00021445260759716674,0.028598884483569655
0.00021693835183851843,0.028625092399704323
0.00021945290862033137,0.02870035615886029
0.0002219966119119955,0.028793763859955645
0.0002245697995539774,0.028793763859955645
0.0002271728133026905,0.028875075599758084
0.0002298059988758851,0.028965123311605407
0.0002324697059985648,0.02902493112022041
0.00023516428844943486,0.02902493112022041
0.00023789010410788932,0.02911497883206774
0.00024064751500154242,0.029125058799811844
0.00024343688735431105,0.029258114374034007
0.00024625859163505465,0.029330018143941938
0.00024911300260677886,0.029393185941804983
0.0002520004993764092,0.02944627377192393
0.0002549214654451423,0.02944627377192393
0.0002578762887593801,0.02949734560849405
0.0002608653617622548,0.029543713460116926
0.00026388908144575103,0.029605537262280757
0.0002669478494034321,0.029702976950473758
0.00027004207188377727,0.029733216853706067
0.0002731721598441376,0.029765472750487198
0.000276338529005317,0.02983536052684631
0.00027954159990678566,0.029901888313957393
0.0002827817979625341,0.029999328002150393
0.0002860595535175742,0.03006518379141187
0.000289375301905095,0.030112895638733962
0.0002927294835042816,0.030172031449499363
0.00029612254379880347,0.03023721524091123
0.00029955493343598134,0.030276863114038037
0.0003030271082866396,0.030304415025871924
0.0003065395295056527,0.03032054297426249
0.00031009266359319264,0.03039446273771924
0.00031368698245668765,0.03044150258719172
0.00031732296347349763,0.030520798333445332
0.00032100108955431715,0.030548350245279215
0.00032472184920731285,0.030627645991532827
0.00032848573660300434,0.030660573886163563
0.0003322932516398972,0.030702909750688796
0.0003361449000108765,0.030819165378670788
0.0003400411932703706,0.030865533230293663
0.00034398264890229247,0.030912573079766144
0.00034796979038876914,0.03095423694644177
0.0003520031472796679,0.03098044486257644
0.0003560832552629278,0.031059740608830055
0.000360210656235707,0.031126268395941133
0.00036438589837635443,0.031155164303474224
0.0003686095362172158,0.03117330824541361
0.00037288213071828336,0.031194812176601038
0.00037720424934169976,0.03130837981318459
0.00038157646612712486,0.03135676365835629
0.00038599936176797673,0.03139237954438546
0.00039047352368855597,0.03147772327128553
0.0003949995461220643,0.03151266715946509
0.000399578030189527,0.03154761104764465
0.00040420958397963103,0.03161817082185337
0.0004088948226294864,0.031659162690679386
0.00041363436840632776,0.03173106646058733
0.00041842885079015847,0.03178617028425509
0.0004232789065573553,0.03183321013372757
0.00042818517986524155,0.03189704992944022
0.0004331483223376403,0.031939385793965464
0.00043816899315141946,0.03199112962838519
0.00044324785912404005,0.03201733754451986
0.00044838559480211905,0.03204421745850413
0.0004535828825510191,0.032062361400443516
0.00045884041264547613,0.032093945299375044
0.0004641588833612782,0.032190809063144935
0.0004695390010680063,0.03220818493380821
0.0004749814803228505,0.03225724077682951
0.0004804870439655134,0.032307640615550026
0.0004860564232142139,0.032331832538135874
0.0004916903577628031,0.03238357637255561
0.0004973895958790067,0.032460856125260396
0.0005031548945038057,0.03254552785431087
0.0005089870193519685,0.032587863718836096
0.0005148867450137498,0.03266111148444325
0.0005208548550577665,0.032709495329614945
0.0005268921421350677,0.03274511121564411
0.0005329994080844093,0.032806935017807945
0.0005391774640387505,0.03285061487803239
0.0005454271305329836,0.03294200658557893
0.0005517492376129129,0.03297560647805927
0.0005581446249454966,0.03309656609098851
0.0005646141419303673,0.03315570190175391
0.0005711586478126435,0.03316846986089644
0.0005777790117970507,0.03319669377057993
0.0005844761131633638,0.03326120556414219
0.0005912508413831881,0.03329211746522411
0.0005981040962380944,0.033364693232981656
0.0006050367879391225,0.0334278610308447
0.0006120498372476703,0.03347086889321954
0.0006191441755977848,0.03350514078354949
0.0006263207452198692,0.03352798871043612
0.0006335804992658254,0.03358645252335192
0.0006409244019356456,0.03364155634701969
0.0006483534286054727,0.03371883609972448
0.0006558685659571436,0.03375646797930247
0.0006634708121092351,0.0338182917814663
0.0006711611767496287,0.033893555540622275
0.0006789406812696112,0.03393051542235065
0.0006868103588995307,0.03396209932128218
0.000694771254846024,0.03399032323096566
0.0007028244264308353,0.034070290975068876
0.0007109709432312439,0.034129426785834284
0.0007192118872221193,0.03419797056649419
0.0007275483529196233,0.034226866474027284
0.0007359814475265771,0.03427525031919898
0.0007445122910795143,0.03430817821382971
0.0007531420165974376,0.034351858074054165
0.0007618717702322999,0.03438747396008333
0.0007707027114212304,0.03443518580740541
0.0007796360130405236,0.0344533297493448
0.0007886728615614156,0.03452590551710234
0.0007978144572076629,0.03459780928701028
0.0008070620141149507,0.034633425173039446
0.0008164167604921472,0.03467374504401586
0.0008258799387844272,0.03473153685908205
0.0008354528058382871,0.03479403265909549
0.0008451366330684721,0.03490020831933338
0.0008549327066268384,0.03495531214300114
0.0008648423275731727,0.03501511995161616
0.0008748668120479914,0.035060815805389424
0.0008850074914473438,0.035118607620455614
0.00089526571259964,0.03516900745917613
0.0009056428379445294,0.035217391304347825
0.0009161402457138521,0.03528660708285734
0.0009267593301146883,0.035344398897923526
0.0009375015015145289,0.035406222700087364
0.0009483681866285928,0.0354593105302063
0.0009593608287093146,0.03551710234527249
0.0009704808877380307,0.03554398225925677
0.0009817298406188842,0.035592366104428466
0.00099310918137498,0.03563671796250252
0.0010046204213468132,0.035690477790471076
0.001016265089392995,0.03573348565284591
0.0010280447320933097,0.03579060547006249
0.0010399609139541202,0.03582823734964048
0.0010520152176161591,0.03588199717760903
0.0010642092440647246,0.03591425307439017
0.001076544612842316,0.03597204488945636
0.0010890229622637305,0.03600497278408709
0.001101645949633657,0.03606746858410053
0.001114415251466788,0.03611786842282105
0.0011273325637104871,0.03615281231100061
0.0011403996019700331,0.0362200120959613
0.0011536181017364785,0.03626234796048653
0.0011669898186171474,0.03634433169813857
0.0011805165285688054,0.036398091526107124
0.0011942000281335325,0.036465963308917416
0.0012080421346773289,0.036517707143337144
0.0012220446866314887,0.036579530945500975
0.0012362095437367692,0.036649365421952115
0.0012505385872903913,0.036705866541227074
0.0012650337203959038,0.03677978630468383
0.0012796968682159415,0.03683892211544924
0.001294529978227916,0.03688999395201935
0.0013095350204826678,0.036973321685370604
0.0013247139878661174,0.037050601438075405
0.0013400688963639508,0.03709226530475103
0.001355601785329369,0.03715207311336603
0.0013713147177539455,0.03721725690477791
0.001387209780541621,0.0372555607822055
0.001403289084785873,0.03734426449835361
0.0014195547660501016,0.03740272831126941
0.0014360089846512606,0.037471272091929304
0.0014526539259467812,0.037538471876889995
0.0014694918006248172,0.03761171964249714
0.0014865248449978572,0.03768295141455548
0.0015037553212997384,0.037731335259727175
0.001521185517986105,0.037783751091996505
0.0015388177500383464,0.03783549492641623
0.001556654359271062,0.03789664673073047
0.0015746977146430866,0.0379497345608494
0.001592950212572123,0.03805120623614004
0.0016114142772530198,0.038123782003897586
0.0016300923609797412,0.038195013775955924
0.0016489869444710648,0.038253477588871716
0.001668100537200059,0.03832403736308044
0.0016874356777273757,0.03841139708352933
0.001706994934038408,0.03850211679322626
0.001726780903884356,0.03854714064914992
0.0017467962151272458,0.038587460520126335
0.0017670435260889468,0.03863853235669646
0.0017875255259042354,0.03872790807069417
0.0018082449348779518,0.03878704388145958
0.0018292045048462937,0.03884349170082656
0.0018504070195423021,0.03891405147503528
0.0018718552949655793,0.03897654727504872
0.0018935521797562953,0.03906457899334722
0.0019155005555735278,0.03916201868154021
0.0019377033374779887,0.03922249848800484
0.0019601634743191855,0.03928096230092064
0.001982883949127071,0.03935824205362543
0.002005867779508234,0.03943216181708219
0.002029118018046678,0.03949532961494523
0.002052637752709252,0.03956185740205631
0.0020764301072557748,0.0396485451246556
0.0021004982416539153,0.03972044889456354
0.0021248453524988827,0.039760096767690344
0.0021494746734379805,0.039827296552651034
0.00217438947560008,0.03990121631610779
0.0021995930680300748,0.03997177609031651
0.0022250887981283695,0.040045695853773274
0.002250880052095462,0.0400873597204489
0.00227697025538168,0.04016127948390565
0.0023033628731421313,0.04021302331832538
0.002330061410696925,0.040282911094684494
0.002357069413996728,0.04034675089039715
0.0023843904700937206,0.040410590686109804
0.002412028207618007,0.040486526443115387
0.00243998629725955,0.040547006249580006
0.0024682684522556926,0.04063974195282575
0.0024968784288843266,0.040696861770042336
0.0025258200269627847,0.040751293595860494
0.002555097090352507,0.04083058934211411
0.0025847135074695635,0.04092668503460788
0.002614673211801092,0.041005980780861505
0.00264498018242772,0.041067804583025336
0.002675638444552045,0.04113366037228681
0.0027066520700332413,0.04120220415294671
0.0027380251779278576,0.041255963980915265
0.0027697619350368907,0.04132249176802634
0.002801866556459195,0.04139506753578388
0.002834343306151309,0.04147167529063907
0.0028671964974937695,0.04154425105839662
0.0029004304938639917,0.04163564276594315
0.002934049709215787,0.041688730596062096
0.0029680586086656023,0.041802970230495264
0.003002461709085549,0.04187823398965124
0.0030372635797033115,0.04197836166924266
0.0030724688427090033,0.04205832941334588
0.003108082173869064,0.0421678650628318
0.0031441083031472647,0.04225522478328069
0.00318055201533292,0.042341912505879986
0.0032174181506763717,0.042432632215576915
0.003254711605531848,0.04250386398763524
0.003292437333007769,0.042585175727437675
0.0033306003436245884,0.04267051945433774
0.003369205705980267,0.042736375243599224
0.003408258547423452,0.04279752704791344
0.0034477640547344642,0.042895638733956055
0.0034877274748141775,0.04298434245010416
0.003528154115380883,0.04305423022646328
0.0035690493456752297,0.04316510987164841
0.0036104185971733375,0.04325582958134534
0.0036522673643081755,0.04333714132114778
0.0036946012051993025,0.04343323701364156
0.003737425742391064,0.04352194072978967
0.0037807466635993493,0.04359854848464485
0.0038245697224669993,0.04367515623950004
0.0038689007393279753,0.04378065990188832
0.003913745601980384,0.04386129964384113
0.0039591102664684585,0.04395269135138767
0.004005000757873611,0.04407365096431691
0.004051423171114647,0.044149586721322485
0.0040983836717572615,0.044240978428869024
0.004145888496832911,0.04432497816006989
0.004193943955667186,0.04444862576439755
0.004242556430717777,0.04453531348699684
0.004291732378422158,0.04462603319669377
0.004341478330055092,0.0447167529063907
0.004391800892596086,0.04480680061823802
0.004442706749606883,0.04493246421611451
0.004494202662119142,0.04503527988710436
0.0045462954695324,0.04514145554734225
0.004598992090522438,0.045232175257039174
0.004652299523960189,0.04535380686781802
0.004706224849841282,0.04545527854310866
0.004760775230226368,0.045542638263557554
0.00481595791019235,0.04563604596465291
0.004871780218794631,0.045732141657146695
0.004928249570040513,0.04583697332168537
0.004985373463873894,0.045914925072239765
0.005043159487171359,0.04602446072172569
0.005101615314749833,0.04612996438411397
0.005160748710385908,0.04624286002284793
0.005220567527846975,0.04637053961427324
0.005281079711934331,0.04646596330891741
0.005342293299538352,0.04658289093474901
0.005404216420705915,0.046699146562731
0.00546685729972018,0.04679389825952557
0.0055302242561929005,0.04688999395201936
0.005594325706169377,0.04701364155634702
0.005659170163246243,0.047129897184329014
0.005724766239702178,0.0472663127477992
0.005791122647641758,0.04737988038438277
0.005858248200152536,0.04751159196290572
0.005926151812475552,0.04762583159733889
0.005994842503189409,0.047763591156508294
0.006064329395408062,0.04788791075868558
0.006134621717992506,0.04803642228344869
0.0062057288067765,0.04815939788992676
0.0062776601058065,0.04829514145554734
0.006350425168595962,0.048393253141589945
0.00642403365939419,0.048520932733015255
0.006498495354469888,0.04864726832874135
0.006573820143409586,0.0487789799072643
0.006650018030431118,0.04891405147503528
0.006727099135712337,0.049040387070761374
0.006805073696735206,0.04921712250520799
0.0068839520696454964,0.04937638599556481
0.006963744730628222,0.049510785565486194
0.007044462277299037,0.04968617700423358
0.007126115430111745,0.04981049660641086
0.007208715033782135,0.04995968012902359
0.007292272058728313,0.050129023587124524
0.007376797602527731,0.050282239096834894
0.007462302891391108,0.050416638666756275
0.007548799281653432,0.05056313419797056
0.007636298261282241,0.05072105369262818
0.0077248114514034,0.05089510113567637
0.007814350607844541,0.05104025267119146
0.00790492762269642,0.051200860157247494
0.007996554525892346,0.05136549963040119
0.008089243486805939,0.05155567502183993
0.008183006815867389,0.05169276258315973
0.008277856966198472,0.05184329010147167
0.00837380653526649,0.05202607351656474
0.008470868266557402,0.052192728983267246
0.008569055051268348,0.0523425845037296
0.008668379930019773,0.05253074390161951
0.008768856094587427,0.05271016732746455
0.008870496889654403,0.05287077481352061
0.00897331581458352,0.053058262213560914
0.009077326525210223,0.053243061622202804
0.009182542835656282,0.053431221020092734
0.009288978720164497,0.05366440427390632
0.009396648314954691,0.05391035548686244
0.009505565920101192,0.05413278677508232
0.009615746001432095,0.054365298031046304
0.009727203192450537,0.05458100934077011
0.009839952296278227,0.05483099254082387
0.009954008287621519,0.05506350379678785
0.010069386314760271,0.05528257509575969
0.010186101701559752,0.055513070358174856
0.010304169949505875,0.05576708554532626
0.01042360673976401,0.055980780861501246
0.010544427935261684,0.05622068409381089
0.010666649582795389,0.056437739399233924
0.010790287915161836,0.056687722599287685
0.01091535935331391,0.056877897990726435
0.011041880508541602,0.05715207311336603
0.011169868184678225,0.057381224380081974
0.011299339380332217,0.0575969356898058
0.011430311291144786,0.05786371883609973
0.011562801312073753,0.05812512599959681
0.011696827039703846,0.058375781197500164
0.01183240627458378,0.058656004300786234
0.011969557023590427,0.058975203279349506
0.012108297502320394,0.05924534641489147
0.012248646137509308,0.0595121295611854
0.012390621569479156,0.05979168066662186
0.012534242654613994,0.0600584638129158
0.01267952846786434,0.06034540689469794
0.012826498305280598,0.06066326187756199
0.012975171686575868,0.06095020495934413
0.013125568357718427,0.06124319602177273
0.013277708293554291,0.06152946710570526
0.013431611700460153,0.06182111417243465
0.013587299019027091,0.06211612122841207
0.013744790926775366,0.06242994422417849
0.013904108340900697,0.06271151132316377
0.014065272421052363,0.063027350312479
0.014228304572143519,0.0633505812781399
0.014393226447194065,0.0636429003427189
0.014560059950206485,0.06402526711914522
0.014728827239075018,0.06433841811706202
0.014899550728528537,0.0647066729386466
0.015072253093107555,0.06501713594516498
0.01524695727017573,0.06537262280760701
0.015423686462966274,0.06573415765069553
0.01560246414366368,0.0660842685303407
0.015783314056521166,0.06642564343794101
0.01596626022101425,0.06677978630468383
0.01615132693503091,0.0671776090316511
0.01633853877809862,0.06758551172636247
0.016527920614648955,0.0679497345608494
0.0167194975973199,0.06832336536523084
0.016913295170296487,0.06871446811370203
0.01710933907269015,0.06910691485787245
0.01730765534195726,0.06950137759559169
0.01750827031735725,0.069902560311807
0.017711210643450888,0.0703319669377058
0.017916503273639015,0.07075734157650695
0.018124175473742375,0.07118607620455614
0.018334254825622908,0.07162825078959748
0.018546769230846995,0.0720206975337679
0.018761746914391215,0.07248034406289901
0.018979216428391014,0.07290639069954977
0.019199206655932846,0.07335259727168872
0.019421746814890263,0.07383374773200727
0.019646866461804465,0.07432430616222029
0.01987459549580984,0.07482628855587661
0.02010496416260499,0.0752839190914589
0.02033800305846982,0.0757711175324239
0.020573743134329137,0.07629460385726766
0.02081221569986339,0.07679255426382636
0.021053452427667062,0.07723271285531887
0.02129748535745521,0.0777535111887642
0.021544346900318843,0.0782521335931725
0.02179406984302956,0.0787702439352194
0.0220466873523941,0.07924601841274108
0.022302232979659387,0.07977488072038169
0.022560740664968614,0.08033935891405147
0.022822244741868985,0.08096028492708823
0.023086779941871697,0.08149049123042805
0.023354381399064792,0.08215509710368926
0.023625084654779475,0.08270075935757007
0.023898925662310503,0.08329883744372017
0.024175940791691306,0.08395134735568846
0.024456166834524465,0.08458638532356696
0.024739641008868142,0.0852247832806935
0.025026400964179192,0.08592097305288623
0.025316484786313556,0.08661716282507896
0.025609931002584595,0.08727437672199449
0.025906778586880088,0.08788589476513675
0.026207066964838526,0.08854646865130031
0.02651083601908539,0.08923661044284659
0.026818126094530156,0.08986963241717626
0.02712897800372467,0.09059337410120287
0.027443433032283655,0.09135877965190511
0.02776153294436801,0.09203816947785767
0.028083319988231725,0.09273167125865198
0.028408836901833042,0.09358242053625429
0.028738126918510663,0.09442644983536053
0.029071233772725785,0.09528795107855655
0.029408201705870638,0.09599287682279416
0.029749075472144403,0.09678247429608225
0.030093900344497212,0.09765943148981923
0.03044272212064303,0.09845440494590418
0.030795587129142266,0.0993071702170553
0.03115254223555488,0.10013708756131981
0.03151363484866479,0.10094146898729923
0.031878912926776456,0.10179557825414957
0.03224842498408442,0.1025764397553928
0.0326222200971167,0.10352261272763927
0.03300034791125285,0.10440696189772192
0.03338285864731761,0.105293999059203
0.033769803108250916,0.10613265237551242
0.03416123268585528,0.1069719776896714
0.034557199367621395,0.10785162287480679
0.03495775574363275,0.10876486795242254
0.035362955013550426,0.10964585713325717
0.03577285099367873,0.11059807808615012
0.0361874981241128,0.11143807539815873
0.03660695147596903,0.11230965660909886
0.03703126675869927,0.11320811773402326
0.03746050032748993,0.11404744304818223
0.037894709190746674,0.11508030374302802
0.03833395101766601,0.11600161279483905
0.03877828414589457,0.1169034339090115
0.03922776758927719,0.11787379880384383
0.03968246104569482,0.11883273973523285
0.040142424904993215,0.1197547207848935
0.040607720257003654,0.12067132585175729
0.041078408899656464,0.12161615482830457
0.04155455334718875,0.12259122370808413
0.04203621683844714,0.12354142866742826
0.04252346334528682,0.12447752167193064
0.04301635758106795,0.12542436664202677
0.0435149650092505,0.1264471473691284
0.044019351852088745,0.1274517841542907
0.044529585099426554,0.12844163698676164
0.04504573251759458,0.12936227404072306
0.04556786265841064,0.1304011827162153
0.046096044868284336,0.13139170754653587
0.04663034929742731,0.13242927222632886
0.04717084690917017,0.13342181305019823
0.047717609489387455,0.1344150258719172
0.04827070965603183,0.13536388683556214
0.0488302208687788,0.13638868355621264
0.0493962174387832,0.1374322962166521
0.04996877453854884,0.13844970096095693
0.0505479682119124,0.13951145756333577
0.05113387538414326,0.14058463812915797
0.05172657387216019,0.14163900275519117
0.05232614239486662,0.14269874336402122
0.052932660583605615,0.1437208520932733
0.05354620899273607,0.14482024057523016
0.05416686911033152,0.14593508500772795
0.05479472336900287,0.14707076137356362
0.05542985515684669,0.14817888582756536
0.05607234882852033,0.14935958604932464
0.05672228971644543,0.15047174249042403
0.05737976414214134,0.15153484308850212
0.05804485942768978,0.1526792554263826
0.05871766390733255,0.1538263557556616
0.05939826693920356,0.15500503998387205
0.060086758917196864,0.1561810362206841
0.0607832312829723,0.15732746455211344
0.06148777653810023,0.158437604999664
0.062200488256347115,0.15966064108594852
0.06292146109610344,0.16088434917008265
0.06365079081295572,0.16209327330152543
0.06438857427240419,0.16334318930179423
0.06513490946272803,0.16455883341173308
0.0658898955079995,0.16574154962704118
0.06665363268124913,0.16694039379073988
0.06742622241778341,0.16817552583831732
0.06820776732865685,0.16930246623210807
0.06899837121430018,0.17050332638935556
0.0697981390783066,0.17182044217458503
0.07060717714137772,0.17305960620926014
0.07142559285543126,0.17437201800954236
0.07225349491787214,0.17560715005711983
0.07309099328602911,0.1768933539412674
0.07393819919175866,0.17820374974800082
0.07479522515621821,0.1795208655332303
0.07566218500481055,0.18090316510987164
0.07653919388230147,0.18229823264565553
0.0774263682681127,0.18360325246959208
0.07832382599179197,0.18493784019891135
0.07923168624866253,0.18636247564007796
0.08015006961565405,0.18783415093071704
0.08107909806731686,0.18920704253746387
0.08201889499202203,0.19059203010550366
0.08296958520834907,0.19199112962838522
0.08393129498166364,0.1934540689469794
0.08490415204088747,0.1948296485451247
0.0858882855954625,0.19631341979705666
0.08688382635251184,0.19771722330488545
0.08789090653419954,0.19919293058262214
0.08890965989529158,0.20071769370338016
0.08994022174092044,0.20222834486929644
0.09098272894455559,0.20368389221154493
0.09203731996618221,0.20519655937101003
0.09310413487069075,0.20670653853907667
0.09418331534647952,0.20830589342114103
0.0952750047242729,0.2098346885289967
0.09637934799615785,0.21142329144546737
0.09749649183484087,0.21301727034473492
0.0986265846131282,0.21468113702036154
0.09976977642363201,0.21637860358846855
0.10092621909870483,0.2180162623479605
0.10209606623060476,0.21964249714400913
0.10327947319189525,0.2213204757744775
0.10447659715608053,0.22307237416840264
0.10568759711848051,0.22473355285263086
0.10691263391734772,0.22646193132181977
0.10815187025522892,0.22827296552651033
0.10940547072057435,0.23004367986022448
0.11067360180959745,0.23189234594449298
0.11195643194838795,0.23359787648679525
0.11325413151528127,0.23540756669578658
0.11456687286348727,0.23729184866608427
0.11589483034398118,0.23916000268799137
0.11723818032865997,0.2410059807808615
0.11859710123376706,0.24291579866944427
0.11997177354358855,0.244806800618238
0.12136237983442417,0.246781130300383
0.12276910479883604,0.24872790807069417
0.12419213527017846,0.2506451179356226
0.12563166024741215,0.25262616759626366
0.12708787092020596,0.25454740944828974
0.12856096069432965,0.2566500907197097
0.130051125217341,0.25869296418251464
0.13155856240457053,0.2606283179893824
0.1330834724654076,0.26278610308447015
0.1346260579298911,0.26488945635373967
0.13618652367560827,0.2669854176466635
0.1377650769549055,0.2691102748471205
0.13936192742241435,0.271304347826087
0.14097728716289676,0.27348699684161015
0.142611370719413,0.27575162959478533
0.14426439512181588,0.2779967744103219
0.14593657991557576,0.28026745514414353
0.1476281471909391,0.28256165580270143
0.14933932161242533,0.2849412001881594
0.15107033044866555,0.2873187285800685
0.15282140360258709,0.28965526510315165
0.15459277364194784,0.2921557691015389
0.15638467583022478,0.29464417713863317
0.15819734815786016,0.2972186009004771
0.16003103137387018,0.29969692896982725
0.16188596901781993,0.3022007929574625
0.1637624074521689,0.30478260869565216
0.16566059589499152,0.3073832403736308
0.16758078645307686,0.31003427189033
0.16952323415541215,0.3126543915059472
0.1714881969870541,0.31531617498824005
0.17347593592339325,0.31800416638666756
0.1754867149648152,0.32076271755930386
0.1775208011717636,0.3234520529534305
0.1795784647002097,0.32633357973254484
0.18165997883753285,0.32920905853101273
0.18376562003881725,0.33214367314024595
0.18589566796356882,0.335136751562395
0.18805040551285834,0.3380592702103353
0.1902301188668946,0.3409172770647134
0.19243509752303323,0.3440245951212956
0.19466563433422632,0.34702842550903834
0.19692202554791735,0.35004972784087096
0.19920457084538712,0.3530844701296956
0.20151357338155584,0.3560936765002352
0.20384933982524642,0.3592460184127411
0.20621218039991446,0.3624286002284792
0.2086024089248505,0.3656898057926215
0.21102034285685967,0.36882265976748874
0.21346630333242453,0.3721275451918554
0.21594061521035676,0.375485518446341
0.21844360711494284,0.37878099590081316
0.22097561147959033,0.38215644109938846
0.22353696459097966,0.3854653585108528
0.22612800663372795,0.3889375713997715
0.2287490817355704,0.3924729520865533
0.2314005380130654,0.3959562046391026
0.23408272761782944,0.3995665613870036
0.23679600678330787,0.40307103017270346
0.23954073587208793,0.40661111484443246
0.24231727942376008,0.410276863114038
0.24512600620333397,0.4138592836502923
0.24796728925021602,0.4175035279887105
0.2508415059277541,0.42118070022175924
0.2537490379733572,0.4249546401451515
0.2566902715491952,0.42865734829648544
0.25966559729348726,0.4325905517102345
0.26267541037238384,0.43637457160137083
0.26572011053245065,0.4403178549828641
0.26880010215376077,0.44417243464820916
0.2719157943036019,0.4480633021974329
0.2750676007908067,0.45209461729722467
0.2782559402207126,0.45614004435185806
0.28148123605075814,0.4601256635978765
0.28474391664672477,0.464263154357906
0.28804441533962977,0.46846986089644516
0.2913831704832789,0.4728109670049056
0.2947606255124859,0.47707882534775886
0.29817722900196736,0.4813433237013641
0.30163343472591975,0.48559975808077416
0.30512970171828707,0.48974262482360065
0.30866649433372745,0.4940252671191452
0.3122442823092858,0.49839997312008605
0.3158635408267819,0.5029467105705262
0.31952475057592133,0.5074900880317184
0.32322839781813806,0.5120811773402326
0.3269749744511768,0.5166440427390633
0.33076497807442423,0.5211827162153082
0.3345989120549975,0.5258457092937303
0.3384772855945983,0.5306451179356226
0.34240061379714254,0.5353517908742691
0.34636941773717345,0.5400215039311874
0.3503842245290676,0.5448007526375915
0.3544455673970435,0.5496021772730327
0.3585539857459817,0.5546072172569049
0.36271002523306484,0.5594106578858947
0.3669142378402494,0.5644062898998723
0.3711671819475767,0.5693972179289026
0.37546942240733366,0.5742745783213493
0.37982153061907364,0.5793387541159869
0.3842240846055061,0.5844620657213897
0.38867766908926676,0.589524897520328
0.393182875570577,0.5946515691149787
0.39774030240580366,0.599729856864458
0.40235055488692933,0.6049902560311806
0.4070142453219439,0.6101135676365834
0.4117319931161679,0.6151387675559439
0.4165044248545185,0.6204892144345138
0.42133217438472886,0.6256407499496002
0.4262158829015325,0.6307223976883274
0.43115619903182284,0.6362536119884417
0.43615377892080054,0.6417068745380015
0.441209286319119,0.6471527451112156
0.4463233926710397,0.6525220079295746
0.4514967772036102,0.6581325179759425
0.4567301270168747,0.663788051878234
0.4620241371751313,0.6694926416235468
0.46737951079924633,0.6750796317451785
0.47279695916003905,0.6806652778711108
0.4782772017727485,0.6863322357368455
0.4838209664925957,0.6918264901552315
0.48942898961145315,0.6974793360661246
0.49510201595563513,0.7031086620522814
0.5008407989848213,0.7089268194341777
0.5066461008921268,0.714750352798871
0.5125186927053332,0.720622270008736
0.5184593543892912,0.7265439150594719
0.5244688749495119,0.7323029366306029
0.5305480525369574,0.7381546939049796
0.5366976945540476,0.744056179020227
0.5429186177618943,0.7498608964451314
0.5492116483887789,0.7558900611518042
0.5555776222398878,0.7620341374907601
0.5620173848083188,0.7680733821651771
0.5685317913873753,0.7742093945299375
0.5751217071841613,0.7803622068409382
0.5817880074344935,0.786309387809959
0.5885315775191451,0.792533431893018
0.595353313081437,0.798647940326591
0.6022541201461928,0.8048014246354411
0.6092349152400711,0.8110214367314026
0.6162966255132942,0.8171883609972449
0.6234401888627864,0.8233593172501849
0.6306665540567405,0.8296162892278746
0.6379766808606282,0.8357449096162892
0.6453715401646701,0.8420475774477522
0.6528521141127848,0.8484772528727907
0.6604193962330305,0.8549076002956791
0.6680743915695615,0.8610590686109804
0.675818116816111,0.8675001679994624
0.6836516004510238,0.8740763389557153
0.6915758828738525,0.8803682548215844
0.6995920165435374,0.8866601706874538
0.707701066118189,0.8930468382501177
0.7159041085964888,0.8993770579934143
0.7242022334607315,0.9057583495732814
0.732596542821523,0.9120657213896916
0.741088151564157,0.918374437201801
0.7496781874966877,0.9245561454203347
0.7583677914997191,0.9309045091055708
0.7671581176779302,0.9371184732208857
0.7760503335133571,0.9430932061017405
0.7850456200204509,0.9490988508836772
0.794145171902934,0.9550211679322628
0.8033501977124734,0.9608211813722196
0.8126619200091946,0.9663087158121094
0.822081575524054,0.9714925072239768
0.8316104153230961,0.9761299643841139
0.8412497049736118,0.9800907197096969
0.8510007247122247,0.9837101001276796
0.8608647696149244,0.9869625697197769
0.8708431497690724,0.9897768967139304
0.880937190447399,0.9923526644714737
0.8911482322840202,0.9943222901686715
0.9014776314524917,0.9958907331496538
0.9119267598459299,0.9971379611585242
0.9224970052592174,0.9981123580404543
0.9331897715733238,0.9988985955244942
0.9440064789417604,0.9995470734493649
0.9549485639791966,0.9999186882601976
0.9660174799522646,0.9999865600430079
0.9772146969725725,0.9999932800215039
0.9885417021919574,0.999996640010752
1.0,1.0


==> data/EEG/LiRA/LSTM-online/total/roc_TrendLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.01908742692023386
1.0233165783302449e-05,0.01908742692023386
1.0351779556301762e-05,0.01908742692023386
1.0471768194855202e-05,0.01908742692023386
1.05931476351837e-05,0.01908742692023386
1.0715933998226711e-05,0.01908742692023386
1.084014359178331e-05,0.01908742692023386
1.09657929126781e-05,0.01908742692023386
1.1092898648952227e-05,0.01908742692023386
1.1221477682079803e-05,0.01908742692023386
1.1351547089209991e-05,0.01908742692023386
1.148312414543511e-05,0.01908742692023386
1.1616226326085018e-05,0.01908742692023386
1.1750871309048075e-05,0.01908742692023386
1.1887076977119033e-05,0.01908742692023386
1.2024861420374123e-05,0.01908742692023386
1.216424293857368e-05,0.01908742692023386
1.2305240043592616e-05,0.01908742692023386
1.244787146187906e-05,0.01908742692023386
1.259215613694151e-05,0.01908742692023386
1.2738113231864785e-05,0.01908742692023386
1.288576213185518e-05,0.01908742692023386
1.3035122446815089e-05,0.01908742692023386
1.3186214013947484e-05,0.01908742692023386
1.3339056900390587e-05,0.01908742692023386
1.3493671405883065e-05,0.019233922451448154
1.3650078065460137e-05,0.019233922451448154
1.3808297652180924e-05,0.019233922451448154
1.3968351179887397e-05,0.019233922451448154
1.4130259905995336e-05,0.019233922451448154
1.429404533431761e-05,0.019233922451448154
1.4459729217920196e-05,0.019233922451448154
1.4627333562011299e-05,0.019233922451448154
1.4796880626863964e-05,0.019233922451448154
1.4968392930772556e-05,0.019233922451448154
1.514189325304352e-05,0.019233922451448154
1.53174046370208e-05,0.019233922451448154
1.5494950393146317e-05,0.019233922451448154
1.567455410205595e-05,0.019233922451448154
1.5856239617711373e-05,0.019233922451448154
1.60400310705682e-05,0.019233922451448154
1.622595287078087e-05,0.019233922451448154
1.6414029711444665e-05,0.019233922451448154
1.6604286571875295e-05,0.019233922451448154
1.6796748720926532e-05,0.019233922451448154
1.6991441720346258e-05,0.01926281835898125
1.7188391428171457e-05,0.01926281835898125
1.7387624002162504e-05,0.01926281835898125
1.7589165903277326e-05,0.01926281835898125
1.7793043899185774e-05,0.01926281835898125
1.7999285067824765e-05,0.01926281835898125
1.8207916800994626e-05,0.01926281835898125
1.8418966807997107e-05,0.01926281835898125
1.86324631193156e-05,0.01926281835898125
1.8848434090337955e-05,0.01926281835898125
1.906690840512252e-05,0.01926281835898125
1.9287915080207776e-05,0.01926281835898125
1.9511483468466162e-05,0.01926281835898125
1.9737643263002554e-05,0.01926281835898125
1.9966424501097934e-05,0.01926281835898125
2.0197857568198782e-05,0.019280962300920638
2.0431973201952705e-05,0.019280962300920638
2.066880249629082e-05,0.019280962300920638
2.09083769055575e-05,0.019280962300920638
2.1150728248687946e-05,0.019280962300920638
2.1395888713434215e-05,0.019280962300920638
2.1643890860640203e-05,0.019280962300920638
2.189476762856621e-05,0.019280962300920638
2.2148552337263592e-05,0.019280962300920638
2.2405278693000182e-05,0.019280962300920638
2.266498079273693e-05,0.019280962300920638
2.2927693128656486e-05,0.019280962300920638
2.3193450592744275e-05,0.019280962300920638
2.3462288481422625e-05,0.019280962300920638
2.3734242500238664e-05,0.01930515422350649
2.4009348768606518e-05,0.01930515422350649
2.4287643824604503e-05,0.01930515422350649
2.45691646298279e-05,0.01930515422350649
2.4853948574297985e-05,0.01930515422350649
2.5142033481427965e-05,0.01930515422350649
2.543345761304648e-05,0.01930515422350649
2.5728259674479322e-05,0.01930515422350649
2.6026478819690045e-05,0.01930515422350649
2.63281546564802e-05,0.01930515422350649
2.6633327251749808e-05,0.01930515422350649
2.694203713681882e-05,0.019345474094482895
2.7254325312810276e-05,0.019345474094482895
2.7570233256095827e-05,0.019345474094482895
2.7889802923804396e-05,0.019345474094482895
2.8213076759394707e-05,0.019345474094482895
2.8540097698292373e-05,0.019345474094482895
2.8870909173592345e-05,0.019345474094482895
2.9205555121827452e-05,0.019345474094482895
2.95440799888038e-05,0.019345474094482895
2.9886528735503827e-05,0.019345474094482895
3.0232946844057763e-05,0.019345474094482895
3.0583380323784315e-05,0.01938108998051206
3.0937875717301366e-05,0.01938108998051206
3.12964801067075e-05,0.01938108998051206
3.165924111983521e-05,0.01938108998051206
3.20262069365765e-05,0.01938108998051206
3.2397426295281954e-05,0.01938108998051206
3.277294849923382e-05,0.01938108998051206
3.315282342319423e-05,0.01938108998051206
3.353710152002929e-05,0.01938108998051206
3.392583382740992e-05,0.0193945299375042
3.4319071974590426e-05,0.0193945299375042
3.4716868189265594e-05,0.0193945299375042
3.511927530450728e-05,0.0193945299375042
3.552634676578139e-05,0.0193945299375042
3.5938136638046256e-05,0.0193945299375042
3.6354699612933176e-05,0.0193945299375042
3.677609101601031e-05,0.0193945299375042
3.720236681413066e-05,0.019428129829984542
3.7633583622865324e-05,0.019428129829984542
3.806979871402284e-05,0.019428129829984542
3.8511070023255685e-05,0.019428129829984542
3.895745615775501e-05,0.019428129829984542
3.940901640403448e-05,0.019428129829984542
3.986581073580439e-05,0.019428129829984542
4.032789982193705e-05,0.019445601774074322
4.079534503452449e-05,0.019445601774074322
4.1268208457029516e-05,0.019445601774074322
4.174655289253135e-05,0.019445601774074322
4.223044187206672e-05,0.019445601774074322
4.271993966306776e-05,0.019445601774074322
4.321511127789762e-05,0.019445601774074322
4.371602248248502e-05,0.01949801760634366
4.422273980505897e-05,0.01949801760634366
4.473533054498463e-05,0.01949801760634366
4.525386278170167e-05,0.01949801760634366
4.577840538376616e-05,0.01949801760634366
4.6309028017997366e-05,0.01949801760634366
4.684580115873045e-05,0.01949801760634366
4.738879609717651e-05,0.019511457563335798
4.793808495089107e-05,0.019511457563335798
4.8493740673352334e-05,0.019511457563335798
4.9055837063650453e-05,0.019511457563335798
4.962444877628913e-05,0.019511457563335798
5.0199651331100794e-05,0.019511457563335798
5.0781521123276707e-05,0.019524225522478327
5.137013543351339e-05,0.019524225522478327
5.196557243827657e-05,0.019524225522478327
5.2567911220184194e-05,0.019524225522478327
5.3177231778509664e-05,0.019524225522478327
5.379361503980698e-05,0.0195410254687185
5.441714286865888e-05,0.0195410254687185
5.5047898078549675e-05,0.0195410254687185
5.5685964442864085e-05,0.0195410254687185
5.633142670601352e-05,0.0195410254687185
5.698437059469136e-05,0.0195410254687185
5.764488282925873e-05,0.01956656138700356
5.8313051135262185e-05,0.01956656138700356
5.8988964255084936e-05,0.01956656138700356
5.9672711959733106e-05,0.01956656138700356
6.0364385060758635e-05,0.01956656138700356
6.106407542232036e-05,0.019619649217122507
6.177187597338488e-05,0.019619649217122507
6.248788072006888e-05,0.019619649217122507
6.321218475812448e-05,0.019619649217122507
6.394488428556937e-05,0.01966131308379813
6.468607661546321e-05,0.01966131308379813
6.543586018883229e-05,0.01966131308379813
6.619433458774387e-05,0.01966131308379813
6.696160054853215e-05,0.01966131308379813
6.773775997517745e-05,0.019694912976278477
6.852291595284057e-05,0.019694912976278477
6.9317172761554e-05,0.019694912976278477
7.012063589007177e-05,0.019694912976278477
7.09334120498799e-05,0.01970297695047376
7.17556091893692e-05,0.01970297695047376
7.258733650817246e-05,0.01970297695047376
7.342870447166758e-05,0.01970297695047376
7.42798248256491e-05,0.01972851286875882
7.514081061116962e-05,0.01972851286875882
7.601177617955322e-05,0.01972851286875882
7.689283720758305e-05,0.01972851286875882
7.778411071286482e-05,0.019761440763389558
7.868571506936843e-05,0.019761440763389558
7.959777002314978e-05,0.019761440763389558
8.05203967082547e-05,0.019761440763389558
8.145371766280736e-05,0.019780928701028155
8.239785684528512e-05,0.019780928701028155
8.335293965098187e-05,0.019780928701028155
8.43190929286625e-05,0.019805120623614003
8.529644499741017e-05,0.019805120623614003
8.628512566366886e-05,0.019805120623614003
8.728526623848371e-05,0.019805120623614003
8.829699955494083e-05,0.01981654458705732
8.932045998580959e-05,0.01981654458705732
9.03557834613892e-05,0.01981654458705732
9.140310748756223e-05,0.019834688528996707
9.246257116405733e-05,0.019834688528996707
9.353431520292377e-05,0.019834688528996707
9.461848194721992e-05,0.019851488475236878
9.571521538991856e-05,0.019851488475236878
9.682466119303115e-05,0.019851488475236878
9.794696670695385e-05,0.01986425643437941
9.908228099003788e-05,0.01986425643437941
0.00010023075482838654,0.01986425643437941
0.00010139254075588153,0.019879712384920367
0.00010256779307444219,0.019879712384920367
0.00010375666787451859,0.019879712384920367
0.00010495932305582277,0.019885760365566833
0.00010617591834830001,0.019885760365566833
0.00010740661533334334,0.019885760365566833
0.00010865157746525384,0.01988979235266447
0.00010991097009294972,0.01988979235266447
0.0001111849604819271,0.019897856326859753
0.00011247371783647519,0.019897856326859753
0.00011377741332214914,0.019897856326859753
0.00011509622008850323,0.019925408238693636
0.00011643031329208767,0.019925408238693636
0.00011777987011971193,0.01994892816342988
0.0001191450698119776,0.01994892816342988
0.00012052609368708426,0.01994892816342988
0.00012192312516491107,0.01996371211612123
0.0001233363497913776,0.01996371211612123
0.00012476595526308696,0.0199805120623614
0.00012621213145225474,0.0199805120623614
0.00012767507043192657,0.0199805120623614
0.0001291549665014884,0.020032927894630737
0.00013065201621247213,0.020032927894630737
0.00013216641839466052,0.020062495800013437
0.00013369837418249466,0.020062495800013437
0.00013524808704178755,0.020080639741952826
0.0001368157627967472,0.020080639741952826
0.00013840160965731315,0.02010281567098985
0.00014000583824680976,0.02010281567098985
0.00014162866162991988,0.02010617566023789
0.0001432702953409831,0.02010617566023789
0.00014493095741262166,0.020157919494657617
0.00014661086840469845,0.020157919494657617
0.00014831025143361044,0.020188159397889927
0.00015002933220192182,0.020188159397889927
0.00015176833902834055,0.020203615348430883
0.00015352750287804228,0.020203615348430883
0.000155307057393346,0.020227135273167128
0.00015710723892474503,0.020227135273167128
0.00015892828656229778,0.020255359182850617
0.00016077044216738237,0.020255359182850617
0.00016263395040481922,0.02025670317854983
0.00016451905877536624,0.02025670317854983
0.00016642601764859036,0.020272831126940394
0.00016835508029612023,0.020288287077481353
0.00017030650292528443,0.020288287077481353
0.0001722805447131394,0.0203124790000672
0.00017427746784089192,0.0203124790000672
0.00017629753752872057,0.020323902963510516
0.0001783410220710008,0.020329278946307372
0.00018040819287193827,0.020329278946307372
0.00018249932448161524,0.020348094886096364
0.00018461469463245476,0.020348094886096364
0.0001867545842761076,0.02035481486459243
0.00018891927762076664,0.020367582823734964
0.00019110906216891378,0.020367582823734964
0.0001933242287555045,0.02038707076137356
0.00019556507158659492,0.020394462737719242
0.00019783188827841644,0.020394462737719242
0.0002001249798969037,0.02039849472481688
0.00020244465099768038,0.02043478260869565
0.00020479120966650856,0.02043478260869565
0.0002071649675602069,0.020442846582890934
0.0002095662399480433,0.020470398494724817
0.0002119953457536071,0.02048115046031853
0.00021445260759716674,0.02048115046031853
0.00021693835183851843,0.020520126335595724
0.00021945290862033137,0.020533566292587867
0.0002219966119119955,0.020537598279685505
0.0002245697995539774,0.020537598279685505
0.0002271728133026905,0.020543646260331967
0.0002298059988758851,0.020555070223775285
0.0002324697059985648,0.02056851018076742
0.00023516428844943486,0.02056851018076742
0.00023789010410788932,0.020578590148511523
0.00024064751500154242,0.020586654122706806
0.00024343688735431105,0.020598750083999733
0.00024625859163505465,0.020606814058195012
0.00024911300260677886,0.02062294200658558
0.0002520004993764092,0.020628317989382434
0.0002549214654451423,0.020628317989382434
0.0002578762887593801,0.02064847792487064
0.0002608653617622548,0.02065318190981789
0.00026388908144575103,0.020658557892614744
0.0002669478494034321,0.020660573886163564
0.00027004207188377727,0.020664605873261205
0.0002731721598441376,0.020669981856058058
0.000276338529005317,0.020676029836704524
0.00027954159990678566,0.020681405819501376
0.0002827817979625341,0.020696861770042336
0.0002860595535175742,0.020704253746388013
0.000289375301905095,0.0207223976883274
0.0002927294835042816,0.020733149653921108
0.00029612254379880347,0.02074121362811639
0.00029955493343598134,0.02076002956790538
0.0003030271082866396,0.020778845507694373
0.0003065395295056527,0.02079497345608494
0.00031009266359319264,0.020809085410926683
0.00031368698245668765,0.02081446139372354
0.00031732296347349763,0.020821181372219607
0.00032100108955431715,0.020822525367918822
0.00032472184920731285,0.02082924534641489
0.00032848573660300434,0.02083798131845978
0.0003322932516398972,0.020843357301256634
0.0003361449000108765,0.020862845238895235
0.0003400411932703706,0.020878301189436194
0.00034398264890229247,0.020888381157180298
0.00034796979038876914,0.020891069148578724
0.0003520031472796679,0.02090719709696929
0.0003560832552629278,0.020912573079766145
0.000360210656235707,0.02094214098514885
0.00036438589837635443,0.020950876957193738
0.0003686095362172158,0.020961628922787447
0.00037288213071828336,0.020975068879779585
0.00037720424934169976,0.02100665277871111
0.00038157646612712486,0.021016060748605604
0.00038599936176797673,0.021026140716349707
0.00039047352368855597,0.02104966064108595
0.0003949995461220643,0.021059740608830053
0.000399578030189527,0.02107721255291983
0.00040420958397963103,0.02110073247765607
0.0004088948226294864,0.02111014044755057
0.00041363436840632776,0.021135004367986022
0.00041842885079015847,0.02114038035078288
0.0004232789065573553,0.021152476312075803
0.00042818517986524155,0.02117062025401519
0.0004331483223376403,0.021175996236812045
0.00043816899315141946,0.02119817216584907
0.00044324785912404005,0.021219004099186884
0.00044838559480211905,0.02123714804112627
0.0004535828825510191,0.02124118002822391
0.00045884041264547613,0.02125260399166723
0.0004641588833612782,0.021276795914253074
0.0004695390010680063,0.02128217189704993
0.0004749814803228505,0.021307707815334993
0.0004804870439655134,0.021330555742221625
0.0004860564232142139,0.021336603722868087
0.0004916903577628031,0.021358779651905115
0.0004973895958790067,0.02137490760029568
0.0005031548945038057,0.021382971574490962
0.0005089870193519685,0.02139170754653585
0.0005148867450137498,0.021406491499227204
0.0005208548550577665,0.02142194744976816
0.0005268921421350677,0.02143471540891069
0.0005329994080844093,0.021466299307842215
0.0005391774640387505,0.02148511524763121
0.0005454271305329836,0.021509979168066663
0.0005517492376129129,0.021522075129359587
0.0005581446249454966,0.021538875075599755
0.0005646141419303673,0.02155903501108796
0.0005711586478126435,0.021573818963779315
0.0005777790117970507,0.021597338888515557
0.0005844761131633638,0.02162287480680062
0.0005912508413831881,0.02164370674013843
0.0005981040962380944,0.02165916269067939
0.0006050367879391225,0.021675290639069957
0.0006120498372476703,0.021692090585310124
0.0006191441755977848,0.021706874538001478
0.0006263207452198692,0.021714266514347155
0.0006335804992658254,0.021727706471339293
0.0006409244019356456,0.0217478664068275
0.0006483534286054727,0.02177071433371413
0.0006558685659571436,0.021792218264901554
0.0006634708121092351,0.02180095423694644
0.0006711611767496287,0.021828506148780326
0.0006789406812696112,0.02185740205631342
0.0006868103588995307,0.02186882601975674
0.000694771254846024,0.021877561991801624
0.0007028244264308353,0.02188965795309455
0.0007109709432312439,0.0219044419057859
0.0007192118872221193,0.021930649821920573
0.0007275483529196233,0.021949465761709565
0.0007359814475265771,0.021968953699348166
0.0007445122910795143,0.021972985686445803
0.0007531420165974376,0.02199045763053558
0.0007618717702322999,0.022003225589678113
0.0007707027114212304,0.02202607351656475
0.0007796360130405236,0.02205698541764666
0.0007886728615614156,0.022089241314427792
0.0007978144572076629,0.02211746522411128
0.0008070620141149507,0.02215106511659163
0.0008164167604921472,0.022174585041327872
0.0008258799387844272,0.022183993011222362
0.0008354528058382871,0.022190712989718437
0.0008451366330684721,0.02221557691015389
0.0008549327066268384,0.022252536791882264
0.0008648423275731727,0.022282104697264972
0.0008748668120479914,0.022330488542436668
0.0008850074914473438,0.02236207244136819
0.00089526571259964,0.022394328338149316
0.0009056428379445294,0.022417176265035952
0.0009161402457138521,0.022440024191922585
0.0009267593301146883,0.02245884013171158
0.0009375015015145289,0.022481688058598213
0.0009483681866285928,0.022497816006988778
0.0009593608287093146,0.02252267992742423
0.0009704808877380307,0.02255291983065654
0.0009817298406188842,0.022590551710234524
0.00099310918137498,0.022621463611316443
0.0010046204213468132,0.02263960755325583
0.001016265089392995,0.022664471473691283
0.0010280447320933097,0.022694711376923596
0.0010399609139541202,0.022731671258651973
0.0010520152176161591,0.02277199112962839
0.0010642092440647246,0.02279483905651502
0.001076544612842316,0.022831798938243397
0.0010890229622637305,0.02285263087158121
0.001101645949633657,0.022886230764061554
0.001114415251466788,0.022910422686647402
0.0011273325637104871,0.0229493985619246
0.0011403996019700331,0.022987702439352192
0.0011536181017364785,0.023027578670411136
0.0011669898186171474,0.023048182245816815
0.0011805165285688054,0.023079766144748336
0.0011942000281335325,0.023094550097439687
0.0012080421346773289,0.023125461998521606
0.0012220446866314887,0.02315637389960352
0.0012362095437367692,0.023185888505078245
0.0012505385872903913,0.023224370199818135
0.0012650337203959038,0.023256501579194948
0.0012796968682159415,0.023287413480276863
0.001294529978227916,0.02332235736845642
0.0013095350204826678,0.023384181170620254
0.0013247139878661174,0.023414421073852564
0.0013400688963639508,0.02344185962296609
0.001355601785329369,0.023474228882467574
0.0013713147177539455,0.023498420805053422
0.001387209780541621,0.023519252738391234
0.001403289084785873,0.0235447886566763
0.0014195547660501016,0.023573684564209395
0.0014360089846512606,0.023611988441636984
0.0014526539259467812,0.023638196357771656
0.0014694918006248172,0.02367337554579797
0.0014865248449978572,0.023700692157785093
0.0015037553212997384,0.023755123983603254
0.001521185517986105,0.023790739869632416
0.0015388177500383464,0.023832403736308044
0.001556654359271062,0.0238767555943821
0.0015746977146430866,0.023904752055528576
0.001592950212572123,0.023951347355688463
0.0016114142772530198,0.023983603252469593
0.0016300923609797412,0.024011155164303473
0.0016489869444710648,0.024042067065385392
0.001668100537200059,0.024083730932061016
0.0016874356777273757,0.02412405080303743
0.001706994934038408,0.024154962704119345
0.001726780903884356,0.024182514615953228
0.0017467962151272458,0.024237618439620995
0.0017670435260889468,0.024275250319198978
0.0017875255259042354,0.024327666151468315
0.0018082449348779518,0.024381425979436867
0.0018292045048462937,0.024415697869766818
0.0018504070195423021,0.02445870573214166
0.0018718552949655793,0.024518513540756667
0.0018935521797562953,0.024552785431086622
0.0019155005555735278,0.024582353336469322
0.0019377033374779887,0.024615953228949668
0.0019601634743191855,0.02465694509777569
0.001982883949127071,0.024708688932195418
0.002005867779508234,0.024756400779517507
0.002029118018046678,0.02480008063974195
0.002052637752709252,0.024857872454808146
0.0020764301072557748,0.024914320274175124
0.0021004982416539153,0.024967408104294063
0.0021248453524988827,0.0250386398763524
0.0021494746734379805,0.025075599758080776
0.00217438947560008,0.025126671594650894
0.0021995930680300748,0.02517908742692023
0.0022250887981283695,0.025247631207580133
0.002250880052095462,0.025296687050601434
0.00227697025538168,0.025334990928029034
0.0023033628731421313,0.025398830723741682
0.002330061410696925,0.02545259055171023
0.002357069413996728,0.025499630401182714
0.0023843904700937206,0.02556279819904576
0.002412028207618007,0.025594382097977285
0.00243998629725955,0.025654189906592302
0.0024682684522556926,0.025705933741012033
0.0024968784288843266,0.025779181506619175
0.0025258200269627847,0.025842349304482225
0.002555097090352507,0.025914925072239768
0.0025847135074695635,0.025993725175789996
0.002614673211801092,0.026033196693770577
0.00264498018242772,0.026107116457227342
0.002675638444552045,0.02616894025939117
0.0027066520700332413,0.026207244136818762
0.0027380251779278576,0.026258315973388884
0.0027697619350368907,0.026332907734695248
0.002801866556459195,0.026427659431489815
0.002834343306151309,0.026503595188495398
0.0028671964974937695,0.026584234930448224
0.0029004304938639917,0.026635306767018346
0.002934049709215787,0.026697802567031786
0.0029680586086656023,0.026749546401451517
0.003002461709085549,0.02681809018211142
0.0030372635797033115,0.02686308069793112
0.0030724688427090033,0.026930313822995766
0.003108082173869064,0.026985417646663533
0.0031441083031472647,0.02706336939721793
0.00318055201533292,0.02712317720583294
0.0032174181506763717,0.02719440897789127
0.003254711605531848,0.027270344734896847
0.003292437333007769,0.027334856528459107
0.0033306003436245884,0.027417512263960754
0.003369205705980267,0.027504199986560045
0.003408258547423452,0.02757005577582152
0.0034477640547344642,0.027631207580135743
0.0034877274748141775,0.027702439352194075
0.003528154115380883,0.027787111081244535
0.0035690493456752297,0.027861030844701297
0.0036104185971733375,0.027930918621060407
0.0036522673643081755,0.02799879040387071
0.0036946012051993025,0.02807203816947786
0.003737425742391064,0.02814998992003226
0.0037807466635993493,0.028237349640481153
0.0038245697224669993,0.028289765472750483
0.0038689007393279753,0.028368389221154495
0.003913745601980384,0.02843222901686715
0.0039591102664684585,0.02851824474161683
0.004005000757873611,0.02862038841475707
0.004051423171114647,0.028717828102950073
0.0040983836717572615,0.028810563806195823
0.004145888496832911,0.028875747597607686
0.004193943955667186,0.02896310731805658
0.004242556430717777,0.029042403064310197
0.004291732378422158,0.02913379477185673
0.004341478330055092,0.029222498488004837
0.004391800892596086,0.029281634298770242
0.004442706749606883,0.0293656340299711
0.004494202662119142,0.029452993750419997
0.0045462954695324,0.029567905382702774
0.004598992090522438,0.029657953094550098
0.004652299523960189,0.02974329682145017
0.004706224849841282,0.029815872589207714
0.004760775230226368,0.029913984275250317
0.00481595791019235,0.03000806397419528
0.004871780218794631,0.030095423694644175
0.004928249570040513,0.030177407432296216
0.004985373463873894,0.030292319064578993
0.005043159487171359,0.030378334789328675
0.005101615314749833,0.030465924837024295
0.005160748710385908,0.030571870170015458
0.005220567527846975,0.030697533767891937
0.005281079711934331,0.03078892547543848
0.005342293299538352,0.03088972515287951
0.005404216420705915,0.031007996774410317
0.00546685729972018,0.03110745245615214
0.0055302242561929005,0.031189436193804182
0.005594325706169377,0.031258651972313686
0.005659170163246243,0.031333915731469666
0.005724766239702178,0.03146025132719575
0.005791122647641758,0.031566426987433636
0.005858248200152536,0.03168268261541564
0.005926151812475552,0.031787514279954306
0.005994842503189409,0.03189704992944022
0.006064329395408062,0.03199448961763322
0.006134621717992506,0.03207781735098447
0.0062057288067765,0.032176601034876684
0.0062776601058065,0.03229151266715947
0.006350425168595962,0.03241314427793831
0.00642403365939419,0.032517303944627374
0.006498495354469888,0.03263019958336133
0.006573820143409586,0.0327148713124118
0.006650018030431118,0.03282507895974733
0.006727099135712337,0.032958134533969494
0.006805073696735206,0.03307237416840266
0.0068839520696454964,0.03318997379208387
0.006963744730628222,0.03332907734695249
0.007044462277299037,0.03343525300719038
0.007126115430111745,0.03356360459646529
0.007208715033782135,0.03367717223304885
0.007292272058728313,0.03380417982662455
0.007376797602527731,0.0339358914051475
0.007462302891391108,0.03405886701162556
0.007548799281653432,0.0341798266245548
0.007636298261282241,0.034293394261138366
0.0077248114514034,0.034441233788051875
0.007814350607844541,0.034566897385928365
0.00790492762269642,0.034691216988105636
0.007996554525892346,0.03482696055372623
0.008089243486805939,0.0349512801559035
0.008183006815867389,0.03505073583764532
0.008277856966198472,0.03517841542907063
0.00837380653526649,0.0353222229688865
0.008470868266557402,0.03548686244204018
0.008569055051268348,0.03563604596465292
0.008668379930019773,0.03576439755392783
0.008768856094587427,0.03592298904643505
0.008870496889654403,0.03609770848733284
0.00897331581458352,0.03622404408305894
0.009077326525210223,0.036360459646529134
0.009182542835656282,0.036519051139036356
0.009288978720164497,0.03665345070895774
0.009396648314954691,0.03678449028963107
0.009505565920101192,0.03694442577783751
0.009615746001432095,0.03708823331765339
0.009727203192450537,0.03724413681876218
0.009839952296278227,0.037392648343525306
0.009954008287621519,0.037543847859686855
0.010069386314760271,0.03769773536724682
0.010186101701559752,0.03782743095222095
0.010304169949505875,0.037964518513540754
0.01042360673976401,0.03814192594583697
0.010544427935261684,0.03830186143404342
0.010666649582795389,0.03848397285128687
0.010790287915161836,0.038651300315838986
0.01091535935331391,0.03879241986425643
0.011041880508541602,0.03897184329010147
0.011169868184678225,0.03914185874605201
0.011299339380332217,0.03928768227941671
0.011430311291144786,0.039458369733216855
0.011562801312073753,0.039638465156911495
0.011696827039703846,0.03980982460856125
0.01183240627458378,0.039983872051609436
0.011969557023590427,0.04017001545595054
0.012108297502320394,0.040353470868893224
0.012248646137509308,0.04051945433774612
0.012390621569479156,0.04068120206404703
0.012534242654613994,0.04085545326254956
0.01267952846786434,0.0410738525636718
0.012826498305280598,0.041280827901350715
0.012975171686575868,0.041476379275586325
0.013125568357718427,0.041710234527249514
0.013277708293554291,0.041897049929440225
0.013431611700460153,0.04209394529937504
0.013587299019027091,0.04224850480478463
0.013744790926775366,0.042440696189772184
0.013904108340900697,0.04265909549089443
0.014065272421052363,0.04290571870170016
0.014228304572143519,0.04311941401787515
0.014393226447194065,0.04331630938780996
0.014560059950206485,0.04353739668033062
0.014728827239075018,0.04375310799005443
0.014899550728528537,0.04395941132988375
0.015072253093107555,0.044182514615953225
0.01524695727017573,0.044402257912774676
0.015423686462966274,0.04463678516228748
0.01560246414366368,0.04487534439889792
0.015783314056521166,0.04509239970432095
0.01596626022101425,0.04530475102479672
0.01615132693503091,0.045529870304415035
0.01633853877809862,0.04580337342920503
0.016527920614648955,0.04603185269807136
0.0167194975973199,0.04624958000134399
0.016913295170296487,0.04648074726160876
0.01710933907269015,0.04671997849606881
0.01730765534195726,0.046939049795040655
0.01750827031735725,0.04720583294133459
0.017711210643450888,0.04745648813923795
0.017916503273639015,0.04769639137154761
0.018124175473742375,0.04794301458235334
0.018334254825622908,0.04821987769639137
0.018546769230846995,0.04848330085343727
0.018761746914391215,0.04876083596532491
0.018979216428391014,0.04899200322558968
0.019199206655932846,0.0492480344062899
0.019421746814890263,0.04952220952892951
0.019646866461804465,0.04977420872253209
0.01987459549580984,0.05002620791613467
0.02010496416260499,0.05029769504737584
0.02033800305846982,0.050596734090450915
0.020573743134329137,0.05084335730125664
0.02081221569986339,0.05110946844970097
0.021053452427667062,0.05136007560750102
0.02129748535745521,0.051640346750890395
0.021544346900318843,0.05192863382837175
0.02179406984302956,0.052243800819837385
0.0220466873523941,0.05255157583495732
0.022302232979659387,0.05286607082857335
0.022560740664968614,0.05314763792755863
0.022822244741868985,0.05342920502654391
0.023086779941871697,0.05373160405886701
0.023354381399064792,0.0540326590954909
0.023625084654779475,0.05435118607620456
0.023898925662310503,0.05466702506551979
0.024175940791691306,0.054956656138700356
0.024456166834524465,0.055295343054902225
0.024739641008868142,0.05561924601841274
0.025026400964179192,0.055953228949667366
0.025316484786313556,0.05632081177340233
0.025609931002584595,0.0566789866272428
0.025906778586880088,0.05699146562730999
0.026207066964838526,0.05733821651770714
0.02651083601908539,0.057672871446811366
0.026818126094530156,0.057994758416773075
0.02712897800372467,0.058334789328674155
0.027443433032283655,0.05870506014380754
0.02776153294436801,0.05903769907936294
0.028083319988231725,0.0594032659095491
0.028408836901833042,0.05974934480209663
0.028738126918510663,0.06019151938713796
0.029071233772725785,0.06058531012700759
0.029408201705870638,0.060952892950742556
0.029749075472144403,0.06131644378737987
0.030093900344497212,0.06170754653585109
0.03044272212064303,0.06209058531012701
0.030795587129142266,0.06246959209730529
0.03115254223555488,0.06286338283717492
0.03151363484866479,0.06321954169746657
0.031878912926776456,0.06356763658356293
0.03224842498408442,0.06400040319870977
0.0326222200971167,0.06443585780525503
0.03300034791125285,0.06486123244405617
0.03338285864731761,0.06523553524628721
0.033769803108250916,0.06568577380552383
0.03416123268585528,0.06610711645722733
0.034557199367621395,0.06650762717559304
0.03495775574363275,0.06693837779719106
0.035362955013550426,0.06733149653921107
0.03577285099367873,0.06780592702103352
0.0361874981241128,0.06825683757811976
0.03660695147596903,0.06871312411800282
0.03703126675869927,0.06915395470734495
0.03746050032748993,0.06959478529668704
0.037894709190746674,0.07005375982796855
0.03833395101766601,0.07051071836570123
0.03877828414589457,0.07097305288623076
0.03922776758927719,0.07143001142396345
0.03968246104569482,0.07192191384987567
0.040142424904993215,0.07239432833814932
0.040607720257003654,0.07289563873395605
0.041078408899656464,0.07343726900073919
0.04155455334718875,0.07398024326322156
0.04203621683844714,0.0745003695988173
0.04252346334528682,0.0749815200591358
0.04301635758106795,0.07548014246354412
0.0435149650092505,0.0759861568442981
0.044019351852088745,0.0765224111282844
0.044529585099426554,0.07705664941872185
0.04504573251759458,0.0776076876553995
0.04556786265841064,0.07813856595658894
0.046096044868284336,0.07871984409649888
0.04663034929742731,0.07927021033532693
0.04717084690917017,0.07982796855050064
0.047717609489387455,0.08041663866675627
0.04827070965603183,0.08102278072710167
0.0488302208687788,0.0815912909078691
0.0493962174387832,0.0821477051273436
0.04996877453854884,0.08271890329950944
0.0505479682119124,0.08325448558564615
0.05113387538414326,0.08387070761373563
0.05172657387216019,0.08452456152140313
0.05232614239486662,0.08517975942476982
0.052932660583605615,0.08584772528727909
0.05354620899273607,0.08647873126805995
0.05416686911033152,0.08712788119078019
0.05479472336900287,0.08776224716080908
0.05542985515684669,0.08840602110073248
0.05607234882852033,0.08912304280626301
0.05672228971644543,0.08985148847523687
0.05737976414214134,0.09055171023452727
0.05804485942768978,0.09121900409918689
0.05871766390733255,0.09191116188428197
0.05939826693920356,0.09266850346078892
0.060086758917196864,0.09343256501579196
0.0607832312829723,0.09414891472347289
0.06148777653810023,0.09489819232578457
0.062200488256347115,0.09566158188293798
0.06292146109610344,0.09644983536052684
0.06365079081295572,0.09724480881661177
0.06438857427240419,0.0980646461931322
0.06513490946272803,0.09880048383845172
0.0658898955079995,0.09956118540420669
0.06665363268124913,0.10037900678717829
0.06742622241778341,0.10120556414219475
0.06820776732865685,0.10201733754451987
0.06899837121430018,0.10289631073180565
0.0697981390783066,0.10375579598145286
0.07060717714137772,0.10471809690208991
0.07142559285543126,0.10562865398830726
0.07225349491787214,0.10652308312613398
0.07309099328602911,0.10742490424030644
0.07393819919175866,0.10835360526846313
0.07479522515621821,0.10929977824070965
0.07566218500481055,0.11018748740004032
0.07653919388230147,0.11113164437873799
0.0774263682681127,0.112169209058531
0.07832382599179197,0.11317115785229488
0.07923168624866253,0.11421678650628317
0.08015006961565405,0.11518580740541631
0.08107909806731686,0.11621127612391642
0.08201889499202203,0.11726362475640077
0.08296958520834907,0.11832336536523083
0.08393129498166364,0.11941939385793965
0.08490415204088747,0.12057119817216584
0.0858882855954625,0.1216316107788455
0.08688382635251184,0.12274376721994489
0.08789090653419954,0.12385995564814192
0.08890965989529158,0.12506350379678785
0.08994022174092044,0.12614138834755728
0.09098272894455559,0.12729252066393387
0.09203731996618221,0.12856662858678852
0.09310413487069075,0.129764128754788
0.09418331534647952,0.13098514884752369
0.0952750047242729,0.13220549694240977
0.09637934799615785,0.13341442107385254
0.09749649183484087,0.13469860896445132
0.0986265846131282,0.13598414085074928
0.09976977642363201,0.1372360728445669
0.10092621909870483,0.13850480478462468
0.10209606623060476,0.13978697668167464
0.10327947319189525,0.14113769235938445
0.10447659715608053,0.14250655197903367
0.10568759711848051,0.14390968348901284
0.10691263391734772,0.14532356696458573
0.10815187025522892,0.14669242658423493
0.10940547072057435,0.14811706202540154
0.11067360180959745,0.1495820173375445
0.11195643194838795,0.15102815670989855
0.11325413151528127,0.152558967811303
0.11456687286348727,0.15402661111484445
0.11589483034398118,0.15553524628721188
0.11723818032865997,0.15707479336066124
0.11859710123376706,0.15851286875881998
0.11997177354358855,0.16002889590753308
0.12136237983442417,0.16163765875949196
0.12276910479883604,0.16319064578993348
0.12419213527017846,0.16474900880317184
0.12563166024741215,0.1663859955648142
0.12708787092020596,0.16799610241247226
0.12856096069432965,0.16969020899133122
0.130051125217341,0.17129359586049325
0.13155856240457053,0.17292685931244423
0.1330834724654076,0.17459444929776224
0.1346260579298911,0.17630333982931254
0.13618652367560827,0.17802298232645655
0.1377650769549055,0.1797789127074793
0.13936192742241435,0.18157045897453128
0.14097728716289676,0.1834271890329951
0.142611370719413,0.18524225522478327
0.14426439512181588,0.1870600094079699
0.14593657991557576,0.18890934749008803
0.1476281471909391,0.19073449364962033
0.14933932161242533,0.19260130367582823
0.15107033044866555,0.19452792151065118
0.15282140360258709,0.19641892345944492
0.15459277364194784,0.19837510919965054
0.15638467583022478,0.20026611114844434
0.15819734815786016,0.2022350648477925
0.16003103137387018,0.2041495867213225
0.16188596901781993,0.2061474363282038
0.1637624074521689,0.2081963577716551
0.16566059589499152,0.210295679053827
0.16758078645307686,0.21244741616826826
0.16952323415541215,0.21456488139237956
0.1714881969870541,0.21669309858208458
0.17347593592339325,0.21877629191586587
0.1754867149648152,0.22094281298299845
0.1775208011717636,0.2230811101404475
0.1795784647002097,0.22527921510651167
0.18165997883753285,0.22752771991129625
0.18376562003881725,0.2297096969289698
0.18589566796356882,0.2318641220348095
0.18805040551285834,0.23416437067401383
0.1902301188668946,0.23648141925945837
0.19243509752303323,0.23874605201263358
0.19466563433422632,0.24111081244540017
0.19692202554791735,0.2434077010953565
0.19920457084538712,0.2458080774141523
0.20151357338155584,0.24820173375445198
0.20384933982524642,0.25060883005174384
0.20621218039991446,0.2531066460587326
0.2086024089248505,0.2555439822592568
0.21102034285685967,0.2580458302533432
0.21346630333242453,0.2606713258517573
0.21594061521035676,0.2631738458436933
0.21844360711494284,0.2657509575969357
0.22097561147959033,0.2682326456555339
0.22353696459097966,0.270936765002352
0.22612800663372795,0.27357032457496133
0.2287490817355704,0.27615348430885023
0.2314005380130654,0.27873530004703984
0.23408272761782944,0.2813668436261004
0.23679600678330787,0.28408843491700825
0.23954073587208793,0.286815402190713
0.24231727942376008,0.28965526510315165
0.24512600620333397,0.2924823600564478
0.24796728925021602,0.29533566292587865
0.2508415059277541,0.2981701498555204
0.2537490379733572,0.30107788455076945
0.2566902715491952,0.30404542705463344
0.25966559729348726,0.3069847456488139
0.26267541037238384,0.3100329278946307
0.26572011053245065,0.313087158121094
0.26880010215376077,0.31612458840131713
0.2719157943036019,0.3192890262751159
0.2750676007908067,0.32249176802634233
0.2782559402207126,0.3256064780592702
0.28148123605075814,0.32873395605134065
0.28474391664672477,0.33199314562193405
0.28804441533962977,0.33521335931725016
0.2913831704832789,0.3385121967609704
0.2947606255124859,0.341864794032659
0.29817722900196736,0.34509172770647134
0.30163343472591975,0.348434245010416
0.30512970171828707,0.35182178617028426
0.30866649433372745,0.3552173913043478
0.3122442823092858,0.35872320408574687
0.3158635408267819,0.3622303608628452
0.31952475057592133,0.365919629057187
0.32322839781813806,0.36955849741280833
0.3269749744511768,0.37315973388885154
0.33076497807442423,0.37678180229823266
0.3345989120549975,0.38039446273771926
0.3384772855945983,0.38436933001814394
0.34240061379714254,0.3882050937437
0.34636941773717345,0.39216114508433575
0.3503842245290676,0.3961917881862778
0.3544455673970435,0.4001236476043276
0.3585539857459817,0.4041993145621934
0.36271002523306484,0.4083058934211411
0.3669142378402494,0.4124595121295612
0.3711671819475767,0.41675021839930115
0.37546942240733366,0.4210583966131309
0.37982153061907364,0.42530743901619517
0.3842240846055061,0.42973993683220213
0.38867766908926676,0.4342470264095155
0.393182875570577,0.438783011894362
0.39774030240580366,0.44336469323298167
0.40235055488692933,0.44813923795443855
0.4070142453219439,0.4528842147705127
0.4117319931161679,0.45760096767690345
0.4165044248545185,0.4625408238693637
0.42133217438472886,0.4674605201263356
0.4262158829015325,0.47245010415966665
0.43115619903182284,0.4774564881392379
0.43615377892080054,0.48264901552315037
0.441209286319119,0.48796653450708954
0.4463233926710397,0.4933149653921108
0.4514967772036102,0.49883542772663125
0.4567301270168747,0.5042873462804919
0.4620241371751313,0.5099630401182716
0.46737951079924633,0.5156232780055103
0.47279695916003905,0.5213540756669579
0.4782772017727485,0.5272622807607015
0.4838209664925957,0.5330092063705396
0.48942898961145315,0.5389308514212756
0.49510201595563513,0.5452577111753242
0.5008407989848213,0.5514515153551509
0.5066461008921268,0.5577064713392917
0.5125186927053332,0.5641670586654123
0.5184593543892912,0.5706471339291713
0.5244688749495119,0.5772649687521
0.5305480525369574,0.5838283717492103
0.5366976945540476,0.5906007660775485
0.5429186177618943,0.597604999664001
0.5492116483887789,0.6045910893085142
0.5555776222398878,0.6117196424971441
0.5620173848083188,0.6188528996707211
0.5685317913873753,0.626208588132518
0.5751217071841613,0.633750419998656
0.5817880074344935,0.6412136281163902
0.5885315775191451,0.6488179557825415
0.595353313081437,0.6565526510315167
0.6022541201461928,0.6641932665815469
0.6092349152400711,0.6722270008735973
0.6162966255132942,0.680179423425845
0.6234401888627864,0.6881593978899267
0.6306665540567405,0.696254955984141
0.6379766808606282,0.7043290101471675
0.6453715401646701,0.7126631274779921
0.6528521141127848,0.7210059807808615
0.6604193962330305,0.7296693770579934
0.6680743915695615,0.7382474296082253
0.675818116816111,0.7468664740272831
0.6836516004510238,0.755598414085075
0.6915758828738525,0.7645326254955984
0.6995920165435374,0.7733001814394193
0.707701066118189,0.7821409851488476
0.7159041085964888,0.7909764128754788
0.7242022334607315,0.7996250251999194
0.732596542821523,0.8080612862038843
0.741088151564157,0.8167522343928499
0.7496781874966877,0.8252194072978967
0.7583677914997191,0.8337141321147772
0.7671581176779302,0.8424212082521336
0.7760503335133571,0.8511410523486325
0.7850456200204509,0.8598676164236275
0.794145171902934,0.8684463409717089
0.8033501977124734,0.8768167461864123
0.8126619200091946,0.8854593105302063
0.822081575524054,0.8940541630266783
0.8316104153230961,0.9026812714199315
0.8412497049736118,0.9110967004905584
0.8510007247122247,0.9192480344062899
0.8608647696149244,0.9273288085478126
0.8708431497690724,0.935439150594718
0.880937190447399,0.9434318930179424
0.8911482322840202,0.9515664269874338
0.9014776314524917,0.959902560311807
0.9119267598459299,0.9685867885222766
0.9224970052592174,0.977736711242524
0.9331897715733238,0.9870418654660306
0.9440064789417604,0.9941307707815336
0.9549485639791966,0.9973913043478261
0.9660174799522646,0.998754115986829
0.9772146969725725,0.9995907533095896
0.9885417021919574,0.9999227202472951
1.0,1.0


==> data/EEG/LiRA/NHiTS-offline/total/roc_MAELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,4.031987097641288e-06
1.0233165783302449e-05,4.031987097641288e-06
1.0351779556301762e-05,4.031987097641288e-06
1.0471768194855202e-05,4.031987097641288e-06
1.05931476351837e-05,4.031987097641288e-06
1.0715933998226711e-05,4.031987097641288e-06
1.084014359178331e-05,4.031987097641288e-06
1.09657929126781e-05,4.031987097641288e-06
1.1092898648952227e-05,4.031987097641288e-06
1.1221477682079803e-05,4.031987097641288e-06
1.1351547089209991e-05,4.031987097641288e-06
1.148312414543511e-05,4.031987097641288e-06
1.1616226326085018e-05,4.031987097641288e-06
1.1750871309048075e-05,4.031987097641288e-06
1.1887076977119033e-05,4.031987097641288e-06
1.2024861420374123e-05,4.031987097641288e-06
1.216424293857368e-05,4.031987097641288e-06
1.2305240043592616e-05,4.031987097641288e-06
1.244787146187906e-05,4.031987097641288e-06
1.259215613694151e-05,4.031987097641288e-06
1.2738113231864785e-05,4.031987097641288e-06
1.288576213185518e-05,4.031987097641288e-06
1.3035122446815089e-05,4.031987097641288e-06
1.3186214013947484e-05,4.031987097641288e-06
1.3339056900390587e-05,4.031987097641288e-06
1.3493671405883065e-05,4.031987097641288e-06
1.3650078065460137e-05,4.031987097641288e-06
1.3808297652180924e-05,4.031987097641288e-06
1.3968351179887397e-05,4.031987097641288e-06
1.4130259905995336e-05,4.031987097641288e-06
1.429404533431761e-05,4.031987097641288e-06
1.4459729217920196e-05,4.031987097641288e-06
1.4627333562011299e-05,4.031987097641288e-06
1.4796880626863964e-05,4.031987097641288e-06
1.4968392930772556e-05,4.031987097641288e-06
1.514189325304352e-05,4.031987097641288e-06
1.53174046370208e-05,4.031987097641288e-06
1.5494950393146317e-05,4.031987097641288e-06
1.567455410205595e-05,4.031987097641288e-06
1.5856239617711373e-05,4.031987097641288e-06
1.60400310705682e-05,4.031987097641288e-06
1.622595287078087e-05,4.031987097641288e-06
1.6414029711444665e-05,4.031987097641288e-06
1.6604286571875295e-05,4.031987097641288e-06
1.6796748720926532e-05,4.031987097641288e-06
1.6991441720346258e-05,4.031987097641288e-06
1.7188391428171457e-05,4.031987097641288e-06
1.7387624002162504e-05,4.031987097641288e-06
1.7589165903277326e-05,4.031987097641288e-06
1.7793043899185774e-05,4.031987097641288e-06
1.7999285067824765e-05,4.031987097641288e-06
1.8207916800994626e-05,4.031987097641288e-06
1.8418966807997107e-05,4.031987097641288e-06
1.86324631193156e-05,4.031987097641288e-06
1.8848434090337955e-05,4.031987097641288e-06
1.906690840512252e-05,4.031987097641288e-06
1.9287915080207776e-05,4.031987097641288e-06
1.9511483468466162e-05,4.031987097641288e-06
1.9737643263002554e-05,4.031987097641288e-06
1.9966424501097934e-05,4.031987097641288e-06
2.0197857568198782e-05,4.031987097641288e-06
2.0431973201952705e-05,4.031987097641288e-06
2.066880249629082e-05,4.031987097641288e-06
2.09083769055575e-05,4.031987097641288e-06
2.1150728248687946e-05,4.031987097641288e-06
2.1395888713434215e-05,4.031987097641288e-06
2.1643890860640203e-05,4.031987097641288e-06
2.189476762856621e-05,4.031987097641288e-06
2.2148552337263592e-05,4.031987097641288e-06
2.2405278693000182e-05,4.031987097641288e-06
2.266498079273693e-05,4.031987097641288e-06
2.2927693128656486e-05,4.031987097641288e-06
2.3193450592744275e-05,4.031987097641288e-06
2.3462288481422625e-05,4.031987097641288e-06
2.3734242500238664e-05,5.375982796855051e-06
2.4009348768606518e-05,5.375982796855051e-06
2.4287643824604503e-05,5.375982796855051e-06
2.45691646298279e-05,5.375982796855051e-06
2.4853948574297985e-05,5.375982796855051e-06
2.5142033481427965e-05,5.375982796855051e-06
2.543345761304648e-05,5.375982796855051e-06
2.5728259674479322e-05,5.375982796855051e-06
2.6026478819690045e-05,5.375982796855051e-06
2.63281546564802e-05,5.375982796855051e-06
2.6633327251749808e-05,5.375982796855051e-06
2.694203713681882e-05,6.719978496068813e-06
2.7254325312810276e-05,6.719978496068813e-06
2.7570233256095827e-05,6.719978496068813e-06
2.7889802923804396e-05,6.719978496068813e-06
2.8213076759394707e-05,6.719978496068813e-06
2.8540097698292373e-05,6.719978496068813e-06
2.8870909173592345e-05,6.719978496068813e-06
2.9205555121827452e-05,6.719978496068813e-06
2.95440799888038e-05,6.719978496068813e-06
2.9886528735503827e-05,6.719978496068813e-06
3.0232946844057763e-05,6.719978496068813e-06
3.0583380323784315e-05,7.391976345675694e-06
3.0937875717301366e-05,7.391976345675694e-06
3.12964801067075e-05,7.391976345675694e-06
3.165924111983521e-05,7.391976345675694e-06
3.20262069365765e-05,7.391976345675694e-06
3.2397426295281954e-05,7.391976345675694e-06
3.277294849923382e-05,7.391976345675694e-06
3.315282342319423e-05,7.391976345675694e-06
3.353710152002929e-05,7.391976345675694e-06
3.392583382740992e-05,7.391976345675694e-06
3.4319071974590426e-05,7.391976345675694e-06
3.4716868189265594e-05,7.391976345675694e-06
3.511927530450728e-05,7.391976345675694e-06
3.552634676578139e-05,7.391976345675694e-06
3.5938136638046256e-05,7.391976345675694e-06
3.6354699612933176e-05,7.391976345675694e-06
3.677609101601031e-05,7.391976345675694e-06
3.720236681413066e-05,7.391976345675694e-06
3.7633583622865324e-05,7.391976345675694e-06
3.806979871402284e-05,7.391976345675694e-06
3.8511070023255685e-05,7.391976345675694e-06
3.895745615775501e-05,7.391976345675694e-06
3.940901640403448e-05,7.391976345675694e-06
3.986581073580439e-05,7.391976345675694e-06
4.032789982193705e-05,7.391976345675694e-06
4.079534503452449e-05,7.391976345675694e-06
4.1268208457029516e-05,7.391976345675694e-06
4.174655289253135e-05,7.391976345675694e-06
4.223044187206672e-05,7.391976345675694e-06
4.271993966306776e-05,7.391976345675694e-06
4.321511127789762e-05,7.391976345675694e-06
4.371602248248502e-05,7.391976345675694e-06
4.422273980505897e-05,7.391976345675694e-06
4.473533054498463e-05,7.391976345675694e-06
4.525386278170167e-05,7.391976345675694e-06
4.577840538376616e-05,7.391976345675694e-06
4.6309028017997366e-05,7.391976345675694e-06
4.684580115873045e-05,7.391976345675694e-06
4.738879609717651e-05,7.391976345675694e-06
4.793808495089107e-05,7.391976345675694e-06
4.8493740673352334e-05,7.391976345675694e-06
4.9055837063650453e-05,7.391976345675694e-06
4.962444877628913e-05,7.391976345675694e-06
5.0199651331100794e-05,7.391976345675694e-06
5.0781521123276707e-05,9.407969894496337e-06
5.137013543351339e-05,9.407969894496337e-06
5.196557243827657e-05,9.407969894496337e-06
5.2567911220184194e-05,9.407969894496337e-06
5.3177231778509664e-05,9.407969894496337e-06
5.379361503980698e-05,9.407969894496337e-06
5.441714286865888e-05,9.407969894496337e-06
5.5047898078549675e-05,9.407969894496337e-06
5.5685964442864085e-05,9.407969894496337e-06
5.633142670601352e-05,9.407969894496337e-06
5.698437059469136e-05,9.407969894496337e-06
5.764488282925873e-05,1.0751965593710101e-05
5.8313051135262185e-05,1.0751965593710101e-05
5.8988964255084936e-05,1.0751965593710101e-05
5.9672711959733106e-05,1.0751965593710101e-05
6.0364385060758635e-05,1.0751965593710101e-05
6.106407542232036e-05,1.1423963443316982e-05
6.177187597338488e-05,1.1423963443316982e-05
6.248788072006888e-05,1.1423963443316982e-05
6.321218475812448e-05,1.1423963443316982e-05
6.394488428556937e-05,1.1423963443316982e-05
6.468607661546321e-05,1.1423963443316982e-05
6.543586018883229e-05,1.1423963443316982e-05
6.619433458774387e-05,1.1423963443316982e-05
6.696160054853215e-05,1.1423963443316982e-05
6.773775997517745e-05,1.1423963443316982e-05
6.852291595284057e-05,1.1423963443316982e-05
6.9317172761554e-05,1.1423963443316982e-05
7.012063589007177e-05,1.1423963443316982e-05
7.09334120498799e-05,1.2095961292923864e-05
7.17556091893692e-05,1.2095961292923864e-05
7.258733650817246e-05,1.2095961292923864e-05
7.342870447166758e-05,1.2095961292923864e-05
7.42798248256491e-05,1.2767959142530744e-05
7.514081061116962e-05,1.2767959142530744e-05
7.601177617955322e-05,1.2767959142530744e-05
7.689283720758305e-05,1.2767959142530744e-05
7.778411071286482e-05,1.2767959142530744e-05
7.868571506936843e-05,1.2767959142530744e-05
7.959777002314978e-05,1.2767959142530744e-05
8.05203967082547e-05,1.2767959142530744e-05
8.145371766280736e-05,1.7471944089778914e-05
8.239785684528512e-05,1.7471944089778914e-05
8.335293965098187e-05,1.7471944089778914e-05
8.43190929286625e-05,1.8143941939385796e-05
8.529644499741017e-05,1.8143941939385796e-05
8.628512566366886e-05,1.8143941939385796e-05
8.728526623848371e-05,1.8143941939385796e-05
8.829699955494083e-05,1.9487937638599557e-05
8.932045998580959e-05,1.9487937638599557e-05
9.03557834613892e-05,1.9487937638599557e-05
9.140310748756223e-05,2.217592903702708e-05
9.246257116405733e-05,2.217592903702708e-05
9.353431520292377e-05,2.217592903702708e-05
9.461848194721992e-05,2.217592903702708e-05
9.571521538991856e-05,2.217592903702708e-05
9.682466119303115e-05,2.217592903702708e-05
9.794696670695385e-05,2.4191922585847727e-05
9.908228099003788e-05,2.4191922585847727e-05
0.00010023075482838654,2.4191922585847727e-05
0.00010139254075588153,3.3599892480344065e-05
0.00010256779307444219,3.3599892480344065e-05
0.00010375666787451859,3.3599892480344065e-05
0.00010495932305582277,4.3007862374840405e-05
0.00010617591834830001,4.3007862374840405e-05
0.00010740661533334334,4.3007862374840405e-05
0.00010865157746525384,4.771184732208857e-05
0.00010991097009294972,4.771184732208857e-05
0.0001111849604819271,4.8383845171695454e-05
0.00011247371783647519,4.8383845171695454e-05
0.00011377741332214914,4.8383845171695454e-05
0.00011509622008850323,4.9055843021302326e-05
0.00011643031329208767,4.9055843021302326e-05
0.00011777987011971193,5.241583226933673e-05
0.0001191450698119776,5.241583226933673e-05
0.00012052609368708426,5.241583226933673e-05
0.00012192312516491107,5.644781936697803e-05
0.0001233363497913776,5.644781936697803e-05
0.00012476595526308696,6.249580001343998e-05
0.00012621213145225474,6.249580001343998e-05
0.00012767507043192657,6.249580001343998e-05
0.0001291549665014884,7.324776560715008e-05
0.00013065201621247213,7.324776560715008e-05
0.00013216641839466052,7.9295746253612e-05
0.00013369837418249466,7.9295746253612e-05
0.00013524808704178755,8.198373765203953e-05
0.0001368157627967472,8.198373765203953e-05
0.00013840160965731315,8.26557355016464e-05
0.00014000583824680976,8.26557355016464e-05
0.00014162866162991988,8.399973120086016e-05
0.0001432702953409831,8.399973120086016e-05
0.00014493095741262166,8.735972044889455e-05
0.00014661086840469845,8.735972044889455e-05
0.00014831025143361044,8.870371614810833e-05
0.00015002933220192182,8.870371614810833e-05
0.00015176833902834055,9.273570324574961e-05
0.00015352750287804228,9.273570324574961e-05
0.000155307057393346,9.407969894496338e-05
0.00015710723892474503,9.407969894496338e-05
0.00015892828656229778,9.811168604260465e-05
0.00016077044216738237,9.811168604260465e-05
0.00016263395040481922,0.00010617566023788724
0.00016451905877536624,0.00010617566023788724
0.00016642601764859036,0.0001249916000268799
0.00016835508029612023,0.00013641556347019688
0.00017030650292528443,0.00013641556347019688
0.0001722805447131394,0.00013641556347019688
0.00017427746784089192,0.00013641556347019688
0.00017629753752872057,0.00014447953766547945
0.0001783410220710008,0.00014447953766547945
0.00018040819287193827,0.00014447953766547945
0.00018249932448161524,0.0001464955312143001
0.00018461469463245476,0.0001464955312143001
0.0001867545842761076,0.0001498555204623345
0.00018891927762076664,0.00015523150325918956
0.00019110906216891378,0.00015523150325918956
0.0001933242287555045,0.0001606074860560446
0.00019556507158659492,0.0001679994624017203
0.00019783188827841644,0.0001679994624017203
0.0002001249798969037,0.000175391438747396
0.00020244465099768038,0.00018278341509307168
0.00020479120966650856,0.00018278341509307168
0.0002071649675602069,0.00018614340434110606
0.0002095662399480433,0.00018883139573953365
0.0002119953457536071,0.00018950339358914052
0.00021445260759716674,0.00018950339358914052
0.00021693835183851843,0.0002002553591828506
0.00021945290862033137,0.00020227135273167125
0.0002219966119119955,0.000203615348430885
0.0002245697995539774,0.000203615348430885
0.0002271728133026905,0.00021033532692695382
0.0002298059988758851,0.0002123513204757745
0.0002324697059985648,0.00021436731402459515
0.00023516428844943486,0.00021436731402459515
0.00023789010410788932,0.00021571130972380888
0.00024064751500154242,0.00022511927961830526
0.00024343688735431105,0.00023049526241516026
0.00024625859163505465,0.00023049526241516026
0.00024911300260677886,0.0002338552516631946
0.0002520004993764092,0.00023519924736240842
0.0002549214654451423,0.00023519924736240842
0.0002578762887593801,0.00024796720650493916
0.0002608653617622548,0.00025065519790336667
0.00026388908144575103,0.00025132719575297354
0.0002669478494034321,0.00025401518715140105
0.00027004207188377727,0.0002593911699482562
0.0002731721598441376,0.0002593911699482562
0.000276338529005317,0.00026678314629393187
0.00027954159990678566,0.00027081513339157317
0.0002827817979625341,0.0002741751226396076
0.0002860595535175742,0.00027484712048921446
0.000289375301905095,0.00027820710973724884
0.0002927294835042816,0.0002795511054364626
0.00029612254379880347,0.0002795511054364626
0.00029955493343598134,0.0002849270882333176
0.0003030271082866396,0.00028828707748135204
0.0003065395295056527,0.000294335058127814
0.00031009266359319264,0.00029635105167663463
0.00031368698245668765,0.0003104630065183791
0.00031732296347349763,0.0003138229957664135
0.00032100108955431715,0.0003144949936160204
0.00032472184920731285,0.00031651098716484107
0.00032848573660300434,0.00031785498286405486
0.0003322932516398972,0.00032121497211208924
0.0003361449000108765,0.0003265909549089443
0.0003400411932703706,0.00032793495060815805
0.00034398264890229247,0.0003380149183522613
0.00034796979038876914,0.0003407029097506888
0.0003520031472796679,0.0003413749076002957
0.0003560832552629278,0.0003413749076002957
0.000360210656235707,0.00034271890329950946
0.00036438589837635443,0.00034473489684833005
0.0003686095362172158,0.0003460788925475439
0.00037288213071828336,0.0003480948860963645
0.00037720424934169976,0.00035414286674282644
0.00038157646612712486,0.00036489483233653655
0.00038599936176797673,0.00036556683018614336
0.00039047352368855597,0.00036556683018614336
0.0003949995461220643,0.00036556683018614336
0.000399578030189527,0.0003722868086822122
0.00040420958397963103,0.0003729588065318191
0.0004088948226294864,0.0003729588065318191
0.00041363436840632776,0.0003756467979302466
0.00041842885079015847,0.00037766279147906725
0.0004232789065573553,0.000379006787178281
0.00042818517986524155,0.0003810227807271017
0.0004331483223376403,0.00038572676567434985
0.00043816899315141946,0.0003877427592231705
0.00044324785912404005,0.00038841475707277736
0.00044838559480211905,0.0003917747463208118
0.0004535828825510191,0.0003917747463208118
0.00045884041264547613,0.00039782272696727375
0.0004641588833612782,0.0004045427054633425
0.0004695390010680063,0.0004045427054633425
0.0004749814803228505,0.0004112626839594114
0.0004804870439655134,0.00041462267320744575
0.0004860564232142139,0.00041798266245548013
0.0004916903577628031,0.00041798266245548013
0.0004973895958790067,0.00042201464955312143
0.0005031548945038057,0.0004233586452523352
0.0005089870193519685,0.00042671863450036965
0.0005148867450137498,0.0004273906323499765
0.0005208548550577665,0.0004280626301995834
0.0005268921421350677,0.0004287346280491903
0.0005329994080844093,0.00043075062159801095
0.0005391774640387505,0.00043747060009407976
0.0005454271305329836,0.0004428465828909348
0.0005517492376129129,0.0004448625764397555
0.0005581446249454966,0.00044822256568778987
0.0005646141419303673,0.00044822256568778987
0.0005711586478126435,0.00044822256568778987
0.0005777790117970507,0.00044889456353739674
0.0005844761131633638,0.00045225455278543106
0.0005912508413831881,0.00045830253343189295
0.0005981040962380944,0.0004656945097775686
0.0006050367879391225,0.00047039849472481685
0.0006120498372476703,0.0004737584839728513
0.0006191441755977848,0.00047644647537127885
0.0006263207452198692,0.00047913446676970637
0.0006335804992658254,0.000481150460318527
0.0006409244019356456,0.00048787043881459583
0.0006483534286054727,0.0004905584302130234
0.0006558685659571436,0.0004925744237618439
0.0006634708121092351,0.0004972784087090922
0.0006711611767496287,0.0005026543915059472
0.0006789406812696112,0.000510046367851623
0.0006868103588995307,0.0005120623614004436
0.000694771254846024,0.0005140783549492642
0.0007028244264308353,0.0005174383441972984
0.0007109709432312439,0.0005194543377461192
0.0007192118872221193,0.0005268463140917949
0.0007275483529196233,0.0005295343054902224
0.0007359814475265771,0.0005342382904374707
0.0007445122910795143,0.0005369262818358981
0.0007531420165974376,0.0005409582689335394
0.0007618717702322999,0.0005443182581815738
0.0007707027114212304,0.0005449902560311807
0.0007796360130405236,0.0005517102345272495
0.0007886728615614156,0.0005537262280760702
0.0007978144572076629,0.0005604462065721389
0.0008070620141149507,0.0005651501915193871
0.0008164167604921472,0.000565822189368994
0.0008258799387844272,0.0005691821786170284
0.0008354528058382871,0.0005732141657146697
0.0008451366330684721,0.0005792621463611317
0.0008549327066268384,0.0005866541227068073
0.0008648423275731727,0.0005900141119548417
0.0008748668120479914,0.0005933741012028762
0.0008850074914473438,0.0005974060883005174
0.00089526571259964,0.0006000940796989449
0.0009056428379445294,0.0006081580538942275
0.0009161402457138521,0.0006088300517438346
0.0009267593301146883,0.0006182380216383308
0.0009375015015145289,0.0006269739936832203
0.0009483681866285928,0.000634365970028896
0.0009593608287093146,0.0006377259592769304
0.0009704808877380307,0.0006444459377729992
0.0009817298406188842,0.0006578858947651367
0.00099310918137498,0.0006585578926147437
0.0010046204213468132,0.0006652778711108124
0.001016265089392995,0.0006706538539076676
0.0010280447320933097,0.0006814058195013775
0.0010399609139541202,0.0006894697936966601
0.0010520152176161591,0.000706941737786439
0.0010642092440647246,0.0007136617162825079
0.001076544612842316,0.0007223976883273973
0.0010890229622637305,0.0007385256367179624
0.001101645949633657,0.0007459176130636383
0.001114415251466788,0.0007533095894093139
0.0011273325637104871,0.0007586855722061689
0.0011403996019700331,0.0007647335528526308
0.0011536181017364785,0.0007734695248975203
0.0011669898186171474,0.0007788455076943754
0.0011805165285688054,0.0007902694711376925
0.0011942000281335325,0.0007983334453329748
0.0012080421346773289,0.0008077414152274714
0.0012220446866314887,0.0008171493851219676
0.0012362095437367692,0.0008231973657684296
0.0012505385872903913,0.0008352933270613535
0.0012650337203959038,0.0008426853034070291
0.0012796968682159415,0.0008500772797527048
0.001294529978227916,0.0008581412539479872
0.0013095350204826678,0.0008675492238424835
0.0013247139878661174,0.000877629191586587
0.0013400688963639508,0.000882333176533835
0.001355601785329369,0.0008930851421275454
0.0013713147177539455,0.0008977891270747935
0.001387209780541621,0.0009038371077212552
0.001403289084785873,0.0009139170754653584
0.0014195547660501016,0.0009206370539614272
0.0014360089846512606,0.0009354210066527787
0.0014526539259467812,0.0009535649485921647
0.0014694918006248172,0.0009602849270882333
0.0014865248449978572,0.0009670049055843021
0.0015037553212997384,0.0009723808883811572
0.001521185517986105,0.0009811168604260466
0.0015388177500383464,0.0009905248303205432
0.001556654359271062,0.0010106847658087495
0.0015746977146430866,0.0010167327464552115
0.001592950212572123,0.0010342046905449903
0.0016114142772530198,0.0010442846582890935
0.0016300923609797412,0.0010550366238828036
0.0016489869444710648,0.0010678045830253345
0.001668100537200059,0.0010825885357166856
0.0016874356777273757,0.001091996505611182
0.001706994934038408,0.001098044486257644
0.001726780903884356,0.0011020764733552853
0.0017467962151272458,0.0011135004367986022
0.0017670435260889468,0.0011329883744372019
0.0017875255259042354,0.0011504603185269805
0.0018082449348779518,0.0011605402862710837
0.0018292045048462937,0.0011786842282104698
0.0018504070195423021,0.0011833882131577179
0.0018718552949655793,0.0012008601572474965
0.0018935521797562953,0.0012143001142396344
0.0019155005555735278,0.001222364088434917
0.0019377033374779887,0.0012304280626301996
0.0019601634743191855,0.0012418520260735165
0.001982883949127071,0.0012519319938176197
0.002005867779508234,0.0012653719508097575
0.002029118018046678,0.001283515892749143
0.002052637752709252,0.0012996438411397085
0.0020764301072557748,0.0013117398024326322
0.0021004982416539153,0.0013318997379208387
0.0021248453524988827,0.0013386197164169077
0.0021494746734379805,0.0013594516497547207
0.00217438947560008,0.0013789395873933202
0.0021995930680300748,0.001385659565889389
0.0022250887981283695,0.001403131509979168
0.002250880052095462,0.0014192594583697332
0.00227697025538168,0.0014367314024595125
0.0023033628731421313,0.0014474833680532223
0.002330061410696925,0.001466299307842215
0.002357069413996728,0.0014851152476312076
0.0023843904700937206,0.001505947180969021
0.002412028207618007,0.0015207311336603723
0.00243998629725955,0.0015348430885021168
0.0024682684522556926,0.0015536590282911095
0.0024968784288843266,0.0015731469659297091
0.0025258200269627847,0.0015926349035683084
0.002555097090352507,0.0016094348498084804
0.0025847135074695635,0.0016356427659431488
0.002614673211801092,0.0016578186949801764
0.00264498018242772,0.0016840266111148444
0.002675638444552045,0.0017095625293999058
0.0027066520700332413,0.0017283784691888983
0.0027380251779278576,0.0017478664068274982
0.0027697619350368907,0.0017666823466164906
0.002801866556459195,0.001795578254149587
0.002834343306151309,0.0018056582218936902
0.0028671964974937695,0.0018291781466299307
0.0029004304938639917,0.0018574020563134198
0.002934049709215787,0.0018862979638465157
0.0029680586086656023,0.0019078018950339358
0.003002461709085549,0.0019219138498756806
0.0030372635797033115,0.001950137759559169
0.0030724688427090033,0.0019729856864458034
0.003108082173869064,0.001999193602580472
0.0031441083031472647,0.002033465492910423
0.00318055201533292,0.0020744573617364425
0.0032174181506763717,0.0021094012499160006
0.003254711605531848,0.0021288891875545996
0.003292437333007769,0.0021645050735837647
0.0033306003436245884,0.0021974329682145017
0.003369205705980267,0.0022249848800483837
0.003408258547423452,0.0022592567703783348
0.0034477640547344642,0.0023022646327531754
0.0034877274748141775,0.0023378805187823396
0.003528154115380883,0.0023714804112626837
0.0035690493456752297,0.002403736308043814
0.0036104185971733375,0.002445400174719441
0.0036522673643081755,0.0024756400779517504
0.0036946012051993025,0.002512599959680129
0.003737425742391064,0.0025468718500100797
0.0037807466635993493,0.002590551710234527
0.0038245697224669993,0.0026429675425038643
0.0038689007393279753,0.002675895437134601
0.003913745601980384,0.0027189032995094415
0.0039591102664684585,0.0027713191317787784
0.004005000757873611,0.00281835898125126
0.004051423171114647,0.0028727908070694174
0.0040983836717572615,0.002915798669444258
0.004145888496832911,0.002983670452254553
0.004193943955667186,0.0030313822995766413
0.004242556430717777,0.003086486123244406
0.004291732378422158,0.0031577178953027347
0.004341478330055092,0.003194677777031114
0.004391800892596086,0.003251125596398091
0.004442706749606883,0.003308917411464283
0.004494202662119142,0.0033848531684698606
0.0045462954695324,0.0034540689469793697
0.004598992090522438,0.0035286607082857338
0.004652299523960189,0.003599892480344062
0.004706224849841282,0.0036422283448692963
0.004760775230226368,0.003712788119078019
0.00481595791019235,0.0037725959276930314
0.004871780218794631,0.003843155701901754
0.004928249570040513,0.003905651501915194
0.004985373463873894,0.003992339224514482
0.005043159487171359,0.004104562865398831
0.005101615314749833,0.0041811706202540145
0.005160748710385908,0.004284658289093475
0.005220567527846975,0.004366642026745514
0.005281079711934331,0.004466097708487333
0.005342293299538352,0.004581009340770109
0.005404216420705915,0.0046542571063772605
0.00546685729972018,0.004750352798871043
0.0055302242561929005,0.004867280424702641
0.005594325706169377,0.004986896041932666
0.005659170163246243,0.005091727706471339
0.005724766239702178,0.005233519252738392
0.005791122647641758,0.005343054902224313
0.005858248200152536,0.005464014515153552
0.005926151812475552,0.005548686244204019
0.005994842503189409,0.005655533902291513
0.006064329395408062,0.005764397553927827
0.006134621717992506,0.0059344130098783685
0.0062057288067765,0.0061091324507761575
0.0062776601058065,0.006219340098111686
0.006350425168595962,0.006339627713191317
0.00642403365939419,0.0064841072508567965
0.006498495354469888,0.006652106713258518
0.006573820143409586,0.006791210268127142
0.006650018030431118,0.006933001814394192
0.006727099135712337,0.007086889321954171
0.006805073696735206,0.007257576775754318
0.0068839520696454964,0.00743565620590014
0.006963744730628222,0.007635239567233385
0.007044462277299037,0.007818694980176063
0.007126115430111745,0.007996774410321887
0.007208715033782135,0.008186949801760634
0.007292272058728313,0.008354949264162356
0.007376797602527731,0.008522948726564073
0.007462302891391108,0.00867482024057523
0.007548799281653432,0.008878435589006115
0.007636298261282241,0.009076674954640148
0.0077248114514034,0.009241986425643438
0.007814350607844541,0.009440225791277467
0.00790492762269642,0.009653921107452456
0.007996554525892346,0.009866944425777836
0.008089243486805939,0.01012297560647806
0.008183006815867389,0.010277535111887642
0.008277856966198472,0.010473758483972851
0.00837380653526649,0.010677373832403737
0.008470868266557402,0.010913917075465358
0.008569055051268348,0.011130300383038774
0.008668379930019773,0.011323835763725556
0.008768856094587427,0.011543579060547007
0.008870496889654403,0.011753914387473958
0.00897331581458352,0.011977689671393052
0.009077326525210223,0.012210200927357032
0.009182542835656282,0.012405752301592634
0.009288978720164497,0.012628855587662118
0.009396648314954691,0.01289563873395605
0.009505565920101192,0.013114038035078287
0.009615746001432095,0.01336334923728244
0.009727203192450537,0.01362005241583227
0.009839952296278227,0.013826355755661582
0.009954008287621519,0.014094482897654729
0.010069386314760271,0.014325650157919496
0.010186101701559752,0.014568241381627581
0.010304169949505875,0.014813520596734093
0.01042360673976401,0.015055439822592567
0.010544427935261684,0.015386734762448761
0.010666649582795389,0.01558295813453397
0.010790287915161836,0.01581546939049795
0.01091535935331391,0.016038572676567435
0.011041880508541602,0.016273099926080236
0.011169868184678225,0.016505611182044216
0.011299339380332217,0.016745514414353874
0.011430311291144786,0.01697936966601707
0.011562801312073753,0.017189032995094417
0.011696827039703846,0.01744909616289228
0.01183240627458378,0.01772663127477992
0.011969557023590427,0.017953766547947045
0.012108297502320394,0.0182225656877898
0.012248646137509308,0.018445668973859287
0.012390621569479156,0.01867885222767287
0.012534242654613994,0.018930851421275454
0.01267952846786434,0.01921376251595995
0.012826498305280598,0.019465089711712923
0.012975171686575868,0.019713728916067468
0.013125568357718427,0.02004569585377327
0.013277708293554291,0.02031113500436799
0.013431611700460153,0.02055103823667764
0.013587299019027091,0.020835293327061355
0.013744790926775366,0.021091996505611183
0.013904108340900697,0.02137087561319804
0.014065272421052363,0.021659834688528997
0.014228304572143519,0.02191922585847725
0.014393226447194065,0.02217928902627512
0.014560059950206485,0.022472952086553324
0.014728827239075018,0.0227343592500504
0.014899550728528537,0.022997110409246686
0.015072253093107555,0.023237013641556344
0.01524695727017573,0.02351790874269202
0.015423686462966274,0.023782675895437137
0.01560246414366368,0.02405080303743028
0.015783314056521166,0.024372690007391975
0.01596626022101425,0.02474161682682615
0.01615132693503091,0.0250292319064579
0.01633853877809862,0.02529467105705262
0.016527920614648955,0.025671661850682075
0.0167194975973199,0.026003628788387877
0.016913295170296487,0.026316107788455077
0.01710933907269015,0.026631274779920704
0.01730765534195726,0.026935017807943017
0.01750827031735725,0.02729588065318191
0.017711210643450888,0.027607687655399497
0.017916503273639015,0.027957798535044688
0.018124175473742375,0.028324709360930046
0.018334254825622908,0.02873866003628789
0.018546769230846995,0.029145890733149653
0.018761746914391215,0.0295511054364626
0.018979216428391014,0.029964384113970836
0.019199206655932846,0.03049324642161145
0.019421746814890263,0.030990524830320543
0.019646866461804465,0.03151602714871312
0.01987459549580984,0.03203548148645925
0.02010496416260499,0.03250856797258249
0.02033800305846982,0.033175861837242124
0.020573743134329137,0.033759827968550496
0.02081221569986339,0.034380081983737654
0.021053452427667062,0.03503057590215712
0.02129748535745521,0.03563134197970566
0.021544346900318843,0.03618977219272899
0.02179406984302956,0.03678247429608226
0.0220466873523941,0.037496136012364754
0.022302232979659387,0.03826422955446542
0.022560740664968614,0.03903030710301727
0.022822244741868985,0.03978832067737383
0.023086779941871697,0.04043411061084604
0.023354381399064792,0.04138162757879175
0.023625084654779475,0.042212888918755465
0.023898925662310503,0.04305288623076405
0.024175940791691306,0.043993011222364084
0.024456166834524465,0.044675761037564675
0.024739641008868142,0.04537867078825348
0.025026400964179192,0.04605335662925878
0.025316484786313556,0.046756266379947585
0.025609931002584595,0.04747328808547813
0.025906778586880088,0.04810160607486056
0.026207066964838526,0.04874941200188159
0.02651083601908539,0.049386465963308916
0.026818126094530156,0.05000873597204488
0.02712897800372467,0.05059068610980445
0.027443433032283655,0.051129628385189176
0.02776153294436801,0.051666554667025064
0.028083319988231725,0.05222498488004838
0.028408836901833042,0.05279013507156777
0.028738126918510663,0.053279349506081576
0.029071233772725785,0.053808883811571805
0.029408201705870638,0.05433304213426517
0.029749075472144403,0.054828976547275046
0.030093900344497212,0.0553121430011424
0.03044272212064303,0.05577649351522075
0.030795587129142266,0.05624823600564478
0.03115254223555488,0.05677105033263894
0.03151363484866479,0.05728378469188898
0.031878912926776456,0.05775418318661381
0.03224842498408442,0.058207781735098454
0.0326222200971167,0.05874538001478395
0.03300034791125285,0.05923459444929775
0.03338285864731761,0.05973187285800685
0.033769803108250916,0.060240575230159264
0.03416123268585528,0.06077682951414556
0.034557199367621395,0.06128149989920032
0.03495775574363275,0.061880249983200054
0.035362955013550426,0.06246488811235804
0.03577285099367873,0.06301995833613332
0.0361874981241128,0.06358645252335193
0.03660695147596903,0.06412069081378939
0.03703126675869927,0.06472347288488675
0.03746050032748993,0.06526779114306833
0.037894709190746674,0.06581345339694913
0.03833395101766601,0.06641354747664807
0.03877828414589457,0.06696727370472415
0.03922776758927719,0.06757408776291915
0.03968246104569482,0.0681540219071299
0.040142424904993215,0.06876822794167058
0.040607720257003654,0.06937907398696325
0.041078408899656464,0.07006182380216383
0.04155455334718875,0.07069753376789194
0.04203621683844714,0.07135676365835629
0.04252346334528682,0.07194677777031114
0.04301635758106795,0.07262079161346682
0.0435149650092505,0.07326859754048788
0.044019351852088745,0.07388347557287817
0.044529585099426554,0.07452254552785431
0.04504573251759458,0.07516900745917612
0.04556786265841064,0.0758497412808279
0.046096044868284336,0.07657617095625294
0.04663034929742731,0.07726362475640078
0.04717084690917017,0.0779396545931053
0.047717609489387455,0.07866138028358309
0.04827070965603183,0.07940662589879713
0.0488302208687788,0.08012364760432766
0.0493962174387832,0.08081647738727235
0.04996877453854884,0.08155164303474229
0.0505479682119124,0.08230764061555003
0.05113387538414326,0.0830656541899066
0.05172657387216019,0.08390901149116323
0.05232614239486662,0.08461192124185203
0.052932660583605615,0.08541092668503461
0.05354620899273607,0.08616625226799275
0.05416686911033152,0.08696122572407768
0.05479472336900287,0.08774410321886969
0.05542985515684669,0.08855923661044285
0.05607234882852033,0.08938243397621128
0.05672228971644543,0.09023385525166319
0.05737976414214134,0.09103823667764263
0.05804485942768978,0.09191183388213157
0.05871766390733255,0.09279954304146228
0.05939826693920356,0.09372018009542368
0.060086758917196864,0.09470398494724816
0.0607832312829723,0.09562932598615685
0.06148777653810023,0.09650157919494658
0.062200488256347115,0.0975485518446341
0.06292146109610344,0.09843088502116792
0.06365079081295572,0.0993071702170553
0.06438857427240419,0.10026342315704591
0.06513490946272803,0.10124924400241919
0.0658898955079995,0.10218264901552314
0.06665363268124913,0.1031456219340098
0.06742622241778341,0.10409784288690276
0.06820776732865685,0.10509307170217055
0.06899837121430018,0.10604865264431154
0.0697981390783066,0.1070015455950541
0.07060717714137772,0.10795981452859352
0.07142559285543126,0.10890397150729117
0.07225349491787214,0.1098918083462133
0.07309099328602911,0.11082521335931725
0.07393819919175866,0.11184194610577244
0.07479522515621821,0.11274779920704255
0.07566218500481055,0.11373899603521269
0.07653919388230147,0.11471944089778911
0.0774263682681127,0.11571466971305693
0.07832382599179197,0.11671796250252
0.07923168624866253,0.1177830790941469
0.08015006961565405,0.11876688394597137
0.08107909806731686,0.11979100866877226
0.08201889499202203,0.12081446139372357
0.08296958520834907,0.12188831395739534
0.08393129498166364,0.1229688864995632
0.08490415204088747,0.12402257912774681
0.0858882855954625,0.1251488475236879
0.08688382635251184,0.12631476379275586
0.08789090653419954,0.1273758483972851
0.08890965989529158,0.12848666084268529
0.08994022174092044,0.12963980915261072
0.09098272894455559,0.13078354949264162
0.09203731996618221,0.13204354546065453
0.09310413487069075,0.13322693367381228
0.09418331534647952,0.13447953766547943
0.0952750047242729,0.13568308581412541
0.09637934799615785,0.1369034339090115
0.09749649183484087,0.13814998992003225
0.0986265846131282,0.13941670586654123
0.09976977642363201,0.1406941737786439
0.10092621909870483,0.14195820173375445
0.10209606623060476,0.1432544855856461
0.10327947319189525,0.1445588334117331
0.10447659715608053,0.14581614138834756
0.10568759711848051,0.14714938512196762
0.10691263391734772,0.14842013305557422
0.10815187025522892,0.1497352328472549
0.10940547072057435,0.1510745245615214
0.11067360180959745,0.15231436059404607
0.11195643194838795,0.15369397217928904
0.11325413151528127,0.15499294402257913
0.11456687286348727,0.1563678516228748
0.11589483034398118,0.15766077548551843
0.11723818032865997,0.15901686714602511
0.11859710123376706,0.16040118271621528
0.11997177354358855,0.16166588266917545
0.12136237983442417,0.16298165445870574
0.12276910479883604,0.16436865802029432
0.12419213527017846,0.16574961360123647
0.12563166024741215,0.16705664941872186
0.12708787092020596,0.16847120489214434
0.12856096069432965,0.16982998454404946
0.130051125217341,0.1711518043142262
0.13155856240457053,0.17250722397688328
0.1330834724654076,0.17384651569114978
0.1346260579298911,0.175293999059203
0.13618652367560827,0.1767158344038267
0.1377650769549055,0.17812042201464956
0.13936192742241435,0.17950876957193737
0.14097728716289676,0.18094348498084806
0.142611370719413,0.18238693636180364
0.14426439512181588,0.18392043545460654
0.14593657991557576,0.18544318258181575
0.1476281471909391,0.18692964182514615
0.14933932161242533,0.18851018076742154
0.15107033044866555,0.19005913581076542
0.15282140360258709,0.19170418654660307
0.15459277364194784,0.19330757341576507
0.15638467583022478,0.19488273637524361
0.15819734815786016,0.19645117935622608
0.16003103137387018,0.19803843827699752
0.16188596901781993,0.19962032121497214
0.1637624074521689,0.20123110006047978
0.16566059589499152,0.20289967072105367
0.16758078645307686,0.20452187353000473
0.16952323415541215,0.20613735636045966
0.1714881969870541,0.20772528727908074
0.17347593592339325,0.2093273301525435
0.1754867149648152,0.21098985283247096
0.1775208011717636,0.2125562798199046
0.1795784647002097,0.21416437067401387
0.18165997883753285,0.2157986694442578
0.18376562003881725,0.2175176399435522
0.18589566796356882,0.21915664269874338
0.18805040551285834,0.22081378939587393
0.1902301188668946,0.22251931993817617
0.19243509752303323,0.22420065855789262
0.19466563433422632,0.225957260936765
0.19692202554791735,0.22769773536724683
0.19920457084538712,0.22940931389019553
0.20151357338155584,0.23120489214434511
0.20384933982524642,0.2330844701296956
0.20621218039991446,0.23494792016665547
0.2086024089248505,0.23685773805523822
0.21102034285685967,0.23886432363416438
0.21346630333242453,0.24083596532491097
0.21594061521035676,0.24290504670385055
0.21844360711494284,0.24512196760970367
0.22097561147959033,0.24736644042739062
0.22353696459097966,0.24975136079564547
0.22612800663372795,0.2521167932262617
0.2287490817355704,0.2546314091794907
0.2314005380130654,0.2571749210402527
0.23408272761782944,0.2597029769504738
0.23679600678330787,0.2623714804112627
0.23954073587208793,0.26502654391505953
0.24231727942376008,0.267620455614542
0.24512600620333397,0.27026611114844434
0.24796728925021602,0.27317989382433977
0.2508415059277541,0.27592500503998385
0.2537490379733572,0.2786674282642295
0.2566902715491952,0.2813755795981453
0.25966559729348726,0.28415697869766815
0.26267541037238384,0.2869733216853706
0.26572011053245065,0.28978496068812576
0.26880010215376077,0.29271688730596057
0.2719157943036019,0.29560311807002215
0.2750676007908067,0.29844298098246086
0.2782559402207126,0.3013130837981318
0.28148123605075814,0.3042476984073651
0.28474391664672477,0.3071923929843425
0.28804441533962977,0.31021772730327263
0.2913831704832789,0.31324776560715006
0.2947606255124859,0.3163947315368591
0.29817722900196736,0.31955312143001147
0.30163343472591975,0.32271285531886296
0.30512970171828707,0.32583294133458773
0.30866649433372745,0.3290148511524763
0.3122442823092858,0.33216383307573416
0.3158635408267819,0.3353840467710503
0.31952475057592133,0.3386217324104563
0.32322839781813806,0.34190578590148507
0.3269749744511768,0.3452476312075801
0.33076497807442423,0.3486190444190579
0.3345989120549975,0.3520247295208655
0.3384772855945983,0.35549828640548353
0.34240061379714254,0.35891741146428335
0.34636941773717345,0.3623244405617902
0.3503842245290676,0.3658967811303004
0.3544455673970435,0.3693468180901821
0.3585539857459817,0.37295074255762384
0.36271002523306484,0.3766594986896042
0.3669142378402494,0.38019689536993484
0.3711671819475767,0.38377125193199385
0.37546942240733366,0.3874128082790135
0.37982153061907364,0.3910805725421679
0.3842240846055061,0.39464484913648273
0.38867766908926676,0.3984107250856797
0.393182875570577,0.4022673207445736
0.39774030240580366,0.40605537262280755
0.40235055488692933,0.40994019219138494
0.4070142453219439,0.4137551239836033
0.4117319931161679,0.4176748874403602
0.4165044248545185,0.421716282507896
0.42133217438472886,0.42557758215173713
0.4262158829015325,0.4295437134601169
0.43115619903182284,0.433615348430885
0.43615377892080054,0.4375962636919562
0.441209286319119,0.44157449096162893
0.4463233926710397,0.44574558161413885
0.4514967772036102,0.44981856058060615
0.4567301270168747,0.45405550702237757
0.4620241371751313,0.458157381896378
0.46737951079924633,0.4624306162220281
0.47279695916003905,0.46675962636919566
0.4782772017727485,0.47104630065183795
0.4838209664925957,0.47537396680330624
0.48942898961145315,0.4799502721591291
0.49510201595563513,0.48436865802029433
0.5008407989848213,0.48895369934816213
0.5066461008921268,0.4935562126201196
0.5125186927053332,0.49821718970499285
0.5184593543892912,0.5030656541899066
0.5244688749495119,0.507921510651166
0.5305480525369574,0.5128828707748135
0.5366976945540476,0.5178354949264161
0.5429186177618943,0.5228317989382434
0.5492116483887789,0.5278697668167462
0.5555776222398878,0.5330407902694712
0.5620173848083188,0.5381916537867079
0.5685317913873753,0.5436543243061622
0.5751217071841613,0.5491579866944426
0.5817880074344935,0.5547288488676836
0.5885315775191451,0.5605080303743029
0.595353313081437,0.5664773872723607
0.6022541201461928,0.5724252402392312
0.6092349152400711,0.5784544049459042
0.6162966255132942,0.584702640951549
0.6234401888627864,0.5910919965056112
0.6306665540567405,0.5976634634769169
0.6379766808606282,0.604369330018144
0.6453715401646701,0.6109374370002016
0.6528521141127848,0.6176130636381965
0.6604193962330305,0.6243975539278275
0.6680743915695615,0.631311067804583
0.675818116816111,0.6385599086082924
0.6836516004510238,0.6457993414421075
0.6915758828738525,0.652993078422149
0.6995920165435374,0.6605154223506485
0.707701066118189,0.668264901552315
0.7159041085964888,0.6760405886701163
0.7242022334607315,0.6838357637255561
0.732596542821523,0.6918869699616962
0.741088151564157,0.7000335998924804
0.7496781874966877,0.708428869027619
0.7583677914997191,0.7168167461864122
0.7671581176779302,0.7255789261474364
0.7760503335133571,0.7343451380955581
0.7850456200204509,0.743413749076003
0.794145171902934,0.7527088233317654
0.8033501977124734,0.7619904576305356
0.8126619200091946,0.7716080908541093
0.822081575524054,0.7815321550971037
0.8316104153230961,0.7915113231637659
0.8412497049736118,0.801813722196089
0.8510007247122247,0.8121356091660508
0.8608647696149244,0.8227746791210269
0.8708431497690724,0.8334856528459108
0.880937190447399,0.8443807539815872
0.8911482322840202,0.85596599690881
0.9014776314524917,0.8676869834016532
0.9119267598459299,0.8799025603118069
0.9224970052592174,0.8922659767488744
0.9331897715733238,0.9049593441300988
0.9440064789417604,0.9184228210469726
0.9549485639791966,0.9324171762650358
0.9660174799522646,0.9472004569585376
0.9772146969725725,0.9625186479403267
0.9885417021919574,0.9787615079631745
1.0,1.0


==> data/EEG/LiRA/NHiTS-offline/total/roc_MSELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,3.3599892480344065e-06
1.0233165783302449e-05,3.3599892480344065e-06
1.0351779556301762e-05,3.3599892480344065e-06
1.0471768194855202e-05,3.3599892480344065e-06
1.05931476351837e-05,3.3599892480344065e-06
1.0715933998226711e-05,3.3599892480344065e-06
1.084014359178331e-05,3.3599892480344065e-06
1.09657929126781e-05,3.3599892480344065e-06
1.1092898648952227e-05,3.3599892480344065e-06
1.1221477682079803e-05,3.3599892480344065e-06
1.1351547089209991e-05,3.3599892480344065e-06
1.148312414543511e-05,3.3599892480344065e-06
1.1616226326085018e-05,3.3599892480344065e-06
1.1750871309048075e-05,3.3599892480344065e-06
1.1887076977119033e-05,3.3599892480344065e-06
1.2024861420374123e-05,3.3599892480344065e-06
1.216424293857368e-05,3.3599892480344065e-06
1.2305240043592616e-05,3.3599892480344065e-06
1.244787146187906e-05,3.3599892480344065e-06
1.259215613694151e-05,3.3599892480344065e-06
1.2738113231864785e-05,3.3599892480344065e-06
1.288576213185518e-05,3.3599892480344065e-06
1.3035122446815089e-05,3.3599892480344065e-06
1.3186214013947484e-05,3.3599892480344065e-06
1.3339056900390587e-05,3.3599892480344065e-06
1.3493671405883065e-05,3.3599892480344065e-06
1.3650078065460137e-05,3.3599892480344065e-06
1.3808297652180924e-05,3.3599892480344065e-06
1.3968351179887397e-05,3.3599892480344065e-06
1.4130259905995336e-05,3.3599892480344065e-06
1.429404533431761e-05,3.3599892480344065e-06
1.4459729217920196e-05,3.3599892480344065e-06
1.4627333562011299e-05,3.3599892480344065e-06
1.4796880626863964e-05,3.3599892480344065e-06
1.4968392930772556e-05,3.3599892480344065e-06
1.514189325304352e-05,3.3599892480344065e-06
1.53174046370208e-05,3.3599892480344065e-06
1.5494950393146317e-05,3.3599892480344065e-06
1.567455410205595e-05,3.3599892480344065e-06
1.5856239617711373e-05,3.3599892480344065e-06
1.60400310705682e-05,3.3599892480344065e-06
1.622595287078087e-05,3.3599892480344065e-06
1.6414029711444665e-05,3.3599892480344065e-06
1.6604286571875295e-05,3.3599892480344065e-06
1.6796748720926532e-05,3.3599892480344065e-06
1.6991441720346258e-05,3.3599892480344065e-06
1.7188391428171457e-05,3.3599892480344065e-06
1.7387624002162504e-05,3.3599892480344065e-06
1.7589165903277326e-05,3.3599892480344065e-06
1.7793043899185774e-05,3.3599892480344065e-06
1.7999285067824765e-05,3.3599892480344065e-06
1.8207916800994626e-05,3.3599892480344065e-06
1.8418966807997107e-05,3.3599892480344065e-06
1.86324631193156e-05,3.3599892480344065e-06
1.8848434090337955e-05,3.3599892480344065e-06
1.906690840512252e-05,3.3599892480344065e-06
1.9287915080207776e-05,3.3599892480344065e-06
1.9511483468466162e-05,3.3599892480344065e-06
1.9737643263002554e-05,3.3599892480344065e-06
1.9966424501097934e-05,3.3599892480344065e-06
2.0197857568198782e-05,4.031987097641288e-06
2.0431973201952705e-05,4.031987097641288e-06
2.066880249629082e-05,4.031987097641288e-06
2.09083769055575e-05,4.031987097641288e-06
2.1150728248687946e-05,4.031987097641288e-06
2.1395888713434215e-05,4.031987097641288e-06
2.1643890860640203e-05,4.031987097641288e-06
2.189476762856621e-05,4.031987097641288e-06
2.2148552337263592e-05,4.031987097641288e-06
2.2405278693000182e-05,4.031987097641288e-06
2.266498079273693e-05,4.031987097641288e-06
2.2927693128656486e-05,4.031987097641288e-06
2.3193450592744275e-05,4.031987097641288e-06
2.3462288481422625e-05,4.031987097641288e-06
2.3734242500238664e-05,4.703984947248169e-06
2.4009348768606518e-05,4.703984947248169e-06
2.4287643824604503e-05,4.703984947248169e-06
2.45691646298279e-05,4.703984947248169e-06
2.4853948574297985e-05,4.703984947248169e-06
2.5142033481427965e-05,4.703984947248169e-06
2.543345761304648e-05,4.703984947248169e-06
2.5728259674479322e-05,4.703984947248169e-06
2.6026478819690045e-05,4.703984947248169e-06
2.63281546564802e-05,4.703984947248169e-06
2.6633327251749808e-05,4.703984947248169e-06
2.694203713681882e-05,4.703984947248169e-06
2.7254325312810276e-05,4.703984947248169e-06
2.7570233256095827e-05,4.703984947248169e-06
2.7889802923804396e-05,4.703984947248169e-06
2.8213076759394707e-05,4.703984947248169e-06
2.8540097698292373e-05,4.703984947248169e-06
2.8870909173592345e-05,4.703984947248169e-06
2.9205555121827452e-05,4.703984947248169e-06
2.95440799888038e-05,4.703984947248169e-06
2.9886528735503827e-05,4.703984947248169e-06
3.0232946844057763e-05,4.703984947248169e-06
3.0583380323784315e-05,5.375982796855051e-06
3.0937875717301366e-05,5.375982796855051e-06
3.12964801067075e-05,5.375982796855051e-06
3.165924111983521e-05,5.375982796855051e-06
3.20262069365765e-05,5.375982796855051e-06
3.2397426295281954e-05,5.375982796855051e-06
3.277294849923382e-05,5.375982796855051e-06
3.315282342319423e-05,5.375982796855051e-06
3.353710152002929e-05,5.375982796855051e-06
3.392583382740992e-05,7.391976345675694e-06
3.4319071974590426e-05,7.391976345675694e-06
3.4716868189265594e-05,7.391976345675694e-06
3.511927530450728e-05,7.391976345675694e-06
3.552634676578139e-05,7.391976345675694e-06
3.5938136638046256e-05,7.391976345675694e-06
3.6354699612933176e-05,7.391976345675694e-06
3.677609101601031e-05,7.391976345675694e-06
3.720236681413066e-05,7.391976345675694e-06
3.7633583622865324e-05,7.391976345675694e-06
3.806979871402284e-05,7.391976345675694e-06
3.8511070023255685e-05,7.391976345675694e-06
3.895745615775501e-05,7.391976345675694e-06
3.940901640403448e-05,7.391976345675694e-06
3.986581073580439e-05,7.391976345675694e-06
4.032789982193705e-05,7.391976345675694e-06
4.079534503452449e-05,7.391976345675694e-06
4.1268208457029516e-05,7.391976345675694e-06
4.174655289253135e-05,7.391976345675694e-06
4.223044187206672e-05,7.391976345675694e-06
4.271993966306776e-05,7.391976345675694e-06
4.321511127789762e-05,7.391976345675694e-06
4.371602248248502e-05,7.391976345675694e-06
4.422273980505897e-05,7.391976345675694e-06
4.473533054498463e-05,7.391976345675694e-06
4.525386278170167e-05,7.391976345675694e-06
4.577840538376616e-05,7.391976345675694e-06
4.6309028017997366e-05,7.391976345675694e-06
4.684580115873045e-05,7.391976345675694e-06
4.738879609717651e-05,8.063974195282575e-06
4.793808495089107e-05,8.063974195282575e-06
4.8493740673352334e-05,8.063974195282575e-06
4.9055837063650453e-05,8.063974195282575e-06
4.962444877628913e-05,8.063974195282575e-06
5.0199651331100794e-05,8.063974195282575e-06
5.0781521123276707e-05,8.063974195282575e-06
5.137013543351339e-05,8.063974195282575e-06
5.196557243827657e-05,8.063974195282575e-06
5.2567911220184194e-05,8.063974195282575e-06
5.3177231778509664e-05,8.063974195282575e-06
5.379361503980698e-05,9.407969894496337e-06
5.441714286865888e-05,9.407969894496337e-06
5.5047898078549675e-05,9.407969894496337e-06
5.5685964442864085e-05,9.407969894496337e-06
5.633142670601352e-05,9.407969894496337e-06
5.698437059469136e-05,9.407969894496337e-06
5.764488282925873e-05,9.407969894496337e-06
5.8313051135262185e-05,9.407969894496337e-06
5.8988964255084936e-05,9.407969894496337e-06
5.9672711959733106e-05,9.407969894496337e-06
6.0364385060758635e-05,9.407969894496337e-06
6.106407542232036e-05,9.407969894496337e-06
6.177187597338488e-05,9.407969894496337e-06
6.248788072006888e-05,9.407969894496337e-06
6.321218475812448e-05,9.407969894496337e-06
6.394488428556937e-05,1.1423963443316982e-05
6.468607661546321e-05,1.1423963443316982e-05
6.543586018883229e-05,1.1423963443316982e-05
6.619433458774387e-05,1.1423963443316982e-05
6.696160054853215e-05,1.1423963443316982e-05
6.773775997517745e-05,1.2095961292923864e-05
6.852291595284057e-05,1.2095961292923864e-05
6.9317172761554e-05,1.2095961292923864e-05
7.012063589007177e-05,1.2095961292923864e-05
7.09334120498799e-05,1.3439956992137626e-05
7.17556091893692e-05,1.3439956992137626e-05
7.258733650817246e-05,1.3439956992137626e-05
7.342870447166758e-05,1.3439956992137626e-05
7.42798248256491e-05,1.4111954841744508e-05
7.514081061116962e-05,1.4111954841744508e-05
7.601177617955322e-05,1.4111954841744508e-05
7.689283720758305e-05,1.4111954841744508e-05
7.778411071286482e-05,1.4111954841744508e-05
7.868571506936843e-05,1.4111954841744508e-05
7.959777002314978e-05,1.4111954841744508e-05
8.05203967082547e-05,1.4111954841744508e-05
8.145371766280736e-05,1.4111954841744508e-05
8.239785684528512e-05,1.4111954841744508e-05
8.335293965098187e-05,1.4111954841744508e-05
8.43190929286625e-05,1.4783952691351388e-05
8.529644499741017e-05,1.4783952691351388e-05
8.628512566366886e-05,1.4783952691351388e-05
8.728526623848371e-05,1.4783952691351388e-05
8.829699955494083e-05,1.545595054095827e-05
8.932045998580959e-05,1.545595054095827e-05
9.03557834613892e-05,1.545595054095827e-05
9.140310748756223e-05,1.612794839056515e-05
9.246257116405733e-05,1.612794839056515e-05
9.353431520292377e-05,1.612794839056515e-05
9.461848194721992e-05,1.612794839056515e-05
9.571521538991856e-05,1.612794839056515e-05
9.682466119303115e-05,1.612794839056515e-05
9.794696670695385e-05,1.6799946240172032e-05
9.908228099003788e-05,1.6799946240172032e-05
0.00010023075482838654,1.6799946240172032e-05
0.00010139254075588153,1.7471944089778914e-05
0.00010256779307444219,1.7471944089778914e-05
0.00010375666787451859,1.7471944089778914e-05
0.00010495932305582277,1.9487937638599557e-05
0.00010617591834830001,1.9487937638599557e-05
0.00010740661533334334,1.9487937638599557e-05
0.00010865157746525384,2.015993548820644e-05
0.00010991097009294972,2.015993548820644e-05
0.0001111849604819271,2.015993548820644e-05
0.00011247371783647519,2.015993548820644e-05
0.00011377741332214914,2.015993548820644e-05
0.00011509622008850323,2.2847926886633963e-05
0.00011643031329208767,2.2847926886633963e-05
0.00011777987011971193,2.3519924736240845e-05
0.0001191450698119776,2.3519924736240845e-05
0.00012052609368708426,2.3519924736240845e-05
0.00012192312516491107,2.4191922585847727e-05
0.0001233363497913776,2.4191922585847727e-05
0.00012476595526308696,2.4191922585847727e-05
0.00012621213145225474,2.4191922585847727e-05
0.00012767507043192657,2.4191922585847727e-05
0.0001291549665014884,2.5535918285061488e-05
0.00013065201621247213,2.5535918285061488e-05
0.00013216641839466052,2.620791613466837e-05
0.00013369837418249466,2.620791613466837e-05
0.00013524808704178755,2.7551911833882134e-05
0.0001368157627967472,2.7551911833882134e-05
0.00013840160965731315,2.8223909683489016e-05
0.00014000583824680976,2.8223909683489016e-05
0.00014162866162991988,2.8223909683489016e-05
0.0001432702953409831,2.8223909683489016e-05
0.00014493095741262166,2.9567905382702776e-05
0.00014661086840469845,2.9567905382702776e-05
0.00014831025143361044,3.0239903232309658e-05
0.00015002933220192182,3.0239903232309658e-05
0.00015176833902834055,3.0239903232309658e-05
0.00015352750287804228,3.0239903232309658e-05
0.000155307057393346,3.0239903232309658e-05
0.00015710723892474503,3.0239903232309658e-05
0.00015892828656229778,3.091190108191654e-05
0.00016077044216738237,3.091190108191654e-05
0.00016263395040481922,3.3599892480344065e-05
0.00016451905877536624,3.3599892480344065e-05
0.00016642601764859036,3.3599892480344065e-05
0.00016835508029612023,3.3599892480344065e-05
0.00017030650292528443,3.3599892480344065e-05
0.0001722805447131394,3.3599892480344065e-05
0.00017427746784089192,3.3599892480344065e-05
0.00017629753752872057,3.3599892480344065e-05
0.0001783410220710008,3.561588602916471e-05
0.00018040819287193827,3.561588602916471e-05
0.00018249932448161524,3.561588602916471e-05
0.00018461469463245476,3.561588602916471e-05
0.0001867545842761076,3.561588602916471e-05
0.00018891927762076664,3.561588602916471e-05
0.00019110906216891378,3.561588602916471e-05
0.0001933242287555045,3.561588602916471e-05
0.00019556507158659492,3.628788387877159e-05
0.00019783188827841644,3.628788387877159e-05
0.0002001249798969037,3.763187957798535e-05
0.00020244465099768038,3.8303877427592235e-05
0.00020479120966650856,3.8303877427592235e-05
0.0002071649675602069,3.8303877427592235e-05
0.0002095662399480433,3.8303877427592235e-05
0.0002119953457536071,3.8975875277199114e-05
0.00021445260759716674,3.8975875277199114e-05
0.00021693835183851843,3.8975875277199114e-05
0.00021945290862033137,3.9647873126806e-05
0.0002219966119119955,3.9647873126806e-05
0.0002245697995539774,3.9647873126806e-05
0.0002271728133026905,3.9647873126806e-05
0.0002298059988758851,4.0991868826019756e-05
0.0002324697059985648,4.166386667562664e-05
0.00023516428844943486,4.166386667562664e-05
0.00023789010410788932,4.166386667562664e-05
0.00024064751500154242,4.3007862374840405e-05
0.00024343688735431105,4.3007862374840405e-05
0.00024625859163505465,4.3007862374840405e-05
0.00024911300260677886,4.3007862374840405e-05
0.0002520004993764092,4.3679860224447284e-05
0.0002549214654451423,4.3679860224447284e-05
0.0002578762887593801,4.3679860224447284e-05
0.0002608653617622548,4.435185807405416e-05
0.00026388908144575103,4.502385592366105e-05
0.0002669478494034321,4.502385592366105e-05
0.00027004207188377727,4.502385592366105e-05
0.0002731721598441376,4.502385592366105e-05
0.000276338529005317,4.502385592366105e-05
0.00027954159990678566,4.502385592366105e-05
0.0002827817979625341,4.502385592366105e-05
0.0002860595535175742,4.5695853773267926e-05
0.000289375301905095,4.5695853773267926e-05
0.0002927294835042816,4.636785162287481e-05
0.00029612254379880347,4.636785162287481e-05
0.00029955493343598134,4.636785162287481e-05
0.0003030271082866396,4.636785162287481e-05
0.0003065395295056527,4.703984947248169e-05
0.00031009266359319264,4.8383845171695454e-05
0.00031368698245668765,4.8383845171695454e-05
0.00031732296347349763,4.8383845171695454e-05
0.00032100108955431715,4.8383845171695454e-05
0.00032472184920731285,4.8383845171695454e-05
0.00032848573660300434,4.8383845171695454e-05
0.0003322932516398972,4.8383845171695454e-05
0.0003361449000108765,4.8383845171695454e-05
0.0003400411932703706,4.9055843021302326e-05
0.00034398264890229247,4.9055843021302326e-05
0.00034796979038876914,4.9055843021302326e-05
0.0003520031472796679,4.9055843021302326e-05
0.0003560832552629278,4.9055843021302326e-05
0.000360210656235707,5.0399838720516104e-05
0.00036438589837635443,5.0399838720516104e-05
0.0003686095362172158,5.1743834419729854e-05
0.00037288213071828336,5.1743834419729854e-05
0.00037720424934169976,5.241583226933673e-05
0.00038157646612712486,5.241583226933673e-05
0.00038599936176797673,5.241583226933673e-05
0.00039047352368855597,5.3087830118943625e-05
0.0003949995461220643,5.3087830118943625e-05
0.000399578030189527,5.3087830118943625e-05
0.00040420958397963103,5.3087830118943625e-05
0.0004088948226294864,5.443182581815738e-05
0.00041363436840632776,5.443182581815738e-05
0.00041842885079015847,5.577582151737115e-05
0.0004232789065573553,5.577582151737115e-05
0.00042818517986524155,5.577582151737115e-05
0.0004331483223376403,5.577582151737115e-05
0.00043816899315141946,5.644781936697803e-05
0.00044324785912404005,5.644781936697803e-05
0.00044838559480211905,5.71198172165849e-05
0.0004535828825510191,5.779181506619178e-05
0.00045884041264547613,5.913581076540555e-05
0.0004641588833612782,5.980780861501243e-05
0.0004695390010680063,5.980780861501243e-05
0.0004749814803228505,6.182380216383307e-05
0.0004804870439655134,6.249580001343997e-05
0.0004860564232142139,6.316779786304684e-05
0.0004916903577628031,6.383979571265372e-05
0.0004973895958790067,6.383979571265372e-05
0.0005031548945038057,6.383979571265372e-05
0.0005089870193519685,6.451179356226059e-05
0.0005148867450137498,6.585578926147437e-05
0.0005208548550577665,6.652778711108125e-05
0.0005268921421350677,6.652778711108125e-05
0.0005329994080844093,6.652778711108125e-05
0.0005391774640387505,6.652778711108125e-05
0.0005454271305329836,6.787178281029501e-05
0.0005517492376129129,6.921577850950875e-05
0.0005581446249454966,6.921577850950875e-05
0.0005646141419303673,6.988777635911564e-05
0.0005711586478126435,7.190376990793629e-05
0.0005777790117970507,7.190376990793629e-05
0.0005844761131633638,7.324776560715005e-05
0.0005912508413831881,7.324776560715005e-05
0.0005981040962380944,7.660775485518446e-05
0.0006050367879391225,7.795175055439823e-05
0.0006120498372476703,7.996774410321888e-05
0.0006191441755977848,8.131173980243263e-05
0.0006263207452198692,8.131173980243263e-05
0.0006335804992658254,8.332773335125328e-05
0.0006409244019356456,8.467172905046705e-05
0.0006483534286054727,8.534372690007393e-05
0.0006558685659571436,8.668772259928768e-05
0.0006634708121092351,8.803171829850146e-05
0.0006711611767496287,9.071970969692897e-05
0.0006789406812696112,9.139170754653585e-05
0.0006868103588995307,9.206370539614273e-05
0.000694771254846024,9.34077010953565e-05
0.0007028244264308353,9.743968819299779e-05
0.0007109709432312439,9.878368389221156e-05
0.0007192118872221193,0.00010348766883945974
0.0007275483529196233,0.0001041596666890666
0.0007359814475265771,0.00010617566023788724
0.0007445122910795143,0.00010617566023788724
0.0007531420165974376,0.00010684765808749411
0.0007618717702322999,0.00010684765808749411
0.0007707027114212304,0.00010819165378670789
0.0007796360130405236,0.00011087964518513541
0.0007886728615614156,0.00011087964518513541
0.0007978144572076629,0.0001115516430347423
0.0008070620141149507,0.00011356763658356295
0.0008164167604921472,0.00011356763658356295
0.0008258799387844272,0.00011491163228277671
0.0008354528058382871,0.00011692762583159736
0.0008451366330684721,0.0001182716215308111
0.0008549327066268384,0.00012028761507963175
0.0008648423275731727,0.00012499160002687993
0.0008748668120479914,0.00012767959142530745
0.0008850074914473438,0.000130367582823735
0.00089526571259964,0.00013171157852294874
0.0009056428379445294,0.00013439956992137626
0.0009161402457138521,0.00013641556347019688
0.0009267593301146883,0.00013775955916941064
0.0009375015015145289,0.00013843155701901753
0.0009483681866285928,0.00014044755056783815
0.0009593608287093146,0.0001438075398158726
0.0009704808877380307,0.00014447953766547945
0.0009817298406188842,0.0001464955312143001
0.00099310918137498,0.00014783952691351386
0.0010046204213468132,0.0001511995161615483
0.001016265089392995,0.0001511995161615483
0.0010280447320933097,0.00015187151401115516
0.0010399609139541202,0.0001538875075599758
0.0010520152176161591,0.00015590350110879643
0.0010642092440647246,0.0001572474968080102
0.001076544612842316,0.00015926349035683086
0.0010890229622637305,0.00016060748605604462
0.001101645949633657,0.00016262347960486527
0.001114415251466788,0.00016396747530407902
0.0011273325637104871,0.00016665546670250657
0.0011403996019700331,0.00017001545595054097
0.0011536181017364785,0.00017270344734896846
0.0011669898186171474,0.000175391438747396
0.0011805165285688054,0.00017673543444660979
0.0011942000281335325,0.0001794234258450373
0.0012080421346773289,0.0001800954236946442
0.0012220446866314887,0.00018479940864189233
0.0012362095437367692,0.00018815939788992676
0.0012505385872903913,0.00018883139573953363
0.0012650337203959038,0.00019017539143874738
0.0012796968682159415,0.00019286338283717493
0.001294529978227916,0.00020092735703245752
0.0013095350204826678,0.00020227135273167125
0.0013247139878661174,0.00020697533767891942
0.0013400688963639508,0.00021033532692695382
0.001355601785329369,0.00021369531617498826
0.0013713147177539455,0.00021772730327262955
0.001387209780541621,0.00022713527316712585
0.001403289084785873,0.00023318325381358778
0.0014195547660501016,0.00023519924736240845
0.0014360089846512606,0.00023721524091122907
0.0014526539259467812,0.00024124722800887037
0.0014694918006248172,0.0002472952086553323
0.0014865248449978572,0.0002513271957529736
0.0015037553212997384,0.00026140716349707684
0.001521185517986105,0.0002647671527451112
0.0015388177500383464,0.0002694711376923594
0.001556654359271062,0.0002795511054364626
0.0015746977146430866,0.0002795511054364626
0.001592950212572123,0.00028223909683489014
0.0016114142772530198,0.0002842550903837108
0.0016300923609797412,0.0002889590753309589
0.0016489869444710648,0.00029231906457899333
0.001668100537200059,0.00029500705597742085
0.0016874356777273757,0.0003010550366238828
0.001706994934038408,0.0003071030172703447
0.001726780903884356,0.00031113500436798604
0.0017467962151272458,0.00031180700221759285
0.0017670435260889468,0.0003158389893152342
0.0017875255259042354,0.00032054297426248237
0.0018082449348779518,0.00032457496136012367
0.0018292045048462937,0.00032860694845776497
0.0018504070195423021,0.00033196693770579935
0.0018718552949655793,0.0003353269269538338
0.0018935521797562953,0.00033868691620186816
0.0019155005555735278,0.00034540689469793697
0.0019377033374779887,0.0003521268731940058
0.0019601634743191855,0.0003548148645924333
0.001982883949127071,0.00036220684093810903
0.002005867779508234,0.00036489483233653655
0.002029118018046678,0.0003702708151333916
0.002052637752709252,0.0003749748000806398
0.0020764301072557748,0.0003803507828774948
0.0021004982416539153,0.00038572676567434985
0.0021248453524988827,0.00038774275922317055
0.0021494746734379805,0.00039110274847120493
0.00217438947560008,0.0003964787312680599
0.0021995930680300748,0.0003998387205160943
0.0022250887981283695,0.000407902694711377
0.002250880052095462,0.0004112626839594113
0.00227697025538168,0.000418654660305087
0.0023033628731421313,0.0004233586452523352
0.002330061410696925,0.0004280626301995834
0.002357069413996728,0.00043209461729722457
0.0023843904700937206,0.00043679860224447284
0.002412028207618007,0.00044419057859014857
0.00243998629725955,0.0004495665613870036
0.0024682684522556926,0.0004529265506350379
0.0024968784288843266,0.0004576305355822862
0.0025258200269627847,0.00046367851622874804
0.002555097090352507,0.0004703984947248169
0.0025847135074695635,0.0004730864861232444
0.002614673211801092,0.00047510247967206507
0.00264498018242772,0.00048115046031852696
0.002675638444552045,0.00048451044956656145
0.0027066520700332413,0.0004912304280626303
0.0027380251779278576,0.0004925744237618439
0.0027697619350368907,0.0005006383979571265
0.002801866556459195,0.0005026543915059472
0.002834343306151309,0.0005087023721524091
0.0028671964974937695,0.0005160943484980848
0.0029004304938639917,0.0005234863248437606
0.002934049709215787,0.0005275183119414019
0.0029680586086656023,0.0005355822861366845
0.003002461709085549,0.0005456622538807876
0.0030372635797033115,0.0005496942409784289
0.0030724688427090033,0.0005570862173241046
0.003108082173869064,0.0005631341979705666
0.0031441083031472647,0.0005685101807674216
0.00318055201533292,0.0005705261743162422
0.0032174181506763717,0.0005779181506619178
0.003254711605531848,0.0005853101270075937
0.003292437333007769,0.0005913581076540556
0.0033306003436245884,0.0006027820710973725
0.003369205705980267,0.0006101740474430482
0.003408258547423452,0.0006182380216383308
0.0034477640547344642,0.0006242860022847926
0.0034877274748141775,0.0006303339829312547
0.003528154115380883,0.0006370539614273236
0.0035690493456752297,0.000645789933472213
0.0036104185971733375,0.0006518379141186748
0.0036522673643081755,0.000661245884013171
0.0036946012051993025,0.0006693098582084536
0.003737425742391064,0.0006847658087494119
0.0037807466635993493,0.0006928297829446945
0.0038245697224669993,0.0006988777635911564
0.0038689007393279753,0.0007049257442376185
0.003913745601980384,0.000712989718432901
0.0039591102664684585,0.0007284456689738594
0.004005000757873611,0.0007365096431691417
0.004051423171114647,0.0007486056044620656
0.0040983836717572615,0.0007600295679053827
0.004145888496832911,0.0007687655399502722
0.004193943955667186,0.0007768295141455547
0.004242556430717777,0.0007848934883408374
0.004291732378422158,0.0007949734560849405
0.004341478330055092,0.0008063974195282577
0.004391800892596086,0.0008184933808211813
0.004442706749606883,0.0008292453464148915
0.004494202662119142,0.0008359653249109605
0.0045462954695324,0.0008473892883542773
0.004598992090522438,0.000854781264699953
0.004652299523960189,0.0008641892345944491
0.004706224849841282,0.0008756131980377663
0.004760775230226368,0.0008856931657818694
0.00481595791019235,0.0008971171292251866
0.004871780218794631,0.0009092130905181104
0.004928249570040513,0.0009253410389086756
0.004985373463873894,0.00093945299375042
0.005043159487171359,0.0009569249378401989
0.005101615314749833,0.0009710368926819434
0.005160748710385908,0.0009844768496740808
0.005220567527846975,0.0009992608023654324
0.005281079711934331,0.0010127007593575702
0.005342293299538352,0.0010247967206504938
0.005404216420705915,0.001046972649687521
0.00546685729972018,0.0010610846045292655
0.0055302242561929005,0.0010772125529198305
0.005594325706169377,0.0010926685034607889
0.005659170163246243,0.0011094684497009609
0.005724766239702178,0.0011276123916403467
0.005791122647641758,0.0011410523486324845
0.005858248200152536,0.001165916269067939
0.005926151812475552,0.0011807002217592902
0.005994842503189409,0.0012001881593978899
0.006064329395408062,0.0012237080841341309
0.006134621717992506,0.0012364760432766616
0.0062057288067765,0.0012573079766144749
0.0062776601058065,0.0012747799207042537
0.006350425168595962,0.0013056918217861705
0.00642403365939419,0.0013339157314696591
0.006498495354469888,0.0013628116390027552
0.006573820143409586,0.0013762515959948928
0.006650018030431118,0.0013950675357838854
0.006727099135712337,0.0014064914992272025
0.006805073696735206,0.001420603454068947
0.0068839520696454964,0.0014414353874067603
0.006963744730628222,0.001454203346549291
0.007044462277299037,0.0014736912841878907
0.007126115430111745,0.0014965392110745245
0.007208715033782135,0.0015160271487131241
0.007292272058728313,0.0015435790605470062
0.007376797602527731,0.0015650829917344265
0.007462302891391108,0.001589946912169881
0.007548799281653432,0.0016074188562596602
0.007636298261282241,0.0016309387809959012
0.0077248114514034,0.0016504267186345002
0.007814350607844541,0.0016699146562730999
0.00790492762269642,0.0016941065788589477
0.007996554525892346,0.0017297224648881123
0.008089243486805939,0.0017572743767219942
0.008183006815867389,0.0017881862778039112
0.008277856966198472,0.0018103622068409383
0.00837380653526649,0.00182716215308111
0.008470868266557402,0.0018587460520126334
0.008569055051268348,0.0018822659767488742
0.008668379930019773,0.0019091458907331497
0.008768856094587427,0.00194140178751428
0.008870496889654403,0.0019817216584906935
0.00897331581458352,0.0020099455681741813
0.009077326525210223,0.0020448894563537398
0.009182542835656282,0.0020758013574356565
0.009288978720164497,0.0021046972649687522
0.009396648314954691,0.0021423291445467375
0.009505565920101192,0.0021752570391774745
0.009615746001432095,0.002206840938108998
0.009727203192450537,0.0022310328606948452
0.009839952296278227,0.0022679927424232244
0.009954008287621519,0.0022901686714602515
0.010069386314760271,0.002321080572542168
0.010186101701559752,0.00234863248437605
0.010304169949505875,0.0023909683489012836
0.01042360673976401,0.002427256232780055
0.010544427935261684,0.0024635441166588265
0.010666649582795389,0.0024944560177407433
0.010790287915161836,0.0025347758887171563
0.01091535935331391,0.002565687789799073
0.011041880508541602,0.00260063167797863
0.011169868184678225,0.0026308715812109404
0.011299339380332217,0.002665143471540891
0.011430311291144786,0.0027088233317653383
0.011562801312073753,0.002746455211343324
0.011696827039703846,0.0027820710973724882
0.01183240627458378,0.002834486929641825
0.011969557023590427,0.0028862307640615554
0.012108297502320394,0.002938646596330892
0.012248646137509308,0.0029883744372018006
0.012390621569479156,0.0030374302802231032
0.012534242654613994,0.0030979100866877227
0.01267952846786434,0.003142933942611384
0.012826498305280598,0.0031940057791815064
0.012975171686575868,0.003251797594247698
0.013125568357718427,0.003308917411464283
0.013277708293554291,0.00336133324373362
0.013431611700460153,0.0034204690544990257
0.013587299019027091,0.0034742288824675762
0.013744790926775366,0.003532692695383375
0.013904108340900697,0.003597204488945636
0.014065272421052363,0.0036610442846582887
0.014228304572143519,0.0037383240373630813
0.014393226447194065,0.0038243397621127613
0.014560059950206485,0.003910355486862442
0.014728827239075018,0.004011827162153081
0.014899550728528537,0.004112626839594112
0.015072253093107555,0.004218802499832
0.01524695727017573,0.004305490222431289
0.015423686462966274,0.004420401854714065
0.01560246414366368,0.004535313486996841
0.015783314056521166,0.00465425710637726
0.01596626022101425,0.004787984678449029
0.01615132693503091,0.0049217122505207985
0.01633853877809862,0.005073583764531954
0.016527920614648955,0.00523822323768564
0.0167194975973199,0.005396142732343257
0.016913295170296487,0.005574894160338687
0.01710933907269015,0.005768429541025469
0.01730765534195726,0.005958604932464215
0.01750827031735725,0.0061850682077817356
0.017711210643450888,0.006402795511054364
0.017916503273639015,0.00662791479067267
0.018124175473742375,0.0068422821046972655
0.018334254825622908,0.007055305423022647
0.018546769230846995,0.007310664605873261
0.018761746914391215,0.0075458638532356695
0.018979216428391014,0.0077756871178012235
0.019199206655932846,0.00803507828774948
0.019421746814890263,0.008326725354478866
0.019646866461804465,0.00863786035884685
0.01987459549580984,0.008975875277199112
0.02010496416260499,0.009299778240709631
0.02033800305846982,0.009567905382702777
0.020573743134329137,0.009889792352664472
0.02081221569986339,0.010248639204354546
0.021053452427667062,0.010598750083999733
0.02129748535745521,0.010947516967945704
0.021544346900318843,0.011354075666957866
0.02179406984302956,0.011738458436933
0.0220466873523941,0.01209663329077347
0.022302232979659387,0.012535447886566764
0.022560740664968614,0.012921174652241112
0.022822244741868985,0.01321483771251932
0.023086779941871697,0.013595188495396815
0.023354381399064792,0.01404677105033264
0.023625084654779475,0.014353202069753379
0.023898925662310503,0.014684497009609571
0.024175940791691306,0.014980848061286207
0.024456166834524465,0.015286607082857336
0.024739641008868142,0.01559505409582689
0.025026400964179192,0.01589946912169881
0.025316484786313556,0.016246220012095962
0.025609931002584595,0.01658490692829783
0.025906778586880088,0.016892009945568172
0.026207066964838526,0.01722397688327397
0.02651083601908539,0.017668839459713728
0.026818126094530156,0.018027014313554197
0.02712897800372467,0.01839258114374034
0.027443433032283655,0.018778307909414694
0.02776153294436801,0.01909885088367717
0.028083319988231725,0.019582689335394126
0.028408836901833042,0.02013507156777098
0.028738126918510663,0.02086620522814327
0.029071233772725785,0.021811034204690542
0.029408201705870638,0.02287413480276863
0.029749075472144403,0.024023251125596397
0.030093900344497212,0.02524964720112896
0.03044272212064303,0.02630468382501176
0.030795587129142266,0.02709562529399906
0.03115254223555488,0.027902694711376918
0.03151363484866479,0.02879107586855722
0.031878912926776456,0.02954304146226732
0.03224842498408442,0.030194879376385996
0.0326222200971167,0.030817821382971577
0.03300034791125285,0.03133458772931927
0.03338285864731761,0.03183119414017875
0.033769803108250916,0.03226732074457362
0.03416123268585528,0.03282037497480008
0.034557199367621395,0.033293461460923324
0.03495775574363275,0.033695988172837844
0.035362955013550426,0.03401048316645387
0.03577285099367873,0.03428331429339426
0.0361874981241128,0.03455345742893622
0.03660695147596903,0.03481150460318527
0.03703126675869927,0.03504535985484847
0.03746050032748993,0.03525099119682817
0.037894709190746674,0.03545796653450709
0.03833395101766601,0.0356736778442309
0.03877828414589457,0.03590215711309724
0.03922776758927719,0.03613802835830925
0.03968246104569482,0.03639540353470869
0.040142424904993215,0.03665681069820577
0.040607720257003654,0.03692896982729656
0.041078408899656464,0.03718096902089913
0.04155455334718875,0.03741415227471272
0.04203621683844714,0.03764935152207513
0.04252346334528682,0.03790605470062496
0.04301635758106795,0.03813990995228815
0.0435149650092505,0.0384181170620254
0.044019351852088745,0.03867078825347759
0.044529585099426554,0.03894630737181641
0.04504573251759458,0.039242658423493046
0.04556786265841064,0.03952892950742558
0.046096044868284336,0.039825952556951816
0.04663034929742731,0.04009542369464418
0.04717084690917017,0.040386398763523956
0.047717609489387455,0.0407223976883274
0.04827070965603183,0.04107183657012297
0.0488302208687788,0.04141186748202406
0.0493962174387832,0.0417673543444661
0.04996877453854884,0.04210604126066797
0.0505479682119124,0.04245682413816275
0.05113387538414326,0.04280760701565754
0.05172657387216019,0.04316846986089644
0.05232614239486662,0.0435058127813991
0.052932660583605615,0.04382904374706001
0.05354620899273607,0.04421678650628318
0.05416686911033152,0.044602513271957536
0.05479472336900287,0.044963376117196426
0.05542985515684669,0.04533297493448021
0.05607234882852033,0.045734157650695516
0.05672228971644543,0.046193132181977015
0.05737976414214134,0.04661985081647738
0.05804485942768978,0.04708285733485653
0.05871766390733255,0.04751562395000336
0.05939826693920356,0.0480081983737652
0.060086758917196864,0.04847389288354277
0.0607832312829723,0.048944963376117194
0.06148777653810023,0.04942544183858612
0.062200488256347115,0.04988240037631879
0.06292146109610344,0.0503124790000672
0.06365079081295572,0.050725757677575437
0.06438857427240419,0.05113231637658759
0.06513490946272803,0.05163228277669511
0.0658898955079995,0.05211746522411128
0.06665363268124913,0.052569719776896714
0.06742622241778341,0.053108662052281444
0.06820776732865685,0.05366440427390633
0.06899837121430018,0.054236946441771385
0.0697981390783066,0.05476110476446475
0.07060717714137772,0.0553027350312479
0.07142559285543126,0.05586922921846651
0.07225349491787214,0.05644983536052685
0.07309099328602911,0.057064713392917146
0.07393819919175866,0.0576654794704657
0.07479522515621821,0.058242725623278015
0.07566218500481055,0.05892480344062898
0.07653919388230147,0.05957462536119884
0.0774263682681127,0.06019017539143876
0.07832382599179197,0.06086620522814327
0.07923168624866253,0.061574490961628925
0.08015006961565405,0.06230696861770042
0.08107909806731686,0.06293663060278207
0.08201889499202203,0.06361064444593777
0.08296958520834907,0.0642080505342383
0.08393129498166364,0.06489752032793496
0.08490415204088747,0.06553188629796385
0.0858882855954625,0.06623278005510383
0.08688382635251184,0.06692964182514616
0.08789090653419954,0.06761373563604597
0.08890965989529158,0.06828976547275048
0.08994022174092044,0.06897654727504872
0.09098272894455559,0.0696962569719777
0.09203731996618221,0.07041327867750823
0.09310413487069075,0.07117062025401519
0.09418331534647952,0.0719037699079363
0.0952750047242729,0.07270882333176534
0.09637934799615785,0.07350782877494791
0.09749649183484087,0.07432968214501715
0.0986265846131282,0.07515892749143202
0.09976977642363201,0.07597540487870438
0.10092621909870483,0.07677105033263894
0.10209606623060476,0.07757543175861838
0.10327947319189525,0.07846650090719709
0.10447659715608053,0.07932195416974666
0.10568759711848051,0.08018345541294268
0.10691263391734772,0.08108191653786707
0.10815187025522892,0.08201330555742223
0.10940547072057435,0.08298770243935219
0.11067360180959745,0.0839258114374034
0.11195643194838795,0.08494926416235468
0.11325413151528127,0.0859478529668705
0.11456687286348727,0.08703312949398563
0.11589483034398118,0.08813318997379209
0.11723818032865997,0.08925005039983872
0.11859710123376706,0.0903911027484712
0.11997177354358855,0.09153954707344937
0.12136237983442417,0.0927330152543512
0.12276910479883604,0.09393656340299712
0.12419213527017846,0.09518177541831865
0.12563166024741215,0.09636045964652913
0.12708787092020596,0.09760163967475304
0.12856096069432965,0.09894227538471877
0.130051125217341,0.10014783952691353
0.13155856240457053,0.10140514750352798
0.1330834724654076,0.10272629527585511
0.1346260579298911,0.10404475505678382
0.13618652367560827,0.10536859082050935
0.1377650769549055,0.10677441032188698
0.13936192742241435,0.10822054969424097
0.14097728716289676,0.10958403333109334
0.142611370719413,0.11104159666689066
0.14426439512181588,0.1124608561252604
0.14593657991557576,0.113964115314831
0.1476281471909391,0.11534708688932196
0.14933932161242533,0.11675425038639875
0.15107033044866555,0.11819837376520397
0.15282140360258709,0.11973120086015725
0.15459277364194784,0.1212586519723137
0.15638467583022478,0.12272898326725352
0.15819734815786016,0.12423425845037298
0.16003103137387018,0.12573684564209392
0.16188596901781993,0.1273052886230764
0.1637624074521689,0.128924803440629
0.16566059589499152,0.13046502251192799
0.16758078645307686,0.13203548148645922
0.16952323415541215,0.13364827632551574
0.1714881969870541,0.13530340702909752
0.17347593592339325,0.13695719373698007
0.1754867149648152,0.13860694845776494
0.1775208011717636,0.1401847994086419
0.1795784647002097,0.14175391438747398
0.18165997883753285,0.14349304482225658
0.18376562003881725,0.14526846314091796
0.18589566796356882,0.14698407365096433
0.18805040551285834,0.1487588199717761
0.1902301188668946,0.15055036623882803
0.19243509752303323,0.15245346414891472
0.19466563433422632,0.1543659700288959
0.19692202554791735,0.1562428600228479
0.19920457084538712,0.15815872589207716
0.20151357338155584,0.16023923123446004
0.20384933982524642,0.16221154492305626
0.20621218039991446,0.16420200255359182
0.2086024089248505,0.1661528123110006
0.21102034285685967,0.16816074188562596
0.21346630333242453,0.17020092735703246
0.21594061521035676,0.17225724077682952
0.21844360711494284,0.17442443384181172
0.22097561147959033,0.1765909549089443
0.22353696459097966,0.17875881997177612
0.22612800663372795,0.1809676769034339
0.2287490817355704,0.18322894966736106
0.2314005380130654,0.18551105436462603
0.23408272761782944,0.1877078153349909
0.23679600678330787,0.18994624017203143
0.23954073587208793,0.1923896243532021
0.24231727942376008,0.19483704052147033
0.24512600620333397,0.19736106444459378
0.24796728925021602,0.19978361669242659
0.2508415059277541,0.20212754519185538
0.2537490379733572,0.20477252872790808
0.2566902715491952,0.2073630804381426
0.25966559729348726,0.20992272024729522
0.26267541037238384,0.21272629527585513
0.26572011053245065,0.2153578388549157
0.26880010215376077,0.21811706202540151
0.2719157943036019,0.2209092130905181
0.2750676007908067,0.22378872387608356
0.2782559402207126,0.22678180229823264
0.28148123605075814,0.2297439688192998
0.28474391664672477,0.23257509575969357
0.28804441533962977,0.23577447752167197
0.2913831704832789,0.23894429137826756
0.2947606255124859,0.24203749748000805
0.29817722900196736,0.24521134332370137
0.30163343472591975,0.24844902896310733
0.30512970171828707,0.25174383441972986
0.30866649433372745,0.25500167999462403
0.3122442823092858,0.25834285330286944
0.3158635408267819,0.26179087426920233
0.31952475057592133,0.2651905113903636
0.32322839781813806,0.2686190444190578
0.3269749744511768,0.2720791613466837
0.33076497807442423,0.2755480142463544
0.3345989120549975,0.27908809891808345
0.3384772855945983,0.28246354411665886
0.34240061379714254,0.28600900477118474
0.34636941773717345,0.28953766547947046
0.3503842245290676,0.29306632618775624
0.3544455673970435,0.2965916269067939
0.3585539857459817,0.3002036153484309
0.36271002523306484,0.30384584369330014
0.3669142378402494,0.30743095222095296
0.3711671819475767,0.31102950070559776
0.37546942240733366,0.31470465694509775
0.37982153061907364,0.3183576372555608
0.3842240846055061,0.32210536926281835
0.38867766908926676,0.3257301256635979
0.393182875570577,0.32934883408373095
0.39774030240580366,0.33316779786304684
0.40235055488692933,0.3369907936294604
0.4070142453219439,0.34086015724749685
0.4117319931161679,0.3446596330891741
0.4165044248545185,0.3486109804448626
0.42133217438472886,0.3527168873059606
0.4262158829015325,0.3565929709024931
0.43115619903182284,0.360562462200121
0.43615377892080054,0.3647402728311269
0.441209286319119,0.3688394597137289
0.4463233926710397,0.37304011827162153
0.4514967772036102,0.37722666487467243
0.4567301270168747,0.38141388347557287
0.4620241371751313,0.38575902157113096
0.46737951079924633,0.3901290235871245
0.47279695916003905,0.39447953766547944
0.4782772017727485,0.39896781130300385
0.4838209664925957,0.4036328203749748
0.48942898961145315,0.40847725287279085
0.49510201595563513,0.41326725354478866
0.5008407989848213,0.4181352059673409
0.5066461008921268,0.42337477320072575
0.5125186927053332,0.4284658289093475
0.5184593543892912,0.43374974800080646
0.5244688749495119,0.43912237080841343
0.5305480525369574,0.4446186412203481
0.5366976945540476,0.4500994556817418
0.5429186177618943,0.4557818694980176
0.5492116483887789,0.4613917075465359
0.5555776222398878,0.46721255291983066
0.5620173848083188,0.47314360594046095
0.5685317913873753,0.479261474363282
0.5751217071841613,0.4853524628721189
0.5817880074344935,0.491518043142262
0.5885315775191451,0.49771789530273497
0.595353313081437,0.5041186748202405
0.6022541201461928,0.5104697264968753
0.6092349152400711,0.5169524897520328
0.6162966255132942,0.523611988441637
0.6234401888627864,0.5302943350581277
0.6306665540567405,0.5370553054230227
0.6379766808606282,0.5439990592030106
0.6453715401646701,0.5511753242389625
0.6528521141127848,0.5583791411867483
0.6604193962330305,0.5657738055238223
0.6680743915695615,0.5733700692157785
0.675818116816111,0.5808077414152275
0.6836516004510238,0.5886620522814328
0.6915758828738525,0.5965472750487197
0.6995920165435374,0.6045769773536726
0.707701066118189,0.6129097506887978
0.7159041085964888,0.6214333714132115
0.7242022334607315,0.6302325112559639
0.732596542821523,0.6390034271890329
0.741088151564157,0.6481634298770244
0.7496781874966877,0.6576009676769033
0.7583677914997191,0.6671305691821786
0.7671581176779302,0.6768745380014785
0.7760503335133571,0.6868610980444863
0.7850456200204509,0.6973509844768497
0.794145171902934,0.7079356226060076
0.8033501977124734,0.7188219877696391
0.8126619200091946,0.7303648948323366
0.822081575524054,0.7418083462132922
0.8316104153230961,0.7534910288287078
0.8412497049736118,0.7655661581882939
0.8510007247122247,0.7782454136146764
0.8608647696149244,0.7912969558497414
0.8708431497690724,0.8044345138095558
0.880937190447399,0.8179409985888044
0.8911482322840202,0.831690746589611
0.9014776314524917,0.8459431489819232
0.9119267598459299,0.8604670385054767
0.9224970052592174,0.8751548955043343
0.9331897715733238,0.8901444795376655
0.9440064789417604,0.9050897117129226
0.9549485639791966,0.9207223976883274
0.9660174799522646,0.9371534171090652
0.9772146969725725,0.954699280962301
0.9885417021919574,0.9735447886566762
1.0,1.0


==> data/EEG/LiRA/NHiTS-offline/total/roc_RescaledSMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.000158591492507224
1.0233165783302449e-05,0.000158591492507224
1.0351779556301762e-05,0.000158591492507224
1.0471768194855202e-05,0.000158591492507224
1.05931476351837e-05,0.000158591492507224
1.0715933998226711e-05,0.000158591492507224
1.084014359178331e-05,0.000158591492507224
1.09657929126781e-05,0.000158591492507224
1.1092898648952227e-05,0.000158591492507224
1.1221477682079803e-05,0.000158591492507224
1.1351547089209991e-05,0.000158591492507224
1.148312414543511e-05,0.000158591492507224
1.1616226326085018e-05,0.000158591492507224
1.1750871309048075e-05,0.000158591492507224
1.1887076977119033e-05,0.000158591492507224
1.2024861420374123e-05,0.000158591492507224
1.216424293857368e-05,0.000158591492507224
1.2305240043592616e-05,0.000158591492507224
1.244787146187906e-05,0.000158591492507224
1.259215613694151e-05,0.000158591492507224
1.2738113231864785e-05,0.000158591492507224
1.288576213185518e-05,0.000158591492507224
1.3035122446815089e-05,0.000158591492507224
1.3186214013947484e-05,0.000158591492507224
1.3339056900390587e-05,0.000158591492507224
1.3493671405883065e-05,0.00021033532692695382
1.3650078065460137e-05,0.00021033532692695382
1.3808297652180924e-05,0.00021033532692695382
1.3968351179887397e-05,0.00021033532692695382
1.4130259905995336e-05,0.00021033532692695382
1.429404533431761e-05,0.00021033532692695382
1.4459729217920196e-05,0.00021033532692695382
1.4627333562011299e-05,0.00021033532692695382
1.4796880626863964e-05,0.00021033532692695382
1.4968392930772556e-05,0.00021033532692695382
1.514189325304352e-05,0.00021033532692695382
1.53174046370208e-05,0.00021033532692695382
1.5494950393146317e-05,0.00021033532692695382
1.567455410205595e-05,0.00021033532692695382
1.5856239617711373e-05,0.00021033532692695382
1.60400310705682e-05,0.00021033532692695382
1.622595287078087e-05,0.00021033532692695382
1.6414029711444665e-05,0.00021033532692695382
1.6604286571875295e-05,0.00021033532692695382
1.6796748720926532e-05,0.00021033532692695382
1.6991441720346258e-05,0.00027820710973724884
1.7188391428171457e-05,0.00027820710973724884
1.7387624002162504e-05,0.00027820710973724884
1.7589165903277326e-05,0.00027820710973724884
1.7793043899185774e-05,0.00027820710973724884
1.7999285067824765e-05,0.00027820710973724884
1.8207916800994626e-05,0.00027820710973724884
1.8418966807997107e-05,0.00027820710973724884
1.86324631193156e-05,0.00027820710973724884
1.8848434090337955e-05,0.00027820710973724884
1.906690840512252e-05,0.00027820710973724884
1.9287915080207776e-05,0.00027820710973724884
1.9511483468466162e-05,0.00027820710973724884
1.9737643263002554e-05,0.00027820710973724884
1.9966424501097934e-05,0.00027820710973724884
2.0197857568198782e-05,0.0003830387742759223
2.0431973201952705e-05,0.0003830387742759223
2.066880249629082e-05,0.0003830387742759223
2.09083769055575e-05,0.0003830387742759223
2.1150728248687946e-05,0.0003830387742759223
2.1395888713434215e-05,0.0003830387742759223
2.1643890860640203e-05,0.0003830387742759223
2.189476762856621e-05,0.0003830387742759223
2.2148552337263592e-05,0.0003830387742759223
2.2405278693000182e-05,0.0003830387742759223
2.266498079273693e-05,0.0003830387742759223
2.2927693128656486e-05,0.0003830387742759223
2.3193450592744275e-05,0.0003830387742759223
2.3462288481422625e-05,0.0003830387742759223
2.3734242500238664e-05,0.0004804784624689201
2.4009348768606518e-05,0.0004804784624689201
2.4287643824604503e-05,0.0004804784624689201
2.45691646298279e-05,0.0004804784624689201
2.4853948574297985e-05,0.0004804784624689201
2.5142033481427965e-05,0.0004804784624689201
2.543345761304648e-05,0.0004804784624689201
2.5728259674479322e-05,0.0004804784624689201
2.6026478819690045e-05,0.0004804784624689201
2.63281546564802e-05,0.0004804784624689201
2.6633327251749808e-05,0.0004804784624689201
2.694203713681882e-05,0.0005046703850547678
2.7254325312810276e-05,0.0005046703850547678
2.7570233256095827e-05,0.0005046703850547678
2.7889802923804396e-05,0.0005046703850547678
2.8213076759394707e-05,0.0005046703850547678
2.8540097698292373e-05,0.0005046703850547678
2.8870909173592345e-05,0.0005046703850547678
2.9205555121827452e-05,0.0005046703850547678
2.95440799888038e-05,0.0005046703850547678
2.9886528735503827e-05,0.0005046703850547678
3.0232946844057763e-05,0.0005046703850547678
3.0583380323784315e-05,0.0005355822861366844
3.0937875717301366e-05,0.0005355822861366844
3.12964801067075e-05,0.0005355822861366844
3.165924111983521e-05,0.0005355822861366844
3.20262069365765e-05,0.0005355822861366844
3.2397426295281954e-05,0.0005355822861366844
3.277294849923382e-05,0.0005355822861366844
3.315282342319423e-05,0.0005355822861366844
3.353710152002929e-05,0.0005355822861366844
3.392583382740992e-05,0.0005638061958201734
3.4319071974590426e-05,0.0005638061958201734
3.4716868189265594e-05,0.0005638061958201734
3.511927530450728e-05,0.0005638061958201734
3.552634676578139e-05,0.0005638061958201734
3.5938136638046256e-05,0.0005638061958201734
3.6354699612933176e-05,0.0005638061958201734
3.677609101601031e-05,0.0005638061958201734
3.720236681413066e-05,0.0005987500839997311
3.7633583622865324e-05,0.0005987500839997311
3.806979871402284e-05,0.0005987500839997311
3.8511070023255685e-05,0.0005987500839997311
3.895745615775501e-05,0.0005987500839997311
3.940901640403448e-05,0.0005987500839997311
3.986581073580439e-05,0.0005987500839997311
4.032789982193705e-05,0.0006256299979840064
4.079534503452449e-05,0.0006256299979840064
4.1268208457029516e-05,0.0006256299979840064
4.174655289253135e-05,0.0006256299979840064
4.223044187206672e-05,0.0006256299979840064
4.271993966306776e-05,0.0006256299979840064
4.321511127789762e-05,0.0006256299979840064
4.371602248248502e-05,0.0006478059270210335
4.422273980505897e-05,0.0006478059270210335
4.473533054498463e-05,0.0006478059270210335
4.525386278170167e-05,0.0006478059270210335
4.577840538376616e-05,0.0006478059270210335
4.6309028017997366e-05,0.0006478059270210335
4.684580115873045e-05,0.0006478059270210335
4.738879609717651e-05,0.0006827498152005913
4.793808495089107e-05,0.0006827498152005913
4.8493740673352334e-05,0.0006827498152005913
4.9055837063650453e-05,0.0006827498152005913
4.962444877628913e-05,0.0006827498152005913
5.0199651331100794e-05,0.0006827498152005913
5.0781521123276707e-05,0.0007055977420872253
5.137013543351339e-05,0.0007055977420872253
5.196557243827657e-05,0.0007055977420872253
5.2567911220184194e-05,0.0007055977420872253
5.3177231778509664e-05,0.0007055977420872253
5.379361503980698e-05,0.0007197096969289698
5.441714286865888e-05,0.0007197096969289698
5.5047898078549675e-05,0.0007197096969289698
5.5685964442864085e-05,0.0007197096969289698
5.633142670601352e-05,0.0007197096969289698
5.698437059469136e-05,0.0007197096969289698
5.764488282925873e-05,0.0007418856259659969
5.8313051135262185e-05,0.0007418856259659969
5.8988964255084936e-05,0.0007418856259659969
5.9672711959733106e-05,0.0007418856259659969
6.0364385060758635e-05,0.0007418856259659969
6.106407542232036e-05,0.0007620455614542034
6.177187597338488e-05,0.0007620455614542034
6.248788072006888e-05,0.0007620455614542034
6.321218475812448e-05,0.0007620455614542034
6.394488428556937e-05,0.0008171493851219676
6.468607661546321e-05,0.0008171493851219676
6.543586018883229e-05,0.0008171493851219676
6.619433458774387e-05,0.0008171493851219676
6.696160054853215e-05,0.0008171493851219676
6.773775997517745e-05,0.0008594852496472011
6.852291595284057e-05,0.0008594852496472011
6.9317172761554e-05,0.0008594852496472011
7.012063589007177e-05,0.0008594852496472011
7.09334120498799e-05,0.0008870371614810833
7.17556091893692e-05,0.0008870371614810833
7.258733650817246e-05,0.0008870371614810833
7.342870447166758e-05,0.0008870371614810833
7.42798248256491e-05,0.000911901081916538
7.514081061116962e-05,0.000911901081916538
7.601177617955322e-05,0.000911901081916538
7.689283720758305e-05,0.000911901081916538
7.778411071286482e-05,0.0009784288690276191
7.868571506936843e-05,0.0009784288690276191
7.959777002314978e-05,0.0009784288690276191
8.05203967082547e-05,0.0009784288690276191
8.145371766280736e-05,0.0009932128217189705
8.239785684528512e-05,0.0009932128217189705
8.335293965098187e-05,0.0009932128217189705
8.43190929286625e-05,0.0010032927894630737
8.529644499741017e-05,0.0010032927894630737
8.628512566366886e-05,0.0010032927894630737
8.728526623848371e-05,0.0010032927894630737
8.829699955494083e-05,0.0010456286539883074
8.932045998580959e-05,0.0010456286539883074
9.03557834613892e-05,0.0010456286539883074
9.140310748756223e-05,0.001076540555070224
9.246257116405733e-05,0.001076540555070224
9.353431520292377e-05,0.001076540555070224
9.461848194721992e-05,0.001132316376587595
9.571521538991856e-05,0.001132316376587595
9.682466119303115e-05,0.001132316376587595
9.794696670695385e-05,0.0011692762583159733
9.908228099003788e-05,0.0011692762583159733
0.00010023075482838654,0.0011692762583159733
0.00010139254075588153,0.0011914521873530003
0.00010256779307444219,0.0011914521873530003
0.00010375666787451859,0.0011914521873530003
0.00010495932305582277,0.0012102681271419931
0.00010617591834830001,0.0012102681271419931
0.00010740661533334334,0.0012102681271419931
0.00010865157746525384,0.0012579799744640815
0.00010991097009294972,0.0012579799744640815
0.0001111849604819271,0.0013050198239365632
0.00011247371783647519,0.0013050198239365632
0.00011377741332214914,0.0013050198239365632
0.00011509622008850323,0.001320475774477522
0.00011643031329208767,0.001320475774477522
0.00011777987011971193,0.0013399637121161213
0.0001191450698119776,0.0013399637121161213
0.00012052609368708426,0.0013399637121161213
0.00012192312516491107,0.001396411531483099
0.0001233363497913776,0.001396411531483099
0.00012476595526308696,0.0014085074927760231
0.00012621213145225474,0.0014085074927760231
0.00012767507043192657,0.0014085074927760231
0.0001291549665014884,0.0014394193938579397
0.00013065201621247213,0.0014394193938579397
0.00013216641839466052,0.001460251327195753
0.00013369837418249466,0.001460251327195753
0.00013524808704178755,0.001489147234728849
0.0001368157627967472,0.001489147234728849
0.00013840160965731315,0.0015126671594650897
0.00014000583824680976,0.0015126671594650897
0.00014162866162991988,0.001522747127209193
0.0001432702953409831,0.001522747127209193
0.00014493095741262166,0.0015355150863517236
0.00014661086840469845,0.0015355150863517236
0.00014831025143361044,0.0015536590282911095
0.00015002933220192182,0.0015536590282911095
0.00015176833902834055,0.0016033868691620184
0.00015352750287804228,0.0016033868691620184
0.000155307057393346,0.0016719306498219205
0.00015710723892474503,0.0016719306498219205
0.00015892828656229778,0.0017431624218802496
0.00016077044216738237,0.0017431624218802496
0.00016263395040481922,0.001747194408977891
0.00016451905877536624,0.001747194408977891
0.00016642601764859036,0.001766682346616491
0.00016835508029612023,0.001786842282104697
0.00017030650292528443,0.001786842282104697
0.0001722805447131394,0.001803642228344869
0.00017427746784089192,0.001803642228344869
0.00017629753752872057,0.001832538135877965
0.0001783410220710008,0.0018943619380417983
0.00018040819287193827,0.0018943619380417983
0.00018249932448161524,0.0019037699079362945
0.00018461469463245476,0.0019037699079362945
0.0001867545842761076,0.0019232578455748942
0.00018891927762076664,0.002009945568174182
0.00019110906216891378,0.002009945568174182
0.0001933242287555045,0.002067065385390767
0.00019556507158659492,0.0021698810563806196
0.00019783188827841644,0.0021698810563806196
0.0002001249798969037,0.0021826490155231505
0.00020244465099768038,0.002210872925206639
0.00020479120966650856,0.002210872925206639
0.0002071649675602069,0.002230360862845239
0.0002095662399480433,0.0022511927961830526
0.0002119953457536071,0.0022700087359720446
0.00021445260759716674,0.0022700087359720446
0.00021693835183851843,0.002344600497278408
0.00021945290862033137,0.002503863987635239
0.0002219966119119955,0.0025529198306565417
0.0002245697995539774,0.0025529198306565417
0.0002271728133026905,0.0025771117532423895
0.0002298059988758851,0.0026080236543243062
0.0002324697059985648,0.0026980713661716284
0.00023516428844943486,0.0026980713661716284
0.00023789010410788932,0.0027296552651031513
0.00024064751500154242,0.002797527047913447
0.00024343688735431105,0.0028197029769504735
0.00024625859163505465,0.002849942880182783
0.00024911300260677886,0.0028808547812647
0.0002520004993764092,0.002937974598481285
0.0002549214654451423,0.002937974598481285
0.0002578762887593801,0.0029628385189167396
0.0002608653617622548,0.002980982460856125
0.00026388908144575103,0.00300584638129158
0.0002669478494034321,0.0030508702372152407
0.00027004207188377727,0.0030932061017404744
0.0002731721598441376,0.0031597338888515554
0.000276338529005317,0.0032336536523083124
0.00027954159990678566,0.0032444056179020226
0.0002827817979625341,0.0032793495060815803
0.0002860595535175742,0.0033398293125461997
0.000289375301905095,0.0033626772394328335
0.0002927294835042816,0.003399637121161212
0.00029612254379880347,0.003423157045897453
0.00029955493343598134,0.00344533297493448
0.0003030271082866396,0.0034876688394597137
0.0003065395295056527,0.0035279887104361267
0.00031009266359319264,0.003585780525502318
0.00031368698245668765,0.0036113164437873795
0.00031732296347349763,0.003631476379275586
0.00032100108955431715,0.0036455883341173314
0.00032472184920731285,0.0036684362610039647
0.00032848573660300434,0.0037309320610174057
0.0003322932516398972,0.003751763994355218
0.0003361449000108765,0.0038337477320072575
0.0003400411932703706,0.0038646596330891734
0.00034398264890229247,0.003913043478260869
0.00034796979038876914,0.003951347355688461
0.0003520031472796679,0.003971507291176669
0.0003560832552629278,0.004150930717021705
0.000360210656235707,0.004221490491230428
0.00036438589837635443,0.004253746388011558
0.0003686095362172158,0.004288018278341509
0.00037288213071828336,0.004361938041798266
0.00037720424934169976,0.004422417848262886
0.00038157646612712486,0.00446004972784087
0.00038599936176797673,0.00457428936227404
0.00039047352368855597,0.0046125932397016334
0.0003949995461220643,0.004675089039715074
0.000399578030189527,0.004717424904240307
0.00040420958397963103,0.0048827363752436
0.0004088948226294864,0.004904240306431019
0.00041363436840632776,0.00493851219676097
0.00041842885079015847,0.005004367986022445
0.0004232789065573553,0.005023855923661045
0.00042818517986524155,0.0050890397150729115
0.0004331483223376403,0.005118607620455615
0.00043816899315141946,0.0051918553860627655
0.00044324785912404005,0.005220079295746254
0.00044838559480211905,0.005264431153820308
0.0004535828825510191,0.0053040790269471135
0.00045884041264547613,0.005377998790403871
0.0004641588833612782,0.005452590551710235
0.0004695390010680063,0.005494254418385862
0.0004749814803228505,0.0055802701431355425
0.0004804870439655134,0.005633357973254485
0.0004860564232142139,0.005648141925945837
0.0004916903577628031,0.0056998857603655665
0.0004973895958790067,0.005737517639943552
0.0005031548945038057,0.005765069551777436
0.0005089870193519685,0.00580471742490424
0.0005148867450137498,0.005863181237820038
0.0005208548550577665,0.00589745312814999
0.0005268921421350677,0.005912237080841341
0.0005329994080844093,0.005953228949667362
0.0005391774640387505,0.0060358846851690075
0.0005454271305329836,0.006121228412069081
0.0005517492376129129,0.006202540151871514
0.0005581446249454966,0.006283179893824339
0.0005646141419303673,0.00634365970028896
0.0005711586478126435,0.006361131644378739
0.0005777790117970507,0.006466635306767018
0.0005844761131633638,0.006507627175593038
0.0005912508413831881,0.006578858947651367
0.0005981040962380944,0.0067273704724144885
0.0006050367879391225,0.006814730192863383
0.0006120498372476703,0.006841610106847659
0.0006191441755977848,0.006886633962771319
0.0006263207452198692,0.006936361803642227
0.0006335804992658254,0.006989449633761172
0.0006409244019356456,0.007067401384315571
0.0006483534286054727,0.007146697130569183
0.0006558685659571436,0.007277736711242523
0.0006634708121092351,0.00736039244674417
0.0006711611767496287,0.0073919763456756936
0.0006789406812696112,0.007477320072575767
0.0006868103588995307,0.007553927827430952
0.000694771254846024,0.007584839728512868
0.0007028244264308353,0.007673543444660977
0.0007109709432312439,0.007733351253275988
0.0007192118872221193,0.007850950876957193
0.0007275483529196233,0.007918822659767488
0.0007359814475265771,0.008065990188831397
0.0007445122910795143,0.008143269941536187
0.0007531420165974376,0.008266917545863854
0.0007618717702322999,0.008289765472750487
0.0007707027114212304,0.008361669242658425
0.0007796360130405236,0.008421477051273435
0.0007886728615614156,0.008506820778173508
0.0007978144572076629,0.008617028425509038
0.0008070620141149507,0.00872454808144614
0.0008164167604921472,0.008799139842752502
0.0008258799387844272,0.008942275384718769
0.0008354528058382871,0.009020899133122772
0.0008451366330684721,0.009155298703044152
0.0008549327066268384,0.009203682548215847
0.0008648423275731727,0.009262146361131646
0.0008748668120479914,0.009310530206303342
0.0008850074914473438,0.00941603386869162
0.00089526571259964,0.009536993481620858
0.0009056428379445294,0.009629729184866608
0.0009161402457138521,0.009700288959075331
0.0009267593301146883,0.009785632685975404
0.0009375015015145289,0.009879712384920369
0.0009483681866285928,0.009979168066662186
0.0009593608287093146,0.010058463812915797
0.0009704808877380307,0.01013574356562059
0.0009817298406188842,0.010231167260264767
0.00099310918137498,0.010305759021571131
0.0010046204213468132,0.010425374638801155
0.001016265089392995,0.010587998118406022
0.0010280447320933097,0.010664605873261205
0.0010399609139541202,0.010791613466836906
0.0010520152176161591,0.010891069148578725
0.0010642092440647246,0.010969020899133122
0.001076544612842316,0.011044956656138699
0.0010890229622637305,0.01114844432497816
0.001101645949633657,0.011202204152946711
0.001114415251466788,0.011333915731469659
0.0011273325637104871,0.011450171359451648
0.0011403996019700331,0.01162892278744708
0.0011536181017364785,0.011725018479940863
0.0011669898186171474,0.011809018211141725
0.0011805165285688054,0.01195416974665681
0.0011942000281335325,0.012075801357435658
0.0012080421346773289,0.012196088972515288
0.0012220446866314887,0.01226664874672401
0.0012362095437367692,0.012388280357502857
0.0012505385872903913,0.01254687185001008
0.0012650337203959038,0.01266514347154089
0.0012796968682159415,0.012754519185538608
0.001294529978227916,0.012840534910288286
0.0013095350204826678,0.013001142396344331
0.0013247139878661174,0.013094550097439688
0.0013400688963639508,0.013183925811437402
0.001355601785329369,0.013304885424366641
0.0013713147177539455,0.013425173039446275
0.001387209780541621,0.013526644714736913
0.001403289084785873,0.013661716282507896
0.0014195547660501016,0.013801491835226127
0.0014360089846512606,0.013961427323432562
0.0014526539259467812,0.014139506753578387
0.0014694918006248172,0.014285330286943083
0.0014865248449978572,0.014371346011692765
0.0015037553212997384,0.014482897654727506
0.001521185517986105,0.01458772931926618
0.0015388177500383464,0.014730192863382837
0.001556654359271062,0.01488676836234124
0.0015746977146430866,0.01505678381829178
0.001592950212572123,0.015194543377461192
0.0016114142772530198,0.015359854848464485
0.0016300923609797412,0.01551172636247564
0.0016489869444710648,0.015625293999059202
0.001668100537200059,0.015732813654996302
0.0016874356777273757,0.015849069282978294
0.001706994934038408,0.015980780861501242
0.001726780903884356,0.016139372354008467
0.0017467962151272458,0.016320139775552717
0.0017670435260889468,0.01651636314763793
0.0017875255259042354,0.016691082588535716
0.0018082449348779518,0.016775754317586183
0.0018292045048462937,0.01694442577783751
0.0018504070195423021,0.017081513339157316
0.0018718552949655793,0.01723338485316847
0.0018935521797562953,0.017363080438142598
0.0019155005555735278,0.017553255829581345
0.0019377033374779887,0.01768362341240508
0.0019601634743191855,0.017867750823197366
0.001982883949127071,0.018032390296351054
0.002005867779508234,0.018169477857670854
0.002029118018046678,0.01828506148780324
0.002052637752709252,0.018451716954505745
0.0020764301072557748,0.01856730058463813
0.0021004982416539153,0.018759491969625695
0.0021248453524988827,0.01895974732880855
0.0021494746734379805,0.019149922720247292
0.00217438947560008,0.01932061017404744
0.0021995930680300748,0.019462401720314493
0.0022250887981283695,0.01962704119346818
0.002250880052095462,0.019751360795645455
0.00227697025538168,0.019957664135474767
0.0023033628731421313,0.020096767690343388
0.002330061410696925,0.020290303071030174
0.002357069413996728,0.020559774208722535
0.0023843904700937206,0.02073046166252268
0.002412028207618007,0.020928029030307105
0.00243998629725955,0.021088636516363148
0.0024682684522556926,0.021306363819635778
0.0024968784288843266,0.021543579060547005
0.0025258200269627847,0.02177273032726295
0.002555097090352507,0.021942073785363884
0.0025847135074695635,0.022104697264968755
0.002614673211801092,0.02228344869296418
0.00264498018242772,0.02244338418117062
0.002675638444552045,0.022678583428533027
0.0027066520700332413,0.0228418789059875
0.0027380251779278576,0.023026006316779785
0.0027697619350368907,0.023276661514683154
0.002801866556459195,0.023474900880317184
0.002834343306151309,0.02363886835562126
0.0028671964974937695,0.02383710772125529
0.0029004304938639917,0.02401653114710033
0.002934049709215787,0.024206706538539076
0.0029680586086656023,0.02440225791277468
0.003002461709085549,0.0246092332504536
0.0030372635797033115,0.024790000671997846
0.0030724688427090033,0.025037967878502786
0.003108082173869064,0.0253712788119078
0.0031441083031472647,0.025624622001209595
0.00318055201533292,0.02586049324642161
0.0032174181506763717,0.02606948457764935
0.003254711605531848,0.026330891741146428
0.003292437333007769,0.02663194677777031
0.0033306003436245884,0.026851018076742155
0.003369205705980267,0.027047913446676973
0.003408258547423452,0.027337544519857537
0.0034477640547344642,0.027604999664001074
0.0034877274748141775,0.02779786304683825
0.003528154115380883,0.027979974464081715
0.0035690493456752297,0.028184261810362203
0.0036104185971733375,0.028392581143740336
0.0036522673643081755,0.028575364558833416
0.0036946012051993025,0.028818627780391105
0.003737425742391064,0.02907129897184329
0.0037807466635993493,0.029350178079430144
0.0038245697224669993,0.029605537262280757
0.0038689007393279753,0.029813184597809288
0.003913745601980384,0.03010079967744103
0.0039591102664684585,0.030333310933405012
0.004005000757873611,0.030540286271083926
0.004051423171114647,0.03085142127545192
0.0040983836717572615,0.031110140447550567
0.004145888496832911,0.0313083798131846
0.004193943955667186,0.03154962704119347
0.004242556430717777,0.031763322357368465
0.004291732378422158,0.03208319333378133
0.004341478330055092,0.03235064847792487
0.004391800892596086,0.0325878637188361
0.004442706749606883,0.032835158927491434
0.004494202662119142,0.03309455009743968
0.0045462954695324,0.0333593172501848
0.004598992090522438,0.033614676433035416
0.004652299523960189,0.03388011558363013
0.004706224849841282,0.03410993884819569
0.004760775230226368,0.03432497816006989
0.00481595791019235,0.03467710503326389
0.004871780218794631,0.03493246421611451
0.004928249570040513,0.03519319938176198
0.004985373463873894,0.0354781264699953
0.005043159487171359,0.0357220616894026
0.005101615314749833,0.03597809287010282
0.005160748710385908,0.036271755930381025
0.005220567527846975,0.036502923190645784
0.005281079711934331,0.03677508231973657
0.005342293299538352,0.03700759357570056
0.005404216420705915,0.037256904777904706
0.00546685729972018,0.037567367784423086
0.0055302242561929005,0.037818694980176065
0.005594325706169377,0.03811907801895034
0.005659170163246243,0.03838989315234191
0.005724766239702178,0.03871379611585243
0.005791122647641758,0.03899737920838654
0.005858248200152536,0.039325986156844295
0.005926151812475552,0.03961696122572408
0.005994842503189409,0.039920704253746386
0.006064329395408062,0.04016799946240172
0.006134621717992506,0.04042268664740273
0.0062057288067765,0.04064982192056986
0.0062776601058065,0.04090450910557086
0.006350425168595962,0.04125461998521605
0.00642403365939419,0.0415140111551643
0.006498495354469888,0.04182111417243465
0.006573820143409586,0.042175257039177474
0.006650018030431118,0.04252402392312345
0.006727099135712337,0.04285397486728043
0.006805073696735206,0.04309656609098851
0.0068839520696454964,0.04340165311471003
0.006963744730628222,0.04367448424165042
0.007044462277299037,0.043995027215912905
0.007126115430111745,0.04429541025468718
0.007208715033782135,0.0445904173106646
0.007292272058728313,0.04488139237954438
0.007376797602527731,0.04520529534305491
0.007462302891391108,0.04552651031516699
0.007548799281653432,0.04580942140985149
0.007636298261282241,0.046165580270143135
0.0077248114514034,0.046512331160540286
0.007814350607844541,0.046875209999328
0.00790492762269642,0.0471682010617566
0.007996554525892346,0.04751562395000336
0.008089243486805939,0.047809287010281566
0.008183006815867389,0.04815133391573147
0.008277856966198472,0.048459108930851424
0.00837380653526649,0.048863651636314766
0.008470868266557402,0.04922249848800484
0.008569055051268348,0.049572609367650025
0.008668379930019773,0.0499314562193401
0.008768856094587427,0.05027484712048922
0.008870496889654403,0.0506834218130502
0.00897331581458352,0.051023452724951276
0.009077326525210223,0.05137961158524292
0.009182542835656282,0.05175122639607553
0.009288978720164497,0.05210671325851757
0.009396648314954691,0.052519991936025814
0.009505565920101192,0.052882198776963915
0.009615746001432095,0.053217525703917745
0.009727203192450537,0.05351925273839124
0.009839952296278227,0.053835763725556075
0.009954008287621519,0.05415563470196895
0.010069386314760271,0.05447416168268262
0.010186101701559752,0.05487467240104832
0.010304169949505875,0.05520932733015253
0.01042360673976401,0.055670317854982866
0.010544427935261684,0.056032524695920974
0.010666649582795389,0.05636785162287481
0.010790287915161836,0.05675895437134602
0.01091535935331391,0.05711376923593845
0.011041880508541602,0.05748941603386869
0.011169868184678225,0.057851622874806795
0.011299339380332217,0.05828371749210402
0.011430311291144786,0.05871782810295008
0.011562801312073753,0.059145218735300056
0.011696827039703846,0.05954035347086889
0.01183240627458378,0.059932128217189705
0.011969557023590427,0.06034876688394597
0.012108297502320394,0.06080841341307708
0.012248646137509308,0.06121631610778846
0.012390621569479156,0.06160069887776359
0.012534242654613994,0.061972313688596195
0.01267952846786434,0.062390968348901274
0.012826498305280598,0.06285666285867886
0.012975171686575868,0.06328472548887844
0.013125568357718427,0.06372286808682212
0.013277708293554291,0.06414757072777368
0.013431611700460153,0.06456286539883073
0.013587299019027091,0.06505275183119415
0.013744790926775366,0.06554196626570793
0.013904108340900697,0.06595726093676499
0.014065272421052363,0.0664357234056851
0.014228304572143519,0.06681876217996102
0.014393226447194065,0.06729520865533231
0.014560059950206485,0.06775015119951616
0.014728827239075018,0.06819366978025669
0.014899550728528537,0.06862643639540354
0.015072253093107555,0.06909885088367716
0.01524695727017573,0.06953564948592164
0.015423686462966274,0.07001209596129293
0.01560246414366368,0.07045292655063504
0.015783314056521166,0.07094482897654728
0.01596626022101425,0.07140044351858074
0.01615132693503091,0.07188226597674888
0.01633853877809862,0.07236274443921778
0.016527920614648955,0.07284523889523553
0.0167194975973199,0.07328942947382569
0.016913295170296487,0.07380149183522614
0.01710933907269015,0.0743256501579195
0.01730765534195726,0.07479403265909548
0.01750827031735725,0.07526107116457229
0.017711210643450888,0.07570996572810967
0.017916503273639015,0.07628385189167394
0.018124175473742375,0.07679322626167595
0.018334254825622908,0.07731335259727168
0.018546769230846995,0.0778227269672737
0.018761746914391215,0.07841206908137895
0.018979216428391014,0.07895302735031248
0.019199206655932846,0.07945904173106647
0.019421746814890263,0.08001142396344332
0.019646866461804465,0.08048451044956657
0.01987459549580984,0.08095423694644177
0.02010496416260499,0.08150124319602177
0.02033800305846982,0.08201397755527182
0.020573743134329137,0.0825300719037699
0.02081221569986339,0.0830858141253948
0.021053452427667062,0.0836220684093811
0.02129748535745521,0.08421544251058397
0.021544346900318843,0.08475774477521672
0.02179406984302956,0.08536590282911095
0.0220466873523941,0.08587191720986494
0.022302232979659387,0.08647402728311268
0.022560740664968614,0.0869921376251596
0.022822244741868985,0.08753645588334118
0.023086779941871697,0.08811101404475506
0.023354381399064792,0.08869229218466501
0.023625084654779475,0.0893165781869498
0.023898925662310503,0.08992003225589677
0.024175940791691306,0.0904388145957933
0.024456166834524465,0.0910160607486056
0.024739641008868142,0.09158591492507225
0.025026400964179192,0.09222968886499563
0.025316484786313556,0.09280491902425911
0.025609931002584595,0.0934184530609502
0.025906778586880088,0.09401384315570191
0.026207066964838526,0.09459512129561184
0.02651083601908539,0.09522142329144548
0.026818126094530156,0.09589745312814998
0.02712897800372467,0.09650762717559302
0.027443433032283655,0.09712116121228412
0.02776153294436801,0.09780256703178551
0.028083319988231725,0.09851354075666956
0.028408836901833042,0.09911296283851892
0.028738126918510663,0.09973187285800686
0.029071233772725785,0.10039647873126807
0.029408201705870638,0.10108527652711512
0.029749075472144403,0.10180095423694646
0.030093900344497212,0.10250251999193602
0.03044272212064303,0.10324171762650361
0.030795587129142266,0.10393790739869632
0.03115254223555488,0.10462603319669377
0.03151363484866479,0.10532692695383375
0.031878912926776456,0.10601774074322963
0.03224842498408442,0.10672199448961765
0.0326222200971167,0.10740071231772057
0.03300034791125285,0.10815738189637791
0.03338285864731761,0.10885155567502185
0.033769803108250916,0.10953833747732007
0.03416123268585528,0.11026140716349708
0.034557199367621395,0.1109857628356908
0.03495775574363275,0.11173308245413616
0.035362955013550426,0.112480344062899
0.03577285099367873,0.11321416571466972
0.0361874981241128,0.11393656340299711
0.03660695147596903,0.11472145689133795
0.03703126675869927,0.11547678247429609
0.03746050032748993,0.11619178818627778
0.037894709190746674,0.11698474564881392
0.03833395101766601,0.11765405550702238
0.03877828414589457,0.1184570929373026
0.03922776758927719,0.11925609838048519
0.03968246104569482,0.11998185605806062
0.040142424904993215,0.12081446139372354
0.040607720257003654,0.12156037900678718
0.041078408899656464,0.12231234460049727
0.04155455334718875,0.12316981385659567
0.04203621683844714,0.12404408305893422
0.04252346334528682,0.12488139237954439
0.04301635758106795,0.1257220616894026
0.0435149650092505,0.12651636314763792
0.044019351852088745,0.1273630804381426
0.044529585099426554,0.12820307775015122
0.04504573251759458,0.12907936294603858
0.04556786265841064,0.13000134399569924
0.046096044868284336,0.13092399704320945
0.04663034929742731,0.13189839392513947
0.04717084690917017,0.13283515892749143
0.047717609489387455,0.1337806599018883
0.04827070965603183,0.1347275048719844
0.0488302208687788,0.13564746992809623
0.0493962174387832,0.13651837914118675
0.04996877453854884,0.13750419998656005
0.0505479682119124,0.13840131711578524
0.05113387538414326,0.13930918621060412
0.05172657387216019,0.14031785498286406
0.05232614239486662,0.14131577178953028
0.052932660583605615,0.1422753847187689
0.05354620899273607,0.1432114777232713
0.05416686911033152,0.14425038639876353
0.05479472336900287,0.14532289496673612
0.05542985515684669,0.1463967475304079
0.05607234882852033,0.14735501646394733
0.05672228971644543,0.14842483704052145
0.05737976414214134,0.14952556951817755
0.05804485942768978,0.15055103823667765
0.05871766390733255,0.15158725892077146
0.05939826693920356,0.1526362475640078
0.060086758917196864,0.1537107721255292
0.0607832312829723,0.15483569652577112
0.06148777653810023,0.15597406088300517
0.062200488256347115,0.15713056918217863
0.06292146109610344,0.15824608561252604
0.06365079081295572,0.1593051542235065
0.06438857427240419,0.16048182245816817
0.06513490946272803,0.1616813386197164
0.0658898955079995,0.1628042470264095
0.06665363268124913,0.1639822592567704
0.06742622241778341,0.16517169545057456
0.06820776732865685,0.16633156373899602
0.06899837121430018,0.1674994960016128
0.0697981390783066,0.168748740004032
0.07060717714137772,0.16993347221288893
0.07142559285543126,0.1711531483099254
0.07225349491787214,0.17237685639405953
0.07309099328602911,0.17356965257711177
0.07393819919175866,0.17477185673005846
0.07479522515621821,0.17605335662925878
0.07566218500481055,0.17723943283381494
0.07653919388230147,0.17845306095020497
0.0774263682681127,0.17974195282575095
0.07832382599179197,0.18096230092063706
0.07923168624866253,0.18228143269941538
0.08015006961565405,0.18348498084806128
0.08107909806731686,0.18475102479672065
0.08201889499202203,0.18599354882064378
0.08296958520834907,0.18719440897789127
0.08393129498166364,0.1883972851286876
0.08490415204088747,0.18962032121497213
0.0858882855954625,0.19086620522814327
0.08688382635251184,0.19216652106713258
0.08789090653419954,0.19347288488676834
0.08890965989529158,0.1947852966870506
0.08994022174092044,0.19610174047443046
0.09098272894455559,0.19738055238223237
0.09203731996618221,0.19873328405349103
0.09310413487069075,0.2000900477118473
0.09418331534647952,0.2015267791143068
0.0952750047242729,0.2028687588199718
0.09637934799615785,0.2041791546267052
0.09749649183484087,0.20549156642698746
0.0986265846131282,0.20686849002083196
0.09976977642363201,0.20827229352866072
0.10092621909870483,0.20969155298703046
0.10209606623060476,0.21115516430347422
0.10327947319189525,0.21256165580270142
0.10447659715608053,0.2139157314696593
0.10568759711848051,0.2153988307237417
0.10691263391734772,0.21688327397352328
0.10815187025522892,0.21836166924265843
0.10940547072057435,0.21983804851824473
0.11067360180959745,0.22133593172501848
0.11195643194838795,0.22282776695114576
0.11325413151528127,0.224357234056851
0.11456687286348727,0.22592500503998386
0.11589483034398118,0.22741616826826153
0.11723818032865997,0.2289167394664337
0.11859710123376706,0.23050467038505476
0.11997177354358855,0.23198776963913717
0.12136237983442417,0.23343323701364155
0.12276910479883604,0.23499092802903032
0.12419213527017846,0.23657549895840332
0.12563166024741215,0.2381257979974464
0.12708787092020596,0.2396398091526107
0.12856096069432965,0.24126604394865936
0.130051125217341,0.2428606948457765
0.13155856240457053,0.2444607217256905
0.1330834724654076,0.24616356427659433
0.1346260579298911,0.2477985350446879
0.13618652367560827,0.24951817754183186
0.1377650769549055,0.25124454001747193
0.13936192742241435,0.252986358443653
0.14097728716289676,0.25475572878166786
0.142611370719413,0.25657549895840337
0.14426439512181588,0.2583609972448088
0.14593657991557576,0.2601659834688529
0.1476281471909391,0.26207176937033805
0.14933932161242533,0.2640151871514011
0.15107033044866555,0.26584436529803107
0.15282140360258709,0.26777501511995155
0.15459277364194784,0.2697883206773738
0.15638467583022478,0.2718352261272764
0.15819734815786016,0.2738216517707143
0.16003103137387018,0.2758900611518043
0.16188596901781993,0.2780424702640952
0.1637624074521689,0.28024662321080573
0.16566059589499152,0.2824816880585982
0.16758078645307686,0.2847873126805994
0.16952323415541215,0.2869907936294604
0.1714881969870541,0.28921779450305757
0.17347593592339325,0.2915106511659163
0.1754867149648152,0.29374302802231034
0.1775208011717636,0.2959135810765406
0.1795784647002097,0.29835091727706464
0.18165997883753285,0.30063638196357767
0.18376562003881725,0.30298568644580337
0.18589566796356882,0.30538404677105035
0.18805040551285834,0.30771251931993815
0.1902301188668946,0.310094079698945
0.19243509752303323,0.3124601841274108
0.19466563433422632,0.3149351522075129
0.19692202554791735,0.31733149653921106
0.19920457084538712,0.31981049660641087
0.20151357338155584,0.32217458504132784
0.20384933982524642,0.32455144143538744
0.20621218039991446,0.32692964182514617
0.2086024089248505,0.32936697802567033
0.21102034285685967,0.331832538135878
0.21346630333242453,0.3342919435506997
0.21594061521035676,0.3367058665412271
0.21844360711494284,0.33921174652241115
0.22097561147959033,0.3416551307035818
0.22353696459097966,0.3440924669041059
0.22612800663372795,0.34655399502721596
0.2287490817355704,0.3490303071030173
0.2314005380130654,0.3515113231637659
0.23408272761782944,0.35402661111484446
0.23679600678330787,0.35655735501646396
0.23954073587208793,0.35903971507291177
0.24231727942376008,0.3615032591895706
0.24512600620333397,0.36392917142665143
0.24796728925021602,0.3664464753712788
0.2508415059277541,0.36891136348363684
0.2537490379733572,0.3714609233250453
0.2566902715491952,0.37410254687185
0.25966559729348726,0.3766292587863719
0.26267541037238384,0.3793004502385592
0.26572011053245065,0.38193804179826624
0.26880010215376077,0.3846596330891741
0.2719157943036019,0.38736106444459384
0.2750676007908067,0.3900194879376386
0.2782559402207126,0.39275653517908743
0.28148123605075814,0.3955594382097978
0.28474391664672477,0.3983959411329884
0.28804441533962977,0.40119951616154825
0.2913831704832789,0.40400846717290506
0.2947606255124859,0.40683892211544925
0.29817722900196736,0.4097002889590754
0.30163343472591975,0.41253880787581476
0.30512970171828707,0.41543915059471814
0.30866649433372745,0.4184288690276191
0.3122442823092858,0.42153484308850214
0.3158635408267819,0.42462401720314497
0.31952475057592133,0.42759290370270814
0.32322839781813806,0.4306545259055171
0.3269749744511768,0.433724884080371
0.33076497807442423,0.43681876217996096
0.3345989120549975,0.439943552180633
0.3384772855945983,0.4430407902694712
0.34240061379714254,0.44615482830454944
0.34636941773717345,0.44943417781063094
0.3503842245290676,0.4527706471339291
0.3544455673970435,0.4560896445131376
0.3585539857459817,0.4593945299375042
0.36271002523306484,0.46262683959411327
0.3669142378402494,0.46601102076473355
0.3711671819475767,0.4693582420536254
0.37546942240733366,0.4727961830522142
0.37982153061907364,0.47640212351320477
0.3842240846055061,0.4799684161010685
0.38867766908926676,0.48343122102009267
0.393182875570577,0.48699415361870846
0.39774030240580366,0.4904892144345139
0.40235055488692933,0.49413681876217996
0.4070142453219439,0.49779181506619175
0.4117319931161679,0.50148713124118
0.4165044248545185,0.5053249109602849
0.42133217438472886,0.5090880989180835
0.4262158829015325,0.5129043747060009
0.43115619903182284,0.5166930985820846
0.43615377892080054,0.5205167663463477
0.441209286319119,0.5244372018009542
0.4463233926710397,0.5283105974060882
0.4514967772036102,0.5324346482091257
0.4567301270168747,0.5366373227605672
0.4620241371751313,0.5406451179356225
0.46737951079924633,0.5448121766010348
0.47279695916003905,0.5490766749546402
0.4782772017727485,0.5533485652845911
0.4838209664925957,0.5577447752167193
0.48942898961145315,0.5620623614004436
0.49510201595563513,0.566519723136886
0.5008407989848213,0.5710960284927088
0.5066461008921268,0.575639405953901
0.5125186927053332,0.5802963510516767
0.5184593543892912,0.5849647201128957
0.5244688749495119,0.5896982729655265
0.5305480525369574,0.5945212015321552
0.5366976945540476,0.5992063705396142
0.5429186177618943,0.6041684026611115
0.5492116483887789,0.6091163228277668
0.5555776222398878,0.6142671863450037
0.5620173848083188,0.6193985619246017
0.5685317913873753,0.6245621934009811
0.5751217071841613,0.6299522881526779
0.5817880074344935,0.6352704791344668
0.5885315775191451,0.6407627175593038
0.595353313081437,0.6463181237820039
0.6022541201461928,0.6519246018412741
0.6092349152400711,0.6575243599220483
0.6162966255132942,0.6632726295275855
0.6234401888627864,0.6691062428600227
0.6306665540567405,0.6751152476312077
0.6379766808606282,0.6810180767421544
0.6453715401646701,0.6871030172703447
0.6528521141127848,0.6932793495060816
0.6604193962330305,0.699509441569787
0.6680743915695615,0.7057596935689806
0.675818116816111,0.7120065855789262
0.6836516004510238,0.7185961964921712
0.6915758828738525,0.7254310866205229
0.6995920165435374,0.7320059135810766
0.707701066118189,0.738682212216921
0.7159041085964888,0.7455459982528057
0.7242022334607315,0.7526160876285196
0.732596542821523,0.7595201935353806
0.741088151564157,0.7664330354142866
0.7496781874966877,0.7736933001814394
0.7583677914997191,0.7808245413614676
0.7671581176779302,0.7882319736576843
0.7760503335133571,0.7958772931926619
0.7850456200204509,0.8035629325986158
0.794145171902934,0.8111894361938041
0.8033501977124734,0.8189449633761171
0.8126619200091946,0.8270270815133391
0.822081575524054,0.8351293595860494
0.8316104153230961,0.8434003091190109
0.8412497049736118,0.851820442174585
0.8510007247122247,0.8603151669914656
0.8608647696149244,0.8688831395739534
0.8708431497690724,0.8777790471070492
0.880937190447399,0.8867757543175863
0.8911482322840202,0.8960439486593643
0.9014776314524917,0.9053067670183456
0.9119267598459299,0.9149123042806263
0.9224970052592174,0.9245695853773268
0.9331897715733238,0.9344298098246085
0.9440064789417604,0.9445964652913112
0.9549485639791966,0.9550043679860225
0.9660174799522646,0.9656246220012095
0.9772146969725725,0.9765459310530206
0.9885417021919574,0.9879114306834218
1.0,1.0


==> data/EEG/LiRA/NHiTS-offline/total/roc_SMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.00022915126671594656
1.0233165783302449e-05,0.00022915126671594656
1.0351779556301762e-05,0.00022915126671594656
1.0471768194855202e-05,0.00022915126671594656
1.05931476351837e-05,0.00022915126671594656
1.0715933998226711e-05,0.00022915126671594656
1.084014359178331e-05,0.00022915126671594656
1.09657929126781e-05,0.00022915126671594656
1.1092898648952227e-05,0.00022915126671594656
1.1221477682079803e-05,0.00022915126671594656
1.1351547089209991e-05,0.00022915126671594656
1.148312414543511e-05,0.00022915126671594656
1.1616226326085018e-05,0.00022915126671594656
1.1750871309048075e-05,0.00022915126671594656
1.1887076977119033e-05,0.00022915126671594656
1.2024861420374123e-05,0.00022915126671594656
1.216424293857368e-05,0.00022915126671594656
1.2305240043592616e-05,0.00022915126671594656
1.244787146187906e-05,0.00022915126671594656
1.259215613694151e-05,0.00022915126671594656
1.2738113231864785e-05,0.00022915126671594656
1.288576213185518e-05,0.00022915126671594656
1.3035122446815089e-05,0.00022915126671594656
1.3186214013947484e-05,0.00022915126671594656
1.3339056900390587e-05,0.00022915126671594656
1.3493671405883065e-05,0.00023990323230965662
1.3650078065460137e-05,0.00023990323230965662
1.3808297652180924e-05,0.00023990323230965662
1.3968351179887397e-05,0.00023990323230965662
1.4130259905995336e-05,0.00023990323230965662
1.429404533431761e-05,0.00023990323230965662
1.4459729217920196e-05,0.00023990323230965662
1.4627333562011299e-05,0.00023990323230965662
1.4796880626863964e-05,0.00023990323230965662
1.4968392930772556e-05,0.00023990323230965662
1.514189325304352e-05,0.00023990323230965662
1.53174046370208e-05,0.00023990323230965662
1.5494950393146317e-05,0.00023990323230965662
1.567455410205595e-05,0.00023990323230965662
1.5856239617711373e-05,0.00023990323230965662
1.60400310705682e-05,0.00023990323230965662
1.622595287078087e-05,0.00023990323230965662
1.6414029711444665e-05,0.00023990323230965662
1.6604286571875295e-05,0.00023990323230965662
1.6796748720926532e-05,0.00023990323230965662
1.6991441720346258e-05,0.00024259122370808413
1.7188391428171457e-05,0.00024259122370808413
1.7387624002162504e-05,0.00024259122370808413
1.7589165903277326e-05,0.00024259122370808413
1.7793043899185774e-05,0.00024259122370808413
1.7999285067824765e-05,0.00024259122370808413
1.8207916800994626e-05,0.00024259122370808413
1.8418966807997107e-05,0.00024259122370808413
1.86324631193156e-05,0.00024259122370808413
1.8848434090337955e-05,0.00024259122370808413
1.906690840512252e-05,0.00024259122370808413
1.9287915080207776e-05,0.00024259122370808413
1.9511483468466162e-05,0.00024259122370808413
1.9737643263002554e-05,0.00024259122370808413
1.9966424501097934e-05,0.00024259122370808413
2.0197857568198782e-05,0.00024931120220415294
2.0431973201952705e-05,0.00024931120220415294
2.066880249629082e-05,0.00024931120220415294
2.09083769055575e-05,0.00024931120220415294
2.1150728248687946e-05,0.00024931120220415294
2.1395888713434215e-05,0.00024931120220415294
2.1643890860640203e-05,0.00024931120220415294
2.189476762856621e-05,0.00024931120220415294
2.2148552337263592e-05,0.00024931120220415294
2.2405278693000182e-05,0.00024931120220415294
2.266498079273693e-05,0.00024931120220415294
2.2927693128656486e-05,0.00024931120220415294
2.3193450592744275e-05,0.00024931120220415294
2.3462288481422625e-05,0.00024931120220415294
2.3734242500238664e-05,0.00025199919360258046
2.4009348768606518e-05,0.00025199919360258046
2.4287643824604503e-05,0.00025199919360258046
2.45691646298279e-05,0.00025199919360258046
2.4853948574297985e-05,0.00025199919360258046
2.5142033481427965e-05,0.00025199919360258046
2.543345761304648e-05,0.00025199919360258046
2.5728259674479322e-05,0.00025199919360258046
2.6026478819690045e-05,0.00025199919360258046
2.63281546564802e-05,0.00025199919360258046
2.6633327251749808e-05,0.00025199919360258046
2.694203713681882e-05,0.0002620791613466837
2.7254325312810276e-05,0.0002620791613466837
2.7570233256095827e-05,0.0002620791613466837
2.7889802923804396e-05,0.0002620791613466837
2.8213076759394707e-05,0.0002620791613466837
2.8540097698292373e-05,0.0002620791613466837
2.8870909173592345e-05,0.0002620791613466837
2.9205555121827452e-05,0.0002620791613466837
2.95440799888038e-05,0.0002620791613466837
2.9886528735503827e-05,0.0002620791613466837
3.0232946844057763e-05,0.0002620791613466837
3.0583380323784315e-05,0.00027014313554196625
3.0937875717301366e-05,0.00027014313554196625
3.12964801067075e-05,0.00027014313554196625
3.165924111983521e-05,0.00027014313554196625
3.20262069365765e-05,0.00027014313554196625
3.2397426295281954e-05,0.00027014313554196625
3.277294849923382e-05,0.00027014313554196625
3.315282342319423e-05,0.00027014313554196625
3.353710152002929e-05,0.00027014313554196625
3.392583382740992e-05,0.00028627108393253144
3.4319071974590426e-05,0.00028627108393253144
3.4716868189265594e-05,0.00028627108393253144
3.511927530450728e-05,0.00028627108393253144
3.552634676578139e-05,0.00028627108393253144
3.5938136638046256e-05,0.00028627108393253144
3.6354699612933176e-05,0.00028627108393253144
3.677609101601031e-05,0.00028627108393253144
3.720236681413066e-05,0.00030575902157113096
3.7633583622865324e-05,0.00030575902157113096
3.806979871402284e-05,0.00030575902157113096
3.8511070023255685e-05,0.00030575902157113096
3.895745615775501e-05,0.00030575902157113096
3.940901640403448e-05,0.00030575902157113096
3.986581073580439e-05,0.00030575902157113096
4.032789982193705e-05,0.00031516699146562734
4.079534503452449e-05,0.00031516699146562734
4.1268208457029516e-05,0.00031516699146562734
4.174655289253135e-05,0.00031516699146562734
4.223044187206672e-05,0.00031516699146562734
4.271993966306776e-05,0.00031516699146562734
4.321511127789762e-05,0.00031516699146562734
4.371602248248502e-05,0.00033398293125462
4.422273980505897e-05,0.00033398293125462
4.473533054498463e-05,0.00033398293125462
4.525386278170167e-05,0.00033398293125462
4.577840538376616e-05,0.00033398293125462
4.6309028017997366e-05,0.00033398293125462
4.684580115873045e-05,0.00033398293125462
4.738879609717651e-05,0.00036019084738928833
4.793808495089107e-05,0.00036019084738928833
4.8493740673352334e-05,0.00036019084738928833
4.9055837063650453e-05,0.00036019084738928833
4.962444877628913e-05,0.00036019084738928833
5.0199651331100794e-05,0.00036019084738928833
5.0781521123276707e-05,0.00036892681943417785
5.137013543351339e-05,0.00036892681943417785
5.196557243827657e-05,0.00036892681943417785
5.2567911220184194e-05,0.00036892681943417785
5.3177231778509664e-05,0.00036892681943417785
5.379361503980698e-05,0.00038035078287749477
5.441714286865888e-05,0.00038035078287749477
5.5047898078549675e-05,0.00038035078287749477
5.5685964442864085e-05,0.00038035078287749477
5.633142670601352e-05,0.00038035078287749477
5.698437059469136e-05,0.00038035078287749477
5.764488282925873e-05,0.00039446273771923926
5.8313051135262185e-05,0.00039446273771923926
5.8988964255084936e-05,0.00039446273771923926
5.9672711959733106e-05,0.00039446273771923926
6.0364385060758635e-05,0.00039446273771923926
6.106407542232036e-05,0.0004011827162153082
6.177187597338488e-05,0.0004011827162153082
6.248788072006888e-05,0.0004011827162153082
6.321218475812448e-05,0.0004011827162153082
6.394488428556937e-05,0.0004052147033129495
6.468607661546321e-05,0.0004052147033129495
6.543586018883229e-05,0.0004052147033129495
6.619433458774387e-05,0.0004052147033129495
6.696160054853215e-05,0.0004052147033129495
6.773775997517745e-05,0.0004126066796586251
6.852291595284057e-05,0.0004126066796586251
6.9317172761554e-05,0.0004126066796586251
7.012063589007177e-05,0.0004126066796586251
7.09334120498799e-05,0.00041865466030508705
7.17556091893692e-05,0.00041865466030508705
7.258733650817246e-05,0.00041865466030508705
7.342870447166758e-05,0.00041865466030508705
7.42798248256491e-05,0.00042470264095154894
7.514081061116962e-05,0.00042470264095154894
7.601177617955322e-05,0.00042470264095154894
7.689283720758305e-05,0.00042470264095154894
7.778411071286482e-05,0.0004320946172972247
7.868571506936843e-05,0.0004320946172972247
7.959777002314978e-05,0.0004320946172972247
8.05203967082547e-05,0.0004320946172972247
8.145371766280736e-05,0.00044486257643975544
8.239785684528512e-05,0.00044486257643975544
8.335293965098187e-05,0.00044486257643975544
8.43190929286625e-05,0.0004542705463342517
8.529644499741017e-05,0.0004542705463342517
8.628512566366886e-05,0.0004542705463342517
8.728526623848371e-05,0.0004542705463342517
8.829699955494083e-05,0.00045964652913110674
8.932045998580959e-05,0.00045964652913110674
9.03557834613892e-05,0.00045964652913110674
9.140310748756223e-05,0.00046367851622874804
9.246257116405733e-05,0.00046367851622874804
9.353431520292377e-05,0.00046367851622874804
9.461848194721992e-05,0.00046972649687521
9.571521538991856e-05,0.00046972649687521
9.682466119303115e-05,0.00046972649687521
9.794696670695385e-05,0.00048585444526577507
9.908228099003788e-05,0.00048585444526577507
0.00010023075482838654,0.00048585444526577507
0.00010139254075588153,0.0004912304280626303
0.00010256779307444219,0.0004912304280626303
0.00010375666787451859,0.0004912304280626303
0.00010495932305582277,0.0004939184194610577
0.00010617591834830001,0.0004939184194610577
0.00010740661533334334,0.0004939184194610577
0.00010865157746525384,0.0004952624151602715
0.00010991097009294972,0.0004952624151602715
0.0001111849604819271,0.0005060143807539816
0.00011247371783647519,0.0005060143807539816
0.00011377741332214914,0.0005060143807539816
0.00011509622008850323,0.0005134063570996573
0.00011643031329208767,0.0005134063570996573
0.00011777987011971193,0.0005234863248437606
0.0001191450698119776,0.0005234863248437606
0.00012052609368708426,0.0005234863248437606
0.00012192312516491107,0.0005288623076406156
0.0001233363497913776,0.0005288623076406156
0.00012476595526308696,0.0005375982796855049
0.00012621213145225474,0.0005375982796855049
0.00012767507043192657,0.0005375982796855049
0.0001291549665014884,0.0005496942409784289
0.00013065201621247213,0.0005496942409784289
0.00013216641839466052,0.0005591022108729253
0.00013369837418249466,0.0005591022108729253
0.00013524808704178755,0.0005638061958201734
0.0001368157627967472,0.0005638061958201734
0.00013840160965731315,0.0005745581614138835
0.00014000583824680976,0.0005745581614138835
0.00014162866162991988,0.0005839661313083799
0.0001432702953409831,0.0005839661313083799
0.00014493095741262166,0.0005866541227068074
0.00014661086840469845,0.0005866541227068074
0.00014831025143361044,0.0005900141119548417
0.00015002933220192182,0.0005900141119548417
0.00015176833902834055,0.0005994220818493381
0.00015352750287804228,0.0005994220818493381
0.000155307057393346,0.0006074860560446206
0.00015710723892474503,0.0006074860560446206
0.00015892828656229778,0.0006142060345406895
0.00016077044216738237,0.0006142060345406895
0.00016263395040481922,0.0006195820173375446
0.00016451905877536624,0.0006195820173375446
0.00016642601764859036,0.0006296619850816477
0.00016835508029612023,0.0006357099657281096
0.00017030650292528443,0.0006357099657281096
0.0001722805447131394,0.000639069954976144
0.00017427746784089192,0.000639069954976144
0.00017629753752872057,0.0006451179356226059
0.0001783410220710008,0.0006585578926147437
0.00018040819287193827,0.0006585578926147437
0.00018249932448161524,0.0006632618775619919
0.00018461469463245476,0.0006632618775619919
0.0001867545842761076,0.0006713258517572744
0.00018891927762076664,0.0006753578388549157
0.00019110906216891378,0.0006753578388549157
0.0001933242287555045,0.00067871782810295
0.00019556507158659492,0.0006887977958470533
0.00019783188827841644,0.0006887977958470533
0.0002001249798969037,0.0006921577850950877
0.00020244465099768038,0.0006941737786439084
0.00020479120966650856,0.0006941737786439084
0.0002071649675602069,0.0007029097506887977
0.0002095662399480433,0.0007116457227336872
0.0002119953457536071,0.0007217256904777905
0.00021445260759716674,0.0007217256904777905
0.00021693835183851843,0.0007257576775754318
0.00021945290862033137,0.0007277736711242523
0.0002219966119119955,0.0007311336603722867
0.0002245697995539774,0.0007311336603722867
0.0002271728133026905,0.000735165647469928
0.0002298059988758851,0.0007371816410187487
0.0002324697059985648,0.00074121362811639
0.00023516428844943486,0.00074121362811639
0.00023789010410788932,0.0007452456152140313
0.00024064751500154242,0.0007600295679053828
0.00024343688735431105,0.0007680935421006652
0.00024625859163505465,0.0007775015119951616
0.00024911300260677886,0.0007822054969424099
0.0002520004993764092,0.0007895974732880853
0.0002549214654451423,0.0007895974732880853
0.0002578762887593801,0.0007929574625361198
0.0002608653617622548,0.0007996774410321886
0.00026388908144575103,0.0008043814259794368
0.0002669478494034321,0.0008144613937235403
0.00027004207188377727,0.0008164773872723607
0.0002731721598441376,0.0008225253679188226
0.000276338529005317,0.0008305893421141052
0.00027954159990678566,0.0008326053356629259
0.0002827817979625341,0.0008393253141589946
0.0002860595535175742,0.0008453732948054566
0.000289375301905095,0.0008500772797527048
0.0002927294835042816,0.0008594852496472011
0.00029612254379880347,0.0008621732410456287
0.00029955493343598134,0.0008655332302936631
0.0003030271082866396,0.0008702372152409113
0.0003065395295056527,0.000872253208789732
0.00031009266359319264,0.0008756131980377661
0.00031368698245668765,0.0008809891808346214
0.00031732296347349763,0.0008850211679322627
0.00032100108955431715,0.0008937571399771522
0.00032472184920731285,0.0009004771184732208
0.00032848573660300434,0.0009132450776157515
0.0003322932516398972,0.000923325045359855
0.0003361449000108765,0.0009327330152543512
0.0003400411932703706,0.0009354210066527789
0.00034398264890229247,0.0009455009743968819
0.00034796979038876914,0.0009629729184866608
0.0003520031472796679,0.0009649889120354815
0.0003560832552629278,0.0009670049055843021
0.000360210656235707,0.000986492843222902
0.00036438589837635443,0.0009911968281701498
0.0003686095362172158,0.0009952288152677911
0.00037288213071828336,0.0010086687722599289
0.00037720424934169976,0.0010207647335528525
0.00038157646612712486,0.0010315166991465628
0.00038599936176797673,0.0010335326926953835
0.00039047352368855597,0.00105369262818359
0.0003949995461220643,0.0010577246152812313
0.000399578030189527,0.0010637725959276932
0.00040420958397963103,0.0010731805658221894
0.0004088948226294864,0.0010778845507694375
0.00041363436840632776,0.0010879645185135408
0.00041842885079015847,0.0010946844970096097
0.0004232789065573553,0.0010993884819568579
0.00042818517986524155,0.0011094684497009609
0.0004331483223376403,0.0011135004367986024
0.00043816899315141946,0.001120892413144278
0.00044324785912404005,0.0011242524023923122
0.00044838559480211905,0.00113769235938445
0.0004535828825510191,0.0011504603185269807
0.00045884041264547613,0.001165244271218332
0.0004641588833612782,0.001182716215308111
0.0004695390010680063,0.001188092198104966
0.0004749814803228505,0.001198844163698676
0.0004804870439655134,0.0012109401249916002
0.0004860564232142139,0.0012149721120892417
0.0004916903577628031,0.0012257240776829513
0.0004973895958790067,0.0012297560647805928
0.0005031548945038057,0.0012324440561790203
0.0005089870193519685,0.0012586519723136885
0.0005148867450137498,0.0012673879443585781
0.0005208548550577665,0.0012707479336066126
0.0005268921421350677,0.0012761239164034675
0.0005329994080844093,0.0012922518647940325
0.0005391774640387505,0.0013056918217861702
0.0005454271305329836,0.001319131778778308
0.0005517492376129129,0.001329211746522411
0.0005581446249454966,0.00133593172501848
0.0005646141419303673,0.0013473556884617969
0.0005711586478126435,0.0013574356562059
0.0005777790117970507,0.0013648276325515757
0.0005844761131633638,0.0013742356024460723
0.0005912508413831881,0.0013809555809421409
0.0005981040962380944,0.0014105234863248438
0.0006050367879391225,0.0014320274175122637
0.0006120498372476703,0.001443451380955581
0.0006191441755977848,0.0014575633357973255
0.0006263207452198692,0.0014703312949398562
0.0006335804992658254,0.0014770512734359252
0.0006409244019356456,0.0014911632282776693
0.0006483534286054727,0.0014992272024729521
0.0006558685659571436,0.0015079631745178416
0.0006634708121092351,0.0015113231637658758
0.0006711611767496287,0.0015160271487131241
0.0006789406812696112,0.0015361870842013306
0.0006868103588995307,0.0015415630669981858
0.000694771254846024,0.001550971036892682
0.0007028244264308353,0.0015785229487265643
0.0007109709432312439,0.001598010886365164
0.0007192118872221193,0.0016067468584100534
0.0007275483529196233,0.0016222028089510113
0.0007359814475265771,0.001646394731536859
0.0007445122910795143,0.0016571466971305692
0.0007531420165974376,0.0016658826691754586
0.0007618717702322999,0.001679322626167596
0.0007707027114212304,0.0016907465896109132
0.0007796360130405236,0.0017014985552046235
0.0007886728615614156,0.0017176265035951884
0.0007978144572076629,0.0017344264498353602
0.0008070620141149507,0.001749210402526712
0.0008164167604921472,0.0017673543444660974
0.0008258799387844272,0.0017807943014582356
0.0008354528058382871,0.001794234258450373
0.0008451366330684721,0.0018130501982393655
0.0008549327066268384,0.001827834150930717
0.0008648423275731727,0.0018567300584638128
0.0008748668120479914,0.0018661380283583092
0.0008850074914473438,0.0018876419595457293
0.00089526571259964,0.0018990659229890469
0.0009056428379445294,0.0019205698541764668
0.0009161402457138521,0.0019299778240709632
0.0009267593301146883,0.001940729789664673
0.0009375015015145289,0.0019528257509575972
0.0009483681866285928,0.0019669377057993415
0.0009593608287093146,0.0019810496606410856
0.0009704808877380307,0.001996505611182044
0.0009817298406188842,0.002013977555271823
0.00099310918137498,0.0020247295208655333
0.0010046204213468132,0.002039513473556885
0.001016265089392995,0.002063705396142732
0.0010280447320933097,0.002085881325179759
0.0010399609139541202,0.002110745245615214
0.0010520152176161591,0.0021288891875546
0.0010642092440647246,0.002153081110140448
0.001076544612842316,0.002173241045628654
0.0010890229622637305,0.002188696996169612
0.001101645949633657,0.0021974329682145017
0.001114415251466788,0.0022155769101538875
0.0011273325637104871,0.0022377528391909146
0.0011403996019700331,0.002246488811235804
0.0011536181017364785,0.002270008735972045
0.0011669898186171474,0.0022908406693098586
0.0011805165285688054,0.002304280626301996
0.0011942000281335325,0.0023278005510382364
0.0012080421346773289,0.002354680465022512
0.0012220446866314887,0.0023829043747060005
0.0012362095437367692,0.0024118002822390966
0.0012505385872903913,0.0024353202069753374
0.0012650337203959038,0.0024474161682682617
0.0012796968682159415,0.0024642161145084335
0.001294529978227916,0.002491096028492709
0.0013095350204826678,0.002509239970432095
0.0013247139878661174,0.0025327598951683356
0.0013400688963639508,0.002555607822054969
0.001355601785329369,0.002585847725287279
0.0013713147177539455,0.002607351656474699
0.001387209780541621,0.0026355755661581883
0.001403289084785873,0.0026752234392849942
0.0014195547660501016,0.0026987433640212354
0.0014360089846512606,0.0027162153081110143
0.0014526539259467812,0.0027363752435992207
0.0014694918006248172,0.002765943148981923
0.0014865248449978572,0.002785431086620523
0.0015037553212997384,0.0028277669511457566
0.001521185517986105,0.0028546468651300316
0.0015388177500383464,0.002892278744708017
0.001556654359271062,0.00292184665009072
0.0015746977146430866,0.0029547745447214566
0.001592950212572123,0.0029910624286002283
0.0016114142772530198,0.0030260063167797864
0.0016300923609797412,0.0030636381963577717
0.0016489869444710648,0.003106646058732612
0.001668100537200059,0.003149653921107452
0.0016874356777273757,0.003207445736173644
0.001706994934038408,0.0032343256501579194
0.001726780903884356,0.0032551575834957333
0.0017467962151272458,0.0032907734695248976
0.0017670435260889468,0.0033304213426517035
0.0017875255259042354,0.0033935891405147507
0.0018082449348779518,0.0034285330286943083
0.0018292045048462937,0.003476244876016397
0.0018504070195423021,0.003510516766346348
0.0018718552949655793,0.0035481486459243332
0.0018935521797562953,0.0035763725556078223
0.0019155005555735278,0.003631476379275586
0.0019377033374779887,0.003677844230898462
0.0019601634743191855,0.0037228680868221222
0.001982883949127071,0.003767891942745783
0.002005867779508234,0.0038122438008198374
0.002029118018046678,0.003848531684698609
0.002052637752709252,0.003883475572878167
0.0020764301072557748,0.003939923392245144
0.0021004982416539153,0.003995699213762516
0.0021248453524988827,0.004027283112694039
0.0021494746734379805,0.004074322962166521
0.00217438947560008,0.004134130770781534
0.0021995930680300748,0.004179154626705195
0.0022250887981283695,0.0042557623815603785
0.002250880052095462,0.004307506215980109
0.00227697025538168,0.004372690007391976
0.0023033628731421313,0.004423761843962099
0.002330061410696925,0.004480881661178685
0.002357069413996728,0.004529937504199987
0.0023843904700937206,0.004575633357973253
0.002412028207618007,0.004633425173039446
0.00243998629725955,0.004683825011759962
0.0024682684522556926,0.004751696794570257
0.0024968784288843266,0.004812176601034877
0.0025258200269627847,0.004862576439755393
0.002555097090352507,0.004950608158053894
0.0025847135074695635,0.0050097439688193
0.002614673211801092,0.005062831798938243
0.00264498018242772,0.005164303474228882
0.002675638444552045,0.005258383173173846
0.0027066520700332413,0.005334318930179423
0.0027380251779278576,0.005415630669981858
0.0027697619350368907,0.005486190444190579
0.002801866556459195,0.005542638263557557
0.002834343306151309,0.005616558027014313
0.0028671964974937695,0.005684429809824609
0.0029004304938639917,0.00574423761843962
0.002934049709215787,0.0058282373496404815
0.0029680586086656023,0.005905517102345272
0.003002461709085549,0.005991532827094953
0.0030372635797033115,0.0060553726228076065
0.0030724688427090033,0.006127948390565151
0.003108082173869064,0.006211948121766011
0.0031441083031472647,0.006299307842214904
0.00318055201533292,0.006422955446542572
0.0032174181506763717,0.006510315166991467
0.003254711605531848,0.006602378872387608
0.003292437333007769,0.006682346616490828
0.0033306003436245884,0.0067750823197365775
0.003369205705980267,0.00687991398427525
0.003408258547423452,0.0069726496875209985
0.0034477640547344642,0.00712116121228412
0.0034877274748141775,0.007225992876822794
0.003528154115380883,0.007329480545662253
0.0035690493456752297,0.0074443921779450304
0.0036104185971733375,0.007541159868288422
0.0036522673643081755,0.0076473355285263086
0.0036946012051993025,0.007742087225320879
0.003737425742391064,0.007856998857603655
0.0037807466635993493,0.007994758416773067
0.0038245697224669993,0.008133189973792084
0.0038689007393279753,0.008244741616826827
0.003913745601980384,0.00835158927491432
0.0039591102664684585,0.008467172905046703
0.004005000757873611,0.008533700692157784
0.004051423171114647,0.00866003628788388
0.0040983836717572615,0.008819299778240709
0.004145888496832911,0.008930851421275452
0.004193943955667186,0.00903904307506216
0.004242556430717777,0.009182178617028424
0.004291732378422158,0.00929776224716081
0.004341478330055092,0.009436193804179826
0.004391800892596086,0.009561185404206706
0.004442706749606883,0.009721120892413145
0.004494202662119142,0.009848128485988846
0.0045462954695324,0.00996572810967005
0.004598992090522438,0.01012969558497413
0.004652299523960189,0.010226463275317519
0.004706224849841282,0.010398494724816881
0.004760775230226368,0.010515422350648479
0.00481595791019235,0.01065519790336671
0.004871780218794631,0.010837309320610174
0.004928249570040513,0.01107721255291983
0.004985373463873894,0.011257979974464082
0.005043159487171359,0.011410523486324844
0.005101615314749833,0.01160540286271084
0.005160748710385908,0.011723002486392043
0.005220567527846975,0.011913177877830793
0.005281079711934331,0.012075801357435655
0.005342293299538352,0.012245144815536589
0.005404216420705915,0.012404408305893422
0.00546685729972018,0.0126073516564747
0.0055302242561929005,0.01275989516833546
0.005594325706169377,0.01292789463073718
0.005659170163246243,0.01312411800282239
0.005724766239702178,0.01328539748672804
0.005791122647641758,0.013508500772797527
0.005858248200152536,0.013730260063167798
0.005926151812475552,0.013893555540622271
0.005994842503189409,0.014109938848195686
0.006064329395408062,0.014304146226732073
0.006134621717992506,0.014469457697735366
0.0062057288067765,0.014652913110678048
0.0062776601058065,0.014923056246220012
0.006350425168595962,0.015143471540891068
0.00642403365939419,0.015322222968886499
0.006498495354469888,0.01552247832806935
0.006573820143409586,0.015741549627041194
0.006650018030431118,0.015991532827094954
0.006727099135712337,0.01620993212821719
0.006805073696735206,0.016403467508903972
0.0068839520696454964,0.016598346885289966
0.006963744730628222,0.01681137020361535
0.007044462277299037,0.017036489483233653
0.007126115430111745,0.017299912640279552
0.007208715033782135,0.01760231167260265
0.007292272058728313,0.01782138297157449
0.007376797602527731,0.018070694173778646
0.007462302891391108,0.018350917277064713
0.007548799281653432,0.018618372421208253
0.007636298261282241,0.01886499563201398
0.0077248114514034,0.01911968281701499
0.007814350607844541,0.019359586049324643
0.00790492762269642,0.01966601706874538
0.007996554525892346,0.019913312277400712
0.008089243486805939,0.02010953564948592
0.008183006815867389,0.020436126604394866
0.008277856966198472,0.020673341845306094
0.00837380653526649,0.02094012499160003
0.008470868266557402,0.0212694039379074
0.008569055051268348,0.021564410993884817
0.008668379930019773,0.021843290101471676
0.008768856094587427,0.02211208924131443
0.008870496889654403,0.022417848262885558
0.00897331581458352,0.022672535447886565
0.009077326525210223,0.0229688864995632
0.009182542835656282,0.02331160540286271
0.009288978720164497,0.023624756400779517
0.009396648314954691,0.02392984342450104
0.009505565920101192,0.02422552247832807
0.009615746001432095,0.024532625495598412
0.009727203192450537,0.024911632282776697
0.009839952296278227,0.02521067132585176
0.009954008287621519,0.02554398225925677
0.010069386314760271,0.02590551710234527
0.010186101701559752,0.026230764061555
0.010304169949505875,0.026548619044419058
0.01042360673976401,0.026885289967072103
0.010544427935261684,0.027234728848867684
0.010666649582795389,0.027628519588737317
0.010790287915161836,0.02800013439956992
0.01091535935331391,0.028321349371682014
0.011041880508541602,0.028696996169612254
0.011169868184678225,0.029000739197634566
0.011299339380332217,0.029401921913849875
0.011430311291144786,0.029747328808547812
0.011562801312073753,0.030169343458100933
0.011696827039703846,0.030507358376453197
0.01183240627458378,0.030876957193736974
0.011969557023590427,0.031210940124991603
0.012108297502320394,0.03154492305624622
0.012248646137509308,0.03192191384987568
0.012390621569479156,0.03229957664135475
0.012534242654613994,0.03266178348229286
0.01267952846786434,0.03302600631677978
0.012826498305280598,0.03338754115986829
0.012975171686575868,0.033763187957798535
0.013125568357718427,0.034163698676164235
0.013277708293554291,0.03454606545259055
0.013431611700460153,0.03494523217525704
0.013587299019027091,0.03539412673879444
0.013744790926775366,0.03580270143135542
0.013904108340900697,0.03625159599489282
0.014065272421052363,0.0366702506551979
0.014228304572143519,0.0370506014380754
0.014393226447194065,0.037534439889792354
0.014560059950206485,0.03792688663396278
0.014728827239075018,0.03839661313083798
0.014899550728528537,0.03885289967072106
0.015072253093107555,0.03921712250520799
0.01524695727017573,0.03967945702573752
0.015423686462966274,0.04012364760432766
0.01560246414366368,0.04058396613130838
0.015783314056521166,0.04101807674215442
0.01596626022101425,0.041467643303541434
0.01615132693503091,0.041931321819770176
0.01633853877809862,0.04238021638330757
0.016527920614648955,0.04285464686513003
0.0167194975973199,0.04327397352328472
0.016913295170296487,0.043759827968550505
0.01710933907269015,0.04422485048047846
0.01730765534195726,0.044632753175189846
0.01750827031735725,0.04515422350648478
0.017711210643450888,0.045637389960352125
0.017916503273639015,0.04617633223573684
0.018124175473742375,0.046691754586385324
0.018334254825622908,0.04723405685101808
0.018546769230846995,0.0476950473758484
0.018761746914391215,0.048173509844768495
0.018979216428391014,0.04872858006854378
0.019199206655932846,0.049257442376184395
0.019421746814890263,0.049737248840803716
0.019646866461804465,0.050230495262415166
0.01987459549580984,0.05072441368187621
0.02010496416260499,0.05128687588199717
0.02033800305846982,0.05183253813587797
0.020573743134329137,0.05234997648007526
0.02081221569986339,0.05288488676836235
0.021053452427667062,0.05348162085881325
0.02129748535745521,0.05401451515355151
0.021544346900318843,0.05456622538807876
0.02179406984302956,0.055152879510785555
0.0220466873523941,0.05571668570660574
0.022302232979659387,0.0562200120959613
0.022560740664968614,0.05677575431758618
0.022822244741868985,0.05732948054566226
0.023086779941871697,0.05786506283179893
0.023354381399064792,0.05846314091794906
0.023625084654779475,0.05898595524494321
0.023898925662310503,0.05967072105369263
0.024175940791691306,0.06022982326456555
0.024456166834524465,0.06080841341307708
0.024739641008868142,0.06142665143471541
0.025026400964179192,0.062052281432699405
0.025316484786313556,0.062675223439285
0.025609931002584595,0.06335394126738794
0.025906778586880088,0.06396008332773336
0.026207066964838526,0.06461998521604731
0.02651083601908539,0.06524695920973053
0.026818126094530156,0.06594113298837444
0.02712897800372467,0.06666218668100263
0.027443433032283655,0.06730394462737718
0.02776153294436801,0.06796855050063841
0.028083319988231725,0.06859955648141926
0.028408836901833042,0.06925408238693635
0.028738126918510663,0.06998185605806062
0.029071233772725785,0.07066594986896042
0.029408201705870638,0.07128284389489953
0.029749075472144403,0.07199381761978361
0.030093900344497212,0.07273167125865197
0.03044272212064303,0.0734177810631006
0.030795587129142266,0.0741005308783012
0.03115254223555488,0.07474833680532222
0.03151363484866479,0.07552113433237014
0.031878912926776456,0.07623614004435186
0.03224842498408442,0.07694106578858947
0.0326222200971167,0.07759424769840736
0.03300034791125285,0.07829110946844971
0.03338285864731761,0.07897721927289833
0.033769803108250916,0.07967273704724144
0.03416123268585528,0.08044419057859015
0.034557199367621395,0.08120287615079633
0.03495775574363275,0.0819319938176198
0.035362955013550426,0.08262146361131645
0.03577285099367873,0.08346146092332504
0.0361874981241128,0.08420200255359182
0.03660695147596903,0.08491230428062631
0.03703126675869927,0.08559908608292452
0.03746050032748993,0.08641354747664806
0.037894709190746674,0.08722128889187555
0.03833395101766601,0.08796115852429273
0.03877828414589457,0.08871648410725087
0.03922776758927719,0.08950742557623817
0.03968246104569482,0.09036758282373497
0.040142424904993215,0.09123446004972784
0.040607720257003654,0.09203548148645925
0.041078408899656464,0.0928022310328607
0.04155455334718875,0.0936019084738929
0.04203621683844714,0.09443585780525503
0.04252346334528682,0.09532020697533768
0.04301635758106795,0.0961917881862778
0.0435149650092505,0.09705194543377461
0.044019351852088745,0.09793696660170689
0.044529585099426554,0.09875613198037766
0.04504573251759458,0.0995497614407634
0.04556786265841064,0.10038102278072711
0.046096044868284336,0.1012694039379074
0.04663034929742731,0.1021396411531483
0.04717084690917017,0.1029399905920301
0.047717609489387455,0.1037672199448962
0.04827070965603183,0.10471137692359385
0.0488302208687788,0.10557825414958673
0.0493962174387832,0.10641085948524964
0.04996877453854884,0.10732813654996302
0.0505479682119124,0.10829379745984813
0.05113387538414326,0.10916873866003626
0.05172657387216019,0.11004636785162288
0.05232614239486662,0.11097036489483232
0.052932660583605615,0.11186815402190713
0.05354620899273607,0.11279819904576305
0.05416686911033152,0.11375377998790404
0.05479472336900287,0.11470331294939858
0.05542985515684669,0.11560177407432297
0.05607234882852033,0.11662791479067267
0.05672228971644543,0.11762784759088771
0.05737976414214134,0.11857267656743498
0.05804485942768978,0.11964652913110678
0.05871766390733255,0.12062025401518714
0.05939826693920356,0.1216712586519723
0.060086758917196864,0.12274645521134334
0.0607832312829723,0.12381224380081983
0.06148777653810023,0.12473960083327733
0.062200488256347115,0.12578590148511523
0.06292146109610344,0.1268469860896445
0.06365079081295572,0.12794771856730058
0.06438857427240419,0.12903366709226533
0.06513490946272803,0.13009475169679457
0.0658898955079995,0.1311450843357301
0.06665363268124913,0.13222968886499564
0.06742622241778341,0.1332793495060816
0.06820776732865685,0.1343169141858746
0.06899837121430018,0.13536590282911096
0.0697981390783066,0.13657617095625293
0.07060717714137772,0.13774208722532086
0.07142559285543126,0.13891337947718568
0.07225349491787214,0.14000134399569922
0.07309099328602911,0.14110745245615214
0.07393819919175866,0.14227404072306968
0.07479522515621821,0.14338552516631944
0.07566218500481055,0.14457630535582286
0.07653919388230147,0.1456904777904711
0.0774263682681127,0.14691620186815404
0.07832382599179197,0.14803171829850142
0.07923168624866253,0.14914656273099927
0.08015006961565405,0.15038438276997515
0.08107909806731686,0.15161548283045495
0.08201889499202203,0.15283314293394262
0.08296958520834907,0.1541334587729319
0.08393129498166364,0.15538673476244877
0.08490415204088747,0.15669578657348296
0.0858882855954625,0.15801424635441166
0.08688382635251184,0.15928902627511593
0.08789090653419954,0.1605886701162556
0.08890965989529158,0.16185001007996774
0.08994022174092044,0.16319602177273032
0.09098272894455559,0.16455614542033464
0.09203731996618221,0.16591223708084138
0.09310413487069075,0.16723674484241652
0.09418331534647952,0.16858611652442712
0.0952750047242729,0.16999731200860158
0.09637934799615785,0.171386331563739
0.09749649183484087,0.17277467912102681
0.0986265846131282,0.1742181305019824
0.09976977642363201,0.17562663799475842
0.10092621909870483,0.1770694173778644
0.10209606623060476,0.17852698071366174
0.10327947319189525,0.17991734426449837
0.10447659715608053,0.1813171157852295
0.10568759711848051,0.1828049190242591
0.10691263391734772,0.1842584503729588
0.10815187025522892,0.18574558161413884
0.10940547072057435,0.1872844566897386
0.11067360180959745,0.18871782810295007
0.11195643194838795,0.19023116726026473
0.11325413151528127,0.19170889053155027
0.11456687286348727,0.19322962166521068
0.11589483034398118,0.1947564007795175
0.11723818032865997,0.19631207580135743
0.11859710123376706,0.19782608695652174
0.11997177354358855,0.19939788992675223
0.12136237983442417,0.2009838048518245
0.12276910479883604,0.20243733620052415
0.12419213527017846,0.20392245144815538
0.12563166024741215,0.20548350245279218
0.12708787092020596,0.2070465694509777
0.12856096069432965,0.20856595658893892
0.130051125217341,0.21014246354411664
0.13155856240457053,0.2117189704992944
0.1330834724654076,0.2133579732544856
0.1346260579298911,0.21486862442040183
0.13618652367560827,0.21643169141858745
0.1377650769549055,0.21799207042537466
0.13936192742241435,0.2195605134063571
0.14097728716289676,0.22115852429272226
0.142611370719413,0.22271688730596062
0.14426439512181588,0.22436865802029432
0.14593657991557576,0.22593575700557755
0.1476281471909391,0.22746522411128284
0.14933932161242533,0.22912102681271423
0.15107033044866555,0.23082722935286606
0.15282140360258709,0.23243464820912568
0.15459277364194784,0.2340245951212956
0.15638467583022478,0.23572743767219945
0.15819734815786016,0.23745648813923795
0.16003103137387018,0.23921577850950876
0.16188596901781993,0.24088905315502993
0.1637624074521689,0.24258786371883606
0.16566059589499152,0.24433304213426518
0.16758078645307686,0.24609905248303204
0.16952323415541215,0.247834150930717
0.1714881969870541,0.24951952153753107
0.17347593592339325,0.25136348363685235
0.1754867149648152,0.2532901014716753
0.1775208011717636,0.25513607956454537
0.1795784647002097,0.2569713056918218
0.18165997883753285,0.2588602916470667
0.18376562003881725,0.26077884550769437
0.18589566796356882,0.2627276392715543
0.18805040551285834,0.26470465694509776
0.1902301188668946,0.2667818022982326
0.19243509752303323,0.2688112358040454
0.19466563433422632,0.27080572542167863
0.19692202554791735,0.2727773671124253
0.19920457084538712,0.2748383845171695
0.20151357338155584,0.27690141791546263
0.20384933982524642,0.2789832672535448
0.20621218039991446,0.28102278072710163
0.2086024089248505,0.2830757341576507
0.21102034285685967,0.2852362072441368
0.21346630333242453,0.28738525636717965
0.21594061521035676,0.2895699213762516
0.21844360711494284,0.29182178617028426
0.22097561147959033,0.29399166722666487
0.22353696459097966,0.29619654015292485
0.22612800663372795,0.2983885491566427
0.2287490817355704,0.3005725421678651
0.2314005380130654,0.3028680868221222
0.23408272761782944,0.3050682077817351
0.23679600678330787,0.3073536724682481
0.23954073587208793,0.3096236812042202
0.24231727942376008,0.31190847389288356
0.24512600620333397,0.31430616222028085
0.24796728925021602,0.3166789866272428
0.2508415059277541,0.31909414689872995
0.2537490379733572,0.3214132114777233
0.2566902715491952,0.3237893958739332
0.25966559729348726,0.3262079161346684
0.26267541037238384,0.3286949801760634
0.26572011053245065,0.33118674820240573
0.26880010215376077,0.3336597002889591
0.2719157943036019,0.33610241247228007
0.2750676007908067,0.3385787245480814
0.2782559402207126,0.3410610846045293
0.28148123605075814,0.34358040454270544
0.28474391664672477,0.34612593239701633
0.28804441533962977,0.34875209999328
0.2913831704832789,0.35146831530139105
0.2947606255124859,0.3541354747664808
0.29817722900196736,0.3568066662186681
0.30163343472591975,0.35956320139775555
0.30512970171828707,0.36227202472952086
0.30866649433372745,0.36510180767421546
0.3122442823092858,0.3679530945500974
0.3158635408267819,0.3708379813184598
0.31952475057592133,0.3737443720180095
0.32322839781813806,0.37672737047241445
0.3269749744511768,0.3796619850816478
0.33076497807442423,0.38268463140917947
0.3345989120549975,0.38577313352597276
0.3384772855945983,0.38874739600833275
0.34240061379714254,0.3918903299509441
0.34636941773717345,0.39499227202472953
0.3503842245290676,0.39819501377595595
0.3544455673970435,0.40140514750352796
0.3585539857459817,0.40465358510852767
0.36271002523306484,0.40787648679524224
0.3669142378402494,0.41126940393790734
0.3711671819475767,0.41466836906121907
0.37546942240733366,0.418129829984544
0.37982153061907364,0.42151401115516435
0.3842240846055061,0.42513070358174854
0.38867766908926676,0.42873798803843827
0.393182875570577,0.43231100060479805
0.39774030240580366,0.43597674887440363
0.40235055488692933,0.43966265707949737
0.4070142453219439,0.4433693972179289
0.4117319931161679,0.4469706336939721
0.4165044248545185,0.45063906995497616
0.42133217438472886,0.4544042739063235
0.4262158829015325,0.45828438948995365
0.43115619903182284,0.4620999932800215
0.43615377892080054,0.4658840131711578
0.441209286319119,0.46996304011827156
0.4463233926710397,0.47397957126537194
0.4514967772036102,0.4780693501780794
0.4567301270168747,0.4821349371682011
0.4620241371751313,0.4862233720852093
0.46737951079924633,0.49057388616356423
0.47279695916003905,0.4949203682548216
0.4782772017727485,0.4992433304213426
0.4838209664925957,0.5036267723943283
0.48942898961145315,0.5080417982662455
0.49510201595563513,0.5126725354478866
0.5008407989848213,0.5171561051004636
0.5066461008921268,0.5217411464283315
0.5125186927053332,0.5264088434917008
0.5184593543892912,0.5311491163228278
0.5244688749495119,0.5360076607754855
0.5305480525369574,0.5408319333378133
0.5366976945540476,0.545856461259324
0.5429186177618943,0.5509273570324574
0.5492116483887789,0.5560372286808681
0.5555776222398878,0.5613957395336335
0.5620173848083188,0.5667226664874672
0.5685317913873753,0.572157113097238
0.5751217071841613,0.5776063436597003
0.5817880074344935,0.5830575902157114
0.5885315775191451,0.588613668436261
0.595353313081437,0.5941925945836972
0.6022541201461928,0.5999274242322424
0.6092349152400711,0.605818829379746
0.6162966255132942,0.6116363147637928
0.6234401888627864,0.6176903433909011
0.6306665540567405,0.623941939385794
0.6379766808606282,0.6302755191183389
0.6453715401646701,0.6366023788723876
0.6528521141127848,0.6430777501511995
0.6604193962330305,0.6494758416773067
0.6680743915695615,0.656174316242188
0.675818116816111,0.663001814394194
0.6836516004510238,0.67
0.6915758828738525,0.6770378334789329
0.6995920165435374,0.6840702909750689
0.707701066118189,0.6914031315099792
0.7159041085964888,0.6986875881997179
0.7242022334607315,0.7062361400443519
0.732596542821523,0.7139049795040657
0.741088151564157,0.7217518983939252
0.7496781874966877,0.729666689066595
0.7583677914997191,0.7376883273973524
0.7671581176779302,0.7457193736980041
0.7760503335133571,0.7540138431557019
0.7850456200204509,0.762338552516632
0.794145171902934,0.7709246690410592
0.8033501977124734,0.7796754250386398
0.8126619200091946,0.788651300315839
0.822081575524054,0.7977891270747933
0.8316104153230961,0.807129897184329
0.8412497049736118,0.8165035951884955
0.8510007247122247,0.8259787648679524
0.8608647696149244,0.835803373429205
0.8708431497690724,0.8460338686916202
0.880937190447399,0.8562986358443654
0.8911482322840202,0.8669934816208589
0.9014776314524917,0.8778825347758886
0.9119267598459299,0.8892117465224111
0.9224970052592174,0.9011087964518513
0.9331897715733238,0.9132981654458705
0.9440064789417604,0.9258483972851288
0.9549485639791966,0.9390040991868827
0.9660174799522646,0.9527034473489685
0.9772146969725725,0.9674296082252536
0.9885417021919574,0.9842497144009139
1.0,1.0


==> data/EEG/LiRA/NHiTS-offline/total/roc_SeasonalityLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,8.063974195282575e-06
1.0233165783302449e-05,8.063974195282575e-06
1.0351779556301762e-05,8.063974195282575e-06
1.0471768194855202e-05,8.063974195282575e-06
1.05931476351837e-05,8.063974195282575e-06
1.0715933998226711e-05,8.063974195282575e-06
1.084014359178331e-05,8.063974195282575e-06
1.09657929126781e-05,8.063974195282575e-06
1.1092898648952227e-05,8.063974195282575e-06
1.1221477682079803e-05,8.063974195282575e-06
1.1351547089209991e-05,8.063974195282575e-06
1.148312414543511e-05,8.063974195282575e-06
1.1616226326085018e-05,8.063974195282575e-06
1.1750871309048075e-05,8.063974195282575e-06
1.1887076977119033e-05,8.063974195282575e-06
1.2024861420374123e-05,8.063974195282575e-06
1.216424293857368e-05,8.063974195282575e-06
1.2305240043592616e-05,8.063974195282575e-06
1.244787146187906e-05,8.063974195282575e-06
1.259215613694151e-05,8.063974195282575e-06
1.2738113231864785e-05,8.063974195282575e-06
1.288576213185518e-05,8.063974195282575e-06
1.3035122446815089e-05,8.063974195282575e-06
1.3186214013947484e-05,8.063974195282575e-06
1.3339056900390587e-05,8.063974195282575e-06
1.3493671405883065e-05,8.063974195282575e-06
1.3650078065460137e-05,8.063974195282575e-06
1.3808297652180924e-05,8.063974195282575e-06
1.3968351179887397e-05,8.063974195282575e-06
1.4130259905995336e-05,8.063974195282575e-06
1.429404533431761e-05,8.063974195282575e-06
1.4459729217920196e-05,8.063974195282575e-06
1.4627333562011299e-05,8.063974195282575e-06
1.4796880626863964e-05,8.063974195282575e-06
1.4968392930772556e-05,8.063974195282575e-06
1.514189325304352e-05,8.063974195282575e-06
1.53174046370208e-05,8.063974195282575e-06
1.5494950393146317e-05,8.063974195282575e-06
1.567455410205595e-05,8.063974195282575e-06
1.5856239617711373e-05,8.063974195282575e-06
1.60400310705682e-05,8.063974195282575e-06
1.622595287078087e-05,8.063974195282575e-06
1.6414029711444665e-05,8.063974195282575e-06
1.6604286571875295e-05,8.063974195282575e-06
1.6796748720926532e-05,8.063974195282575e-06
1.6991441720346258e-05,9.407969894496337e-06
1.7188391428171457e-05,9.407969894496337e-06
1.7387624002162504e-05,9.407969894496337e-06
1.7589165903277326e-05,9.407969894496337e-06
1.7793043899185774e-05,9.407969894496337e-06
1.7999285067824765e-05,9.407969894496337e-06
1.8207916800994626e-05,9.407969894496337e-06
1.8418966807997107e-05,9.407969894496337e-06
1.86324631193156e-05,9.407969894496337e-06
1.8848434090337955e-05,9.407969894496337e-06
1.906690840512252e-05,9.407969894496337e-06
1.9287915080207776e-05,9.407969894496337e-06
1.9511483468466162e-05,9.407969894496337e-06
1.9737643263002554e-05,9.407969894496337e-06
1.9966424501097934e-05,9.407969894496337e-06
2.0197857568198782e-05,1.0751965593710101e-05
2.0431973201952705e-05,1.0751965593710101e-05
2.066880249629082e-05,1.0751965593710101e-05
2.09083769055575e-05,1.0751965593710101e-05
2.1150728248687946e-05,1.0751965593710101e-05
2.1395888713434215e-05,1.0751965593710101e-05
2.1643890860640203e-05,1.0751965593710101e-05
2.189476762856621e-05,1.0751965593710101e-05
2.2148552337263592e-05,1.0751965593710101e-05
2.2405278693000182e-05,1.0751965593710101e-05
2.266498079273693e-05,1.0751965593710101e-05
2.2927693128656486e-05,1.0751965593710101e-05
2.3193450592744275e-05,1.0751965593710101e-05
2.3462288481422625e-05,1.0751965593710101e-05
2.3734242500238664e-05,1.1423963443316982e-05
2.4009348768606518e-05,1.1423963443316982e-05
2.4287643824604503e-05,1.1423963443316982e-05
2.45691646298279e-05,1.1423963443316982e-05
2.4853948574297985e-05,1.1423963443316982e-05
2.5142033481427965e-05,1.1423963443316982e-05
2.543345761304648e-05,1.1423963443316982e-05
2.5728259674479322e-05,1.1423963443316982e-05
2.6026478819690045e-05,1.1423963443316982e-05
2.63281546564802e-05,1.1423963443316982e-05
2.6633327251749808e-05,1.1423963443316982e-05
2.694203713681882e-05,1.4111954841744508e-05
2.7254325312810276e-05,1.4111954841744508e-05
2.7570233256095827e-05,1.4111954841744508e-05
2.7889802923804396e-05,1.4111954841744508e-05
2.8213076759394707e-05,1.4111954841744508e-05
2.8540097698292373e-05,1.4111954841744508e-05
2.8870909173592345e-05,1.4111954841744508e-05
2.9205555121827452e-05,1.4111954841744508e-05
2.95440799888038e-05,1.4111954841744508e-05
2.9886528735503827e-05,1.4111954841744508e-05
3.0232946844057763e-05,1.4111954841744508e-05
3.0583380323784315e-05,1.4111954841744508e-05
3.0937875717301366e-05,1.4111954841744508e-05
3.12964801067075e-05,1.4111954841744508e-05
3.165924111983521e-05,1.4111954841744508e-05
3.20262069365765e-05,1.4111954841744508e-05
3.2397426295281954e-05,1.4111954841744508e-05
3.277294849923382e-05,1.4111954841744508e-05
3.315282342319423e-05,1.4111954841744508e-05
3.353710152002929e-05,1.4111954841744508e-05
3.392583382740992e-05,1.6799946240172032e-05
3.4319071974590426e-05,1.6799946240172032e-05
3.4716868189265594e-05,1.6799946240172032e-05
3.511927530450728e-05,1.6799946240172032e-05
3.552634676578139e-05,1.6799946240172032e-05
3.5938136638046256e-05,1.6799946240172032e-05
3.6354699612933176e-05,1.6799946240172032e-05
3.677609101601031e-05,1.6799946240172032e-05
3.720236681413066e-05,1.8143941939385796e-05
3.7633583622865324e-05,1.8143941939385796e-05
3.806979871402284e-05,1.8143941939385796e-05
3.8511070023255685e-05,1.8143941939385796e-05
3.895745615775501e-05,1.8143941939385796e-05
3.940901640403448e-05,1.8143941939385796e-05
3.986581073580439e-05,1.8143941939385796e-05
4.032789982193705e-05,1.8143941939385796e-05
4.079534503452449e-05,1.8143941939385796e-05
4.1268208457029516e-05,1.8143941939385796e-05
4.174655289253135e-05,1.8143941939385796e-05
4.223044187206672e-05,1.8143941939385796e-05
4.271993966306776e-05,1.8143941939385796e-05
4.321511127789762e-05,1.8143941939385796e-05
4.371602248248502e-05,2.015993548820644e-05
4.422273980505897e-05,2.015993548820644e-05
4.473533054498463e-05,2.015993548820644e-05
4.525386278170167e-05,2.015993548820644e-05
4.577840538376616e-05,2.015993548820644e-05
4.6309028017997366e-05,2.015993548820644e-05
4.684580115873045e-05,2.015993548820644e-05
4.738879609717651e-05,2.083193333781332e-05
4.793808495089107e-05,2.083193333781332e-05
4.8493740673352334e-05,2.083193333781332e-05
4.9055837063650453e-05,2.083193333781332e-05
4.962444877628913e-05,2.083193333781332e-05
5.0199651331100794e-05,2.083193333781332e-05
5.0781521123276707e-05,2.1503931187420203e-05
5.137013543351339e-05,2.1503931187420203e-05
5.196557243827657e-05,2.1503931187420203e-05
5.2567911220184194e-05,2.1503931187420203e-05
5.3177231778509664e-05,2.1503931187420203e-05
5.379361503980698e-05,2.2847926886633963e-05
5.441714286865888e-05,2.2847926886633963e-05
5.5047898078549675e-05,2.2847926886633963e-05
5.5685964442864085e-05,2.2847926886633963e-05
5.633142670601352e-05,2.2847926886633963e-05
5.698437059469136e-05,2.2847926886633963e-05
5.764488282925873e-05,2.620791613466837e-05
5.8313051135262185e-05,2.620791613466837e-05
5.8988964255084936e-05,2.620791613466837e-05
5.9672711959733106e-05,2.620791613466837e-05
6.0364385060758635e-05,2.620791613466837e-05
6.106407542232036e-05,2.7551911833882134e-05
6.177187597338488e-05,2.7551911833882134e-05
6.248788072006888e-05,2.7551911833882134e-05
6.321218475812448e-05,2.7551911833882134e-05
6.394488428556937e-05,2.8895907533095894e-05
6.468607661546321e-05,2.8895907533095894e-05
6.543586018883229e-05,2.8895907533095894e-05
6.619433458774387e-05,2.8895907533095894e-05
6.696160054853215e-05,2.8895907533095894e-05
6.773775997517745e-05,3.561588602916471e-05
6.852291595284057e-05,3.561588602916471e-05
6.9317172761554e-05,3.561588602916471e-05
7.012063589007177e-05,3.561588602916471e-05
7.09334120498799e-05,3.8975875277199114e-05
7.17556091893692e-05,3.8975875277199114e-05
7.258733650817246e-05,3.8975875277199114e-05
7.342870447166758e-05,3.8975875277199114e-05
7.42798248256491e-05,4.233586452523352e-05
7.514081061116962e-05,4.233586452523352e-05
7.601177617955322e-05,4.233586452523352e-05
7.689283720758305e-05,4.233586452523352e-05
7.778411071286482e-05,5.1743834419729854e-05
7.868571506936843e-05,5.1743834419729854e-05
7.959777002314978e-05,5.1743834419729854e-05
8.05203967082547e-05,5.1743834419729854e-05
8.145371766280736e-05,5.1743834419729854e-05
8.239785684528512e-05,5.1743834419729854e-05
8.335293965098187e-05,5.1743834419729854e-05
8.43190929286625e-05,5.241583226933674e-05
8.529644499741017e-05,5.241583226933674e-05
8.628512566366886e-05,5.241583226933674e-05
8.728526623848371e-05,5.241583226933674e-05
8.829699955494083e-05,6.988777635911566e-05
8.932045998580959e-05,6.988777635911566e-05
9.03557834613892e-05,6.988777635911566e-05
9.140310748756223e-05,7.12317720583294e-05
9.246257116405733e-05,7.12317720583294e-05
9.353431520292377e-05,7.12317720583294e-05
9.461848194721992e-05,7.324776560715005e-05
9.571521538991856e-05,7.324776560715005e-05
9.682466119303115e-05,7.324776560715005e-05
9.794696670695385e-05,7.324776560715005e-05
9.908228099003788e-05,7.324776560715005e-05
0.00010023075482838654,7.324776560715005e-05
0.00010139254075588153,8.803171829850146e-05
0.00010256779307444219,8.803171829850146e-05
0.00010375666787451859,8.803171829850146e-05
0.00010495932305582277,9.878368389221156e-05
0.00010617591834830001,9.878368389221156e-05
0.00010740661533334334,9.878368389221156e-05
0.00010865157746525384,0.0001223036086284524
0.00010991097009294972,0.0001223036086284524
0.0001111849604819271,0.000124319602177273
0.00011247371783647519,0.000124319602177273
0.00011377741332214914,0.000124319602177273
0.00011509622008850323,0.00012700759357570053
0.00011643031329208767,0.00012700759357570053
0.00011777987011971193,0.00012902358712452118
0.0001191450698119776,0.00012902358712452118
0.00012052609368708426,0.00012902358712452118
0.00012192312516491107,0.00013103958067334182
0.0001233363497913776,0.00013103958067334182
0.00012476595526308696,0.0001417915462670519
0.00012621213145225474,0.0001417915462670519
0.00012767507043192657,0.0001417915462670519
0.0001291549665014884,0.00014380753981587256
0.00013065201621247213,0.00014380753981587256
0.00013216641839466052,0.0001606074860560446
0.00013369837418249466,0.0001606074860560446
0.00013524808704178755,0.00018143941939385795
0.0001368157627967472,0.00018143941939385795
0.00013840160965731315,0.00018950339358914055
0.00014000583824680976,0.00018950339358914055
0.00014162866162991988,0.00019689536993481622
0.0001432702953409831,0.00019689536993481622
0.00014493095741262166,0.00019756736778442312
0.00014661086840469845,0.00019756736778442312
0.00014831025143361044,0.0002002553591828506
0.00015002933220192182,0.0002002553591828506
0.00015176833902834055,0.00020294335058127817
0.00015352750287804228,0.00020294335058127817
0.000155307057393346,0.00020495934413009882
0.00015710723892474503,0.00020495934413009882
0.00015892828656229778,0.00020630333982931255
0.00016077044216738237,0.00020630333982931255
0.00016263395040481922,0.00022310328606948456
0.00016451905877536624,0.00022310328606948456
0.00016642601764859036,0.0002251192796183052
0.00016835508029612023,0.0002251192796183052
0.00017030650292528443,0.0002251192796183052
0.0001722805447131394,0.00023183925811437407
0.00017427746784089192,0.00023183925811437407
0.00017629753752872057,0.00023519924736240845
0.0001783410220710008,0.00023587124521201537
0.00018040819287193827,0.00023587124521201537
0.00018249932448161524,0.0002412472280088704
0.00018461469463245476,0.0002412472280088704
0.0001867545842761076,0.00024191922585847726
0.00018891927762076664,0.00024460721725690483
0.00019110906216891378,0.00024460721725690483
0.0001933242287555045,0.0002499832000537598
0.00019556507158659492,0.00025267119145218743
0.00019783188827841644,0.00025267119145218743
0.0002001249798969037,0.00025737517639943554
0.00020244465099768038,0.00025871917209864927
0.00020479120966650856,0.00025871917209864927
0.0002071649675602069,0.00026812714199314565
0.0002095662399480433,0.0002708151333915731
0.0002119953457536071,0.0002721591290907869
0.00021445260759716674,0.0002721591290907869
0.00021693835183851843,0.0002735031247900006
0.00021945290862033137,0.000277535111887642
0.0002219966119119955,0.00028223909683489014
0.0002245697995539774,0.00028223909683489014
0.0002271728133026905,0.00028223909683489014
0.0002298059988758851,0.0002849270882333176
0.0002324697059985648,0.0002882870774813521
0.00023516428844943486,0.0002882870774813521
0.00023789010410788932,0.00029433505812781393
0.00024064751500154242,0.00029769504737584836
0.00024343688735431105,0.0002990390430750621
0.00024625859163505465,0.0003064310194207378
0.00024911300260677886,0.0003077750151199516
0.0002520004993764092,0.00030911901081916534
0.0002549214654451423,0.00030911901081916534
0.0002578762887593801,0.0003097910086687722
0.0002608653617622548,0.00031919897856326853
0.00026388908144575103,0.00031919897856326853
0.0002669478494034321,0.0003205429742624823
0.00027004207188377727,0.00033062294200658556
0.0002731721598441376,0.00033331093340501313
0.000276338529005317,0.00033331093340501313
0.00027954159990678566,0.00033331093340501313
0.0002827817979625341,0.0003353269269538338
0.0002860595535175742,0.00033734292050265443
0.000289375301905095,0.0003407029097506888
0.0002927294835042816,0.00034406289899872324
0.00029612254379880347,0.00035548686244204017
0.00029955493343598134,0.0003588468516900746
0.0003030271082866396,0.0003595188495396815
0.0003065395295056527,0.00036355083663732276
0.00031009266359319264,0.00036489483233653655
0.00031368698245668765,0.0003682548215845709
0.00031732296347349763,0.0003689268194341778
0.00032100108955431715,0.0003722868086822122
0.00032472184920731285,0.0003763187957798536
0.00032848573660300434,0.00037833478932867417
0.0003322932516398972,0.00038303877427592234
0.0003361449000108765,0.00038841475707277736
0.0003400411932703706,0.00039379073986963234
0.00034398264890229247,0.0003998387205160943
0.00034796979038876914,0.0004005107183657012
0.0003520031472796679,0.0004025267119145218
0.0003560832552629278,0.0004025267119145218
0.000360210656235707,0.0004146226732074457
0.00036438589837635443,0.0004166386667562664
0.0003686095362172158,0.0004173106646058732
0.00037288213071828336,0.00041932665815469386
0.00037720424934169976,0.000424702640951549
0.00038157646612712486,0.0004273906323499765
0.00038599936176797673,0.00042873462804919024
0.00039047352368855597,0.0004334386129964384
0.0003949995461220643,0.0004347826086956521
0.000399578030189527,0.00044620657213896906
0.00040420958397963103,0.0004482225656877897
0.0004088948226294864,0.0004488945635373966
0.00041363436840632776,0.0004509105570862173
0.00041842885079015847,0.0004529265506350379
0.0004232789065573553,0.00046031852698071366
0.00042818517986524155,0.0004616625226799274
0.0004331483223376403,0.0004650225119279618
0.00043816899315141946,0.00046838250117599625
0.00044324785912404005,0.00047039849472481685
0.00044838559480211905,0.0004724144882736375
0.0004535828825510191,0.0004764464753712788
0.00045884041264547613,0.0004831664538673476
0.0004641588833612782,0.0004851824474161683
0.0004695390010680063,0.0004858544452657752
0.0004749814803228505,0.0004898864323634165
0.0004804870439655134,0.0004945904173106647
0.0004860564232142139,0.0004952624151602716
0.0004916903577628031,0.0004972784087090922
0.0004973895958790067,0.0005019823936563403
0.0005031548945038057,0.0005019823936563403
0.0005089870193519685,0.0005053423829043746
0.0005148867450137498,0.0005087023721524091
0.0005208548550577665,0.000514078354949264
0.0005268921421350677,0.000515422350648478
0.0005329994080844093,0.0005160943484980848
0.0005391774640387505,0.0005174383441972985
0.0005454271305329836,0.0005241583226933673
0.0005517492376129129,0.0005295343054902224
0.0005581446249454966,0.0005362542839862912
0.0005646141419303673,0.0005396142732343257
0.0005711586478126435,0.0005402862710839325
0.0005777790117970507,0.0005416302667831463
0.0005844761131633638,0.0005463342517303944
0.0005912508413831881,0.000555070223775284
0.0005981040962380944,0.0005577582151737114
0.0006050367879391225,0.0005651501915193872
0.0006120498372476703,0.0005705261743162422
0.0006191441755977848,0.0005853101270075937
0.0006263207452198692,0.0005873261205564142
0.0006335804992658254,0.0005913581076540555
0.0006409244019356456,0.0005974060883005175
0.0006483534286054727,0.0005974060883005175
0.0006558685659571436,0.0005987500839997313
0.0006634708121092351,0.0006014380753981588
0.0006711611767496287,0.0006034540689469794
0.0006789406812696112,0.0006081580538942275
0.0006868103588995307,0.0006128620388414758
0.000694771254846024,0.0006175660237887238
0.0007028244264308353,0.0006242860022847927
0.0007109709432312439,0.000627645991532827
0.0007192118872221193,0.0006350379678785028
0.0007275483529196233,0.0006397419528257509
0.0007359814475265771,0.000644445937772999
0.0007445122910795143,0.0006491499227202472
0.0007531420165974376,0.0006531819098178886
0.0007618717702322999,0.0006538539076674954
0.0007707027114212304,0.0006585578926147436
0.0007796360130405236,0.0006599018883139574
0.0007886728615614156,0.000661917881862778
0.0007978144572076629,0.0006639338754115987
0.0008070620141149507,0.000667293864659633
0.0008164167604921472,0.0006713258517572745
0.0008258799387844272,0.0006760298367045226
0.0008354528058382871,0.0006800618238021639
0.0008451366330684721,0.0006874538001478397
0.0008549327066268384,0.0006941737786439084
0.0008648423275731727,0.0006955177743431221
0.0008748668120479914,0.0006968617700423359
0.0008850074914473438,0.0007002217592903703
0.00089526571259964,0.0007029097506887978
0.0009056428379445294,0.0007069417377864391
0.0009161402457138521,0.0007156777098313285
0.0009267593301146883,0.0007197096969289698
0.0009375015015145289,0.0007230696861770041
0.0009483681866285928,0.0007271016732746454
0.0009593608287093146,0.0007304616625226799
0.0009704808877380307,0.0007398696324171762
0.0009817298406188842,0.0007472616087628519
0.00099310918137498,0.0007506215980108863
0.0010046204213468132,0.0007566695786573483
0.001016265089392995,0.0007633895571534171
0.0010280447320933097,0.0007727975270479133
0.0010399609139541202,0.0007862374840400512
0.0010520152176161591,0.0007909414689872992
0.0010642092440647246,0.0007929574625361198
0.001076544612842316,0.0007969894496337611
0.0010890229622637305,0.0008077414152274714
0.001101645949633657,0.000815133391573147
0.001114415251466788,0.0008265573550164642
0.0011273325637104871,0.0008326053356629261
0.0011403996019700331,0.0008447012969558498
0.0011536181017364785,0.0008527652711511323
0.0011669898186171474,0.0008675492238424837
0.0011805165285688054,0.0008803171829850145
0.0011942000281335325,0.0008917411464283315
0.0012080421346773289,0.0008998051206236141
0.0012220446866314887,0.0009038371077212554
0.0012362095437367692,0.0009098850883677171
0.0012505385872903913,0.0009186210604126067
0.0012650337203959038,0.0009246690410590686
0.0012796968682159415,0.0009307170217055306
0.001294529978227916,0.0009428129829984545
0.0013095350204826678,0.0009481889657953095
0.0013247139878661174,0.000962300920637054
0.0013400688963639508,0.0009696928969827297
0.001355601785329369,0.000979100866877226
0.0013713147177539455,0.0009905248303205432
0.001387209780541621,0.00100194879376386
0.001403289084785873,0.0010106847658087493
0.0014195547660501016,0.0010160607486056044
0.0014360089846512606,0.0010261407163497079
0.0014526539259467812,0.0010375646797930248
0.0014694918006248172,0.0010449566561387003
0.0014865248449978572,0.0010604126066796585
0.0015037553212997384,0.001067804583025334
0.001521185517986105,0.0010772125529198305
0.0015388177500383464,0.0010893085142127544
0.001556654359271062,0.0010993884819568576
0.0015746977146430866,0.0011054364626033198
0.001592950212572123,0.001120220415294671
0.0016114142772530198,0.0011383643572340568
0.0016300923609797412,0.0011518043142261943
0.0016489869444710648,0.0011652442712183323
0.001668100537200059,0.0011847322088569315
0.0016874356777273757,0.0011995161615482833
0.001706994934038408,0.001215644109938848
0.001726780903884356,0.0012257240776829513
0.0017467962151272458,0.0012405080303743029
0.0017670435260889468,0.0012465560110207648
0.0017875255259042354,0.0012620119615617232
0.0018082449348779518,0.0012821718970499295
0.0018292045048462937,0.0013030038303877428
0.0018504070195423021,0.0013198037766279148
0.0018718552949655793,0.001341979705664942
0.0018935521797562953,0.0013614676433035416
0.0019155005555735278,0.0013769235938444998
0.0019377033374779887,0.0013943955379342788
0.0019601634743191855,0.001404475505678382
0.001982883949127071,0.00141993145621934
0.002005867779508234,0.001431355419662657
0.002029118018046678,0.0014447953766547948
0.002052637752709252,0.0014669713056918218
0.0020764301072557748,0.0014830992540823867
0.0021004982416539153,0.0015086351723674484
0.0021248453524988827,0.0015382030777501515
0.0021494746734379805,0.0015590350110879644
0.00217438947560008,0.001577850950876957
0.0021995930680300748,0.001589946912169881
0.0022250887981283695,0.0016094348498084808
0.002250880052095462,0.0016309387809959007
0.00227697025538168,0.0016537867078825347
0.0023033628731421313,0.0016773066326187754
0.002330061410696925,0.0016934345810093406
0.002357069413996728,0.0017142665143471537
0.0023843904700937206,0.0017391304347826088
0.002412028207618007,0.001758618372421208
0.00243998629725955,0.0017807943014582352
0.0024682684522556926,0.0018043142261944763
0.0024968784288843266,0.001832538135877965
0.0025258200269627847,0.0018466500907197091
0.002555097090352507,0.0018688260197567367
0.0025847135074695635,0.0018903299509441568
0.002614673211801092,0.001918553860627646
0.00264498018242772,0.0019541697466568106
0.002675638444552045,0.001974329682145017
0.0027066520700332413,0.001997849606881258
0.0027380251779278576,0.002032793495060816
0.0027697619350368907,0.002061017404744305
0.002801866556459195,0.0020858813251797594
0.002834343306151309,0.002117465224111283
0.0028671964974937695,0.002146361131644379
0.0029004304938639917,0.002180633021974329
0.002934049709215787,0.0022216248908003495
0.0029680586086656023,0.0022592567703783343
0.003002461709085549,0.0022874806800618234
0.0030372635797033115,0.002326456555339023
0.0030724688427090033,0.002360056447819367
0.003108082173869064,0.002404408305893421
0.0031441083031472647,0.0024299442241784825
0.00318055201533292,0.002472280088703716
0.0032174181506763717,0.002515959948928164
0.003254711605531848,0.002556279819904577
0.003292437333007769,0.002604663665076272
0.0033306003436245884,0.00265035951884954
0.003369205705980267,0.0026987433640212354
0.003408258547423452,0.0027363752435992207
0.0034477640547344642,0.0027908070694173774
0.0034877274748141775,0.00283986291243868
0.003528154115380883,0.002901014716752906
0.0035690493456752297,0.002935958604932464
0.0036104185971733375,0.0030172703447348967
0.0036522673643081755,0.0030784221490491237
0.0036946012051993025,0.0031745178415429074
0.003737425742391064,0.0032625495598414085
0.0037807466635993493,0.0033284053491028837
0.0038245697224669993,0.003390901149116323
0.0038689007393279753,0.003449364962032122
0.003913745601980384,0.003535380686781802
0.0039591102664684585,0.003603252469592097
0.004005000757873611,0.003675828237349641
0.004051423171114647,0.0037833478932867417
0.0040983836717572615,0.0038794435857805254
0.004145888496832911,0.003976883273973523
0.004193943955667186,0.004067602983670452
0.004242556430717777,0.004147570727773672
0.004291732378422158,0.004211410523486325
0.004341478330055092,0.004304818224581681
0.004391800892596086,0.00441502587191721
0.004442706749606883,0.004512465560110208
0.004494202662119142,0.004656945097775688
0.0045462954695324,0.004767152745111215
0.004598992090522438,0.004884080370942813
0.004652299523960189,0.00501175996236812
0.004706224849841282,0.005092399704320947
0.004760775230226368,0.005216719306498219
0.00481595791019235,0.005346414891472346
0.004871780218794631,0.005504334386129964
0.004928249570040513,0.005625965996908811
0.004985373463873894,0.005788589476513676
0.005043159487171359,0.005888717156105101
0.005101615314749833,0.005998252805591022
0.005160748710385908,0.006146764330354143
0.005220567527846975,0.0062630199583361326
0.005281079711934331,0.006398763523956723
0.005342293299538352,0.0065660909885088365
0.005404216420705915,0.006709226530475103
0.00546685729972018,0.006881257979974464
0.0055302242561929005,0.007002217592903702
0.005594325706169377,0.007176937033801492
0.005659170163246243,0.007302600631677978
0.005724766239702178,0.0074907600295679045
0.005791122647641758,0.0076466635306767
0.005858248200152536,0.007831462939318594
0.005926151812475552,0.008018278341509307
0.005994842503189409,0.008234661649082724
0.006064329395408062,0.008406021100732476
0.006134621717992506,0.008533028694308177
0.0062057288067765,0.008742692023385526
0.0062776601058065,0.008948323365365229
0.006350425168595962,0.009147234728848867
0.00642403365939419,0.009309186210604125
0.006498495354469888,0.009467105705261745
0.006573820143409586,0.00965526510315167
0.006650018030431118,0.009867616423627445
0.006727099135712337,0.010118943619380417
0.006805073696735206,0.010329950944156976
0.0068839520696454964,0.010501310395806734
0.006963744730628222,0.010719709696928969
0.007044462277299037,0.010928029030307101
0.007126115430111745,0.01113500436798602
0.007208715033782135,0.011339291714266515
0.007292272058728313,0.011524091122908406
0.007376797602527731,0.011702170553054229
0.007462302891391108,0.011936697802567033
0.007548799281653432,0.012109401249916
0.007636298261282241,0.012361400443518581
0.0077248114514034,0.012569719776896712
0.007814350607844541,0.012761911161884281
0.00790492762269642,0.013058262213560917
0.007996554525892346,0.013267925542638262
0.008089243486805939,0.013508500772797527
0.008183006815867389,0.013737652039513474
0.008277856966198472,0.01402257912774679
0.00837380653526649,0.014228882467576105
0.008470868266557402,0.014439889792352664
0.008569055051268348,0.014736912841878908
0.008668379930019773,0.015011087964518516
0.008768856094587427,0.015186479403265906
0.008870496889654403,0.015461998521604733
0.00897331581458352,0.015676365835629324
0.009077326525210223,0.015934413009878367
0.009182542835656282,0.01615617230024864
0.009288978720164497,0.016409515489550434
0.009396648314954691,0.01660641085948525
0.009505565920101192,0.016883945971372893
0.009615746001432095,0.01715610510046368
0.009727203192450537,0.017406760298367043
0.009839952296278227,0.017713191317787785
0.009954008287621519,0.017966534507089578
0.010069386314760271,0.018170821853370066
0.010186101701559752,0.018461124924400243
0.010304169949505875,0.01871312411800282
0.01042360673976401,0.0189456353739668
0.010544427935261684,0.01921577850950877
0.010666649582795389,0.019487937638599555
0.010790287915161836,0.01973254485585646
0.01091535935331391,0.020077279752704787
0.011041880508541602,0.02027350312479
0.011169868184678225,0.020529534305490222
0.011299339380332217,0.020729117666823466
0.011430311291144786,0.02098313285397487
0.011562801312073753,0.021272091929305827
0.011696827039703846,0.021598010886365163
0.01183240627458378,0.021888313957395336
0.011969557023590427,0.022188024998320007
0.012108297502320394,0.022403736308043813
0.012248646137509308,0.02271285531886298
0.012390621569479156,0.022950742557623815
0.012534242654613994,0.02322693367381224
0.01267952846786434,0.0235548686244204
0.012826498305280598,0.023815603790067873
0.012975171686575868,0.02410859485249647
0.013125568357718427,0.02438747396008333
0.013277708293554291,0.024689200994556817
0.013431611700460153,0.025019151938713798
0.013587299019027091,0.02530206303339829
0.013744790926775366,0.02558430213023318
0.013904108340900697,0.025847053289429472
0.014065272421052363,0.026115180431422618
0.014228304572143519,0.026388683556212617
0.014393226447194065,0.02669713056918218
0.014560059950206485,0.026965257711175326
0.014728827239075018,0.02725488878435589
0.014899550728528537,0.027536455883341172
0.015072253093107555,0.02783885491566427
0.01524695727017573,0.02814797392648344
0.015423686462966274,0.028459108930851417
0.01560246414366368,0.0287400040319871
0.015783314056521166,0.02901485115247631
0.01596626022101425,0.02932128217189705
0.01615132693503091,0.029558497412808277
0.01633853877809862,0.029834016531147107
0.016527920614648955,0.030135743565620588
0.0167194975973199,0.030450910557086215
0.016913295170296487,0.030800349438881797
0.01710933907269015,0.03105974060883005
0.01730765534195726,0.0313957395336335
0.01750827031735725,0.03172165849069283
0.017711210643450888,0.03204824944560178
0.017916503273639015,0.03234661649082723
0.018124175473742375,0.0326658154693905
0.018334254825622908,0.03300315838989315
0.018546769230846995,0.03335326926953834
0.018761746914391215,0.033693972179289024
0.018979216428391014,0.03408104294066259
0.019199206655932846,0.034439217794503055
0.019421746814890263,0.034826288555876626
0.019646866461804465,0.03519387137961159
0.01987459549580984,0.03566964585713326
0.02010496416260499,0.03610644445937773
0.02033800305846982,0.03650225119279619
0.020573743134329137,0.03694711376923594
0.02081221569986339,0.03741751226396076
0.021053452427667062,0.03786506283179894
0.02129748535745521,0.038274981520059134
0.021544346900318843,0.038801155836301324
0.02179406984302956,0.039302466232108056
0.0220466873523941,0.039895840333310936
0.022302232979659387,0.0404199986560043
0.022560740664968614,0.04102210872925206
0.022822244741868985,0.041651770714333715
0.023086779941871697,0.04228815267791143
0.023354381399064792,0.043010550366238826
0.023625084654779475,0.043812915798669444
0.023898925662310503,0.04464014515153551
0.024175940791691306,0.0455372622807607
0.024456166834524465,0.046413547476648075
0.024739641008868142,0.047367784423089844
0.025026400964179192,0.04824675761037565
0.025316484786313556,0.04907062697399368
0.025609931002584595,0.04996371211612123
0.025906778586880088,0.050741885625966
0.026207066964838526,0.05149250722397688
0.02651083601908539,0.05218466500907197
0.026818126094530156,0.052858678852227683
0.02712897800372467,0.05356830858141254
0.027443433032283655,0.054216114508433576
0.02776153294436801,0.0548827363752436
0.028083319988231725,0.055513070358174856
0.028408836901833042,0.05608897251528795
0.028738126918510663,0.05671258651972313
0.029071233772725785,0.057362408440293
0.029408201705870638,0.05802701431355419
0.029749075472144403,0.05861434043411061
0.030093900344497212,0.05923593844499697
0.03044272212064303,0.05984812848598884
0.030795587129142266,0.06040588670116256
0.03115254223555488,0.060987836838922116
0.03151363484866479,0.061528123110006036
0.031878912926776456,0.06202808951011357
0.03224842498408442,0.06251730394462737
0.0326222200971167,0.06300920637053961
0.03300034791125285,0.06353067670183456
0.03338285864731761,0.06400174719440897
0.033769803108250916,0.06450977756871178
0.03416123268585528,0.06501646394731538
0.034557199367621395,0.06551307035817486
0.03495775574363275,0.0660258047174249
0.035362955013550426,0.06656810698205765
0.03577285099367873,0.06709159330690141
0.0361874981241128,0.06759021571130973
0.03660695147596903,0.06812176601034876
0.03703126675869927,0.06866810026207916
0.03746050032748993,0.06917881862778039
0.037894709190746674,0.06973993683220214
0.03833395101766601,0.07031180700221759
0.03877828414589457,0.07090182111417244
0.03922776758927719,0.07148175525838316
0.03968246104569482,0.072011961561723
0.040142424904993215,0.07260063167797863
0.040607720257003654,0.07318661380283584
0.041078408899656464,0.07377192392984341
0.04155455334718875,0.07434849808480612
0.04203621683844714,0.07505543982259258
0.04252346334528682,0.07563738996035213
0.04301635758106795,0.0763476916873866
0.0435149650092505,0.07696996169612257
0.044019351852088745,0.07763255157583496
0.044529585099426554,0.07824272562327801
0.04504573251759458,0.07885961964921713
0.04556786265841064,0.07950540958268934
0.046096044868284336,0.0801774074322962
0.04663034929742731,0.08088434917008266
0.04717084690917017,0.08155769101538875
0.047717609489387455,0.08225791277467911
0.04827070965603183,0.08297493448020968
0.0488302208687788,0.08373160405886701
0.0493962174387832,0.08446139372354008
0.04996877453854884,0.08524091122908406
0.0505479682119124,0.08598010886365162
0.05113387538414326,0.08671460251327195
0.05172657387216019,0.08738660036287885
0.05232614239486662,0.08817754183186613
0.052932660583605615,0.08888246757610377
0.05354620899273607,0.08965526510315167
0.05416686911033152,0.09058195013775956
0.05479472336900287,0.0914353874067603
0.05542985515684669,0.09233720852093272
0.05607234882852033,0.09318056582218937
0.05672228971644543,0.09409649889120356
0.05737976414214134,0.0949808480612862
0.05804485942768978,0.09591895705933742
0.05871766390733255,0.09679322626167595
0.05939826693920356,0.09770176735434447
0.060086758917196864,0.0986620522814327
0.0607832312829723,0.09961225724077684
0.06148777653810023,0.100565822189369
0.062200488256347115,0.10155164303474229
0.06292146109610344,0.10250453598548485
0.06365079081295572,0.10343458100934078
0.06438857427240419,0.10434110610846045
0.06513490946272803,0.10531684698608965
0.0658898955079995,0.10624958000134399
0.06665363268124913,0.10718634500369599
0.06742622241778341,0.10813856595658895
0.06820776732865685,0.10915059471809689
0.06899837121430018,0.11016127948390567
0.0697981390783066,0.11117330824541363
0.07060717714137772,0.1122270008735972
0.07142559285543126,0.1132020697533768
0.07225349491787214,0.11424097842886902
0.07309099328602911,0.11529534305490222
0.07393819919175866,0.1162314360594046
0.07479522515621821,0.11718903299509442
0.07566218500481055,0.11821651770714334
0.07653919388230147,0.11921376251595994
0.0774263682681127,0.1202056313419797
0.07832382599179197,0.12124234735009551
0.07923168624866253,0.12224984880048384
0.08015006961565405,0.1233492372824407
0.08107909806731686,0.1243747060009408
0.08201889499202203,0.12549291042268665
0.08296958520834907,0.12656810698205767
0.08393129498166364,0.12762986358443654
0.08490415204088747,0.12876217996102413
0.0858882855954625,0.12989718432901015
0.08688382635251184,0.13107654055507023
0.08789090653419954,0.1321671930649822
0.08890965989529158,0.13334251730394464
0.08994022174092044,0.13445937772999125
0.09098272894455559,0.135601774074323
0.09203731996618221,0.13678516228748067
0.09310413487069075,0.13797392648343526
0.09418331534647952,0.13917613063638196
0.0952750047242729,0.14040723069686176
0.09637934799615785,0.14165849069282976
0.09749649183484087,0.14295275855117265
0.0986265846131282,0.1441522747127209
0.09976977642363201,0.14549156642698743
0.10092621909870483,0.14683287413480278
0.10209606623060476,0.14821920569854177
0.10327947319189525,0.14946979369666016
0.10447659715608053,0.15077750151199515
0.10568759711848051,0.15214165714669714
0.10691263391734772,0.15349371682010618
0.10815187025522892,0.1547651367515624
0.10940547072057435,0.15610039647873125
0.11067360180959745,0.15736644042739062
0.11195643194838795,0.15873194005779184
0.11325413151528127,0.15998320005375982
0.11456687286348727,0.1612788119078019
0.11589483034398118,0.16264162354680467
0.11723818032865997,0.16399301122236407
0.11859710123376706,0.1653699348162086
0.11997177354358855,0.1667219944896176
0.12136237983442417,0.16813050198239365
0.12276910479883604,0.1695517774343122
0.12419213527017846,0.1709320610174047
0.12563166024741215,0.17225992876822793
0.12708787092020596,0.17365634029971103
0.12856096069432965,0.17504535985484845
0.130051125217341,0.17635508366373226
0.13155856240457053,0.17772797527047915
0.1330834724654076,0.1790934749008803
0.1346260579298911,0.18050534238290436
0.13618652367560827,0.1819151938713796
0.1377650769549055,0.1833391573146966
0.13936192742241435,0.18478731268059945
0.14097728716289676,0.18616625226799274
0.142611370719413,0.18766010348766884
0.14426439512181588,0.18910288287077479
0.14593657991557576,0.19055977420872253
0.1476281471909391,0.1921194812176601
0.14933932161242533,0.1935461326523755
0.15107033044866555,0.19505947180969022
0.15282140360258709,0.1965728109670049
0.15459277364194784,0.19813251797594247
0.15638467583022478,0.19967139305154225
0.15819734815786016,0.2012505879981184
0.16003103137387018,0.20281365499630405
0.16188596901781993,0.20439620993212823
0.1637624074521689,0.20597002889590757
0.16566059589499152,0.20752099993280027
0.16758078645307686,0.2090813789395874
0.16952323415541215,0.21061958201733755
0.1714881969870541,0.21224245682413817
0.17347593592339325,0.2138176197836167
0.1754867149648152,0.215410254687185
0.1775208011717636,0.21698944963376116
0.1795784647002097,0.21855453262549562
0.18165997883753285,0.22020428734628048
0.18376562003881725,0.22186681002620792
0.18589566796356882,0.22351723674484242
0.18805040551285834,0.22508635172367453
0.1902301188668946,0.2267569383777972
0.19243509752303323,0.22841139708352937
0.19466563433422632,0.2301391035548686
0.19692202554791735,0.2317955782541496
0.19920457084538712,0.23347086889321952
0.20151357338155584,0.23513876755594382
0.20384933982524642,0.23686849002083193
0.20621218039991446,0.23862845238895236
0.2086024089248505,0.2404005107183657
0.21102034285685967,0.2420710973724884
0.21346630333242453,0.24388145957932936
0.21594061521035676,0.245668301861434
0.21844360711494284,0.24751629594785296
0.22097561147959033,0.24946576170956253
0.22353696459097966,0.25150594718096897
0.22612800663372795,0.2535172367448424
0.2287490817355704,0.25567569383777966
0.2314005380130654,0.25788589476513674
0.23408272761782944,0.2601041596666891
0.23679600678330787,0.26241045628653986
0.23954073587208793,0.2648283045494254
0.24231727942376008,0.26727101673274645
0.24512600620333397,0.26978832067737385
0.24796728925021602,0.2723331765338351
0.2508415059277541,0.27502452792151066
0.2537490379733572,0.2776150796317452
0.2566902715491952,0.28034943888179553
0.25966559729348726,0.2830985820845373
0.26267541037238384,0.2860204287346281
0.26572011053245065,0.28880249983200057
0.26880010215376077,0.29172165849069287
0.2719157943036019,0.294555473422485
0.2750676007908067,0.29745783213493715
0.2782559402207126,0.3004777904710704
0.28148123605075814,0.3034527249512802
0.28474391664672477,0.30648746724010484
0.28804441533962977,0.30962435320206977
0.2913831704832789,0.3127135273167126
0.2947606255124859,0.31585310127007593
0.29817722900196736,0.3189946912169881
0.30163343472591975,0.3222370808413413
0.30512970171828707,0.3254095826893354
0.30866649433372745,0.3285888045158255
0.3122442823092858,0.3318036422283449
0.3158635408267819,0.3351616154828304
0.31952475057592133,0.3384846448491365
0.32322839781813806,0.34175525838317317
0.3269749744511768,0.3451683354613265
0.33076497807442423,0.34862509239970435
0.3345989120549975,0.3520428734628049
0.3384772855945983,0.35561387003561584
0.34240061379714254,0.3591895705933741
0.34636941773717345,0.3626738794435858
0.3503842245290676,0.36613601236476045
0.3544455673970435,0.3696304011827162
0.3585539857459817,0.3732423896243532
0.36271002523306484,0.37681607418856256
0.3669142378402494,0.380408574692561
0.3711671819475767,0.38406760298367043
0.37546942240733366,0.38788522276728715
0.37982153061907364,0.39166319467777705
0.3842240846055061,0.3954640145151535
0.38867766908926676,0.39903837107721263
0.393182875570577,0.40276661514683154
0.39774030240580366,0.4065358510852765
0.40235055488692933,0.41036153484308846
0.4070142453219439,0.41419393857939657
0.4117319931161679,0.41811773402325114
0.4165044248545185,0.4220233855251664
0.42133217438472886,0.42585713325717356
0.4262158829015325,0.4297298568644581
0.43115619903182284,0.43368725220079296
0.43615377892080054,0.437632551575835
0.441209286319119,0.4416127948390566
0.4463233926710397,0.4454835024527921
0.4514967772036102,0.44947180969020895
0.4567301270168747,0.45353134869968414
0.4620241371751313,0.4574538001478395
0.46737951079924633,0.461610106847658
0.47279695916003905,0.4658389893152342
0.4782772017727485,0.4701511995161615
0.4838209664925957,0.47447752167193064
0.48942898961145315,0.47875478798467846
0.49510201595563513,0.4831583898931523
0.5008407989848213,0.48766077548551845
0.5066461008921268,0.4922357368456421
0.5125186927053332,0.4967495464014515
0.5184593543892912,0.5015516430347423
0.5244688749495119,0.5064242994422419
0.5305480525369574,0.5113534036691083
0.5366976945540476,0.5164861232444056
0.5429186177618943,0.521615482830455
0.5492116483887789,0.5269135138767556
0.5555776222398878,0.532181305019824
0.5620173848083188,0.5376984073650963
0.5685317913873753,0.5432921174652241
0.5751217071841613,0.5489355554062226
0.5817880074344935,0.5546246892009945
0.5885315775191451,0.5604636785162287
0.595353313081437,0.5662347960486527
0.6022541201461928,0.5722088569316578
0.6092349152400711,0.5784537329480546
0.6162966255132942,0.5844445937773
0.6234401888627864,0.5908158053894227
0.6306665540567405,0.5971312411800282
0.6379766808606282,0.6034970768093542
0.6453715401646701,0.6101989113634836
0.6528521141127848,0.6169155298703044
0.6604193962330305,0.6236771722330487
0.6680743915695615,0.6306128620388415
0.675818116816111,0.6376506955177744
0.6836516004510238,0.6448262885558766
0.6915758828738525,0.6520112895638733
0.6995920165435374,0.6595222095289296
0.707701066118189,0.6668926819434178
0.7159041085964888,0.6744560177407432
0.7242022334607315,0.6824010483166454
0.732596542821523,0.6903944627377191
0.741088151564157,0.6985108527652713
0.7496781874966877,0.7067643303541429
0.7583677914997191,0.7151972313688597
0.7671581176779302,0.723991667226665
0.7760503335133571,0.7330790941468986
0.7850456200204509,0.7418715140111551
0.794145171902934,0.751326523755124
0.8033501977124734,0.7606760298367046
0.8126619200091946,0.770169343458101
0.822081575524054,0.7799717760903165
0.8316104153230961,0.7899979840064513
0.8412497049736118,0.8004072306968617
0.8510007247122247,0.8107082857334857
0.8608647696149244,0.8216712586519723
0.8708431497690724,0.8325663597876487
0.880937190447399,0.8437631879577985
0.8911482322840202,0.8552892950742557
0.9014776314524917,0.8671319131778776
0.9119267598459299,0.8792991062428601
0.9224970052592174,0.8920193535380687
0.9331897715733238,0.9050399838720515
0.9440064789417604,0.9187037161481083
0.9549485639791966,0.933064982192057
0.9660174799522646,0.9477279752704793
0.9772146969725725,0.9628559908608292
0.9885417021919574,0.9789167394664335
1.0,1.0


==> data/EEG/LiRA/NHiTS-offline/total/roc_TS2VecLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.00021436731402459512
1.0233165783302449e-05,0.00021436731402459512
1.0351779556301762e-05,0.00021436731402459512
1.0471768194855202e-05,0.00021436731402459512
1.05931476351837e-05,0.00021436731402459512
1.0715933998226711e-05,0.00021436731402459512
1.084014359178331e-05,0.00021436731402459512
1.09657929126781e-05,0.00021436731402459512
1.1092898648952227e-05,0.00021436731402459512
1.1221477682079803e-05,0.00021436731402459512
1.1351547089209991e-05,0.00021436731402459512
1.148312414543511e-05,0.00021436731402459512
1.1616226326085018e-05,0.00021436731402459512
1.1750871309048075e-05,0.00021436731402459512
1.1887076977119033e-05,0.00021436731402459512
1.2024861420374123e-05,0.00021436731402459512
1.216424293857368e-05,0.00021436731402459512
1.2305240043592616e-05,0.00021436731402459512
1.244787146187906e-05,0.00021436731402459512
1.259215613694151e-05,0.00021436731402459512
1.2738113231864785e-05,0.00021436731402459512
1.288576213185518e-05,0.00021436731402459512
1.3035122446815089e-05,0.00021436731402459512
1.3186214013947484e-05,0.00021436731402459512
1.3339056900390587e-05,0.00021436731402459512
1.3493671405883065e-05,0.00022847926886633967
1.3650078065460137e-05,0.00022847926886633967
1.3808297652180924e-05,0.00022847926886633967
1.3968351179887397e-05,0.00022847926886633967
1.4130259905995336e-05,0.00022847926886633967
1.429404533431761e-05,0.00022847926886633967
1.4459729217920196e-05,0.00022847926886633967
1.4627333562011299e-05,0.00022847926886633967
1.4796880626863964e-05,0.00022847926886633967
1.4968392930772556e-05,0.00022847926886633967
1.514189325304352e-05,0.00022847926886633967
1.53174046370208e-05,0.00022847926886633967
1.5494950393146317e-05,0.00022847926886633967
1.567455410205595e-05,0.00022847926886633967
1.5856239617711373e-05,0.00022847926886633967
1.60400310705682e-05,0.00022847926886633967
1.622595287078087e-05,0.00022847926886633967
1.6414029711444665e-05,0.00022847926886633967
1.6604286571875295e-05,0.00022847926886633967
1.6796748720926532e-05,0.00022847926886633967
1.6991441720346258e-05,0.00023855923661044283
1.7188391428171457e-05,0.00023855923661044283
1.7387624002162504e-05,0.00023855923661044283
1.7589165903277326e-05,0.00023855923661044283
1.7793043899185774e-05,0.00023855923661044283
1.7999285067824765e-05,0.00023855923661044283
1.8207916800994626e-05,0.00023855923661044283
1.8418966807997107e-05,0.00023855923661044283
1.86324631193156e-05,0.00023855923661044283
1.8848434090337955e-05,0.00023855923661044283
1.906690840512252e-05,0.00023855923661044283
1.9287915080207776e-05,0.00023855923661044283
1.9511483468466162e-05,0.00023855923661044283
1.9737643263002554e-05,0.00023855923661044283
1.9966424501097934e-05,0.00023855923661044283
2.0197857568198782e-05,0.00026207916134668365
2.0431973201952705e-05,0.00026207916134668365
2.066880249629082e-05,0.00026207916134668365
2.09083769055575e-05,0.00026207916134668365
2.1150728248687946e-05,0.00026207916134668365
2.1395888713434215e-05,0.00026207916134668365
2.1643890860640203e-05,0.00026207916134668365
2.189476762856621e-05,0.00026207916134668365
2.2148552337263592e-05,0.00026207916134668365
2.2405278693000182e-05,0.00026207916134668365
2.266498079273693e-05,0.00026207916134668365
2.2927693128656486e-05,0.00026207916134668365
2.3193450592744275e-05,0.00026207916134668365
2.3462288481422625e-05,0.00026207916134668365
2.3734242500238664e-05,0.00027417512263960755
2.4009348768606518e-05,0.00027417512263960755
2.4287643824604503e-05,0.00027417512263960755
2.45691646298279e-05,0.00027417512263960755
2.4853948574297985e-05,0.00027417512263960755
2.5142033481427965e-05,0.00027417512263960755
2.543345761304648e-05,0.00027417512263960755
2.5728259674479322e-05,0.00027417512263960755
2.6026478819690045e-05,0.00027417512263960755
2.63281546564802e-05,0.00027417512263960755
2.6633327251749808e-05,0.00027417512263960755
2.694203713681882e-05,0.0002869430817821383
2.7254325312810276e-05,0.0002869430817821383
2.7570233256095827e-05,0.0002869430817821383
2.7889802923804396e-05,0.0002869430817821383
2.8213076759394707e-05,0.0002869430817821383
2.8540097698292373e-05,0.0002869430817821383
2.8870909173592345e-05,0.0002869430817821383
2.9205555121827452e-05,0.0002869430817821383
2.95440799888038e-05,0.0002869430817821383
2.9886528735503827e-05,0.0002869430817821383
3.0232946844057763e-05,0.0002869430817821383
3.0583380323784315e-05,0.00029500705597742085
3.0937875717301366e-05,0.00029500705597742085
3.12964801067075e-05,0.00029500705597742085
3.165924111983521e-05,0.00029500705597742085
3.20262069365765e-05,0.00029500705597742085
3.2397426295281954e-05,0.00029500705597742085
3.277294849923382e-05,0.00029500705597742085
3.315282342319423e-05,0.00029500705597742085
3.353710152002929e-05,0.00029500705597742085
3.392583382740992e-05,0.000305759021571131
3.4319071974590426e-05,0.000305759021571131
3.4716868189265594e-05,0.000305759021571131
3.511927530450728e-05,0.000305759021571131
3.552634676578139e-05,0.000305759021571131
3.5938136638046256e-05,0.000305759021571131
3.6354699612933176e-05,0.000305759021571131
3.677609101601031e-05,0.000305759021571131
3.720236681413066e-05,0.0003131509979168067
3.7633583622865324e-05,0.0003131509979168067
3.806979871402284e-05,0.0003131509979168067
3.8511070023255685e-05,0.0003131509979168067
3.895745615775501e-05,0.0003131509979168067
3.940901640403448e-05,0.0003131509979168067
3.986581073580439e-05,0.0003131509979168067
4.032789982193705e-05,0.0003346549291042269
4.079534503452449e-05,0.0003346549291042269
4.1268208457029516e-05,0.0003346549291042269
4.174655289253135e-05,0.0003346549291042269
4.223044187206672e-05,0.0003346549291042269
4.271993966306776e-05,0.0003346549291042269
4.321511127789762e-05,0.0003346549291042269
4.371602248248502e-05,0.00035347086889321957
4.422273980505897e-05,0.00035347086889321957
4.473533054498463e-05,0.00035347086889321957
4.525386278170167e-05,0.00035347086889321957
4.577840538376616e-05,0.00035347086889321957
4.6309028017997366e-05,0.00035347086889321957
4.684580115873045e-05,0.00035347086889321957
4.738879609717651e-05,0.00037833478932867417
4.793808495089107e-05,0.00037833478932867417
4.8493740673352334e-05,0.00037833478932867417
4.9055837063650453e-05,0.00037833478932867417
4.962444877628913e-05,0.00037833478932867417
5.0199651331100794e-05,0.00037833478932867417
5.0781521123276707e-05,0.00039446273771923926
5.137013543351339e-05,0.00039446273771923926
5.196557243827657e-05,0.00039446273771923926
5.2567911220184194e-05,0.00039446273771923926
5.3177231778509664e-05,0.00039446273771923926
5.379361503980698e-05,0.0004031987097641287
5.441714286865888e-05,0.0004031987097641287
5.5047898078549675e-05,0.0004031987097641287
5.5685964442864085e-05,0.0004031987097641287
5.633142670601352e-05,0.0004031987097641287
5.698437059469136e-05,0.0004031987097641287
5.764488282925873e-05,0.0004159666689066596
5.8313051135262185e-05,0.0004159666689066596
5.8988964255084936e-05,0.0004159666689066596
5.9672711959733106e-05,0.0004159666689066596
6.0364385060758635e-05,0.0004159666689066596
6.106407542232036e-05,0.0004226866474027283
6.177187597338488e-05,0.0004226866474027283
6.248788072006888e-05,0.0004226866474027283
6.321218475812448e-05,0.0004226866474027283
6.394488428556937e-05,0.0004273906323499765
6.468607661546321e-05,0.0004273906323499765
6.543586018883229e-05,0.0004273906323499765
6.619433458774387e-05,0.0004273906323499765
6.696160054853215e-05,0.0004273906323499765
6.773775997517745e-05,0.00042940662589879716
6.852291595284057e-05,0.00042940662589879716
6.9317172761554e-05,0.00042940662589879716
7.012063589007177e-05,0.00042940662589879716
7.09334120498799e-05,0.0004374706000940797
7.17556091893692e-05,0.0004374706000940797
7.258733650817246e-05,0.0004374706000940797
7.342870447166758e-05,0.0004374706000940797
7.42798248256491e-05,0.0004455345742893623
7.514081061116962e-05,0.0004455345742893623
7.601177617955322e-05,0.0004455345742893623
7.689283720758305e-05,0.0004455345742893623
7.778411071286482e-05,0.0004502385592366104
7.868571506936843e-05,0.0004502385592366104
7.959777002314978e-05,0.0004502385592366104
8.05203967082547e-05,0.0004502385592366104
8.145371766280736e-05,0.0004529265506350379
8.239785684528512e-05,0.0004529265506350379
8.335293965098187e-05,0.0004529265506350379
8.43190929286625e-05,0.000458302533431893
8.529644499741017e-05,0.000458302533431893
8.628512566366886e-05,0.000458302533431893
8.728526623848371e-05,0.000458302533431893
8.829699955494083e-05,0.00046233452052953425
8.932045998580959e-05,0.00046233452052953425
9.03557834613892e-05,0.00046233452052953425
9.140310748756223e-05,0.0004683825011759962
9.246257116405733e-05,0.0004683825011759962
9.353431520292377e-05,0.0004683825011759962
9.461848194721992e-05,0.00048047846246892015
9.571521538991856e-05,0.00048047846246892015
9.682466119303115e-05,0.00048047846246892015
9.794696670695385e-05,0.0004898864323634164
9.908228099003788e-05,0.0004898864323634164
0.00010023075482838654,0.0004898864323634164
0.00010139254075588153,0.000491902425912237
0.00010256779307444219,0.000491902425912237
0.00010375666787451859,0.000491902425912237
0.00010495932305582277,0.0005046703850547678
0.00010617591834830001,0.0005046703850547678
0.00010740661533334334,0.0005046703850547678
0.00010865157746525384,0.0005073583764531953
0.00010991097009294972,0.0005073583764531953
0.0001111849604819271,0.0005181103420469054
0.00011247371783647519,0.0005181103420469054
0.00011377741332214914,0.0005181103420469054
0.00011509622008850323,0.0005248303205429742
0.00011643031329208767,0.0005248303205429742
0.00011777987011971193,0.0005328942947382569
0.0001191450698119776,0.0005328942947382569
0.00012052609368708426,0.0005328942947382569
0.00012192312516491107,0.0005449902560311807
0.0001233363497913776,0.0005449902560311807
0.00012476595526308696,0.0005517102345272495
0.00012621213145225474,0.0005517102345272495
0.00012767507043192657,0.0005517102345272495
0.0001291549665014884,0.0005570862173241046
0.00013065201621247213,0.0005570862173241046
0.00013216641839466052,0.0005638061958201734
0.00013369837418249466,0.0005638061958201734
0.00013524808704178755,0.0005685101807674215
0.0001368157627967472,0.0005685101807674215
0.00013840160965731315,0.000577246152812311
0.00014000583824680976,0.000577246152812311
0.00014162866162991988,0.0005873261205564141
0.0001432702953409831,0.0005873261205564141
0.00014493095741262166,0.0005913581076540555
0.00014661086840469845,0.0005913581076540555
0.00014831025143361044,0.0005947180969020898
0.00015002933220192182,0.0005947180969020898
0.00015176833902834055,0.0006047980646461932
0.00015352750287804228,0.0006047980646461932
0.000155307057393346,0.0006215980108863651
0.00015710723892474503,0.0006215980108863651
0.00015892828656229778,0.0006310059807808615
0.00016077044216738237,0.0006310059807808615
0.00016263395040481922,0.0006357099657281096
0.00016451905877536624,0.0006357099657281096
0.00016642601764859036,0.0006511659162690679
0.00016835508029612023,0.0006518379141186748
0.00017030650292528443,0.0006518379141186748
0.0001722805447131394,0.0006592298904643505
0.00017427746784089192,0.0006592298904643505
0.00017629753752872057,0.000668637860358847
0.0001783410220710008,0.0006814058195013777
0.00018040819287193827,0.0006814058195013777
0.00018249932448161524,0.0007002217592903702
0.00018461469463245476,0.0007002217592903702
0.0001867545842761076,0.0007049257442376184
0.00018891927762076664,0.0007103017270344735
0.00019110906216891378,0.0007103017270344735
0.0001933242287555045,0.0007156777098313285
0.00019556507158659492,0.0007277736711242524
0.00019783188827841644,0.0007277736711242524
0.0002001249798969037,0.0007378536388683557
0.00020244465099768038,0.0007452456152140313
0.00020479120966650856,0.0007452456152140313
0.0002071649675602069,0.0007519655937101001
0.0002095662399480433,0.0007620455614542034
0.0002119953457536071,0.0007680935421006654
0.00021445260759716674,0.0007680935421006654
0.00021693835183851843,0.0007714535313486997
0.00021945290862033137,0.000781533499092803
0.0002219966119119955,0.0007916134668369062
0.0002245697995539774,0.0007916134668369062
0.0002271728133026905,0.0007990054431825817
0.0002298059988758851,0.0008070694173778644
0.0002324697059985648,0.0008198373765203951
0.00023516428844943486,0.0008198373765203951
0.00023789010410788932,0.0008346213292117464
0.00024064751500154242,0.0008554532625495599
0.00024343688735431105,0.0008594852496472011
0.00024625859163505465,0.00086620522814327
0.00024911300260677886,0.0008702372152409111
0.0002520004993764092,0.0008789731872858008
0.0002549214654451423,0.0008789731872858008
0.0002578762887593801,0.0008870371614810833
0.0002608653617622548,0.0008998051206236139
0.00026388908144575103,0.0009132450776157517
0.0002669478494034321,0.0009139170754653587
0.00027004207188377727,0.0009152610711645724
0.0002731721598441376,0.0009166050668637862
0.000276338529005317,0.0009381089980512062
0.00027954159990678566,0.0009441569786976682
0.0002827817979625341,0.0009475169679457026
0.0002860595535175742,0.0009522209528929507
0.000289375301905095,0.0009602849270882334
0.0002927294835042816,0.0009811168604260466
0.00029612254379880347,0.0010106847658087495
0.00029955493343598134,0.0010127007593575702
0.0003030271082866396,0.0010167327464552115
0.0003065395295056527,0.0010288287077481351
0.00031009266359319264,0.0010315166991465628
0.00031368698245668765,0.00104294066258988
0.00031732296347349763,0.0010523486324843761
0.00032100108955431715,0.0010785565486190443
0.00032472184920731285,0.0010832605335662927
0.00032848573660300434,0.0010933405013103957
0.0003322932516398972,0.001097372488408037
0.0003361449000108765,0.0011175324238962435
0.0003400411932703706,0.0011289563873395606
0.00034398264890229247,0.0011350043679860223
0.00034796979038876914,0.0011558363013238358
0.0003520031472796679,0.001167260264767153
0.0003560832552629278,0.0011874202002553592
0.000360210656235707,0.0012109401249916
0.00036438589837635443,0.0012210200927357032
0.0003686095362172158,0.0012398360325246958
0.00037288213071828336,0.0012465560110207648
0.00037720424934169976,0.0012888918755459985
0.00038157646612712486,0.0013030038303877428
0.00038599936176797673,0.0013198037766279148
0.00039047352368855597,0.0013332437336200525
0.0003949995461220643,0.0013379477185673006
0.000399578030189527,0.0013460116927625832
0.00040420958397963103,0.0013762515959948928
0.0004088948226294864,0.0013896915529870305
0.00041363436840632776,0.0014353874067602982
0.00041842885079015847,0.0014380753981587259
0.0004232789065573553,0.0014481553659028289
0.00042818517986524155,0.0014683153013910356
0.0004331483223376403,0.0014757072777367114
0.00043816899315141946,0.0014857872454808144
0.00044324785912404005,0.0014925072239768832
0.00044838559480211905,0.0015133391573146965
0.0004535828825510191,0.0015294671057052615
0.00045884041264547613,0.0015476110476446473
0.0004641588833612782,0.0015751629594785298
0.0004695390010680063,0.0015812109401249917
0.0004749814803228505,0.0016154828304549423
0.0004804870439655134,0.0016537867078825347
0.0004860564232142139,0.0016605066863786037
0.0004916903577628031,0.001679322626167596
0.0004973895958790067,0.0016934345810093406
0.0005031548945038057,0.0017008265573550166
0.0005089870193519685,0.0017176265035951886
0.0005148867450137498,0.0017357704455345743
0.0005208548550577665,0.0017673543444660979
0.0005268921421350677,0.0017727303272629526
0.0005329994080844093,0.0018043142261944763
0.0005391774640387505,0.0018244741616826824
0.0005454271305329836,0.0018600900477118473
0.0005517492376129129,0.0018755459982528055
0.0005581446249454966,0.001896377931590619
0.0005646141419303673,0.0019158658692292184
0.0005711586478126435,0.00191989785632686
0.0005777790117970507,0.0019373698004166388
0.0005844761131633638,0.0019655937101001274
0.0005912508413831881,0.0019770176735434447
0.0005981040962380944,0.0020005375982796855
0.0006050367879391225,0.0020227135273167126
0.0006120498372476703,0.00203615348430885
0.0006191441755977848,0.0020811773402325115
0.0006263207452198692,0.002104025267119145
0.0006335804992658254,0.002110073247765607
0.0006409244019356456,0.002128217189704993
0.0006483534286054727,0.0021477051273435925
0.0006558685659571436,0.0021604730864861234
0.0006634708121092351,0.0021913849875680397
0.0006711611767496287,0.00222364088434917
0.0006789406812696112,0.0022565687789799075
0.0006868103588995307,0.0022847926886633957
0.000694771254846024,0.002302936630602782
0.0007028244264308353,0.002329816544587057
0.0007109709432312439,0.0023459444929776227
0.0007192118872221193,0.0023815603790067873
0.0007275483529196233,0.0024017203144949934
0.0007359814475265771,0.0024601841274107927
0.0007445122910795143,0.0024810160607486053
0.0007531420165974376,0.0025159599489281634
0.0007618717702322999,0.0025435118607620454
0.0007707027114212304,0.002575095759693569
0.0007796360130405236,0.0026033196693770583
0.0007886728615614156,0.0026181036220684095
0.0007978144572076629,0.0026449835360526845
0.0008070620141149507,0.00270411934681809
0.0008164167604921472,0.002720247295208655
0.0008258799387844272,0.002730327262952759
0.0008354528058382871,0.0027760231167260263
0.0008451366330684721,0.002795511054364626
0.0008549327066268384,0.0028163429877024393
0.0008648423275731727,0.0028573348565284593
0.0008748668120479914,0.0028808547812647
0.0008850074914473438,0.002901686714602513
0.00089526571259964,0.0029252066393387543
0.0009056428379445294,0.0029930784221490494
0.0009161402457138521,0.003021302331832538
0.0009267593301146883,0.003042134265170351
0.0009375015015145289,0.003107990054431826
0.0009483681866285928,0.0031348699684161005
0.0009593608287093146,0.0031516699146562728
0.0009704808877380307,0.003185941804986224
0.0009817298406188842,0.0032155097103689265
0.00099310918137498,0.00325784557489416
0.0010046204213468132,0.0032840534910288286
0.001016265089392995,0.003332437336200524
0.0010280447320933097,0.003356629258786373
0.0010399609139541202,0.003403669108258854
0.0010520152176161591,0.003446676970633694
0.0010642092440647246,0.003480276863114038
0.001076544612842316,0.0035239567233384854
0.0010890229622637305,0.0035582286136684365
0.001101645949633657,0.0035770445534574293
0.001114415251466788,0.0035992204824944556
0.0011273325637104871,0.0036274443921779447
0.0011403996019700331,0.003652308312613399
0.0011536181017364785,0.0037040521470331294
0.0011669898186171474,0.003724212082521336
0.0011805165285688054,0.0037699079362946038
0.0011942000281335325,0.0038028358309253408
0.0012080421346773289,0.003827027753511189
0.0012220446866314887,0.0038807875814797386
0.0012362095437367692,0.003939923392245146
0.0012505385872903913,0.004009139170754654
0.0012650337203959038,0.004036691082588536
0.0012796968682159415,0.0040723069686177
0.001294529978227916,0.004138834755728781
0.0013095350204826678,0.004171762650359519
0.0013247139878661174,0.0041993145621934
0.0013400688963639508,0.004271218332101338
0.001355601785329369,0.004313554196626571
0.0013713147177539455,0.004374706000940798
0.001387209780541621,0.004390833949331362
0.001403289084785873,0.004427121833210134
0.0014195547660501016,0.004472817686983403
0.0014360089846512606,0.004505073583764532
0.0014526539259467812,0.004546065452590552
0.0014694918006248172,0.00459377729991264
0.0014865248449978572,0.0046582890934749
0.0015037553212997384,0.004691888985955245
0.001521185517986105,0.004724144882736375
0.0015388177500383464,0.004744304818224581
0.001556654359271062,0.004788656676298636
0.0015746977146430866,0.004839056515019152
0.001592950212572123,0.004900880317182985
0.0016114142772530198,0.004929776224716081
0.0016300923609797412,0.004983536052684632
0.0016489869444710648,0.005021167932262616
0.001668100537200059,0.005098447684967408
0.0016874356777273757,0.005174383441972985
0.001706994934038408,0.005222767287144681
0.001726780903884356,0.005267791143068343
0.0017467962151272458,0.0053114710032927896
0.0017670435260889468,0.005397486728042471
0.0017875255259042354,0.005447886566762987
0.0018082449348779518,0.0054982864054835025
0.0018292045048462937,0.005554734224850481
0.0018504070195423021,0.005587662119481218
0.0018718552949655793,0.0056541899065923
0.0018935521797562953,0.005697869766816747
0.0019155005555735278,0.005732813654996304
0.0019377033374779887,0.00579194946576171
0.0019601634743191855,0.005861837242120824
0.001982883949127071,0.005910893085142127
0.002005867779508234,0.005954572945366574
0.002029118018046678,0.0060271487131241175
0.002052637752709252,0.006099052483032054
0.0020764301072557748,0.006139372354008467
0.0021004982416539153,0.006244876016396748
0.0021248453524988827,0.00629796384651569
0.0021494746734379805,0.006341643706740138
0.00217438947560008,0.00642765943148982
0.0021995930680300748,0.006469995296015054
0.0022250887981283695,0.00652039513473557
0.002250880052095462,0.006562730999260802
0.00227697025538168,0.006594314898192326
0.0023033628731421313,0.006644042739063235
0.002330061410696925,0.006721994489617633
0.002357069413996728,0.006784490289631073
0.0023843904700937206,0.006862442040185471
0.002412028207618007,0.006916201868154022
0.00243998629725955,0.006977353672468248
0.0024682684522556926,0.007034473489684834
0.0024968784288843266,0.007114441233788052
0.0025258200269627847,0.007166185068207781
0.002555097090352507,0.007243464820912572
0.0025847135074695635,0.007342248504804786
0.002614673211801092,0.007407432296216652
0.00264498018242772,0.007482024057523016
0.002675638444552045,0.007557959814528595
0.0027066520700332413,0.007643303541428667
0.0027380251779278576,0.007702439352194073
0.0027697619350368907,0.007818022982326457
0.002801866556459195,0.007889926752234393
0.002834343306151309,0.00797056649418722
0.0028671964974937695,0.008067334184530608
0.0029004304938639917,0.008118406021100732
0.002934049709215787,0.008148645924333044
0.0029680586086656023,0.008218533700692159
0.003002461709085549,0.00829514145554734
0.0030372635797033115,0.008393253141589946
0.0030724688427090033,0.008496740810429405
0.003108082173869064,0.0086035884685169
0.0031441083031472647,0.008656004300786238
0.00318055201533292,0.008750755997580809
0.0032174181506763717,0.00885357166857066
0.003254711605531848,0.008948995363214836
0.003292437333007769,0.009037699079362947
0.0033306003436245884,0.009126402795511053
0.003369205705980267,0.009206370539614274
0.003408258547423452,0.009325314158994692
0.0034477640547344642,0.00945097775687118
0.0034877274748141775,0.009563201397755529
0.003528154115380883,0.009668705060143808
0.0035690493456752297,0.009742624823600565
0.0036104185971733375,0.009817216584906929
0.0036522673643081755,0.009901888313957396
0.0036946012051993025,0.010004703984947249
0.003737425742391064,0.010108863651636315
0.0037807466635993493,0.01019219138498757
0.0038245697224669993,0.010278879107586856
0.0038689007393279753,0.01034473489684833
0.003913745601980384,0.010455614542033465
0.0039591102664684585,0.010552382232376855
0.004005000757873611,0.010666621866810026
0.004051423171114647,0.010766077548551843
0.0040983836717572615,0.010850077279752705
0.004145888496832911,0.010952220952892952
0.004193943955667186,0.01106646058732612
0.004242556430717777,0.011169276258315975
0.004291732378422158,0.011256635978764869
0.004341478330055092,0.01136818762179961
0.004391800892596086,0.011483099254082387
0.004442706749606883,0.01158591492507224
0.004494202662119142,0.011672602647671526
0.0045462954695324,0.011763994355218063
0.004598992090522438,0.011873530004703984
0.004652299523960189,0.012005241583226934
0.004706224849841282,0.01207512935958605
0.004760775230226368,0.012185337006921577
0.00481595791019235,0.012345272495128016
0.004871780218794631,0.01250319198978563
0.004928249570040513,0.01265439150594718
0.004985373463873894,0.012751831194140181
0.005043159487171359,0.012858006854378068
0.005101615314749833,0.012972918486660842
0.005160748710385908,0.01307103017270345
0.005220567527846975,0.013187957798535044
0.005281079711934331,0.013300853437269004
0.005342293299538352,0.013436597002889591
0.005404216420705915,0.013619380417982663
0.00546685729972018,0.013722868086822122
0.0055302242561929005,0.013853235669645858
0.005594325706169377,0.013979571265371948
0.005659170163246243,0.014108594852496473
0.005724766239702178,0.01420133055574222
0.005791122647641758,0.014335730125663599
0.005858248200152536,0.014482897654727506
0.005926151812475552,0.01460654525905517
0.005994842503189409,0.014728848867683622
0.006064329395408062,0.01485652845910893
0.006134621717992506,0.015017807943014582
0.0062057288067765,0.015151535515086353
0.0062776601058065,0.01532020697533768
0.006350425168595962,0.015443854579665345
0.00642403365939419,0.01557355016463947
0.006498495354469888,0.01572676567434984
0.006573820143409586,0.01586250923997043
0.006650018030431118,0.016013036758282376
0.006727099135712337,0.016144748336805324
0.006805073696735206,0.016282507895974734
0.0068839520696454964,0.016447819366978027
0.006963744730628222,0.01657885894765137
0.007044462277299037,0.01672266648746724
0.007126115430111745,0.016879241986425646
0.007208715033782135,0.017017001545595052
0.007292272058728313,0.017177609031651102
0.007376797602527731,0.017350312479000065
0.007462302891391108,0.01750487198440965
0.007548799281653432,0.01769235938444997
0.007636298261282241,0.01784557489416034
0.0077248114514034,0.017977286472683287
0.007814350607844541,0.0181446139372354
0.00790492762269642,0.018294469457697735
0.007996554525892346,0.018435589006115177
0.008089243486805939,0.01859014851152476
0.008183006815867389,0.01877360392446744
0.008277856966198472,0.018977891270747935
0.00837380653526649,0.01915529870304415
0.008470868266557402,0.01932061017404744
0.008569055051268348,0.019530945500974395
0.008668379930019773,0.01970028895907533
0.008768856094587427,0.019912640279551107
0.008870496889654403,0.020063839795712655
0.00897331581458352,0.02028895907533096
0.009077326525210223,0.020455614542033464
0.009182542835656282,0.020618238021638334
0.009288978720164497,0.020799677441032192
0.009396648314954691,0.020976412875478797
0.009505565920101192,0.021173308245413615
0.009615746001432095,0.021371547611047648
0.009727203192450537,0.021593306901417916
0.009839952296278227,0.021756602378872385
0.009954008287621519,0.021928633828371746
0.010069386314760271,0.022146361131644383
0.010186101701559752,0.022304952624151605
0.010304169949505875,0.022503191989785634
0.01042360673976401,0.022750487198440965
0.010544427935261684,0.02292319064578994
0.010666649582795389,0.023139573953363347
0.010790287915161836,0.023340501310395806
0.01091535935331391,0.023544788656676297
0.011041880508541602,0.023741012028761506
0.011169868184678225,0.023958067334184534
0.011299339380332217,0.02417310664605873
0.011430311291144786,0.024459377729991266
0.011562801312073753,0.02466164908272294
0.011696827039703846,0.024888112358040455
0.01183240627458378,0.02514279954304146
0.011969557023590427,0.025348430885021166
0.012108297502320394,0.025552718231301657
0.012248646137509308,0.025810093407701094
0.012390621569479156,0.026070156575498958
0.012534242654613994,0.02625764397553928
0.01267952846786434,0.026500907197096975
0.012826498305280598,0.02672065049391842
0.012975171686575868,0.026982057657415497
0.013125568357718427,0.027202472952086554
0.013277708293554291,0.027410792285464686
0.013431611700460153,0.027605671661850677
0.013587299019027091,0.02782944694576977
0.013744790926775366,0.02804381425979437
0.013904108340900697,0.028264229554465427
0.014065272421052363,0.028523620724413685
0.014228304572143519,0.028763523956723342
0.014393226447194065,0.02905584302130233
0.014560059950206485,0.02932665815469391
0.014728827239075018,0.02960553726228076
0.014899550728528537,0.029882400376318796
0.015072253093107555,0.030136415563470197
0.01524695727017573,0.030406558699012164
0.015423686462966274,0.030738525636717962
0.01560246414366368,0.030981788858275648
0.015783314056521166,0.031284187890598746
0.01596626022101425,0.03153148309925408
0.01615132693503091,0.03183253813587797
0.01633853877809862,0.03209797728647268
0.016527920614648955,0.03238492036825482
0.0167194975973199,0.03269000739197635
0.016913295170296487,0.032994422417848265
0.01710933907269015,0.03332638935555406
0.01730765534195726,0.03362946038572677
0.01750827031735725,0.033943955379342784
0.017711210643450888,0.0342967542503864
0.017916503273639015,0.03460251327195753
0.018124175473742375,0.03495060815805389
0.018334254825622908,0.03523351925273839
0.018546769230846995,0.03555003023990323
0.018761746914391215,0.035840333310933406
0.018979216428391014,0.0361817082185337
0.019199206655932846,0.036519723136885965
0.019421746814890263,0.03684698608964451
0.019646866461804465,0.037218600900477114
0.01987459549580984,0.03754787984678449
0.02010496416260499,0.037867078825347754
0.02033800305846982,0.038216517707143335
0.020573743134329137,0.038539748672804255
0.02081221569986339,0.038964451313755796
0.021053452427667062,0.03929305826221356
0.02129748535745521,0.03966265707949734
0.021544346900318843,0.04000470398494725
0.02179406984302956,0.040321886969961696
0.0220466873523941,0.04062092601303676
0.022302232979659387,0.040977756871178016
0.022560740664968614,0.04132316376587595
0.022822244741868985,0.04166117868422821
0.023086779941871697,0.04205967340904509
0.023354381399064792,0.0424406961897722
0.023625084654779475,0.04287547879846784
0.023898925662310503,0.04330421342651703
0.024175940791691306,0.04369598817283785
0.024456166834524465,0.04416101068476581
0.024739641008868142,0.044734224850480474
0.025026400964179192,0.04530878301189436
0.025316484786313556,0.04586318123782004
0.025609931002584595,0.046420939452993755
0.025906778586880088,0.04712653719508097
0.026207066964838526,0.04776224716080908
0.02651083601908539,0.04845306095020496
0.026818126094530156,0.04926080236543243
0.02712897800372467,0.04991465627309992
0.027443433032283655,0.05069887776359115
0.02776153294436801,0.05155365902829111
0.028083319988231725,0.05232578455748941
0.028408836901833042,0.05317250184799408
0.028738126918510663,0.05400913917075465
0.029071233772725785,0.05478260869565218
0.029408201705870638,0.055509038371077214
0.029749075472144403,0.056384651569114985
0.030093900344497212,0.057157449096162896
0.03044272212064303,0.057909414689873
0.030795587129142266,0.058655332302936625
0.03115254223555488,0.05933741012028761
0.03151363484866479,0.059998656004300786
0.031878912926776456,0.06068543780659902
0.03224842498408442,0.061327195752973594
0.0326222200971167,0.061974329682145016
0.03300034791125285,0.06264901552315032
0.03338285864731761,0.06338350917277065
0.033769803108250916,0.06402661111484444
0.03416123268585528,0.06467508903971507
0.034557199367621395,0.0653517908742692
0.03495775574363275,0.06603118070022176
0.035362955013550426,0.06672199448961762
0.03577285099367873,0.06739332034137491
0.0361874981241128,0.06811101404475506
0.03660695147596903,0.06879309186210604
0.03703126675869927,0.06945030575902159
0.03746050032748993,0.07007190376990793
0.037894709190746674,0.07073986963241717
0.03833395101766601,0.07131039580673343
0.03877828414589457,0.07194946576170956
0.03922776758927719,0.07254687185001008
0.03968246104569482,0.07319803776627914
0.040142424904993215,0.0738774275922317
0.040607720257003654,0.07446542571063773
0.041078408899656464,0.07508231973657684
0.04155455334718875,0.07563134197970567
0.04203621683844714,0.07623479604865264
0.04252346334528682,0.07686580202943351
0.04301635758106795,0.07752234392849944
0.0435149650092505,0.07813587796519052
0.044019351852088745,0.07878838787715879
0.044529585099426554,0.07942073785363887
0.04504573251759458,0.08007929574625362
0.04556786265841064,0.08074457361736442
0.046096044868284336,0.08145487534439891
0.04663034929742731,0.08218197701767355
0.04717084690917017,0.08288555876621195
0.047717609489387455,0.08363752435992204
0.04827070965603183,0.08430817821382972
0.0488302208687788,0.08496270411934681
0.0493962174387832,0.08574894160338686
0.04996877453854884,0.08649082722935286
0.0505479682119124,0.08728176869834017
0.05113387538414326,0.08799677441032189
0.05172657387216019,0.08878771587930918
0.05232614239486662,0.08950003359989249
0.052932660583605615,0.090333310933405
0.05354620899273607,0.09112022041529468
0.05416686911033152,0.09199448961763321
0.05479472336900287,0.09281903097910085
0.05542985515684669,0.09362811639002755
0.05607234882852033,0.09451380955580942
0.05672228971644543,0.09538606276459916
0.05737976414214134,0.09623748404005107
0.05804485942768978,0.09712653719508099
0.05871766390733255,0.09804583025334321
0.05939826693920356,0.09899670721053692
0.060086758917196864,0.09992742423224246
0.0607832312829723,0.1008104294066259
0.06148777653810023,0.10177407432296218
0.062200488256347115,0.10268328741348028
0.06292146109610344,0.10360392446744168
0.06365079081295572,0.10453531348699682
0.06438857427240419,0.10550971036892683
0.06513490946272803,0.10650561118204423
0.0658898955079995,0.10752234392849942
0.06665363268124913,0.10856797258248774
0.06742622241778341,0.10964249714400913
0.06820776732865685,0.11063906995497615
0.06899837121430018,0.11172905046703852
0.0697981390783066,0.11287816678986626
0.07060717714137772,0.11389153954707346
0.07142559285543126,0.11500974396881931
0.07225349491787214,0.1161306363819636
0.07309099328602911,0.11728916067468584
0.07393819919175866,0.11843021302331833
0.07479522515621821,0.11955580942140986
0.07566218500481055,0.12070895773133525
0.07653919388230147,0.1219232578455749
0.0774263682681127,0.12306296619850816
0.07832382599179197,0.12421544251058396
0.07923168624866253,0.12540084671729052
0.08015006961565405,0.1266312747799207
0.08107909806731686,0.12783667842671517
0.08201889499202203,0.12911968281701497
0.08296958520834907,0.1303816947785767
0.08393129498166364,0.131735098447685
0.08490415204088747,0.13308312613399637
0.0858882855954625,0.13444123378805187
0.08688382635251184,0.13577447752167193
0.08789090653419954,0.13721658490692829
0.08890965989529158,0.13856998857603658
0.08994022174092044,0.14005039983872053
0.09098272894455559,0.14142060345406895
0.09203731996618221,0.14280424702640954
0.09310413487069075,0.14418856259659968
0.09418331534647952,0.14557086217324106
0.0952750047242729,0.1470210335326927
0.09637934799615785,0.14840534910288286
0.09749649183484087,0.14992608023654325
0.0986265846131282,0.15146764330354143
0.09976977642363201,0.15298165445870573
0.10092621909870483,0.15439755392782745
0.10209606623060476,0.15584638129157988
0.10327947319189525,0.15731066460587323
0.10447659715608053,0.1588280357502856
0.10568759711848051,0.1603198709764129
0.10691263391734772,0.1617781063100598
0.10815187025522892,0.1633700692157785
0.10940547072057435,0.16495598414085075
0.11067360180959745,0.1665311471003293
0.11195643194838795,0.16815402190712989
0.11325413151528127,0.16970297695047376
0.11456687286348727,0.17136012364760433
0.11589483034398118,0.17286741482427256
0.11723818032865997,0.17442913782675898
0.11859710123376706,0.175919629057187
0.11997177354358855,0.17746858410053087
0.12136237983442417,0.17906525099119683
0.12276910479883604,0.18065049391841947
0.12419213527017846,0.1822565687789799
0.12563166024741215,0.1839137154761105
0.12708787092020596,0.18553255829581344
0.12856096069432965,0.18718298501444794
0.130051125217341,0.18882333176533836
0.13155856240457053,0.19047174249042403
0.1330834724654076,0.19215173711444122
0.1346260579298911,0.1938969155298703
0.13618652367560827,0.1956924937840199
0.1377650769549055,0.19744573617364425
0.13936192742241435,0.19932934614609232
0.14097728716289676,0.20112492440024193
0.142611370719413,0.20300047039849473
0.14426439512181588,0.2047785767085545
0.14593657991557576,0.20656743498420807
0.1476281471909391,0.2084080370942813
0.14933932161242533,0.21016262347960488
0.15107033044866555,0.21199180162623482
0.15282140360258709,0.21374437201800953
0.15459277364194784,0.2156259659969088
0.15638467583022478,0.21758887171561053
0.15819734815786016,0.21957731335259725
0.16003103137387018,0.22147234728848866
0.16188596901781993,0.22341778106310062
0.1637624074521689,0.22536590282911093
0.16566059589499152,0.22737248840803712
0.16758078645307686,0.2293763859955648
0.16952323415541215,0.2313742356024461
0.1714881969870541,0.23341173308245416
0.17347593592339325,0.2353820307775015
0.1754867149648152,0.2373449364962032
0.1775208011717636,0.2393683220213695
0.1795784647002097,0.24132450776157519
0.18165997883753285,0.24321618170821852
0.18376562003881725,0.24514011155164303
0.18589566796356882,0.24706740138431557
0.18805040551285834,0.24909549089442912
0.1902301188668946,0.2511397083529333
0.19243509752303323,0.25315637389960355
0.19466563433422632,0.25510382366776424
0.19692202554791735,0.2570761373563605
0.19920457084538712,0.2590249311202204
0.20151357338155584,0.2610583966131308
0.20384933982524642,0.263023990323231
0.20621218039991446,0.2650789597473288
0.2086024089248505,0.2671050332638935
0.21102034285685967,0.269157314696593
0.21346630333242453,0.271172636247564
0.21594061521035676,0.27322693367381223
0.21844360711494284,0.2752126873194006
0.22097561147959033,0.2772978966467307
0.22353696459097966,0.27935891405147506
0.22612800663372795,0.28143807539815874
0.2287490817355704,0.28353000470398493
0.2314005380130654,0.2856447819366978
0.23408272761782944,0.2877118473220886
0.23679600678330787,0.28980646461931325
0.23954073587208793,0.29192056985417647
0.24231727942376008,0.29409515489550436
0.24512600620333397,0.2962509239970432
0.24796728925021602,0.29841475707277737
0.2508415059277541,0.30059203010550367
0.2537490379733572,0.30281768698340167
0.2566902715491952,0.3050077279752705
0.25966559729348726,0.3072831126940394
0.26267541037238384,0.3095571534171091
0.26572011053245065,0.3117404744304818
0.26880010215376077,0.3140219071298972
0.2719157943036019,0.31630401182716217
0.2750676007908067,0.3186875881997177
0.2782559402207126,0.3210160607486056
0.28148123605075814,0.3233788051878234
0.28474391664672477,0.3260002687991398
0.28804441533962977,0.3284537329480546
0.2913831704832789,0.33101740474430486
0.2947606255124859,0.33354277266312743
0.29817722900196736,0.33613534036691084
0.30163343472591975,0.33878301189436194
0.30512970171828707,0.34159733888851557
0.30866649433372745,0.3443605940460991
0.3122442823092858,0.347170889053155
0.3158635408267819,0.3500322558967811
0.31952475057592133,0.3530071903769908
0.32322839781813806,0.3559969088098918
0.3269749744511768,0.3590383710772126
0.33076497807442423,0.36220885693165783
0.3345989120549975,0.36528055910221086
0.3384772855945983,0.36849203682548215
0.34240061379714254,0.37165311471003293
0.34636941773717345,0.3748558564612593
0.3503842245290676,0.3781923257845574
0.3544455673970435,0.3814615953228949
0.3585539857459817,0.38475035279887104
0.36271002523306484,0.38827296552651036
0.3669142378402494,0.39165378670788253
0.3711671819475767,0.3951320475774477
0.37546942240733366,0.39856730058463813
0.37982153061907364,0.40215039311874207
0.3842240846055061,0.405721389691553
0.38867766908926676,0.4093051542235065
0.393182875570577,0.41288555876621197
0.39774030240580366,0.4165546670250656
0.40235055488692933,0.420254687185001
0.4070142453219439,0.423979571265372
0.4117319931161679,0.4277407432296217
0.4165044248545185,0.43146831530139107
0.42133217438472886,0.4351602714871312
0.4262158829015325,0.43896915529870306
0.43115619903182284,0.44272831126940393
0.43615377892080054,0.44649821920569854
0.441209286319119,0.45045628653988307
0.4463233926710397,0.454451313755796
0.4514967772036102,0.45855117263624756
0.4567301270168747,0.46272696727370477
0.4620241371751313,0.4670519454337746
0.46737951079924633,0.47126940393790734
0.47279695916003905,0.47556481419259455
0.4782772017727485,0.47995430414622675
0.4838209664925957,0.48435387406760305
0.48942898961145315,0.4888844835696526
0.49510201595563513,0.49347826086956526
0.5008407989848213,0.49803440628989987
0.5066461008921268,0.5026711914521874
0.5125186927053332,0.5073617364424433
0.5184593543892912,0.5121665210671326
0.5244688749495119,0.5170008735972045
0.5305480525369574,0.5221208252133593
0.5366976945540476,0.527186345003696
0.5429186177618943,0.5321618170821854
0.5492116483887789,0.5373489684833008
0.5555776222398878,0.5426812714199315
0.5620173848083188,0.5480397822726967
0.5685317913873753,0.5534540689469793
0.5751217071841613,0.5589731872858007
0.5817880074344935,0.5646885289967072
0.5885315775191451,0.5704630065183791
0.595353313081437,0.5763409717088905
0.6022541201461928,0.5821456891337948
0.6092349152400711,0.5881842618103622
0.6162966255132942,0.5942933942611384
0.6234401888627864,0.6005765741549627
0.6306665540567405,0.6070284255090385
0.6379766808606282,0.6136005644781937
0.6453715401646701,0.6202103353269269
0.6528521141127848,0.6269894496337611
0.6604193962330305,0.633803507828775
0.6680743915695615,0.640767421544251
0.675818116816111,0.6477824070962972
0.6836516004510238,0.6549096162892278
0.6915758828738525,0.6622343928499429
0.6995920165435374,0.6694046099052484
0.707701066118189,0.6769780256703178
0.7159041085964888,0.6845769773536725
0.7242022334607315,0.6922646327531752
0.732596542821523,0.7002136953161749
0.741088151564157,0.7082481016060749
0.7496781874966877,0.716418923459445
0.7583677914997191,0.7248383845171695
0.7671581176779302,0.733187957798535
0.7760503335133571,0.7415906189100195
0.7850456200204509,0.7503783347893286
0.794145171902934,0.759317922182649
0.8033501977124734,0.7686264363954034
0.8126619200091946,0.7778260869565218
0.822081575524054,0.7874087762919159
0.8316104153230961,0.7972716887305961
0.8412497049736118,0.8071722330488542
0.8510007247122247,0.8172233048854244
0.8608647696149244,0.8275626637994759
0.8708431497690724,0.8382433976211277
0.880937190447399,0.8494187218600899
0.8911482322840202,0.8607580135743567
0.9014776314524917,0.8723983603252469
0.9119267598459299,0.8842866742826423
0.9224970052592174,0.8966312747799208
0.9331897715733238,0.9093273301525435
0.9440064789417604,0.9226315435790605
0.9549485639791966,0.936482091257308
0.9660174799522646,0.9505631341979706
0.9772146969725725,0.9655305423022646
0.9885417021919574,0.9814179154626705
1.0,1.0


==> data/EEG/LiRA/NHiTS-offline/total/roc_TrendLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.00027417512263960755
1.0233165783302449e-05,0.00027417512263960755
1.0351779556301762e-05,0.00027417512263960755
1.0471768194855202e-05,0.00027417512263960755
1.05931476351837e-05,0.00027417512263960755
1.0715933998226711e-05,0.00027417512263960755
1.084014359178331e-05,0.00027417512263960755
1.09657929126781e-05,0.00027417512263960755
1.1092898648952227e-05,0.00027417512263960755
1.1221477682079803e-05,0.00027417512263960755
1.1351547089209991e-05,0.00027417512263960755
1.148312414543511e-05,0.00027417512263960755
1.1616226326085018e-05,0.00027417512263960755
1.1750871309048075e-05,0.00027417512263960755
1.1887076977119033e-05,0.00027417512263960755
1.2024861420374123e-05,0.00027417512263960755
1.216424293857368e-05,0.00027417512263960755
1.2305240043592616e-05,0.00027417512263960755
1.244787146187906e-05,0.00027417512263960755
1.259215613694151e-05,0.00027417512263960755
1.2738113231864785e-05,0.00027417512263960755
1.288576213185518e-05,0.00027417512263960755
1.3035122446815089e-05,0.00027417512263960755
1.3186214013947484e-05,0.00027417512263960755
1.3339056900390587e-05,0.00027417512263960755
1.3493671405883065e-05,0.0002916470667293865
1.3650078065460137e-05,0.0002916470667293865
1.3808297652180924e-05,0.0002916470667293865
1.3968351179887397e-05,0.0002916470667293865
1.4130259905995336e-05,0.0002916470667293865
1.429404533431761e-05,0.0002916470667293865
1.4459729217920196e-05,0.0002916470667293865
1.4627333562011299e-05,0.0002916470667293865
1.4796880626863964e-05,0.0002916470667293865
1.4968392930772556e-05,0.0002916470667293865
1.514189325304352e-05,0.0002916470667293865
1.53174046370208e-05,0.0002916470667293865
1.5494950393146317e-05,0.0002916470667293865
1.567455410205595e-05,0.0002916470667293865
1.5856239617711373e-05,0.0002916470667293865
1.60400310705682e-05,0.0002916470667293865
1.622595287078087e-05,0.0002916470667293865
1.6414029711444665e-05,0.0002916470667293865
1.6604286571875295e-05,0.0002916470667293865
1.6796748720926532e-05,0.0002916470667293865
1.6991441720346258e-05,0.0003642228344869297
1.7188391428171457e-05,0.0003642228344869297
1.7387624002162504e-05,0.0003642228344869297
1.7589165903277326e-05,0.0003642228344869297
1.7793043899185774e-05,0.0003642228344869297
1.7999285067824765e-05,0.0003642228344869297
1.8207916800994626e-05,0.0003642228344869297
1.8418966807997107e-05,0.0003642228344869297
1.86324631193156e-05,0.0003642228344869297
1.8848434090337955e-05,0.0003642228344869297
1.906690840512252e-05,0.0003642228344869297
1.9287915080207776e-05,0.0003642228344869297
1.9511483468466162e-05,0.0003642228344869297
1.9737643263002554e-05,0.0003642228344869297
1.9966424501097934e-05,0.0003642228344869297
2.0197857568198782e-05,0.000385054767824743
2.0431973201952705e-05,0.000385054767824743
2.066880249629082e-05,0.000385054767824743
2.09083769055575e-05,0.000385054767824743
2.1150728248687946e-05,0.000385054767824743
2.1395888713434215e-05,0.000385054767824743
2.1643890860640203e-05,0.000385054767824743
2.189476762856621e-05,0.000385054767824743
2.2148552337263592e-05,0.000385054767824743
2.2405278693000182e-05,0.000385054767824743
2.266498079273693e-05,0.000385054767824743
2.2927693128656486e-05,0.000385054767824743
2.3193450592744275e-05,0.000385054767824743
2.3462288481422625e-05,0.000385054767824743
2.3734242500238664e-05,0.0004939184194610578
2.4009348768606518e-05,0.0004939184194610578
2.4287643824604503e-05,0.0004939184194610578
2.45691646298279e-05,0.0004939184194610578
2.4853948574297985e-05,0.0004939184194610578
2.5142033481427965e-05,0.0004939184194610578
2.543345761304648e-05,0.0004939184194610578
2.5728259674479322e-05,0.0004939184194610578
2.6026478819690045e-05,0.0004939184194610578
2.63281546564802e-05,0.0004939184194610578
2.6633327251749808e-05,0.0004939184194610578
2.694203713681882e-05,0.000526846314091795
2.7254325312810276e-05,0.000526846314091795
2.7570233256095827e-05,0.000526846314091795
2.7889802923804396e-05,0.000526846314091795
2.8213076759394707e-05,0.000526846314091795
2.8540097698292373e-05,0.000526846314091795
2.8870909173592345e-05,0.000526846314091795
2.9205555121827452e-05,0.000526846314091795
2.95440799888038e-05,0.000526846314091795
2.9886528735503827e-05,0.000526846314091795
3.0232946844057763e-05,0.000526846314091795
3.0583380323784315e-05,0.0005423022646327531
3.0937875717301366e-05,0.0005423022646327531
3.12964801067075e-05,0.0005423022646327531
3.165924111983521e-05,0.0005423022646327531
3.20262069365765e-05,0.0005423022646327531
3.2397426295281954e-05,0.0005423022646327531
3.277294849923382e-05,0.0005423022646327531
3.315282342319423e-05,0.0005423022646327531
3.353710152002929e-05,0.0005423022646327531
3.392583382740992e-05,0.0006074860560446206
3.4319071974590426e-05,0.0006074860560446206
3.4716868189265594e-05,0.0006074860560446206
3.511927530450728e-05,0.0006074860560446206
3.552634676578139e-05,0.0006074860560446206
3.5938136638046256e-05,0.0006074860560446206
3.6354699612933176e-05,0.0006074860560446206
3.677609101601031e-05,0.0006074860560446206
3.720236681413066e-05,0.000639741952825751
3.7633583622865324e-05,0.000639741952825751
3.806979871402284e-05,0.000639741952825751
3.8511070023255685e-05,0.000639741952825751
3.895745615775501e-05,0.000639741952825751
3.940901640403448e-05,0.000639741952825751
3.986581073580439e-05,0.000639741952825751
4.032789982193705e-05,0.0006585578926147437
4.079534503452449e-05,0.0006585578926147437
4.1268208457029516e-05,0.0006585578926147437
4.174655289253135e-05,0.0006585578926147437
4.223044187206672e-05,0.0006585578926147437
4.271993966306776e-05,0.0006585578926147437
4.321511127789762e-05,0.0006585578926147437
4.371602248248502e-05,0.0006955177743431221
4.422273980505897e-05,0.0006955177743431221
4.473533054498463e-05,0.0006955177743431221
4.525386278170167e-05,0.0006955177743431221
4.577840538376616e-05,0.0006955177743431221
4.6309028017997366e-05,0.0006955177743431221
4.684580115873045e-05,0.0006955177743431221
4.738879609717651e-05,0.0007378536388683557
4.793808495089107e-05,0.0007378536388683557
4.8493740673352334e-05,0.0007378536388683557
4.9055837063650453e-05,0.0007378536388683557
4.962444877628913e-05,0.0007378536388683557
5.0199651331100794e-05,0.0007378536388683557
5.0781521123276707e-05,0.0007539815872589208
5.137013543351339e-05,0.0007539815872589208
5.196557243827657e-05,0.0007539815872589208
5.2567911220184194e-05,0.0007539815872589208
5.3177231778509664e-05,0.0007539815872589208
5.379361503980698e-05,0.000769437537799879
5.441714286865888e-05,0.000769437537799879
5.5047898078549675e-05,0.000769437537799879
5.5685964442864085e-05,0.000769437537799879
5.633142670601352e-05,0.000769437537799879
5.698437059469136e-05,0.000769437537799879
5.764488282925873e-05,0.0007909414689872992
5.8313051135262185e-05,0.0007909414689872992
5.8988964255084936e-05,0.0007909414689872992
5.9672711959733106e-05,0.0007909414689872992
6.0364385060758635e-05,0.0007909414689872992
6.106407542232036e-05,0.0008003494388817955
6.177187597338488e-05,0.0008003494388817955
6.248788072006888e-05,0.0008003494388817955
6.321218475812448e-05,0.0008003494388817955
6.394488428556937e-05,0.0008097574087762918
6.468607661546321e-05,0.0008097574087762918
6.543586018883229e-05,0.0008097574087762918
6.619433458774387e-05,0.0008097574087762918
6.696160054853215e-05,0.0008097574087762918
6.773775997517745e-05,0.0008386533163093877
6.852291595284057e-05,0.0008386533163093877
6.9317172761554e-05,0.0008386533163093877
7.012063589007177e-05,0.0008386533163093877
7.09334120498799e-05,0.0009293730260063169
7.17556091893692e-05,0.0009293730260063169
7.258733650817246e-05,0.0009293730260063169
7.342870447166758e-05,0.0009293730260063169
7.42798248256491e-05,0.0009952288152677911
7.514081061116962e-05,0.0009952288152677911
7.601177617955322e-05,0.0009952288152677911
7.689283720758305e-05,0.0009952288152677911
7.778411071286482e-05,0.0010113567636583563
7.868571506936843e-05,0.0010113567636583563
7.959777002314978e-05,0.0010113567636583563
8.05203967082547e-05,0.0010113567636583563
8.145371766280736e-05,0.001069820576574155
8.239785684528512e-05,0.001069820576574155
8.335293965098187e-05,0.001069820576574155
8.43190929286625e-05,0.0011155164303474226
8.529644499741017e-05,0.0011155164303474226
8.628512566366886e-05,0.0011155164303474226
8.728526623848371e-05,0.0011155164303474226
8.829699955494083e-05,0.0011679322626167595
8.932045998580959e-05,0.0011679322626167595
9.03557834613892e-05,0.0011679322626167595
9.140310748756223e-05,0.0012129561185404206
9.246257116405733e-05,0.0012129561185404206
9.353431520292377e-05,0.0012129561185404206
9.461848194721992e-05,0.001268059942208185
9.571521538991856e-05,0.001268059942208185
9.682466119303115e-05,0.001268059942208185
9.794696670695385e-05,0.0012882198776963914
9.908228099003788e-05,0.0012882198776963914
0.00010023075482838654,0.0012882198776963914
0.00010139254075588153,0.0013070358174853839
0.00010256779307444219,0.0013070358174853839
0.00010375666787451859,0.0013070358174853839
0.00010495932305582277,0.001329883744372018
0.00010617591834830001,0.001329883744372018
0.00010740661533334334,0.001329883744372018
0.00010865157746525384,0.0013789395873933202
0.00010991097009294972,0.0013789395873933202
0.0001111849604819271,0.0014078354949264161
0.00011247371783647519,0.0014078354949264161
0.00011377741332214914,0.0014078354949264161
0.00011509622008850323,0.0014192594583697332
0.00011643031329208767,0.0014192594583697332
0.00011777987011971193,0.0014353874067602984
0.0001191450698119776,0.0014353874067602984
0.00012052609368708426,0.0014353874067602984
0.00012192312516491107,0.0014575633357973255
0.0001233363497913776,0.0014575633357973255
0.00012476595526308696,0.0014857872454808146
0.00012621213145225474,0.0014857872454808146
0.00012767507043192657,0.0014857872454808146
0.0001291549665014884,0.0015146831530139103
0.00013065201621247213,0.0015146831530139103
0.00013216641839466052,0.0015529870304415026
0.00013369837418249466,0.0015529870304415026
0.00013524808704178755,0.0015603790067871782
0.0001368157627967472,0.0015603790067871782
0.00013840160965731315,0.0016168268261541562
0.00014000583824680976,0.0016168268261541562
0.00014162866162991988,0.0016430347422888246
0.0001432702953409831,0.0016430347422888246
0.00014493095741262166,0.0016504267186345004
0.00014661086840469845,0.0016504267186345004
0.00014831025143361044,0.0016947785767085545
0.00015002933220192182,0.0016947785767085545
0.00015176833902834055,0.0017781063100598081
0.00015352750287804228,0.0017781063100598081
0.000155307057393346,0.001794234258450373
0.00015710723892474503,0.001794234258450373
0.00015892828656229778,0.0018164101874874002
0.00016077044216738237,0.0018164101874874002
0.00016263395040481922,0.001833210133727572
0.00016451905877536624,0.001833210133727572
0.00016642601764859036,0.0018553860627645992
0.00016835508029612023,0.0018688260197567371
0.00017030650292528443,0.0018688260197567371
0.0001722805447131394,0.0019057859014851152
0.00017427746784089192,0.0019057859014851152
0.00017629753752872057,0.0019340098111686043
0.0001783410220710008,0.0019487937638599556
0.00018040819287193827,0.0019487937638599556
0.00018249932448161524,0.0020059135810765404
0.00018461469463245476,0.0020059135810765404
0.0001867545842761076,0.0020294335058127816
0.00018891927762076664,0.0020314494993616023
0.00019110906216891378,0.0020314494993616023
0.0001933242287555045,0.0020469054499025604
0.00019556507158659492,0.002053625428398629
0.00019783188827841644,0.002053625428398629
0.0002001249798969037,0.002076473355285263
0.00020244465099768038,0.0020993212821718973
0.00020479120966650856,0.0020993212821718973
0.0002071649675602069,0.0021309051811034202
0.0002095662399480433,0.002144345138095558
0.0002119953457536071,0.002174585041327868
0.00021445260759716674,0.002174585041327868
0.00021693835183851843,0.002214232914454674
0.00021945290862033137,0.0022317048585444527
0.0002219966119119955,0.0022390968348901283
0.0002245697995539774,0.0022390968348901283
0.0002271728133026905,0.0022525367918822662
0.0002298059988758851,0.002276056716618507
0.0002324697059985648,0.0022868086822122173
0.00023516428844943486,0.0022868086822122173
0.00023789010410788932,0.0022908406693098586
0.00024064751500154242,0.0023049526241516027
0.00024343688735431105,0.0023143605940460993
0.00024625859163505465,0.002321752570391775
0.00024911300260677886,0.0023425845037295884
0.0002520004993764092,0.0023472884886768363
0.0002549214654451423,0.0023472884886768363
0.0002578762887593801,0.002360056447819367
0.0002608653617622548,0.002370808413413077
0.00026388908144575103,0.002403064310194207
0.0002669478494034321,0.0024238962435320205
0.00027004207188377727,0.0024366642026745515
0.0002731721598441376,0.0024467441704186547
0.000276338529005317,0.002464216114508433
0.00027954159990678566,0.0024816880585982123
0.0002827817979625341,0.0024931120220415296
0.0002860595535175742,0.0025105839661313085
0.000289375301905095,0.0025159599489281634
0.0002927294835042816,0.0025287279080706943
0.00029612254379880347,0.002558967811303004
0.00029955493343598134,0.0025616558027014317
0.0003030271082866396,0.002587191720986493
0.0003065395295056527,0.00259861568442981
0.00031009266359319264,0.002623479604865265
0.00031368698245668765,0.0026369195618574023
0.00031732296347349763,0.002677911430683422
0.00032100108955431715,0.002692695383374773
0.00032472184920731285,0.0027135273167125866
0.00032848573660300434,0.002737719239298434
0.0003322932516398972,0.0027625831597338888
0.0003361449000108765,0.002801559035011088
0.0003400411932703706,0.002821718970499295
0.00034398264890229247,0.0028452388952355354
0.00034796979038876914,0.002851958873731604
0.0003520031472796679,0.002868086822122169
0.0003560832552629278,0.0028774947920166658
0.000360210656235707,0.0029252066393387543
0.00036438589837635443,0.002944022579127747
0.0003686095362172158,0.0029500705597742087
0.00037288213071828336,0.002959478529668705
0.00037720424934169976,0.002989718432901015
0.00038157646612712486,0.003000470398494725
0.00038599936176797673,0.0030098783683892216
0.00039047352368855597,0.003030038303877428
0.0003949995461220643,0.003034070290975069
0.000399578030189527,0.003043478260869565
0.00040420958397963103,0.003088502116793227
0.0004088948226294864,0.0031207580135743564
0.00041363436840632776,0.0031624218802499826
0.00041842885079015847,0.0031812378200389755
0.0004232789065573553,0.0031933337813319002
0.00042818517986524155,0.0032282776695114574
0.0004331483223376403,0.003251797594247698
0.00043816899315141946,0.0032901014716752905
0.00044324785912404005,0.003300181439419394
0.00044838559480211905,0.003356629258786372
0.0004535828825510191,0.003366037228680869
0.00045884041264547613,0.0033808211813722198
0.0004641588833612782,0.0034197970566494187
0.0004695390010680063,0.0034258450372958806
0.0004749814803228505,0.003435253007190377
0.0004804870439655134,0.00345810093407701
0.0004860564232142139,0.003498420805053423
0.0004916903577628031,0.003535380686781802
0.0004973895958790067,0.0035615886029164703
0.0005031548945038057,0.003562932598615684
0.0005089870193519685,0.0035804045427054636
0.0005148867450137498,0.0036227404072306977
0.0005208548550577665,0.003640884349170083
0.0005268921421350677,0.003653652308312613
0.0005329994080844093,0.003694644177138633
0.0005391774640387505,0.003704724144882736
0.0005454271305329836,0.003773267925542637
0.0005517492376129129,0.0038061958201733755
0.0005581446249454966,0.003831731738458437
0.0005646141419303673,0.0038438276997513608
0.0005711586478126435,0.0038747396008332775
0.0005777790117970507,0.0038962435320206977
0.0005844761131633638,0.003925139439553794
0.0005912508413831881,0.003962099321282172
0.0005981040962380944,0.004003763187957798
0.0006050367879391225,0.004037363080438143
0.0006120498372476703,0.004054163026678314
0.0006191441755977848,0.004106578858947651
0.0006263207452198692,0.0041300987836838925
0.0006335804992658254,0.00414353874067603
0.0006409244019356456,0.0041764666353067675
0.0006483534286054727,0.004233586452523351
0.0006558685659571436,0.004298098246085612
0.0006634708121092351,0.004320946172972247
0.0006711611767496287,0.00434177810631006
0.0006789406812696112,0.0044365298031046295
0.0006868103588995307,0.004451985753645588
0.000694771254846024,0.004471473691284188
0.0007028244264308353,0.004531281499899201
0.0007109709432312439,0.00455278543108662
0.0007192118872221193,0.0045991532827094955
0.0007275483529196233,0.004620657213896915
0.0007359814475265771,0.004660977084873329
0.0007445122910795143,0.004676433035414287
0.0007531420165974376,0.004707344936496203
0.0007618717702322999,0.004730192863382837
0.0007707027114212304,0.0047651367515623945
0.0007796360130405236,0.004773200725757677
0.0007886728615614156,0.004797392648343525
0.0007978144572076629,0.004827632551575835
0.0008070620141149507,0.004852496472011289
0.0008164167604921472,0.004867280424702641
0.0008258799387844272,0.004907600295679054
0.0008354528058382871,0.004941872186009004
0.0008451366330684721,0.004974800080639742
0.0008549327066268384,0.005029903904307506
0.0008648423275731727,0.00505073583764532
0.0008748668120479914,0.0050755997580807745
0.0008850074914473438,0.00509172770647134
0.00089526571259964,0.0051085276527115114
0.0009056428379445294,0.005127343592500504
0.0009161402457138521,0.005146159532289496
0.0009267593301146883,0.005173039446273772
0.0009375015015145289,0.005210671325851757
0.0009483681866285928,0.00523150325918957
0.0009593608287093146,0.00526174316242188
0.0009704808877380307,0.005326254955984141
0.0009817298406188842,0.005400174719440898
0.00099310918137498,0.005447886566762986
0.0010046204213468132,0.0054801424635441175
0.001016265089392995,0.005538606276459916
0.0010280447320933097,0.005570862173241045
0.0010399609139541202,0.005609838048518246
0.0010520152176161591,0.005658893891539547
0.0010642092440647246,0.00567972582487736
0.001076544612842316,0.005718029702304953
0.0010890229622637305,0.00577246152812311
0.001101645949633657,0.005803373429205027
0.001114415251466788,0.005864525233519253
0.0011273325637104871,0.005898125125999597
0.0011403996019700331,0.005933069014179155
0.0011536181017364785,0.00597943686580203
0.0011669898186171474,0.006007660775485519
0.0011805165285688054,0.006079564545393454
0.0011942000281335325,0.006119212418520261
0.0012080421346773289,0.006189100194879377
0.0012220446866314887,0.006209260130367583
0.0012362095437367692,0.006246220012095962
0.0012505385872903913,0.006285867885222768
0.0012650337203959038,0.006311403803507828
0.0012796968682159415,0.006350379678785027
0.001294529978227916,0.0063866675626638005
0.0013095350204826678,0.0064269874336402135
0.0013247139878661174,0.0064746992809623025
0.0013400688963639508,0.006519723136885963
0.001355601785329369,0.00656945097775687
0.0013713147177539455,0.006648746724010483
0.001387209780541621,0.006666218668100262
0.001403289084785873,0.00673543444660977
0.0014195547660501016,0.00676567434984208
0.0014360089846512606,0.006823466164908273
0.0014526539259467812,0.0068637860358846834
0.0014694918006248172,0.006937705799341443
0.0014865248449978572,0.006980041663866676
0.0015037553212997384,0.007033801491835226
0.001521185517986105,0.0070842013305557425
0.0015388177500383464,0.007106377259592768
0.001556654359271062,0.007148041126268397
0.0015746977146430866,0.007199784960688127
0.001592950212572123,0.007266984745648815
0.0016114142772530198,0.007307304616625226
0.0016300923609797412,0.007355016463947315
0.0016489869444710648,0.0074054163026678315
0.001668100537200059,0.0074638801155836295
0.0016874356777273757,0.007503527988710436
0.001706994934038408,0.007548551844634097
0.001726780903884356,0.007592903702708152
0.0017467962151272458,0.007665479470465694
0.0017670435260889468,0.007705127343592501
0.0017875255259042354,0.007760231167260265
0.0018082449348779518,0.0078045830253343175
0.0018292045048462937,0.007861030844701297
0.0018504070195423021,0.007918150661917882
0.0018718552949655793,0.00796384651569115
0.0018935521797562953,0.008022310328606948
0.0019155005555735278,0.00809959008131174
0.0019377033374779887,0.00815334990928029
0.0019601634743191855,0.008203077750151201
0.001982883949127071,0.008254821584570929
0.002005867779508234,0.008289093474900882
0.002029118018046678,0.008331429339426115
0.002052637752709252,0.008397285128687587
0.0020764301072557748,0.008456420939452994
0.0021004982416539153,0.008505476782474297
0.0021248453524988827,0.008554532625495598
0.0021494746734379805,0.008610980444862575
0.00217438947560008,0.008677508231973658
0.0021995930680300748,0.008713124118002824
0.0022250887981283695,0.008755459982528056
0.002250880052095462,0.008803171829850144
0.00227697025538168,0.00885357166857066
0.0023033628731421313,0.008902627511591963
0.002330061410696925,0.008958403333109334
0.002357069413996728,0.009040387070761373
0.0023843904700937206,0.009108930851421275
0.002412028207618007,0.009143202741751226
0.00243998629725955,0.00923526644714737
0.0024682684522556926,0.00929776224716081
0.0024968784288843266,0.009368994019219137
0.0025258200269627847,0.009432161817082185
0.002555097090352507,0.009493985619246017
0.0025847135074695635,0.009546401451515354
0.002614673211801092,0.00960553726228076
0.00264498018242772,0.009693568980579262
0.002675638444552045,0.00977152073113366
0.0027066520700332413,0.009831328539748673
0.0027380251779278576,0.009891808346213293
0.0027697619350368907,0.009970432094617298
0.002801866556459195,0.010017471944089779
0.002834343306151309,0.010063167797863046
0.0028671964974937695,0.010128351589274914
0.0029004304938639917,0.010199583361333243
0.002934049709215787,0.010258047174249042
0.0029680586086656023,0.010365566830186145
0.003002461709085549,0.010424702640951546
0.0030372635797033115,0.010493246421611452
0.0030724688427090033,0.010558430213023318
0.003108082173869064,0.010637725959276933
0.0031441083031472647,0.010738525636717964
0.00318055201533292,0.010846045292655062
0.0032174181506763717,0.010951548955043345
0.003254711605531848,0.011022108729252068
0.003292437333007769,0.011112828438948997
0.0033306003436245884,0.011190108191653786
0.003369205705980267,0.011269403937907398
0.003408258547423452,0.01134668369061219
0.0034477640547344642,0.011412539479873664
0.0034877274748141775,0.011496539211074524
0.003528154115380883,0.011595994892816342
0.0035690493456752297,0.011683354613265237
0.0036104185971733375,0.01177810631005981
0.0036522673643081755,0.011849338082118136
0.0036946012051993025,0.011948793763859955
0.003737425742391064,0.012024057523015927
0.0037807466635993493,0.012103353269269538
0.0038245697224669993,0.012174585041327866
0.0038689007393279753,0.0122753847187689
0.003913745601980384,0.012343928499428801
0.0039591102664684585,0.012422552247832806
0.004005000757873611,0.012500503998387206
0.004051423171114647,0.01258181573818964
0.0040983836717572615,0.012683959411329885
0.004145888496832911,0.012750487198440968
0.004193943955667186,0.01282037497480008
0.004242556430717777,0.012914454673745043
0.004291732378422158,0.012978966467307304
0.004341478330055092,0.013055574222162488
0.004391800892596086,0.013149653921107451
0.004442706749606883,0.013263221557691015
0.004494202662119142,0.013390229151266716
0.0045462954695324,0.013512532759895168
0.004598992090522438,0.013608628452388952
0.004652299523960189,0.013707412136281164
0.004706224849841282,0.013795443854579665
0.004760775230226368,0.013856595658893892
0.00481595791019235,0.013943955379342784
0.004871780218794631,0.014052147033129491
0.004928249570040513,0.014150258719172101
0.004985373463873894,0.01425509038371077
0.005043159487171359,0.014374034003091191
0.005101615314749833,0.014496337611719642
0.005160748710385908,0.01460654525905517
0.005220567527846975,0.014698608964451316
0.005281079711934331,0.014781264699952962
0.005342293299538352,0.014884080370942816
0.005404216420705915,0.015009071970969692
0.00546685729972018,0.01511390363550837
0.0055302242561929005,0.015191183388213158
0.005594325706169377,0.015276527115113231
0.005659170163246243,0.015394798736644044
0.005724766239702178,0.015517774343122103
0.005791122647641758,0.015629325986156843
0.005858248200152536,0.015750285599086082
0.005926151812475552,0.01587998118406021
0.005994842503189409,0.016005644781936695
0.006064329395408062,0.016110476446475373
0.006134621717992506,0.016246220012095962
0.0062057288067765,0.01634970768093542
0.0062776601058065,0.016465963308917413
0.006350425168595962,0.016570122975606477
0.00642403365939419,0.016697130569182178
0.006498495354469888,0.016817418184261808
0.006573820143409586,0.016917545863853238
0.006650018030431118,0.017029097506887976
0.006727099135712337,0.017165513070358174
0.006805073696735206,0.017254888784355892
0.0068839520696454964,0.01736509643169142
0.006963744730628222,0.017501511995161617
0.007044462277299037,0.017627175593038103
0.007126115430111745,0.01773536724682481
0.007208715033782135,0.017897990726429676
0.007292272058728313,0.018031718298501444
0.007376797602527731,0.018153349909280293
0.007462302891391108,0.01828707748135206
0.007548799281653432,0.018435589006115184
0.007636298261282241,0.018569988576036558
0.0077248114514034,0.01872589207714535
0.007814350607844541,0.018908675492238423
0.00790492762269642,0.019064578993347223
0.007996554525892346,0.019222498488004842
0.008089243486805939,0.01936294603857268
0.008183006815867389,0.01953430549022243
0.008277856966198472,0.01967206504939184
0.00837380653526649,0.019853504468785702
0.008470868266557402,0.019999328002150395
0.008569055051268348,0.02020025535918285
0.008668379930019773,0.020339358914051475
0.008768856094587427,0.020520126335595724
0.008870496889654403,0.020686109804448623
0.00897331581458352,0.02085343726900074
0.009077326525210223,0.021029500705597743
0.009182542835656282,0.021235804045427055
0.009288978720164497,0.02137893958739332
0.009396648314954691,0.021554331026140718
0.009505565920101192,0.021769370338014918
0.009615746001432095,0.021959545729453665
0.009727203192450537,0.02213224917680263
0.009839952296278227,0.022329816544587055
0.009954008287621519,0.02251461595322895
0.010069386314760271,0.022689335394126743
0.010186101701559752,0.02291781466299308
0.010304169949505875,0.023084470129695583
0.01042360673976401,0.023290773469524895
0.010544427935261684,0.023476916873866
0.010666649582795389,0.023689940192191384
0.010790287915161836,0.02387877158793092
0.01091535935331391,0.02410725085679726
0.011041880508541602,0.024293394261138364
0.011169868184678225,0.024517169545057456
0.011299339380332217,0.024710704925744238
0.011430311291144786,0.024900880317182985
0.011562801312073753,0.02511591962905719
0.011696827039703846,0.025353806867818025
0.01183240627458378,0.025623278005510387
0.011969557023590427,0.025867885222767284
0.012108297502320394,0.026068812579799743
0.012248646137509308,0.026299307842214903
0.012390621569479156,0.026555339022915132
0.012534242654613994,0.026805994220818495
0.01267952846786434,0.02701632954774545
0.012826498305280598,0.02728244069618977
0.012975171686575868,0.027529735904845105
0.013125568357718427,0.02781533499092803
0.013277708293554291,0.028084134130770783
0.013431611700460153,0.028325381358779655
0.013587299019027091,0.028565284591089306
0.013744790926775366,0.02880451582554936
0.013904108340900697,0.02904038707076137
0.014065272421052363,0.02930985820845373
0.014228304572143519,0.029560513406357104
0.014393226447194065,0.029848128485988844
0.014560059950206485,0.03010079967744103
0.014728827239075018,0.03034271890329951
0.014899550728528537,0.03058396613130838
0.015072253093107555,0.030822525367918824
0.01524695727017573,0.031085276527115114
0.015423686462966274,0.031382971574490964
0.01560246414366368,0.031625562798199044
0.015783314056521166,0.03188293797459848
0.01596626022101425,0.03214703312949398
0.01615132693503091,0.03240642429944224
0.01633853877809862,0.03267186345003696
0.016527920614648955,0.03294402257912775
0.0167194975973199,0.03322021369531618
0.016913295170296487,0.03346818090182112
0.01710933907269015,0.03373227605671662
0.01730765534195726,0.03400846717290505
0.01750827031735725,0.03424501041596667
0.017711210643450888,0.034506417579463745
0.017916503273639015,0.03478126469995296
0.018124175473742375,0.03503796787850279
0.018334254825622908,0.03527249512801559
0.018546769230846995,0.03554599825280559
0.018761746914391215,0.035863181237820035
0.018979216428391014,0.03615617230024863
0.019199206655932846,0.036429675425038645
0.019421746814890263,0.03671325851757275
0.019646866461804465,0.037004905584302125
0.01987459549580984,0.03730999260802366
0.02010496416260499,0.03761440763389557
0.02033800305846982,0.03791143068342181
0.020573743134329137,0.038247429608225254
0.02081221569986339,0.0386035884685169
0.021053452427667062,0.03892009945568174
0.02129748535745521,0.03928365029231906
0.021544346900318843,0.0396680330622942
0.02179406984302956,0.04005039983872051
0.0220466873523941,0.04045763053558228
0.022302232979659387,0.04091929305826221
0.022560740664968614,0.041372219608897254
0.022822244741868985,0.041876217996102416
0.023086779941871697,0.0423540084671729
0.023354381399064792,0.04284255090383711
0.023625084654779475,0.043470868893219536
0.023898925662310503,0.043993011222364084
0.024175940791691306,0.044585713325717355
0.024456166834524465,0.045312814998992
0.024739641008868142,0.046007660775485515
0.025026400964179192,0.04670385054767824
0.025316484786313556,0.04748672804247026
0.025609931002584595,0.04822122169209059
0.025906778586880088,0.04896982729655266
0.026207066964838526,0.0496579530945501
0.02651083601908539,0.05042806263019959
0.026818126094530156,0.051122908406693104
0.02712897800372467,0.051761306363819634
0.027443433032283655,0.05244136818762181
0.02776153294436801,0.05303675828237349
0.028083319988231725,0.053750419998656006
0.028408836901833042,0.054318258181573806
0.028738126918510663,0.05494657617095625
0.029071233772725785,0.05551643034742289
0.029408201705870638,0.0560835965324911
0.029749075472144403,0.05660977084873329
0.030093900344497212,0.057172233048854236
0.03044272212064303,0.05769975136079565
0.030795587129142266,0.05817485384046771
0.03115254223555488,0.05877091593306901
0.03151363484866479,0.059307170217055304
0.031878912926776456,0.05978428869027619
0.03224842498408442,0.06032591895705934
0.0326222200971167,0.060823869363618034
0.03300034791125285,0.06134332370136415
0.03338285864731761,0.06182783415093072
0.033769803108250916,0.06235938444996976
0.03416123268585528,0.06285061487803238
0.034557199367621395,0.06340165311471004
0.03495775574363275,0.0639056515019152
0.035362955013550426,0.06445668973859284
0.03577285099367873,0.06495732813654995
0.0361874981241128,0.0655164303474229
0.03660695147596903,0.06605201263355957
0.03703126675869927,0.06661380283583093
0.03746050032748993,0.06714736912841879
0.037894709190746674,0.06769639137154762
0.03833395101766601,0.06826960553726227
0.03877828414589457,0.06884147570727774
0.03922776758927719,0.06943148981923258
0.03968246104569482,0.069981184060211
0.040142424904993215,0.0705584302130233
0.040607720257003654,0.07117129225186479
0.041078408899656464,0.07178415429070628
0.04155455334718875,0.072382904374706
0.04203621683844714,0.07299307842214905
0.04252346334528682,0.07361333243733621
0.04301635758106795,0.07432766615146831
0.0435149650092505,0.07496606410859485
0.044019351852088745,0.07558228613668436
0.044529585099426554,0.07619716416907465
0.04504573251759458,0.0768469860896445
0.04556786265841064,0.07747261608762851
0.046096044868284336,0.07814326994153617
0.04663034929742731,0.07879577985350447
0.04717084690917017,0.07946240172031449
0.047717609489387455,0.08009676769034339
0.04827070965603183,0.08077481352059675
0.0488302208687788,0.0814743632820375
0.0493962174387832,0.08212754519185538
0.04996877453854884,0.08278005510382366
0.0505479682119124,0.08340635709965728
0.05113387538414326,0.08407701095356494
0.05172657387216019,0.08473422485048047
0.05232614239486662,0.08545124655601102
0.052932660583605615,0.08610039647873127
0.05354620899273607,0.08681473019286338
0.05416686911033152,0.08758147973926485
0.05479472336900287,0.08827766951145756
0.05542985515684669,0.0889261474363282
0.05607234882852033,0.08964518513540756
0.05672228971644543,0.09034339090114911
0.05737976414214134,0.09106578858947652
0.05804485942768978,0.09177609031651099
0.05871766390733255,0.09244540017471944
0.05939826693920356,0.09322491768026342
0.060086758917196864,0.0939741952825751
0.0607832312829723,0.09469592097305288
0.06148777653810023,0.09542772663127477
0.062200488256347115,0.0961326523755124
0.06292146109610344,0.09686849002083193
0.06365079081295572,0.09760432766615149
0.06438857427240419,0.09837846918889859
0.06513490946272803,0.0991808346213292
0.0658898955079995,0.09997379208386532
0.06665363268124913,0.1007512935958605
0.06742622241778341,0.10149989920032257
0.06820776732865685,0.10229756064780593
0.06899837121430018,0.1031241180028224
0.0697981390783066,0.10397889926752235
0.07060717714137772,0.10480276863114038
0.07142559285543126,0.10564209394529937
0.07225349491787214,0.10640548350245278
0.07309099328602911,0.10719844096498891
0.07393819919175866,0.1081244540017472
0.07479522515621821,0.10900477118473222
0.07566218500481055,0.1098535044687857
0.07653919388230147,0.11071702170553055
0.0774263682681127,0.11160876285195886
0.07832382599179197,0.11253343189301794
0.07923168624866253,0.11342315704589745
0.08015006961565405,0.1143357301256636
0.08107909806731686,0.11522545527854311
0.08201889499202203,0.1161628922787447
0.08296958520834907,0.11710167327464552
0.08393129498166364,0.1180075263759156
0.08490415204088747,0.11897990726429675
0.0858882855954625,0.1199610241247228
0.08688382635251184,0.12092466904105907
0.08789090653419954,0.12191452187353
0.08890965989529158,0.12286943081782138
0.08994022174092044,0.12382635575566159
0.09098272894455559,0.12481688058598213
0.09203731996618221,0.12581278139909952
0.09310413487069075,0.12677373832403735
0.09418331534647952,0.12779047107049257
0.0952750047242729,0.12876285195887374
0.09637934799615785,0.12978832067737384
0.09749649183484087,0.1308399973120086
0.0986265846131282,0.13189906592298906
0.09976977642363201,0.1329440225791277
0.10092621909870483,0.13392245144815537
0.10209606623060476,0.13489147234728852
0.10327947319189525,0.13591425307439015
0.10447659715608053,0.13694576977353673
0.10568759711848051,0.13795847053289428
0.10691263391734772,0.13909280290303072
0.10815187025522892,0.1401478395269135
0.10940547072057435,0.14120690813789397
0.11067360180959745,0.14228076070156576
0.11195643194838795,0.14339829312546198
0.11325413151528127,0.1445601774074323
0.11456687286348727,0.14564746992809624
0.11589483034398118,0.14676365835629324
0.11723818032865997,0.1478690948188966
0.11859710123376706,0.1489940192191385
0.11997177354358855,0.15012297560647805
0.12136237983442417,0.1513157717895303
0.12276910479883604,0.15253343189301796
0.12419213527017846,0.15372421208252132
0.12563166024741215,0.1549096162892279
0.12708787092020596,0.1561413883475573
0.12856096069432965,0.15734157650695518
0.130051125217341,0.15855453262549563
0.13155856240457053,0.15976412875478802
0.1330834724654076,0.16104831664538674
0.1346260579298911,0.16227000873597205
0.13618652367560827,0.16354075666957868
0.1377650769549055,0.1648524964720113
0.13936192742241435,0.16613668436261003
0.14097728716289676,0.16736912841878906
0.142611370719413,0.1687104361266044
0.14426439512181588,0.17002486392043545
0.14593657991557576,0.17134332370136415
0.1476281471909391,0.1726960553726228
0.14933932161242533,0.1740259391169948
0.15107033044866555,0.17533230293663063
0.15282140360258709,0.176639338754116
0.15459277364194784,0.1780861501243196
0.15638467583022478,0.179434177810631
0.15819734815786016,0.18082454136146764
0.16003103137387018,0.1821772730327263
0.16188596901781993,0.18360862845238896
0.1637624074521689,0.1850003359989248
0.16566059589499152,0.1864363954035347
0.16758078645307686,0.18788656676298635
0.16952323415541215,0.1893441300987837
0.1714881969870541,0.1908043814259794
0.17347593592339325,0.19232712855318862
0.1754867149648152,0.1938673476244876
0.1775208011717636,0.19537934278610308
0.1795784647002097,0.19695248975203278
0.18165997883753285,0.19847926886633963
0.18376562003881725,0.19999126402795514
0.18589566796356882,0.20162489080034943
0.18805040551285834,0.20321416571466971
0.1902301188668946,0.20490491230428062
0.19243509752303323,0.20658692292184666
0.19466563433422632,0.20821786170284257
0.19692202554791735,0.2098716484107251
0.19920457084538712,0.21152745111215646
0.20151357338155584,0.2132020697533768
0.20384933982524642,0.21500503998387205
0.20621218039991446,0.21670183455412945
0.2086024089248505,0.21845373294805456
0.21102034285685967,0.22023788723876084
0.21346630333242453,0.22202741751226399
0.21594061521035676,0.22385121967609703
0.21844360711494284,0.22566158188293794
0.22097561147959033,0.22752167193064982
0.22353696459097966,0.22939654593105302
0.22612800663372795,0.23125663597876484
0.2287490817355704,0.23316242188025
0.2314005380130654,0.23508500772797528
0.23408272761782944,0.23704791344667697
0.23679600678330787,0.23901888313957395
0.23954073587208793,0.24102882870774814
0.24231727942376008,0.24307237416840266
0.24512600620333397,0.2451253275989517
0.24796728925021602,0.2472004569585377
0.2508415059277541,0.24923123446004974
0.2537490379733572,0.251285531886298
0.2566902715491952,0.2533976211276124
0.25966559729348726,0.2555916941065789
0.26267541037238384,0.25774813520596734
0.26572011053245065,0.2598904643505141
0.26880010215376077,0.26211477723271287
0.2719157943036019,0.26438478596868487
0.2750676007908067,0.26675492238424836
0.2782559402207126,0.2691492507223977
0.28148123605075814,0.2715355150863517
0.28474391664672477,0.2739768832739735
0.28804441533962977,0.2765130031583899
0.2913831704832789,0.27908272293528663
0.2947606255124859,0.2816766346347692
0.29817722900196736,0.2842994422417848
0.30163343472591975,0.2869188898595525
0.30512970171828707,0.28962435320206975
0.30866649433372745,0.29239701632954773
0.3122442823092858,0.295212015321551
0.3158635408267819,0.29811034204690545
0.31952475057592133,0.3010946844970096
0.32322839781813806,0.30409381089980514
0.3269749744511768,0.3071238492036826
0.33076497807442423,0.31018950339358914
0.3345989120549975,0.31322222968886504
0.3384772855945983,0.3163389557153417
0.34240061379714254,0.3194422417848263
0.34636941773717345,0.32267455144143536
0.3503842245290676,0.32595322894966733
0.3544455673970435,0.3292554263826356
0.3585539857459817,0.33260600766077547
0.36271002523306484,0.33600295679053827
0.3669142378402494,0.3394415697869767
0.3711671819475767,0.34298501444795376
0.37546942240733366,0.34654122706807333
0.37982153061907364,0.35007459176130634
0.3842240846055061,0.3535864525233519
0.38867766908926676,0.3573039446273772
0.393182875570577,0.360933405013104
0.39774030240580366,0.36473086486123246
0.40235055488692933,0.3685767085545326
0.4070142453219439,0.3724440561790202
0.4117319931161679,0.37636583562932596
0.4165044248545185,0.3802929910624286
0.42133217438472886,0.3842524023923123
0.4262158829015325,0.38845507694375375
0.43115619903182284,0.39251528795107854
0.43615377892080054,0.39672468248101606
0.441209286319119,0.4009938848195686
0.4463233926710397,0.4053054230226463
0.4514967772036102,0.4096243532020697
0.4567301270168747,0.41410254687184994
0.4620241371751313,0.4187285800685438
0.46737951079924633,0.423360661245884
0.47279695916003905,0.42798602244472816
0.4782772017727485,0.43267656743498417
0.4838209664925957,0.43748740004031983
0.48942898961145315,0.4424138162757879
0.49510201595563513,0.44743162421880245
0.5008407989848213,0.4524628721188092
0.5066461008921268,0.45759021571130976
0.5125186927053332,0.46277669511457564
0.5184593543892912,0.46776963913715475
0.5244688749495119,0.4731261339963712
0.5305480525369574,0.4785814125394799
0.5366976945540476,0.4840823869363618
0.5429186177618943,0.48977622471608095
0.5492116483887789,0.49552651031516703
0.5555776222398878,0.5014501713594517
0.5620173848083188,0.5070996572810967
0.5685317913873753,0.5130065183791412
0.5751217071841613,0.5189032995094415
0.5817880074344935,0.5247994086418923
0.5885315775191451,0.5309159330690141
0.595353313081437,0.5369894496337613
0.6022541201461928,0.5431610778845508
0.6092349152400711,0.5494348498084806
0.6162966255132942,0.5556414219474498
0.6234401888627864,0.5620274175122639
0.6306665540567405,0.5683744372018009
0.6379766808606282,0.5748262885558766
0.6453715401646701,0.5813661716282508
0.6528521141127848,0.5879040387070761
0.6604193962330305,0.5948020966332909
0.6680743915695615,0.6017834822928567
0.675818116816111,0.6090894429137826
0.6836516004510238,0.6161467643303542
0.6915758828738525,0.6234318930179423
0.6995920165435374,0.6307082857334856
0.707701066118189,0.6382037497480009
0.7159041085964888,0.6459619649217122
0.7242022334607315,0.6536570122975607
0.732596542821523,0.6618432901014717
0.741088151564157,0.6699704320946174
0.7496781874966877,0.6784187890598751
0.7583677914997191,0.6870553054230226
0.7671581176779302,0.6959955648141927
0.7760503335133571,0.70511121564411
0.7850456200204509,0.714593105302063
0.794145171902934,0.7240319870976413
0.8033501977124734,0.7339950272159129
0.8126619200091946,0.7442214904912305
0.822081575524054,0.7546441771386332
0.8316104153230961,0.765174383441973
0.8412497049736118,0.776025804717425
0.8510007247122247,0.7872649687521001
0.8608647696149244,0.7988192997782407
0.8708431497690724,0.8106545259055171
0.880937190447399,0.822883542772663
0.8911482322840202,0.8353746388011558
0.9014776314524917,0.8480243263221559
0.9119267598459299,0.861126268395941
0.9224970052592174,0.8747254888784356
0.9331897715733238,0.8889987232040857
0.9440064789417604,0.9037040521470331
0.9549485639791966,0.9194731536859082
0.9660174799522646,0.9363987635239568
0.9772146969725725,0.9543928499428802
0.9885417021919574,0.9741569786976683
1.0,1.0


==> data/EEG/LiRA/NHiTS-online/total/roc_MAELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.002925878637188361
1.0233165783302449e-05,0.002925878637188361
1.0351779556301762e-05,0.002925878637188361
1.0471768194855202e-05,0.002925878637188361
1.05931476351837e-05,0.002925878637188361
1.0715933998226711e-05,0.002925878637188361
1.084014359178331e-05,0.002925878637188361
1.09657929126781e-05,0.002925878637188361
1.1092898648952227e-05,0.002925878637188361
1.1221477682079803e-05,0.002925878637188361
1.1351547089209991e-05,0.002925878637188361
1.148312414543511e-05,0.002925878637188361
1.1616226326085018e-05,0.002925878637188361
1.1750871309048075e-05,0.002925878637188361
1.1887076977119033e-05,0.002925878637188361
1.2024861420374123e-05,0.002925878637188361
1.216424293857368e-05,0.002925878637188361
1.2305240043592616e-05,0.002925878637188361
1.244787146187906e-05,0.002925878637188361
1.259215613694151e-05,0.002925878637188361
1.2738113231864785e-05,0.002925878637188361
1.288576213185518e-05,0.002925878637188361
1.3035122446815089e-05,0.002925878637188361
1.3186214013947484e-05,0.002925878637188361
1.3339056900390587e-05,0.002925878637188361
1.3493671405883065e-05,0.0029917344264498353
1.3650078065460137e-05,0.0029917344264498353
1.3808297652180924e-05,0.0029917344264498353
1.3968351179887397e-05,0.0029917344264498353
1.4130259905995336e-05,0.0029917344264498353
1.429404533431761e-05,0.0029917344264498353
1.4459729217920196e-05,0.0029917344264498353
1.4627333562011299e-05,0.0029917344264498353
1.4796880626863964e-05,0.0029917344264498353
1.4968392930772556e-05,0.0029917344264498353
1.514189325304352e-05,0.0029917344264498353
1.53174046370208e-05,0.0029917344264498353
1.5494950393146317e-05,0.0029917344264498353
1.567455410205595e-05,0.0029917344264498353
1.5856239617711373e-05,0.0029917344264498353
1.60400310705682e-05,0.0029917344264498353
1.622595287078087e-05,0.0029917344264498353
1.6414029711444665e-05,0.0029917344264498353
1.6604286571875295e-05,0.0029917344264498353
1.6796748720926532e-05,0.0029917344264498353
1.6991441720346258e-05,0.0037040521470331302
1.7188391428171457e-05,0.0037040521470331302
1.7387624002162504e-05,0.0037040521470331302
1.7589165903277326e-05,0.0037040521470331302
1.7793043899185774e-05,0.0037040521470331302
1.7999285067824765e-05,0.0037040521470331302
1.8207916800994626e-05,0.0037040521470331302
1.8418966807997107e-05,0.0037040521470331302
1.86324631193156e-05,0.0037040521470331302
1.8848434090337955e-05,0.0037040521470331302
1.906690840512252e-05,0.0037040521470331302
1.9287915080207776e-05,0.0037040521470331302
1.9511483468466162e-05,0.0037040521470331302
1.9737643263002554e-05,0.0037040521470331302
1.9966424501097934e-05,0.0037040521470331302
2.0197857568198782e-05,0.005275183119414018
2.0431973201952705e-05,0.005275183119414018
2.066880249629082e-05,0.005275183119414018
2.09083769055575e-05,0.005275183119414018
2.1150728248687946e-05,0.005275183119414018
2.1395888713434215e-05,0.005275183119414018
2.1643890860640203e-05,0.005275183119414018
2.189476762856621e-05,0.005275183119414018
2.2148552337263592e-05,0.005275183119414018
2.2405278693000182e-05,0.005275183119414018
2.266498079273693e-05,0.005275183119414018
2.2927693128656486e-05,0.005275183119414018
2.3193450592744275e-05,0.005275183119414018
2.3462288481422625e-05,0.005275183119414018
2.3734242500238664e-05,0.00582420536254284
2.4009348768606518e-05,0.00582420536254284
2.4287643824604503e-05,0.00582420536254284
2.45691646298279e-05,0.00582420536254284
2.4853948574297985e-05,0.00582420536254284
2.5142033481427965e-05,0.00582420536254284
2.543345761304648e-05,0.00582420536254284
2.5728259674479322e-05,0.00582420536254284
2.6026478819690045e-05,0.00582420536254284
2.63281546564802e-05,0.00582420536254284
2.6633327251749808e-05,0.00582420536254284
2.694203713681882e-05,0.006187084201330556
2.7254325312810276e-05,0.006187084201330556
2.7570233256095827e-05,0.006187084201330556
2.7889802923804396e-05,0.006187084201330556
2.8213076759394707e-05,0.006187084201330556
2.8540097698292373e-05,0.006187084201330556
2.8870909173592345e-05,0.006187084201330556
2.9205555121827452e-05,0.006187084201330556
2.95440799888038e-05,0.006187084201330556
2.9886528735503827e-05,0.006187084201330556
3.0232946844057763e-05,0.006187084201330556
3.0583380323784315e-05,0.006594314898192327
3.0937875717301366e-05,0.006594314898192327
3.12964801067075e-05,0.006594314898192327
3.165924111983521e-05,0.006594314898192327
3.20262069365765e-05,0.006594314898192327
3.2397426295281954e-05,0.006594314898192327
3.277294849923382e-05,0.006594314898192327
3.315282342319423e-05,0.006594314898192327
3.353710152002929e-05,0.006594314898192327
3.392583382740992e-05,0.006853706068140583
3.4319071974590426e-05,0.006853706068140583
3.4716868189265594e-05,0.006853706068140583
3.511927530450728e-05,0.006853706068140583
3.552634676578139e-05,0.006853706068140583
3.5938136638046256e-05,0.006853706068140583
3.6354699612933176e-05,0.006853706068140583
3.677609101601031e-05,0.006853706068140583
3.720236681413066e-05,0.006915529870304414
3.7633583622865324e-05,0.006915529870304414
3.806979871402284e-05,0.006915529870304414
3.8511070023255685e-05,0.006915529870304414
3.895745615775501e-05,0.006915529870304414
3.940901640403448e-05,0.006915529870304414
3.986581073580439e-05,0.006915529870304414
4.032789982193705e-05,0.00709092130905181
4.079534503452449e-05,0.00709092130905181
4.1268208457029516e-05,0.00709092130905181
4.174655289253135e-05,0.00709092130905181
4.223044187206672e-05,0.00709092130905181
4.271993966306776e-05,0.00709092130905181
4.321511127789762e-05,0.00709092130905181
4.371602248248502e-05,0.007117129225186479
4.422273980505897e-05,0.007117129225186479
4.473533054498463e-05,0.007117129225186479
4.525386278170167e-05,0.007117129225186479
4.577840538376616e-05,0.007117129225186479
4.6309028017997366e-05,0.007117129225186479
4.684580115873045e-05,0.007117129225186479
4.738879609717651e-05,0.007260264767152745
4.793808495089107e-05,0.007260264767152745
4.8493740673352334e-05,0.007260264767152745
4.9055837063650453e-05,0.007260264767152745
4.962444877628913e-05,0.007260264767152745
5.0199651331100794e-05,0.007260264767152745
5.0781521123276707e-05,0.007835494926416236
5.137013543351339e-05,0.007835494926416236
5.196557243827657e-05,0.007835494926416236
5.2567911220184194e-05,0.007835494926416236
5.3177231778509664e-05,0.007835494926416236
5.379361503980698e-05,0.007975270479134466
5.441714286865888e-05,0.007975270479134466
5.5047898078549675e-05,0.007975270479134466
5.5685964442864085e-05,0.007975270479134466
5.633142670601352e-05,0.007975270479134466
5.698437059469136e-05,0.007975270479134466
5.764488282925873e-05,0.00836032524695921
5.8313051135262185e-05,0.00836032524695921
5.8988964255084936e-05,0.00836032524695921
5.9672711959733106e-05,0.00836032524695921
6.0364385060758635e-05,0.00836032524695921
6.106407542232036e-05,0.009733216853706069
6.177187597338488e-05,0.009733216853706069
6.248788072006888e-05,0.009733216853706069
6.321218475812448e-05,0.009733216853706069
6.394488428556937e-05,0.01002351992473624
6.468607661546321e-05,0.01002351992473624
6.543586018883229e-05,0.01002351992473624
6.619433458774387e-05,0.01002351992473624
6.696160054853215e-05,0.01002351992473624
6.773775997517745e-05,0.01024998320005376
6.852291595284057e-05,0.01024998320005376
6.9317172761554e-05,0.01024998320005376
7.012063589007177e-05,0.01024998320005376
7.09334120498799e-05,0.011077212552919831
7.17556091893692e-05,0.011077212552919831
7.258733650817246e-05,0.011077212552919831
7.342870447166758e-05,0.011077212552919831
7.42798248256491e-05,0.011733754451985753
7.514081061116962e-05,0.011733754451985753
7.601177617955322e-05,0.011733754451985753
7.689283720758305e-05,0.011733754451985753
7.778411071286482e-05,0.01189839392513944
7.868571506936843e-05,0.01189839392513944
7.959777002314978e-05,0.01189839392513944
8.05203967082547e-05,0.01189839392513944
8.145371766280736e-05,0.012140985148847523
8.239785684528512e-05,0.012140985148847523
8.335293965098187e-05,0.012140985148847523
8.43190929286625e-05,0.0122753847187689
8.529644499741017e-05,0.0122753847187689
8.628512566366886e-05,0.0122753847187689
8.728526623848371e-05,0.0122753847187689
8.829699955494083e-05,0.0126174316242188
8.932045998580959e-05,0.0126174316242188
9.03557834613892e-05,0.0126174316242188
9.140310748756223e-05,0.012849270882333178
9.246257116405733e-05,0.012849270882333178
9.353431520292377e-05,0.012849270882333178
9.461848194721992e-05,0.01319938176197836
9.571521538991856e-05,0.01319938176197836
9.682466119303115e-05,0.01319938176197836
9.794696670695385e-05,0.013470196895369935
9.908228099003788e-05,0.013470196895369935
0.00010023075482838654,0.013470196895369935
0.00010139254075588153,0.013636180364222834
0.00010256779307444219,0.013636180364222834
0.00010375666787451859,0.013636180364222834
0.00010495932305582277,0.014508433573012566
0.00010617591834830001,0.014508433573012566
0.00010740661533334334,0.014508433573012566
0.00010865157746525384,0.014830992540823868
0.00010991097009294972,0.014830992540823868
0.0001111849604819271,0.014941200188159398
0.00011247371783647519,0.014941200188159398
0.00011377741332214914,0.014941200188159398
0.00011509622008850323,0.015226127276392715
0.00011643031329208767,0.015226127276392715
0.00011777987011971193,0.01577985350446879
0.0001191450698119776,0.01577985350446879
0.00012052609368708426,0.01577985350446879
0.00012192312516491107,0.016078892547543848
0.0001233363497913776,0.016078892547543848
0.00012476595526308696,0.0162892278744708
0.00012621213145225474,0.0162892278744708
0.00012767507043192657,0.0162892278744708
0.0001291549665014884,0.016494859216450507
0.00013065201621247213,0.016494859216450507
0.00013216641839466052,0.016664874672401048
0.00013369837418249466,0.016664874672401048
0.00013524808704178755,0.017161481083260533
0.0001368157627967472,0.017161481083260533
0.00013840160965731315,0.017297896646730728
0.00014000583824680976,0.017297896646730728
0.00014162866162991988,0.017850950876957192
0.0001432702953409831,0.017850950876957192
0.00014493095741262166,0.018297157449096164
0.00014661086840469845,0.018297157449096164
0.00014831025143361044,0.018475908877091593
0.00015002933220192182,0.018475908877091593
0.00015176833902834055,0.01859149250722398
0.00015352750287804228,0.01859149250722398
0.000155307057393346,0.018776963913715475
0.00015710723892474503,0.018776963913715475
0.00015892828656229778,0.018966467307304617
0.00016077044216738237,0.018966467307304617
0.00016263395040481922,0.01942745783213494
0.00016451905877536624,0.01942745783213494
0.00016642601764859036,0.019649217122505207
0.00016835508029612023,0.019845440494590413
0.00017030650292528443,0.019845440494590413
0.0001722805447131394,0.02007391976345676
0.00017427746784089192,0.02007391976345676
0.00017629753752872057,0.020450238559236614
0.0001783410220710008,0.020734493649620322
0.00018040819287193827,0.020734493649620322
0.00018249932448161524,0.02099791680666622
0.00018461469463245476,0.02099791680666622
0.0001867545842761076,0.021160540286271085
0.00018891927762076664,0.021284859888448356
0.00019110906216891378,0.021284859888448356
0.0001933242287555045,0.021731066460587325
0.00019556507158659492,0.021893017942342583
0.00019783188827841644,0.021893017942342583
0.0002001249798969037,0.022151737114441232
0.00020244465099768038,0.022610039647873125
0.00020479120966650856,0.022610039647873125
0.0002071649675602069,0.022726295275855117
0.0002095662399480433,0.02301592634903568
0.0002119953457536071,0.02332302936630603
0.00021445260759716674,0.02332302936630603
0.00021693835183851843,0.023423157045897456
0.00021945290862033137,0.023810227807271017
0.0002219966119119955,0.024125394798736644
0.0002245697995539774,0.024125394798736644
0.0002271728133026905,0.02438008198373765
0.0002298059988758851,0.024685169007459175
0.0002324697059985648,0.02479201666554667
0.00023516428844943486,0.02479201666554667
0.00023789010410788932,0.025102479672065053
0.00024064751500154242,0.025353806867818025
0.00024343688735431105,0.025716685706605735
0.00024625859163505465,0.02598884483569653
0.00024911300260677886,0.026118540420670654
0.0002520004993764092,0.026409515489550433
0.0002549214654451423,0.026409515489550433
0.0002578762887593801,0.026622538807875813
0.0002608653617622548,0.026935017807943017
0.00026388908144575103,0.027084873328405347
0.0002669478494034321,0.027238760835965325
0.00027004207188377727,0.027749479201666555
0.0002731721598441376,0.027876486795242256
0.000276338529005317,0.02803978227269673
0.00027954159990678566,0.02830656541899066
0.0002827817979625341,0.028457092937302603
0.0002860595535175742,0.02867549223842484
0.000289375301905095,0.028953027350312476
0.0002927294835042816,0.029203010550366233
0.00029612254379880347,0.029458369733216853
0.00029955493343598134,0.02971104092466904
0.0003030271082866396,0.030438814595793295
0.0003065395295056527,0.030807069417377864
0.00031009266359319264,0.031503259189570594
0.00031368698245668765,0.03163765875949197
0.00031732296347349763,0.03257307976614475
0.00032100108955431715,0.03296754250386399
0.00032472184920731285,0.03308043814259794
0.00032848573660300434,0.03332302936630603
0.0003322932516398972,0.033572340568510176
0.0003361449000108765,0.034687856998857604
0.0003400411932703706,0.03542167865062832
0.00034398264890229247,0.035621262011961564
0.00034796979038876914,0.0359276930313823
0.0003520031472796679,0.03626234796048653
0.0003560832552629278,0.03645050735837645
0.000360210656235707,0.037910086687722604
0.00036438589837635443,0.03813386197164169
0.0003686095362172158,0.03853235669645857
0.00037288213071828336,0.03875814797392648
0.00037720424934169976,0.0395013775955917
0.00038157646612712486,0.0398152005913581
0.00038599936176797673,0.040038303877427586
0.00039047352368855597,0.04053155029903904
0.0003949995461220643,0.04085612526039916
0.000399578030189527,0.04099254082386937
0.00040420958397963103,0.041394395537934274
0.0004088948226294864,0.041776762314360595
0.00041363436840632776,0.04222767287144681
0.00041842885079015847,0.04250453598548485
0.0004232789065573553,0.042696727370472407
0.00042818517986524155,0.043267925542638266
0.0004331483223376403,0.04341307707815335
0.00043816899315141946,0.0437981318459781
0.00044324785912404005,0.04392715543310262
0.00044838559480211905,0.0442678583428533
0.0004535828825510191,0.04450440158591493
0.00045884041264547613,0.04484980848061286
0.0004641588833612782,0.04538807875814797
0.0004695390010680063,0.045488878435589006
0.0004749814803228505,0.04582823734964048
0.0004804870439655134,0.04618506820778173
0.0004860564232142139,0.04627780391102748
0.0004916903577628031,0.04668436261003965
0.0004973895958790067,0.04697936966601707
0.0005031548945038057,0.04713728916067468
0.0005089870193519685,0.047336872522007925
0.0005148867450137498,0.04791143068342182
0.0005208548550577665,0.04825818157381897
0.0005268921421350677,0.04841475707277736
0.0005329994080844093,0.04863248437604999
0.0005391774640387505,0.04901350715677709
0.0005454271305329836,0.04928633828371749
0.0005517492376129129,0.04965324910960285
0.0005581446249454966,0.05000268799139843
0.0005646141419303673,0.0504206706538539
0.0005711586478126435,0.050644445937772994
0.0005777790117970507,0.05108930851421275
0.0005844761131633638,0.05140514750352798
0.0005912508413831881,0.051667226664874666
0.0005981040962380944,0.052133593172501845
0.0006050367879391225,0.052319064578993345
0.0006120498372476703,0.05259323970163295
0.0006191441755977848,0.05297023049526241
0.0006263207452198692,0.05323499764800752
0.0006335804992658254,0.05355016463947315
0.0006409244019356456,0.05375445198575364
0.0006483534286054727,0.054021235132047575
0.0006558685659571436,0.05439016195148176
0.0006634708121092351,0.054717424904240294
0.0006711611767496287,0.05482158457092937
0.0006789406812696112,0.05533297493448021
0.0006868103588995307,0.05554935824205363
0.000694771254846024,0.055731469659297095
0.0007028244264308353,0.05608695652173913
0.0007109709432312439,0.05623412405080304
0.0007192118872221193,0.05664135474766481
0.0007275483529196233,0.057026409515489554
0.0007359814475265771,0.057369800416638674
0.0007445122910795143,0.05762045561454203
0.0007531420165974376,0.05805994220818493
0.0007618717702322999,0.0583603252469592
0.0007707027114212304,0.058617028425509046
0.0007796360130405236,0.059181506619178814
0.0007886728615614156,0.05931590618910019
0.0007978144572076629,0.05977891270747933
0.0008070620141149507,0.060124319602177276
0.0008164167604921472,0.06041663866675626
0.0008258799387844272,0.06069820576574155
0.0008354528058382871,0.06099926080236543
0.0008451366330684721,0.06161615482830455
0.0008549327066268384,0.061940729789664674
0.0008648423275731727,0.062136953161749886
0.0008748668120479914,0.06252267992742423
0.0008850074914473438,0.0629292386264364
0.00089526571259964,0.06319669377057993
0.0009056428379445294,0.06358645252335192
0.0009161402457138521,0.06393521940729789
0.0009267593301146883,0.06428869027619111
0.0009375015015145289,0.0647745447214569
0.0009483681866285928,0.06511726362475641
0.0009593608287093146,0.0655184463409717
0.0009704808877380307,0.06588670116255628
0.0009817298406188842,0.06662858678852228
0.00099310918137498,0.06712989718432902
0.0010046204213468132,0.06746791210268127
0.001016265089392995,0.06796183052214233
0.0010280447320933097,0.06838451716954505
0.0010399609139541202,0.06900275519118339
0.0010520152176161591,0.06925273839123716
0.0010642092440647246,0.06964316914185874
0.001076544612842316,0.07013171157852295
0.0010890229622637305,0.07061219004099187
0.001101645949633657,0.07081916537867079
0.001114415251466788,0.07121766010348766
0.0011273325637104871,0.07154828304549425
0.0011403996019700331,0.0720623614004435
0.0011536181017364785,0.07236476043276661
0.0011669898186171474,0.07255493582420536
0.0011805165285688054,0.07293058262213561
0.0011942000281335325,0.07331227740071232
0.0012080421346773289,0.07356898057926214
0.0012220446866314887,0.07397016329547745
0.0012362095437367692,0.07438881795578253
0.0012505385872903913,0.07490088031718298
0.0012650337203959038,0.07512599959680129
0.0012796968682159415,0.07556951817754183
0.001294529978227916,0.0759774208722532
0.0013095350204826678,0.07629997984006451
0.0013247139878661174,0.07685975404878705
0.0013400688963639508,0.07720919293058262
0.001355601785329369,0.07773066326187757
0.0013713147177539455,0.07830656541899066
0.001387209780541621,0.07875075599758082
0.001403289084785873,0.07918150661917882
0.0014195547660501016,0.07969625697197769
0.0014360089846512606,0.08015523150325918
0.0014526539259467812,0.08068946979369666
0.0014694918006248172,0.08121967609703648
0.0014865248449978572,0.08166722666487466
0.0015037553212997384,0.08217189704992944
0.001521185517986105,0.08289496673610644
0.0015388177500383464,0.08326658154693906
0.001556654359271062,0.08389825952556952
0.0015746977146430866,0.08426853034070292
0.001592950212572123,0.08488004838384518
0.0016114142772530198,0.08523687924198642
0.0016300923609797412,0.08585780525502318
0.0016489869444710648,0.08628989987232041
0.001668100537200059,0.08669444257778375
0.0016874356777273757,0.08714266514347153
0.001706994934038408,0.08771520731133661
0.001726780903884356,0.08822659767488744
0.0017467962151272458,0.08886969961696123
0.0017670435260889468,0.08957731335259726
0.0017875255259042354,0.09011289563873395
0.0018082449348779518,0.09059135810765405
0.0018292045048462937,0.09103151669914657
0.0018504070195423021,0.09152946710570525
0.0018718552949655793,0.09203077750151199
0.0018935521797562953,0.09260130367582822
0.0019155005555735278,0.09315368590820508
0.0019377033374779887,0.0937208520932733
0.0019601634743191855,0.09413547476648074
0.001982883949127071,0.09474094482897653
0.002005867779508234,0.09521268731940058
0.002029118018046678,0.09568913379477187
0.002052637752709252,0.09615886029164707
0.0020764301072557748,0.09654794704656947
0.0021004982416539153,0.09718029702304953
0.0021248453524988827,0.09775754317586184
0.0021494746734379805,0.09828237349640481
0.00217438947560008,0.09901485115247631
0.0021995930680300748,0.09945500974396881
0.0022250887981283695,0.10007324776560715
0.002250880052095462,0.10046300651837914
0.00227697025538168,0.1009381089980512
0.0023033628731421313,0.10146226732074456
0.002330061410696925,0.10196693770579934
0.002357069413996728,0.10253074390161951
0.0023843904700937206,0.10315838989315233
0.002412028207618007,0.10355554062227001
0.00243998629725955,0.10419595457294537
0.0024682684522556926,0.1045615214031315
0.0024968784288843266,0.105099119682817
0.0025258200269627847,0.10563335797325449
0.002555097090352507,0.10615818829379746
0.0025847135074695635,0.10675021839930113
0.002614673211801092,0.10741684026611116
0.00264498018242772,0.10806263019958336
0.002675638444552045,0.10853302869430818
0.0027066520700332413,0.10898931523419127
0.0027380251779278576,0.10949196962569721
0.0027697619350368907,0.11033263893555541
0.002801866556459195,0.1109381089980512
0.002834343306151309,0.11150796317451783
0.0028671964974937695,0.11221759290370273
0.0029004304938639917,0.11268799139842751
0.002934049709215787,0.11309320610174048
0.0029680586086656023,0.11375713997715206
0.003002461709085549,0.11438142597943686
0.0030372635797033115,0.11500503998387206
0.0030724688427090033,0.11554465425710639
0.003108082173869064,0.11617767623143607
0.0031441083031472647,0.11669309858208454
0.00318055201533292,0.1171581210940125
0.0032174181506763717,0.11776224716080907
0.003254711605531848,0.11830925341038909
0.003292437333007769,0.11885021167932264
0.0033306003436245884,0.11943484980848063
0.003369205705980267,0.1198528324709361
0.003408258547423452,0.12056851018076742
0.0034477640547344642,0.1211403803507829
0.0034877274748141775,0.12164908272293529
0.003528154115380883,0.12219541697466567
0.0035690493456752297,0.12289496673610645
0.0036104185971733375,0.12357637255560783
0.0036522673643081755,0.12421208252133593
0.0036946012051993025,0.12479940864189235
0.003737425742391064,0.12529803104630063
0.0037807466635993493,0.1258396613130838
0.0038245697224669993,0.12638061958201735
0.0038689007393279753,0.12700826557355016
0.003913745601980384,0.12749412001881594
0.0039591102664684585,0.1280653181909818
0.004005000757873611,0.1287601639674753
0.004051423171114647,0.12948860963644915
0.0040983836717572615,0.1300920637053961
0.004145888496832911,0.13070694173778646
0.004193943955667186,0.13130367582823735
0.004242556430717777,0.1319467777703111
0.004291732378422158,0.1325757677575432
0.004341478330055092,0.13323768563940594
0.004391800892596086,0.13381157180297024
0.004442706749606883,0.1344210738525637
0.004494202662119142,0.13506753578388547
0.0045462954695324,0.13571601370875613
0.004598992090522438,0.13646596330891742
0.004652299523960189,0.13703917747463207
0.004706224849841282,0.1376372555607822
0.004760775230226368,0.13813587796519053
0.00481595791019235,0.13883542772663127
0.004871780218794631,0.13948457764935152
0.004928249570040513,0.14007996774410322
0.004985373463873894,0.14065116591626908
0.005043159487171359,0.14113634836368522
0.005101615314749833,0.14172501847994087
0.005160748710385908,0.14229151266715948
0.005220567527846975,0.1428539748672804
0.005281079711934331,0.14349102882870773
0.005342293299538352,0.14415025871917211
0.005404216420705915,0.14475841677306633
0.00546685729972018,0.1454398225925677
0.0055302242561929005,0.146073516564747
0.005594325706169377,0.1467152745111216
0.005659170163246243,0.1473052886230764
0.005724766239702178,0.14791680666621865
0.005791122647641758,0.1485451246556011
0.005858248200152536,0.149160674685841
0.005926151812475552,0.14976883273973524
0.005994842503189409,0.15032457496136015
0.006064329395408062,0.15087090921309051
0.006134621717992506,0.15159733888851556
0.0062057288067765,0.15227135273167125
0.0062776601058065,0.15295275855117263
0.006350425168595962,0.15364558833411734
0.00642403365939419,0.15440024191922586
0.006498495354469888,0.15509239970432093
0.006573820143409586,0.15581278139909954
0.006650018030431118,0.15652509911968285
0.006727099135712337,0.1572575767757543
0.006805073696735206,0.15793159061891002
0.0068839520696454964,0.1585861165244271
0.006963744730628222,0.15927222632887578
0.007044462277299037,0.1599496001612795
0.007126115430111745,0.16061891001948791
0.007208715033782135,0.16132517975942476
0.007292272058728313,0.16217525703917746
0.007376797602527731,0.16282239096834888
0.007462302891391108,0.16340299711040923
0.007548799281653432,0.16406021100732476
0.007636298261282241,0.16484644849136482
0.0077248114514034,0.16560782205496943
0.007814350607844541,0.1663201397755527
0.00790492762269642,0.16698877763591158
0.007996554525892346,0.1677057993414421
0.008089243486805939,0.16850749277602312
0.008183006815867389,0.16925677037833478
0.008277856966198472,0.16992675223439285
0.00837380653526649,0.17059068610980446
0.008470868266557402,0.17126738794435858
0.008569055051268348,0.17192527383912373
0.008668379930019773,0.17263490356830857
0.008768856094587427,0.17327450235257785
0.008870496889654403,0.17390027551911835
0.00897331581458352,0.17462737719239302
0.009077326525210223,0.1753712788119078
0.009182542835656282,0.17609031651098717
0.009288978720164497,0.17684295410254686
0.009396648314954691,0.17762247160809086
0.009505565920101192,0.17831866138028357
0.009615746001432095,0.17906726698474565
0.009727203192450537,0.1799643841139708
0.009839952296278227,0.1806928297829447
0.009954008287621519,0.1814757072777367
0.010069386314760271,0.18215173711444121
0.010186101701559752,0.18287480680061824
0.010304169949505875,0.18352664471473693
0.01042360673976401,0.18437134601169275
0.010544427935261684,0.18522007929574627
0.010666649582795389,0.1860163967475304
0.010790287915161836,0.18684228210469728
0.01091535935331391,0.18765069551777436
0.011041880508541602,0.18846717290504672
0.011169868184678225,0.18928096230092062
0.011299339380332217,0.1901243196021773
0.011430311291144786,0.19098111686042607
0.011562801312073753,0.19188629796384649
0.011696827039703846,0.19265573550164639
0.01183240627458378,0.19348565284591088
0.011969557023590427,0.19416302667831464
0.012108297502320394,0.19495665613870036
0.012248646137509308,0.19575834957328136
0.012390621569479156,0.19664673073046166
0.012534242654613994,0.19746522411128287
0.01267952846786434,0.19828102950070564
0.012826498305280598,0.19902694711376925
0.012975171686575868,0.19980243263221556
0.013125568357718427,0.20064914992272026
0.013277708293554291,0.2014078354949264
0.013431611700460153,0.20223506484779247
0.013587299019027091,0.20299240642429944
0.013744790926775366,0.20385592366104427
0.013904108340900697,0.20476648074726161
0.014065272421052363,0.20567770983132855
0.014228304572143519,0.2065156911497883
0.014393226447194065,0.20728109670049055
0.014560059950206485,0.20809623009206368
0.014728827239075018,0.20895773133525974
0.014899550728528537,0.2098232645655534
0.015072253093107555,0.21071634970768094
0.01524695727017573,0.21180565822189368
0.015423686462966274,0.21269672737047243
0.01560246414366368,0.2135857805255023
0.015783314056521166,0.2144345138095558
0.01596626022101425,0.21546199852160472
0.01615132693503091,0.2163591156508299
0.01633853877809862,0.21731940057791815
0.016527920614648955,0.2182252536791882
0.0167194975973199,0.2190813789395874
0.016913295170296487,0.22010281567098983
0.01710933907269015,0.22096028492708825
0.01730765534195726,0.22194543377461193
0.01750827031735725,0.2227908070694174
0.017711210643450888,0.2239150594718097
0.017916503273639015,0.22486324843760502
0.018124175473742375,0.2258228613668436
0.018334254825622908,0.2268268261541563
0.018546769230846995,0.2277729991264028
0.018761746914391215,0.2286828842147705
0.018979216428391014,0.22965660909885086
0.019199206655932846,0.23057388616356428
0.019421746814890263,0.23156306699818557
0.019646866461804465,0.2325764397553928
0.01987459549580984,0.2335830925341039
0.02010496416260499,0.2345991532827095
0.02033800305846982,0.23554331026140715
0.020573743134329137,0.23664807472616087
0.02081221569986339,0.23774746320811774
0.021053452427667062,0.2387305960620926
0.02129748535745521,0.23975942476984075
0.021544346900318843,0.24070962972918486
0.02179406984302956,0.24184933808211814
0.0220466873523941,0.24288018278341506
0.022302232979659387,0.24393454740944825
0.022560740664968614,0.2450110879645185
0.022822244741868985,0.24614071634970772
0.023086779941871697,0.247126537195081
0.023354381399064792,0.24810295007055974
0.023625084654779475,0.24919158658692292
0.023898925662310503,0.25027350312479
0.024175940791691306,0.2513339157314697
0.024456166834524465,0.25243330421342647
0.024739641008868142,0.2534970768093542
0.025026400964179192,0.2546952489752033
0.025316484786313556,0.2558732612055642
0.025609931002584595,0.25693232981654457
0.025906778586880088,0.25801962233720854
0.026207066964838526,0.2591028828707748
0.02651083601908539,0.26028089510113567
0.026818126094530156,0.26138431557019015
0.02712897800372467,0.26267992742423224
0.027443433032283655,0.26390699549761437
0.02776153294436801,0.26503460788925476
0.028083319988231725,0.26625629997984007
0.028408836901833042,0.2675149519521537
0.028738126918510663,0.26879107586855716
0.029071233772725785,0.2700134399569921
0.029408201705870638,0.2712001881593979
0.029749075472144403,0.2723708084134131
0.030093900344497212,0.27360459646529134
0.03044272212064303,0.27477387272360726
0.030795587129142266,0.276035884685169
0.03115254223555488,0.2772797527047913
0.03151363484866479,0.2785451246556011
0.031878912926776456,0.27977891270747934
0.03224842498408442,0.28099119682817014
0.0326222200971167,0.28217122505207987
0.03300034791125285,0.28345272495128015
0.03338285864731761,0.2847422888246758
0.033769803108250916,0.2860432766615147
0.03416123268585528,0.2873899603521269
0.034557199367621395,0.28870707613735636
0.03495775574363275,0.289984544049459
0.035362955013550426,0.2913285397486728
0.03577285099367873,0.29276056716618504
0.0361874981241128,0.29400712317720584
0.03660695147596903,0.2953625428398629
0.03703126675869927,0.29661850682077817
0.03746050032748993,0.2978785027887911
0.037894709190746674,0.29939049795040656
0.03833395101766601,0.30082386936361805
0.03877828414589457,0.30231503259189574
0.03922776758927719,0.303791411867482
0.03968246104569482,0.3053376789194274
0.040142424904993215,0.3067253544788657
0.040607720257003654,0.3081405819501378
0.041078408899656464,0.30959142530743905
0.04155455334718875,0.31098985283247094
0.04203621683844714,0.31236610442846585
0.04252346334528682,0.31369598817283784
0.04301635758106795,0.31509979168066665
0.0435149650092505,0.31649217122505213
0.044019351852088745,0.3178865667629863
0.044529585099426554,0.31929238626436396
0.04504573251759458,0.32088636516363145
0.04556786265841064,0.3224312882198777
0.046096044868284336,0.32392917142665145
0.04663034929742731,0.32542302264632755
0.04717084690917017,0.3269894496337612
0.047717609489387455,0.32851757274376725
0.04827070965603183,0.33012835158927495
0.0488302208687788,0.33169746656810695
0.0493962174387832,0.33320811773402326
0.04996877453854884,0.33478798467844906
0.0505479682119124,0.3364108594852496
0.05113387538414326,0.3380149183522613
0.05172657387216019,0.33968483300853436
0.05232614239486662,0.3412311000604798
0.052932660583605615,0.34288555876621196
0.05354620899273607,0.34457227336872526
0.05416686911033152,0.34627041193468183
0.05479472336900287,0.3478778307909415
0.05542985515684669,0.3495222095289295
0.05607234882852033,0.35117935622606006
0.05672228971644543,0.3528647268328742
0.05737976414214134,0.35456286539883075
0.05804485942768978,0.3562603319669376
0.05871766390733255,0.3578569988576037
0.05939826693920356,0.35966332907734694
0.060086758917196864,0.3614165714669713
0.0607832312829723,0.3632497816006989
0.06148777653810023,0.36494657617095627
0.062200488256347115,0.3667502183993011
0.06292146109610344,0.36853101270075933
0.06365079081295572,0.37033129493985617
0.06438857427240419,0.37214636113164434
0.06513490946272803,0.3739305154223507
0.0658898955079995,0.37570257375176397
0.06665363268124913,0.377523015926349
0.06742622241778341,0.37931523419125057
0.06820776732865685,0.38107855654861905
0.06899837121430018,0.38289631073180563
0.0697981390783066,0.3847207848934883
0.07060717714137772,0.38668033062294205
0.07142559285543126,0.38863450036959885
0.07225349491787214,0.39058329413345877
0.07309099328602911,0.3924857200456959
0.07393819919175866,0.39429541025468723
0.07479522515621821,0.3962401720314495
0.07566218500481055,0.39821584570929375
0.07653919388230147,0.40010684765808746
0.0774263682681127,0.4020112895638734
0.07832382599179197,0.40384701101517184
0.07923168624866253,0.40582487736039247
0.08015006961565405,0.40763591156508294
0.08107909806731686,0.4096532491096029
0.08201889499202203,0.4116248908003494
0.08296958520834907,0.4137080841341308
0.08393129498166364,0.4156414219474498
0.08490415204088747,0.417736711242524
0.0858882855954625,0.4197668167461865
0.08688382635251184,0.42177340232511257
0.08789090653419954,0.4237665479470466
0.08890965989529158,0.42582756535179095
0.08994022174092044,0.427861702842551
0.09098272894455559,0.4299905920301055
0.09203731996618221,0.4320502654391506
0.09310413487069075,0.434215442510584
0.09418331534647952,0.4363382837174921
0.0952750047242729,0.4384967408104294
0.09637934799615785,0.4406330219743297
0.09749649183484087,0.4428210469726497
0.0986265846131282,0.44497681607418854
0.09976977642363201,0.4471870170015456
0.10092621909870483,0.44937437000201597
0.10209606623060476,0.45160741885625966
0.10327947319189525,0.45380350782877493
0.10447659715608053,0.45607620455614545
0.10568759711848051,0.4582890934749009
0.10691263391734772,0.46065183791411873
0.10815187025522892,0.4630058463812916
0.10940547072057435,0.46534574289362274
0.11067360180959745,0.4676493515220751
0.11195643194838795,0.4699966400107519
0.11325413151528127,0.47232444056179024
0.11456687286348727,0.47472145689133793
0.11589483034398118,0.47726093676500236
0.11723818032865997,0.47972649687521
0.11859710123376706,0.4821456891337948
0.11997177354358855,0.4845225455278543
0.12136237983442417,0.4869222498488005
0.12276910479883604,0.4893965459310531
0.12419213527017846,0.4919373698004167
0.12563166024741215,0.49455412942678584
0.12708787092020596,0.49705732141657144
0.12856096069432965,0.4995961292923862
0.130051125217341,0.5020865533230294
0.13155856240457053,0.5046878569988575
0.1330834724654076,0.5071520731133661
0.1346260579298911,0.5097936966601707
0.13618652367560827,0.5124218802499831
0.1377650769549055,0.5151797594247698
0.13936192742241435,0.5178328069350179
0.14097728716289676,0.5205678381829179
0.142611370719413,0.523222229688865
0.14426439512181588,0.5259471809690209
0.14593657991557576,0.5287541159868289
0.1476281471909391,0.5314595793293462
0.14933932161242533,0.5341502587191721
0.15107033044866555,0.5370297695047376
0.15282140360258709,0.5397869766816745
0.15459277364194784,0.5425690477790471
0.15638467583022478,0.5454660305087025
0.15819734815786016,0.5482386936361803
0.16003103137387018,0.5512479000067201
0.16188596901781993,0.5542678583428533
0.1637624074521689,0.5572259928768227
0.16566059589499152,0.5601747194408977
0.16758078645307686,0.5632181977017674
0.16952323415541215,0.5662778039110274
0.1714881969870541,0.569205026543915
0.17347593592339325,0.5722558349906056
0.1754867149648152,0.5751898393925139
0.1775208011717636,0.578343525300719
0.1795784647002097,0.581562395000336
0.18165997883753285,0.5846515691149788
0.18376562003881725,0.5879322626167596
0.18589566796356882,0.591088636516363
0.18805040551285834,0.5943417781063101
0.1902301188668946,0.5977071433371413
0.19243509752303323,0.6010019487937639
0.19466563433422632,0.604259794368658
0.19692202554791735,0.6075223439284994
0.19920457084538712,0.610933405013104
0.20151357338155584,0.6143935219407298
0.20384933982524642,0.6176419595457294
0.20621218039991446,0.6210241247228009
0.2086024089248505,0.6246025132719575
0.21102034285685967,0.6280854781264701
0.21346630333242453,0.6316571466971306
0.21594061521035676,0.6350836637322761
0.21844360711494284,0.6385753645588335
0.22097561147959033,0.6421094012499159
0.22353696459097966,0.6457146697130569
0.22612800663372795,0.6493266581546939
0.2287490817355704,0.6529231906457899
0.2314005380130654,0.656488811235804
0.23408272761782944,0.6601821114172435
0.23679600678330787,0.6639432833814931
0.23954073587208793,0.6677656071500572
0.24231727942376008,0.6714253074390162
0.24512600620333397,0.6751562395000336
0.24796728925021602,0.67899133122774
0.2508415059277541,0.6829467105705261
0.2537490379733572,0.6868778979907265
0.2566902715491952,0.6907546535851085
0.25966559729348726,0.6945836973321685
0.26267541037238384,0.6984738928835428
0.26572011053245065,0.702514615953229
0.26880010215376077,0.7064888112358041
0.2719157943036019,0.710447550567838
0.2750676007908067,0.7145252335192528
0.2782559402207126,0.7185525166319467
0.28148123605075814,0.7224944560177408
0.28474391664672477,0.726639338754116
0.28804441533962977,0.7307465896109132
0.2913831704832789,0.7347826086956522
0.2947606255124859,0.7388717156105101
0.29817722900196736,0.7431005980780861
0.30163343472591975,0.74723069686177
0.30512970171828707,0.75164101874874
0.30866649433372745,0.756054700624958
0.3122442823092858,0.7603131509979167
0.3158635408267819,0.7646139372354008
0.31952475057592133,0.7688985955244944
0.32322839781813806,0.7732699415361871
0.3269749744511768,0.7775377998790403
0.33076497807442423,0.7819125058799811
0.3345989120549975,0.7861958201733754
0.3384772855945983,0.7907365096431691
0.34240061379714254,0.7951770714333715
0.34636941773717345,0.7995383374773201
0.3503842245290676,0.8039788992675223
0.3544455673970435,0.8084295410254686
0.3585539857459817,0.8127746791210267
0.36271002523306484,0.8171856730058463
0.3669142378402494,0.8215838989315234
0.3711671819475767,0.8260184127410792
0.37546942240733366,0.8305187823398965
0.37982153061907364,0.8349828640548351
0.3842240846055061,0.8394576977353673
0.38867766908926676,0.8438626436395402
0.393182875570577,0.8482534775888716
0.39774030240580366,0.8526261675962636
0.40235055488692933,0.8569309858208454
0.4070142453219439,0.8613769235938445
0.4117319931161679,0.8657314696592971
0.4165044248545185,0.8699993280021504
0.42133217438472886,0.874316242188025
0.4262158829015325,0.8785202607351655
0.43115619903182284,0.8826281835898125
0.43615377892080054,0.8867730663261877
0.441209286319119,0.890842685303407
0.4463233926710397,0.8948451044956656
0.4514967772036102,0.8988797795847052
0.4567301270168747,0.9028875747597607
0.4620241371751313,0.9067555943820981
0.46737951079924633,0.9104912304280626
0.47279695916003905,0.914244338418117
0.4782772017727485,0.9178583428533029
0.4838209664925957,0.9214562193400981
0.48942898961145315,0.9247752167193065
0.49510201595563513,0.9280552382232378
0.5008407989848213,0.9314152274712721
0.5066461008921268,0.9346334251730394
0.5125186927053332,0.9377770311135004
0.5184593543892912,0.9407922854646866
0.5244688749495119,0.9437578119750016
0.5305480525369574,0.9466541227068074
0.5366976945540476,0.9495222095289295
0.5429186177618943,0.9522646327531753
0.5492116483887789,0.9549748000806396
0.5555776222398878,0.9575055439822592
0.5620173848083188,0.9599798400645116
0.5685317913873753,0.9622740407230695
0.5751217071841613,0.9646058732612055
0.5817880074344935,0.9667569383777972
0.5885315775191451,0.968846179692225
0.595353313081437,0.9708507492776024
0.6022541201461928,0.9728640548350246
0.6092349152400711,0.9746898729924064
0.6162966255132942,0.9763698676164237
0.6234401888627864,0.9780391102748471
0.6306665540567405,0.9795705933741011
0.6379766808606282,0.9810792285464686
0.6453715401646701,0.982487064041395
0.6528521141127848,0.9838371077212553
0.6604193962330305,0.9851280155903501
0.6680743915695615,0.9863127477992071
0.675818116816111,0.9874826960553726
0.6836516004510238,0.9885511726362477
0.6915758828738525,0.9895464014515154
0.6995920165435374,0.9905275183119414
0.707701066118189,0.9913822995766413
0.7159041085964888,0.9922102009273569
0.7242022334607315,0.9929292386264363
0.732596542821523,0.9936657482696056
0.741088151564157,0.9943390901149117
0.7496781874966877,0.9949754720784896
0.7583677914997191,0.995511054364626
0.7671581176779302,0.9960486526443114
0.7760503335133571,0.9965311471003293
0.7850456200204509,0.9969988576036556
0.794145171902934,0.9973973523284725
0.8033501977124734,0.9977514951952153
0.8126619200091946,0.9980942140985147
0.822081575524054,0.9984046771050332
0.8316104153230961,0.9986633962771319
0.8412497049736118,0.9989207714535313
0.8510007247122247,0.9991391707546535
0.8608647696149244,0.999321282171897
0.8708431497690724,0.9994718096902091
0.880937190447399,0.9995974732880855
0.8911482322840202,0.9996935689805792
0.9014776314524917,0.9997681607418857
0.9119267598459299,0.9998299845440496
0.9224970052592174,0.9998743364021235
0.9331897715733238,0.9999160002687992
0.9440064789417604,0.9999502721591291
0.9549485639791966,0.9999731200860158
0.9660174799522646,0.999989920032256
0.9772146969725725,0.9999973120086014
0.9885417021919574,0.9999986560043007
1.0,1.0


==> data/EEG/LiRA/NHiTS-online/total/roc_MSELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.00039849472481688056
1.0233165783302449e-05,0.00039849472481688056
1.0351779556301762e-05,0.00039849472481688056
1.0471768194855202e-05,0.00039849472481688056
1.05931476351837e-05,0.00039849472481688056
1.0715933998226711e-05,0.00039849472481688056
1.084014359178331e-05,0.00039849472481688056
1.09657929126781e-05,0.00039849472481688056
1.1092898648952227e-05,0.00039849472481688056
1.1221477682079803e-05,0.00039849472481688056
1.1351547089209991e-05,0.00039849472481688056
1.148312414543511e-05,0.00039849472481688056
1.1616226326085018e-05,0.00039849472481688056
1.1750871309048075e-05,0.00039849472481688056
1.1887076977119033e-05,0.00039849472481688056
1.2024861420374123e-05,0.00039849472481688056
1.216424293857368e-05,0.00039849472481688056
1.2305240043592616e-05,0.00039849472481688056
1.244787146187906e-05,0.00039849472481688056
1.259215613694151e-05,0.00039849472481688056
1.2738113231864785e-05,0.00039849472481688056
1.288576213185518e-05,0.00039849472481688056
1.3035122446815089e-05,0.00039849472481688056
1.3186214013947484e-05,0.00039849472481688056
1.3339056900390587e-05,0.00039849472481688056
1.3493671405883065e-05,0.0005187823398965124
1.3650078065460137e-05,0.0005187823398965124
1.3808297652180924e-05,0.0005187823398965124
1.3968351179887397e-05,0.0005187823398965124
1.4130259905995336e-05,0.0005187823398965124
1.429404533431761e-05,0.0005187823398965124
1.4459729217920196e-05,0.0005187823398965124
1.4627333562011299e-05,0.0005187823398965124
1.4796880626863964e-05,0.0005187823398965124
1.4968392930772556e-05,0.0005187823398965124
1.514189325304352e-05,0.0005187823398965124
1.53174046370208e-05,0.0005187823398965124
1.5494950393146317e-05,0.0005187823398965124
1.567455410205595e-05,0.0005187823398965124
1.5856239617711373e-05,0.0005187823398965124
1.60400310705682e-05,0.0005187823398965124
1.622595287078087e-05,0.0005187823398965124
1.6414029711444665e-05,0.0005187823398965124
1.6604286571875295e-05,0.0005187823398965124
1.6796748720926532e-05,0.0005187823398965124
1.6991441720346258e-05,0.0006061420603454069
1.7188391428171457e-05,0.0006061420603454069
1.7387624002162504e-05,0.0006061420603454069
1.7589165903277326e-05,0.0006061420603454069
1.7793043899185774e-05,0.0006061420603454069
1.7999285067824765e-05,0.0006061420603454069
1.8207916800994626e-05,0.0006061420603454069
1.8418966807997107e-05,0.0006061420603454069
1.86324631193156e-05,0.0006061420603454069
1.8848434090337955e-05,0.0006061420603454069
1.906690840512252e-05,0.0006061420603454069
1.9287915080207776e-05,0.0006061420603454069
1.9511483468466162e-05,0.0006061420603454069
1.9737643263002554e-05,0.0006061420603454069
1.9966424501097934e-05,0.0006061420603454069
2.0197857568198782e-05,0.0006767018345541295
2.0431973201952705e-05,0.0006767018345541295
2.066880249629082e-05,0.0006767018345541295
2.09083769055575e-05,0.0006767018345541295
2.1150728248687946e-05,0.0006767018345541295
2.1395888713434215e-05,0.0006767018345541295
2.1643890860640203e-05,0.0006767018345541295
2.189476762856621e-05,0.0006767018345541295
2.2148552337263592e-05,0.0006767018345541295
2.2405278693000182e-05,0.0006767018345541295
2.266498079273693e-05,0.0006767018345541295
2.2927693128656486e-05,0.0006767018345541295
2.3193450592744275e-05,0.0006767018345541295
2.3462288481422625e-05,0.0006767018345541295
2.3734242500238664e-05,0.0007069417377864391
2.4009348768606518e-05,0.0007069417377864391
2.4287643824604503e-05,0.0007069417377864391
2.45691646298279e-05,0.0007069417377864391
2.4853948574297985e-05,0.0007069417377864391
2.5142033481427965e-05,0.0007069417377864391
2.543345761304648e-05,0.0007069417377864391
2.5728259674479322e-05,0.0007069417377864391
2.6026478819690045e-05,0.0007069417377864391
2.63281546564802e-05,0.0007069417377864391
2.6633327251749808e-05,0.0007069417377864391
2.694203713681882e-05,0.0007613735636045965
2.7254325312810276e-05,0.0007613735636045965
2.7570233256095827e-05,0.0007613735636045965
2.7889802923804396e-05,0.0007613735636045965
2.8213076759394707e-05,0.0007613735636045965
2.8540097698292373e-05,0.0007613735636045965
2.8870909173592345e-05,0.0007613735636045965
2.9205555121827452e-05,0.0007613735636045965
2.95440799888038e-05,0.0007613735636045965
2.9886528735503827e-05,0.0007613735636045965
3.0232946844057763e-05,0.0007613735636045965
3.0583380323784315e-05,0.0007801895033935892
3.0937875717301366e-05,0.0007801895033935892
3.12964801067075e-05,0.0007801895033935892
3.165924111983521e-05,0.0007801895033935892
3.20262069365765e-05,0.0007801895033935892
3.2397426295281954e-05,0.0007801895033935892
3.277294849923382e-05,0.0007801895033935892
3.315282342319423e-05,0.0007801895033935892
3.353710152002929e-05,0.0007801895033935892
3.392583382740992e-05,0.0008238693636180366
3.4319071974590426e-05,0.0008238693636180366
3.4716868189265594e-05,0.0008238693636180366
3.511927530450728e-05,0.0008238693636180366
3.552634676578139e-05,0.0008238693636180366
3.5938136638046256e-05,0.0008238693636180366
3.6354699612933176e-05,0.0008238693636180366
3.677609101601031e-05,0.0008238693636180366
3.720236681413066e-05,0.0008883811571802971
3.7633583622865324e-05,0.0008883811571802971
3.806979871402284e-05,0.0008883811571802971
3.8511070023255685e-05,0.0008883811571802971
3.895745615775501e-05,0.0008883811571802971
3.940901640403448e-05,0.0008883811571802971
3.986581073580439e-05,0.0008883811571802971
4.032789982193705e-05,0.0009152610711645722
4.079534503452449e-05,0.0009152610711645722
4.1268208457029516e-05,0.0009152610711645722
4.174655289253135e-05,0.0009152610711645722
4.223044187206672e-05,0.0009152610711645722
4.271993966306776e-05,0.0009152610711645722
4.321511127789762e-05,0.0009152610711645722
4.371602248248502e-05,0.0009542369464417714
4.422273980505897e-05,0.0009542369464417714
4.473533054498463e-05,0.0009542369464417714
4.525386278170167e-05,0.0009542369464417714
4.577840538376616e-05,0.0009542369464417714
4.6309028017997366e-05,0.0009542369464417714
4.684580115873045e-05,0.0009542369464417714
4.738879609717651e-05,0.001018748740004032
4.793808495089107e-05,0.001018748740004032
4.8493740673352334e-05,0.001018748740004032
4.9055837063650453e-05,0.001018748740004032
4.962444877628913e-05,0.001018748740004032
5.0199651331100794e-05,0.001018748740004032
5.0781521123276707e-05,0.001091324507761575
5.137013543351339e-05,0.001091324507761575
5.196557243827657e-05,0.001091324507761575
5.2567911220184194e-05,0.001091324507761575
5.3177231778509664e-05,0.001091324507761575
5.379361503980698e-05,0.0011262683959411333
5.441714286865888e-05,0.0011262683959411333
5.5047898078549675e-05,0.0011262683959411333
5.5685964442864085e-05,0.0011262683959411333
5.633142670601352e-05,0.0011262683959411333
5.698437059469136e-05,0.0011262683959411333
5.764488282925873e-05,0.0012089241314427793
5.8313051135262185e-05,0.0012089241314427793
5.8988964255084936e-05,0.0012089241314427793
5.9672711959733106e-05,0.0012089241314427793
6.0364385060758635e-05,0.0012089241314427793
6.106407542232036e-05,0.0012257240776829515
6.177187597338488e-05,0.0012257240776829515
6.248788072006888e-05,0.0012257240776829515
6.321218475812448e-05,0.0012257240776829515
6.394488428556937e-05,0.001407835494926416
6.468607661546321e-05,0.001407835494926416
6.543586018883229e-05,0.001407835494926416
6.619433458774387e-05,0.001407835494926416
6.696160054853215e-05,0.001407835494926416
6.773775997517745e-05,0.00141993145621934
6.852291595284057e-05,0.00141993145621934
6.9317172761554e-05,0.00141993145621934
7.012063589007177e-05,0.00141993145621934
7.09334120498799e-05,0.0015133391573146967
7.17556091893692e-05,0.0015133391573146967
7.258733650817246e-05,0.0015133391573146967
7.342870447166758e-05,0.0015133391573146967
7.42798248256491e-05,0.001588602916470667
7.514081061116962e-05,0.001588602916470667
7.601177617955322e-05,0.001588602916470667
7.689283720758305e-05,0.001588602916470667
7.778411071286482e-05,0.0016188428197029768
7.868571506936843e-05,0.0016188428197029768
7.959777002314978e-05,0.0016188428197029768
8.05203967082547e-05,0.0016188428197029768
8.145371766280736e-05,0.0016295947852966869
8.239785684528512e-05,0.0016295947852966869
8.335293965098187e-05,0.0016295947852966869
8.43190929286625e-05,0.0016678986627242792
8.529644499741017e-05,0.0016678986627242792
8.628512566366886e-05,0.0016678986627242792
8.728526623848371e-05,0.0016678986627242792
8.829699955494083e-05,0.0017156105100463678
8.932045998580959e-05,0.0017156105100463678
9.03557834613892e-05,0.0017156105100463678
9.140310748756223e-05,0.0017700423358645253
9.246257116405733e-05,0.0017700423358645253
9.353431520292377e-05,0.0017700423358645253
9.461848194721992e-05,0.0018614340434110611
9.571521538991856e-05,0.0018614340434110611
9.682466119303115e-05,0.0018614340434110611
9.794696670695385e-05,0.0019293058262213562
9.908228099003788e-05,0.0019293058262213562
0.00010023075482838654,0.0019293058262213562
0.00010139254075588153,0.0019944896176332235
0.00010256779307444219,0.0019944896176332235
0.00010375666787451859,0.0019944896176332235
0.00010495932305582277,0.0020637053961427326
0.00010617591834830001,0.0020637053961427326
0.00010740661533334334,0.0020637053961427326
0.00010865157746525384,0.0021349371682010615
0.00010991097009294972,0.0021349371682010615
0.0001111849604819271,0.0023056246220012093
0.00011247371783647519,0.0023056246220012093
0.00011377741332214914,0.0023056246220012093
0.00011509622008850323,0.002439352194072979
0.00011643031329208767,0.002439352194072979
0.00011777987011971193,0.00251663194677777
0.0001191450698119776,0.00251663194677777
0.00012052609368708426,0.00251663194677777
0.00012192312516491107,0.0026201196156172297
0.0001233363497913776,0.0026201196156172297
0.00012476595526308696,0.002664471473691284
0.00012621213145225474,0.002664471473691284
0.00012767507043192657,0.002664471473691284
0.0001291549665014884,0.0027021033532692693
0.00013065201621247213,0.0027021033532692693
0.00013216641839466052,0.0028653988307237414
0.00013369837418249466,0.0028653988307237414
0.00013524808704178755,0.002978966467307305
0.0001368157627967472,0.002978966467307305
0.00013840160965731315,0.00313083798131846
0.00014000583824680976,0.00313083798131846
0.00014162866162991988,0.003202069753376789
0.0001432702953409831,0.003202069753376789
0.00014493095741262166,0.0032665815469390498
0.00014661086840469845,0.0032665815469390498
0.00014831025143361044,0.0033539412673879443
0.00015002933220192182,0.0033539412673879443
0.00015176833902834055,0.0034896848330085344
0.00015352750287804228,0.0034896848330085344
0.000155307057393346,0.0035219407297896648
0.00015710723892474503,0.0035219407297896648
0.00015892828656229778,0.0036334923728244066
0.00016077044216738237,0.0036334923728244066
0.00016263395040481922,0.0037047241448827364
0.00016451905877536624,0.0037047241448827364
0.00016642601764859036,0.0038008198373765205
0.00016835508029612023,0.0038700356158860296
0.00017030650292528443,0.0038700356158860296
0.0001722805447131394,0.003919091458907332
0.00017427746784089192,0.003919091458907332
0.00017629753752872057,0.004202674551441436
0.0001783410220710008,0.004348498084806128
0.00018040819287193827,0.004348498084806128
0.00018249932448161524,0.004402929910624286
0.00018461469463245476,0.004402929910624286
0.0001867545842761076,0.004533969491297628
0.00018891927762076664,0.004631409179490626
0.00019110906216891378,0.004631409179490626
0.0001933242287555045,0.004730192863382837
0.00019556507158659492,0.004783952691351389
0.00019783188827841644,0.004783952691351389
0.0002001249798969037,0.004902224312882199
0.00020244465099768038,0.005056783818291782
0.00020479120966650856,0.005056783818291782
0.0002071649675602069,0.0053161749882400374
0.0002095662399480433,0.005388750755997581
0.0002119953457536071,0.005453262549559842
0.00021445260759716674,0.005453262549559842
0.00021693835183851843,0.005609838048518245
0.00021945290862033137,0.005738189637793159
0.0002219966119119955,0.005775821517371144
0.0002245697995539774,0.005775821517371144
0.0002271728133026905,0.005849741280827901
0.0002298059988758851,0.006112492440024192
0.0002324697059985648,0.006219340098111686
0.00023516428844943486,0.006219340098111686
0.00023789010410788932,0.006466635306767017
0.00024064751500154242,0.006822122169209058
0.00024343688735431105,0.007488072038169478
0.00024625859163505465,0.007545191855386063
0.00024911300260677886,0.007728647268328742
0.0002520004993764092,0.007837510919965058
0.0002549214654451423,0.007837510919965058
0.0002578762887593801,0.008064646193132182
0.0002608653617622548,0.00850010079967744
0.00026388908144575103,0.008610980444862576
0.0002669478494034321,0.008783683892211545
0.00027004207188377727,0.008944963376117197
0.0002731721598441376,0.008969827296552652
0.000276338529005317,0.009209730528862307
0.00027954159990678566,0.009355554062227
0.0002827817979625341,0.009703648948323366
0.0002860595535175742,0.010043679860224449
0.000289375301905095,0.010294335058127815
0.0002927294835042816,0.010619582017337544
0.00029612254379880347,0.011162556279819904
0.00029955493343598134,0.011237820038975875
0.0003030271082866396,0.011821114172434649
0.0003065395295056527,0.011960217727303275
0.00031009266359319264,0.01202540151871514
0.00031368698245668765,0.012358712452120153
0.00031732296347349763,0.012511255963980913
0.00032100108955431715,0.012649015523150325
0.00032472184920731285,0.012770647133929173
0.00032848573660300434,0.012843894899536324
0.0003322932516398972,0.01298501444795377
0.0003361449000108765,0.013743700020159936
0.0003400411932703706,0.014144210738525637
0.00034398264890229247,0.014347826086956523
0.00034796979038876914,0.014597137289160674
0.0003520031472796679,0.01467105705261743
0.0003560832552629278,0.014756400779517505
0.000360210656235707,0.015001679994624017
0.00036438589837635443,0.015121967609703649
0.0003686095362172158,0.015269135138767556
0.00037288213071828336,0.015373294805456622
0.00037720424934169976,0.015849069282978294
0.00038157646612712486,0.015941804986224044
0.00038599936176797673,0.016109132450776158
0.00039047352368855597,0.016221356091660505
0.0003949995461220643,0.016466635306767022
0.000399578030189527,0.01670116255627982
0.00040420958397963103,0.016955177743431218
0.0004088948226294864,0.017190376990793628
0.00041363436840632776,0.017384584369330016
0.00041842885079015847,0.017436328203749747
0.0004232789065573553,0.01749613601236476
0.00042818517986524155,0.01763322357368457
0.0004331483223376403,0.017822054969424093
0.00043816899315141946,0.01809757408776292
0.00044324785912404005,0.018328741348027686
0.00044838559480211905,0.01855587662119481
0.0004535828825510191,0.018824675761037565
0.00045884041264547613,0.019099522881526783
0.0004641588833612782,0.01950675357838855
0.0004695390010680063,0.019516833546132654
0.0004749814803228505,0.019701632954774544
0.0004804870439655134,0.019930112223640883
0.0004860564232142139,0.0200584638129158
0.0004916903577628031,0.020209663329077344
0.0004973895958790067,0.020414622673207445
0.0005031548945038057,0.020596062092601303
0.0005089870193519685,0.02075398158725892
0.0005148867450137498,0.020957596935689805
0.0005208548550577665,0.021255291983065656
0.0005268921421350677,0.02135340366910826
0.0005329994080844093,0.021555003023990323
0.0005391774640387505,0.021675962636919562
0.0005454271305329836,0.021825146159532287
0.0005517492376129129,0.021907801895033937
0.0005581446249454966,0.022106713258517572
0.0005646141419303673,0.022315032591895708
0.0005711586478126435,0.02242389624353202
0.0005777790117970507,0.022755191183388212
0.0005844761131633638,0.02304482225656878
0.0005912508413831881,0.023302197432968214
0.0005981040962380944,0.02359250050399839
0.0006050367879391225,0.023949331362139642
0.0006120498372476703,0.024203346549291044
0.0006191441755977848,0.024476849674081043
0.0006263207452198692,0.024720112895638736
0.0006335804992658254,0.02493246421611451
0.0006409244019356456,0.025242255224783277
0.0006483534286054727,0.025475438478596867
0.0006558685659571436,0.02578455748941603
0.0006634708121092351,0.025937101001276795
0.0006711611767496287,0.026144076338955713
0.0006789406812696112,0.026494187218600907
0.0006868103588995307,0.026773066326187756
0.000694771254846024,0.026996169612257242
0.0007028244264308353,0.027340232511255964
0.0007109709432312439,0.02783683892211545
0.0007192118872221193,0.02820374974800081
0.0007275483529196233,0.02838989315234191
0.0007359814475265771,0.02868624420401855
0.0007445122910795143,0.02897587527719911
0.0007531420165974376,0.029215106511659168
0.0007618717702322999,0.02938982595255695
0.0007707027114212304,0.029634433169813856
0.0007796360130405236,0.029938848195685774
0.0007886728615614156,0.030168671460251328
0.0007978144572076629,0.03054297426248236
0.0008070620141149507,0.030703581748538405
0.0008164167604921472,0.030817821382971577
0.0008258799387844272,0.03110946844970096
0.0008354528058382871,0.03143404341106108
0.0008451366330684721,0.0317579463745716
0.0008549327066268384,0.03221960889725153
0.0008648423275731727,0.032653047510247966
0.0008748668120479914,0.03314696592970902
0.0008850074914473438,0.033985619246018416
0.00089526571259964,0.03454740944828977
0.0009056428379445294,0.03498689604193266
0.0009161402457138521,0.0358490692829783
0.0009267593301146883,0.036297291848666084
0.0009375015015145289,0.037037833478932865
0.0009483681866285928,0.037543175861837245
0.0009593608287093146,0.03818963779315906
0.0009704808877380307,0.03876016396747531
0.0009817298406188842,0.039553121430011426
0.00099310918137498,0.039954304146226735
0.0010046204213468132,0.04039715072911767
0.001016265089392995,0.04137893958739332
0.0010280447320933097,0.04198575364558833
0.0010399609139541202,0.04250050399838721
0.0010520152176161591,0.04303272629527586
0.0010642092440647246,0.04355419662657079
0.001076544612842316,0.043970163295477455
0.0010890229622637305,0.04467240104831664
0.001101645949633657,0.04500907197096969
0.001114415251466788,0.04554331026140716
0.0011273325637104871,0.045951884953968146
0.0011403996019700331,0.04639069954976144
0.0011536181017364785,0.04689872992406424
0.0011669898186171474,0.04820710973724884
0.0011805165285688054,0.04888448356965258
0.0011942000281335325,0.04931321819770177
0.0012080421346773289,0.050012767959142536
0.0012220446866314887,0.05090699881703868
0.0012362095437367692,0.05184194610577246
0.0012505385872903913,0.052633559572609366
0.0012650337203959038,0.05300114239634433
0.0012796968682159415,0.053527988710436125
0.001294529978227916,0.054102061697547346
0.0013095350204826678,0.05455748941603387
0.0013247139878661174,0.055031919897856316
0.0013400688963639508,0.05564746992809623
0.001355601785329369,0.05623412405080304
0.0013713147177539455,0.05682951414555474
0.001387209780541621,0.05713258517572743
0.001403289084785873,0.057479336066124584
0.0014195547660501016,0.05786775082319736
0.0014360089846512606,0.05818560580606141
0.0014526539259467812,0.0587601639674753
0.0014694918006248172,0.05922921846650091
0.0014865248449978572,0.05982057657415496
0.0015037553212997384,0.06028358309253411
0.001521185517986105,0.060745245615214036
0.0015388177500383464,0.06106982057657415
0.001556654359271062,0.06143807539815872
0.0015746977146430866,0.06193602580471742
0.001592950212572123,0.06256299979840065
0.0016114142772530198,0.06287951078556549
0.0016300923609797412,0.06334587729319266
0.0016489869444710648,0.06363483636852363
0.001668100537200059,0.06417243464820913
0.0016874356777273757,0.06453665748269606
0.001706994934038408,0.0650097439688193
0.001726780903884356,0.06538404677105034
0.0017467962151272458,0.0658490692829783
0.0017670435260889468,0.06629527585511727
0.0017875255259042354,0.06679994624017203
0.0018082449348779518,0.0672266648746724
0.0018292045048462937,0.06787178281029502
0.0018504070195423021,0.06846717290504671
0.0018718552949655793,0.0689940192191385
0.0018935521797562953,0.06959814528593508
0.0019155005555735278,0.07003359989248034
0.0019377033374779887,0.07050063839795713
0.0019601634743191855,0.07096095692493784
0.001982883949127071,0.07133257173577044
0.002005867779508234,0.07167125865197231
0.002029118018046678,0.07219541697466567
0.002052637752709252,0.07266514347154089
0.0020764301072557748,0.07312546199852162
0.0021004982416539153,0.07366709226530474
0.0021248453524988827,0.07406021100732477
0.0021494746734379805,0.07466971305691822
0.00217438947560008,0.07506350379678785
0.0021995930680300748,0.07548484644849136
0.0022250887981283695,0.07593172501847993
0.002250880052095462,0.07637255560782205
0.00227697025538168,0.07689133794771856
0.0023033628731421313,0.07748874403601909
0.002330061410696925,0.07791613466836907
0.002357069413996728,0.07841475707277737
0.0023843904700937206,0.07879107586855721
0.002412028207618007,0.07943484980848062
0.00243998629725955,0.07998723204085748
0.0024682684522556926,0.08037766279147907
0.0024968784288843266,0.08083865331630939
0.0025258200269627847,0.0811907801895034
0.002555097090352507,0.08174181842618103
0.0025847135074695635,0.0822075129359586
0.002614673211801092,0.08255560782205498
0.00264498018242772,0.08303003830387742
0.002675638444552045,0.08358846851690074
0.0027066520700332413,0.08400040319870976
0.0027380251779278576,0.08456689738592835
0.0027697619350368907,0.08498219205698541
0.002801866556459195,0.08535380686781802
0.002834343306151309,0.0857314696592971
0.0028671964974937695,0.08610778845507694
0.0029004304938639917,0.08669108258853572
0.002934049709215787,0.0869813856595659
0.0029680586086656023,0.08748336805322222
0.003002461709085549,0.08793293461460923
0.0030372635797033115,0.08837981318459781
0.0030724688427090033,0.0887393320341375
0.003108082173869064,0.08916269067938982
0.0031441083031472647,0.0897762247160809
0.00318055201533292,0.09030038303877427
0.0032174181506763717,0.09076876553995027
0.003254711605531848,0.09114441233788052
0.003292437333007769,0.09162690679389826
0.0033306003436245884,0.092128217189705
0.003369205705980267,0.09255896781130299
0.003408258547423452,0.09303541428667428
0.0034477640547344642,0.09350446878569989
0.0034877274748141775,0.09407029097506889
0.003528154115380883,0.0945507694375378
0.0035690493456752297,0.09492305624622001
0.0036104185971733375,0.0953323029366306
0.0036522673643081755,0.09587460520126335
0.0036946012051993025,0.09630199583361335
0.003737425742391064,0.09693031382299576
0.0037807466635993493,0.09739952007393349
0.0038245697224669993,0.0978133189973792
0.0038689007393279753,0.09823667764263155
0.003913745601980384,0.09869296418251461
0.0039591102664684585,0.09929305826221356
0.004005000757873611,0.09965459310530206
0.004051423171114647,0.10022243128821988
0.0040983836717572615,0.10063100598078085
0.004145888496832911,0.10113769235938445
0.004193943955667186,0.10161145084335729
0.004242556430717777,0.10215845709293729
0.004291732378422158,0.1026846314091795
0.004341478330055092,0.10319534977488072
0.004391800892596086,0.10372891606746859
0.004442706749606883,0.10427659431489819
0.004494202662119142,0.10487601639674753
0.0045462954695324,0.10535246287211882
0.004598992090522438,0.10578455748941604
0.004652299523960189,0.10638061958201735
0.004706224849841282,0.10702640951548954
0.004760775230226368,0.10755863181237821
0.00481595791019235,0.10810429406625899
0.004871780218794631,0.10860022847926887
0.004928249570040513,0.1091311067804583
0.004985373463873894,0.10962233720852092
0.005043159487171359,0.11013171157852295
0.005101615314749833,0.11068745380014784
0.005160748710385908,0.11128082790135072
0.005220567527846975,0.11186009004771184
0.005281079711934331,0.11234863248437606
0.005342293299538352,0.112929910624286
0.005404216420705915,0.11345272495128016
0.00546685729972018,0.11400309119010818
0.0055302242561929005,0.11452456152140314
0.005594325706169377,0.11508030374302802
0.005659170163246243,0.11570458974531281
0.005724766239702178,0.11622538807875812
0.005791122647641758,0.11679457025737516
0.005858248200152536,0.11730797661447483
0.005926151812475552,0.1178321349371682
0.005994842503189409,0.11838048518244741
0.006064329395408062,0.11891337947718568
0.006134621717992506,0.11936697802567031
0.0062057288067765,0.11997244808816612
0.0062776601058065,0.12061420603454069
0.006350425168595962,0.1210758685572206
0.00642403365939419,0.12168268261541562
0.006498495354469888,0.12230965660909884
0.006573820143409586,0.12299307842214906
0.006650018030431118,0.1236032524695921
0.006727099135712337,0.12425576238156037
0.006805073696735206,0.12482427256232782
0.0068839520696454964,0.12540487870438816
0.006963744730628222,0.12600967676903435
0.007044462277299037,0.12656071500571198
0.007126115430111745,0.12721860090047712
0.007208715033782135,0.1278240709629729
0.007292272058728313,0.12831395739533633
0.007376797602527731,0.12895235535246288
0.007462302891391108,0.1295013775955917
0.007548799281653432,0.13009139170754652
0.007636298261282241,0.1308191653786708
0.0077248114514034,0.13134601169276258
0.007814350607844541,0.1319259458369733
0.00790492762269642,0.1326456555339023
0.007996554525892346,0.1333095894093139
0.008089243486805939,0.1339741952825751
0.008183006815867389,0.13456219340098113
0.008277856966198472,0.1351548955043344
0.00837380653526649,0.13586654122706807
0.008470868266557402,0.13649889120354813
0.008569055051268348,0.13715072911766682
0.008668379930019773,0.13787312680599423
0.008768856094587427,0.13858947651367517
0.008870496889654403,0.1392890262751159
0.00897331581458352,0.14000470398494724
0.009077326525210223,0.14077951750554396
0.009182542835656282,0.14154693904979504
0.009288978720164497,0.1423251125596398
0.009396648314954691,0.14312882198776963
0.009505565920101192,0.14377192392984345
0.009615746001432095,0.14446744170418654
0.009727203192450537,0.1452267992742423
0.009839952296278227,0.14596398091526108
0.009954008287621519,0.14677172233048857
0.010069386314760271,0.14754384785968683
0.010186101701559752,0.14837040521470332
0.010304169949505875,0.14916336267723945
0.01042360673976401,0.14987836838922117
0.010544427935261684,0.15064646193132183
0.010666649582795389,0.15145823533364694
0.010790287915161836,0.1524097842886903
0.01091535935331391,0.15315838989315234
0.011041880508541602,0.15399905920301055
0.011169868184678225,0.15481755258383173
0.011299339380332217,0.1555970700893757
0.011430311291144786,0.1564384113970835
0.011562801312073753,0.1572354008467173
0.011696827039703846,0.15805120623614005
0.01183240627458378,0.15887171561051006
0.011969557023590427,0.15973926483435252
0.012108297502320394,0.16054566225388078
0.012248646137509308,0.16130300383038773
0.012390621569479156,0.16216047308648612
0.012534242654613994,0.16299307842214902
0.01267952846786434,0.16391371547611047
0.012826498305280598,0.1647859686849002
0.012975171686575868,0.16568980579262144
0.013125568357718427,0.1665439150594718
0.013277708293554291,0.16741952825750958
0.013431611700460153,0.16833747732007256
0.013587299019027091,0.1691989785632686
0.013744790926775366,0.17012700759357569
0.013904108340900697,0.17103890867549223
0.014065272421052363,0.1719239298434245
0.014228304572143519,0.17281970297695048
0.014393226447194065,0.1737517639943552
0.014560059950206485,0.17456958537732678
0.014728827239075018,0.17557153417109064
0.014899550728528537,0.17652778711108125
0.015072253093107555,0.17744036019084736
0.01524695727017573,0.17826691754586385
0.015423686462966274,0.1792970902493112
0.01560246414366368,0.18023452724951278
0.015783314056521166,0.18115986828842148
0.01596626022101425,0.1821839930112224
0.01615132693503091,0.183241045628654
0.01633853877809862,0.18420334654929105
0.016527920614648955,0.18523486324843758
0.0167194975973199,0.18631274779920706
0.016913295170296487,0.18731066460587326
0.01710933907269015,0.18838989315234195
0.01730765534195726,0.18940057791815065
0.01750827031735725,0.1903991667226665
0.017711210643450888,0.19147100329278946
0.017916503273639015,0.1927041193468181
0.018124175473742375,0.19378200389758754
0.018334254825622908,0.194841072508568
0.018546769230846995,0.19591559707008938
0.018761746914391215,0.19709159330690143
0.018979216428391014,0.19820240575230158
0.019199206655932846,0.19930448222565686
0.019421746814890263,0.2004287346280492
0.019646866461804465,0.20153349909280288
0.01987459549580984,0.20273301525435122
0.02010496416260499,0.20372488408037093
0.02033800305846982,0.2048558564612593
0.020573743134329137,0.20612929238626437
0.02081221569986339,0.20728916067468584
0.021053452427667062,0.20841677306632622
0.02129748535745521,0.20955782541495868
0.021544346900318843,0.21068879779584707
0.02179406984302956,0.21180633021974332
0.0220466873523941,0.2129944224178483
0.022302232979659387,0.21407768295141455
0.022560740664968614,0.21518043142261942
0.022822244741868985,0.2163859955648142
0.023086779941871697,0.2175559438209798
0.023354381399064792,0.21864794032659093
0.023625084654779475,0.21992809623009207
0.023898925662310503,0.22112694039379072
0.024175940791691306,0.2223728244069619
0.024456166834524465,0.22363886835562127
0.024739641008868142,0.22477387272360727
0.025026400964179192,0.2259075330958941
0.025316484786313556,0.22715476110476446
0.025609931002584595,0.2283294133458773
0.025906778586880088,0.22945164975472077
0.026207066964838526,0.23085074927760232
0.02651083601908539,0.23212351320475774
0.026818126094530156,0.23338888515556752
0.02712897800372467,0.23462132921174655
0.027443433032283655,0.23586922921846648
0.02776153294436801,0.23719508097574088
0.028083319988231725,0.23844701296955853
0.028408836901833042,0.23971305691821784
0.028738126918510663,0.24094012499160003
0.029071233772725785,0.242229016867146
0.029408201705870638,0.24348430885021166
0.029749075472144403,0.2449217122505208
0.030093900344497212,0.24616289227874472
0.03044272212064303,0.24748471204892147
0.030795587129142266,0.24873530004703986
0.03115254223555488,0.25009743968819304
0.03151363484866479,0.25147570727773666
0.031878912926776456,0.25282440696189773
0.03224842498408442,0.25413681876218
0.0326222200971167,0.25547073449364965
0.03300034791125285,0.2568758819971776
0.03338285864731761,0.2581889657953095
0.033769803108250916,0.25958739332034136
0.03416123268585528,0.2609575969356898
0.034557199367621395,0.2624124722800887
0.03495775574363275,0.2638108998051206
0.035362955013550426,0.2652032793495061
0.03577285099367873,0.2666420267455144
0.0361874981241128,0.2680169343458101
0.03660695147596903,0.2694106578858948
0.03703126675869927,0.2708796451851354
0.03746050032748993,0.2723916403467509
0.037894709190746674,0.2737887238760836
0.03833395101766601,0.2753155029903905
0.03877828414589457,0.2768395941132989
0.03922776758927719,0.2782521335931725
0.03968246104569482,0.2797318728580068
0.040142424904993215,0.28122169209058534
0.040607720257003654,0.2826590954908944
0.041078408899656464,0.2841247228008871
0.04155455334718875,0.285570862173241
0.04203621683844714,0.2870075935757005
0.04252346334528682,0.2885471406491499
0.04301635758106795,0.29003897587527716
0.0435149650092505,0.291587930918621
0.044019351852088745,0.29312546199852163
0.044529585099426554,0.29469726496875215
0.04504573251759458,0.29624151602714865
0.04556786265841064,0.29787043881459574
0.046096044868284336,0.2994301458235334
0.04663034929742731,0.30103487668839457
0.04717084690917017,0.3028344869296419
0.047717609489387455,0.3045494254418386
0.04827070965603183,0.30602647671527455
0.0488302208687788,0.30765338350917276
0.0493962174387832,0.3092702103353269
0.04996877453854884,0.3108601572474968
0.0505479682119124,0.31250386398763524
0.05113387538414326,0.3142584503729588
0.05172657387216019,0.3160036287883879
0.05232614239486662,0.3177199112962839
0.052932660583605615,0.3194012499160003
0.05354620899273607,0.321191452187353
0.05416686911033152,0.3229057187017001
0.05479472336900287,0.32467844902896315
0.05542985515684669,0.3263416437067401
0.05607234882852033,0.32811303003830383
0.05672228971644543,0.329805120623614
0.05737976414214134,0.3315637389960352
0.05804485942768978,0.3333781331899738
0.05871766390733255,0.3351461595322895
0.05939826693920356,0.3369202338552516
0.060086758917196864,0.3387413480276863
0.0607832312829723,0.3405906861098045
0.06148777653810023,0.3424467441704187
0.062200488256347115,0.3442369464417714
0.06292146109610344,0.3460090047711848
0.06365079081295572,0.3478657348296486
0.06438857427240419,0.3498212485720046
0.06513490946272803,0.35177071433371415
0.0658898955079995,0.35365096431691423
0.06665363268124913,0.3556071500571198
0.06742622241778341,0.35750823197365766
0.06820776732865685,0.3593790739869632
0.06899837121430018,0.36127679591425305
0.0697981390783066,0.3631805658221894
0.07060717714137772,0.36512263960755326
0.07142559285543126,0.36702775351118877
0.07225349491787214,0.3690679389825953
0.07309099328602911,0.37104495665613874
0.07393819919175866,0.3731644378737988
0.07479522515621821,0.3751233116054029
0.07566218500481055,0.3772206168940259
0.07653919388230147,0.3791438747396009
0.0774263682681127,0.3811712922518648
0.07832382599179197,0.38315502990390427
0.07923168624866253,0.385234191250588
0.08015006961565405,0.3872125529198307
0.08107909806731686,0.38937504199986556
0.08201889499202203,0.3915099791680666
0.08296958520834907,0.3936509643169142
0.08393129498166364,0.39576641354747666
0.08490415204088747,0.3979060547006249
0.0858882855954625,0.40008131173980244
0.08688382635251184,0.4021994489617633
0.08789090653419954,0.4042403064310195
0.08890965989529158,0.4064659633089174
0.08994022174092044,0.4087447080169344
0.09098272894455559,0.4110812445400175
0.09203731996618221,0.4132739735232847
0.09310413487069075,0.4154626705194543
0.09418331534647952,0.4176963913715476
0.0952750047242729,0.4198521604730865
0.09637934799615785,0.42211410523486326
0.09749649183484087,0.42449364962032127
0.0986265846131282,0.42688058598212486
0.09976977642363201,0.4291505947180969
0.10092621909870483,0.43156306699818564
0.10209606623060476,0.43396411531483103
0.10327947319189525,0.43632820374974796
0.10447659715608053,0.43864659633089176
0.10568759711848051,0.44104898864323633
0.10691263391734772,0.443473556884618
0.10815187025522892,0.44591358107654055
0.10940547072057435,0.44842752503191996
0.11067360180959745,0.4507479336066124
0.11195643194838795,0.45321819770176736
0.11325413151528127,0.4556595658893891
0.11456687286348727,0.458164101874874
0.11589483034398118,0.4607633895571534
0.11723818032865997,0.46341576506955173
0.11859710123376706,0.4658907331496539
0.11997177354358855,0.46839190914589074
0.12136237983442417,0.47089913312277404
0.12276910479883604,0.4735541966265708
0.12419213527017846,0.4762334520529534
0.12563166024741215,0.4788690276191116
0.12708787092020596,0.4814676433035414
0.12856096069432965,0.48419528257509575
0.130051125217341,0.4868059942208185
0.13155856240457053,0.48949129762784765
0.1330834724654076,0.4922249848800483
0.1346260579298911,0.4951112156441099
0.13618652367560827,0.4979026947113769
0.1377650769549055,0.500805053423829
0.13936192742241435,0.5034392849942881
0.14097728716289676,0.5063026678314628
0.142611370719413,0.5089993952019354
0.14426439512181588,0.5118661380283582
0.14593657991557576,0.5146912169881057
0.1476281471909391,0.5174591761306363
0.14933932161242533,0.5203904307506215
0.15107033044866555,0.5232921174652241
0.15282140360258709,0.5261481083260533
0.15459277364194784,0.5290491230428063
0.15638467583022478,0.532059673409045
0.15819734815786016,0.5349640481150459
0.16003103137387018,0.538041126268396
0.16188596901781993,0.5411175324238963
0.1637624074521689,0.5441959545729453
0.16566059589499152,0.5472495128015591
0.16758078645307686,0.5503729588065318
0.16952323415541215,0.5535185807405416
0.1714881969870541,0.5566857066057389
0.17347593592339325,0.5597587527719912
0.1754867149648152,0.5630475102479672
0.1775208011717636,0.5662724279282306
0.1795784647002097,0.5694146898729924
0.18165997883753285,0.5726160876285196
0.18376562003881725,0.575837645319535
0.18589566796356882,0.5791196828170151
0.18805040551285834,0.5823143605940462
0.1902301188668946,0.5856931657818694
0.19243509752303323,0.588950339358914
0.19466563433422632,0.5923002486392044
0.19692202554791735,0.5958195013775955
0.19920457084538712,0.5992977622471608
0.20151357338155584,0.6027531751898394
0.20384933982524642,0.606126604394866
0.20621218039991446,0.6096572810967005
0.2086024089248505,0.6132605335662926
0.21102034285685967,0.61683757811975
0.21346630333242453,0.6204878704388146
0.21594061521035676,0.623979571265372
0.21844360711494284,0.6275270479134466
0.22097561147959033,0.6312169881056381
0.22353696459097966,0.6349734560849406
0.22612800663372795,0.6387225320878973
0.2287490817355704,0.642489080034944
0.2314005380130654,0.6463859955648142
0.23408272761782944,0.6501001276795915
0.23679600678330787,0.6538881795578254
0.23954073587208793,0.657793159061891
0.24231727942376008,0.6617122505207983
0.24512600620333397,0.6655130703581749
0.24796728925021602,0.6693152341912506
0.2508415059277541,0.6731738458436933
0.2537490379733572,0.6771245212015321
0.2566902715491952,0.6811168604260467
0.25966559729348726,0.6851387675559438
0.26267541037238384,0.6892224984880049
0.26572011053245065,0.6933297493448022
0.26880010215376077,0.6975404878704388
0.2719157943036019,0.7015825549358242
0.2750676007908067,0.7056353739668034
0.2782559402207126,0.7099039043075062
0.28148123605075814,0.7140864189234595
0.28474391664672477,0.7184833008534373
0.28804441533962977,0.7227525031919899
0.2913831704832789,0.7270526174316242
0.2947606255124859,0.7313775955916941
0.29817722900196736,0.7356111820442175
0.30163343472591975,0.7398810563806195
0.30512970171828707,0.7444109938848196
0.30866649433372745,0.7488609636449164
0.3122442823092858,0.7531409179490625
0.3158635408267819,0.7576238156037901
0.31952475057592133,0.7620556414219475
0.32322839781813806,0.7665304751024797
0.3269749744511768,0.7709401249916
0.33076497807442423,0.7756004300786238
0.3345989120549975,0.7801968953699348
0.3384772855945983,0.7847577447752168
0.34240061379714254,0.7893206101740474
0.34636941773717345,0.7939204354546067
0.3503842245290676,0.798408709092131
0.3544455673970435,0.8030817821382972
0.3585539857459817,0.8078173509844768
0.36271002523306484,0.8123788723876082
0.3669142378402494,0.8171063772595927
0.3711671819475767,0.8217310664605874
0.37546942240733366,0.8265277871110813
0.37982153061907364,0.8311793562260601
0.3842240846055061,0.8358450372958807
0.38867766908926676,0.840465022511928
0.393182875570577,0.8452079833344535
0.39774030240580366,0.8499106242860023
0.40235055488692933,0.8545373294805456
0.4070142453219439,0.85917949062563
0.4117319931161679,0.8637033801491836
0.4165044248545185,0.8681950137759559
0.42133217438472886,0.8725851757274377
0.4262158829015325,0.8770969692896984
0.43115619903182284,0.88158994691217
0.43615377892080054,0.8860143807539815
0.441209286319119,0.8903151669914656
0.4463233926710397,0.8944506417579463
0.4514967772036102,0.8986082924534642
0.4567301270168747,0.9027867750823197
0.4620241371751313,0.9069108258853571
0.46737951079924633,0.9109038371077214
0.47279695916003905,0.9148908003494389
0.4782772017727485,0.9187655399502722
0.4838209664925957,0.9224964720112896
0.48942898961145315,0.926133324373362
0.49510201595563513,0.929776224716081
0.5008407989848213,0.933312949398562
0.5066461008921268,0.9367206504939183
0.5125186927053332,0.9400134399569922
0.5184593543892912,0.9431577178953028
0.5244688749495119,0.9461911161884282
0.5305480525369574,0.9490840669309858
0.5366976945540476,0.9521228412069082
0.5429186177618943,0.9548813923795445
0.5492116483887789,0.9576217996102413
0.5555776222398878,0.9602903030710301
0.5620173848083188,0.9627659431489819
0.5685317913873753,0.9651542235064848
0.5751217071841613,0.9673496404811504
0.5817880074344935,0.9696351051676635
0.5885315775191451,0.9715812109401248
0.595353313081437,0.9735488206437738
0.6022541201461928,0.9753934547409449
0.6092349152400711,0.9771419931456219
0.6162966255132942,0.9787836838922115
0.6234401888627864,0.9803823667764263
0.6306665540567405,0.9818990659229889
0.6379766808606282,0.9833741012028762
0.6453715401646701,0.9847201128956387
0.6528521141127848,0.985972716887306
0.6604193962330305,0.9871850010079968
0.6680743915695615,0.988365701229756
0.675818116816111,0.9893952019353538
0.6836516004510238,0.9903904307506217
0.6915758828738525,0.9912552919830657
0.6995920165435374,0.9921262011961561
0.707701066118189,0.9929117666823466
0.7159041085964888,0.9936294603857269
0.7242022334607315,0.9943471540891069
0.732596542821523,0.9949808480612863
0.741088151564157,0.995558766211948
0.7496781874966877,0.9960815805389422
0.7583677914997191,0.9965701229756065
0.7671581176779302,0.9970432094617296
0.7760503335133571,0.9974464081714938
0.7850456200204509,0.9978233989651233
0.794145171902934,0.9981432699415361
0.8033501977124734,0.9984396209932129
0.8126619200091946,0.9987037161481084
0.822081575524054,0.9989496673610645
0.8316104153230961,0.9991358107654055
0.8412497049736118,0.9993011222364088
0.8510007247122247,0.999424097842887
0.8608647696149244,0.9995544654257106
0.8708431497690724,0.9996572810967004
0.880937190447399,0.9997392648343524
0.8911482322840202,0.9997896646730731
0.9014776314524917,0.9998535044687855
0.9119267598459299,0.9998931523419126
0.9224970052592174,0.9999354882064377
0.9331897715733238,0.9999616961225722
0.9440064789417604,0.9999798400645117
0.9549485639791966,0.9999905920301055
0.9660174799522646,0.9999973120086016
0.9772146969725725,0.9999979840064512
0.9885417021919574,0.9999993280021503
1.0,1.0


==> data/EEG/LiRA/NHiTS-online/total/roc_RescaledSMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0076742154425105845
1.0233165783302449e-05,0.0076742154425105845
1.0351779556301762e-05,0.0076742154425105845
1.0471768194855202e-05,0.0076742154425105845
1.05931476351837e-05,0.0076742154425105845
1.0715933998226711e-05,0.0076742154425105845
1.084014359178331e-05,0.0076742154425105845
1.09657929126781e-05,0.0076742154425105845
1.1092898648952227e-05,0.0076742154425105845
1.1221477682079803e-05,0.0076742154425105845
1.1351547089209991e-05,0.0076742154425105845
1.148312414543511e-05,0.0076742154425105845
1.1616226326085018e-05,0.0076742154425105845
1.1750871309048075e-05,0.0076742154425105845
1.1887076977119033e-05,0.0076742154425105845
1.2024861420374123e-05,0.0076742154425105845
1.216424293857368e-05,0.0076742154425105845
1.2305240043592616e-05,0.0076742154425105845
1.244787146187906e-05,0.0076742154425105845
1.259215613694151e-05,0.0076742154425105845
1.2738113231864785e-05,0.0076742154425105845
1.288576213185518e-05,0.0076742154425105845
1.3035122446815089e-05,0.0076742154425105845
1.3186214013947484e-05,0.0076742154425105845
1.3339056900390587e-05,0.0076742154425105845
1.3493671405883065e-05,0.009824608561252604
1.3650078065460137e-05,0.009824608561252604
1.3808297652180924e-05,0.009824608561252604
1.3968351179887397e-05,0.009824608561252604
1.4130259905995336e-05,0.009824608561252604
1.429404533431761e-05,0.009824608561252604
1.4459729217920196e-05,0.009824608561252604
1.4627333562011299e-05,0.009824608561252604
1.4796880626863964e-05,0.009824608561252604
1.4968392930772556e-05,0.009824608561252604
1.514189325304352e-05,0.009824608561252604
1.53174046370208e-05,0.009824608561252604
1.5494950393146317e-05,0.009824608561252604
1.567455410205595e-05,0.009824608561252604
1.5856239617711373e-05,0.009824608561252604
1.60400310705682e-05,0.009824608561252604
1.622595287078087e-05,0.009824608561252604
1.6414029711444665e-05,0.009824608561252604
1.6604286571875295e-05,0.009824608561252604
1.6796748720926532e-05,0.009824608561252604
1.6991441720346258e-05,0.010121631610778847
1.7188391428171457e-05,0.010121631610778847
1.7387624002162504e-05,0.010121631610778847
1.7589165903277326e-05,0.010121631610778847
1.7793043899185774e-05,0.010121631610778847
1.7999285067824765e-05,0.010121631610778847
1.8207916800994626e-05,0.010121631610778847
1.8418966807997107e-05,0.010121631610778847
1.86324631193156e-05,0.010121631610778847
1.8848434090337955e-05,0.010121631610778847
1.906690840512252e-05,0.010121631610778847
1.9287915080207776e-05,0.010121631610778847
1.9511483468466162e-05,0.010121631610778847
1.9737643263002554e-05,0.010121631610778847
1.9966424501097934e-05,0.010121631610778847
2.0197857568198782e-05,0.011265371950809757
2.0431973201952705e-05,0.011265371950809757
2.066880249629082e-05,0.011265371950809757
2.09083769055575e-05,0.011265371950809757
2.1150728248687946e-05,0.011265371950809757
2.1395888713434215e-05,0.011265371950809757
2.1643890860640203e-05,0.011265371950809757
2.189476762856621e-05,0.011265371950809757
2.2148552337263592e-05,0.011265371950809757
2.2405278693000182e-05,0.011265371950809757
2.266498079273693e-05,0.011265371950809757
2.2927693128656486e-05,0.011265371950809757
2.3193450592744275e-05,0.011265371950809757
2.3462288481422625e-05,0.011265371950809757
2.3734242500238664e-05,0.012245816813386195
2.4009348768606518e-05,0.012245816813386195
2.4287643824604503e-05,0.012245816813386195
2.45691646298279e-05,0.012245816813386195
2.4853948574297985e-05,0.012245816813386195
2.5142033481427965e-05,0.012245816813386195
2.543345761304648e-05,0.012245816813386195
2.5728259674479322e-05,0.012245816813386195
2.6026478819690045e-05,0.012245816813386195
2.63281546564802e-05,0.012245816813386195
2.6633327251749808e-05,0.012245816813386195
2.694203713681882e-05,0.01281365499630401
2.7254325312810276e-05,0.01281365499630401
2.7570233256095827e-05,0.01281365499630401
2.7889802923804396e-05,0.01281365499630401
2.8213076759394707e-05,0.01281365499630401
2.8540097698292373e-05,0.01281365499630401
2.8870909173592345e-05,0.01281365499630401
2.9205555121827452e-05,0.01281365499630401
2.95440799888038e-05,0.01281365499630401
2.9886528735503827e-05,0.01281365499630401
3.0232946844057763e-05,0.01281365499630401
3.0583380323784315e-05,0.013107318056582221
3.0937875717301366e-05,0.013107318056582221
3.12964801067075e-05,0.013107318056582221
3.165924111983521e-05,0.013107318056582221
3.20262069365765e-05,0.013107318056582221
3.2397426295281954e-05,0.013107318056582221
3.277294849923382e-05,0.013107318056582221
3.315282342319423e-05,0.013107318056582221
3.353710152002929e-05,0.013107318056582221
3.392583382740992e-05,0.013275989516833545
3.4319071974590426e-05,0.013275989516833545
3.4716868189265594e-05,0.013275989516833545
3.511927530450728e-05,0.013275989516833545
3.552634676578139e-05,0.013275989516833545
3.5938136638046256e-05,0.013275989516833545
3.6354699612933176e-05,0.013275989516833545
3.677609101601031e-05,0.013275989516833545
3.720236681413066e-05,0.013904979504065584
3.7633583622865324e-05,0.013904979504065584
3.806979871402284e-05,0.013904979504065584
3.8511070023255685e-05,0.013904979504065584
3.895745615775501e-05,0.013904979504065584
3.940901640403448e-05,0.013904979504065584
3.986581073580439e-05,0.013904979504065584
4.032789982193705e-05,0.01443249781600699
4.079534503452449e-05,0.01443249781600699
4.1268208457029516e-05,0.01443249781600699
4.174655289253135e-05,0.01443249781600699
4.223044187206672e-05,0.01443249781600699
4.271993966306776e-05,0.01443249781600699
4.321511127789762e-05,0.01443249781600699
4.371602248248502e-05,0.014800752637591558
4.422273980505897e-05,0.014800752637591558
4.473533054498463e-05,0.014800752637591558
4.525386278170167e-05,0.014800752637591558
4.577840538376616e-05,0.014800752637591558
4.6309028017997366e-05,0.014800752637591558
4.684580115873045e-05,0.014800752637591558
4.738879609717651e-05,0.015158927491432028
4.793808495089107e-05,0.015158927491432028
4.8493740673352334e-05,0.015158927491432028
4.9055837063650453e-05,0.015158927491432028
4.962444877628913e-05,0.015158927491432028
5.0199651331100794e-05,0.015158927491432028
5.0781521123276707e-05,0.015676365835629324
5.137013543351339e-05,0.015676365835629324
5.196557243827657e-05,0.015676365835629324
5.2567911220184194e-05,0.015676365835629324
5.3177231778509664e-05,0.015676365835629324
5.379361503980698e-05,0.016175660237887236
5.441714286865888e-05,0.016175660237887236
5.5047898078549675e-05,0.016175660237887236
5.5685964442864085e-05,0.016175660237887236
5.633142670601352e-05,0.016175660237887236
5.698437059469136e-05,0.016175660237887236
5.764488282925873e-05,0.016715946508971173
5.8313051135262185e-05,0.016715946508971173
5.8988964255084936e-05,0.016715946508971173
5.9672711959733106e-05,0.016715946508971173
6.0364385060758635e-05,0.016715946508971173
6.106407542232036e-05,0.017230696861770044
6.177187597338488e-05,0.017230696861770044
6.248788072006888e-05,0.017230696861770044
6.321218475812448e-05,0.017230696861770044
6.394488428556937e-05,0.018192997782407093
6.468607661546321e-05,0.018192997782407093
6.543586018883229e-05,0.018192997782407093
6.619433458774387e-05,0.018192997782407093
6.696160054853215e-05,0.018192997782407093
6.773775997517745e-05,0.01862912438680196
6.852291595284057e-05,0.01862912438680196
6.9317172761554e-05,0.01862912438680196
7.012063589007177e-05,0.01862912438680196
7.09334120498799e-05,0.019217794503057592
7.17556091893692e-05,0.019217794503057592
7.258733650817246e-05,0.019217794503057592
7.342870447166758e-05,0.019217794503057592
7.42798248256491e-05,0.019607553255829586
7.514081061116962e-05,0.019607553255829586
7.601177617955322e-05,0.019607553255829586
7.689283720758305e-05,0.019607553255829586
7.778411071286482e-05,0.020067199784960688
7.868571506936843e-05,0.020067199784960688
7.959777002314978e-05,0.020067199784960688
8.05203967082547e-05,0.020067199784960688
8.145371766280736e-05,0.020481822458168132
8.239785684528512e-05,0.020481822458168132
8.335293965098187e-05,0.020481822458168132
8.43190929286625e-05,0.0211423963443317
8.529644499741017e-05,0.0211423963443317
8.628512566366886e-05,0.0211423963443317
8.728526623848371e-05,0.0211423963443317
8.829699955494083e-05,0.021542907062697403
8.932045998580959e-05,0.021542907062697403
9.03557834613892e-05,0.021542907062697403
9.140310748756223e-05,0.022059001411195482
9.246257116405733e-05,0.022059001411195482
9.353431520292377e-05,0.022059001411195482
9.461848194721992e-05,0.022243800819837376
9.571521538991856e-05,0.022243800819837376
9.682466119303115e-05,0.022243800819837376
9.794696670695385e-05,0.022638263557556618
9.908228099003788e-05,0.022638263557556618
0.00010023075482838654,0.022638263557556618
0.00010139254075588153,0.023065654189906592
0.00010256779307444219,0.023065654189906592
0.00010375666787451859,0.023065654189906592
0.00010495932305582277,0.0237208520932733
0.00010617591834830001,0.0237208520932733
0.00010740661533334334,0.0237208520932733
0.00010865157746525384,0.024110610846045294
0.00010991097009294972,0.024110610846045294
0.0001111849604819271,0.024292722263288758
0.00011247371783647519,0.024292722263288758
0.00011377741332214914,0.024292722263288758
0.00011509622008850323,0.02464484913648276
0.00011643031329208767,0.02464484913648276
0.00011777987011971193,0.024861232444056178
0.0001191450698119776,0.024861232444056178
0.00012052609368708426,0.024861232444056178
0.00012192312516491107,0.025506350379678782
0.0001233363497913776,0.025506350379678782
0.00012476595526308696,0.02613870035615886
0.00012621213145225474,0.02613870035615886
0.00012767507043192657,0.02613870035615886
0.0001291549665014884,0.026320811773402324
0.00013065201621247213,0.026320811773402324
0.00013216641839466052,0.026620522814326992
0.00013369837418249466,0.026620522814326992
0.00013524808704178755,0.02711444123378805
0.0001368157627967472,0.02711444123378805
0.00013840160965731315,0.027475976076876553
0.00014000583824680976,0.027475976076876553
0.00014162866162991988,0.0279685505006384
0.0001432702953409831,0.0279685505006384
0.00014493095741262166,0.02829715744909616
0.00014661086840469845,0.02829715744909616
0.00014831025143361044,0.028935555406222703
0.00015002933220192182,0.028935555406222703
0.00015176833902834055,0.029231234460049733
0.00015352750287804228,0.029231234460049733
0.000155307057393346,0.029343458100934076
0.00015710723892474503,0.029343458100934076
0.00015892828656229778,0.029622337208520932
0.00016077044216738237,0.029622337208520932
0.00016263395040481922,0.029793024662321078
0.00016451905877536624,0.029793024662321078
0.00016642601764859036,0.029931456219340097
0.00016835508029612023,0.030028223909683488
0.00017030650292528443,0.030028223909683488
0.0001722805447131394,0.030463678516228755
0.00017427746784089192,0.030463678516228755
0.00017629753752872057,0.030786909481889658
0.0001783410220710008,0.03104092466904106
0.00018040819287193827,0.03104092466904106
0.00018249932448161524,0.03134063570996573
0.00018461469463245476,0.03134063570996573
0.0001867545842761076,0.03171897049929441
0.00018891927762076664,0.03220012095961293
0.00019110906216891378,0.03220012095961293
0.0001933242287555045,0.03235871245212015
0.00019556507158659492,0.03258114374034003
0.00019783188827841644,0.03258114374034003
0.0002001249798969037,0.03287211880921981
0.00020244465099768038,0.033079766144748335
0.00020479120966650856,0.033079766144748335
0.0002071649675602069,0.03315301391035549
0.0002095662399480433,0.03362005241583227
0.0002119953457536071,0.03384315570190176
0.00021445260759716674,0.03384315570190176
0.00021693835183851843,0.03402728311269404
0.00021945290862033137,0.034204018547140655
0.0002219966119119955,0.0344929776224716
0.0002245697995539774,0.0344929776224716
0.0002271728133026905,0.03478059270210336
0.0002298059988758851,0.03497681607418856
0.0002324697059985648,0.035216719306498216
0.00023516428844943486,0.035216719306498216
0.00023789010410788932,0.03541630266783147
0.00024064751500154242,0.035781197500168
0.00024343688735431105,0.03590985262174208
0.00024625859163505465,0.03600430078623749
0.00024911300260677886,0.03615012431960217
0.0002520004993764092,0.0362596599690881
0.0002549214654451423,0.0362596599690881
0.0002578762887593801,0.03641153148309926
0.0002608653617622548,0.036556011020764737
0.00026388908144575103,0.0367770983132854
0.0002669478494034321,0.03715677709831329
0.00027004207188377727,0.037324776560715
0.0002731721598441376,0.03751898393925139
0.000276338529005317,0.0378220549694241
0.00027954159990678566,0.03812646999529601
0.0002827817979625341,0.038335461326523754
0.0002860595535175742,0.038541764666353076
0.000289375301905095,0.03866003628788388
0.0002927294835042816,0.0388523097566565
0.00029612254379880347,0.03900141119548417
0.00029955493343598134,0.039098178885827575
0.0003030271082866396,0.03919763456756939
0.0003065395295056527,0.03951011356763658
0.00031009266359319264,0.039761440763389555
0.00031368698245668765,0.03998454404945904
0.00031732296347349763,0.0400873597204489
0.00032100108955431715,0.040454270546334256
0.00032472184920731285,0.04061689402593912
0.00032848573660300434,0.04079967744103219
0.0003322932516398972,0.04109938848195686
0.0003361449000108765,0.04149317922182649
0.0003400411932703706,0.04169141858746052
0.00034398264890229247,0.04179759424769841
0.00034796979038876914,0.04212552919830657
0.0003520031472796679,0.04224783280693502
0.0003560832552629278,0.042296873528950577
0.000360210656235707,0.042614743632820376
0.00036438589837635443,0.04271285531886298
0.0003686095362172158,0.04275048719844097
0.00037288213071828336,0.04288757475976077
0.00037720424934169976,0.04327531751898393
0.00038157646612712486,0.04346347691687387
0.00038599936176797673,0.04371346011692763
0.00039047352368855597,0.04405752301592635
0.0003949995461220643,0.044216786506283176
0.000399578030189527,0.04426853034070291
0.00040420958397963103,0.04473489684833008
0.0004088948226294864,0.04485451246556011
0.00041363436840632776,0.0451065116591627
0.00041842885079015847,0.045174383441972984
0.0004232789065573553,0.04530676701834554
0.00042818517986524155,0.045644109938848196
0.0004331483223376403,0.04587662119481219
0.00043816899315141946,0.04618036422283448
0.00044324785912404005,0.046388011558363015
0.00044838559480211905,0.04695383374773201
0.0004535828825510191,0.04714132114777233
0.00045884041264547613,0.0474121362811639
0.0004641588833612782,0.047754183186613806
0.0004695390010680063,0.0478516228748068
0.0004749814803228505,0.048088166117868425
0.0004804870439655134,0.04837779719104899
0.0004860564232142139,0.048516900745917614
0.0004916903577628031,0.04878525427342072
0.0004973895958790067,0.049141186748202406
0.0005031548945038057,0.049264162354680466
0.0005089870193519685,0.049470465694509774
0.0005148867450137498,0.049881056380619584
0.0005208548550577665,0.050113567636583554
0.0005268921421350677,0.05036287883878772
0.0005329994080844093,0.05079833344533298
0.0005391774640387505,0.05102748471204892
0.0005454271305329836,0.051254619985216056
0.0005517492376129129,0.05149586721322491
0.0005581446249454966,0.05187688999395201
0.0005646141419303673,0.052010617566023785
0.0005711586478126435,0.052274040723069695
0.0005777790117970507,0.05257845574894161
0.0005844761131633638,0.05279013507156777
0.0005912508413831881,0.053007190376990795
0.0005981040962380944,0.053343861299643844
0.0006050367879391225,0.05371010012767959
0.0006120498372476703,0.054046771050332634
0.0006191441755977848,0.05441905785901485
0.0006263207452198692,0.05463006518379141
0.0006335804992658254,0.05478865667629863
0.0006409244019356456,0.05513675156239499
0.0006483534286054727,0.05543579060547006
0.0006558685659571436,0.05579463745716014
0.0006634708121092351,0.05601639674753041
0.0006711611767496287,0.056181036220684086
0.0006789406812696112,0.05671393051542235
0.0006868103588995307,0.0568839459713729
0.000694771254846024,0.05717424904240307
0.0007028244264308353,0.05760768765539951
0.0007109709432312439,0.057824070962972915
0.0007192118872221193,0.05812311000604797
0.0007275483529196233,0.05836234124050803
0.0007359814475265771,0.058691620186815396
0.0007445122910795143,0.058879779584705326
0.0007531420165974376,0.05926281835898125
0.0007618717702322999,0.05944089778912707
0.0007707027114212304,0.059684833008534374
0.0007796360130405236,0.0598931523419125
0.0007886728615614156,0.06010348766883946
0.0007978144572076629,0.060453598548484644
0.0008070620141149507,0.06092668503460789
0.0008164167604921472,0.061153148309925395
0.0008258799387844272,0.06150796317451783
0.0008354528058382871,0.061723002486392044
0.0008451366330684721,0.06195080975740878
0.0008549327066268384,0.06239096834890129
0.0008648423275731727,0.06261205564142194
0.0008748668120479914,0.06289026275115919
0.0008850074914473438,0.0631147100329279
0.00089526571259964,0.06342248504804784
0.0009056428379445294,0.06382097977286473
0.0009161402457138521,0.06421409851488476
0.0009267593301146883,0.06448558564612593
0.0009375015015145289,0.06481352059673409
0.0009483681866285928,0.06518379141186748
0.0009593608287093146,0.06547409448289766
0.0009704808877380307,0.06575566158188294
0.0009817298406188842,0.06606276459915328
0.00099310918137498,0.06627309992608024
0.0010046204213468132,0.06661581882937975
0.001016265089392995,0.06701632954774546
0.0010280447320933097,0.06723540084671728
0.0010399609139541202,0.0674813520596734
0.0010520152176161591,0.067793159061891
0.0010642092440647246,0.06804515825549359
0.001076544612842316,0.06832672535447887
0.0010890229622637305,0.06860829245346414
0.001101645949633657,0.06884214770512734
0.001114415251466788,0.06923190645789934
0.0011273325637104871,0.06948860963644916
0.0011403996019700331,0.06977219272898327
0.0011536181017364785,0.07004166386667562
0.0011669898186171474,0.07036422283448693
0.0011805165285688054,0.0708413413077078
0.0011942000281335325,0.07133324373362006
0.0012080421346773289,0.07174114642833143
0.0012220446866314887,0.07195752973590484
0.0012362095437367692,0.07231973657684296
0.0012505385872903913,0.07265976748874405
0.0012650337203959038,0.07295141455547342
0.0012796968682159415,0.07327733351253277
0.001294529978227916,0.0737302600631678
0.0013095350204826678,0.07409381089980513
0.0013247139878661174,0.07456689738592837
0.0013400688963639508,0.07488396700822246
0.001355601785329369,0.07543444660977085
0.0013713147177539455,0.07591290907869094
0.001387209780541621,0.07624084402929912
0.001403289084785873,0.07662186681002621
0.0014195547660501016,0.07701632954774545
0.0014360089846512606,0.07744506417579464
0.0014526539259467812,0.07785767085545327
0.0014694918006248172,0.07822794167058665
0.0014865248449978572,0.07866003628788389
0.0015037553212997384,0.07902829110946843
0.001521185517986105,0.07957328136549964
0.0015388177500383464,0.0799133122774007
0.001556654359271062,0.08035683085814124
0.0015746977146430866,0.08072105369262819
0.001592950212572123,0.08111282843894899
0.0016114142772530198,0.08139103554868625
0.0016300923609797412,0.08181977017673543
0.0016489869444710648,0.08218668100262079
0.001668100537200059,0.08270143135541966
0.0016874356777273757,0.08317115785229487
0.001706994934038408,0.0836429003427189
0.001726780903884356,0.08391707546535851
0.0017467962151272458,0.08426382635575566
0.0017670435260889468,0.08467912102681271
0.0017875255259042354,0.08513876755594382
0.0018082449348779518,0.0857993414421074
0.0018292045048462937,0.08631073180565821
0.0018504070195423021,0.08673073046166252
0.0018718552949655793,0.08718634500369599
0.0018935521797562953,0.08757005577582151
0.0019155005555735278,0.0880176063436597
0.0019377033374779887,0.0884779248706404
0.0019601634743191855,0.08898528324709362
0.001982883949127071,0.08943888179557824
0.002005867779508234,0.089805120623614
0.002029118018046678,0.09034070290975069
0.002052637752709252,0.09086822122169208
0.0020764301072557748,0.09131308379813184
0.0021004982416539153,0.09168268261541564
0.0021248453524988827,0.09206303339829312
0.0021494746734379805,0.09263087158121093
0.00217438947560008,0.09310059807808616
0.0021995930680300748,0.09357234056851019
0.0022250887981283695,0.09418117062025401
0.002250880052095462,0.09463544116658826
0.00227697025538168,0.09529668705060143
0.0023033628731421313,0.09567166185068207
0.002330061410696925,0.09612055641421949
0.002357069413996728,0.09647940326590955
0.0023843904700937206,0.09704925744237618
0.002412028207618007,0.09754855184463411
0.00243998629725955,0.09801290235871245
0.0024682684522556926,0.0984570929373026
0.0024968784288843266,0.09901552315032594
0.0025258200269627847,0.09933001814394196
0.002555097090352507,0.0997755527182313
0.0025847135074695635,0.10021302331832538
0.002614673211801092,0.10060143807539816
0.00264498018242772,0.10109871648410725
0.002675638444552045,0.10165378670788253
0.0027066520700332413,0.10209596129292386
0.0027380251779278576,0.10258719172098649
0.0027697619350368907,0.10310395806733419
0.002801866556459195,0.10360728445668974
0.002834343306151309,0.10437269000739198
0.0028671964974937695,0.10495329614945233
0.0029004304938639917,0.1053907667495464
0.002934049709215787,0.1058215173711444
0.0029680586086656023,0.1063974195282575
0.003002461709085549,0.10698340165311473
0.0030372635797033115,0.1073530004703985
0.0030724688427090033,0.10797191048988644
0.003108082173869064,0.10861501243196021
0.0031441083031472647,0.10911565082991734
0.00318055201533292,0.10972044889456353
0.0032174181506763717,0.11021772730327262
0.003254711605531848,0.11068678180229823
0.003292437333007769,0.11110805402798855
0.0033306003436245884,0.1116432049420533
0.003369205705980267,0.1122451448155366
0.003408258547423452,0.11281970297695047
0.0034477640547344642,0.11340232511255963
0.0034877274748141775,0.11387944358578053
0.003528154115380883,0.11443316981385658
0.0035690493456752297,0.11499899200322558
0.0036104185971733375,0.11557959814528593
0.0036522673643081755,0.11612257240776831
0.0036946012051993025,0.11684631409179488
0.003737425742391064,0.11739869632417177
0.0037807466635993493,0.11798467844902896
0.0038245697224669993,0.1186035884685169
0.0038689007393279753,0.11921981049660639
0.003913745601980384,0.11975001679994626
0.0039591102664684585,0.12030172703447348
0.004005000757873611,0.12095490894429137
0.004051423171114647,0.1214951952153753
0.0040983836717572615,0.12203480948860963
0.004145888496832911,0.12264095154895505
0.004193943955667186,0.12317653383509172
0.004242556430717777,0.12370002015993549
0.004291732378422158,0.1242967542503864
0.004341478330055092,0.1250083999731201
0.004391800892596086,0.12554398225925678
0.004442706749606883,0.12613399637121162
0.004494202662119142,0.12670250655197904
0.0045462954695324,0.1272562327800551
0.004598992090522438,0.12787783079094145
0.004652299523960189,0.12865869229218466
0.004706224849841282,0.1294146898729924
0.004760775230226368,0.13012163161077886
0.00481595791019235,0.13080706941737788
0.004871780218794631,0.13139909952288154
0.004928249570040513,0.13206101740474432
0.004985373463873894,0.13265237551239836
0.005043159487171359,0.13344734896848331
0.005101615314749833,0.13426046636650762
0.005160748710385908,0.13502452792151065
0.005220567527846975,0.13578388549156642
0.005281079711934331,0.13641892345944492
0.005342293299538352,0.13694778576708555
0.005404216420705915,0.13762448760163964
0.00546685729972018,0.1382702775351119
0.0055302242561929005,0.13881795578254147
0.005594325706169377,0.13955580942140983
0.005659170163246243,0.14029903904307506
0.005724766239702178,0.1409656609098851
0.005791122647641758,0.14169716680491307
0.005858248200152536,0.1423036086284524
0.005926151812475552,0.14293864659633088
0.005994842503189409,0.14372555607822055
0.006064329395408062,0.14432296216652107
0.006134621717992506,0.14506753578388548
0.0062057288067765,0.14574826960553725
0.0062776601058065,0.14640010751965593
0.006350425168595962,0.14704589745312813
0.00642403365939419,0.14769840736509643
0.006498495354469888,0.14835226127276394
0.006573820143409586,0.14912707479336065
0.006650018030431118,0.14978966467307303
0.006727099135712337,0.1504367986022445
0.006805073696735206,0.15107922854646866
0.0068839520696454964,0.1517881862778039
0.006963744730628222,0.1525193199381762
0.007044462277299037,0.15318661380283585
0.007126115430111745,0.15381291579866946
0.007208715033782135,0.1544613937235401
0.007292272058728313,0.15515287951078555
0.007376797602527731,0.155800013439957
0.007462302891391108,0.15665815469390496
0.007548799281653432,0.1574040723069686
0.007636298261282241,0.15816880585982124
0.0077248114514034,0.158887171561051
0.007814350607844541,0.15960755325582957
0.00790492762269642,0.16027955110543646
0.007996554525892346,0.16110140447550567
0.008089243486805939,0.1618070022175929
0.008183006815867389,0.1625865197231369
0.008277856966198472,0.1633095894093139
0.00837380653526649,0.16410456286539882
0.008470868266557402,0.16492104025267118
0.008569055051268348,0.16584369330018142
0.008668379930019773,0.1665311471003293
0.008768856094587427,0.16729991264027957
0.008870496889654403,0.1679221826490155
0.00897331581458352,0.1686224044083059
0.009077326525210223,0.16934345810093404
0.009182542835656282,0.17007190376990794
0.009288978720164497,0.17086486123244404
0.009396648314954691,0.17162892278744707
0.009505565920101192,0.17234863248437607
0.009615746001432095,0.1730743901619515
0.009727203192450537,0.17381157180297024
0.009839952296278227,0.17457630535582286
0.009954008287621519,0.17536523083126135
0.010069386314760271,0.17618439620993212
0.010186101701559752,0.17708621732410457
0.010304169949505875,0.17788791075868557
0.01042360673976401,0.17856864458033733
0.010544427935261684,0.17937168201061754
0.010666649582795389,0.1801673274645521
0.010790287915161836,0.18097842886902762
0.01091535935331391,0.18177071433371414
0.011041880508541602,0.18257307976614476
0.011169868184678225,0.18341509307170217
0.011299339380332217,0.18420670653853904
0.011430311291144786,0.18512398360325247
0.011562801312073753,0.18586452523351923
0.011696827039703846,0.18670399144113745
0.01183240627458378,0.1875559438209798
0.011969557023590427,0.1884174450641758
0.012108297502320394,0.18920166655466703
0.012248646137509308,0.19004502385592364
0.012390621569479156,0.1909085410926685
0.012534242654613994,0.19182783415093071
0.01267952846786434,0.19257509575969356
0.012826498305280598,0.19339157314696592
0.012975171686575868,0.194278610308447
0.013125568357718427,0.19529063906995497
0.013277708293554291,0.1961689402593912
0.013431611700460153,0.19700692157785094
0.013587299019027091,0.1979497345608494
0.013744790926775366,0.19885289967072103
0.013904108340900697,0.19974060883005176
0.014065272421052363,0.20054297426248238
0.014228304572143519,0.2013661716282508
0.014393226447194065,0.2021981049660641
0.014560059950206485,0.20304885424366642
0.014728827239075018,0.20399704320946171
0.014899550728528537,0.20488676836234126
0.015072253093107555,0.20560782205496944
0.01524695727017573,0.2065150191519387
0.015423686462966274,0.20741751226396077
0.01560246414366368,0.20823466164908272
0.015783314056521166,0.20917613063638196
0.01596626022101425,0.20991398427525035
0.01615132693503091,0.21072710167327466
0.01633853877809862,0.21155836301323835
0.016527920614648955,0.2125199919360258
0.0167194975973199,0.2134083730932061
0.016913295170296487,0.2143861299643841
0.01710933907269015,0.21532961494523217
0.01730765534195726,0.21622874806800615
0.01750827031735725,0.21711444123378804
0.017711210643450888,0.21805053423829043
0.017916503273639015,0.21893152341912506
0.018124175473742375,0.2198434245010416
0.018334254825622908,0.22076876553995026
0.018546769230846995,0.22173106646058732
0.018761746914391215,0.22265707949734562
0.018979216428391014,0.22351118876419593
0.019199206655932846,0.2243968819299778
0.019421746814890263,0.2251844634097171
0.019646866461804465,0.22612929238626434
0.01987459549580984,0.22703984947248168
0.02010496416260499,0.22810698205765742
0.02033800305846982,0.2290639069954976
0.020573743134329137,0.2300685437806599
0.02081221569986339,0.23110342046905447
0.021053452427667062,0.23202808951011358
0.02129748535745521,0.23307976614474835
0.021544346900318843,0.23414555473422488
0.02179406984302956,0.23505543982259258
0.0220466873523941,0.23607217256904778
0.022302232979659387,0.23703447348968484
0.022560740664968614,0.2380182783415093
0.022822244741868985,0.239041059068611
0.023086779941871697,0.24010953564948592
0.023354381399064792,0.24113769235938448
0.023625084654779475,0.2421389691552987
0.023898925662310503,0.24327598951683355
0.024175940791691306,0.2444056179020227
0.024456166834524465,0.24544855856461262
0.024739641008868142,0.24648276325515756
0.025026400964179192,0.24753242389624353
0.025316484786313556,0.24863114038035078
0.025609931002584595,0.24961696122572405
0.025906778586880088,0.2507472616087629
0.026207066964838526,0.2518762179961024
0.02651083601908539,0.25299442241784825
0.026818126094530156,0.2540951548955043
0.02712897800372467,0.25514817552583835
0.027443433032283655,0.25621665210671324
0.02776153294436801,0.257340232511256
0.028083319988231725,0.2584738928835427
0.028408836901833042,0.25953699348162085
0.028738126918510663,0.2606605738861636
0.029071233772725785,0.2617579463745716
0.029408201705870638,0.2629319266178348
0.029749075472144403,0.26401854714064915
0.030093900344497212,0.2651629594785297
0.03044272212064303,0.26634097170889054
0.030795587129142266,0.26745581614138836
0.03115254223555488,0.2685404206706538
0.03151363484866479,0.269711040924669
0.031878912926776456,0.2708084134130771
0.03224842498408442,0.27193871379611584
0.0326222200971167,0.2730065183791412
0.03300034791125285,0.2742194744976816
0.03338285864731761,0.27541428667428264
0.033769803108250916,0.276523083126134
0.03416123268585528,0.2777709831328539
0.034557199367621395,0.278883811571803
0.03495775574363275,0.28008870371614814
0.035362955013550426,0.2813090518110342
0.03577285099367873,0.2825724077682952
0.0361874981241128,0.2838942275384719
0.03660695147596903,0.2850574558161414
0.03703126675869927,0.2863886835562126
0.03746050032748993,0.2877225992876823
0.037894709190746674,0.2889012835158927
0.03833395101766601,0.2901592634903568
0.03877828414589457,0.2914300114239634
0.03922776758927719,0.2926517035145487
0.03968246104569482,0.2939271554331026
0.040142424904993215,0.2952147033129494
0.040607720257003654,0.2965035951884954
0.041078408899656464,0.2978549828640548
0.04155455334718875,0.2991129628385189
0.04203621683844714,0.30046838250117597
0.04252346334528682,0.3018694980176063
0.04301635758106795,0.3032981654458705
0.0435149650092505,0.30460721725690476
0.044019351852088745,0.30605873261205563
0.044529585099426554,0.30737181641018746
0.04504573251759458,0.30861568442980986
0.04556786265841064,0.31000940796989446
0.046096044868284336,0.3114582353336469
0.04663034929742731,0.3127545191855386
0.04717084690917017,0.31415294671057054
0.047717609489387455,0.3157139977152073
0.04827070965603183,0.3170257375176399
0.0488302208687788,0.31852765271151134
0.0493962174387832,0.32007526375915596
0.04996877453854884,0.3215126671594651
0.0505479682119124,0.32293595860493246
0.05113387538414326,0.3244244338418117
0.05172657387216019,0.32583495732813655
0.05232614239486662,0.32733687252200794
0.052932660583605615,0.3288750755997581
0.05354620899273607,0.33034473489684835
0.05416686911033152,0.33182581815738194
0.05479472336900287,0.333357301256636
0.05542985515684669,0.3349842080505342
0.05607234882852033,0.33658893891539543
0.05672228971644543,0.3381842618103622
0.05737976414214134,0.3396606410859485
0.05804485942768978,0.3412667159465089
0.05871766390733255,0.34283717492104027
0.05939826693920356,0.3444620657213897
0.060086758917196864,0.34623748404005106
0.0607832312829723,0.3477669511457563
0.06148777653810023,0.34937504199986563
0.062200488256347115,0.3510147167529064
0.06292146109610344,0.35264027955110544
0.06365079081295572,0.3542356024460721
0.06438857427240419,0.355957260936765
0.06513490946272803,0.35754855184463413
0.0658898955079995,0.35935555406222697
0.06665363268124913,0.36106578858947647
0.06742622241778341,0.3627397352328473
0.06820776732865685,0.36447147369128424
0.06899837121430018,0.3662052281432699
0.0697981390783066,0.36789395873933206
0.07060717714137772,0.36969289698272967
0.07142559285543126,0.3714367314024595
0.07225349491787214,0.37317048585444523
0.07309099328602911,0.3750379678785028
0.07393819919175866,0.37685370606814056
0.07479522515621821,0.3787171561051005
0.07566218500481055,0.38058799811840605
0.07653919388230147,0.382473624084403
0.0774263682681127,0.38437672199448963
0.07832382599179197,0.3861400443518581
0.07923168624866253,0.3879974464081715
0.08015006961565405,0.3899395201935354
0.08107909806731686,0.3917942342584503
0.08201889499202203,0.3937705799341442
0.08296958520834907,0.39569114978832065
0.08393129498166364,0.3975317518983939
0.08490415204088747,0.3994926416235468
0.0858882855954625,0.40133257173577047
0.08688382635251184,0.4033478932867415
0.08789090653419954,0.40535649485921643
0.08890965989529158,0.4073106646058733
0.08994022174092044,0.40933270613534034
0.09098272894455559,0.4113359317250184
0.09203731996618221,0.4134097170889054
0.09310413487069075,0.41539076674954634
0.09418331534647952,0.4174054163026678
0.0952750047242729,0.41945635373966805
0.09637934799615785,0.42144345138095557
0.09749649183484087,0.42350514078354945
0.0986265846131282,0.4256696458571333
0.09976977642363201,0.42785632685975405
0.10092621909870483,0.42987836838922117
0.10209606623060476,0.4319380417982662
0.10327947319189525,0.43408104294066263
0.10447659715608053,0.43609300450238564
0.10568759711848051,0.43816813386197156
0.10691263391734772,0.44032995094415694
0.10815187025522892,0.4426819434177811
0.10940547072057435,0.44501847994086424
0.11067360180959745,0.4472817686983402
0.11195643194838795,0.44955379342786106
0.11325413151528127,0.4518842819702977
0.11456687286348727,0.4541885625965997
0.11589483034398118,0.45643706740138434
0.11723818032865997,0.45862038841475705
0.11859710123376706,0.46091727706471336
0.11997177354358855,0.46323634164370675
0.12136237983442417,0.4656676298635845
0.12276910479883604,0.4680142463544117
0.12419213527017846,0.4704280626301996
0.12563166024741215,0.4729319266178349
0.12708787092020596,0.4752866070828573
0.12856096069432965,0.47762851958873737
0.130051125217341,0.48002351992473624
0.13155856240457053,0.48260331966937703
0.1330834724654076,0.48506215980108863
0.1346260579298911,0.4874679121026812
0.13618652367560827,0.48989248034406285
0.1377650769549055,0.4923190645789933
0.13936192742241435,0.49498286405483505
0.14097728716289676,0.49773603924467447
0.142611370719413,0.5002896310731806
0.14426439512181588,0.5029957664135474
0.14593657991557576,0.5057953094550098
0.1476281471909391,0.5083784691888986
0.14933932161242533,0.5110402526711915
0.15107033044866555,0.5137920838653317
0.15282140360258709,0.5165459310530206
0.15459277364194784,0.5193071702170553
0.15638467583022478,0.5221645050735838
0.15819734815786016,0.5249532961494523
0.16003103137387018,0.5278005510382366
0.16188596901781993,0.5305564142194745
0.1637624074521689,0.5334177810631007
0.16566059589499152,0.5361783482292857
0.16758078645307686,0.5391647066729387
0.16952323415541215,0.5421120892413144
0.1714881969870541,0.5451542235064848
0.17347593592339325,0.5481614138834756
0.1754867149648152,0.5511047644647536
0.1775208011717636,0.5541757946374573
0.1795784647002097,0.5570808413413078
0.18165997883753285,0.5600866877225993
0.18376562003881725,0.5632712855318863
0.18589566796356882,0.5663255157583496
0.18805040551285834,0.5693978899267522
0.1902301188668946,0.5723493044822257
0.19243509752303323,0.5755856461259323
0.19466563433422632,0.5786647402728311
0.19692202554791735,0.5818399301122236
0.19920457084538712,0.5850406558699012
0.20151357338155584,0.5883596532491097
0.20384933982524642,0.5918211141724347
0.20621218039991446,0.5950587998118406
0.2086024089248505,0.5984248370405215
0.21102034285685967,0.601747194408978
0.21346630333242453,0.6051421275451918
0.21594061521035676,0.6087111081244541
0.21844360711494284,0.6120878973187286
0.22097561147959033,0.6154646865130031
0.22353696459097966,0.6189711712922519
0.22612800663372795,0.6224373362005241
0.2287490817355704,0.6259532289496674
0.2314005380130654,0.6295195215375312
0.23408272761782944,0.6331792218264901
0.23679600678330787,0.6367670183455413
0.23954073587208793,0.6404193266581546
0.24231727942376008,0.6439466433707413
0.24512600620333397,0.6476419595457295
0.24796728925021602,0.6513198037766279
0.2508415059277541,0.6549653921107452
0.2537490379733572,0.6586217324104562
0.2566902715491952,0.662593239701633
0.25966559729348726,0.6663268597540487
0.26267541037238384,0.6701377595591694
0.26572011053245065,0.674083730932061
0.26880010215376077,0.6780915261071165
0.2719157943036019,0.6820858813251798
0.2750676007908067,0.6861319803776629
0.2782559402207126,0.6901290235871245
0.28148123605075814,0.6941636986761642
0.28474391664672477,0.6980216383307574
0.28804441533962977,0.702112761239164
0.2913831704832789,0.7061991801626235
0.2947606255124859,0.7104381425979437
0.29817722900196736,0.7144923056246218
0.30163343472591975,0.7185793965459311
0.30512970171828707,0.7226181036220684
0.30866649433372745,0.7267401384315569
0.3122442823092858,0.731071836570123
0.3158635408267819,0.7353531348699685
0.31952475057592133,0.739534977488072
0.32322839781813806,0.7438122438008199
0.3269749744511768,0.7481210940124992
0.33076497807442423,0.7525193199381762
0.3345989120549975,0.7569249378401989
0.3384772855945983,0.7613345877293194
0.34240061379714254,0.7656548619044419
0.34636941773717345,0.7699657281096701
0.3503842245290676,0.7743874739600833
0.3544455673970435,0.7788179557825415
0.3585539857459817,0.7832652375512399
0.36271002523306484,0.7877454472145689
0.3669142378402494,0.7921940729789666
0.3711671819475767,0.7966319467777703
0.37546942240733366,0.8011007324776562
0.37982153061907364,0.8054236946441773
0.3842240846055061,0.8099415361870841
0.38867766908926676,0.8144002419192258
0.393182875570577,0.8188589476513675
0.39774030240580366,0.8231960217727303
0.40235055488692933,0.8276406155500304
0.4070142453219439,0.8321174652241112
0.4117319931161679,0.83675223439285
0.4165044248545185,0.8412781399099523
0.42133217438472886,0.8456669578657348
0.4262158829015325,0.8500604798064646
0.43115619903182284,0.8545480814461394
0.43615377892080054,0.8590988508836771
0.441209286319119,0.8634063570996574
0.4463233926710397,0.8678354949264163
0.4514967772036102,0.8719877696391372
0.4567301270168747,0.876321483771252
0.4620241371751313,0.880654525905517
0.46737951079924633,0.8847772327128552
0.47279695916003905,0.8888918755459982
0.4782772017727485,0.8930629661985081
0.4838209664925957,0.8969370338014919
0.48942898961145315,0.9009098850883677
0.49510201595563513,0.9047866406827498
0.5008407989848213,0.908726564074995
0.5066461008921268,0.9124729520865532
0.5125186927053332,0.9161084604529266
0.5184593543892912,0.9197473288085478
0.5244688749495119,0.9233216853706068
0.5305480525369574,0.9266796586250925
0.5366976945540476,0.9301075196559372
0.5429186177618943,0.933386197164169
0.5492116483887789,0.9365479470465694
0.5555776222398878,0.9396734090450909
0.5620173848083188,0.9427928230629661
0.5685317913873753,0.9457751495195217
0.5751217071841613,0.9487185001007997
0.5817880074344935,0.9514615953228951
0.5885315775191451,0.9541085948524964
0.595353313081437,0.9566353067670184
0.6022541201461928,0.9591714266514346
0.6092349152400711,0.9616672266648747
0.6162966255132942,0.9640474430481822
0.6234401888627864,0.9662865398830724
0.6306665540567405,0.9683959411329883
0.6379766808606282,0.9704549425441839
0.6453715401646701,0.9725193199381762
0.6528521141127848,0.9744862576439755
0.6604193962330305,0.9763584436529802
0.6680743915695615,0.9781116860426048
0.675818116816111,0.9797439688192998
0.6836516004510238,0.9813534036691081
0.6915758828738525,0.9828338149317922
0.6995920165435374,0.9842483704052146
0.707701066118189,0.9856131980377663
0.7159041085964888,0.9868543780659902
0.7242022334607315,0.988037766279148
0.732596542821523,0.9890988508836772
0.741088151564157,0.9901169276258315
0.7496781874966877,0.9910846045292656
0.7583677914997191,0.9919756736778442
0.7671581176779302,0.9928438948995364
0.7760503335133571,0.9936099724480882
0.7850456200204509,0.9943001142396344
0.794145171902934,0.9949196962569719
0.8033501977124734,0.9955177743431222
0.8126619200091946,0.9960788925475438
0.822081575524054,0.9965795309455009
0.8316104153230961,0.9970573214165714
0.8412497049736118,0.997444392177945
0.8510007247122247,0.9978348229285666
0.8608647696149244,0.9981688058598213
0.8708431497690724,0.9984785968684899
0.880937190447399,0.99875209999328
0.8911482322840202,0.9989872992406423
0.9014776314524917,0.9992110745245615
0.9119267598459299,0.9993871379611585
0.9224970052592174,0.9995343054902225
0.9331897715733238,0.999659969088099
0.9440064789417604,0.9997594247698407
0.9549485639791966,0.9998467844902896
0.9660174799522646,0.9998944963376116
0.9772146969725725,0.9999395201935354
0.9885417021919574,0.9999805120623613
1.0,1.0


==> data/EEG/LiRA/NHiTS-online/total/roc_SMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.002108729252066393
1.0233165783302449e-05,0.002108729252066393
1.0351779556301762e-05,0.002108729252066393
1.0471768194855202e-05,0.002108729252066393
1.05931476351837e-05,0.002108729252066393
1.0715933998226711e-05,0.002108729252066393
1.084014359178331e-05,0.002108729252066393
1.09657929126781e-05,0.002108729252066393
1.1092898648952227e-05,0.002108729252066393
1.1221477682079803e-05,0.002108729252066393
1.1351547089209991e-05,0.002108729252066393
1.148312414543511e-05,0.002108729252066393
1.1616226326085018e-05,0.002108729252066393
1.1750871309048075e-05,0.002108729252066393
1.1887076977119033e-05,0.002108729252066393
1.2024861420374123e-05,0.002108729252066393
1.216424293857368e-05,0.002108729252066393
1.2305240043592616e-05,0.002108729252066393
1.244787146187906e-05,0.002108729252066393
1.259215613694151e-05,0.002108729252066393
1.2738113231864785e-05,0.002108729252066393
1.288576213185518e-05,0.002108729252066393
1.3035122446815089e-05,0.002108729252066393
1.3186214013947484e-05,0.002108729252066393
1.3339056900390587e-05,0.002108729252066393
1.3493671405883065e-05,0.0023970163295477455
1.3650078065460137e-05,0.0023970163295477455
1.3808297652180924e-05,0.0023970163295477455
1.3968351179887397e-05,0.0023970163295477455
1.4130259905995336e-05,0.0023970163295477455
1.429404533431761e-05,0.0023970163295477455
1.4459729217920196e-05,0.0023970163295477455
1.4627333562011299e-05,0.0023970163295477455
1.4796880626863964e-05,0.0023970163295477455
1.4968392930772556e-05,0.0023970163295477455
1.514189325304352e-05,0.0023970163295477455
1.53174046370208e-05,0.0023970163295477455
1.5494950393146317e-05,0.0023970163295477455
1.567455410205595e-05,0.0023970163295477455
1.5856239617711373e-05,0.0023970163295477455
1.60400310705682e-05,0.0023970163295477455
1.622595287078087e-05,0.0023970163295477455
1.6414029711444665e-05,0.0023970163295477455
1.6604286571875295e-05,0.0023970163295477455
1.6796748720926532e-05,0.0023970163295477455
1.6991441720346258e-05,0.0029507425576238153
1.7188391428171457e-05,0.0029507425576238153
1.7387624002162504e-05,0.0029507425576238153
1.7589165903277326e-05,0.0029507425576238153
1.7793043899185774e-05,0.0029507425576238153
1.7999285067824765e-05,0.0029507425576238153
1.8207916800994626e-05,0.0029507425576238153
1.8418966807997107e-05,0.0029507425576238153
1.86324631193156e-05,0.0029507425576238153
1.8848434090337955e-05,0.0029507425576238153
1.906690840512252e-05,0.0029507425576238153
1.9287915080207776e-05,0.0029507425576238153
1.9511483468466162e-05,0.0029507425576238153
1.9737643263002554e-05,0.0029507425576238153
1.9966424501097934e-05,0.0029507425576238153
2.0197857568198782e-05,0.003189973792083865
2.0431973201952705e-05,0.003189973792083865
2.066880249629082e-05,0.003189973792083865
2.09083769055575e-05,0.003189973792083865
2.1150728248687946e-05,0.003189973792083865
2.1395888713434215e-05,0.003189973792083865
2.1643890860640203e-05,0.003189973792083865
2.189476762856621e-05,0.003189973792083865
2.2148552337263592e-05,0.003189973792083865
2.2405278693000182e-05,0.003189973792083865
2.266498079273693e-05,0.003189973792083865
2.2927693128656486e-05,0.003189973792083865
2.3193450592744275e-05,0.003189973792083865
2.3462288481422625e-05,0.003189973792083865
2.3734242500238664e-05,0.003795443854579665
2.4009348768606518e-05,0.003795443854579665
2.4287643824604503e-05,0.003795443854579665
2.45691646298279e-05,0.003795443854579665
2.4853948574297985e-05,0.003795443854579665
2.5142033481427965e-05,0.003795443854579665
2.543345761304648e-05,0.003795443854579665
2.5728259674479322e-05,0.003795443854579665
2.6026478819690045e-05,0.003795443854579665
2.63281546564802e-05,0.003795443854579665
2.6633327251749808e-05,0.003795443854579665
2.694203713681882e-05,0.003953363349237282
2.7254325312810276e-05,0.003953363349237282
2.7570233256095827e-05,0.003953363349237282
2.7889802923804396e-05,0.003953363349237282
2.8213076759394707e-05,0.003953363349237282
2.8540097698292373e-05,0.003953363349237282
2.8870909173592345e-05,0.003953363349237282
2.9205555121827452e-05,0.003953363349237282
2.95440799888038e-05,0.003953363349237282
2.9886528735503827e-05,0.003953363349237282
3.0232946844057763e-05,0.003953363349237282
3.0583380323784315e-05,0.0045003695988172845
3.0937875717301366e-05,0.0045003695988172845
3.12964801067075e-05,0.0045003695988172845
3.165924111983521e-05,0.0045003695988172845
3.20262069365765e-05,0.0045003695988172845
3.2397426295281954e-05,0.0045003695988172845
3.277294849923382e-05,0.0045003695988172845
3.315282342319423e-05,0.0045003695988172845
3.353710152002929e-05,0.0045003695988172845
3.392583382740992e-05,0.0046858410053087825
3.4319071974590426e-05,0.0046858410053087825
3.4716868189265594e-05,0.0046858410053087825
3.511927530450728e-05,0.0046858410053087825
3.552634676578139e-05,0.0046858410053087825
3.5938136638046256e-05,0.0046858410053087825
3.6354699612933176e-05,0.0046858410053087825
3.677609101601031e-05,0.0046858410053087825
3.720236681413066e-05,0.005308111014044755
3.7633583622865324e-05,0.005308111014044755
3.806979871402284e-05,0.005308111014044755
3.8511070023255685e-05,0.005308111014044755
3.895745615775501e-05,0.005308111014044755
3.940901640403448e-05,0.005308111014044755
3.986581073580439e-05,0.005308111014044755
4.032789982193705e-05,0.005850413278677509
4.079534503452449e-05,0.005850413278677509
4.1268208457029516e-05,0.005850413278677509
4.174655289253135e-05,0.005850413278677509
4.223044187206672e-05,0.005850413278677509
4.271993966306776e-05,0.005850413278677509
4.321511127789762e-05,0.005850413278677509
4.371602248248502e-05,0.006060748605604462
4.422273980505897e-05,0.006060748605604462
4.473533054498463e-05,0.006060748605604462
4.525386278170167e-05,0.006060748605604462
4.577840538376616e-05,0.006060748605604462
4.6309028017997366e-05,0.006060748605604462
4.684580115873045e-05,0.006060748605604462
4.738879609717651e-05,0.006276459915328271
4.793808495089107e-05,0.006276459915328271
4.8493740673352334e-05,0.006276459915328271
4.9055837063650453e-05,0.006276459915328271
4.962444877628913e-05,0.006276459915328271
5.0199651331100794e-05,0.006276459915328271
5.0781521123276707e-05,0.006627242792823064
5.137013543351339e-05,0.006627242792823064
5.196557243827657e-05,0.006627242792823064
5.2567911220184194e-05,0.006627242792823064
5.3177231778509664e-05,0.006627242792823064
5.379361503980698e-05,0.006795242255224783
5.441714286865888e-05,0.006795242255224783
5.5047898078549675e-05,0.006795242255224783
5.5685964442864085e-05,0.006795242255224783
5.633142670601352e-05,0.006795242255224783
5.698437059469136e-05,0.006795242255224783
5.764488282925873e-05,0.007242792823062967
5.8313051135262185e-05,0.007242792823062967
5.8988964255084936e-05,0.007242792823062967
5.9672711959733106e-05,0.007242792823062967
6.0364385060758635e-05,0.007242792823062967
6.106407542232036e-05,0.007408104294066259
6.177187597338488e-05,0.007408104294066259
6.248788072006888e-05,0.007408104294066259
6.321218475812448e-05,0.007408104294066259
6.394488428556937e-05,0.007549223842483704
6.468607661546321e-05,0.007549223842483704
6.543586018883229e-05,0.007549223842483704
6.619433458774387e-05,0.007549223842483704
6.696160054853215e-05,0.007549223842483704
6.773775997517745e-05,0.007764935152207514
6.852291595284057e-05,0.007764935152207514
6.9317172761554e-05,0.007764935152207514
7.012063589007177e-05,0.007764935152207514
7.09334120498799e-05,0.00807808615012432
7.17556091893692e-05,0.00807808615012432
7.258733650817246e-05,0.00807808615012432
7.342870447166758e-05,0.00807808615012432
7.42798248256491e-05,0.0093360661245884
7.514081061116962e-05,0.0093360661245884
7.601177617955322e-05,0.0093360661245884
7.689283720758305e-05,0.0093360661245884
7.778411071286482e-05,0.009524225522478327
7.868571506936843e-05,0.009524225522478327
7.959777002314978e-05,0.009524225522478327
8.05203967082547e-05,0.009524225522478327
8.145371766280736e-05,0.009696928969827297
8.239785684528512e-05,0.009696928969827297
8.335293965098187e-05,0.009696928969827297
8.43190929286625e-05,0.010013439956992137
8.529644499741017e-05,0.010013439956992137
8.628512566366886e-05,0.010013439956992137
8.728526623848371e-05,0.010013439956992137
8.829699955494083e-05,0.010186143404341107
8.932045998580959e-05,0.010186143404341107
9.03557834613892e-05,0.010186143404341107
9.140310748756223e-05,0.010331294939856194
9.246257116405733e-05,0.010331294939856194
9.353431520292377e-05,0.010331294939856194
9.461848194721992e-05,0.010686109804448627
9.571521538991856e-05,0.010686109804448627
9.682466119303115e-05,0.010686109804448627
9.794696670695385e-05,0.011078556548619046
9.908228099003788e-05,0.011078556548619046
0.00010023075482838654,0.011078556548619046
0.00010139254075588153,0.011671258651972313
0.00010256779307444219,0.011671258651972313
0.00010375666787451859,0.011671258651972313
0.00010495932305582277,0.011936697802567033
0.00010617591834830001,0.011936697802567033
0.00010740661533334334,0.011936697802567033
0.00010865157746525384,0.012312344600497276
0.00010991097009294972,0.012312344600497276
0.0001111849604819271,0.012388952355352463
0.00011247371783647519,0.012388952355352463
0.00011377741332214914,0.012388952355352463
0.00011509622008850323,0.012536791882265978
0.00011643031329208767,0.012536791882265978
0.00011777987011971193,0.012872790807069417
0.0001191450698119776,0.012872790807069417
0.00012052609368708426,0.012872790807069417
0.00012192312516491107,0.013142933942611382
0.0001233363497913776,0.013142933942611382
0.00012476595526308696,0.013398293125461999
0.00012621213145225474,0.013398293125461999
0.00012767507043192657,0.013398293125461999
0.0001291549665014884,0.013665748269605538
0.00013065201621247213,0.013665748269605538
0.00013216641839466052,0.014002419192258583
0.00013369837418249466,0.014002419192258583
0.00013524808704178755,0.01419326658154694
0.0001368157627967472,0.01419326658154694
0.00013840160965731315,0.014236946441771387
0.00014000583824680976,0.014236946441771387
0.00014162866162991988,0.014342450104159668
0.0001432702953409831,0.014342450104159668
0.00014493095741262166,0.014468113702036153
0.00014661086840469845,0.014468113702036153
0.00014831025143361044,0.014786640682749813
0.00015002933220192182,0.014786640682749813
0.00015176833902834055,0.015050063839795713
0.00015352750287804228,0.015050063839795713
0.000155307057393346,0.015197903366709226
0.00015710723892474503,0.015197903366709226
0.00015892828656229778,0.015349774880720382
0.00016077044216738237,0.015349774880720382
0.00016263395040481922,0.015624622001209596
0.00016451905877536624,0.015624622001209596
0.00016642601764859036,0.015822861366843625
0.00016835508029612023,0.016043276661514682
0.00017030650292528443,0.016043276661514682
0.0001722805447131394,0.01613063638196358
0.00017427746784089192,0.01613063638196358
0.00017629753752872057,0.01646193132181977
0.0001783410220710008,0.016601706874538
0.00018040819287193827,0.016601706874538
0.00018249932448161524,0.016687722599287684
0.00018461469463245476,0.016687722599287684
0.0001867545842761076,0.01684967408104294
0.00018891927762076664,0.017128553188629797
0.00019110906216891378,0.017128553188629797
0.0001933242287555045,0.017180297023049525
0.00019556507158659492,0.017359720448894563
0.00019783188827841644,0.017359720448894563
0.0002001249798969037,0.017455816141388348
0.00020244465099768038,0.017738055238223235
0.00020479120966650856,0.017738055238223235
0.0002071649675602069,0.01787850278879107
0.0002095662399480433,0.0180565822189369
0.0002119953457536071,0.01812714199314562
0.00021445260759716674,0.01812714199314562
0.00021693835183851843,0.018328069350178076
0.00021945290862033137,0.01846515691149788
0.0002219966119119955,0.018756131980377663
0.0002245697995539774,0.018756131980377663
0.0002271728133026905,0.019020227135273165
0.0002298059988758851,0.01911833882131577
0.0002324697059985648,0.019580673341845302
0.00023516428844943486,0.019580673341845302
0.00023789010410788932,0.019647201128956383
0.00024064751500154242,0.019806464619313218
0.00024343688735431105,0.01999126402795511
0.00024625859163505465,0.02014246354411666
0.00024911300260677886,0.020360862845238893
0.0002520004993764092,0.02065721389691553
0.0002549214654451423,0.02065721389691553
0.0002578762887593801,0.020746589610913246
0.0002608653617622548,0.0209374370002016
0.00026388908144575103,0.021047644647537125
0.0002669478494034321,0.02116994825616558
0.00027004207188377727,0.02126268395941133
0.0002731721598441376,0.021309051811034204
0.000276338529005317,0.021486459243330418
0.00027954159990678566,0.021569114978832064
0.0002827817979625341,0.021700154559505407
0.0002860595535175742,0.02190175391438747
0.000289375301905095,0.02209260130367583
0.0002927294835042816,0.02233519252738391
0.00029612254379880347,0.022448760163967473
0.00029955493343598134,0.022558967811303003
0.0003030271082866396,0.022754519185538603
0.0003065395295056527,0.022903030710301732
0.00031009266359319264,0.0231048247957386
0.00031368698245668765,0.023167125865197234
0.00031732296347349763,0.02333109334050131
0.00032100108955431715,0.023459805351974436
0.00032472184920731285,0.02349304482225657
0.00032848573660300434,0.02376654794704657
0.0003322932516398972,0.02386197164169075
0.0003361449000108765,0.024356562059001413
0.0003400411932703706,0.02448827363752436
0.00034398264890229247,0.02462401720314495
0.00034796979038876914,0.02479403265909549
0.0003520031472796679,0.024980848061286205
0.0003560832552629278,0.025059471809690204
0.000360210656235707,0.0254593105302063
0.00036438589837635443,0.025679725824877358
0.0003686095362172158,0.02584100530878301
0.00037288213071828336,0.025898797123849203
0.00037720424934169976,0.026340299711040925
0.00038157646612712486,0.026658826691754588
0.00038599936176797673,0.026767690343390903
0.00039047352368855597,0.027087561319803777
0.0003949995461220643,0.027289832672535447
0.000399578030189527,0.027570055775821518
0.00040420958397963103,0.027836166924265843
0.0004088948226294864,0.028014246354411666
0.00041363436840632776,0.028621803548635905
0.00041842885079015847,0.02877427592231705
0.0004232789065573553,0.028834083730932065
0.00042818517986524155,0.029434177810631006
0.0004331483223376403,0.029535649485921644
0.00043816899315141946,0.029929440225791283
0.00044324785912404005,0.029987232040857466
0.00044838559480211905,0.03029567905382703
0.0004535828825510191,0.03063974195282575
0.00045884041264547613,0.030879645185135408
0.0004641588833612782,0.031181372219608892
0.0004695390010680063,0.03127612391640347
0.0004749814803228505,0.031530139103554865
0.0004804870439655134,0.031657146697130566
0.0004860564232142139,0.03176265035951885
0.0004916903577628031,0.03206168940259391
0.0004973895958790067,0.03233250453598548
0.0005031548945038057,0.03245413614676433
0.0005089870193519685,0.03275720717693704
0.0005148867450137498,0.03306363819635777
0.0005208548550577665,0.033458100934077015
0.0005268921421350677,0.03363013238357637
0.0005329994080844093,0.03388750755997581
0.0005391774640387505,0.034230226463275316
0.0005454271305329836,0.03468180901821114
0.0005517492376129129,0.03484913648276326
0.0005581446249454966,0.03504535985484847
0.0005646141419303673,0.035343054902224315
0.0005711586478126435,0.035409582689335396
0.0005777790117970507,0.03558094214098515
0.0005844761131633638,0.03587326120556414
0.0005912508413831881,0.03623681204220147
0.0005981040962380944,0.03661044284658289
0.0006050367879391225,0.036892009945568176
0.0006120498372476703,0.037163497076809354
0.0006191441755977848,0.037404072306968614
0.0006263207452198692,0.037723271285531886
0.0006335804992658254,0.03794771856730059
0.0006409244019356456,0.0383791411867482
0.0006483534286054727,0.038555204623345204
0.0006558685659571436,0.03899670721053693
0.0006634708121092351,0.03946710570526175
0.0006711611767496287,0.03974732880854781
0.0006789406812696112,0.0402540151871514
0.0006868103588995307,0.0405073583764532
0.000694771254846024,0.04073986963241717
0.0007028244264308353,0.04117532423896243
0.0007109709432312439,0.04148309925408239
0.0007192118872221193,0.04179020227135273
0.0007275483529196233,0.04213493716820106
0.0007359814475265771,0.04261003964787312
0.0007445122910795143,0.04295477454472146
0.0007531420165974376,0.043230965660909886
0.0007618717702322999,0.04340568510180767
0.0007707027114212304,0.04376251595994893
0.0007796360130405236,0.044091122908406694
0.0007886728615614156,0.04427189032995095
0.0007978144572076629,0.04467710503326389
0.0008070620141149507,0.045039311874202
0.0008164167604921472,0.04522411128284389
0.0008258799387844272,0.045480142463544114
0.0008354528058382871,0.04571063772595928
0.0008451366330684721,0.04608897251528795
0.0008549327066268384,0.04636852362072442
0.0008648423275731727,0.046726698474564884
0.0008748668120479914,0.04699818560580606
0.0008850074914473438,0.04727168873059606
0.00089526571259964,0.047496808010214366
0.0009056428379445294,0.04778039110274847
0.0009161402457138521,0.04813117398024326
0.0009267593301146883,0.04843357301256636
0.0009375015015145289,0.048982595255695184
0.0009483681866285928,0.04933337813318998
0.0009593608287093146,0.04963644916336268
0.0009704808877380307,0.0499126402795511
0.0009817298406188842,0.050119615617230016
0.00099310918137498,0.05027484712048922
0.0010046204213468132,0.05057187017001545
0.001016265089392995,0.050862173241045625
0.0010280447320933097,0.05125193199381761
0.0010399609139541202,0.05172165849069284
0.0010520152176161591,0.05214770512734359
0.0010642092440647246,0.052370808413413086
0.001076544612842316,0.052694039379073986
0.0010890229622637305,0.052970902493112024
0.001101645949633657,0.053367381224380096
0.001114415251466788,0.053750419998656
0.0011273325637104871,0.05410523486324843
0.0011403996019700331,0.05444728176869834
0.0011536181017364785,0.054679793024662325
0.0011669898186171474,0.055073583764531954
0.0011805165285688054,0.05546626256920412
0.0011942000281335325,0.05568577380552382
0.0012080421346773289,0.05598010886365164
0.0012220446866314887,0.05646730730461663
0.0012362095437367692,0.05686983401653115
0.0012505385872903913,0.057254888784355897
0.0012650337203959038,0.057621799610241255
0.0012796968682159415,0.05789597473288085
0.001294529978227916,0.058181573818963786
0.0013095350204826678,0.05855654861904441
0.0013247139878661174,0.05886633962771319
0.0013400688963639508,0.05934009811168604
0.001355601785329369,0.059770176735434444
0.0013713147177539455,0.06015926349035683
0.001387209780541621,0.06044217458504133
0.001403289084785873,0.060684765808749416
0.0014195547660501016,0.06094818896579531
0.0014360089846512606,0.06153820307775015
0.0014526539259467812,0.06192997782407097
0.0014694918006248172,0.06218063302197433
0.0014865248449978572,0.06249378401989114
0.0015037553212997384,0.06293864659633089
0.001521185517986105,0.06332773335125327
0.0015388177500383464,0.06370203615348431
0.001556654359271062,0.06408910691485788
0.0015746977146430866,0.06441636986761642
0.001592950212572123,0.06488744036019085
0.0016114142772530198,0.06517102345272495
0.0016300923609797412,0.06562193400981117
0.0016489869444710648,0.06612929238626436
0.001668100537200059,0.06662858678852226
0.0016874356777273757,0.067088905315503
0.001706994934038408,0.0675687117801223
0.001726780903884356,0.06788791075868558
0.0017467962151272458,0.06827968550500638
0.0017670435260889468,0.06871715610510046
0.0017875255259042354,0.06914185874605203
0.0018082449348779518,0.06950070559774209
0.0018292045048462937,0.06989382433976211
0.0018504070195423021,0.07032659095490894
0.0018718552949655793,0.07086082924534642
0.0018935521797562953,0.07118943619380418
0.0019155005555735278,0.07176197836166924
0.0019377033374779887,0.07213090518110342
0.0019601634743191855,0.072499160002688
0.001982883949127071,0.07297224648881125
0.002005867779508234,0.07323701364155635
0.002029118018046678,0.07390430750621597
0.002052637752709252,0.07435992204824944
0.0020764301072557748,0.0749028963107318
0.0021004982416539153,0.07540756669578658
0.0021248453524988827,0.07599153282709495
0.0021494746734379805,0.0764343794099859
0.00217438947560008,0.07680263423157045
0.0021995930680300748,0.0772757207176937
0.0022250887981283695,0.07789866272427928
0.002250880052095462,0.07830186143404341
0.00227697025538168,0.07882131577178952
0.0023033628731421313,0.07938646596330892
0.002330061410696925,0.07972380888381156
0.002357069413996728,0.08027753511188765
0.0023843904700937206,0.08079430145823534
0.002412028207618007,0.08132047577447751
0.00243998629725955,0.08204892144345138
0.0024682684522556926,0.08241650426718636
0.0024968784288843266,0.08299173442644983
0.0025258200269627847,0.08348094886096365
0.002555097090352507,0.08399032323096565
0.0025847135074695635,0.08445064175794637
0.002614673211801092,0.08495934413009879
0.00264498018242772,0.08548350245279215
0.002675638444552045,0.08608561252603993
0.0027066520700332413,0.08659162690679391
0.0027380251779278576,0.08700624958000133
0.0027697619350368907,0.08742221624890802
0.002801866556459195,0.08779987904038708
0.002834343306151309,0.08843962099321283
0.0028671964974937695,0.08897341241958477
0.0029004304938639917,0.08961225724077684
0.002934049709215787,0.09012499160002689
0.0029680586086656023,0.09067468584100531
0.003002461709085549,0.09122169209058531
0.0030372635797033115,0.0916719306498219
0.0030724688427090033,0.0922753847187689
0.003108082173869064,0.09275183119414017
0.0031441083031472647,0.09332571735770445
0.00318055201533292,0.09387339560513405
0.0032174181506763717,0.09459713728916067
0.003254711605531848,0.09507694375378
0.003292437333007769,0.09558564612593239
0.0033306003436245884,0.09617297224648881
0.003369205705980267,0.096620522814327
0.003408258547423452,0.0974316242188025
0.0034477640547344642,0.09810362206840936
0.0034877274748141775,0.09867750823197366
0.003528154115380883,0.09936160204287345
0.0035690493456752297,0.09984745648813924
0.0036104185971733375,0.10044150258719173
0.0036522673643081755,0.10120758013574356
0.0036946012051993025,0.1017754183186614
0.003737425742391064,0.10239903232309658
0.0037807466635993493,0.10295074255762379
0.0038245697224669993,0.10361736442443385
0.0038689007393279753,0.10409313890195551
0.003913745601980384,0.10456353739668034
0.0039591102664684585,0.105312814998992
0.004005000757873611,0.10581479739264835
0.004051423171114647,0.10639002755191182
0.0040983836717572615,0.10698541764666354
0.004145888496832911,0.10758080774141524
0.004193943955667186,0.10827229352866072
0.004242556430717777,0.1088266917545864
0.004291732378422158,0.10939116994825618
0.004341478330055092,0.11013036758282373
0.004391800892596086,0.11074927760231168
0.004442706749606883,0.11138229957664134
0.004494202662119142,0.11188898595524495
0.0045462954695324,0.1124910960284927
0.004598992090522438,0.1131543579060547
0.004652299523960189,0.11381493179221827
0.004706224849841282,0.11443787379880384
0.004760775230226368,0.11499160002687991
0.00481595791019235,0.11567166185068208
0.004871780218794631,0.11624689200994558
0.004928249570040513,0.11679994624017205
0.004985373463873894,0.11756400779517504
0.005043159487171359,0.11813789395873935
0.005101615314749833,0.11887507559975807
0.005160748710385908,0.11966265707949734
0.005220567527846975,0.12038639876352394
0.005281079711934331,0.12104562865398831
0.005342293299538352,0.12171157852294874
0.005404216420705915,0.12229823264565554
0.00546685729972018,0.12294469457697736
0.0055302242561929005,0.12339426113836435
0.005594325706169377,0.12400309119010819
0.005659170163246243,0.12462804919024259
0.005724766239702178,0.12543108662052282
0.005791122647641758,0.12605066863786035
0.005858248200152536,0.12661716282507895
0.005926151812475552,0.12708823331765337
0.005994842503189409,0.12773805523822324
0.006064329395408062,0.12830925341038907
0.006134621717992506,0.1290323230965661
0.0062057288067765,0.1296801290235871
0.0062776601058065,0.13048451044956658
0.006350425168595962,0.13115449230562462
0.00642403365939419,0.13180162623479605
0.006498495354469888,0.13270075935757003
0.006573820143409586,0.13341509307170216
0.006650018030431118,0.13412606679658623
0.006727099135712337,0.13474094482897653
0.006805073696735206,0.13530811101404475
0.0068839520696454964,0.13586049324642163
0.006963744730628222,0.1365324910960285
0.007044462277299037,0.137227336872522
0.007126115430111745,0.13779047107049258
0.007208715033782135,0.13846851690074594
0.007292272058728313,0.13920435454606545
0.007376797602527731,0.13992809623009206
0.007462302891391108,0.1406061420603454
0.007548799281653432,0.14126335595726094
0.007636298261282241,0.14193199381761978
0.0077248114514034,0.14261138364357234
0.007814350607844541,0.14328741348027688
0.00790492762269642,0.1439157314696593
0.007996554525892346,0.14450036959881726
0.008089243486805939,0.14509172770647133
0.008183006815867389,0.14571534171090655
0.008277856966198472,0.14638330757341578
0.00837380653526649,0.14697600967676902
0.008470868266557402,0.1476910153887508
0.008569055051268348,0.14847187688999397
0.008668379930019773,0.14920368254821584
0.008768856094587427,0.14994288018278343
0.008870496889654403,0.15056447819366978
0.00897331581458352,0.15121698810563805
0.009077326525210223,0.15191653786707884
0.009182542835656282,0.15261138364357235
0.009288978720164497,0.1533203413749076
0.009396648314954691,0.15402795511054362
0.009505565920101192,0.15479336066124588
0.009615746001432095,0.155564142194745
0.009727203192450537,0.156249580001344
0.009839952296278227,0.15695652173913044
0.009954008287621519,0.15765808749412002
0.010069386314760271,0.15841408507492777
0.010186101701559752,0.1591391707546536
0.010304169949505875,0.15989718432901015
0.01042360673976401,0.16061823802163833
0.010544427935261684,0.1614454673745044
0.010666649582795389,0.16218264901552315
0.010790287915161836,0.16293461460923325
0.01091535935331391,0.1636791882265977
0.011041880508541602,0.16441300987836838
0.011169868184678225,0.16528190309791008
0.011299339380332217,0.16601438075398162
0.011430311291144786,0.16673543444660976
0.011562801312073753,0.1674235602446072
0.011696827039703846,0.16816880585982125
0.01183240627458378,0.16893824339762115
0.011969557023590427,0.16976345675693838
0.012108297502320394,0.1705557422216249
0.012248646137509308,0.1713688596196492
0.012390621569479156,0.17213493716820108
0.012534242654613994,0.17292655063503798
0.01267952846786434,0.17371413211477724
0.012826498305280598,0.17452590551710231
0.012975171686575868,0.1753813587796519
0.013125568357718427,0.17613937235400848
0.013277708293554291,0.17693165781869497
0.013431611700460153,0.1777535111887642
0.013587299019027091,0.1786331563738996
0.013744790926775366,0.1794429137826759
0.013904108340900697,0.1801774074322962
0.014065272421052363,0.1809770848733284
0.014228304572143519,0.1817861702842551
0.014393226447194065,0.18267455144143538
0.014560059950206485,0.1835656205900141
0.014728827239075018,0.18447550567838183
0.014899550728528537,0.18539614273234326
0.015072253093107555,0.18636113164437873
0.01524695727017573,0.1872488408037094
0.015423686462966274,0.18810093407701095
0.01560246414366368,0.189063234997648
0.015783314056521166,0.18990457630535582
0.01596626022101425,0.19080841341307708
0.01615132693503091,0.19164101874874
0.01633853877809862,0.19249647201128955
0.016527920614648955,0.19337544519857536
0.0167194975973199,0.19421275451918554
0.016913295170296487,0.1949667361064445
0.01710933907269015,0.19578858947651367
0.01730765534195726,0.19667226664874668
0.01750827031735725,0.19759491969625698
0.017711210643450888,0.19856326859754048
0.017916503273639015,0.1994664337074121
0.018124175473742375,0.20034540689469793
0.018334254825622908,0.20118540420670655
0.018546769230846995,0.20208520932733015
0.018761746914391215,0.20292251864794028
0.018979216428391014,0.20383173173845845
0.019199206655932846,0.20476513675156238
0.019421746814890263,0.20573751763994355
0.019646866461804465,0.20666487467240105
0.01987459549580984,0.20766144748336807
0.02010496416260499,0.20851958873731605
0.02033800305846982,0.20952691351387678
0.020573743134329137,0.21060345406894698
0.02081221569986339,0.21148175525838314
0.021053452427667062,0.2125320878973187
0.02129748535745521,0.21345541294267859
0.021544346900318843,0.21454740944828976
0.02179406984302956,0.21554331026140713
0.0220466873523941,0.21648410725085682
0.022302232979659387,0.21751898393925143
0.022560740664968614,0.21854243666420267
0.022822244741868985,0.21953497748807202
0.023086779941871697,0.22044553457428936
0.023354381399064792,0.2214347154089107
0.023625084654779475,0.22243733620052417
0.023898925662310503,0.22339829312546203
0.024175940791691306,0.22460049727840872
0.024456166834524465,0.22567838182917815
0.024739641008868142,0.22668906659498692
0.025026400964179192,0.22769303138229957
0.025316484786313556,0.22870573214165715
0.025609931002584595,0.22983065654189905
0.025906778586880088,0.2308151333915731
0.026207066964838526,0.23185740205631342
0.02651083601908539,0.23294469457697736
0.026818126094530156,0.2340024191922586
0.02712897800372467,0.235035951884954
0.027443433032283655,0.23608762851958875
0.02776153294436801,0.23716484107250854
0.028083319988231725,0.2382165177071433
0.028408836901833042,0.23928096230092066
0.028738126918510663,0.24048652644311538
0.029071233772725785,0.24149183522612727
0.029408201705870638,0.24265775149519522
0.029749075472144403,0.24370203615348435
0.030093900344497212,0.24483032054297427
0.03044272212064303,0.24597406088300516
0.030795587129142266,0.2470983132853975
0.03115254223555488,0.24831059740608827
0.03151363484866479,0.24953699348162087
0.031878912926776456,0.2507338216517707
0.03224842498408442,0.2519185538606276
0.0326222200971167,0.2532249176802634
0.03300034791125285,0.25450977756871174
0.03338285864731761,0.2557724615281231
0.033769803108250916,0.25693232981654457
0.03416123268585528,0.2580928701028157
0.034557199367621395,0.259355554062227
0.03495775574363275,0.2606404139506754
0.035362955013550426,0.26196760970364896
0.03577285099367873,0.2630643101942074
0.0361874981241128,0.26426449835360527
0.03660695147596903,0.26563537396680326
0.03703126675869927,0.2668866339627713
0.03746050032748993,0.2681257979974464
0.037894709190746674,0.26948995363214834
0.03833395101766601,0.27078220549694243
0.03877828414589457,0.2721557691015389
0.03922776758927719,0.2734265170351455
0.03968246104569482,0.27462334520529535
0.040142424904993215,0.2760197567367784
0.040607720257003654,0.2773926483435253
0.041078408899656464,0.2787158121094012
0.04155455334718875,0.28010044094294084
0.04203621683844714,0.28141993145621935
0.04252346334528682,0.2828774947920167
0.04301635758106795,0.2842839862912439
0.0435149650092505,0.2857637255560782
0.044019351852088745,0.2870633693972179
0.044529585099426554,0.2884570929373026
0.04504573251759458,0.28988643236341644
0.04556786265841064,0.29134063570996577
0.046096044868284336,0.29272898326725355
0.04663034929742731,0.29426181036220683
0.04717084690917017,0.2957872454808145
0.047717609489387455,0.2972878166789866
0.04827070965603183,0.29880451582554934
0.0488302208687788,0.3003326389355554
0.0493962174387832,0.30197164169074664
0.04996877453854884,0.3034950608158054
0.0505479682119124,0.304982864054835
0.05113387538414326,0.3065875949196963
0.05172657387216019,0.3080814461393724
0.05232614239486662,0.30964921712250526
0.052932660583605615,0.311097372488408
0.05354620899273607,0.31271890329950947
0.05416686911033152,0.3141885625965997
0.05479472336900287,0.31577783751092
0.05542985515684669,0.3173711444123379
0.05607234882852033,0.3189920032255897
0.05672228971644543,0.320531550299039
0.05737976414214134,0.3220966332907735
0.05804485942768978,0.3236630602782071
0.05871766390733255,0.3252825750957597
0.05939826693920356,0.32684698608964446
0.060086758917196864,0.3284846448491365
0.0607832312829723,0.3301001276795914
0.06148777653810023,0.33176466635306767
0.062200488256347115,0.3334077010953565
0.06292146109610344,0.33503796787850276
0.06365079081295572,0.33679994624017195
0.06438857427240419,0.3385148847523688
0.06513490946272803,0.34019084738928834
0.0658898955079995,0.3419454337746119
0.06665363268124913,0.343716148108326
0.06742622241778341,0.3454606545259055
0.06820776732865685,0.3471554331026141
0.06899837121430018,0.3489355554062227
0.0697981390783066,0.3507183657012297
0.07060717714137772,0.3525596398091526
0.07142559285543126,0.35429205026543914
0.07225349491787214,0.35623748404005107
0.07309099328602911,0.3580881661178684
0.07393819919175866,0.35998992003225594
0.07479522515621821,0.3617935622606008
0.07566218500481055,0.3636590282911095
0.07653919388230147,0.36548753443988974
0.0774263682681127,0.36755661581882937
0.07832382599179197,0.3695390094751697
0.07923168624866253,0.37148041126268394
0.08015006961565405,0.3735085007727975
0.08107909806731686,0.37539883072374175
0.08201889499202203,0.3774470801693434
0.08296958520834907,0.37947180969020905
0.08393129498166364,0.38139842752503195
0.08490415204088747,0.3834762448760164
0.0858882855954625,0.3856172300248639
0.08688382635251184,0.38759223170485857
0.08789090653419954,0.389629057187017
0.08890965989529158,0.3917458504132787
0.08994022174092044,0.39384584369330017
0.09098272894455559,0.39592702103353267
0.09203731996618221,0.39795242255224783
0.09310413487069075,0.400104159666689
0.09418331534647952,0.4021813050198239
0.0952750047242729,0.4043290101471676
0.09637934799615785,0.4064632753175189
0.09749649183484087,0.4085599086082925
0.0986265846131282,0.41075599758080783
0.09976977642363201,0.4128176869834016
0.10092621909870483,0.41499563201397754
0.10209606623060476,0.4171715610510046
0.10327947319189525,0.4193723540084672
0.10447659715608053,0.4214676433035415
0.10568759711848051,0.42377595591694106
0.10691263391734772,0.4260298367045225
0.10815187025522892,0.4284040051071837
0.10940547072057435,0.4307775015119952
0.11067360180959745,0.43298635844365296
0.11195643194838795,0.4352402392312345
0.11325413151528127,0.4375848397285128
0.11456687286348727,0.43999462401720313
0.11589483034398118,0.44229688864995637
0.11723818032865997,0.44461057724615277
0.11859710123376706,0.44716013708756136
0.11997177354358855,0.44954908944291383
0.12136237983442417,0.4519649217122505
0.12276910479883604,0.454574289362274
0.12419213527017846,0.4569343458100934
0.12563166024741215,0.45934950608158054
0.12708787092020596,0.46180565822189373
0.12856096069432965,0.46427995430414626
0.130051125217341,0.4667340904509105
0.13155856240457053,0.469280290303071
0.1330834724654076,0.4719313218197702
0.1346260579298911,0.4746058732612056
0.13618652367560827,0.477119817216585
0.1377650769549055,0.4797668167461864
0.13936192742241435,0.4824380081983738
0.14097728716289676,0.4851165916269068
0.142611370719413,0.487827430952221
0.14426439512181588,0.4904972784087091
0.14593657991557576,0.49321954169746657
0.1476281471909391,0.4960177407432296
0.14933932161242533,0.4987117801223036
0.15107033044866555,0.5014542033465494
0.15282140360258709,0.5042167865062832
0.15459277364194784,0.5070936093004502
0.15638467583022478,0.5098958403333109
0.15819734815786016,0.5128129829984545
0.16003103137387018,0.5156192460184127
0.16188596901781993,0.5184779248706404
0.1637624074521689,0.5213090518110342
0.16566059589499152,0.5241085948524964
0.16758078645307686,0.5271608090854109
0.16952323415541215,0.530169343458101
0.1714881969870541,0.5331053020630334
0.17347593592339325,0.5363046838250117
0.1754867149648152,0.5393441300987837
0.1775208011717636,0.5423580404542705
0.1795784647002097,0.5454082386936362
0.18165997883753285,0.5484503729588066
0.18376562003881725,0.5516437067401385
0.18589566796356882,0.5547369128418789
0.18805040551285834,0.5579490625629999
0.1902301188668946,0.5610657885894765
0.19243509752303323,0.564266514347154
0.19466563433422632,0.5675848397285128
0.19692202554791735,0.5707835494926417
0.19920457084538712,0.5740541630266783
0.20151357338155584,0.577350312479
0.20384933982524642,0.5808063974195282
0.20621218039991446,0.5841368187621799
0.2086024089248505,0.5876191116188428
0.21102034285685967,0.5911168604260466
0.21346630333242453,0.5945339694912976
0.21594061521035676,0.5979618305221424
0.21844360711494284,0.60143605940461
0.22097561147959033,0.6049398561924602
0.22353696459097966,0.6083267253544788
0.22612800663372795,0.6117767623143606
0.2287490817355704,0.615334990928029
0.2314005380130654,0.6190081311739803
0.23408272761782944,0.6225717357704456
0.23679600678330787,0.6263087158121093
0.23954073587208793,0.6299018883139575
0.24231727942376008,0.6335192527383912
0.24512600620333397,0.6373120086015726
0.24796728925021602,0.6411323163765875
0.2508415059277541,0.6450083999731201
0.2537490379733572,0.6487581479739265
0.2566902715491952,0.6526637994758417
0.25966559729348726,0.6565956588938915
0.26267541037238384,0.6605349102882871
0.26572011053245065,0.6644835696525772
0.26880010215376077,0.6683945971372891
0.2719157943036019,0.6723526644714737
0.2750676007908067,0.6763631476379276
0.2782559402207126,0.6803118070022175
0.28148123605075814,0.6844143538740676
0.28474391664672477,0.6886432363416437
0.28804441533962977,0.6926953833747732
0.2913831704832789,0.6968852899670722
0.2947606255124859,0.7010496606410859
0.29817722900196736,0.705275183119414
0.30163343472591975,0.7096411531483099
0.30512970171828707,0.7139459713728916
0.30866649433372745,0.7184006451179357
0.3122442823092858,0.7227975270479134
0.3158635408267819,0.7271050332638935
0.31952475057592133,0.7315032591895706
0.32322839781813806,0.7358027014313555
0.3269749744511768,0.7400181439419394
0.33076497807442423,0.7444177138633157
0.3345989120549975,0.7487662119481218
0.3384772855945983,0.7532679255426384
0.34240061379714254,0.7577225992876823
0.34636941773717345,0.7623325045359854
0.3503842245290676,0.7667730663261878
0.3544455673970435,0.7713144277938311
0.3585539857459817,0.7759411329883744
0.36271002523306484,0.78042739063235
0.3669142378402494,0.7849358242053626
0.3711671819475767,0.7894946576170956
0.37546942240733366,0.7941858746052013
0.37982153061907364,0.7987480680061824
0.3842240846055061,0.8034426449835361
0.38867766908926676,0.8080942140985149
0.393182875570577,0.8126154156306701
0.39774030240580366,0.8171755930381023
0.40235055488692933,0.8217512263960755
0.4070142453219439,0.8264041395067536
0.4117319931161679,0.8311027484712049
0.4165044248545185,0.8357348296485452
0.42133217438472886,0.8403541428667429
0.4262158829015325,0.8449788320677374
0.43115619903182284,0.8496431691418588
0.43615377892080054,0.8542503863987635
0.441209286319119,0.8589167394664337
0.4463233926710397,0.863439284994288
0.4514967772036102,0.8679739264834353
0.4567301270168747,0.8724803440628991
0.4620241371751313,0.8769108258853571
0.46737951079924633,0.881314427793831
0.47279695916003905,0.8856252939990592
0.4782772017727485,0.8899657281096701
0.4838209664925957,0.8941307707815336
0.48942898961145315,0.8981977017673544
0.49510201595563513,0.9023398965123312
0.5008407989848213,0.9063631476379275
0.5066461008921268,0.9103218869699617
0.5125186927053332,0.9141663866675627
0.5184593543892912,0.9180417982662454
0.5244688749495119,0.9218063302197432
0.5305480525369574,0.9255157583495734
0.5366976945540476,0.9289745312814999
0.5429186177618943,0.9323392245144817
0.5492116483887789,0.9356622538807876
0.5555776222398878,0.9389368994019218
0.5620173848083188,0.9421114172434647
0.5685317913873753,0.9451750554398226
0.5751217071841613,0.9482608695652173
0.5817880074344935,0.9511410523486326
0.5885315775191451,0.9538975875277199
0.595353313081437,0.9566030508702372
0.6022541201461928,0.9591519387137961
0.6092349152400711,0.9616974665681071
0.6162966255132942,0.9640185471406492
0.6234401888627864,0.9663685236207245
0.6306665540567405,0.9686183724212082
0.6379766808606282,0.9707822054969423
0.6453715401646701,0.9728062630199583
0.6528521141127848,0.9747422888246758
0.6604193962330305,0.9766621866810026
0.6680743915695615,0.9784013171157853
0.675818116816111,0.98011961561723
0.6836516004510238,0.981669914656273
0.6915758828738525,0.9831644378737989
0.6995920165435374,0.9845783213493717
0.707701066118189,0.9859357570055776
0.7159041085964888,0.9871883609972448
0.7242022334607315,0.9883421813050198
0.732596542821523,0.9893784019891136
0.741088151564157,0.9904616625226799
0.7496781874966877,0.9914530086437499
0.7583677914997191,0.9923929843424502
0.7671581176779302,0.9932101337275722
0.7760503335133571,0.9939372354008468
0.7850456200204509,0.9946959209730529
0.794145171902934,0.9953618708420133
0.8033501977124734,0.99589745312815
0.8126619200091946,0.9964229554465426
0.822081575524054,0.9969424097842887
0.8316104153230961,0.9974134802768632
0.8412497049736118,0.9978260869565216
0.8510007247122247,0.9982097977286472
0.8608647696149244,0.9984953968147302
0.8708431497690724,0.9987944358578054
0.880937190447399,0.9990484510449568
0.8911482322840202,0.9992520663933876
0.9014776314524917,0.9994422417848263
0.9119267598459299,0.9995800013439957
0.9224970052592174,0.9996942409784288
0.9331897715733238,0.999791680666622
0.9440064789417604,0.9998622404408307
0.9549485639791966,0.999918016262348
0.9660174799522646,0.9999603521268732
0.9772146969725725,0.9999885760365567
0.9885417021919574,0.9999952960150529
1.0,1.0


==> data/EEG/LiRA/NHiTS-online/total/roc_SeasonalityLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0036334923728244066
1.0233165783302449e-05,0.0036334923728244066
1.0351779556301762e-05,0.0036334923728244066
1.0471768194855202e-05,0.0036334923728244066
1.05931476351837e-05,0.0036334923728244066
1.0715933998226711e-05,0.0036334923728244066
1.084014359178331e-05,0.0036334923728244066
1.09657929126781e-05,0.0036334923728244066
1.1092898648952227e-05,0.0036334923728244066
1.1221477682079803e-05,0.0036334923728244066
1.1351547089209991e-05,0.0036334923728244066
1.148312414543511e-05,0.0036334923728244066
1.1616226326085018e-05,0.0036334923728244066
1.1750871309048075e-05,0.0036334923728244066
1.1887076977119033e-05,0.0036334923728244066
1.2024861420374123e-05,0.0036334923728244066
1.216424293857368e-05,0.0036334923728244066
1.2305240043592616e-05,0.0036334923728244066
1.244787146187906e-05,0.0036334923728244066
1.259215613694151e-05,0.0036334923728244066
1.2738113231864785e-05,0.0036334923728244066
1.288576213185518e-05,0.0036334923728244066
1.3035122446815089e-05,0.0036334923728244066
1.3186214013947484e-05,0.0036334923728244066
1.3339056900390587e-05,0.0036334923728244066
1.3493671405883065e-05,0.005009071970969692
1.3650078065460137e-05,0.005009071970969692
1.3808297652180924e-05,0.005009071970969692
1.3968351179887397e-05,0.005009071970969692
1.4130259905995336e-05,0.005009071970969692
1.429404533431761e-05,0.005009071970969692
1.4459729217920196e-05,0.005009071970969692
1.4627333562011299e-05,0.005009071970969692
1.4796880626863964e-05,0.005009071970969692
1.4968392930772556e-05,0.005009071970969692
1.514189325304352e-05,0.005009071970969692
1.53174046370208e-05,0.005009071970969692
1.5494950393146317e-05,0.005009071970969692
1.567455410205595e-05,0.005009071970969692
1.5856239617711373e-05,0.005009071970969692
1.60400310705682e-05,0.005009071970969692
1.622595287078087e-05,0.005009071970969692
1.6414029711444665e-05,0.005009071970969692
1.6604286571875295e-05,0.005009071970969692
1.6796748720926532e-05,0.005009071970969692
1.6991441720346258e-05,0.005225455278543108
1.7188391428171457e-05,0.005225455278543108
1.7387624002162504e-05,0.005225455278543108
1.7589165903277326e-05,0.005225455278543108
1.7793043899185774e-05,0.005225455278543108
1.7999285067824765e-05,0.005225455278543108
1.8207916800994626e-05,0.005225455278543108
1.8418966807997107e-05,0.005225455278543108
1.86324631193156e-05,0.005225455278543108
1.8848434090337955e-05,0.005225455278543108
1.906690840512252e-05,0.005225455278543108
1.9287915080207776e-05,0.005225455278543108
1.9511483468466162e-05,0.005225455278543108
1.9737643263002554e-05,0.005225455278543108
1.9966424501097934e-05,0.005225455278543108
2.0197857568198782e-05,0.006234124050803038
2.0431973201952705e-05,0.006234124050803038
2.066880249629082e-05,0.006234124050803038
2.09083769055575e-05,0.006234124050803038
2.1150728248687946e-05,0.006234124050803038
2.1395888713434215e-05,0.006234124050803038
2.1643890860640203e-05,0.006234124050803038
2.189476762856621e-05,0.006234124050803038
2.2148552337263592e-05,0.006234124050803038
2.2405278693000182e-05,0.006234124050803038
2.266498079273693e-05,0.006234124050803038
2.2927693128656486e-05,0.006234124050803038
2.3193450592744275e-05,0.006234124050803038
2.3462288481422625e-05,0.006234124050803038
2.3734242500238664e-05,0.0076399435521806325
2.4009348768606518e-05,0.0076399435521806325
2.4287643824604503e-05,0.0076399435521806325
2.45691646298279e-05,0.0076399435521806325
2.4853948574297985e-05,0.0076399435521806325
2.5142033481427965e-05,0.0076399435521806325
2.543345761304648e-05,0.0076399435521806325
2.5728259674479322e-05,0.0076399435521806325
2.6026478819690045e-05,0.0076399435521806325
2.63281546564802e-05,0.0076399435521806325
2.6633327251749808e-05,0.0076399435521806325
2.694203713681882e-05,0.008045158255493581
2.7254325312810276e-05,0.008045158255493581
2.7570233256095827e-05,0.008045158255493581
2.7889802923804396e-05,0.008045158255493581
2.8213076759394707e-05,0.008045158255493581
2.8540097698292373e-05,0.008045158255493581
2.8870909173592345e-05,0.008045158255493581
2.9205555121827452e-05,0.008045158255493581
2.95440799888038e-05,0.008045158255493581
2.9886528735503827e-05,0.008045158255493581
3.0232946844057763e-05,0.008045158255493581
3.0583380323784315e-05,0.008375781197500168
3.0937875717301366e-05,0.008375781197500168
3.12964801067075e-05,0.008375781197500168
3.165924111983521e-05,0.008375781197500168
3.20262069365765e-05,0.008375781197500168
3.2397426295281954e-05,0.008375781197500168
3.277294849923382e-05,0.008375781197500168
3.315282342319423e-05,0.008375781197500168
3.353710152002929e-05,0.008375781197500168
3.392583382740992e-05,0.00931053020630334
3.4319071974590426e-05,0.00931053020630334
3.4716868189265594e-05,0.00931053020630334
3.511927530450728e-05,0.00931053020630334
3.552634676578139e-05,0.00931053020630334
3.5938136638046256e-05,0.00931053020630334
3.6354699612933176e-05,0.00931053020630334
3.677609101601031e-05,0.00931053020630334
3.720236681413066e-05,0.00949801760634366
3.7633583622865324e-05,0.00949801760634366
3.806979871402284e-05,0.00949801760634366
3.8511070023255685e-05,0.00949801760634366
3.895745615775501e-05,0.00949801760634366
3.940901640403448e-05,0.00949801760634366
3.986581073580439e-05,0.00949801760634366
4.032789982193705e-05,0.010381694778576709
4.079534503452449e-05,0.010381694778576709
4.1268208457029516e-05,0.010381694778576709
4.174655289253135e-05,0.010381694778576709
4.223044187206672e-05,0.010381694778576709
4.271993966306776e-05,0.010381694778576709
4.321511127789762e-05,0.010381694778576709
4.371602248248502e-05,0.01068274981520059
4.422273980505897e-05,0.01068274981520059
4.473533054498463e-05,0.01068274981520059
4.525386278170167e-05,0.01068274981520059
4.577840538376616e-05,0.01068274981520059
4.6309028017997366e-05,0.01068274981520059
4.684580115873045e-05,0.01068274981520059
4.738879609717651e-05,0.011591962905718702
4.793808495089107e-05,0.011591962905718702
4.8493740673352334e-05,0.011591962905718702
4.9055837063650453e-05,0.011591962905718702
4.962444877628913e-05,0.011591962905718702
5.0199651331100794e-05,0.011591962905718702
5.0781521123276707e-05,0.012586519723136888
5.137013543351339e-05,0.012586519723136888
5.196557243827657e-05,0.012586519723136888
5.2567911220184194e-05,0.012586519723136888
5.3177231778509664e-05,0.012586519723136888
5.379361503980698e-05,0.013329077346952493
5.441714286865888e-05,0.013329077346952493
5.5047898078549675e-05,0.013329077346952493
5.5685964442864085e-05,0.013329077346952493
5.633142670601352e-05,0.013329077346952493
5.698437059469136e-05,0.013329077346952493
5.764488282925873e-05,0.013545460654525906
5.8313051135262185e-05,0.013545460654525906
5.8988964255084936e-05,0.013545460654525906
5.9672711959733106e-05,0.013545460654525906
6.0364385060758635e-05,0.013545460654525906
6.106407542232036e-05,0.01413749076002957
6.177187597338488e-05,0.01413749076002957
6.248788072006888e-05,0.01413749076002957
6.321218475812448e-05,0.01413749076002957
6.394488428556937e-05,0.014332370136415565
6.468607661546321e-05,0.014332370136415565
6.543586018883229e-05,0.014332370136415565
6.619433458774387e-05,0.014332370136415565
6.696160054853215e-05,0.014332370136415565
6.773775997517745e-05,0.014470801693434582
6.852291595284057e-05,0.014470801693434582
6.9317172761554e-05,0.014470801693434582
7.012063589007177e-05,0.014470801693434582
7.09334120498799e-05,0.014634769168738659
7.17556091893692e-05,0.014634769168738659
7.258733650817246e-05,0.014634769168738659
7.342870447166758e-05,0.014634769168738659
7.42798248256491e-05,0.015200591358107654
7.514081061116962e-05,0.015200591358107654
7.601177617955322e-05,0.015200591358107654
7.689283720758305e-05,0.015200591358107654
7.778411071286482e-05,0.015452590551710235
7.868571506936843e-05,0.015452590551710235
7.959777002314978e-05,0.015452590551710235
8.05203967082547e-05,0.015452590551710235
8.145371766280736e-05,0.016273099926080236
8.239785684528512e-05,0.016273099926080236
8.335293965098187e-05,0.016273099926080236
8.43190929286625e-05,0.016542571063772597
8.529644499741017e-05,0.016542571063772597
8.628512566366886e-05,0.016542571063772597
8.728526623848371e-05,0.016542571063772597
8.829699955494083e-05,0.01723808883811572
8.932045998580959e-05,0.01723808883811572
9.03557834613892e-05,0.01723808883811572
9.140310748756223e-05,0.0172757207176937
9.246257116405733e-05,0.0172757207176937
9.353431520292377e-05,0.0172757207176937
9.461848194721992e-05,0.01755594382097977
9.571521538991856e-05,0.01755594382097977
9.682466119303115e-05,0.01755594382097977
9.794696670695385e-05,0.017729319266178347
9.908228099003788e-05,0.017729319266178347
0.00010023075482838654,0.017729319266178347
0.00010139254075588153,0.018179557825414958
0.00010256779307444219,0.018179557825414958
0.00010375666787451859,0.018179557825414958
0.00010495932305582277,0.018503460788925473
0.00010617591834830001,0.018503460788925473
0.00010740661533334334,0.018503460788925473
0.00010865157746525384,0.018783683892211547
0.00010991097009294972,0.018783683892211547
0.0001111849604819271,0.019047779047107048
0.00011247371783647519,0.019047779047107048
0.00011377741332214914,0.019047779047107048
0.00011509622008850323,0.019651233116054028
0.00011643031329208767,0.019651233116054028
0.00011777987011971193,0.019977824070962973
0.0001191450698119776,0.019977824070962973
0.00012052609368708426,0.019977824070962973
0.00012192312516491107,0.020363550836637323
0.0001233363497913776,0.020363550836637323
0.00012476595526308696,0.02059001411195484
0.00012621213145225474,0.02059001411195484
0.00012767507043192657,0.02059001411195484
0.0001291549665014884,0.02072575767757543
0.00013065201621247213,0.02072575767757543
0.00013216641839466052,0.020845373294805455
0.00013369837418249466,0.020845373294805455
0.00013524808704178755,0.021057724615281236
0.0001368157627967472,0.021057724615281236
0.00013840160965731315,0.021214300114239634
0.00014000583824680976,0.021214300114239634
0.00014162866162991988,0.021660506686378606
0.0001432702953409831,0.021660506686378606
0.00014493095741262166,0.021804986224044084
0.00014661086840469845,0.021804986224044084
0.00014831025143361044,0.022134265170351452
0.00015002933220192182,0.022134265170351452
0.00015176833902834055,0.02239164034675089
0.00015352750287804228,0.02239164034675089
0.000155307057393346,0.022577111753242392
0.00015710723892474503,0.022577111753242392
0.00015892828656229778,0.022757207176937033
0.00016077044216738237,0.022757207176937033
0.00016263395040481922,0.02303810227807271
0.00016451905877536624,0.02303810227807271
0.00016642601764859036,0.023222229688864997
0.00016835508029612023,0.023444660977084874
0.00017030650292528443,0.023444660977084874
0.0001722805447131394,0.024101874874000402
0.00017427746784089192,0.024101874874000402
0.00017629753752872057,0.02445198575364559
0.0001783410220710008,0.025076271755930378
0.00018040819287193827,0.025076271755930378
0.00018249932448161524,0.025274511121564407
0.00018461469463245476,0.025274511121564407
0.0001867545842761076,0.025639405953900952
0.00018891927762076664,0.025925677037833477
0.00019110906216891378,0.025925677037833477
0.0001933242287555045,0.026238156037900678
0.00019556507158659492,0.026656138700356158
0.00019783188827841644,0.026656138700356158
0.0002001249798969037,0.027157449096162894
0.00020244465099768038,0.02738189637793159
0.00020479120966650856,0.02738189637793159
0.0002071649675602069,0.027557959814528594
0.0002095662399480433,0.027719239298434246
0.0002119953457536071,0.02798131845978093
0.00021445260759716674,0.02798131845978093
0.00021693835183851843,0.02840198911363484
0.00021945290862033137,0.02863248437605
0.0002219966119119955,0.029207042537463878
0.0002245697995539774,0.029207042537463878
0.0002271728133026905,0.029331362139641153
0.0002298059988758851,0.02973724884080371
0.0002324697059985648,0.029994624017203146
0.00023516428844943486,0.029994624017203146
0.00023789010410788932,0.030147839526913512
0.00024064751500154242,0.03069618977219273
0.00024343688735431105,0.03122908406693099
0.00024625859163505465,0.0316013708756132
0.00024911300260677886,0.03198978563268597
0.0002520004993764092,0.03225858477252873
0.0002549214654451423,0.03225858477252873
0.0002578762887593801,0.032454808144613934
0.0002608653617622548,0.03266379947584168
0.00026388908144575103,0.03290571870170016
0.0002669478494034321,0.03330891741146428
0.00027004207188377727,0.033513876755594384
0.0002731721598441376,0.0340333310933405
0.000276338529005317,0.03449028963107319
0.00027954159990678566,0.03474161682682615
0.0002827817979625341,0.034939856192460185
0.0002860595535175742,0.035188495396814734
0.000289375301905095,0.035590350110879646
0.0002927294835042816,0.03578522948726564
0.00029612254379880347,0.03589073314965392
0.00029955493343598134,0.036144748336805324
0.0003030271082866396,0.036529131106780466
0.0003065395295056527,0.036834890128351595
0.00031009266359319264,0.037103017270344735
0.00031368698245668765,0.03733821651770715
0.00031732296347349763,0.03768362341240509
0.00032100108955431715,0.0378610308447013
0.00032472184920731285,0.03826826154156306
0.00032848573660300434,0.03859283650292319
0.0003322932516398972,0.03870707613735636
0.0003361449000108765,0.039082722935286605
0.0003400411932703706,0.039229218466500904
0.00034398264890229247,0.0394039379073987
0.00034796979038876914,0.03974732880854782
0.0003520031472796679,0.04008265573550164
0.0003560832552629278,0.04021839930112224
0.000360210656235707,0.0406451179356226
0.00036438589837635443,0.04083663732276056
0.0003686095362172158,0.04096297291848666
0.00037288213071828336,0.04133996371211612
0.00037720424934169976,0.04176601034876688
0.00038157646612712486,0.04209327330152544
0.00038599936176797673,0.04223372085209327
0.00039047352368855597,0.04271823130165983
0.0003949995461220643,0.04295947852966871
0.000399578030189527,0.0433391573146966
0.00040420958397963103,0.04370674013843155
0.0004088948226294864,0.04382165177071433
0.00041363436840632776,0.04407163497076809
0.00041842885079015847,0.044280626301995835
0.0004232789065573553,0.04438814595793293
0.00042818517986524155,0.04486190444190579
0.0004331483223376403,0.04524830320542974
0.00043816899315141946,0.04561588602916471
0.00044324785912404005,0.04603252469592097
0.00044838559480211905,0.04651905113903636
0.0004535828825510191,0.046666218668100265
0.00045884041264547613,0.047092265304751024
0.0004641588833612782,0.047554599825280555
0.0004695390010680063,0.047838182917814664
0.0004749814803228505,0.04823533364693233
0.0004804870439655134,0.04872186009004771
0.0004860564232142139,0.048843491700826566
0.0004916903577628031,0.04912035481486459
0.0004973895958790067,0.04941670586654123
0.0005031548945038057,0.04961360123647604
0.0005089870193519685,0.04998185605806062
0.0005148867450137498,0.050262751159196296
0.0005208548550577665,0.050872925206639344
0.0005268921421350677,0.051284187890598756
0.0005329994080844093,0.05143740340030911
0.0005391774640387505,0.051637658759491965
0.0005454271305329836,0.05184194610577246
0.0005517492376129129,0.05257307976614475
0.0005581446249454966,0.052937302600631675
0.0005646141419303673,0.05355688461796922
0.0005711586478126435,0.0539157314696593
0.0005777790117970507,0.05425374638801156
0.0005844761131633638,0.05447752167193065
0.0005912508413831881,0.054794704656945095
0.0005981040962380944,0.05534709209133955
0.0006050367879391225,0.05587729319266179
0.0006120498372476703,0.05615146831530139
0.0006191441755977848,0.05664337074121363
0.0006263207452198692,0.05694845776493516
0.0006335804992658254,0.05733754451985754
0.0006409244019356456,0.05769370338014919
0.0006483534286054727,0.057980646461931316
0.0006558685659571436,0.05849741280827901
0.0006634708121092351,0.05886835562126201
0.0006711611767496287,0.05913513876755594
0.0006789406812696112,0.05989046435051408
0.0006868103588995307,0.060263423157045894
0.000694771254846024,0.06070223775283919
0.0007028244264308353,0.061168604260466365
0.0007109709432312439,0.06134197970566494
0.0007192118872221193,0.061801626234796056
0.0007275483529196233,0.06221087292520664
0.0007359814475265771,0.06262885558766212
0.0007445122910795143,0.06286943081782138
0.0007531420165974376,0.0634567569383778
0.0007618717702322999,0.06368456420939453
0.0007707027114212304,0.06412001881593979
0.0007796360130405236,0.06436865802029433
0.0007886728615614156,0.06468113702036153
0.0007978144572076629,0.06508433573012566
0.0008070620141149507,0.06564276594314897
0.0008164167604921472,0.06585242927222633
0.0008258799387844272,0.06605335662925879
0.0008354528058382871,0.0664652913110678
0.0008451366330684721,0.0669235938444997
0.0008549327066268384,0.06738256837578119
0.0008648423275731727,0.06771923929843424
0.0008748668120479914,0.06800215039311874
0.0008850074914473438,0.06845104495665613
0.00089526571259964,0.06875613198037767
0.0009056428379445294,0.06917344264498353
0.0009161402457138521,0.06946441771386332
0.0009267593301146883,0.0697748807203817
0.0009375015015145289,0.07016463947315368
0.0009483681866285928,0.07037094281298299
0.0009593608287093146,0.0708977891270748
0.0009704808877380307,0.07121766010348766
0.0009817298406188842,0.07197500167999463
0.00099310918137498,0.07246556011020763
0.0010046204213468132,0.07298031046300651
0.001016265089392995,0.07345877293192662
0.0010280447320933097,0.07370472414488274
0.0010399609139541202,0.0742396344331698
0.0010520152176161591,0.07484376049996641
0.0010642092440647246,0.07516094348498084
0.001076544612842316,0.07575633357973255
0.0010890229622637305,0.07629997984006451
0.001101645949633657,0.07671527451112156
0.001114415251466788,0.07718836099724481
0.0011273325637104871,0.07765741549627041
0.0011403996019700331,0.07808749412001884
0.0011536181017364785,0.07864726832874135
0.0011669898186171474,0.07905920301055037
0.0011805165285688054,0.07958470532894293
0.0011942000281335325,0.08004300786237484
0.0012080421346773289,0.08047107049257443
0.0012220446866314887,0.08095759693568981
0.0012362095437367692,0.08121631610778846
0.0012505385872903913,0.081776090316511
0.0012650337203959038,0.0822061689402594
0.0012796968682159415,0.08276527115113233
0.001294529978227916,0.08323163765875949
0.0013095350204826678,0.08363013238357637
0.0013247139878661174,0.08404206706538539
0.0013400688963639508,0.0844439217794503
0.001355601785329369,0.08508366373227605
0.0013713147177539455,0.08557422216248908
0.001387209780541621,0.08589409313890195
0.001403289084785873,0.08655332302936632
0.0014195547660501016,0.08691687386600364
0.0014360089846512606,0.08746925609838048
0.0014526539259467812,0.08789127074793361
0.0014694918006248172,0.0881741818426181
0.0014865248449978572,0.08874134802768632
0.0015037553212997384,0.08932329816544587
0.001521185517986105,0.08983200053759828
0.0015388177500383464,0.09029231906457899
0.001556654359271062,0.09101942073785364
0.0015746977146430866,0.09135071567770983
0.001592950212572123,0.09196223372085208
0.0016114142772530198,0.09230562462200122
0.0016300923609797412,0.09284053491028829
0.0016489869444710648,0.09332437336200523
0.001668100537200059,0.0937806599018883
0.0016874356777273757,0.09426181036220684
0.001706994934038408,0.09471675290639069
0.001726780903884356,0.09517774343122103
0.0017467962151272458,0.09580673341845307
0.0017670435260889468,0.09623815603790067
0.0017875255259042354,0.09653383509172772
0.0018082449348779518,0.0971292251864794
0.0018292045048462937,0.09762112761239164
0.0018504070195423021,0.09809085410926685
0.0018718552949655793,0.09864323634164371
0.0018935521797562953,0.09903501108796452
0.0019155005555735278,0.0997466568106982
0.0019377033374779887,0.10014851152476312
0.0019601634743191855,0.10071903769907938
0.001982883949127071,0.10145420334654928
0.002005867779508234,0.10194207378536388
0.002029118018046678,0.1024904240306431
0.002052637752709252,0.10296888649956319
0.0020764301072557748,0.10340299711040923
0.0021004982416539153,0.10418453060950206
0.0021248453524988827,0.10481956857738055
0.0021494746734379805,0.10529668705060144
0.00217438947560008,0.10590148511524763
0.0021995930680300748,0.10627309992608022
0.0022250887981283695,0.10673005846381292
0.002250880052095462,0.10721053692628184
0.00227697025538168,0.10778375109199649
0.0023033628731421313,0.10834957328136549
0.002330061410696925,0.10885827565351791
0.002357069413996728,0.1093071702170553
0.0023843904700937206,0.10989113634836367
0.002412028207618007,0.11049055843021302
0.00243998629725955,0.11100262079161347
0.0024682684522556926,0.11154357906054702
0.0024968784288843266,0.11208856931657821
0.0025258200269627847,0.11251663194677777
0.002555097090352507,0.1129796384651569
0.0025847135074695635,0.11360862845238895
0.002614673211801092,0.11422552247832807
0.00264498018242772,0.11476043276661514
0.002675638444552045,0.11522276728714469
0.0027066520700332413,0.11581681338619716
0.0027380251779278576,0.11627041193468182
0.0027697619350368907,0.11687856998857601
0.002801866556459195,0.11747127209192931
0.002834343306151309,0.11806935017807943
0.0028671964974937695,0.11863718836099726
0.0029004304938639917,0.1192285464686513
0.002934049709215787,0.11984947248168806
0.0029680586086656023,0.12032524695920972
0.003002461709085549,0.12067535783885493
0.0030372635797033115,0.12140313150997917
0.0030724688427090033,0.1221772730327263
0.003108082173869064,0.12298165445870575
0.0031441083031472647,0.12347086889321952
0.00318055201533292,0.12398158725892076
0.0032174181506763717,0.12446676970633694
0.003254711605531848,0.12512599959680132
0.003292437333007769,0.12564007795175056
0.0033306003436245884,0.1261912863881927
0.003369205705980267,0.12682951414555474
0.003408258547423452,0.12742624823600562
0.0034477640547344642,0.12801357435656208
0.0034877274748141775,0.1286022444728177
0.003528154115380883,0.12939587393320343
0.0035690493456752297,0.12993212821718975
0.0036104185971733375,0.13045292655063506
0.0036522673643081755,0.13096162892278745
0.0036946012051993025,0.13158860291647065
0.003737425742391064,0.13231704858544452
0.0037807466635993493,0.13284859888448358
0.0038245697224669993,0.13349371682010616
0.0038689007393279753,0.1341119548417445
0.003913745601980384,0.1346690410590686
0.0039591102664684585,0.1352516631946778
0.004005000757873611,0.13587594919696255
0.004051423171114647,0.1363980915261071
0.0040983836717572615,0.13707613735636046
0.004145888496832911,0.13768832739735232
0.004193943955667186,0.13826893353941266
0.004242556430717777,0.13876889993952018
0.004291732378422158,0.13931120220415294
0.004341478330055092,0.13993212821718973
0.004391800892596086,0.14055238223237682
0.004442706749606883,0.14113634836368524
0.004494202662119142,0.14177004233586452
0.0045462954695324,0.14235669645857135
0.004598992090522438,0.14282373496404813
0.004652299523960189,0.14331832538135875
0.004706224849841282,0.14391102748471205
0.004760775230226368,0.14452724951280155
0.00481595791019235,0.14524628721188093
0.004871780218794631,0.14593575700557757
0.004928249570040513,0.14656609098850884
0.004985373463873894,0.14717290504670383
0.005043159487171359,0.14781264699952962
0.005101615314749833,0.1483872051609435
0.005160748710385908,0.14910691485787245
0.005220567527846975,0.14983401653114709
0.005281079711934331,0.15046099052483033
0.005342293299538352,0.15105638061958201
0.005404216420705915,0.1518943619380418
0.00546685729972018,0.15244472817686985
0.0055302242561929005,0.15292386264363952
0.005594325706169377,0.15357771655130703
0.005659170163246243,0.15434782608695652
0.005724766239702178,0.15493838110897126
0.005791122647641758,0.15556347019689537
0.005858248200152536,0.156350379678785
0.005926151812475552,0.1569639137154761
0.005994842503189409,0.15766951145756333
0.006064329395408062,0.15836301323835764
0.006134621717992506,0.15912304280626302
0.0062057288067765,0.15984208050534238
0.0062776601058065,0.16027619111618843
0.006350425168595962,0.1609287010281567
0.00642403365939419,0.1615052751831194
0.006498495354469888,0.16217391304347828
0.006573820143409586,0.16276997513607955
0.006650018030431118,0.16347019689536996
0.006727099135712337,0.16421342651703513
0.006805073696735206,0.16499294402257914
0.0068839520696454964,0.1656763658356293
0.006963744730628222,0.1663792755863181
0.007044462277299037,0.16695853773267927
0.007126115430111745,0.16770915933069014
0.007208715033782135,0.16839795712653718
0.007292272058728313,0.1689940192191385
0.007376797602527731,0.16962032121497211
0.007462302891391108,0.1703017270344735
0.007548799281653432,0.17082454136146766
0.007636298261282241,0.17143001142396347
0.0077248114514034,0.1721987769639137
0.007814350607844541,0.17294402257912775
0.00790492762269642,0.1736234124050803
0.007996554525892346,0.17421745850413278
0.008089243486805939,0.1749102882870775
0.008183006815867389,0.17556414219474498
0.008277856966198472,0.17630266783146292
0.00837380653526649,0.17703917747463208
0.008470868266557402,0.1777131913177878
0.008569055051268348,0.1783972851286876
0.008668379930019773,0.17908675492238427
0.008768856094587427,0.17984409649889121
0.008870496889654403,0.18076473355285264
0.00897331581458352,0.1815314830992541
0.009077326525210223,0.18226261675962635
0.009182542835656282,0.182985624889959
0.009288978720164497,0.18369666017068745
0.009396648314954691,0.1844432497816007
0.009505565920101192,0.18521671930649822
0.009615746001432095,0.18591022108729252
0.009727203192450537,0.18670452254552786
0.009839952296278227,0.18740877629191585
0.009954008287621519,0.18820979772864727
0.010069386314760271,0.1890114911632283
0.010186101701559752,0.1897755527182313
0.010304169949505875,0.19056985417646663
0.01042360673976401,0.19133929171426653
0.010544427935261684,0.1921779450305759
0.010666649582795389,0.1929601505275183
0.010790287915161836,0.1937497480008064
0.01091535935331391,0.19454001747194408
0.011041880508541602,0.19538539076674954
0.011169868184678225,0.19612794839056516
0.011299339380332217,0.19696122572407768
0.011430311291144786,0.19787379880384381
0.011562801312073753,0.19852765271151132
0.011696827039703846,0.19927222632887576
0.01183240627458378,0.20018009542369467
0.011969557023590427,0.20100194879376385
0.012108297502320394,0.20181305019823936
0.012248646137509308,0.20270747933606614
0.012390621569479156,0.2034943888179558
0.012534242654613994,0.20433035414286677
0.01267952846786434,0.20518983939251392
0.012826498305280598,0.20601034876688393
0.012975171686575868,0.20678247429608226
0.013125568357718427,0.20767152745111214
0.013277708293554291,0.2085733485652846
0.013431611700460153,0.20937369800416641
0.013587299019027091,0.2102627511591963
0.013744790926775366,0.21116054028627107
0.013904108340900697,0.2120314494993616
0.014065272421052363,0.21295813453396945
0.014228304572143519,0.213847859686849
0.014393226447194065,0.21476043276661513
0.014560059950206485,0.2155594382097977
0.014728827239075018,0.21650023519924738
0.014899550728528537,0.21755997580807743
0.015072253093107555,0.21849203682548218
0.01524695727017573,0.21934681809018214
0.015423686462966274,0.2201552315032592
0.01560246414366368,0.22102412472280092
0.015783314056521166,0.22195013775955913
0.01596626022101425,0.2227155433102614
0.01615132693503091,0.2237121161212284
0.01633853877809862,0.22458907331496542
0.016527920614648955,0.22558295813453397
0.0167194975973199,0.22646596330891738
0.016913295170296487,0.22736106444459375
0.01710933907269015,0.22839190914589075
0.01730765534195726,0.22927558631812378
0.01750827031735725,0.23024662321080572
0.017711210643450888,0.2312116121228412
0.017916503273639015,0.23219071298971844
0.018124175473742375,0.23333646932329816
0.018334254825622908,0.2343370741213628
0.018546769230846995,0.2353417109065251
0.018761746914391215,0.23643370741213626
0.018979216428391014,0.23740810429406625
0.019199206655932846,0.23838317317384586
0.019421746814890263,0.23938041798266246
0.019646866461804465,0.2403729588065318
0.01987459549580984,0.2413581076540555
0.02010496416260499,0.24245749613601236
0.02033800305846982,0.2434970768093542
0.020573743134329137,0.24462267320744574
0.02081221569986339,0.24556817418184265
0.021053452427667062,0.24662388280357503
0.02129748535745521,0.2476681674618641
0.021544346900318843,0.24872723607284458
0.02179406984302956,0.2496962569719777
0.0220466873523941,0.2508037094281298
0.022302232979659387,0.25184194610577243
0.022560740664968614,0.25296888649956323
0.022822244741868985,0.25415429070626977
0.023086779941871697,0.2552241112828439
0.023354381399064792,0.25639473153685904
0.023625084654779475,0.2575290639069955
0.023898925662310503,0.2585390766749546
0.024175940791691306,0.2596828170149855
0.024456166834524465,0.2609018211141724
0.024739641008868142,0.26202338552516635
0.025026400964179192,0.2630764061555003
0.025316484786313556,0.2641757946374571
0.025609931002584595,0.26527652711511324
0.025906778586880088,0.26641959545729454
0.026207066964838526,0.2675290639069955
0.02651083601908539,0.2687688999395202
0.026818126094530156,0.26988844835696524
0.02712897800372467,0.27115785229487266
0.027443433032283655,0.2723479604865265
0.02776153294436801,0.27355688461796923
0.028083319988231725,0.27484107250856804
0.028408836901833042,0.2761017404744305
0.028738126918510663,0.27725892077145353
0.029071233772725785,0.2784483569652577
0.029408201705870638,0.2796740810429406
0.029749075472144403,0.2807916134668369
0.030093900344497212,0.28209663329077345
0.03044272212064303,0.28328808547812645
0.030795587129142266,0.2846576170956253
0.03115254223555488,0.2860157247496808
0.03151363484866479,0.28727168873059605
0.031878912926776456,0.28851421275451916
0.03224842498408442,0.2897177609031651
0.0326222200971167,0.2910429406625899
0.03300034791125285,0.29223909683489013
0.03338285864731761,0.2934695248975203
0.033769803108250916,0.2946986089644513
0.03416123268585528,0.2960916605066864
0.034557199367621395,0.2974383441972986
0.03495775574363275,0.29872186009004775
0.035362955013550426,0.3000497278408709
0.03577285099367873,0.3013688596196492
0.0361874981241128,0.30282373496404813
0.03660695147596903,0.3042456824138163
0.03703126675869927,0.30565620590014114
0.03746050032748993,0.3069954976144076
0.037894709190746674,0.3084510449566561
0.03833395101766601,0.3098501444795376
0.03877828414589457,0.3111457563335797
0.03922776758927719,0.31260264767152746
0.03968246104569482,0.3140037631879578
0.040142424904993215,0.31547409448289765
0.040607720257003654,0.3169309858208454
0.041078408899656464,0.31837914118674815
0.04155455334718875,0.31982393656340297
0.04203621683844714,0.3211639002755191
0.04252346334528682,0.322517975942477
0.04301635758106795,0.32392782743095216
0.0435149650092505,0.325369262818359
0.044019351852088745,0.3267959142530744
0.044529585099426554,0.3283838451716955
0.04504573251759458,0.32987836838922113
0.04556786265841064,0.33122370808413415
0.046096044868284336,0.3328499428801828
0.04663034929742731,0.3342967542503864
0.04717084690917017,0.3358302533431893
0.047717609489387455,0.3373462804919024
0.04827070965603183,0.338883811571803
0.0488302208687788,0.34043343861299646
0.0493962174387832,0.3419037699079363
0.04996877453854884,0.34350917277064713
0.0505479682119124,0.3451206236140044
0.05113387538414326,0.34677911430683417
0.05172657387216019,0.34836906121900413
0.05232614239486662,0.3500040319870977
0.052932660583605615,0.3514810832605335
0.05354620899273607,0.3531341979705665
0.05416686911033152,0.3546878569988576
0.05479472336900287,0.3563093878099591
0.05542985515684669,0.35803911027484714
0.05607234882852033,0.35981587258920766
0.05672228971644543,0.361405147503528
0.05737976414214134,0.36314898192325784
0.05804485942768978,0.3649956320139776
0.05871766390733255,0.36659834688528997
0.05939826693920356,0.3684120690813789
0.060086758917196864,0.3701626234796049
0.0607832312829723,0.3718406021100732
0.06148777653810023,0.3735461326523755
0.062200488256347115,0.3753779987904039
0.06292146109610344,0.37712519319938176
0.06365079081295572,0.3789382433976211
0.06438857427240419,0.380682077817351
0.06513490946272803,0.38258315973388884
0.0658898955079995,0.38454203346549287
0.06665363268124913,0.3862784759088771
0.06742622241778341,0.3880975740877629
0.06820776732865685,0.3899751360795646
0.06899837121430018,0.39172972246488813
0.0697981390783066,0.3935360526846314
0.07060717714137772,0.3953679188226598
0.07142559285543126,0.3971843290101472
0.07225349491787214,0.3991169948256165
0.07309099328602911,0.40102076473355286
0.07393819919175866,0.40289362274040724
0.07479522515621821,0.40479537665479476
0.07566218500481055,0.4067764263154358
0.07653919388230147,0.40870774813520605
0.0774263682681127,0.4107022377528392
0.07832382599179197,0.412653047510248
0.07923168624866253,0.4146791210268127
0.08015006961565405,0.41670989852832474
0.08107909806731686,0.41873597204488944
0.08201889499202203,0.42079833344533296
0.08296958520834907,0.4228761507963174
0.08393129498166364,0.4248760163967475
0.08490415204088747,0.42691821786170286
0.0858882855954625,0.4288441636986762
0.08688382635251184,0.4308883811571803
0.08789090653419954,0.4329252066393387
0.08890965989529158,0.43486392043545463
0.08994022174092044,0.4370022175929037
0.09098272894455559,0.43902627511591963
0.09203731996618221,0.44126402795511055
0.09310413487069075,0.4433956051340636
0.09418331534647952,0.445545326254956
0.0952750047242729,0.4477441032188697
0.09637934799615785,0.4499139842752503
0.09749649183484087,0.4520784893488341
0.0986265846131282,0.45424769840736506
0.09976977642363201,0.4565203951347355
0.10092621909870483,0.45871245212015327
0.10209606623060476,0.46101202876150793
0.10327947319189525,0.46333982931254625
0.10447659715608053,0.46554331026140716
0.10568759711848051,0.46791075868557225
0.10691263391734772,0.4703239029635105
0.10815187025522892,0.4726039916672267
0.10940547072057435,0.474894160338687
0.11067360180959745,0.4772380888381157
0.11195643194838795,0.47959075330958945
0.11325413151528127,0.4820112895638734
0.11456687286348727,0.4843243061622203
0.11589483034398118,0.48671930649821926
0.11723818032865997,0.4891344667697064
0.11859710123376706,0.49150057119817225
0.11997177354358855,0.4940400510718366
0.12136237983442417,0.4965156911497884
0.12276910479883604,0.49897318728580065
0.12419213527017846,0.5015119951616155
0.12563166024741215,0.503964115314831
0.12708787092020596,0.5064760432766616
0.12856096069432965,0.5091176668234662
0.130051125217341,0.5117781063100598
0.13155856240457053,0.5144338418117061
0.1330834724654076,0.5170842013305557
0.1346260579298911,0.5197748807203817
0.13618652367560827,0.5224279282306297
0.1377650769549055,0.5251031516699147
0.13936192742241435,0.5277199112962838
0.14097728716289676,0.5305503662388281
0.142611370719413,0.5332470936093004
0.14426439512181588,0.5360338686916202
0.14593657991557576,0.5388300517438344
0.1476281471909391,0.5416006988777636
0.14933932161242533,0.5442846582890934
0.15107033044866555,0.5471016732746455
0.15282140360258709,0.5499516161548282
0.15459277364194784,0.5528707748135206
0.15638467583022478,0.555800013439957
0.15819734815786016,0.558777635911565
0.16003103137387018,0.5616295947852967
0.16188596901781993,0.5646300651837914
0.1637624074521689,0.5676379275586317
0.16566059589499152,0.5706115180431424
0.16758078645307686,0.5736838922115449
0.16952323415541215,0.5766158188293797
0.1714881969870541,0.5796115852429272
0.17347593592339325,0.5826503595188496
0.1754867149648152,0.5857717895302735
0.1775208011717636,0.588875075599758
0.1795784647002097,0.5920610174047443
0.18165997883753285,0.5952523351925273
0.18376562003881725,0.5983542772663127
0.18589566796356882,0.6015912909078691
0.18805040551285834,0.604863248437605
0.1902301188668946,0.6080908541092669
0.19243509752303323,0.6112344600497278
0.19466563433422632,0.6145453934547409
0.19692202554791735,0.6176997513607956
0.19920457084538712,0.6209629729184867
0.20151357338155584,0.6242604663665077
0.20384933982524642,0.6276869834016531
0.20621218039991446,0.6311363483636854
0.2086024089248505,0.6345406894697937
0.21102034285685967,0.6379416705866541
0.21346630333242453,0.6414091794906256
0.21594061521035676,0.6449364962032121
0.21844360711494284,0.6485337006921578
0.22097561147959033,0.6520657213896915
0.22353696459097966,0.6556219340098111
0.22612800663372795,0.6592849942880182
0.2287490817355704,0.6629762784759089
0.2314005380130654,0.6665284591089308
0.23408272761782944,0.670167327464552
0.23679600678330787,0.6738014918352262
0.23954073587208793,0.6774611921241852
0.24231727942376008,0.6811121564410993
0.24512600620333397,0.684834352530072
0.24796728925021602,0.6887803239029633
0.2508415059277541,0.692603319669377
0.2537490379733572,0.6963927155433103
0.2566902715491952,0.7002560311807002
0.25966559729348726,0.7041993145621934
0.26267541037238384,0.7081190780189504
0.26572011053245065,0.7120583294133459
0.26880010215376077,0.716126604394866
0.2719157943036019,0.7201545595054095
0.2750676007908067,0.7241710906525098
0.2782559402207126,0.7282769975136081
0.28148123605075814,0.7323170485854444
0.28474391664672477,0.7364592433304213
0.28804441533962977,0.7406249580001344
0.2913831704832789,0.744822256568779
0.2947606255124859,0.7490672669847457
0.29817722900196736,0.7534251730394462
0.30163343472591975,0.7575680397822726
0.30512970171828707,0.7617149385121967
0.30866649433372745,0.7659525569518177
0.3122442823092858,0.7703111350043681
0.3158635408267819,0.7745447214568913
0.31952475057592133,0.7789442913782676
0.32322839781813806,0.7831100060479808
0.3269749744511768,0.7874376721994489
0.33076497807442423,0.7917431624218803
0.3345989120549975,0.7960264767152745
0.3384772855945983,0.8004112626839595
0.34240061379714254,0.8049344802096632
0.34636941773717345,0.8092130905181103
0.3503842245290676,0.8135595726093676
0.3544455673970435,0.8179618305221423
0.3585539857459817,0.822336536523083
0.36271002523306484,0.8267025065519789
0.3669142378402494,0.8310772125529198
0.3711671819475767,0.8353706068140582
0.37546942240733366,0.8397466568106982
0.37982153061907364,0.8442201464955312
0.3842240846055061,0.8486674282642296
0.38867766908926676,0.852911094684497
0.393182875570577,0.8572212888918755
0.39774030240580366,0.8615113231637658
0.40235055488692933,0.8657926214636114
0.4070142453219439,0.8700719037699078
0.4117319931161679,0.8743444660977084
0.4165044248545185,0.8784678449028963
0.42133217438472886,0.8826503595188496
0.4262158829015325,0.8868066662186681
0.43115619903182284,0.8908742692023385
0.43615377892080054,0.8948605604462067
0.441209286319119,0.8987655399502721
0.4463233926710397,0.9026570794973455
0.4514967772036102,0.9064337074121364
0.4567301270168747,0.9101868154021906
0.4620241371751313,0.9138458436933001
0.46737951079924633,0.9174450641757946
0.47279695916003905,0.9210368926819434
0.4782772017727485,0.9245500974396881
0.4838209664925957,0.9279947584167729
0.48942898961145315,0.9312001881593979
0.49510201595563513,0.9344311538203078
0.5008407989848213,0.93757274376722
0.5066461008921268,0.9405947180969021
0.5125186927053332,0.9436576842954103
0.5184593543892912,0.9465412270680733
0.5244688749495119,0.9493878099590081
0.5305480525369574,0.9520731133660373
0.5366976945540476,0.9547651367515624
0.5429186177618943,0.957355688461797
0.5492116483887789,0.9598259525569519
0.5555776222398878,0.9622310328606949
0.5620173848083188,0.9645111215644111
0.5685317913873753,0.9666527787111082
0.5751217071841613,0.9687232040857469
0.5817880074344935,0.9706968617700422
0.5885315775191451,0.9726181036220684
0.595353313081437,0.9744419057859014
0.6022541201461928,0.9762025401518715
0.6092349152400711,0.9778798467844902
0.6162966255132942,0.9794261138364357
0.6234401888627864,0.980984476849674
0.6306665540567405,0.9823829043747061
0.6379766808606282,0.9837833478932868
0.6453715401646701,0.9849942880182784
0.6528521141127848,0.986218668100262
0.6604193962330305,0.9873106646058731
0.6680743915695615,0.9884053491028828
0.675818116816111,0.9893945299375041
0.6836516004510238,0.9902950070559774
0.6915758828738525,0.9911551643034743
0.6995920165435374,0.9919971776090317
0.707701066118189,0.9927787111081245
0.7159041085964888,0.9934594449297762
0.7242022334607315,0.9941495867213226
0.732596542821523,0.9947382568375781
0.741088151564157,0.9953081110140449
0.7496781874966877,0.9958443652980309
0.7583677914997191,0.9963174517841542
0.7671581176779302,0.9967475304079028
0.7760503335133571,0.9971561051004636
0.7850456200204509,0.9975136079564544
0.794145171902934,0.9978522948726564
0.8033501977124734,0.9981782138297157
0.8126619200091946,0.9984718768899941
0.822081575524054,0.9987238760835966
0.8316104153230961,0.9989422753847188
0.8412497049736118,0.9991237148041126
0.8510007247122247,0.9992762583159734
0.8608647696149244,0.9994187218600901
0.8708431497690724,0.9995363214837714
0.880937190447399,0.9996371211612123
0.8911482322840202,0.9997177609031651
0.9014776314524917,0.9997876486795242
0.9119267598459299,0.9998440964988913
0.9224970052592174,0.9998918083462133
0.9331897715733238,0.999933472212889
0.9440064789417604,0.9999657281096701
0.9549485639791966,0.9999865600430079
0.9660174799522646,0.9999932800215039
0.9772146969725725,0.9999973120086014
0.9885417021919574,0.9999979840064512
1.0,1.0


==> data/EEG/LiRA/NHiTS-online/total/roc_TS2VecLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.008680868221221692
1.0233165783302449e-05,0.008680868221221692
1.0351779556301762e-05,0.008680868221221692
1.0471768194855202e-05,0.008680868221221692
1.05931476351837e-05,0.008680868221221692
1.0715933998226711e-05,0.008680868221221692
1.084014359178331e-05,0.008680868221221692
1.09657929126781e-05,0.008680868221221692
1.1092898648952227e-05,0.008680868221221692
1.1221477682079803e-05,0.008680868221221692
1.1351547089209991e-05,0.008680868221221692
1.148312414543511e-05,0.008680868221221692
1.1616226326085018e-05,0.008680868221221692
1.1750871309048075e-05,0.008680868221221692
1.1887076977119033e-05,0.008680868221221692
1.2024861420374123e-05,0.008680868221221692
1.216424293857368e-05,0.008680868221221692
1.2305240043592616e-05,0.008680868221221692
1.244787146187906e-05,0.008680868221221692
1.259215613694151e-05,0.008680868221221692
1.2738113231864785e-05,0.008680868221221692
1.288576213185518e-05,0.008680868221221692
1.3035122446815089e-05,0.008680868221221692
1.3186214013947484e-05,0.008680868221221692
1.3339056900390587e-05,0.008680868221221692
1.3493671405883065e-05,0.010973052886230763
1.3650078065460137e-05,0.010973052886230763
1.3808297652180924e-05,0.010973052886230763
1.3968351179887397e-05,0.010973052886230763
1.4130259905995336e-05,0.010973052886230763
1.429404533431761e-05,0.010973052886230763
1.4459729217920196e-05,0.010973052886230763
1.4627333562011299e-05,0.010973052886230763
1.4796880626863964e-05,0.010973052886230763
1.4968392930772556e-05,0.010973052886230763
1.514189325304352e-05,0.010973052886230763
1.53174046370208e-05,0.010973052886230763
1.5494950393146317e-05,0.010973052886230763
1.567455410205595e-05,0.010973052886230763
1.5856239617711373e-05,0.010973052886230763
1.60400310705682e-05,0.010973052886230763
1.622595287078087e-05,0.010973052886230763
1.6414029711444665e-05,0.010973052886230763
1.6604286571875295e-05,0.010973052886230763
1.6796748720926532e-05,0.010973052886230763
1.6991441720346258e-05,0.01177810631005981
1.7188391428171457e-05,0.01177810631005981
1.7387624002162504e-05,0.01177810631005981
1.7589165903277326e-05,0.01177810631005981
1.7793043899185774e-05,0.01177810631005981
1.7999285067824765e-05,0.01177810631005981
1.8207916800994626e-05,0.01177810631005981
1.8418966807997107e-05,0.01177810631005981
1.86324631193156e-05,0.01177810631005981
1.8848434090337955e-05,0.01177810631005981
1.906690840512252e-05,0.01177810631005981
1.9287915080207776e-05,0.01177810631005981
1.9511483468466162e-05,0.01177810631005981
1.9737643263002554e-05,0.01177810631005981
1.9966424501097934e-05,0.01177810631005981
2.0197857568198782e-05,0.012286808682212217
2.0431973201952705e-05,0.012286808682212217
2.066880249629082e-05,0.012286808682212217
2.09083769055575e-05,0.012286808682212217
2.1150728248687946e-05,0.012286808682212217
2.1395888713434215e-05,0.012286808682212217
2.1643890860640203e-05,0.012286808682212217
2.189476762856621e-05,0.012286808682212217
2.2148552337263592e-05,0.012286808682212217
2.2405278693000182e-05,0.012286808682212217
2.266498079273693e-05,0.012286808682212217
2.2927693128656486e-05,0.012286808682212217
2.3193450592744275e-05,0.012286808682212217
2.3462288481422625e-05,0.012286808682212217
2.3734242500238664e-05,0.014024595121295613
2.4009348768606518e-05,0.014024595121295613
2.4287643824604503e-05,0.014024595121295613
2.45691646298279e-05,0.014024595121295613
2.4853948574297985e-05,0.014024595121295613
2.5142033481427965e-05,0.014024595121295613
2.543345761304648e-05,0.014024595121295613
2.5728259674479322e-05,0.014024595121295613
2.6026478819690045e-05,0.014024595121295613
2.63281546564802e-05,0.014024595121295613
2.6633327251749808e-05,0.014024595121295613
2.694203713681882e-05,0.014626033196693772
2.7254325312810276e-05,0.014626033196693772
2.7570233256095827e-05,0.014626033196693772
2.7889802923804396e-05,0.014626033196693772
2.8213076759394707e-05,0.014626033196693772
2.8540097698292373e-05,0.014626033196693772
2.8870909173592345e-05,0.014626033196693772
2.9205555121827452e-05,0.014626033196693772
2.95440799888038e-05,0.014626033196693772
2.9886528735503827e-05,0.014626033196693772
3.0232946844057763e-05,0.014626033196693772
3.0583380323784315e-05,0.014951952153753108
3.0937875717301366e-05,0.014951952153753108
3.12964801067075e-05,0.014951952153753108
3.165924111983521e-05,0.014951952153753108
3.20262069365765e-05,0.014951952153753108
3.2397426295281954e-05,0.014951952153753108
3.277294849923382e-05,0.014951952153753108
3.315282342319423e-05,0.014951952153753108
3.353710152002929e-05,0.014951952153753108
3.392583382740992e-05,0.015971372891606748
3.4319071974590426e-05,0.015971372891606748
3.4716868189265594e-05,0.015971372891606748
3.511927530450728e-05,0.015971372891606748
3.552634676578139e-05,0.015971372891606748
3.5938136638046256e-05,0.015971372891606748
3.6354699612933176e-05,0.015971372891606748
3.677609101601031e-05,0.015971372891606748
3.720236681413066e-05,0.01635239567233385
3.7633583622865324e-05,0.01635239567233385
3.806979871402284e-05,0.01635239567233385
3.8511070023255685e-05,0.01635239567233385
3.895745615775501e-05,0.01635239567233385
3.940901640403448e-05,0.01635239567233385
3.986581073580439e-05,0.01635239567233385
4.032789982193705e-05,0.016777098313285395
4.079534503452449e-05,0.016777098313285395
4.1268208457029516e-05,0.016777098313285395
4.174655289253135e-05,0.016777098313285395
4.223044187206672e-05,0.016777098313285395
4.271993966306776e-05,0.016777098313285395
4.321511127789762e-05,0.016777098313285395
4.371602248248502e-05,0.017413480276863114
4.422273980505897e-05,0.017413480276863114
4.473533054498463e-05,0.017413480276863114
4.525386278170167e-05,0.017413480276863114
4.577840538376616e-05,0.017413480276863114
4.6309028017997366e-05,0.017413480276863114
4.684580115873045e-05,0.017413480276863114
4.738879609717651e-05,0.017811303003830388
4.793808495089107e-05,0.017811303003830388
4.8493740673352334e-05,0.017811303003830388
4.9055837063650453e-05,0.017811303003830388
4.962444877628913e-05,0.017811303003830388
5.0199651331100794e-05,0.017811303003830388
5.0781521123276707e-05,0.018455076943753777
5.137013543351339e-05,0.018455076943753777
5.196557243827657e-05,0.018455076943753777
5.2567911220184194e-05,0.018455076943753777
5.3177231778509664e-05,0.018455076943753777
5.379361503980698e-05,0.01923929843424501
5.441714286865888e-05,0.01923929843424501
5.5047898078549675e-05,0.01923929843424501
5.5685964442864085e-05,0.01923929843424501
5.633142670601352e-05,0.01923929843424501
5.698437059469136e-05,0.01923929843424501
5.764488282925873e-05,0.02005174383441973
5.8313051135262185e-05,0.02005174383441973
5.8988964255084936e-05,0.02005174383441973
5.9672711959733106e-05,0.02005174383441973
6.0364385060758635e-05,0.02005174383441973
6.106407542232036e-05,0.020577246152812312
6.177187597338488e-05,0.020577246152812312
6.248788072006888e-05,0.020577246152812312
6.321218475812448e-05,0.020577246152812312
6.394488428556937e-05,0.021780794301458236
6.468607661546321e-05,0.021780794301458236
6.543586018883229e-05,0.021780794301458236
6.619433458774387e-05,0.021780794301458236
6.696160054853215e-05,0.021780794301458236
6.773775997517745e-05,0.022049593441300988
6.852291595284057e-05,0.022049593441300988
6.9317172761554e-05,0.022049593441300988
7.012063589007177e-05,0.022049593441300988
7.09334120498799e-05,0.02237215240911229
7.17556091893692e-05,0.02237215240911229
7.258733650817246e-05,0.02237215240911229
7.342870447166758e-05,0.02237215240911229
7.42798248256491e-05,0.02294066258987971
7.514081061116962e-05,0.02294066258987971
7.601177617955322e-05,0.02294066258987971
7.689283720758305e-05,0.02294066258987971
7.778411071286482e-05,0.023803507828774946
7.868571506936843e-05,0.023803507828774946
7.959777002314978e-05,0.023803507828774946
8.05203967082547e-05,0.023803507828774946
8.145371766280736e-05,0.024333714132114777
8.239785684528512e-05,0.024333714132114777
8.335293965098187e-05,0.024333714132114777
8.43190929286625e-05,0.024638129157986695
8.529644499741017e-05,0.024638129157986695
8.628512566366886e-05,0.024638129157986695
8.728526623848371e-05,0.024638129157986695
8.829699955494083e-05,0.024800080639741953
8.932045998580959e-05,0.024800080639741953
9.03557834613892e-05,0.024800080639741953
9.140310748756223e-05,0.02558161413883476
9.246257116405733e-05,0.02558161413883476
9.353431520292377e-05,0.02558161413883476
9.461848194721992e-05,0.026232108057254216
9.571521538991856e-05,0.026232108057254216
9.682466119303115e-05,0.026232108057254216
9.794696670695385e-05,0.026424971440091392
9.908228099003788e-05,0.026424971440091392
0.00010023075482838654,0.026424971440091392
0.00010139254075588153,0.02710167327464552
0.00010256779307444219,0.02710167327464552
0.00010375666787451859,0.02710167327464552
0.00010495932305582277,0.02737517639943552
0.00010617591834830001,0.02737517639943552
0.00010740661533334334,0.02737517639943552
0.00010865157746525384,0.02785699885760366
0.00010991097009294972,0.02785699885760366
0.0001111849604819271,0.02857536455883341
0.00011247371783647519,0.02857536455883341
0.00011377741332214914,0.02857536455883341
0.00011509622008850323,0.028961091324507766
0.00011643031329208767,0.028961091324507766
0.00011777987011971193,0.029254082386936366
0.0001191450698119776,0.029254082386936366
0.00012052609368708426,0.029254082386936366
0.00012192312516491107,0.029510785565486187
0.0001233363497913776,0.029510785565486187
0.00012476595526308696,0.030014111954841743
0.00012621213145225474,0.030014111954841743
0.00012767507043192657,0.030014111954841743
0.0001291549665014884,0.03031651098716484
0.00013065201621247213,0.03031651098716484
0.00013216641839466052,0.03082521335931725
0.00013369837418249466,0.03082521335931725
0.00013524808704178755,0.031192796183052218
0.0001368157627967472,0.031192796183052218
0.00013840160965731315,0.03152476312075801
0.00014000583824680976,0.03152476312075801
0.00014162866162991988,0.031694778576708556
0.0001432702953409831,0.031694778576708556
0.00014493095741262166,0.03198508164773873
0.00014661086840469845,0.03198508164773873
0.00014831025143361044,0.032461528123110005
0.00015002933220192182,0.032461528123110005
0.00015176833902834055,0.03269807136617163
0.00015352750287804228,0.03269807136617163
0.000155307057393346,0.032851286875882
0.00015710723892474503,0.032851286875882
0.00015892828656229778,0.03361400443518581
0.00016077044216738237,0.03361400443518581
0.00016263395040481922,0.03377192392984342
0.00016451905877536624,0.03377192392984342
0.00016642601764859036,0.0341993145621934
0.00016835508029612023,0.03439822592567703
0.00017030650292528443,0.03439822592567703
0.0001722805447131394,0.03463611316443787
0.00017427746784089192,0.03463611316443787
0.00017629753752872057,0.03517102345272495
0.0001783410220710008,0.035492910422686645
0.00018040819287193827,0.035492910422686645
0.00018249932448161524,0.03582823734964048
0.00018461469463245476,0.03582823734964048
0.0001867545842761076,0.0360345406894698
0.00018891927762076664,0.03618036422283448
0.00019110906216891378,0.03618036422283448
0.0001933242287555045,0.03658893891539547
0.00019556507158659492,0.03677373832403736
0.00019783188827841644,0.03677373832403736
0.0002001249798969037,0.037028425509038364
0.00020244465099768038,0.03719104898864324
0.00020479120966650856,0.03719104898864324
0.0002071649675602069,0.03767757543175862
0.0002095662399480433,0.03799610241247228
0.0002119953457536071,0.03829715744909616
0.00021445260759716674,0.03829715744909616
0.00021693835183851843,0.038688932195416983
0.00021945290862033137,0.039043747060009404
0.0002219966119119955,0.03913245077615751
0.0002245697995539774,0.03913245077615751
0.0002271728133026905,0.03957395336334924
0.0002298059988758851,0.03968617700423359
0.0002324697059985648,0.03982595255695182
0.00023516428844943486,0.03982595255695182
0.00023789010410788932,0.04014044755056784
0.00024064751500154242,0.040415294671057055
0.00024343688735431105,0.04080303743028022
0.00024625859163505465,0.040936093004502384
0.00024911300260677886,0.04109938848195686
0.0002520004993764092,0.04120556414219474
0.0002549214654451423,0.04120556414219474
0.0002578762887593801,0.04131980377662792
0.0002608653617622548,0.041473691284187895
0.00026388908144575103,0.041840602110073254
0.0002669478494034321,0.042206840938108996
0.00027004207188377727,0.04246152812311001
0.0002731721598441376,0.042735031247900006
0.000276338529005317,0.043042134265170354
0.00027954159990678566,0.04324507761575162
0.0002827817979625341,0.04361602042873462
0.0002860595535175742,0.04372354008467173
0.000289375301905095,0.04389960352126874
0.0002927294835042816,0.044149586721322485
0.00029612254379880347,0.04442174585041328
0.00029955493343598134,0.04476580874941201
0.0003030271082866396,0.04491499227202474
0.0003065395295056527,0.045058127813990996
0.00031009266359319264,0.045181103420469056
0.00031368698245668765,0.04535044687856999
0.00031732296347349763,0.04555809421409852
0.00032100108955431715,0.045859149250722396
0.00032472184920731285,0.0462690679389826
0.00032848573660300434,0.04652241112828439
0.0003322932516398972,0.04662791479067267
0.0003361449000108765,0.04705396142732343
0.0003400411932703706,0.04742490424030643
0.00034398264890229247,0.04764397553927827
0.00034796979038876914,0.048065318190981796
0.0003520031472796679,0.04844634097170889
0.0003560832552629278,0.04865802029433505
0.000360210656235707,0.049108258853571674
0.00036438589837635443,0.0492379544385458
0.0003686095362172158,0.0493663060278207
0.00037288213071828336,0.049661985081647736
0.00037720424934169976,0.050068543780659905
0.00038157646612712486,0.05021839930112224
0.00038599936176797673,0.05035817485384046
0.00039047352368855597,0.05060950204959345
0.0003949995461220643,0.05074524561521403
0.000399578030189527,0.0509670049055843
0.00040420958397963103,0.05163564276594316
0.0004088948226294864,0.051687386600362886
0.00041363436840632776,0.05205429742624823
0.00041842885079015847,0.05218399301122236
0.0004232789065573553,0.05229756064780593
0.00042818517986524155,0.05290639069954976
0.0004331483223376403,0.053069014179154626
0.00043816899315141946,0.05332101337275721
0.00044324785912404005,0.053433237013641555
0.00044838559480211905,0.053650292319064576
0.0004535828825510191,0.05403400309119011
0.00045884041264547613,0.05443048182245817
0.0004641588833612782,0.05478596868490021
0.0004695390010680063,0.054855856461259324
0.0004749814803228505,0.055355150863517236
0.0004804870439655134,0.05565889389153955
0.0004860564232142139,0.05586586922921847
0.0004916903577628031,0.056101068476580876
0.0004973895958790067,0.05637188360997245
0.0005031548945038057,0.056658154693904984
0.0005089870193519685,0.056885961964921704
0.0005148867450137498,0.057306632618775624
0.0005208548550577665,0.05758416773066326
0.0005268921421350677,0.05772730327262954
0.0005329994080844093,0.058229285666285865
0.0005391774640387505,0.05846448491364827
0.0005454271305329836,0.058598884483569647
0.0005517492376129129,0.058939587393320336
0.0005581446249454966,0.059275586318123775
0.0005646141419303673,0.059408641892345945
0.0005711586478126435,0.0595900813117398
0.0005777790117970507,0.059984544049459056
0.0005844761131633638,0.06022915126671594
0.0005912508413831881,0.06046569450977758
0.0005981040962380944,0.060916605066863784
0.0006050367879391225,0.061153148309925395
0.0006120498372476703,0.06134063570996573
0.0006191441755977848,0.061602042873462805
0.0006263207452198692,0.06170687453800148
0.0006335804992658254,0.061884953968147305
0.0006409244019356456,0.06204690544990256
0.0006483534286054727,0.06223976883273974
0.0006558685659571436,0.0625885357166857
0.0006634708121092351,0.06276527115113231
0.0006711611767496287,0.06299912640279551
0.0006789406812696112,0.06334386129964384
0.0006868103588995307,0.06354210066527788
0.000694771254846024,0.06373630804381425
0.0007028244264308353,0.06399973120086015
0.0007109709432312439,0.0642181305019824
0.0007192118872221193,0.06466904105906861
0.0007275483529196233,0.06482024057523016
0.0007359814475265771,0.06520126335595726
0.0007445122910795143,0.06556481419259459
0.0007531420165974376,0.06587998118406022
0.0007618717702322999,0.06604058867011627
0.0007707027114212304,0.0663376117196425
0.0007796360130405236,0.06664605873261205
0.0007886728615614156,0.06677172233048853
0.0007978144572076629,0.06716954505745583
0.0008070620141149507,0.0675673677844231
0.0008164167604921472,0.06768160741885626
0.0008258799387844272,0.06798400645117936
0.0008354528058382871,0.06841475707277736
0.0008451366330684721,0.06879779584705328
0.0008549327066268384,0.06907465896109131
0.0008648423275731727,0.06933942611383642
0.0008748668120479914,0.06984812848598884
0.0008850074914473438,0.07021100732477657
0.00089526571259964,0.07063638196357772
0.0009056428379445294,0.07107990054431826
0.0009161402457138521,0.0712895638733956
0.0009267593301146883,0.07173442644983537
0.0009375015015145289,0.07208789731872858
0.0009483681866285928,0.07231839258114374
0.0009593608287093146,0.07267051945433775
0.0009704808877380307,0.07310328606948457
0.0009817298406188842,0.07330354142866742
0.00099310918137498,0.07376520395134736
0.0010046204213468132,0.07422350648477924
0.001016265089392995,0.07457496136012365
0.0010280447320933097,0.07505678381829177
0.0010399609139541202,0.0754398225925677
0.0010520152176161591,0.07573953363349237
0.0010642092440647246,0.07607284456689739
0.001076544612842316,0.07647133929171426
0.0010890229622637305,0.07674417041865465
0.001101645949633657,0.07709629729184866
0.001114415251466788,0.07737920838653316
0.0011273325637104871,0.07781735098447684
0.0011403996019700331,0.07849472481688059
0.0011536181017364785,0.07896041932665816
0.0011669898186171474,0.07928096230092063
0.0011805165285688054,0.07966265707949735
0.0011942000281335325,0.0799805120623614
0.0012080421346773289,0.08042671863450038
0.0012220446866314887,0.08086754922384247
0.0012362095437367692,0.08126738794435859
0.0012505385872903913,0.081738458436933
0.0012650337203959038,0.08203816947785766
0.0012796968682159415,0.08258450372958806
0.001294529978227916,0.08307573415765071
0.0013095350204826678,0.08336872522007929
0.0013247139878661174,0.08393051542235065
0.0013400688963639508,0.08410725085679725
0.001355601785329369,0.08465358510852765
0.0013713147177539455,0.08510180767421545
0.001387209780541621,0.08545595054095825
0.001403289084785873,0.08605873261205566
0.0014195547660501016,0.0866594986896042
0.0014360089846512606,0.08707748135205967
0.0014526539259467812,0.08742960822525367
0.0014694918006248172,0.08775888717156104
0.0014865248449978572,0.08829312546199851
0.0015037553212997384,0.08862576439755394
0.001521185517986105,0.08917613063638197
0.0015388177500383464,0.08958470532894294
0.001556654359271062,0.09013574356562058
0.0015746977146430866,0.09058598212485719
0.001592950212572123,0.09099926080236544
0.0016114142772530198,0.09145689133794772
0.0016300923609797412,0.09227336872522007
0.0016489869444710648,0.09258719172098649
0.001668100537200059,0.09317250184799408
0.0016874356777273757,0.09353269269538336
0.001706994934038408,0.09398965123311605
0.001726780903884356,0.09449297762247161
0.0017467962151272458,0.09506350379678784
0.0017670435260889468,0.09543915059471811
0.0017875255259042354,0.0960439486593643
0.0018082449348779518,0.09652375512398362
0.0018292045048462937,0.09701498555204623
0.0018504070195423021,0.09753779987904039
0.0018718552949655793,0.09805725421678652
0.0018935521797562953,0.09842416504267185
0.0019155005555735278,0.0989153954707345
0.0019377033374779887,0.09946710570526174
0.0019601634743191855,0.0999012163161078
0.001982883949127071,0.100370942812983
0.002005867779508234,0.10081446139372355
0.002029118018046678,0.1013883475572878
0.002052637752709252,0.10200322558967811
0.0020764301072557748,0.10254888784355891
0.0021004982416539153,0.10306431019420736
0.0021248453524988827,0.10344936496203212
0.0021494746734379805,0.10388414757072777
0.00217438947560008,0.10440292991062428
0.0021995930680300748,0.10477051273435925
0.0022250887981283695,0.10550769437537799
0.002250880052095462,0.10588535716685707
0.00227697025538168,0.10644714736912841
0.0023033628731421313,0.10691015388750755
0.002330061410696925,0.10725556078220551
0.002357069413996728,0.10783751091996507
0.0023843904700937206,0.10845306095020495
0.002412028207618007,0.10881459579329347
0.00243998629725955,0.10947651367515623
0.0024682684522556926,0.10990054431825817
0.0024968784288843266,0.11043545460654527
0.0025258200269627847,0.1109972448088166
0.002555097090352507,0.11153215509710371
0.0025847135074695635,0.11195416974665681
0.002614673211801092,0.11242389624353204
0.00264498018242772,0.11299711040924669
0.002675638444552045,0.1134762448760164
0.0027066520700332413,0.11378939587393319
0.0027380251779278576,0.11426517035145486
0.0027697619350368907,0.11479470465694508
0.002801866556459195,0.11514145554734226
0.002834343306151309,0.11571399771520732
0.0028671964974937695,0.1162314360594046
0.0029004304938639917,0.11706740138431557
0.002934049709215787,0.11767891942745783
0.0029680586086656023,0.11834621329211747
0.003002461709085549,0.1190329950944157
0.0030372635797033115,0.11965593710100128
0.0030724688427090033,0.12020966332907734
0.003108082173869064,0.12080975740877631
0.0031441083031472647,0.12117734023251125
0.00318055201533292,0.12184732208856933
0.0032174181506763717,0.12231772058329413
0.003254711605531848,0.12283314293394262
0.003292437333007769,0.12338014918352261
0.0033306003436245884,0.12400712317720583
0.003369205705980267,0.12456219340098111
0.003408258547423452,0.12521335931725017
0.0034477640547344642,0.12580874941200187
0.0034877274748141775,0.1263261877561992
0.003528154115380883,0.12686378603588472
0.0035690493456752297,0.12752301592634904
0.0036104185971733375,0.12807539815872587
0.0036522673643081755,0.12862912438680196
0.0036946012051993025,0.12922249848800485
0.003737425742391064,0.12986089644513138
0.0037807466635993493,0.1304878704388146
0.0038245697224669993,0.13106511659162692
0.0038689007393279753,0.1316712586519723
0.003913745601980384,0.13221423291445467
0.0039591102664684585,0.13282440696189773
0.004005000757873611,0.13343390901149116
0.004051423171114647,0.13409313890195554
0.0040983836717572615,0.13464216114508432
0.004145888496832911,0.13516833546132653
0.004193943955667186,0.13585646125932396
0.004242556430717777,0.13636381963577715
0.004291732378422158,0.13698407365096432
0.004341478330055092,0.1376970633693972
0.004391800892596086,0.1383112694039379
0.004442706749606883,0.13882534775888716
0.004494202662119142,0.13936966601706874
0.0045462954695324,0.1400490558430213
0.004598992090522438,0.14073785363886832
0.004652299523960189,0.14142127545191857
0.004706224849841282,0.14215173711444123
0.004760775230226368,0.1427740071231772
0.00481595791019235,0.14346078892547542
0.004871780218794631,0.1440796989449634
0.004928249570040513,0.14474766480747261
0.004985373463873894,0.1455063503796788
0.005043159487171359,0.14609031651098717
0.005101615314749833,0.14674349842080509
0.005160748710385908,0.14730461662522681
0.005220567527846975,0.14796451851354075
0.005281079711934331,0.1484960688125798
0.005342293299538352,0.1491391707546536
0.005404216420705915,0.14979571265371952
0.00546685729972018,0.15044956656138703
0.0055302242561929005,0.15113702036153484
0.005594325706169377,0.15187084201330556
0.005659170163246243,0.1525797997446408
0.005724766239702178,0.15330488542436665
0.005791122647641758,0.15389422753847187
0.005858248200152536,0.15451448155365904
0.005926151812475552,0.15515691149788322
0.005994842503189409,0.15586721322491767
0.006064329395408062,0.1565634029971104
0.006134621717992506,0.15726765674349844
0.0062057288067765,0.15806397419528256
0.0062776601058065,0.15877360392446743
0.006350425168595962,0.1594630737181641
0.00642403365939419,0.16007459176130637
0.006498495354469888,0.16083529332706134
0.006573820143409586,0.1615731469659297
0.006650018030431118,0.1622142329144547
0.006727099135712337,0.16292722263288756
0.006805073696735206,0.16367851622874807
0.0068839520696454964,0.16439956992137622
0.006963744730628222,0.16507963174517842
0.007044462277299037,0.16586318123782
0.007126115430111745,0.16652913110678047
0.007208715033782135,0.16732948054566227
0.007292272058728313,0.16802163833075734
0.007376797602527731,0.1686909481889658
0.007462302891391108,0.1694019219138499
0.007548799281653432,0.1701370875613198
0.007636298261282241,0.17087494120018815
0.0077248114514034,0.1716027148713124
0.007814350607844541,0.17225052079833345
0.00790492762269642,0.17308850211679322
0.007996554525892346,0.173866675626638
0.008089243486805939,0.174724816880586
0.008183006815867389,0.1754378065990189
0.008277856966198472,0.17610778845507694
0.00837380653526649,0.17677441032188698
0.008470868266557402,0.17747866406827498
0.008569055051268348,0.17814998992003225
0.008668379930019773,0.1787695719373698
0.008768856094587427,0.1795484174450642
0.008870496889654403,0.18021302331832537
0.00897331581458352,0.18099791680666621
0.009077326525210223,0.18176533835091727
0.009182542835656282,0.18258047174249042
0.009288978720164497,0.1834050131039581
0.009396648314954691,0.18425105839661313
0.009505565920101192,0.18496539211074525
0.009615746001432095,0.1855634701968954
0.009727203192450537,0.18631005980780863
0.009839952296278227,0.1870532894294738
0.009954008287621519,0.18779987904038706
0.010069386314760271,0.18867683623412407
0.010186101701559752,0.18955043343861303
0.010304169949505875,0.19036287883878772
0.01042360673976401,0.19112089241314428
0.010544427935261684,0.19197903366709226
0.010666649582795389,0.1927047913446677
0.010790287915161836,0.19349842080505342
0.01091535935331391,0.19433371413211478
0.011041880508541602,0.1950782877494792
0.011169868184678225,0.19589073314965394
0.011299339380332217,0.19671057052617433
0.011430311291144786,0.19751495195215374
0.011562801312073753,0.1982830454942544
0.011696827039703846,0.1991317787783079
0.01183240627458378,0.19996169612257242
0.011969557023590427,0.20077145353134868
0.012108297502320394,0.2015704589745313
0.012248646137509308,0.20242255224783282
0.012390621569479156,0.20321685370606812
0.012534242654613994,0.20406961897721926
0.01267952846786434,0.20481083260533567
0.012826498305280598,0.2056071500571198
0.012975171686575868,0.20639338754115988
0.013125568357718427,0.20727168873059604
0.013277708293554291,0.20810899805120622
0.013431611700460153,0.20897184329010146
0.013587299019027091,0.20974867280424703
0.013744790926775366,0.21059740608830052
0.013904108340900697,0.21139439553793427
0.014065272421052363,0.21218063302197435
0.014228304572143519,0.21299442241784824
0.014393226447194065,0.21385861165244271
0.014560059950206485,0.21468382501175992
0.014728827239075018,0.2156246220012096
0.014899550728528537,0.2164928432229017
0.015072253093107555,0.21736845642093944
0.01524695727017573,0.21827565351790873
0.015423686462966274,0.21917545863853238
0.01560246414366368,0.22008534372690008
0.015783314056521166,0.22110610846045292
0.01596626022101425,0.2219998656004301
0.01615132693503091,0.22291445467374507
0.01633853877809862,0.22384315570190175
0.016527920614648955,0.2247550567838183
0.0167194975973199,0.22572810967004905
0.016913295170296487,0.22663530676701837
0.01710933907269015,0.22766816746186413
0.01730765534195726,0.22853101270075932
0.01750827031735725,0.22952288152677913
0.017711210643450888,0.23047107049257445
0.017916503273639015,0.2313762515959949
0.018124175473742375,0.23234527249512799
0.018334254825622908,0.23325717357704456
0.018546769230846995,0.23425509038371076
0.018761746914391215,0.23532491096028493
0.018979216428391014,0.2363752435992205
0.019199206655932846,0.2373140245951213
0.019421746814890263,0.23834688528996706
0.019646866461804465,0.23940998588804518
0.01987459549580984,0.24037967878502786
0.02010496416260499,0.24147234728848868
0.02033800305846982,0.24240575230159264
0.020573743134329137,0.24338418117062025
0.02081221569986339,0.24447886566762986
0.021053452427667062,0.24538404677105033
0.02129748535745521,0.24637725959276935
0.021544346900318843,0.24737047241448823
0.02179406984302956,0.24838384517169546
0.0220466873523941,0.24937571399771521
0.022302232979659387,0.2504099186882602
0.022560740664968614,0.2514326994153619
0.022822244741868985,0.2525428398629125
0.023086779941871697,0.2535669645857134
0.023354381399064792,0.25462670519454333
0.023625084654779475,0.25568510180767423
0.023898925662310503,0.2566789866272428
0.024175940791691306,0.2579000067199785
0.024456166834524465,0.2590376990793629
0.024739641008868142,0.26012163161077884
0.025026400964179192,0.26121430011423963
0.025316484786313556,0.2623990323230966
0.025609931002584595,0.26360728445668974
0.025906778586880088,0.26463745716013704
0.026207066964838526,0.2657092937302601
0.02651083601908539,0.2667986022444728
0.026818126094530156,0.26795175055439824
0.02712897800372467,0.2690746589610913
0.027443433032283655,0.2701881593978899
0.02776153294436801,0.27129628385189164
0.028083319988231725,0.2724622001209596
0.028408836901833042,0.2737739399233923
0.028738126918510663,0.2749170082655735
0.029071233772725785,0.27627511591962906
0.029408201705870638,0.2774208722532088
0.029749075472144403,0.27859014851152475
0.030093900344497212,0.27985417646663524
0.03044272212064303,0.2810644445937773
0.030795587129142266,0.28225724077682957
0.03115254223555488,0.2835730125663598
0.03151363484866479,0.284787984678449
0.031878912926776456,0.2860466366507627
0.03224842498408442,0.28737584839728514
0.0326222200971167,0.2886526443115382
0.03300034791125285,0.28993683220213695
0.03338285864731761,0.29124050803037427
0.033769803108250916,0.2924924400241919
0.03416123268585528,0.29388683556212625
0.034557199367621395,0.29508231973657684
0.03495775574363275,0.2963987635239567
0.035362955013550426,0.2977004233586452
0.03577285099367873,0.2989362274040723
0.0361874981241128,0.3002849270882333
0.03660695147596903,0.3016900745917613
0.03703126675869927,0.3030609502049594
0.03746050032748993,0.3044862576439756
0.037894709190746674,0.30580404542705464
0.03833395101766601,0.30719172098649283
0.03877828414589457,0.3086432363416437
0.03922776758927719,0.310097439688193
0.03968246104569482,0.3114844432497816
0.040142424904993215,0.31278811907801896
0.040607720257003654,0.31422216248908
0.041078408899656464,0.31564881392379546
0.04155455334718875,0.31704388145957935
0.04203621683844714,0.3184080370942813
0.04252346334528682,0.31983334453329754
0.04301635758106795,0.3211719642497144
0.0435149650092505,0.32260466366507623
0.044019351852088745,0.324020563134198
0.044529585099426554,0.3254297426248236
0.04504573251759458,0.32692359384449976
0.04556786265841064,0.3283011894361938
0.046096044868284336,0.32970633693972184
0.04663034929742731,0.331288891875546
0.04717084690917017,0.33279349506081585
0.047717609489387455,0.3343269941536187
0.04827070965603183,0.3359115650829917
0.0488302208687788,0.3374275922317049
0.0493962174387832,0.3389200994556817
0.04996877453854884,0.3405342382904375
0.0505479682119124,0.3421671930649822
0.05113387538414326,0.34373899603521274
0.05172657387216019,0.34533163093878094
0.05232614239486662,0.34688932195416977
0.052932660583605615,0.3484584369330018
0.05354620899273607,0.350025535918285
0.05416686911033152,0.35163698676164235
0.05479472336900287,0.3532874134802769
0.05542985515684669,0.35490692829782944
0.05607234882852033,0.35649687520999934
0.05672228971644543,0.35820173375445197
0.05737976414214134,0.3600295679053827
0.05804485942768978,0.36176399435521805
0.05871766390733255,0.36348565284591083
0.05939826693920356,0.3651763994355218
0.060086758917196864,0.3669713056918218
0.0607832312829723,0.3686902761911163
0.06148777653810023,0.3703736308043814
0.062200488256347115,0.37209528929507424
0.06292146109610344,0.3738371077212553
0.06365079081295572,0.37556078220549693
0.06438857427240419,0.3773530004703985
0.06513490946272803,0.379232578455749
0.0658898955079995,0.3810415966668907
0.06665363268124913,0.38276594314898194
0.06742622241778341,0.3846414891472347
0.06820776732865685,0.38649687520999937
0.06899837121430018,0.38838250117599626
0.0697981390783066,0.3902903030710302
0.07060717714137772,0.3920912573079766
0.07142559285543126,0.39404677105033264
0.07225349491787214,0.39604529265506344
0.07309099328602911,0.3979866944425778
0.07393819919175866,0.3999502721591291
0.07479522515621821,0.40194744976816077
0.07566218500481055,0.4038324037363081
0.07653919388230147,0.40582958134533975
0.0774263682681127,0.4078213829715745
0.07832382599179197,0.40976144076338955
0.07923168624866253,0.4116443787379881
0.08015006961565405,0.4135911565082992
0.08107909806731686,0.415620590014112
0.08201889499202203,0.41770445534574285
0.08296958520834907,0.41971507291176674
0.08393129498166364,0.42182313016598344
0.08490415204088747,0.4238418117062025
0.0858882855954625,0.42576238156037893
0.08688382635251184,0.4277031113500437
0.08789090653419954,0.42985350446878573
0.08890965989529158,0.4319346818090182
0.08994022174092044,0.43414152274712714
0.09098272894455559,0.4363752435992205
0.09203731996618221,0.4385437806599019
0.09310413487069075,0.440685437806599
0.09418331534647952,0.4427713191317787
0.0952750047242729,0.44493112022041525
0.09637934799615785,0.447182985014448
0.09749649183484087,0.44944896176332233
0.0986265846131282,0.451694106578859
0.09976977642363201,0.4538969155298703
0.10092621909870483,0.4561723002486392
0.10209606623060476,0.4584362610039648
0.10327947319189525,0.4607029097506888
0.10447659715608053,0.463052886230764
0.10568759711848051,0.4653114710032928
0.10691263391734772,0.46760499966400115
0.10815187025522892,0.46995161615482833
0.10940547072057435,0.4722458168133862
0.11067360180959745,0.47460184127410787
0.11195643194838795,0.4769558497412808
0.11325413151528127,0.4792903702708151
0.11456687286348727,0.48177407432296215
0.11589483034398118,0.4841072508567973
0.11723818032865997,0.48651434715408914
0.11859710123376706,0.48889053155029905
0.11997177354358855,0.49129561185404214
0.12136237983442417,0.49382702775351117
0.12276910479883604,0.49634298770243934
0.12419213527017846,0.4988643236341643
0.12563166024741215,0.5014447953766548
0.12708787092020596,0.5039795712653719
0.12856096069432965,0.5063954035347088
0.130051125217341,0.5090343390901149
0.13155856240457053,0.5116262347960487
0.1330834724654076,0.5142389624353202
0.1346260579298911,0.5169437537799879
0.13618652367560827,0.5195739533633492
0.1377650769549055,0.5221974329682145
0.13936192742241435,0.5248578724548082
0.14097728716289676,0.5275539278274308
0.142611370719413,0.5302251192796184
0.14426439512181588,0.5329715744909617
0.14593657991557576,0.5356676298635844
0.1476281471909391,0.5385229487265641
0.14933932161242533,0.5414044755056784
0.15107033044866555,0.544297426248236
0.15282140360258709,0.5471184732208857
0.15459277364194784,0.5500181439419394
0.15638467583022478,0.5530327262952758
0.15819734815786016,0.5559612929238626
0.16003103137387018,0.5588401317115785
0.16188596901781993,0.5619017539143875
0.1637624074521689,0.5649210402526712
0.16566059589499152,0.5679174786640682
0.16758078645307686,0.5708863651636314
0.16952323415541215,0.5739788992675223
0.1714881969870541,0.5769484577649351
0.17347593592339325,0.5800383038774275
0.1754867149648152,0.583335125327599
0.1775208011717636,0.5863745716013709
0.1795784647002097,0.5894052819030978
0.18165997883753285,0.5925918957059337
0.18376562003881725,0.5958826691754587
0.18589566796356882,0.5991539547073449
0.18805040551285834,0.6023876083596532
0.1902301188668946,0.6056864458033735
0.19243509752303323,0.6090195551374236
0.19466563433422632,0.6122968886499562
0.19692202554791735,0.6155769101538875
0.19920457084538712,0.6190114911632282
0.20151357338155584,0.6223889523553525
0.20384933982524642,0.6258510852765271
0.20621218039991446,0.6292702103353269
0.2086024089248505,0.6327249512801558
0.21102034285685967,0.6360405886701163
0.21346630333242453,0.639522881526779
0.21594061521035676,0.6430562462200122
0.21844360711494284,0.6465849069282978
0.22097561147959033,0.6501028156709898
0.22353696459097966,0.6536630602782072
0.22612800663372795,0.6573919763456757
0.2287490817355704,0.6609414689872992
0.2314005380130654,0.6646193132181977
0.23408272761782944,0.6684208050534238
0.23679600678330787,0.6723634164370673
0.23954073587208793,0.6761823802163833
0.24231727942376008,0.6799455681741818
0.24512600620333397,0.683796787850279
0.24796728925021602,0.6877098313285398
0.2508415059277541,0.6917391304347826
0.2537490379733572,0.6956998857603656
0.2566902715491952,0.6997648007526376
0.25966559729348726,0.7036899401921913
0.26267541037238384,0.7076574154962705
0.26572011053245065,0.711603386869162
0.26880010215376077,0.7156884617969222
0.2719157943036019,0.7197957126537194
0.2750676007908067,0.724089106914858
0.2782559402207126,0.7284463409717089
0.28148123605075814,0.7325925677037833
0.28474391664672477,0.7366890665949869
0.28804441533962977,0.740892413144278
0.2913831704832789,0.7451871514011155
0.2947606255124859,0.7495040655869901
0.29817722900196736,0.753847859686849
0.30163343472591975,0.7582131577178954
0.30512970171828707,0.7624393521940729
0.30866649433372745,0.7666642026745515
0.3122442823092858,0.7708789731872858
0.3158635408267819,0.7752032793495061
0.31952475057592133,0.7796687050601439
0.32322839781813806,0.7840118271621531
0.3269749744511768,0.7883717492104024
0.33076497807442423,0.7928156709898527
0.3345989120549975,0.7969901216316109
0.3384772855945983,0.8013668436261003
0.34240061379714254,0.8057146697130568
0.34636941773717345,0.8100154559505409
0.3503842245290676,0.8144755056783819
0.3544455673970435,0.8190088031718299
0.3585539857459817,0.8235830925341038
0.36271002523306484,0.8279188226597674
0.3669142378402494,0.8322511927961831
0.3711671819475767,0.8367650023519925
0.37546942240733366,0.8411235804045427
0.37982153061907364,0.845576238156038
0.3842240846055061,0.8501189436193805
0.38867766908926676,0.8545776493515221
0.393182875570577,0.8589523553524628
0.39774030240580366,0.8632739735232848
0.40235055488692933,0.8675895437134601
0.4070142453219439,0.8718197701767355
0.4117319931161679,0.8760466366507627
0.4165044248545185,0.8802627511591963
0.42133217438472886,0.8845232175257038
0.4262158829015325,0.8886338283717492
0.43115619903182284,0.8929413345877293
0.43615377892080054,0.8970015455950542
0.441209286319119,0.9011296283851891
0.4463233926710397,0.9050218399301121
0.4514967772036102,0.9088791075868556
0.4567301270168747,0.9126543915059472
0.4620241371751313,0.9163893555540623
0.46737951079924633,0.9200006719978496
0.47279695916003905,0.9234890128351589
0.4782772017727485,0.927020361534843
0.4838209664925957,0.9303884147570727
0.48942898961145315,0.9336865802029433
0.49510201595563513,0.9368926819434178
0.5008407989848213,0.9399932800215038
0.5066461008921268,0.9430999260802366
0.5125186927053332,0.9461098044486258
0.5184593543892912,0.9490403870707613
0.5244688749495119,0.9518627780391103
0.5305480525369574,0.9545272495128015
0.5366976945540476,0.9571910489886433
0.5429186177618943,0.9598877763591156
0.5492116483887789,0.9623667764263155
0.5555776222398878,0.9646199852160473
0.5620173848083188,0.9668026342315704
0.5685317913873753,0.9689752032793495
0.5751217071841613,0.9709703648948323
0.5817880074344935,0.9729473825683759
0.5885315775191451,0.9748141925945838
0.595353313081437,0.9766211948121766
0.6022541201461928,0.978346885289967
0.6092349152400711,0.9799186882601976
0.6162966255132942,0.9813957395336335
0.6234401888627864,0.982776023116726
0.6306665540567405,0.9841227068073384
0.6379766808606282,0.9853887507559976
0.6453715401646701,0.9865970028895907
0.6528521141127848,0.9877185673005846
0.6604193962330305,0.9888132517975944
0.6680743915695615,0.9897728647268329
0.675818116816111,0.9906887977958471
0.6836516004510238,0.9915032591895706
0.6915758828738525,0.9922794167058665
0.6995920165435374,0.9929870304415026
0.707701066118189,0.9936449163362677
0.7159041085964888,0.9942974262482359
0.7242022334607315,0.9948565284591091
0.732596542821523,0.9953894227538471
0.741088151564157,0.9958826691754586
0.7496781874966877,0.9963523956723339
0.7583677914997191,0.9967959142530743
0.7671581176779302,0.9971890329950945
0.7760503335133571,0.997545191855386
0.7850456200204509,0.9978522948726564
0.794145171902934,0.9981499899200322
0.8033501977124734,0.9983999731200861
0.8126619200091946,0.9986412203480949
0.822081575524054,0.9988515556750219
0.8316104153230961,0.999028963107318
0.8412497049736118,0.999191586586923
0.8510007247122247,0.9993293461460923
0.8608647696149244,0.9994523217525704
0.8708431497690724,0.9995618574020565
0.880937190447399,0.9996539211074523
0.8911482322840202,0.9997332168537062
0.9014776314524917,0.9998071366171629
0.9119267598459299,0.999861568442981
0.9224970052592174,0.9999072642967543
0.9331897715733238,0.9999388481956858
0.9440064789417604,0.9999630401182718
0.9549485639791966,0.9999852160473086
0.9660174799522646,0.9999919360258047
0.9772146969725725,0.9999979840064512
0.9885417021919574,0.9999986560043007
1.0,1.0


==> data/EEG/LiRA/NHiTS-online/total/roc_TrendLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.009890464350514078
1.0233165783302449e-05,0.009890464350514078
1.0351779556301762e-05,0.009890464350514078
1.0471768194855202e-05,0.009890464350514078
1.05931476351837e-05,0.009890464350514078
1.0715933998226711e-05,0.009890464350514078
1.084014359178331e-05,0.009890464350514078
1.09657929126781e-05,0.009890464350514078
1.1092898648952227e-05,0.009890464350514078
1.1221477682079803e-05,0.009890464350514078
1.1351547089209991e-05,0.009890464350514078
1.148312414543511e-05,0.009890464350514078
1.1616226326085018e-05,0.009890464350514078
1.1750871309048075e-05,0.009890464350514078
1.1887076977119033e-05,0.009890464350514078
1.2024861420374123e-05,0.009890464350514078
1.216424293857368e-05,0.009890464350514078
1.2305240043592616e-05,0.009890464350514078
1.244787146187906e-05,0.009890464350514078
1.259215613694151e-05,0.009890464350514078
1.2738113231864785e-05,0.009890464350514078
1.288576213185518e-05,0.009890464350514078
1.3035122446815089e-05,0.009890464350514078
1.3186214013947484e-05,0.009890464350514078
1.3339056900390587e-05,0.009890464350514078
1.3493671405883065e-05,0.01061622202808951
1.3650078065460137e-05,0.01061622202808951
1.3808297652180924e-05,0.01061622202808951
1.3968351179887397e-05,0.01061622202808951
1.4130259905995336e-05,0.01061622202808951
1.429404533431761e-05,0.01061622202808951
1.4459729217920196e-05,0.01061622202808951
1.4627333562011299e-05,0.01061622202808951
1.4796880626863964e-05,0.01061622202808951
1.4968392930772556e-05,0.01061622202808951
1.514189325304352e-05,0.01061622202808951
1.53174046370208e-05,0.01061622202808951
1.5494950393146317e-05,0.01061622202808951
1.567455410205595e-05,0.01061622202808951
1.5856239617711373e-05,0.01061622202808951
1.60400310705682e-05,0.01061622202808951
1.622595287078087e-05,0.01061622202808951
1.6414029711444665e-05,0.01061622202808951
1.6604286571875295e-05,0.01061622202808951
1.6796748720926532e-05,0.01061622202808951
1.6991441720346258e-05,0.011394395537934279
1.7188391428171457e-05,0.011394395537934279
1.7387624002162504e-05,0.011394395537934279
1.7589165903277326e-05,0.011394395537934279
1.7793043899185774e-05,0.011394395537934279
1.7999285067824765e-05,0.011394395537934279
1.8207916800994626e-05,0.011394395537934279
1.8418966807997107e-05,0.011394395537934279
1.86324631193156e-05,0.011394395537934279
1.8848434090337955e-05,0.011394395537934279
1.906690840512252e-05,0.011394395537934279
1.9287915080207776e-05,0.011394395537934279
1.9511483468466162e-05,0.011394395537934279
1.9737643263002554e-05,0.011394395537934279
1.9966424501097934e-05,0.011394395537934279
2.0197857568198782e-05,0.01191989785632686
2.0431973201952705e-05,0.01191989785632686
2.066880249629082e-05,0.01191989785632686
2.09083769055575e-05,0.01191989785632686
2.1150728248687946e-05,0.01191989785632686
2.1395888713434215e-05,0.01191989785632686
2.1643890860640203e-05,0.01191989785632686
2.189476762856621e-05,0.01191989785632686
2.2148552337263592e-05,0.01191989785632686
2.2405278693000182e-05,0.01191989785632686
2.266498079273693e-05,0.01191989785632686
2.2927693128656486e-05,0.01191989785632686
2.3193450592744275e-05,0.01191989785632686
2.3462288481422625e-05,0.01191989785632686
2.3734242500238664e-05,0.012256568778979907
2.4009348768606518e-05,0.012256568778979907
2.4287643824604503e-05,0.012256568778979907
2.45691646298279e-05,0.012256568778979907
2.4853948574297985e-05,0.012256568778979907
2.5142033481427965e-05,0.012256568778979907
2.543345761304648e-05,0.012256568778979907
2.5728259674479322e-05,0.012256568778979907
2.6026478819690045e-05,0.012256568778979907
2.63281546564802e-05,0.012256568778979907
2.6633327251749808e-05,0.012256568778979907
2.694203713681882e-05,0.012964182514615952
2.7254325312810276e-05,0.012964182514615952
2.7570233256095827e-05,0.012964182514615952
2.7889802923804396e-05,0.012964182514615952
2.8213076759394707e-05,0.012964182514615952
2.8540097698292373e-05,0.012964182514615952
2.8870909173592345e-05,0.012964182514615952
2.9205555121827452e-05,0.012964182514615952
2.95440799888038e-05,0.012964182514615952
2.9886528735503827e-05,0.012964182514615952
3.0232946844057763e-05,0.012964182514615952
3.0583380323784315e-05,0.013120758013574357
3.0937875717301366e-05,0.013120758013574357
3.12964801067075e-05,0.013120758013574357
3.165924111983521e-05,0.013120758013574357
3.20262069365765e-05,0.013120758013574357
3.2397426295281954e-05,0.013120758013574357
3.277294849923382e-05,0.013120758013574357
3.315282342319423e-05,0.013120758013574357
3.353710152002929e-05,0.013120758013574357
3.392583382740992e-05,0.013588468516900746
3.4319071974590426e-05,0.013588468516900746
3.4716868189265594e-05,0.013588468516900746
3.511927530450728e-05,0.013588468516900746
3.552634676578139e-05,0.013588468516900746
3.5938136638046256e-05,0.013588468516900746
3.6354699612933176e-05,0.013588468516900746
3.677609101601031e-05,0.013588468516900746
3.720236681413066e-05,0.013981587258920772
3.7633583622865324e-05,0.013981587258920772
3.806979871402284e-05,0.013981587258920772
3.8511070023255685e-05,0.013981587258920772
3.895745615775501e-05,0.013981587258920772
3.940901640403448e-05,0.013981587258920772
3.986581073580439e-05,0.013981587258920772
4.032789982193705e-05,0.014513137557959813
4.079534503452449e-05,0.014513137557959813
4.1268208457029516e-05,0.014513137557959813
4.174655289253135e-05,0.014513137557959813
4.223044187206672e-05,0.014513137557959813
4.271993966306776e-05,0.014513137557959813
4.321511127789762e-05,0.014513137557959813
4.371602248248502e-05,0.015050063839795713
4.422273980505897e-05,0.015050063839795713
4.473533054498463e-05,0.015050063839795713
4.525386278170167e-05,0.015050063839795713
4.577840538376616e-05,0.015050063839795713
4.6309028017997366e-05,0.015050063839795713
4.684580115873045e-05,0.015050063839795713
4.738879609717651e-05,0.015508366373227602
4.793808495089107e-05,0.015508366373227602
4.8493740673352334e-05,0.015508366373227602
4.9055837063650453e-05,0.015508366373227602
4.962444877628913e-05,0.015508366373227602
5.0199651331100794e-05,0.015508366373227602
5.0781521123276707e-05,0.015968684900208318
5.137013543351339e-05,0.015968684900208318
5.196557243827657e-05,0.015968684900208318
5.2567911220184194e-05,0.015968684900208318
5.3177231778509664e-05,0.015968684900208318
5.379361503980698e-05,0.016357099657281098
5.441714286865888e-05,0.016357099657281098
5.5047898078549675e-05,0.016357099657281098
5.5685964442864085e-05,0.016357099657281098
5.633142670601352e-05,0.016357099657281098
5.698437059469136e-05,0.016357099657281098
5.764488282925873e-05,0.016629930784221487
5.8313051135262185e-05,0.016629930784221487
5.8988964255084936e-05,0.016629930784221487
5.9672711959733106e-05,0.016629930784221487
6.0364385060758635e-05,0.016629930784221487
6.106407542232036e-05,0.017796519051139034
6.177187597338488e-05,0.017796519051139034
6.248788072006888e-05,0.017796519051139034
6.321218475812448e-05,0.017796519051139034
6.394488428556937e-05,0.018200389758752773
6.468607661546321e-05,0.018200389758752773
6.543586018883229e-05,0.018200389758752773
6.619433458774387e-05,0.018200389758752773
6.696160054853215e-05,0.018200389758752773
6.773775997517745e-05,0.018649956320139778
6.852291595284057e-05,0.018649956320139778
6.9317172761554e-05,0.018649956320139778
7.012063589007177e-05,0.018649956320139778
7.09334120498799e-05,0.019180162623479605
7.17556091893692e-05,0.019180162623479605
7.258733650817246e-05,0.019180162623479605
7.342870447166758e-05,0.019180162623479605
7.42798248256491e-05,0.019929440225791278
7.514081061116962e-05,0.019929440225791278
7.601177617955322e-05,0.019929440225791278
7.689283720758305e-05,0.019929440225791278
7.778411071286482e-05,0.02057052617431624
7.868571506936843e-05,0.02057052617431624
7.959777002314978e-05,0.02057052617431624
8.05203967082547e-05,0.02057052617431624
8.145371766280736e-05,0.021356763658356294
8.239785684528512e-05,0.021356763658356294
8.335293965098187e-05,0.021356763658356294
8.43190929286625e-05,0.02188562596599691
8.529644499741017e-05,0.02188562596599691
8.628512566366886e-05,0.02188562596599691
8.728526623848371e-05,0.02188562596599691
8.829699955494083e-05,0.022051609434849805
8.932045998580959e-05,0.022051609434849805
9.03557834613892e-05,0.022051609434849805
9.140310748756223e-05,0.022758551172636244
9.246257116405733e-05,0.022758551172636244
9.353431520292377e-05,0.022758551172636244
9.461848194721992e-05,0.023243733620052418
9.571521538991856e-05,0.023243733620052418
9.682466119303115e-05,0.023243733620052418
9.794696670695385e-05,0.02419528257509576
9.908228099003788e-05,0.02419528257509576
0.00010023075482838654,0.02419528257509576
0.00010139254075588153,0.024597137289160676
0.00010256779307444219,0.024597137289160676
0.00010375666787451859,0.024597137289160676
0.00010495932305582277,0.024727504871984413
0.00010617591834830001,0.024727504871984413
0.00010740661533334334,0.024727504871984413
0.00010865157746525384,0.025004367986022447
0.00010991097009294972,0.025004367986022447
0.0001111849604819271,0.025313486996841612
0.00011247371783647519,0.025313486996841612
0.00011377741332214914,0.025313486996841612
0.00011509622008850323,0.025455950540958266
0.00011643031329208767,0.025455950540958266
0.00011777987011971193,0.026454539345474093
0.0001191450698119776,0.026454539345474093
0.00012052609368708426,0.026454539345474093
0.00012192312516491107,0.026633290773469525
0.0001233363497913776,0.026633290773469525
0.00012476595526308696,0.026933001814394193
0.00012621213145225474,0.026933001814394193
0.00012767507043192657,0.026933001814394193
0.0001291549665014884,0.027233384853168473
0.00013065201621247213,0.027233384853168473
0.00013216641839466052,0.027305288623076407
0.00013369837418249466,0.027305288623076407
0.00013524808704178755,0.027949734560849405
0.0001368157627967472,0.027949734560849405
0.00013840160965731315,0.028385861165244275
0.00014000583824680976,0.028385861165244275
0.00014162866162991988,0.028567300584638133
0.0001432702953409831,0.028567300584638133
0.00014493095741262166,0.02899334722128889
0.00014661086840469845,0.02899334722128889
0.00014831025143361044,0.02945836973321685
0.00015002933220192182,0.02945836973321685
0.00015176833902834055,0.029586049324642157
0.00015352750287804228,0.029586049324642157
0.000155307057393346,0.029778912707479337
0.00015710723892474503,0.029778912707479337
0.00015892828656229778,0.029936160204287347
0.00016077044216738237,0.029936160204287347
0.00016263395040481922,0.030317182985014447
0.00016451905877536624,0.030317182985014447
0.00016642601764859036,0.030848733284053485
0.00016835508029612023,0.031020764733552853
0.00017030650292528443,0.031020764733552853
0.0001722805447131394,0.03151535515086352
0.00017427746784089192,0.03151535515086352
0.00017629753752872057,0.03169074658961092
0.0001783410220710008,0.03240037631879579
0.00018040819287193827,0.03240037631879579
0.00018249932448161524,0.03291243868019622
0.00018461469463245476,0.03291243868019622
0.0001867545842761076,0.033232309656609095
0.00018891927762076664,0.03331563738996035
0.00019110906216891378,0.03331563738996035
0.0001933242287555045,0.03365163631476379
0.00019556507158659492,0.03374101202876151
0.00019783188827841644,0.03374101202876151
0.0002001249798969037,0.03387003561588603
0.00020244465099768038,0.03427323432565016
0.00020479120966650856,0.03427323432565016
0.0002071649675602069,0.03435656205900141
0.0002095662399480433,0.03446004972784087
0.0002119953457536071,0.0346381291579867
0.00021445260759716674,0.0346381291579867
0.00021693835183851843,0.034715408910691484
0.00021945290862033137,0.034753712788119076
0.0002219966119119955,0.034935824205362544
0.0002245697995539774,0.034935824205362544
0.0002271728133026905,0.03507358376453195
0.0002298059988758851,0.03514951952153753
0.0002324697059985648,0.035189167394664336
0.00023516428844943486,0.035189167394664336
0.00023789010410788932,0.03527047913446677
0.00024064751500154242,0.03536254283986291
0.00024343688735431105,0.035619246018412744
0.00024625859163505465,0.035717357704455346
0.00024911300260677886,0.03579732544855857
0.0002520004993764092,0.0358887171561051
0.0002549214654451423,0.0358887171561051
0.0002578762887593801,0.03608561252603991
0.0002608653617622548,0.0364363954035347
0.00026388908144575103,0.03657482696055373
0.0002669478494034321,0.03661985081647738
0.00027004207188377727,0.03676029836704523
0.0002731721598441376,0.036866474027283117
0.000276338529005317,0.03694173778643908
0.00027954159990678566,0.03715879309186211
0.0002827817979625341,0.03742557623815604
0.0002860595535175742,0.03765338350917277
0.000289375301905095,0.03786506283179894
0.0002927294835042816,0.03809757408776292
0.00029612254379880347,0.03825549358242054
0.00029955493343598134,0.03839459713728916
0.0003030271082866396,0.03852362072441368
0.0003065395295056527,0.03877561991801627
0.00031009266359319264,0.03888784355890061
0.00031368698245668765,0.039049123042806264
0.00031732296347349763,0.039142530743901616
0.00032100108955431715,0.03941536187084201
0.00032472184920731285,0.039510785565486185
0.00032848573660300434,0.03959142530743902
0.0003322932516398972,0.039766144748336806
0.0003361449000108765,0.03995296015052752
0.0003400411932703706,0.0399993280021504
0.00034398264890229247,0.040048383845171696
0.00034796979038876914,0.04016127948390565
0.0003520031472796679,0.04021100732477656
0.0003560832552629278,0.0403810227807271
0.000360210656235707,0.0406639338754116
0.00036438589837635443,0.040734493649620326
0.0003686095362172158,0.040846045292655064
0.00037288213071828336,0.04105302063033398
0.00037720424934169976,0.041185404206706536
0.00038157646612712486,0.04126066796586251
0.00038599936176797673,0.0414353874067603
0.00039047352368855597,0.041558363013238356
0.0003949995461220643,0.04169343458100934
0.000399578030189527,0.04185337006921577
0.00040420958397963103,0.04191250587998119
0.0004088948226294864,0.04210536926281836
0.00041363436840632776,0.042397016329547746
0.00041842885079015847,0.0424608561252604
0.0004232789065573553,0.042735703245749615
0.00042818517986524155,0.04282978294469457
0.0004331483223376403,0.04287682279416706
0.00043816899315141946,0.04314360594046099
0.00044324785912404005,0.04324843760499966
0.00044838559480211905,0.04343525300719038
0.0004535828825510191,0.04352126873194005
0.00045884041264547613,0.04370472414488274
0.0004641588833612782,0.0437893958739332
0.0004695390010680063,0.04383643572340569
0.0004749814803228505,0.0440333310933405
0.0004804870439655134,0.04419998656004301
0.0004860564232142139,0.04426785834285331
0.0004916903577628031,0.04441032188696996
0.0004973895958790067,0.04455614542033466
0.0005031548945038057,0.04463812915798669
0.0005089870193519685,0.04473153685908205
0.0005148867450137498,0.0448625764397554
0.0005208548550577665,0.04494993616020428
0.0005268921421350677,0.04507022377528393
0.0005329994080844093,0.045324238962435315
0.0005391774640387505,0.04550231839258114
0.0005454271305329836,0.045638061958201734
0.0005517492376129129,0.04567703783347894
0.0005581446249454966,0.045785901485115243
0.0005646141419303673,0.045878637188361
0.0005711586478126435,0.045913581076540554
0.0005777790117970507,0.045991532827094964
0.0005844761131633638,0.046037228680868215
0.0005912508413831881,0.04614071634970768
0.0005981040962380944,0.04636717962502519
0.0006050367879391225,0.04648612324440562
0.0006120498372476703,0.046599690880989184
0.0006191441755977848,0.04677306632618776
0.0006263207452198692,0.04687185001007997
0.0006335804992658254,0.04693031382299576
0.0006409244019356456,0.047030441502587186
0.0006483534286054727,0.04713191317787783
0.0006558685659571436,0.0472750487198441
0.0006634708121092351,0.04735972044889457
0.0006711611767496287,0.04751763994355218
0.0006789406812696112,0.04768160741885626
0.0006868103588995307,0.04776090316510987
0.000694771254846024,0.04779987904038707
0.0007028244264308353,0.0479389825952557
0.0007109709432312439,0.04804919024259122
0.0007192118872221193,0.04823802163833076
0.0007275483529196233,0.04835427726631275
0.0007359814475265771,0.04851018076742154
0.0007445122910795143,0.04862845238895235
0.0007531420165974376,0.0487890598750084
0.0007618717702322999,0.04888179557825415
0.0007707027114212304,0.048985955244943216
0.0007796360130405236,0.049170082655735504
0.0007886728615614156,0.049230562462200124
0.0007978144572076629,0.049354210066527786
0.0008070620141149507,0.04945904173106645
0.0008164167604921472,0.04956320139775553
0.0008258799387844272,0.04972246488811236
0.0008354528058382871,0.04980041663866676
0.0008451366330684721,0.04996774410321887
0.0008549327066268384,0.050088031718298495
0.0008648423275731727,0.050206975337678914
0.0008748668120479914,0.05031651098716483
0.0008850074914473438,0.05039513473556885
0.00089526571259964,0.05047980646461932
0.0009056428379445294,0.05061084604529266
0.0009161402457138521,0.05077548551844635
0.0009267593301146883,0.05087426920233855
0.0009375015015145289,0.05117398024326323
0.0009483681866285928,0.05130031583898932
0.0009593608287093146,0.05143068342181305
0.0009704808877380307,0.05151199516161549
0.0009817298406188842,0.051686042604663675
0.00099310918137498,0.05180162623479605
0.0010046204213468132,0.05190847389288354
0.001016265089392995,0.052044889456353736
0.0010280447320933097,0.05216920905853102
0.0010399609139541202,0.05237148041126268
0.0010520152176161591,0.052506551979033665
0.0010642092440647246,0.05257442376184396
0.001076544612842316,0.052720247295208654
0.0010890229622637305,0.05286472683287413
0.001101645949633657,0.052969558497412805
0.001114415251466788,0.053097238088838115
0.0011273325637104871,0.05325784557489416
0.0011403996019700331,0.05335058127813991
0.0011536181017364785,0.05347893286741483
0.0011669898186171474,0.053713460116927625
0.0011805165285688054,0.05385861165244271
0.0011942000281335325,0.05399099522881527
0.0012080421346773289,0.05410254687185001
0.0012220446866314887,0.05419393857939655
0.0012362095437367692,0.05435454606545259
0.0012505385872903913,0.05452590551710235
0.0012650337203959038,0.054646193132181976
0.0012796968682159415,0.054767824742960824
0.001294529978227916,0.054927088233317656
0.0013095350204826678,0.05506753578388548
0.0013247139878661174,0.05524494321618171
0.0013400688963639508,0.05537329480545662
0.001355601785329369,0.0554976144076339
0.0013713147177539455,0.0556541899065923
0.001387209780541621,0.05577918150661918
0.001403289084785873,0.05596062092601304
0.0014195547660501016,0.056099724480881664
0.0014360089846512606,0.05628183589812512
0.0014526539259467812,0.05639137154761105
0.0014694918006248172,0.056477387272360735
0.0014865248449978572,0.05659498689604194
0.0015037553212997384,0.056750218399301125
0.001521185517986105,0.05687453800147839
0.0015388177500383464,0.05697735367246824
0.001556654359271062,0.057183657012297565
0.0015746977146430866,0.05731872858006855
0.001592950212572123,0.05748874403601909
0.0016114142772530198,0.05759559169410657
0.0016300923609797412,0.05775015119951617
0.0016489869444710648,0.057901350715677716
0.001668100537200059,0.05807741415227471
0.0016874356777273757,0.05830186143404341
0.001706994934038408,0.058470532894294734
0.001726780903884356,0.05865130031583898
0.0017467962151272458,0.058856931657818704
0.0017670435260889468,0.059028963107318054
0.0017875255259042354,0.059194946576170956
0.0018082449348779518,0.0594140178751428
0.0018292045048462937,0.059561857402056315
0.0018504070195423021,0.05978899267522344
0.0018718552949655793,0.06006585578926148
0.0018935521797562953,0.060294335058127826
0.0019155005555735278,0.06047980646461931
0.0019377033374779887,0.06064780592702103
0.0019601634743191855,0.060884349170082654
0.001982883949127071,0.061041596666890664
0.002005867779508234,0.06124924400241919
0.002029118018046678,0.06147234728848868
0.002052637752709252,0.06169343458100933
0.0020764301072557748,0.06189234594449298
0.0021004982416539153,0.062082521335931715
0.0021248453524988827,0.06227672871446811
0.0021494746734379805,0.06243935219407298
0.00217438947560008,0.06264431153820307
0.0021995930680300748,0.06278879107586856
0.0022250887981283695,0.06298770243935219
0.002250880052095462,0.06328405349102884
0.00227697025538168,0.06347086889321954
0.0023033628731421313,0.06364491633626772
0.002330061410696925,0.06385054767824744
0.002357069413996728,0.06406424299442241
0.0023843904700937206,0.06431422619447617
0.002412028207618007,0.06450104159666689
0.00243998629725955,0.06471944089778912
0.0024682684522556926,0.06509105570862174
0.0024968784288843266,0.06529534305490223
0.0025258200269627847,0.06549358242053625
0.002555097090352507,0.0657220616894026
0.0025847135074695635,0.06594247698407366
0.002614673211801092,0.06616826826154157
0.00264498018242772,0.06640548350245279
0.002675638444552045,0.06673207445736173
0.0027066520700332413,0.06697399368322021
0.0027380251779278576,0.06717559303810228
0.0027697619350368907,0.06753242389624355
0.002801866556459195,0.06772730327262952
0.002834343306151309,0.06796519051139036
0.0028671964974937695,0.06822794167058666
0.0029004304938639917,0.06846851690074592
0.002934049709215787,0.06871715610510046
0.0029680586086656023,0.06898393925139439
0.003002461709085549,0.06927558631812378
0.0030372635797033115,0.06957462536119885
0.0030724688427090033,0.06984140850749278
0.003108082173869064,0.07013103958067335
0.0031441083031472647,0.0703904307506216
0.00318055201533292,0.0707727975270479
0.0032174181506763717,0.07110342046905449
0.003254711605531848,0.07131039580673341
0.003292437333007769,0.07154156306699819
0.0033306003436245884,0.07181036220684094
0.003369205705980267,0.07202741751226396
0.003408258547423452,0.07227000873597204
0.0034477640547344642,0.07252671191452188
0.0034877274748141775,0.07281634298770243
0.003528154115380883,0.0731254619985216
0.0035690493456752297,0.07334117330824541
0.0036104185971733375,0.07361400443518581
0.0036522673643081755,0.07390497950406558
0.0036946012051993025,0.07418520260735166
0.003737425742391064,0.07444459377729991
0.0037807466635993493,0.07466232108057255
0.0038245697224669993,0.07489953632148377
0.0038689007393279753,0.07520529534305491
0.003913745601980384,0.0755372622807607
0.0039591102664684585,0.07585511726362476
0.004005000757873611,0.07615617230024864
0.004051423171114647,0.07644849136482763
0.0040983836717572615,0.0766890665949869
0.004145888496832911,0.07698608964451314
0.004193943955667186,0.07732007257576776
0.004242556430717777,0.07757946374571602
0.004291732378422158,0.07790605470062495
0.004341478330055092,0.0782507895974733
0.004391800892596086,0.07857603655668302
0.004442706749606883,0.07886835562126202
0.004494202662119142,0.07921913849875681
0.0045462954695324,0.07960284927088232
0.004598992090522438,0.07993481620858814
0.004652299523960189,0.08033868691620187
0.004706224849841282,0.08067670183455414
0.004760775230226368,0.0809273570324575
0.00481595791019235,0.08132249176802633
0.004871780218794631,0.08168335461326523
0.004928249570040513,0.08197164169074658
0.004985373463873894,0.08228076070156576
0.005043159487171359,0.08260869565217392
0.005101615314749833,0.08295746253611988
0.005160748710385908,0.0832712855318863
0.005220567527846975,0.08349304482225658
0.005281079711934331,0.08384517169545058
0.005342293299538352,0.08416773066326189
0.005404216420705915,0.08448894563537397
0.00546685729972018,0.0848619044419058
0.0055302242561929005,0.08512667159465089
0.005594325706169377,0.08538673476244876
0.005659170163246243,0.08574625361198844
0.005724766239702178,0.08603924467441704
0.005791122647641758,0.08633357973254485
0.005858248200152536,0.08665882669175459
0.005926151812475552,0.08701498555204623
0.005994842503189409,0.08736039244674416
0.006064329395408062,0.08764858928476671
0.006134621717992506,0.08798535044687858
0.0062057288067765,0.08835629325986157
0.0062776601058065,0.08872118809219812
0.006350425168595962,0.08910557086217323
0.00642403365939419,0.08937638599556481
0.006498495354469888,0.08973254485585647
0.006573820143409586,0.09010348766883947
0.006650018030431118,0.09046502251192796
0.006727099135712337,0.09087158121094012
0.006805073696735206,0.09118338821315772
0.0068839520696454964,0.09156575498958404
0.006963744730628222,0.09183052214232915
0.007044462277299037,0.09220117792014633
0.007126115430111745,0.09256703178549829
0.007208715033782135,0.09288690276191117
0.007292272058728313,0.09326994153618709
0.007376797602527731,0.09360459646529132
0.007462302891391108,0.09393320341374908
0.007548799281653432,0.09437739399233921
0.007636298261282241,0.0947167529063907
0.0077248114514034,0.09508971171292252
0.007814350607844541,0.09541227068073381
0.00790492762269642,0.0957704455345743
0.007996554525892346,0.09612190040991868
0.008089243486805939,0.09646058732612055
0.008183006815867389,0.0968167461864122
0.008277856966198472,0.09717021705530542
0.00837380653526649,0.09762247160809086
0.008470868266557402,0.0980565822189369
0.008569055051268348,0.09838787715879309
0.008668379930019773,0.09872186009004771
0.008768856094587427,0.09905987500839998
0.008870496889654403,0.09946105772461528
0.00897331581458352,0.09982326456555339
0.009077326525210223,0.10021100732477657
0.009182542835656282,0.10054431825818158
0.009288978720164497,0.10089913312277402
0.009396648314954691,0.1013177877830791
0.009505565920101192,0.101622906074283
0.009615746001432095,0.10199448961763324
0.009727203192450537,0.10236610442846583
0.009839952296278227,0.10270075935757006
0.009954008287621519,0.10312008601572475
0.010069386314760271,0.10353538068678181
0.010186101701559752,0.10392110745245615
0.010304169949505875,0.10427256232780055
0.01042360673976401,0.10465492910422687
0.010544427935261684,0.10506350379678783
0.010666649582795389,0.1054774544721457
0.010790287915161836,0.10586519723136886
0.01091535935331391,0.10626167596263691
0.011041880508541602,0.10663597876486794
0.011169868184678225,0.10704522545527854
0.011299339380332217,0.1074497681607419
0.011430311291144786,0.10782810295007057
0.011562801312073753,0.10823936563402996
0.011696827039703846,0.1086439083394933
0.01183240627458378,0.10906256299979841
0.011969557023590427,0.10950070559774208
0.012108297502320394,0.10991532827094952
0.012248646137509308,0.11036556683018614
0.012390621569479156,0.11073919763456756
0.012534242654613994,0.1111733082454136
0.01267952846786434,0.11156037900678717
0.012826498305280598,0.1119541697466568
0.012975171686575868,0.11235804045427053
0.013125568357718427,0.11282642295544654
0.013277708293554291,0.11320610174047444
0.013431611700460153,0.11359854848464486
0.013587299019027091,0.11402929910624286
0.013744790926775366,0.11451784154290708
0.013904108340900697,0.11491432027417511
0.014065272421052363,0.11532692695383376
0.014228304572143519,0.1158302533431893
0.014393226447194065,0.11629325986156844
0.014560059950206485,0.11670653853907667
0.014728827239075018,0.11717559303810228
0.014899550728528537,0.11766816746186412
0.015072253093107555,0.11813117398024327
0.01524695727017573,0.1185867885222767
0.015423686462966274,0.11905046703850548
0.01560246414366368,0.11955580942140986
0.015783314056521166,0.11999596801290235
0.01596626022101425,0.12043612660439487
0.01615132693503091,0.12094818896579532
0.01633853877809862,0.12140380350782878
0.016527920614648955,0.12184060211007326
0.0167194975973199,0.12233048854243667
0.016913295170296487,0.12280895101135676
0.01710933907269015,0.1233189973792084
0.01730765534195726,0.12377662791479067
0.01750827031735725,0.12427928230629662
0.017711210643450888,0.12474632081177339
0.017916503273639015,0.12523284725488878
0.018124175473742375,0.1257032457496136
0.018334254825622908,0.1261917881862778
0.018546769230846995,0.1266715946508971
0.018761746914391215,0.12719440897789128
0.018979216428391014,0.12767018345541295
0.019199206655932846,0.12818090182111416
0.019421746814890263,0.1287010281567099
0.019646866461804465,0.12924601841274108
0.01987459549580984,0.12972044889456352
0.02010496416260499,0.13027014313554197
0.02033800305846982,0.1307721255291983
0.020573743134329137,0.13135004367986022
0.02081221569986339,0.13185807405416305
0.021053452427667062,0.1323721524091123
0.02129748535745521,0.1328412069081379
0.021544346900318843,0.13346078892547544
0.02179406984302956,0.13395537934278612
0.0220466873523941,0.13441972985686446
0.022302232979659387,0.13490760029567905
0.022560740664968614,0.13544452657751496
0.022822244741868985,0.1360157247496808
0.023086779941871697,0.13657348296485453
0.023354381399064792,0.13710704925744238
0.023625084654779475,0.13766413547476647
0.023898925662310503,0.13819770176735435
0.024175940791691306,0.1388166117868423
0.024456166834524465,0.1393757139977152
0.024739641008868142,0.14002687991398427
0.025026400964179192,0.14062361400443518
0.025316484786313556,0.1412431960217727
0.025609931002584595,0.1418856259659969
0.025906778586880088,0.1424904240306431
0.026207066964838526,0.14306296619850817
0.02651083601908539,0.14364357234056851
0.026818126094530156,0.14423560244607217
0.02712897800372467,0.14487064041395067
0.027443433032283655,0.14544990256031182
0.02776153294436801,0.1461037564679793
0.028083319988231725,0.14675962636919562
0.028408836901833042,0.14737652039513474
0.028738126918510663,0.147991398427525
0.029071233772725785,0.1486029164706673
0.029408201705870638,0.14921040252671192
0.029749075472144403,0.14992944022579127
0.030093900344497212,0.15058732612055642
0.03044272212064303,0.15129561185404206
0.030795587129142266,0.15195685773805523
0.03115254223555488,0.1525670317854983
0.03151363484866479,0.1532988374437202
0.031878912926776456,0.1539755392782743
0.03224842498408442,0.15469457697735364
0.0326222200971167,0.15537665479470467
0.03300034791125285,0.15606612458840133
0.03338285864731761,0.15678919427457833
0.033769803108250916,0.15749546401451514
0.03416123268585528,0.1582326456555339
0.034557199367621395,0.1589758752771991
0.03495775574363275,0.1597164169074659
0.035362955013550426,0.1604979504065587
0.03577285099367873,0.1613392917142665
0.0361874981241128,0.1621369531617499
0.03660695147596903,0.16289832672535448
0.03703126675869927,0.16374571601370874
0.03746050032748993,0.16451515355150864
0.037894709190746674,0.16528459108930849
0.03833395101766601,0.16611047644647536
0.03877828414589457,0.16688596196492173
0.03922776758927719,0.167676903433909
0.03968246104569482,0.16851354075666958
0.040142424904993215,0.16933673812243802
0.040607720257003654,0.17019084738928836
0.041078408899656464,0.17097305288623077
0.04155455334718875,0.17182985014447955
0.04203621683844714,0.1726859754048787
0.04252346334528682,0.17358779651905115
0.04301635758106795,0.1744936496203212
0.0435149650092505,0.17539883072374168
0.044019351852088745,0.1762898998723204
0.044529585099426554,0.1771782810295007
0.04504573251759458,0.1780377662791479
0.04556786265841064,0.17897117129225187
0.046096044868284336,0.17994556817418184
0.04663034929742731,0.18088367717223303
0.04717084690917017,0.1817767623143606
0.047717609489387455,0.1827921510651166
0.04827070965603183,0.18379006787178281
0.0488302208687788,0.1847483368053222
0.0493962174387832,0.1857314696592971
0.04996877453854884,0.18672333848531686
0.0505479682119124,0.18763322357368456
0.05113387538414326,0.18863786035884683
0.05172657387216019,0.1896861770042336
0.05232614239486662,0.19078018950339357
0.052932660583605615,0.19181708218533702
0.05354620899273607,0.19284994288018278
0.05416686911033152,0.19399838720516097
0.05479472336900287,0.1951044956656139
0.05542985515684669,0.19617902022713526
0.05607234882852033,0.19722196088972516
0.05672228971644543,0.19841475707277736
0.05737976414214134,0.1996075532558296
0.05804485942768978,0.20069820576574154
0.05871766390733255,0.20185740205631345
0.05939826693920356,0.20306296619850817
0.060086758917196864,0.204218802499832
0.0607832312829723,0.20535313486996848
0.06148777653810023,0.20644916336267727
0.062200488256347115,0.2076157516295948
0.06292146109610344,0.20888448356965256
0.06365079081295572,0.21010819165378672
0.06438857427240419,0.21124790000671995
0.06513490946272803,0.21249781600698875
0.0658898955079995,0.21372219608897253
0.06665363268124913,0.21504804784624687
0.06742622241778341,0.21630333982931255
0.06820776732865685,0.21765405550702238
0.06899837121430018,0.21894093138901954
0.0697981390783066,0.22018883139573955
0.07060717714137772,0.22151871514011154
0.07142559285543126,0.22295007055977417
0.07225349491787214,0.22433035414286678
0.07309099328602911,0.22569182178617025
0.07393819919175866,0.22706672938646597
0.07479522515621821,0.22856461259323968
0.07566218500481055,0.22994288018278342
0.07653919388230147,0.23132450776157518
0.0774263682681127,0.23276459915328268
0.07832382599179197,0.2341724346482091
0.07923168624866253,0.2356635978764868
0.08015006961565405,0.23704589745312815
0.08107909806731686,0.2384772528727908
0.08201889499202203,0.2400403198709764
0.08296958520834907,0.24166252267992744
0.08393129498166364,0.24310933405013105
0.08490415204088747,0.2445756333579733
0.0858882855954625,0.24622606007660774
0.08688382635251184,0.24779719104898862
0.08789090653419954,0.2492870102815671
0.08890965989529158,0.25093138901955514
0.08994022174092044,0.25254888784355894
0.09098272894455559,0.2541757946374571
0.09203731996618221,0.25582823734964044
0.09310413487069075,0.2575082319736577
0.09418331534647952,0.2592379544385458
0.0952750047242729,0.26104831664538675
0.09637934799615785,0.26279416705866543
0.09749649183484087,0.2644230898461125
0.0986265846131282,0.2661286203884147
0.09976977642363201,0.2678637188360997
0.10092621909870483,0.26973523284725487
0.10209606623060476,0.2715052751831194
0.10327947319189525,0.27321618170821854
0.10447659715608053,0.274998320005376
0.10568759711848051,0.2768684900208319
0.10691263391734772,0.27869363618036425
0.10815187025522892,0.2805785901485115
0.10940547072057435,0.28245682413816275
0.11067360180959745,0.28444123378805186
0.11195643194838795,0.28633223573684563
0.11325413151528127,0.28832134937168197
0.11456687286348727,0.29029702304952626
0.11589483034398118,0.2922498488004838
0.11723818032865997,0.29422014649553124
0.11859710123376706,0.2962509239970432
0.11997177354358855,0.29831664538673475
0.12136237983442417,0.3003716148108326
0.12276910479883604,0.30254888784355893
0.12419213527017846,0.30464148914723477
0.12563166024741215,0.3067562663799476
0.12708787092020596,0.3089301794234258
0.12856096069432965,0.3111329883744372
0.130051125217341,0.31334184530609505
0.13155856240457053,0.3155123983603253
0.1330834724654076,0.31775418318661386
0.1346260579298911,0.32000604798064647
0.13618652367560827,0.32228815267791144
0.1377650769549055,0.32455748941603385
0.13936192742241435,0.3268852899670721
0.14097728716289676,0.32932128217189705
0.142611370719413,0.3316618506820778
0.14426439512181588,0.33408843491700824
0.14593657991557576,0.3365203951347356
0.1476281471909391,0.3389926752234393
0.14933932161242533,0.3414716752906391
0.15107033044866555,0.3439883072374168
0.15282140360258709,0.34657482696055375
0.15459277364194784,0.34911497883206777
0.15638467583022478,0.35173375445198574
0.15819734815786016,0.35423963443316986
0.16003103137387018,0.3567723943283381
0.16188596901781993,0.3593353941267388
0.1637624074521689,0.3619508097574088
0.16566059589499152,0.36468248101606077
0.16758078645307686,0.3674558161413884
0.16952323415541215,0.37016867146025134
0.1714881969870541,0.3729668705060144
0.17347593592339325,0.37574625361198843
0.1754867149648152,0.37860896445131376
0.1775208011717636,0.38138565956588943
0.1795784647002097,0.38424837040521476
0.18165997883753285,0.38716416907465895
0.18376562003881725,0.38994288018278345
0.18589566796356882,0.3928580068543781
0.18805040551285834,0.39579329346146086
0.1902301188668946,0.3987964518513541
0.19243509752303323,0.40179289026275117
0.19466563433422632,0.4047557287816678
0.19692202554791735,0.40776157516295947
0.19920457084538712,0.410839325314159
0.20151357338155584,0.4138760835965325
0.20384933982524642,0.4168772259928768
0.20621218039991446,0.4200987836838922
0.2086024089248505,0.4233969491297628
0.21102034285685967,0.4266111148444325
0.21346630333242453,0.42983536052684634
0.21594061521035676,0.43313822995766416
0.21844360711494284,0.4365230831261339
0.22097561147959033,0.4398595524494321
0.22353696459097966,0.44323566964585714
0.22612800663372795,0.44654861904441906
0.2287490817355704,0.45003964787312684
0.2314005380130654,0.45344734896848327
0.23408272761782944,0.45693031382299576
0.23679600678330787,0.4604213426517035
0.23954073587208793,0.4640568510180767
0.24231727942376008,0.4675935757005577
0.24512600620333397,0.47115583630132385
0.24796728925021602,0.4750312479000067
0.2508415059277541,0.47883408373093206
0.2537490379733572,0.48248437604999667
0.2566902715491952,0.4863644916336268
0.25966559729348726,0.4901760634365971
0.26267541037238384,0.49416571466971304
0.26572011053245065,0.49801155836301325
0.26880010215376077,0.5018822659767489
0.2719157943036019,0.5057731335259728
0.2750676007908067,0.5098373765203952
0.2782559402207126,0.5137020361534843
0.28148123605075814,0.5177441032188697
0.28474391664672477,0.5217398024326322
0.28804441533962977,0.525960620926013
0.2913831704832789,0.5300692157785095
0.2947606255124859,0.5341260667965863
0.29817722900196736,0.538264901552315
0.30163343472591975,0.542540151871514
0.30512970171828707,0.5469114978832067
0.30866649433372745,0.5513466836906121
0.3122442823092858,0.5557449096162892
0.3158635408267819,0.5600638397957127
0.31952475057592133,0.5645474094482897
0.32322839781813806,0.5689113634836369
0.3269749744511768,0.5733693972179289
0.33076497807442423,0.5779228546468651
0.3345989120549975,0.5826436395403535
0.3384772855945983,0.5872159129090787
0.34240061379714254,0.5918029702304952
0.34636941773717345,0.5964014515153552
0.3503842245290676,0.6011565082991733
0.3544455673970435,0.6059659969088099
0.3585539857459817,0.6109730528862307
0.36271002523306484,0.6159203010550367
0.3669142378402494,0.620745245615214
0.3711671819475767,0.6257126537195081
0.37546942240733366,0.6306773738324039
0.37982153061907364,0.6355930381022781
0.3842240846055061,0.6406639338754115
0.38867766908926676,0.645646125932397
0.393182875570577,0.6507788455076944
0.39774030240580366,0.6559733888851556
0.40235055488692933,0.6610348766883946
0.4070142453219439,0.6663174517841542
0.4117319931161679,0.6716591626906794
0.4165044248545185,0.6770801693434582
0.42133217438472886,0.6825912237080841
0.4262158829015325,0.6879651905113904
0.43115619903182284,0.693533364693233
0.43615377892080054,0.6989012835158928
0.441209286319119,0.704266514347154
0.4463233926710397,0.7098219205698542
0.4514967772036102,0.7154740944828977
0.4567301270168747,0.7212794839056514
0.4620241371751313,0.7268893219541698
0.46737951079924633,0.7325488878435589
0.47279695916003905,0.738270277535112
0.4782772017727485,0.7441044693176571
0.4838209664925957,0.7499173442644983
0.48942898961145315,0.7558860291647066
0.49510201595563513,0.7618674820240575
0.5008407989848213,0.7676970633693971
0.5066461008921268,0.7735306767018346
0.5125186927053332,0.7794402257912776
0.5184593543892912,0.7852583831731739
0.5244688749495119,0.7911860762045562
0.5305480525369574,0.7972676567434984
0.5366976945540476,0.8035494926416235
0.5429186177618943,0.809524897520328
0.5492116483887789,0.8155023183925809
0.5555776222398878,0.8215771789530273
0.5620173848083188,0.8275841677306632
0.5685317913873753,0.8336066124588403
0.5751217071841613,0.8394644177138634
0.5817880074344935,0.845398158725892
0.5885315775191451,0.8512902358712452
0.595353313081437,0.8571036892681944
0.6022541201461928,0.8629285666285866
0.6092349152400711,0.8688663396277132
0.6162966255132942,0.8746146092332505
0.6234401888627864,0.8801471675290639
0.6306665540567405,0.8856609098850884
0.6379766808606282,0.8912754519185538
0.6453715401646701,0.8967488744036018
0.6528521141127848,0.9020549694240978
0.6604193962330305,0.9073160405886702
0.6680743915695615,0.9126234796048653
0.675818116816111,0.9176560715005712
0.6836516004510238,0.9225986156844298
0.6915758828738525,0.9275425038639877
0.6995920165435374,0.9321725690477791
0.707701066118189,0.9368315301391036
0.7159041085964888,0.9412727639271553
0.7242022334607315,0.9455291983065655
0.732596542821523,0.9497123849203681
0.741088151564157,0.9536852362072441
0.7496781874966877,0.95753847187689
0.7583677914997191,0.9612169881056382
0.7671581176779302,0.9647516967945704
0.7760503335133571,0.9681822458168133
0.7850456200204509,0.9713245077615751
0.794145171902934,0.9744963376117196
0.8033501977124734,0.9773980243263221
0.8126619200091946,0.9801256635978766
0.822081575524054,0.9826160876285195
0.8316104153230961,0.9849929440225791
0.8412497049736118,0.9871729050467039
0.8510007247122247,0.9891405147503528
0.8608647696149244,0.9909448289765473
0.8708431497690724,0.992571063772596
0.880937190447399,0.9940299711040925
0.8911482322840202,0.9953101270075935
0.9014776314524917,0.9964484913648276
0.9119267598459299,0.9974423761843962
0.9224970052592174,0.9982339896512332
0.9331897715733238,0.9988233317653383
0.9440064789417604,0.9992910422686647
0.9549485639791966,0.9995988172837847
0.9660174799522646,0.999823936563403
0.9772146969725725,0.9999422081849338
0.9885417021919574,0.9999892480344063
1.0,1.0


==> data/EEG/Multi-LiRA/LSTM-offline/total/roc.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.01733485652845911
1.0233165783302449e-05,0.01733485652845911
1.0351779556301762e-05,0.01733485652845911
1.0471768194855202e-05,0.01733485652845911
1.05931476351837e-05,0.01733485652845911
1.0715933998226711e-05,0.01733485652845911
1.084014359178331e-05,0.01733485652845911
1.09657929126781e-05,0.01733485652845911
1.1092898648952227e-05,0.01733485652845911
1.1221477682079803e-05,0.01733485652845911
1.1351547089209991e-05,0.01733485652845911
1.148312414543511e-05,0.01733485652845911
1.1616226326085018e-05,0.01733485652845911
1.1750871309048075e-05,0.01733485652845911
1.1887076977119033e-05,0.01733485652845911
1.2024861420374123e-05,0.01733485652845911
1.216424293857368e-05,0.01733485652845911
1.2305240043592616e-05,0.01733485652845911
1.244787146187906e-05,0.01733485652845911
1.259215613694151e-05,0.01733485652845911
1.2738113231864785e-05,0.01733485652845911
1.288576213185518e-05,0.01733485652845911
1.3035122446815089e-05,0.01733485652845911
1.3186214013947484e-05,0.01733485652845911
1.3339056900390587e-05,0.01733485652845911
1.3493671405883065e-05,0.017398024326322155
1.3650078065460137e-05,0.017398024326322155
1.3808297652180924e-05,0.017398024326322155
1.3968351179887397e-05,0.017398024326322155
1.4130259905995336e-05,0.017398024326322155
1.429404533431761e-05,0.017398024326322155
1.4459729217920196e-05,0.017398024326322155
1.4627333562011299e-05,0.017398024326322155
1.4796880626863964e-05,0.017398024326322155
1.4968392930772556e-05,0.017398024326322155
1.514189325304352e-05,0.017398024326322155
1.53174046370208e-05,0.017398024326322155
1.5494950393146317e-05,0.017398024326322155
1.567455410205595e-05,0.017398024326322155
1.5856239617711373e-05,0.017398024326322155
1.60400310705682e-05,0.017398024326322155
1.622595287078087e-05,0.017398024326322155
1.6414029711444665e-05,0.017398024326322155
1.6604286571875295e-05,0.017398024326322155
1.6796748720926532e-05,0.017398024326322155
1.6991441720346258e-05,0.01742759223170486
1.7188391428171457e-05,0.01742759223170486
1.7387624002162504e-05,0.01742759223170486
1.7589165903277326e-05,0.01742759223170486
1.7793043899185774e-05,0.01742759223170486
1.7999285067824765e-05,0.01742759223170486
1.8207916800994626e-05,0.01742759223170486
1.8418966807997107e-05,0.01742759223170486
1.86324631193156e-05,0.01742759223170486
1.8848434090337955e-05,0.01742759223170486
1.906690840512252e-05,0.01742759223170486
1.9287915080207776e-05,0.01742759223170486
1.9511483468466162e-05,0.01742759223170486
1.9737643263002554e-05,0.01742759223170486
1.9966424501097934e-05,0.01742759223170486
2.0197857568198782e-05,0.01747664807472616
2.0431973201952705e-05,0.01747664807472616
2.066880249629082e-05,0.01747664807472616
2.09083769055575e-05,0.01747664807472616
2.1150728248687946e-05,0.01747664807472616
2.1395888713434215e-05,0.01747664807472616
2.1643890860640203e-05,0.01747664807472616
2.189476762856621e-05,0.01747664807472616
2.2148552337263592e-05,0.01747664807472616
2.2405278693000182e-05,0.01747664807472616
2.266498079273693e-05,0.01747664807472616
2.2927693128656486e-05,0.01747664807472616
2.3193450592744275e-05,0.01747664807472616
2.3462288481422625e-05,0.01747664807472616
2.3734242500238664e-05,0.017757543175861836
2.4009348768606518e-05,0.017757543175861836
2.4287643824604503e-05,0.017757543175861836
2.45691646298279e-05,0.017757543175861836
2.4853948574297985e-05,0.017757543175861836
2.5142033481427965e-05,0.017757543175861836
2.543345761304648e-05,0.017757543175861836
2.5728259674479322e-05,0.017757543175861836
2.6026478819690045e-05,0.017757543175861836
2.63281546564802e-05,0.017757543175861836
2.6633327251749808e-05,0.017757543175861836
2.694203713681882e-05,0.01782138297157449
2.7254325312810276e-05,0.01782138297157449
2.7570233256095827e-05,0.01782138297157449
2.7889802923804396e-05,0.01782138297157449
2.8213076759394707e-05,0.01782138297157449
2.8540097698292373e-05,0.01782138297157449
2.8870909173592345e-05,0.01782138297157449
2.9205555121827452e-05,0.01782138297157449
2.95440799888038e-05,0.01782138297157449
2.9886528735503827e-05,0.01782138297157449
3.0232946844057763e-05,0.01782138297157449
3.0583380323784315e-05,0.017826086956521738
3.0937875717301366e-05,0.017826086956521738
3.12964801067075e-05,0.017826086956521738
3.165924111983521e-05,0.017826086956521738
3.20262069365765e-05,0.017826086956521738
3.2397426295281954e-05,0.017826086956521738
3.277294849923382e-05,0.017826086956521738
3.315282342319423e-05,0.017826086956521738
3.353710152002929e-05,0.017826086956521738
3.392583382740992e-05,0.017924198642564344
3.4319071974590426e-05,0.017924198642564344
3.4716868189265594e-05,0.017924198642564344
3.511927530450728e-05,0.017924198642564344
3.552634676578139e-05,0.017924198642564344
3.5938136638046256e-05,0.017924198642564344
3.6354699612933176e-05,0.017924198642564344
3.677609101601031e-05,0.017924198642564344
3.720236681413066e-05,0.017934278610308448
3.7633583622865324e-05,0.017934278610308448
3.806979871402284e-05,0.017934278610308448
3.8511070023255685e-05,0.017934278610308448
3.895745615775501e-05,0.017934278610308448
3.940901640403448e-05,0.017934278610308448
3.986581073580439e-05,0.017934278610308448
4.032789982193705e-05,0.017961158524292718
4.079534503452449e-05,0.017961158524292718
4.1268208457029516e-05,0.017961158524292718
4.174655289253135e-05,0.017961158524292718
4.223044187206672e-05,0.017961158524292718
4.271993966306776e-05,0.017961158524292718
4.321511127789762e-05,0.017961158524292718
4.371602248248502e-05,0.018207109737248837
4.422273980505897e-05,0.018207109737248837
4.473533054498463e-05,0.018207109737248837
4.525386278170167e-05,0.018207109737248837
4.577840538376616e-05,0.018207109737248837
4.6309028017997366e-05,0.018207109737248837
4.684580115873045e-05,0.018207109737248837
4.738879609717651e-05,0.01824877360392447
4.793808495089107e-05,0.01824877360392447
4.8493740673352334e-05,0.01824877360392447
4.9055837063650453e-05,0.01824877360392447
4.962444877628913e-05,0.01824877360392447
5.0199651331100794e-05,0.01824877360392447
5.0781521123276707e-05,0.018267589543713457
5.137013543351339e-05,0.018267589543713457
5.196557243827657e-05,0.018267589543713457
5.2567911220184194e-05,0.018267589543713457
5.3177231778509664e-05,0.018267589543713457
5.379361503980698e-05,0.01831462939318594
5.441714286865888e-05,0.01831462939318594
5.5047898078549675e-05,0.01831462939318594
5.5685964442864085e-05,0.01831462939318594
5.633142670601352e-05,0.01831462939318594
5.698437059469136e-05,0.01831462939318594
5.764488282925873e-05,0.0183885491566427
5.8313051135262185e-05,0.0183885491566427
5.8988964255084936e-05,0.0183885491566427
5.9672711959733106e-05,0.0183885491566427
6.0364385060758635e-05,0.0183885491566427
6.106407542232036e-05,0.01841005308783012
6.177187597338488e-05,0.01841005308783012
6.248788072006888e-05,0.01841005308783012
6.321218475812448e-05,0.01841005308783012
6.394488428556937e-05,0.018424165042671865
6.468607661546321e-05,0.018424165042671865
6.543586018883229e-05,0.018424165042671865
6.619433458774387e-05,0.018424165042671865
6.696160054853215e-05,0.018424165042671865
6.773775997517745e-05,0.01847053289429474
6.852291595284057e-05,0.01847053289429474
6.9317172761554e-05,0.01847053289429474
7.012063589007177e-05,0.01847053289429474
7.09334120498799e-05,0.0184960688125798
7.17556091893692e-05,0.0184960688125798
7.258733650817246e-05,0.0184960688125798
7.342870447166758e-05,0.0184960688125798
7.42798248256491e-05,0.01850278879107587
7.514081061116962e-05,0.01850278879107587
7.601177617955322e-05,0.01850278879107587
7.689283720758305e-05,0.01850278879107587
7.778411071286482e-05,0.018580740541630267
7.868571506936843e-05,0.018580740541630267
7.959777002314978e-05,0.018580740541630267
8.05203967082547e-05,0.018580740541630267
8.145371766280736e-05,0.018625092399704325
8.239785684528512e-05,0.018625092399704325
8.335293965098187e-05,0.018625092399704325
8.43190929286625e-05,0.01867549223842484
8.529644499741017e-05,0.01867549223842484
8.628512566366886e-05,0.01867549223842484
8.728526623848371e-05,0.01867549223842484
8.829699955494083e-05,0.01871850010079968
8.932045998580959e-05,0.01871850010079968
9.03557834613892e-05,0.01871850010079968
9.140310748756223e-05,0.01874806800618238
9.246257116405733e-05,0.01874806800618238
9.353431520292377e-05,0.01874806800618238
9.461848194721992e-05,0.018764867952422555
9.571521538991856e-05,0.018764867952422555
9.682466119303115e-05,0.018764867952422555
9.794696670695385e-05,0.018812579799744638
9.908228099003788e-05,0.018812579799744638
0.00010023075482838654,0.018812579799744638
0.00010139254075588153,0.018924131442779383
0.00010256779307444219,0.018924131442779383
0.00010375666787451859,0.018924131442779383
0.00010495932305582277,0.01893085142127545
0.00010617591834830001,0.01893085142127545
0.00010740661533334334,0.01893085142127545
0.00010865157746525384,0.018933539412673877
0.00010991097009294972,0.018933539412673877
0.0001111849604819271,0.018942947382568374
0.00011247371783647519,0.018942947382568374
0.00011377741332214914,0.018942947382568374
0.00011509622008850323,0.01898259525569518
0.00011643031329208767,0.01898259525569518
0.00011777987011971193,0.018985955244943214
0.0001191450698119776,0.018985955244943214
0.00012052609368708426,0.018985955244943214
0.00012192312516491107,0.01901014716752906
0.0001233363497913776,0.01901014716752906
0.00012476595526308696,0.019020899133122778
0.00012621213145225474,0.019020899133122778
0.00012767507043192657,0.019020899133122778
0.0001291549665014884,0.019039043075062163
0.00013065201621247213,0.019039043075062163
0.00013216641839466052,0.019041731066460586
0.00013369837418249466,0.019041731066460586
0.00013524808704178755,0.019068610980444864
0.0001368157627967472,0.019068610980444864
0.00013840160965731315,0.019094146898729923
0.00014000583824680976,0.019094146898729923
0.00014162866162991988,0.01909481889657953
0.0001432702953409831,0.01909481889657953
0.00014493095741262166,0.019106242860022847
0.00014661086840469845,0.019106242860022847
0.00014831025143361044,0.01914656273099926
0.00015002933220192182,0.01914656273099926
0.00015176833902834055,0.019167394664337072
0.00015352750287804228,0.019167394664337072
0.000155307057393346,0.019186882601975673
0.00015710723892474503,0.019186882601975673
0.00015892828656229778,0.019190914589073314
0.00016077044216738237,0.019190914589073314
0.00016263395040481922,0.019227874470801692
0.00016451905877536624,0.019227874470801692
0.00016642601764859036,0.019249378401989113
0.00016835508029612023,0.019266850346078893
0.00017030650292528443,0.019266850346078893
0.0001722805447131394,0.019279618305221423
0.00017427746784089192,0.019279618305221423
0.00017629753752872057,0.01928902627511592
0.0001783410220710008,0.019322626167596262
0.00018040819287193827,0.019322626167596262
0.00018249932448161524,0.019350178079430146
0.00018461469463245476,0.019350178079430146
0.0001867545842761076,0.01935152207512936
0.00018891927762076664,0.01936025804717425
0.00019110906216891378,0.01936025804717425
0.0001933242287555045,0.019360930045023855
0.00019556507158659492,0.01938108998051206
0.00019783188827841644,0.01938108998051206
0.0002001249798969037,0.01940729789664673
0.00020244465099768038,0.01942678583428533
0.00020479120966650856,0.01942678583428533
0.0002071649675602069,0.01944022579127747
0.0002095662399480433,0.019448961763322357
0.0002119953457536071,0.01946777770311135
0.00021445260759716674,0.01946777770311135
0.00021693835183851843,0.019472481688058596
0.00021945290862033137,0.01948524964720113
0.0002219966119119955,0.01952355352462872
0.0002245697995539774,0.01952355352462872
0.0002271728133026905,0.01953833747732007
0.0002298059988758851,0.019542369464417713
0.0002324697059985648,0.01956656138700356
0.00023516428844943486,0.01956656138700356
0.00023789010410788932,0.01960553726228076
0.00024064751500154242,0.0196680330622942
0.00024343688735431105,0.01970902493112022
0.00024625859163505465,0.01972380888381157
0.00024911300260677886,0.01975001679994624
0.0002520004993764092,0.019774880720381693
0.0002549214654451423,0.019774880720381693
0.0002578762887593801,0.019788320677373832
0.0002608653617622548,0.019798400645117935
0.00026388908144575103,0.019805792621463612
0.0002669478494034321,0.01982796855050064
0.00027004207188377727,0.019830656541899066
0.0002731721598441376,0.019834688528996707
0.000276338529005317,0.019843424501041595
0.00027954159990678566,0.019850144479537667
0.0002827817979625341,0.0198535044687857
0.0002860595535175742,0.01985552046233452
0.000289375301905095,0.01987097641287548
0.0002927294835042816,0.019877696391371547
0.00029612254379880347,0.019885088367717223
0.00029955493343598134,0.01988777635911565
0.0003030271082866396,0.01989382433976211
0.0003065395295056527,0.019902560311807004
0.00031009266359319264,0.019904576305355824
0.00031368698245668765,0.0199119682817015
0.00031732296347349763,0.019913312277400712
0.00032100108955431715,0.019919360258047174
0.00032472184920731285,0.019929440225791278
0.00032848573660300434,0.019945568174181843
0.0003322932516398972,0.019951616154828305
0.0003361449000108765,0.01996976009676769
0.0003400411932703706,0.019972448088166117
0.00034398264890229247,0.019995296015052753
0.00034796979038876914,0.019998656004300785
0.0003520031472796679,0.020011423963443315
0.0003560832552629278,0.02001478395269135
0.000360210656235707,0.020022847926886633
0.00036438589837635443,0.020026879913984275
0.0003686095362172158,0.020053087830118943
0.00037288213071828336,0.020058463812915796
0.00037720424934169976,0.020071903769907935
0.00038157646612712486,0.020078623748404002
0.00038599936176797673,0.020093407701095356
0.00039047352368855597,0.02010550366238828
0.0003949995461220643,0.020118271621530813
0.000399578030189527,0.02012095961292924
0.00040420958397963103,0.020129023587124522
0.0004088948226294864,0.020130367582823737
0.00041363436840632776,0.020145151535515087
0.00041842885079015847,0.02016867146025133
0.0004232789065573553,0.020178079430145823
0.00042818517986524155,0.02020025535918285
0.0004331483223376403,0.02021369531617499
0.00043816899315141946,0.020221759290370272
0.00044324785912404005,0.020237887238760837
0.00044838559480211905,0.020256031180700223
0.0004535828825510191,0.020266783146293932
0.00045884041264547613,0.020288287077481353
0.0004641588833612782,0.020302399032323098
0.0004695390010680063,0.020309119010819165
0.0004749814803228505,0.020316510987164842
0.0004804870439655134,0.02032121497211209
0.0004860564232142139,0.02032390296351052
0.0004916903577628031,0.02034070290975069
0.0004973895958790067,0.020356158860291646
0.0005031548945038057,0.020374974800080638
0.0005089870193519685,0.020406558699012166
0.0005148867450137498,0.020415294671057054
0.0005208548550577665,0.020423358645252333
0.0005268921421350677,0.020426046636650763
0.0005329994080844093,0.020436126604394866
0.0005391774640387505,0.02046166252267993
0.0005454271305329836,0.020500638397957127
0.0005517492376129129,0.020530878301189437
0.0005581446249454966,0.020551038236677643
0.0005646141419303673,0.02055775821517371
0.0005711586478126435,0.0205664941872186
0.0005777790117970507,0.02057119817216585
0.0005844761131633638,0.020582622135609165
0.0005912508413831881,0.02060143807539816
0.0005981040962380944,0.020616894025939116
0.0006050367879391225,0.020645117935622605
0.0006120498372476703,0.02066191788186278
0.0006191441755977848,0.020688125797997448
0.0006263207452198692,0.020719037699079363
0.0006335804992658254,0.020745917613063637
0.0006409244019356456,0.020747933606612458
0.0006483534286054727,0.020768765539950274
0.0006558685659571436,0.020795645453934548
0.0006634708121092351,0.020804381425979436
0.0006711611767496287,0.020807069417377862
0.0006789406812696112,0.02082319736576843
0.0006868103588995307,0.02082722935286607
0.000694771254846024,0.020832605335662925
0.0007028244264308353,0.020839997312008602
0.0007109709432312439,0.020850077279752705
0.0007192118872221193,0.020873597204488947
0.0007275483529196233,0.020882333176533836
0.0007359814475265771,0.020890397150729118
0.0007445122910795143,0.02090518110342047
0.0007531420165974376,0.020919293058262213
0.0007618717702322999,0.020925341038908675
0.0007707027114212304,0.020940124991600025
0.0007796360130405236,0.020947516967945702
0.0007886728615614156,0.020968348901283518
0.0007978144572076629,0.02099119682817015
0.0008070620141149507,0.02100665277871111
0.0008164167604921472,0.021014044755056784
0.0008258799387844272,0.021028156709898528
0.0008354528058382871,0.021040252671191452
0.0008451366330684721,0.021054364626033197
0.0008549327066268384,0.02106242860022848
0.0008648423275731727,0.021073180565822188
0.0008748668120479914,0.021089308514212753
0.0008850074914473438,0.021101404475505677
0.00089526571259964,0.021102748471204892
0.0009056428379445294,0.02111618842819703
0.0009161402457138521,0.02112895638733956
0.0009267593301146883,0.021139036355083664
0.0009375015015145289,0.02114844432497816
0.0009483681866285928,0.02115919629057187
0.0009593608287093146,0.021167260264767153
0.0009704808877380307,0.021175324238962435
0.0009817298406188842,0.021188764195954574
0.00099310918137498,0.021197500167999463
0.0010046204213468132,0.02120489214434514
0.001016265089392995,0.02121564410993885
0.0010280447320933097,0.021227068073382167
0.0010399609139541202,0.021231772058329414
0.0010520152176161591,0.021239836032524696
0.0010642092440647246,0.021245212015321552
0.001076544612842316,0.021257979974464082
0.0010890229622637305,0.021264027955110544
0.001101645949633657,0.02126738794435858
0.001114415251466788,0.02128015590350111
0.0011273325637104871,0.021298299845440495
0.0011403996019700331,0.021311739802432634
0.0011536181017364785,0.021329211746522407
0.0011669898186171474,0.021333915731469658
0.0011805165285688054,0.021358779651905115
0.0011942000281335325,0.021373563604596465
0.0012080421346773289,0.021387003561588604
0.0012220446866314887,0.021401787514279954
0.0012362095437367692,0.02142060345406895
0.0012505385872903913,0.021464283314293394
0.0012650337203959038,0.021544251058396614
0.0012796968682159415,0.021645050735837647
0.001294529978227916,0.021737114441233784
0.0013095350204826678,0.021753242389624353
0.0013247139878661174,0.02181036220684094
0.0013400688963639508,0.021858746052012636
0.001355601785329369,0.021966937705799338
0.0013713147177539455,0.022034809488609634
0.001387209780541621,0.022078489348834086
0.001403289084785873,0.02212687319400578
0.0014195547660501016,0.02216047308648612
0.0014360089846512606,0.022204824944560175
0.0014526539259467812,0.02222296888649956
0.0014694918006248172,0.022259256770378332
0.0014865248449978572,0.022308984611249243
0.0015037553212997384,0.02232712855318863
0.001521185517986105,0.022346616490827233
0.0015388177500383464,0.022377528391909145
0.001556654359271062,0.022413816275787916
0.0015746977146430866,0.022435992204824944
0.001592950212572123,0.02246556011020765
0.0016114142772530198,0.022480344062898998
0.0016300923609797412,0.022524023923123446
0.0016489869444710648,0.022562999798400644
0.001668100537200059,0.022580471742490425
0.0016874356777273757,0.02262079161346684
0.001706994934038408,0.02264834352530072
0.001726780903884356,0.02268664740272831
0.0017467962151272458,0.022711511323163763
0.0017670435260889468,0.02273368725220079
0.0017875255259042354,0.022774007123177203
0.0018082449348779518,0.02280760701565755
0.0018292045048462937,0.022835830925341038
0.0018504070195423021,0.02285666285867885
0.0018718552949655793,0.022882198776963913
0.0018935521797562953,0.022897654727504872
0.0019155005555735278,0.022935286607082855
0.0019377033374779887,0.022966198508164774
0.0019601634743191855,0.023000470398494725
0.001982883949127071,0.023028694308178214
0.002005867779508234,0.023058262213560915
0.002029118018046678,0.02308984611249244
0.002052637752709252,0.02312008601572475
0.0020764301072557748,0.023146293931859418
0.0021004982416539153,0.023177877830790942
0.0021248453524988827,0.023217525703917746
0.0021494746734379805,0.0232618775619918
0.00217438947560008,0.023299509441569787
0.0021995930680300748,0.02332101337275721
0.0022250887981283695,0.023345877293192662
0.002250880052095462,0.023375445198575363
0.00227697025538168,0.023408373093206102
0.0023033628731421313,0.023442644983536053
0.002330061410696925,0.023463476916873865
0.002357069413996728,0.02348162085881325
0.0023843904700937206,0.02350782877494792
0.002412028207618007,0.023539412673879444
0.00243998629725955,0.02356830858141254
0.0024682684522556926,0.023588468516900746
0.0024968784288843266,0.023609972448088164
0.0025258200269627847,0.023626100396478732
0.002555097090352507,0.02366104428465829
0.0025847135074695635,0.02367582823734964
0.002614673211801092,0.023704052147033132
0.00264498018242772,0.023728916067468585
0.002675638444552045,0.02375781197500168
0.0027066520700332413,0.023798131845978093
0.0027380251779278576,0.02382501175996237
0.0027697619350368907,0.023853235669645857
0.002801866556459195,0.023876083596532493
0.002834343306151309,0.023902963510516767
0.0028671964974937695,0.02391707546535851
0.0029004304938639917,0.023935219407297897
0.002934049709215787,0.023952019353538072
0.0029680586086656023,0.023972179289026275
0.003002461709085549,0.023989651233116055
0.0030372635797033115,0.024008467172905047
0.0030724688427090033,0.024023251125596397
0.003108082173869064,0.024042067065385392
0.0031441083031472647,0.02406625898797124
0.00318055201533292,0.024089778912707478
0.0032174181506763717,0.024109938848195685
0.003254711605531848,0.024144882736375245
0.003292437333007769,0.024166386667562663
0.0033306003436245884,0.024185874605201267
0.003369205705980267,0.02420805053423829
0.003408258547423452,0.024237618439620995
0.0034477640547344642,0.02426449835360527
0.0034877274748141775,0.02429473825683758
0.003528154115380883,0.024312210200927355
0.0035690493456752297,0.024340434110610848
0.0036104185971733375,0.024371346011692763
0.0036522673643081755,0.024398897923526643
0.0036946012051993025,0.024423761843962104
0.003737425742391064,0.02444593777299913
0.0037807466635993493,0.0244728176869834
0.0038245697224669993,0.024500369598817285
0.0038689007393279753,0.02453195349774881
0.003913745601980384,0.024567569383777972
0.0039591102664684585,0.024585041327867752
0.004005000757873611,0.024609905248303206
0.004051423171114647,0.02465224111282844
0.0040983836717572615,0.02467038505476783
0.004145888496832911,0.024696592970902494
0.004193943955667186,0.024723472884886764
0.004242556430717777,0.024753712788119074
0.004291732378422158,0.024788656676298638
0.004341478330055092,0.0248242725623278
0.004391800892596086,0.024854512465560107
0.004442706749606883,0.024891472347288487
0.004494202662119142,0.024939856192460183
0.0045462954695324,0.024970768093542102
0.004598992090522438,0.025006383979571268
0.004652299523960189,0.025029903904307503
0.004706224849841282,0.025058799811840605
0.004760775230226368,0.02509374370002016
0.00481595791019235,0.0251273435925005
0.004871780218794631,0.025160943484980852
0.004928249570040513,0.02519387137961159
0.004985373463873894,0.02523553524628721
0.005043159487171359,0.025265103151669917
0.005101615314749833,0.02530206303339829
0.005160748710385908,0.025328942947382572
0.005220567527846975,0.025365230831261344
0.005281079711934331,0.025414958672132247
0.005342293299538352,0.02545124655601102
0.005404216420705915,0.025507694375377997
0.00546685729972018,0.025564142194744975
0.0055302242561929005,0.025591022108729256
0.005594325706169377,0.025630669981856057
0.005659170163246243,0.025672333848531688
0.005724766239702178,0.02571601370875613
0.005791122647641758,0.025757677575431757
0.005858248200152536,0.025787917478664067
0.005926151812475552,0.02582353336469323
0.005994842503189409,0.025865197231368865
0.006064329395408062,0.025895437134601167
0.006134621717992506,0.025940460990524834
0.0062057288067765,0.025980108863651635
0.0062776601058065,0.026027148713124115
0.006350425168595962,0.026075532558295818
0.00642403365939419,0.026102412472280085
0.006498495354469888,0.026156844298098246
0.006573820143409586,0.026191116188428197
0.006650018030431118,0.02623546804650225
0.006727099135712337,0.026271083932531414
0.006805073696735206,0.026292587863718835
0.0068839520696454964,0.026332907734695248
0.006963744730628222,0.0263671796250252
0.007044462277299037,0.02641018748740004
0.007126115430111745,0.026454539345474093
0.007208715033782135,0.026497547207848936
0.007292272058728313,0.02654593105302063
0.007376797602527731,0.02657818694980176
0.007462302891391108,0.026619850816477386
0.007548799281653432,0.026659498689604193
0.007636298261282241,0.026704522545527853
0.0077248114514034,0.02675559438209798
0.007814350607844541,0.026795242255224783
0.00790492762269642,0.026843626100396485
0.007996554525892346,0.026889321954169744
0.008089243486805939,0.026941737786439084
0.008183006815867389,0.026987048241743465
0.008277856966198472,0.02704186546603051
0.00837380653526649,0.02710839325314159
0.008470868266557402,0.027157449096162894
0.008569055051268348,0.0272165849069283
0.008668379930019773,0.027264968752099994
0.008768856094587427,0.027314696592970904
0.008870496889654403,0.027363752435992206
0.00897331581458352,0.027402728311269404
0.009077326525210223,0.027447080169343458
0.009182542835656282,0.027508231973657683
0.009288978720164497,0.02756131980377663
0.009396648314954691,0.02760835965324911
0.009505565920101192,0.027650695517774344
0.009615746001432095,0.027712519319938178
0.009727203192450537,0.027775687117801224
0.009839952296278227,0.02782407096297292
0.009954008287621519,0.02787212683728373
0.010069386314760271,0.02792409835024458
0.010186101701559752,0.027985073307182456
0.010304169949505875,0.02804583025334319
0.01042360673976401,0.028104966064108595
0.010544427935261684,0.0281835898125126
0.010666649582795389,0.028245413614676435
0.010790287915161836,0.028315301391035545
0.01091535935331391,0.028383845171695447
0.011041880508541602,0.028454404945904177
0.011169868184678225,0.028519588737316044
0.011299339380332217,0.028588804515825544
0.011430311291144786,0.028641220348094888
0.011562801312073753,0.02870976412875479
0.011696827039703846,0.028774947920166653
0.01183240627458378,0.02882333176533835
0.011969557023590427,0.028890531550299043
0.012108297502320394,0.02895571534171091
0.012248646137509308,0.02904845104495666
0.012390621569479156,0.029128418789059873
0.012534242654613994,0.029208386533163093
0.01267952846786434,0.02927558631812378
0.012826498305280598,0.029345474094482897
0.012975171686575868,0.029424097842886902
0.013125568357718427,0.029486593642900343
0.013277708293554291,0.02955580942140985
0.013431611700460153,0.02963712116121229
0.013587299019027091,0.029702976950473758
0.013744790926775366,0.029778912707479337
0.013904108340900697,0.029858880451582553
0.014065272421052363,0.02993078422149049
0.014228304572143519,0.03000604798064646
0.014393226447194065,0.03009878368389221
0.014560059950206485,0.03017068745380015
0.014728827239075018,0.030259391169948257
0.014899550728528537,0.030341374907600298
0.015072253093107555,0.03042604663665076
0.01524695727017573,0.03053222229688865
0.015423686462966274,0.030616894025939118
0.01560246414366368,0.030729117666823468
0.015783314056521166,0.030823869363618035
0.01596626022101425,0.030930045023855924
0.01615132693503091,0.03102143673140246
0.01633853877809862,0.03110140447550568
0.016527920614648955,0.031206236140044353
0.0167194975973199,0.03131106780458302
0.016913295170296487,0.03143135541966265
0.01710933907269015,0.031538203077750154
0.01730765534195726,0.031626906793898256
0.01750827031735725,0.031720986492843224
0.017711210643450888,0.03183052214232914
0.017916503273639015,0.03195148175525838
0.018124175473742375,0.032059001411195484
0.018334254825622908,0.03216652106713258
0.018546769230846995,0.032276056716618505
0.018761746914391215,0.03242255224783281
0.018979216428391014,0.03254552785431087
0.019199206655932846,0.03267320744573617
0.019421746814890263,0.0328230629661985
0.019646866461804465,0.03296351051676634
0.01987459549580984,0.03308850211679323
0.02010496416260499,0.033238357637255564
0.02033800305846982,0.03338014918352261
0.020573743134329137,0.03353202069753376
0.02081221569986339,0.033700692157785095
0.021053452427667062,0.033855923661044285
0.02129748535745521,0.03405617902022713
0.021544346900318843,0.03424568241381627
0.02179406984302956,0.034408977891270745
0.0220466873523941,0.03456420939452994
0.022302232979659387,0.034750352798871044
0.022560740664968614,0.03493448020966333
0.022822244741868985,0.035094415697869766
0.023086779941871697,0.035308111014044755
0.023354381399064792,0.035521134332370134
0.023625084654779475,0.03570122975606478
0.023898925662310503,0.035894765136751564
0.024175940791691306,0.03609031651098717
0.024456166834524465,0.03628116390027551
0.024739641008868142,0.03646730730461663
0.025026400964179192,0.03663261877561992
0.025316484786313556,0.036834218130501986
0.025609931002584595,0.03700557758215174
0.025906778586880088,0.03719508097574088
0.026207066964838526,0.03740474430481823
0.02651083601908539,0.03761507963174517
0.026818126094530156,0.0378617028425509
0.02712897800372467,0.03806397419528258
0.027443433032283655,0.03829917344264499
0.02776153294436801,0.03856864458033734
0.028083319988231725,0.038807875814797395
0.028408836901833042,0.03904509105570862
0.028738126918510663,0.03929776224716081
0.029071233772725785,0.03954169746656811
0.029408201705870638,0.03977689671393051
0.029749075472144403,0.039986560043007865
0.030093900344497212,0.04020831933337814
0.03044272212064303,0.04042537463880116
0.030795587129142266,0.04064511793562261
0.03115254223555488,0.04086082924534641
0.03151363484866479,0.04108057254216787
0.031878912926776456,0.04132249176802634
0.03224842498408442,0.04154156306699818
0.0326222200971167,0.04177138633156374
0.03300034791125285,0.04200725757677575
0.03338285864731761,0.04222296888649956
0.033769803108250916,0.04244472817686983
0.03416123268585528,0.042671191452187354
0.034557199367621395,0.04287951078556549
0.03495775574363275,0.04309119010819166
0.035362955013550426,0.04329950944156978
0.03577285099367873,0.04351790874269203
0.0361874981241128,0.04378805187823399
0.03660695147596903,0.04401787514279954
0.03703126675869927,0.04424702640951549
0.03746050032748993,0.044443249781600705
0.037894709190746674,0.04465761709562529
0.03833395101766601,0.04488004838384517
0.03877828414589457,0.04511726362475639
0.03922776758927719,0.045308783011894366
0.03968246104569482,0.045550030239903234
0.040142424904993215,0.04578724548081446
0.040607720257003654,0.0460936765002352
0.041078408899656464,0.0463671796250252
0.04155455334718875,0.04664807472616088
0.04203621683844714,0.04693300181439419
0.04252346334528682,0.04723069686177004
0.04301635758106795,0.0475290639069955
0.0435149650092505,0.047877158793091866
0.044019351852088745,0.048243397621127615
0.044529585099426554,0.04859216450507358
0.04504573251759458,0.04902157113097237
0.04556786265841064,0.04939587393320341
0.046096044868284336,0.04976816074188563
0.04663034929742731,0.05018345541294268
0.04717084690917017,0.0506061420603454
0.047717609489387455,0.051032860694845784
0.04827070965603183,0.05147167529063908
0.0488302208687788,0.05183993011222364
0.0493962174387832,0.05223708084134131
0.04996877453854884,0.0526174316242188
0.0505479682119124,0.05301928633828372
0.05113387538414326,0.05342114105234863
0.05172657387216019,0.05380485182447416
0.05232614239486662,0.05422955446542571
0.052932660583605615,0.05460452926550635
0.05354620899273607,0.054988240037631884
0.05416686911033152,0.0553806867818023
0.05479472336900287,0.05571668570660574
0.05542985515684669,0.05608090854109267
0.05607234882852033,0.05657213896915529
0.05672228971644543,0.05698608964451314
0.05737976414214134,0.057373832403736315
0.05804485942768978,0.057770311135004374
0.05871766390733255,0.05815738189637794
0.05939826693920356,0.05858275653517908
0.060086758917196864,0.05904710704925744
0.0607832312829723,0.05948121766010348
0.06148777653810023,0.05993616020428734
0.062200488256347115,0.060360190847389285
0.06292146109610344,0.06081446139372354
0.06365079081295572,0.06131711578522949
0.06438857427240419,0.061792218264901555
0.06513490946272803,0.062320408574692565
0.0658898955079995,0.06282575095759693
0.06665363268124913,0.06334318930179424
0.06742622241778341,0.06394193938579398
0.06820776732865685,0.06451784154290707
0.06899837121430018,0.06508030374302802
0.0697981390783066,0.06567636583562933
0.07060717714137772,0.06623076406155501
0.07142559285543126,0.06682413816275787
0.07225349491787214,0.06740608830051745
0.07309099328602911,0.06801559035011087
0.07393819919175866,0.0685928365029232
0.07479522515621821,0.06918553860627646
0.07566218500481055,0.06983872051609435
0.07653919388230147,0.07045292655063504
0.0774263682681127,0.07113030038303876
0.07832382599179197,0.07171762650359519
0.07923168624866253,0.07233183253813588
0.08015006961565405,0.07293394261138364
0.08107909806731686,0.0735441166588267
0.08201889499202203,0.07414891472347289
0.08296958520834907,0.0747369128418789
0.08393129498166364,0.07537463880115584
0.08490415204088747,0.0759962368120422
0.0858882855954625,0.07660036287883878
0.08688382635251184,0.07726429675425038
0.08789090653419954,0.07785834285330287
0.08890965989529158,0.0785054767824743
0.08994022174092044,0.07916201868154021
0.09098272894455559,0.07984544049459041
0.09203731996618221,0.08056246220012096
0.09310413487069075,0.0812203480948861
0.09418331534647952,0.08187823398965124
0.0952750047242729,0.08259256770378336
0.09637934799615785,0.08330219743296821
0.09749649183484087,0.08404609905248303
0.0986265846131282,0.08485249647201129
0.09976977642363201,0.08564814192594583
0.10092621909870483,0.08654189906592298
0.10209606623060476,0.08744170418654659
0.10327947319189525,0.08832874134802768
0.10447659715608053,0.08929305826221355
0.10568759711848051,0.09030844701296956
0.10691263391734772,0.09128620388414757
0.10815187025522892,0.09234460049727841
0.10940547072057435,0.0934164370674014
0.11067360180959745,0.09446004972784086
0.11195643194838795,0.09545124655601103
0.11325413151528127,0.09651233116054028
0.11456687286348727,0.0975680397822727
0.11589483034398118,0.09863853235669645
0.11723818032865997,0.09965459310530207
0.11859710123376706,0.10079900544318257
0.11997177354358855,0.10194946576170956
0.12136237983442417,0.10307775015119951
0.12276910479883604,0.104199986560043
0.12419213527017846,0.10536926281835898
0.12563166024741215,0.1066010348766884
0.12708787092020596,0.10780659901888315
0.12856096069432965,0.10899670721053693
0.130051125217341,0.11031651098716484
0.13155856240457053,0.11152207512935959
0.1330834724654076,0.11290370270815134
0.1346260579298911,0.11422888246757609
0.13618652367560827,0.11563268597540488
0.1377650769549055,0.11709293730260062
0.13936192742241435,0.11861770042335865
0.14097728716289676,0.1201767354344466
0.142611370719413,0.12176332235736845
0.14426439512181588,0.12336603722868086
0.14593657991557576,0.12494993616020429
0.1476281471909391,0.12666285867885224
0.14933932161242533,0.12839526913513874
0.15107033044866555,0.13014246354411668
0.15282140360258709,0.132008601572475
0.15459277364194784,0.13397688327397353
0.15638467583022478,0.13593441300987835
0.15819734815786016,0.13786976681674618
0.16003103137387018,0.13974262482360053
0.16188596901781993,0.14173644244338418
0.1637624074521689,0.1437208520932733
0.16566059589499152,0.14573482964854512
0.16758078645307686,0.147830790941469
0.16952323415541215,0.14993481620858812
0.1714881969870541,0.15203951347355688
0.17347593592339325,0.15405147503527988
0.1754867149648152,0.15614609233250457
0.1775208011717636,0.15827296552651032
0.1795784647002097,0.16051004636785163
0.18165997883753285,0.16262482360056446
0.18376562003881725,0.1647550567838183
0.18589566796356882,0.16685639405953903
0.18805040551285834,0.1690739869632417
0.1902301188668946,0.17133055574222164
0.19243509752303323,0.17350850077279753
0.19466563433422632,0.17570660573886165
0.19692202554791735,0.17796989449633763
0.19920457084538712,0.18008399973120087
0.20151357338155584,0.18230696861770043
0.20384933982524642,0.1845541294267858
0.20621218039991446,0.18678045830253343
0.2086024089248505,0.18893958739332034
0.21102034285685967,0.19122639607553257
0.21346630333242453,0.1934278610308447
0.21594061521035676,0.1958389893152342
0.21844360711494284,0.19823398965123312
0.22097561147959033,0.20056044620657212
0.22353696459097966,0.20301189436193806
0.22612800663372795,0.20549223842483705
0.2287490817355704,0.20802567031785496
0.2314005380130654,0.21055103823667762
0.23408272761782944,0.21309186210604128
0.23679600678330787,0.21564881392379548
0.23954073587208793,0.2183287413480277
0.24231727942376008,0.22103689268194343
0.24512600620333397,0.22369666017068743
0.24796728925021602,0.22640951548955046
0.2508415059277541,0.22915462670519457
0.2537490379733572,0.2320173375445199
0.2566902715491952,0.23492910422686647
0.25966559729348726,0.23784557489416036
0.26267541037238384,0.24083394933136218
0.26572011053245065,0.24382568375781197
0.26880010215376077,0.24680532222296886
0.2719157943036019,0.24980646461931322
0.2750676007908067,0.25290437470600097
0.2782559402207126,0.2560090047711847
0.28148123605075814,0.2592742423224245
0.28474391664672477,0.26245816813386197
0.28804441533962977,0.2656246220012096
0.2913831704832789,0.26876957193736983
0.2947606255124859,0.2719030979100867
0.29817722900196736,0.2751098716484107
0.30163343472591975,0.27832470936093
0.30512970171828707,0.2817189704992944
0.30866649433372745,0.2849324642161145
0.3122442823092858,0.2881647738727236
0.3158635408267819,0.2915341710906525
0.31952475057592133,0.29481956857738056
0.32322839781813806,0.29827834150930715
0.3269749744511768,0.30153349909280286
0.33076497807442423,0.3050251999193602
0.3345989120549975,0.30861635642765944
0.3384772855945983,0.31211544923056245
0.34240061379714254,0.31565822189368997
0.34636941773717345,0.3193266581546939
0.3503842245290676,0.32285531886297963
0.3544455673970435,0.32662052281432696
0.3585539857459817,0.330480478462469
0.36271002523306484,0.3341925945836973
0.3669142378402494,0.33806397419528256
0.3711671819475767,0.341899065922989
0.37546942240733366,0.34566494187218605
0.37982153061907364,0.3494449297762247
0.3842240846055061,0.35346885289967067
0.38867766908926676,0.3575317518983939
0.393182875570577,0.3615980108863652
0.39774030240580366,0.3658436933001814
0.40235055488692933,0.36992675223439286
0.4070142453219439,0.3741912505879982
0.4117319931161679,0.3784046771050333
0.4165044248545185,0.3827027753511189
0.42133217438472886,0.3869356898057926
0.4262158829015325,0.39128284389489953
0.43115619903182284,0.39570727773671127
0.43615377892080054,0.4001780794301458
0.441209286319119,0.4047611047644647
0.4463233926710397,0.4094624017203145
0.4514967772036102,0.4141092668503461
0.4567301270168747,0.4188233317653383
0.4620241371751313,0.4236993481620859
0.46737951079924633,0.42847254888784364
0.47279695916003905,0.4334097170889053
0.4782772017727485,0.43836570122975604
0.4838209664925957,0.443432565015792
0.48942898961145315,0.44860426046636653
0.49510201595563513,0.4538229957664136
0.5008407989848213,0.4590027551911834
0.5066461008921268,0.46418251461595317
0.5125186927053332,0.4694812176601035
0.5184593543892912,0.4749976480075264
0.5244688749495119,0.4804650225119279
0.5305480525369574,0.4860694845776493
0.5366976945540476,0.49162757879174784
0.5429186177618943,0.4973321685370607
0.5492116483887789,0.5029628385189168
0.5555776222398878,0.5088777635911564
0.5620173848083188,0.5147328808547813
0.5685317913873753,0.5207365096431691
0.5751217071841613,0.5270687453800148
0.5817880074344935,0.5333015254351186
0.5885315775191451,0.5396599690880989
0.595353313081437,0.5461581882937974
0.6022541201461928,0.5527531751898394
0.6092349152400711,0.559562529399906
0.6162966255132942,0.5661877561991802
0.6234401888627864,0.5729715744909617
0.6306665540567405,0.580053087830119
0.6379766808606282,0.5870674013843156
0.6453715401646701,0.5942685303407028
0.6528521141127848,0.6014683153013911
0.6604193962330305,0.6089563873395606
0.6680743915695615,0.6165533230293663
0.675818116816111,0.624319602177273
0.6836516004510238,0.6322135609166051
0.6915758828738525,0.6400671997849606
0.6995920165435374,0.648211813722196
0.707701066118189,0.6565748269605537
0.7159041085964888,0.6649170082655735
0.7242022334607315,0.6737094281298299
0.732596542821523,0.6826637994758417
0.741088151564157,0.6914535313486997
0.7496781874966877,0.7005039983872051
0.7583677914997191,0.7095228815267791
0.7671581176779302,0.7188696996169613
0.7760503335133571,0.7285746925609838
0.7850456200204509,0.738268261541563
0.794145171902934,0.7482138297157449
0.8033501977124734,0.7584026611114845
0.8126619200091946,0.7685733485652846
0.822081575524054,0.7791626906793899
0.8316104153230961,0.7895074255762382
0.8412497049736118,0.8004811504603184
0.8510007247122247,0.8114589073314965
0.8608647696149244,0.8229413345877294
0.8708431497690724,0.8343565620590014
0.880937190447399,0.8458967811303004
0.8911482322840202,0.8579389825952557
0.9014776314524917,0.8701767354344465
0.9119267598459299,0.8825065519790336
0.9224970052592174,0.8952402392312345
0.9331897715733238,0.9084886768362341
0.9440064789417604,0.9218970499294402
0.9549485639791966,0.9360721725690478
0.9660174799522646,0.9503561588602917
0.9772146969725725,0.9652590551710235
0.9885417021919574,0.9809575969356897
1.0,1.0


==> data/EEG/Multi-LiRA/LSTM-online/total/roc.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.02488744036019085
1.0233165783302449e-05,0.02488744036019085
1.0351779556301762e-05,0.02488744036019085
1.0471768194855202e-05,0.02488744036019085
1.05931476351837e-05,0.02488744036019085
1.0715933998226711e-05,0.02488744036019085
1.084014359178331e-05,0.02488744036019085
1.09657929126781e-05,0.02488744036019085
1.1092898648952227e-05,0.02488744036019085
1.1221477682079803e-05,0.02488744036019085
1.1351547089209991e-05,0.02488744036019085
1.148312414543511e-05,0.02488744036019085
1.1616226326085018e-05,0.02488744036019085
1.1750871309048075e-05,0.02488744036019085
1.1887076977119033e-05,0.02488744036019085
1.2024861420374123e-05,0.02488744036019085
1.216424293857368e-05,0.02488744036019085
1.2305240043592616e-05,0.02488744036019085
1.244787146187906e-05,0.02488744036019085
1.259215613694151e-05,0.02488744036019085
1.2738113231864785e-05,0.02488744036019085
1.288576213185518e-05,0.02488744036019085
1.3035122446815089e-05,0.02488744036019085
1.3186214013947484e-05,0.02488744036019085
1.3339056900390587e-05,0.02488744036019085
1.3493671405883065e-05,0.025080975740877632
1.3650078065460137e-05,0.025080975740877632
1.3808297652180924e-05,0.025080975740877632
1.3968351179887397e-05,0.025080975740877632
1.4130259905995336e-05,0.025080975740877632
1.429404533431761e-05,0.025080975740877632
1.4459729217920196e-05,0.025080975740877632
1.4627333562011299e-05,0.025080975740877632
1.4796880626863964e-05,0.025080975740877632
1.4968392930772556e-05,0.025080975740877632
1.514189325304352e-05,0.025080975740877632
1.53174046370208e-05,0.025080975740877632
1.5494950393146317e-05,0.025080975740877632
1.567455410205595e-05,0.025080975740877632
1.5856239617711373e-05,0.025080975740877632
1.60400310705682e-05,0.025080975740877632
1.622595287078087e-05,0.025080975740877632
1.6414029711444665e-05,0.025080975740877632
1.6604286571875295e-05,0.025080975740877632
1.6796748720926532e-05,0.025080975740877632
1.6991441720346258e-05,0.02537531079900544
1.7188391428171457e-05,0.02537531079900544
1.7387624002162504e-05,0.02537531079900544
1.7589165903277326e-05,0.02537531079900544
1.7793043899185774e-05,0.02537531079900544
1.7999285067824765e-05,0.02537531079900544
1.8207916800994626e-05,0.02537531079900544
1.8418966807997107e-05,0.02537531079900544
1.86324631193156e-05,0.02537531079900544
1.8848434090337955e-05,0.02537531079900544
1.906690840512252e-05,0.02537531079900544
1.9287915080207776e-05,0.02537531079900544
1.9511483468466162e-05,0.02537531079900544
1.9737643263002554e-05,0.02537531079900544
1.9966424501097934e-05,0.02537531079900544
2.0197857568198782e-05,0.025712653719508094
2.0431973201952705e-05,0.025712653719508094
2.066880249629082e-05,0.025712653719508094
2.09083769055575e-05,0.025712653719508094
2.1150728248687946e-05,0.025712653719508094
2.1395888713434215e-05,0.025712653719508094
2.1643890860640203e-05,0.025712653719508094
2.189476762856621e-05,0.025712653719508094
2.2148552337263592e-05,0.025712653719508094
2.2405278693000182e-05,0.025712653719508094
2.266498079273693e-05,0.025712653719508094
2.2927693128656486e-05,0.025712653719508094
2.3193450592744275e-05,0.025712653719508094
2.3462288481422625e-05,0.025712653719508094
2.3734242500238664e-05,0.0258107654055507
2.4009348768606518e-05,0.0258107654055507
2.4287643824604503e-05,0.0258107654055507
2.45691646298279e-05,0.0258107654055507
2.4853948574297985e-05,0.0258107654055507
2.5142033481427965e-05,0.0258107654055507
2.543345761304648e-05,0.0258107654055507
2.5728259674479322e-05,0.0258107654055507
2.6026478819690045e-05,0.0258107654055507
2.63281546564802e-05,0.0258107654055507
2.6633327251749808e-05,0.0258107654055507
2.694203713681882e-05,0.02640346750890397
2.7254325312810276e-05,0.02640346750890397
2.7570233256095827e-05,0.02640346750890397
2.7889802923804396e-05,0.02640346750890397
2.8213076759394707e-05,0.02640346750890397
2.8540097698292373e-05,0.02640346750890397
2.8870909173592345e-05,0.02640346750890397
2.9205555121827452e-05,0.02640346750890397
2.95440799888038e-05,0.02640346750890397
2.9886528735503827e-05,0.02640346750890397
3.0232946844057763e-05,0.02640346750890397
3.0583380323784315e-05,0.026572810967004905
3.0937875717301366e-05,0.026572810967004905
3.12964801067075e-05,0.026572810967004905
3.165924111983521e-05,0.026572810967004905
3.20262069365765e-05,0.026572810967004905
3.2397426295281954e-05,0.026572810967004905
3.277294849923382e-05,0.026572810967004905
3.315282342319423e-05,0.026572810967004905
3.353710152002929e-05,0.026572810967004905
3.392583382740992e-05,0.026625898797123848
3.4319071974590426e-05,0.026625898797123848
3.4716868189265594e-05,0.026625898797123848
3.511927530450728e-05,0.026625898797123848
3.552634676578139e-05,0.026625898797123848
3.5938136638046256e-05,0.026625898797123848
3.6354699612933176e-05,0.026625898797123848
3.677609101601031e-05,0.026625898797123848
3.720236681413066e-05,0.02673341845306095
3.7633583622865324e-05,0.02673341845306095
3.806979871402284e-05,0.02673341845306095
3.8511070023255685e-05,0.02673341845306095
3.895745615775501e-05,0.02673341845306095
3.940901640403448e-05,0.02673341845306095
3.986581073580439e-05,0.02673341845306095
4.032789982193705e-05,0.026928969827296555
4.079534503452449e-05,0.026928969827296555
4.1268208457029516e-05,0.026928969827296555
4.174655289253135e-05,0.026928969827296555
4.223044187206672e-05,0.026928969827296555
4.271993966306776e-05,0.026928969827296555
4.321511127789762e-05,0.026928969827296555
4.371602248248502e-05,0.027092265304751027
4.422273980505897e-05,0.027092265304751027
4.473533054498463e-05,0.027092265304751027
4.525386278170167e-05,0.027092265304751027
4.577840538376616e-05,0.027092265304751027
4.6309028017997366e-05,0.027092265304751027
4.684580115873045e-05,0.027092265304751027
4.738879609717651e-05,0.027413480276863116
4.793808495089107e-05,0.027413480276863116
4.8493740673352334e-05,0.027413480276863116
4.9055837063650453e-05,0.027413480276863116
4.962444877628913e-05,0.027413480276863116
5.0199651331100794e-05,0.027413480276863116
5.0781521123276707e-05,0.027617767623143608
5.137013543351339e-05,0.027617767623143608
5.196557243827657e-05,0.027617767623143608
5.2567911220184194e-05,0.027617767623143608
5.3177231778509664e-05,0.027617767623143608
5.379361503980698e-05,0.02779450305759022
5.441714286865888e-05,0.02779450305759022
5.5047898078549675e-05,0.02779450305759022
5.5685964442864085e-05,0.02779450305759022
5.633142670601352e-05,0.02779450305759022
5.698437059469136e-05,0.02779450305759022
5.764488282925873e-05,0.028032390296351052
5.8313051135262185e-05,0.028032390296351052
5.8988964255084936e-05,0.028032390296351052
5.9672711959733106e-05,0.028032390296351052
6.0364385060758635e-05,0.028032390296351052
6.106407542232036e-05,0.028269605537262283
6.177187597338488e-05,0.028269605537262283
6.248788072006888e-05,0.028269605537262283
6.321218475812448e-05,0.028269605537262283
6.394488428556937e-05,0.02848128485988845
6.468607661546321e-05,0.02848128485988845
6.543586018883229e-05,0.02848128485988845
6.619433458774387e-05,0.02848128485988845
6.696160054853215e-05,0.02848128485988845
6.773775997517745e-05,0.028592836502923193
6.852291595284057e-05,0.028592836502923193
6.9317172761554e-05,0.028592836502923193
7.012063589007177e-05,0.028592836502923193
7.09334120498799e-05,0.02896109132450776
7.17556091893692e-05,0.02896109132450776
7.258733650817246e-05,0.02896109132450776
7.342870447166758e-05,0.02896109132450776
7.42798248256491e-05,0.029030307103017274
7.514081061116962e-05,0.029030307103017274
7.601177617955322e-05,0.029030307103017274
7.689283720758305e-05,0.029030307103017274
7.778411071286482e-05,0.02918688260197567
7.868571506936843e-05,0.02918688260197567
7.959777002314978e-05,0.02918688260197567
8.05203967082547e-05,0.02918688260197567
8.145371766280736e-05,0.029354882064377398
8.239785684528512e-05,0.029354882064377398
8.335293965098187e-05,0.029354882064377398
8.43190929286625e-05,0.029545057455816138
8.529644499741017e-05,0.029545057455816138
8.628512566366886e-05,0.029545057455816138
8.728526623848371e-05,0.029545057455816138
8.829699955494083e-05,0.0296680330622942
8.932045998580959e-05,0.0296680330622942
9.03557834613892e-05,0.0296680330622942
9.140310748756223e-05,0.02970163295477455
9.246257116405733e-05,0.02970163295477455
9.353431520292377e-05,0.02970163295477455
9.461848194721992e-05,0.029819904576305355
9.571521538991856e-05,0.029819904576305355
9.682466119303115e-05,0.029819904576305355
9.794696670695385e-05,0.02989315234191251
9.908228099003788e-05,0.02989315234191251
0.00010023075482838654,0.02989315234191251
0.00010139254075588153,0.030097439688193
0.00010256779307444219,0.030097439688193
0.00010375666787451859,0.030097439688193
0.00010495932305582277,0.030203615348430884
0.00010617591834830001,0.030203615348430884
0.00010740661533334334,0.030203615348430884
0.00010865157746525384,0.030343390901149115
0.00010991097009294972,0.030343390901149115
0.0001111849604819271,0.030403870707613734
0.00011247371783647519,0.030403870707613734
0.00011377741332214914,0.030403870707613734
0.00011509622008850323,0.030465694509777576
0.00011643031329208767,0.030465694509777576
0.00011777987011971193,0.030540286271083933
0.0001191450698119776,0.030540286271083933
0.00012052609368708426,0.030540286271083933
0.00012192312516491107,0.03069820576574155
0.0001233363497913776,0.03069820576574155
0.00012476595526308696,0.030768765539950272
0.00012621213145225474,0.030768765539950272
0.00012767507043192657,0.030768765539950272
0.0001291549665014884,0.03095423694644177
0.00013065201621247213,0.03095423694644177
0.00013216641839466052,0.03110678045830253
0.00013369837418249466,0.03110678045830253
0.00013524808704178755,0.03131577178953028
0.0001368157627967472,0.03131577178953028
0.00013840160965731315,0.03138767555943821
0.00014000583824680976,0.03138767555943821
0.00014162866162991988,0.03142530743901619
0.0001432702953409831,0.03142530743901619
0.00014493095741262166,0.03152745111215644
0.00014661086840469845,0.03152745111215644
0.00014831025143361044,0.03159129090786909
0.00015002933220192182,0.03159129090786909
0.00015176833902834055,0.03164505073583764
0.00015352750287804228,0.03164505073583764
0.000155307057393346,0.0316699146562731
0.00015710723892474503,0.0316699146562731
0.00015892828656229778,0.0317095625293999
0.00016077044216738237,0.0317095625293999
0.00016263395040481922,0.03178818627780391
0.00016451905877536624,0.03178818627780391
0.00016642601764859036,0.031840602110073245
0.00016835508029612023,0.03190175391438747
0.00017030650292528443,0.03190175391438747
0.0001722805447131394,0.03195752973590484
0.00017427746784089192,0.03195752973590484
0.00017629753752872057,0.03200591358107654
0.0001783410220710008,0.03205967340904509
0.00018040819287193827,0.03205967340904509
0.00018249932448161524,0.03214098514884752
0.00018461469463245476,0.03214098514884752
0.0001867545842761076,0.03216114508433573
0.00018891927762076664,0.032311672602647674
0.00019110906216891378,0.032311672602647674
0.0001933242287555045,0.03238626436395403
0.00019556507158659492,0.0324225522478328
0.00019783188827841644,0.0324225522478328
0.0002001249798969037,0.0324904240306431
0.00020244465099768038,0.03251394395537934
0.00020479120966650856,0.03251394395537934
0.0002071649675602069,0.032554263826355755
0.0002095662399480433,0.0326853034070291
0.0002119953457536071,0.032711511323163765
0.00021445260759716674,0.032711511323163765
0.00021693835183851843,0.0327444392177945
0.00021945290862033137,0.03279618305221423
0.0002219966119119955,0.032831798938243395
0.0002245697995539774,0.032831798938243395
0.0002271728133026905,0.03286338283717492
0.0002298059988758851,0.03294402257912775
0.0002324697059985648,0.03300920637053961
0.00023516428844943486,0.03300920637053961
0.00023789010410788932,0.033050198239365634
0.00024064751500154242,0.03307909414689873
0.00024343688735431105,0.033113366037228684
0.00024625859163505465,0.0331348699684161
0.00024911300260677886,0.03316107788455077
0.0002520004993764092,0.03322491768026342
0.0002549214654451423,0.03322491768026342
0.0002578762887593801,0.03325448558564613
0.0002608653617622548,0.03328405349102883
0.00026388908144575103,0.033302869430817825
0.0002669478494034321,0.033329077346952486
0.00027004207188377727,0.033355957260936764
0.0002731721598441376,0.03341442107385256
0.000276338529005317,0.0334668369061219
0.00027954159990678566,0.033549492641623546
0.0002827817979625341,0.03356763658356293
0.0002860595535175742,0.03360930045023856
0.000289375301905095,0.03362610039647873
0.0002927294835042816,0.033646932329816547
0.00029612254379880347,0.03371682010617566
0.00029955493343598134,0.033765203951347356
0.0003030271082866396,0.033786707882534774
0.0003065395295056527,0.03382433976211276
0.00031009266359319264,0.03383643572340569
0.00031368698245668765,0.03388280357502856
0.00031732296347349763,0.03392379544385458
0.00032100108955431715,0.03393857939654593
0.00032472184920731285,0.03399838720516095
0.00032848573660300434,0.0340333310933405
0.0003322932516398972,0.03406827498152006
0.0003361449000108765,0.034135474766480746
0.0003400411932703706,0.03418520260735166
0.00034398264890229247,0.03423358645252335
0.00034796979038876914,0.03425105839661313
0.0003520031472796679,0.03430817821382971
0.0003560832552629278,0.034319602177273034
0.000360210656235707,0.03436261003964787
0.00036438589837635443,0.03437067401384315
0.0003686095362172158,0.03438344197298569
0.00037288213071828336,0.03441972985686446
0.00037720424934169976,0.034448625764397556
0.00038157646612712486,0.034501713594516495
0.00038599936176797673,0.0345312814998992
0.00039047352368855597,0.034565553390229146
0.0003949995461220643,0.0345796653450709
0.000399578030189527,0.03458638532356696
0.00040420958397963103,0.03464283314293394
0.0004088948226294864,0.034662321080572545
0.00041363436840632776,0.0346777770311135
0.00041842885079015847,0.03471473691284188
0.0004232789065573553,0.03474564881392379
0.00042818517986524155,0.03477320072575767
0.0004331483223376403,0.03480075263759156
0.00043816899315141946,0.034845776493515224
0.00044324785912404005,0.03485921645050736
0.00044838559480211905,0.03488878435589006
0.0004535828825510191,0.03490155231503259
0.00045884041264547613,0.035003023990323234
0.0004641588833612782,0.03503527988710436
0.0004695390010680063,0.035064175794637456
0.0004749814803228505,0.035097103689268196
0.0004804870439655134,0.03512196760970365
0.0004860564232142139,0.0351468315301391
0.0004916903577628031,0.03517841542907063
0.0004973895958790067,0.03523755123983603
0.0005031548945038057,0.03524158322693367
0.0005089870193519685,0.03526577514951952
0.0005148867450137498,0.03531953497748807
0.0005208548550577665,0.035382030777501516
0.0005268921421350677,0.03539412673879443
0.0005329994080844093,0.03543646260331967
0.0005391774640387505,0.03548619044419058
0.0005454271305329836,0.035526510315166994
0.0005517492376129129,0.035562798199045766
0.0005581446249454966,0.03560849405281903
0.0005646141419303673,0.03565620590014111
0.0005711586478126435,0.035685101807674216
0.0005777790117970507,0.03571870170015456
0.0005844761131633638,0.03575767757543176
0.0005912508413831881,0.0357912774679121
0.0005981040962380944,0.03585511726362476
0.0006050367879391225,0.03588334117330824
0.0006120498372476703,0.03591089308514213
0.0006191441755977848,0.03595390094751697
0.0006263207452198692,0.0360157247496808
0.0006335804992658254,0.0360741885625966
0.0006409244019356456,0.0361030844701297
0.0006483534286054727,0.036152140313151
0.0006558685659571436,0.03620186815402191
0.0006634708121092351,0.03625159599489282
0.0006711611767496287,0.0362791479067267
0.0006789406812696112,0.03634433169813857
0.0006868103588995307,0.03638196357771655
0.000694771254846024,0.03642026745514414
0.0007028244264308353,0.036487467240104834
0.0007109709432312439,0.03650829917344265
0.0007192118872221193,0.0365432430616222
0.0007275483529196233,0.036576842954102545
0.0007359814475265771,0.03662657079497346
0.0007445122910795143,0.03665345070895773
0.0007531420165974376,0.036695786573482964
0.0007618717702322999,0.0367381224380082
0.0007707027114212304,0.036795914253074394
0.0007796360130405236,0.03688058598212486
0.0007886728615614156,0.036915529870304414
0.0007978144572076629,0.036949801760634365
0.0008070620141149507,0.037019689536993486
0.0008164167604921472,0.03703648948323365
0.0008258799387844272,0.03707412136281164
0.0008354528058382871,0.0371198172165849
0.0008451366330684721,0.037192392984342446
0.0008549327066268384,0.037233384853168475
0.0008648423275731727,0.037263624756400784
0.0008748668120479914,0.03733620052415833
0.0008850074914473438,0.03735703245749614
0.00089526571259964,0.03738861635642766
0.0009056428379445294,0.03743968819299778
0.0009161402457138521,0.03752099993280021
0.0009267593301146883,0.037572071769370344
0.0009375015015145289,0.037619111618842814
0.0009483681866285928,0.0376661514683153
0.0009593608287093146,0.03774007123177206
0.0009704808877380307,0.03780783181359357
0.0009817298406188842,0.0378617028425509
0.00099310918137498,0.03791411867482024
0.0010046204213468132,0.037949062562999805
0.001016265089392995,0.03800013439956992
0.0010280447320933097,0.03801693434581009
0.0010399609139541202,0.038065990188831396
0.0010520152176161591,0.038119750016799944
0.0010642092440647246,0.0381728378469189
0.001076544612842316,0.03822458168133862
0.0010890229622637305,0.038279685505006385
0.001101645949633657,0.03831597338888516
0.001114415251466788,0.0383784691888986
0.0011273325637104871,0.03841139708352933
0.0011403996019700331,0.03846582890934749
0.0011536181017364785,0.03850749277602312
0.0011669898186171474,0.03857670855453262
0.0011805165285688054,0.03863046838250118
0.0011942000281335325,0.03867616423627444
0.0012080421346773289,0.03874874000403199
0.0012220446866314887,0.038809219810496606
0.0012362095437367692,0.03885289967072105
0.0012505385872903913,0.03890262751159196
0.0012650337203959038,0.03896579530945501
0.0012796968682159415,0.03903030710301727
0.001294529978227916,0.03910086687722599
0.0013095350204826678,0.03915798669444258
0.0013247139878661174,0.03922787447080169
0.0013400688963639508,0.03927424232242457
0.001355601785329369,0.03936697802567032
0.0013713147177539455,0.0394335058127814
0.001387209780541621,0.03947584167730663
0.001403289084785873,0.03956588938915395
0.0014195547660501016,0.03962368120422014
0.0014360089846512606,0.03968550500638398
0.0014526539259467812,0.03974867280424703
0.0014694918006248172,0.039826624554801425
0.0014865248449978572,0.03993011222364088
0.0015037553212997384,0.039981856058060615
0.001521185517986105,0.04002419192258584
0.0015388177500383464,0.04008198373765204
0.001556654359271062,0.04013103958067334
0.0015746977146430866,0.04021436731402459
0.001592950212572123,0.04027551911833882
0.0016114142772530198,0.04031852698071366
0.0016300923609797412,0.040377662791479065
0.0016489869444710648,0.040444862576439755
0.001668100537200059,0.04051273435925005
0.0016874356777273757,0.040567838182917815
0.001706994934038408,0.04061219004099187
0.001726780903884356,0.04068140581950138
0.0017467962151272458,0.040741885625966
0.0017670435260889468,0.04079631745178416
0.0017875255259042354,0.040876285195887374
0.0018082449348779518,0.04095423694644177
0.0018292045048462937,0.041005980780861505
0.0018504070195423021,0.041062428600228476
0.0018718552949655793,0.04112492440024192
0.0018935521797562953,0.04119346818090182
0.0019155005555735278,0.041281499899200325
0.0019377033374779887,0.041343995699213765
0.0019601634743191855,0.04142329144546737
0.001982883949127071,0.04151132316376587
0.002005867779508234,0.041581882937974594
0.002029118018046678,0.041646394731536855
0.002052637752709252,0.04174988240037632
0.0020764301072557748,0.04184396209932128
0.0021004982416539153,0.041934009811168606
0.0021248453524988827,0.041981049660641076
0.0021494746734379805,0.04203480948860964
0.00217438947560008,0.04210604126066796
0.0021995930680300748,0.042183993011222366
0.0022250887981283695,0.04225724077682952
0.002250880052095462,0.04234863248437605
0.00227697025538168,0.0424413681876218
0.0023033628731421313,0.042522007929574626
0.002330061410696925,0.04263087158121094
0.002357069413996728,0.04271957529735905
0.0023843904700937206,0.04281365499630401
0.002412028207618007,0.042891606746858414
0.00243998629725955,0.04299509441569787
0.0024682684522556926,0.043067670183455406
0.0024968784288843266,0.043171829850144484
0.0025258200269627847,0.04326523755123984
0.002555097090352507,0.043352597271688734
0.0025847135074695635,0.04346482091257308
0.002614673211801092,0.043544116658826695
0.00264498018242772,0.043628116390027546
0.002675638444552045,0.04373698004166387
0.0027066520700332413,0.043819635777165515
0.0027380251779278576,0.04395336334923729
0.0027697619350368907,0.04406760298367045
0.002801866556459195,0.04414689872992407
0.002834343306151309,0.04423963443316982
0.0028671964974937695,0.044341778106310056
0.0029004304938639917,0.04446945769773537
0.002934049709215787,0.04457160137087561
0.0029680586086656023,0.04466433707412136
0.003002461709085549,0.04474430481822458
0.0030372635797033115,0.04481889657953095
0.0030724688427090033,0.04491902425912238
0.003108082173869064,0.04507358376453195
0.0031441083031472647,0.045175055439822594
0.00318055201533292,0.04528526308715812
0.0032174181506763717,0.0453907667495464
0.003254711605531848,0.04550702237752839
0.003292437333007769,0.04560043007862375
0.0033306003436245884,0.04575028559908608
0.003369205705980267,0.04587124521201532
0.003408258547423452,0.04597002889590753
0.0034477640547344642,0.04614676433035414
0.0034877274748141775,0.046294603857267656
0.003528154115380883,0.04640279551105437
0.0035690493456752297,0.04650762717559304
0.0036104185971733375,0.0466507627175593
0.0036522673643081755,0.04676433035414286
0.0036946012051993025,0.046908809891808345
0.003737425742391064,0.04703044150258719
0.0037807466635993493,0.04714669713056918
0.0038245697224669993,0.04729924064242994
0.0038689007393279753,0.04744573617364424
0.003913745601980384,0.04756467979302466
0.0039591102664684585,0.04769975136079565
0.004005000757873611,0.04780861501243196
0.004051423171114647,0.04794973456084941
0.0040983836717572615,0.0481150460318527
0.004145888496832911,0.048241381627578794
0.004193943955667186,0.04838451716954506
0.004242556430717777,0.04853302869430818
0.004291732378422158,0.04869229218466501
0.004341478330055092,0.04884685169007459
0.004391800892596086,0.049003427189033
0.004442706749606883,0.04915529870304415
0.004494202662119142,0.04928230629661985
0.0045462954695324,0.0494919696256972
0.004598992090522438,0.04966601706874538
0.004652299523960189,0.049797728647268336
0.004706224849841282,0.04995564814192595
0.004760775230226368,0.05012431960217727
0.00481595791019235,0.05031046300651838
0.004871780218794631,0.050489214434513804
0.004928249570040513,0.050690141791546274
0.004985373463873894,0.05081110140447551
0.005043159487171359,0.050987164841072505
0.005101615314749833,0.05118204421745851
0.005160748710385908,0.05136348363685236
0.005220567527846975,0.051603386869162014
0.005281079711934331,0.05174383441972985
0.005342293299538352,0.051920569854176465
0.005404216420705915,0.0521087292520664
0.00546685729972018,0.052288824675761035
0.0055302242561929005,0.05244876016396747
0.005594325706169377,0.05262213560916605
0.005659170163246243,0.05279551105436462
0.005724766239702178,0.05295544654257106
0.005791122647641758,0.05313822995766413
0.005858248200152536,0.05327464552113433
0.005926151812475552,0.053466164908272294
0.005994842503189409,0.05364088434917008
0.006064329395408062,0.05379745984812848
0.006134621717992506,0.0539842752503192
0.0062057288067765,0.05418520260735166
0.0062776601058065,0.05440225791277468
0.006350425168595962,0.05457697735367247
0.00642403365939419,0.05477118473220886
0.006498495354469888,0.05500839997312009
0.006573820143409586,0.05519723136885962
0.006650018030431118,0.05540622270008736
0.006727099135712337,0.05559035011087965
0.006805073696735206,0.05578522948726564
0.0068839520696454964,0.05602782071097373
0.006963744730628222,0.05622740407230696
0.007044462277299037,0.05647873126805995
0.007126115430111745,0.05670586654122707
0.007208715033782135,0.0568882855778202
0.007292272058728313,0.05708151333915731
0.007376797602527731,0.05729924064242995
0.007462302891391108,0.05754653585108528
0.007548799281653432,0.05779517505543982
0.007636298261282241,0.058041798266245545
0.0077248114514034,0.058287749479201664
0.007814350607844541,0.058533700692157783
0.00790492762269642,0.05873530004703984
0.007996554525892346,0.05897184329010148
0.008089243486805939,0.05918957059337411
0.008183006815867389,0.059447617767623154
0.008277856966198472,0.05969020899133124
0.00837380653526649,0.05990457630535582
0.008470868266557402,0.060119615617230025
0.008569055051268348,0.06033129493985619
0.008668379930019773,0.06056313419797057
0.008768856094587427,0.06082050937437
0.008870496889654403,0.06107250856797258
0.00897331581458352,0.06134533969491298
0.009077326525210223,0.06162489080034944
0.009182542835656282,0.061886297963846516
0.009288978720164497,0.062190712989718434
0.009396648314954691,0.062483704052147024
0.009505565920101192,0.06271823130165984
0.009615746001432095,0.0629877024393522
0.009727203192450537,0.06332840534910289
0.009839952296278227,0.06364760432766615
0.009954008287621519,0.06392849942880183
0.010069386314760271,0.06422753847187689
0.010186101701559752,0.06456824138162758
0.010304169949505875,0.0649317922182649
0.01042360673976401,0.0652644311538203
0.010544427935261684,0.0655755661581883
0.010666649582795389,0.0658591492507224
0.010790287915161836,0.0661346683690612
0.01091535935331391,0.06646394731536859
0.011041880508541602,0.06682145017135946
0.011169868184678225,0.06716282507895975
0.011299339380332217,0.06747799207042537
0.011430311291144786,0.06782071097372488
0.011562801312073753,0.06813654996304011
0.011696827039703846,0.06848867683623412
0.01183240627458378,0.0688387877158793
0.011969557023590427,0.0691882265976749
0.012108297502320394,0.0695894093138902
0.012248646137509308,0.06993952019353537
0.012390621569479156,0.07031449499361601
0.012534242654613994,0.07071433371413212
0.01267952846786434,0.0710449566561387
0.012826498305280598,0.07142127545191856
0.012975171686575868,0.0717962502519992
0.013125568357718427,0.07220415294671056
0.013277708293554291,0.072577783751092
0.013431611700460153,0.07297023049526241
0.013587299019027091,0.0733398293125462
0.013744790926775366,0.07368389221154492
0.013904108340900697,0.0740723069686177
0.014065272421052363,0.07443518580740542
0.014228304572143519,0.07484913648276324
0.014393226447194065,0.07527518311941403
0.014560059950206485,0.07571265371950808
0.014728827239075018,0.0761427323432565
0.014899550728528537,0.07660775485518448
0.015072253093107555,0.07703783347893287
0.01524695727017573,0.07749277602311673
0.015423686462966274,0.07792688663396277
0.01560246414366368,0.07842349304482225
0.015783314056521166,0.07890800349438883
0.01596626022101425,0.07940460990524831
0.01615132693503091,0.07986963241717626
0.01633853877809862,0.08035683085814124
0.016527920614648955,0.08086351723674483
0.0167194975973199,0.08136953161749882
0.016913295170296487,0.08182783415093071
0.01710933907269015,0.08236005644781937
0.01730765534195726,0.08287749479201667
0.01750827031735725,0.08343390901149117
0.017711210643450888,0.08390027551911834
0.017916503273639015,0.08441099388481957
0.018124175473742375,0.08496740810429407
0.018334254825622908,0.0855083663732276
0.018546769230846995,0.08609233250453599
0.018761746914391215,0.08657684295410255
0.018979216428391014,0.08718231301659835
0.019199206655932846,0.08774746320811773
0.019421746814890263,0.08829514145554736
0.019646866461804465,0.08881728378469189
0.01987459549580984,0.08931725018479941
0.02010496416260499,0.0899032323096566
0.02033800305846982,0.0904394865936429
0.020573743134329137,0.0910839325314159
0.02081221569986339,0.09172703447348969
0.021053452427667062,0.09232712855318863
0.02129748535745521,0.09290168671460251
0.021544346900318843,0.09357637255560783
0.02179406984302956,0.0942100665277871
0.0220466873523941,0.09479336066124588
0.022302232979659387,0.09542705463342518
0.022560740664968614,0.09605134063570996
0.022822244741868985,0.09666285867885223
0.023086779941871697,0.09734964048115047
0.023354381399064792,0.09794704656945097
0.023625084654779475,0.09859888448356965
0.023898925662310503,0.099276930313823
0.024175940791691306,0.09997782407096298
0.024456166834524465,0.10068946979369667
0.024739641008868142,0.10133257173577044
0.025026400964179192,0.10196559371010012
0.025316484786313556,0.10273906323499764
0.025609931002584595,0.10350043679860224
0.025906778586880088,0.10429272226328876
0.026207066964838526,0.10504199986560044
0.02651083601908539,0.10584100530878301
0.026818126094530156,0.1065634029971104
0.02712897800372467,0.10735568846179692
0.027443433032283655,0.10812042201464955
0.02776153294436801,0.10887440360190848
0.028083319988231725,0.10956454539345475
0.028408836901833042,0.11030911901081916
0.028738126918510663,0.11110745245615214
0.029071233772725785,0.1118862979638465
0.029408201705870638,0.1126960553726228
0.029749075472144403,0.11349909280290302
0.030093900344497212,0.11441838586116523
0.03044272212064303,0.11522814326994153
0.030795587129142266,0.11603924467441704
0.03115254223555488,0.11687520999932799
0.03151363484866479,0.1176762314360594
0.031878912926776456,0.11852294872656406
0.03224842498408442,0.11936832202136953
0.0326222200971167,0.1202056313419797
0.03300034791125285,0.12106982057657416
0.03338285864731761,0.12198172165849071
0.033769803108250916,0.1228506148780324
0.03416123268585528,0.12372421208252134
0.034557199367621395,0.12459377729991264
0.03495775574363275,0.12550635037967878
0.035362955013550426,0.12628721188092198
0.03577285099367873,0.12712048921443453
0.0361874981241128,0.1280243263221558
0.03660695147596903,0.1289382433976211
0.03703126675869927,0.12974800080639742
0.03746050032748993,0.13059942208184933
0.037894709190746674,0.13139103554868625
0.03833395101766601,0.13221221692090585
0.03877828414589457,0.1331133660372287
0.03922776758927719,0.13397016329547745
0.03968246104569482,0.13493313621396413
0.040142424904993215,0.13587527719911296
0.040607720257003654,0.13676298635844367
0.041078408899656464,0.1377252872790807
0.04155455334718875,0.13858611652442712
0.04203621683844714,0.13958268933539414
0.04252346334528682,0.14057859014851154
0.04301635758106795,0.1415355150863517
0.0435149650092505,0.1424910960284927
0.044019351852088745,0.14344264498353607
0.044529585099426554,0.1443753779987904
0.04504573251759458,0.14533297493448022
0.04556786265841064,0.14629325986156844
0.046096044868284336,0.14736912841878907
0.04663034929742731,0.1483421813050198
0.04717084690917017,0.14926080236543243
0.047717609489387455,0.1503790067871783
0.04827070965603183,0.1513957395336335
0.0488302208687788,0.15241852026073516
0.0493962174387832,0.1534574289362274
0.04996877453854884,0.15448625764397556
0.0505479682119124,0.15551979033667093
0.05113387538414326,0.15659095490894429
0.05172657387216019,0.157594919696257
0.05232614239486662,0.15864323634164373
0.052932660583605615,0.15969222498488006
0.05354620899273607,0.16072441368187623
0.05416686911033152,0.16185068207781733
0.05479472336900287,0.16295343054902223
0.05542985515684669,0.16399973120086017
0.05607234882852033,0.1650191519387138
0.05672228971644543,0.16613937235400844
0.05737976414214134,0.16721053692628182
0.05804485942768978,0.16832538135877964
0.05871766390733255,0.1693730260063168
0.05939826693920356,0.17051273435925007
0.060086758917196864,0.17166924265842348
0.0607832312829723,0.17283986291243866
0.06148777653810023,0.1739936832202137
0.062200488256347115,0.1751669914656273
0.06292146109610344,0.17643034742288827
0.06365079081295572,0.17765002351992473
0.06438857427240419,0.17877091593306899
0.06513490946272803,0.1799233922451448
0.0658898955079995,0.18118338821315771
0.06665363268124913,0.18230831261339964
0.06742622241778341,0.18349170082655736
0.06820776732865685,0.18469256098380488
0.06899837121430018,0.1859068610980445
0.0697981390783066,0.1870411934681809
0.07060717714137772,0.18823264565553388
0.07142559285543126,0.18945702573751763
0.07225349491787214,0.1906719978496069
0.07309099328602911,0.1919232578455749
0.07393819919175866,0.19319198978563268
0.07479522515621821,0.19445736173644243
0.07566218500481055,0.19571130972380887
0.07653919388230147,0.19704656945097776
0.0774263682681127,0.19837376520395136
0.07832382599179197,0.19966601706874537
0.07923168624866253,0.2009730528862308
0.08015006961565405,0.20227672871446814
0.08107909806731686,0.20362610039647872
0.08201889499202203,0.20503998387205163
0.08296958520834907,0.20620119615617233
0.08393129498166364,0.20754183186613803
0.08490415204088747,0.20897923526644716
0.0858882855954625,0.21033599892480342
0.08688382635251184,0.21173913043478265
0.08789090653419954,0.21311067804583028
0.08890965989529158,0.21450641757946376
0.08994022174092044,0.21588266917545865
0.09098272894455559,0.2173153685908205
0.09203731996618221,0.2187715879309186
0.09310413487069075,0.22029903904307507
0.09418331534647952,0.221719642497144
0.0952750047242729,0.22328203749748
0.09637934799615785,0.2248108326053357
0.09749649183484087,0.22640817149385123
0.0986265846131282,0.22801290235871247
0.09976977642363201,0.22954035347086887
0.10092621909870483,0.23110879645185137
0.10209606623060476,0.2326853034070291
0.10327947319189525,0.23427323432565017
0.10447659715608053,0.23596263691956185
0.10568759711848051,0.23753107990054428
0.10691263391734772,0.23920637053961427
0.10815187025522892,0.24097842886902762
0.10940547072057435,0.2427041193468181
0.11067360180959745,0.24440427390632352
0.11195643194838795,0.24601841274107922
0.11325413151528127,0.24780592702103355
0.11456687286348727,0.24955379342786102
0.11589483034398118,0.2513547476648075
0.11723818032865997,0.2531321819770177
0.11859710123376706,0.2548948323365365
0.11997177354358855,0.25666487467240107
0.12136237983442417,0.2584429809824608
0.12276910479883604,0.26031919897856326
0.12419213527017846,0.2621423291445467
0.12563166024741215,0.2640931389019555
0.12708787092020596,0.26596868490020836
0.12856096069432965,0.26800080639741947
0.130051125217341,0.26997916806666217
0.13155856240457053,0.2720233855251663
0.1330834724654076,0.2739587393320342
0.1346260579298911,0.2760331966937705
0.13618652367560827,0.2780471742490424
0.1377650769549055,0.28011356763658357
0.13936192742241435,0.2822149049123043
0.14097728716289676,0.28431086620522816
0.142611370719413,0.28643841139708354
0.14426439512181588,0.28850077279752706
0.14593657991557576,0.2907284456689739
0.1476281471909391,0.2930441502587192
0.14933932161242533,0.29536859082050937
0.15107033044866555,0.2977064713392917
0.15282140360258709,0.2999744640817149
0.15459277364194784,0.3023257845574894
0.15638467583022478,0.3046172972246489
0.15819734815786016,0.3070371614810833
0.16003103137387018,0.30941872186009
0.16188596901781993,0.3117975942476984
0.1637624074521689,0.3142658423493045
0.16566059589499152,0.3166514347154089
0.16758078645307686,0.3192453464148915
0.16952323415541215,0.32182716215308116
0.1714881969870541,0.32440628989987236
0.17347593592339325,0.3270606814058195
0.1754867149648152,0.3296021772730327
0.1775208011717636,0.33223976883273976
0.1795784647002097,0.3349472481688059
0.18165997883753285,0.3375996236812042
0.18376562003881725,0.3403467508903971
0.18589566796356882,0.3431362139641153
0.18805040551285834,0.34594718096902094
0.1902301188668946,0.3488065318190982
0.19243509752303323,0.3516981385659566
0.19466563433422632,0.35458705732141654
0.19692202554791735,0.35745648813923797
0.19920457084538712,0.3604166386667562
0.20151357338155584,0.363218869699617
0.20384933982524642,0.3661817082185337
0.20621218039991446,0.3692245144815537
0.2086024089248505,0.372266648746724
0.21102034285685967,0.3753450708957732
0.21346630333242453,0.3784382769975136
0.21594061521035676,0.3815697869766817
0.21844360711494284,0.38456958537732683
0.22097561147959033,0.38772528727908073
0.22353696459097966,0.3909098850883677
0.22612800663372795,0.3942308984611249
0.2287490817355704,0.39762851958873735
0.2314005380130654,0.40101337275720716
0.23408272761782944,0.4044943216181708
0.23679600678330787,0.40793562260600763
0.23954073587208793,0.41125461998521595
0.24231727942376008,0.41469726496875214
0.24512600620333397,0.41818587592650774
0.24796728925021602,0.4217317384584369
0.2508415059277541,0.4252375512398361
0.2537490379733572,0.42884013171157853
0.2566902715491952,0.4323815603790068
0.25966559729348726,0.4361857402056314
0.26267541037238384,0.4400006719978496
0.26572011053245065,0.443652980310463
0.26880010215376077,0.4472999126402796
0.2719157943036019,0.45125394798736645
0.2750676007908067,0.45521470331294933
0.2782559402207126,0.4591747866406828
0.28148123605075814,0.46308514212754515
0.28474391664672477,0.4670559774208723
0.28804441533962977,0.4710610846045292
0.2913831704832789,0.4752489752032794
0.2947606255124859,0.4793246421611451
0.29817722900196736,0.4832948054566225
0.30163343472591975,0.4875183119414018
0.30512970171828707,0.49173509844768504
0.30866649433372745,0.4959740608830052
0.3122442823092858,0.5002439352194072
0.3158635408267819,0.5045534574289363
0.31952475057592133,0.5088851555675021
0.32322839781813806,0.5133082454136146
0.3269749744511768,0.517724615281231
0.33076497807442423,0.5223943283381492
0.3345989120549975,0.5269786976681675
0.3384772855945983,0.5314898192325784
0.34240061379714254,0.5361064444593777
0.34636941773717345,0.5407432296216652
0.3503842245290676,0.5454989584033332
0.3544455673970435,0.550276863114038
0.3585539857459817,0.5550809757408776
0.36271002523306484,0.5599610241247228
0.3669142378402494,0.564825616558027
0.3711671819475767,0.569745312814999
0.37546942240733366,0.5749002083193334
0.37982153061907364,0.5799267522343928
0.3842240846055061,0.5849284322290169
0.38867766908926676,0.5900651837914118
0.393182875570577,0.5954183186613802
0.39774030240580366,0.600678717828103
0.40235055488692933,0.6059465089711713
0.4070142453219439,0.611314427793831
0.4117319931161679,0.6167125865197232
0.4165044248545185,0.6221718970499295
0.42133217438472886,0.6274766480747263
0.4262158829015325,0.6329769504737586
0.43115619903182284,0.6385787245480814
0.43615377892080054,0.6441838586116525
0.441209286319119,0.6499314562193401
0.4463233926710397,0.6555144143538741
0.4514967772036102,0.6611168604260467
0.4567301270168747,0.6670902493112022
0.4620241371751313,0.6730300383038774
0.46737951079924633,0.6788952355352462
0.47279695916003905,0.6848706404139506
0.4782772017727485,0.690830589342114
0.4838209664925957,0.6968281701498554
0.48942898961145315,0.7028217189704993
0.49510201595563513,0.7090766749546401
0.5008407989848213,0.7152328472548889
0.5066461008921268,0.72145285935085
0.5125186927053332,0.7277138633156375
0.5184593543892912,0.7338411397083531
0.5244688749495119,0.7399952960150528
0.5305480525369574,0.7462885558766212
0.5366976945540476,0.7527289832672536
0.5429186177618943,0.7591048988643236
0.5492116483887789,0.765463342517304
0.5555776222398878,0.7717781063100599
0.5620173848083188,0.7780720381694779
0.5685317913873753,0.784394865936429
0.5751217071841613,0.7908722532087896
0.5817880074344935,0.7970042335864524
0.5885315775191451,0.8034681809018211
0.595353313081437,0.8097002889590753
0.6022541201461928,0.8160473086486123
0.6092349152400711,0.8223446004972784
0.6162966255132942,0.8285397486728042
0.6234401888627864,0.8347187688999396
0.6306665540567405,0.8408803171829851
0.6379766808606282,0.8471870170015456
0.6453715401646701,0.8536059404609905
0.6528521141127848,0.8599086082924534
0.6604193962330305,0.8663019958336134
0.6680743915695615,0.8725011759962369
0.675818116816111,0.8788280357502856
0.6836516004510238,0.8850628317989383
0.6915758828738525,0.8911975001679995
0.6995920165435374,0.8972837846918889
0.707701066118189,0.9033868691620187
0.7159041085964888,0.9094482897654727
0.7242022334607315,0.9154996304011828
0.732596542821523,0.9214447953766548
0.741088151564157,0.9273617364424434
0.7496781874966877,0.933203413749076
0.7583677914997191,0.939119682817015
0.7671581176779302,0.9449304482225657
0.7760503335133571,0.9506935017807943
0.7850456200204509,0.9564095154895504
0.794145171902934,0.9619440897789128
0.8033501977124734,0.9673079766144749
0.8126619200091946,0.9721967609703649
0.822081575524054,0.9767905382702775
0.8316104153230961,0.9807815334990929
0.8412497049736118,0.9840319870976414
0.8510007247122247,0.9868053222229689
0.8608647696149244,0.9893138901955515
0.8708431497690724,0.9916927625831597
0.880937190447399,0.9938646596330892
0.8911482322840202,0.9959364290034273
0.9014776314524917,0.9975257039177474
0.9119267598459299,0.998582756535179
0.9224970052592174,0.9991855386062765
0.9331897715733238,0.9995464014515154
0.9440064789417604,0.9997916806666218
0.9549485639791966,0.9999207042537464
0.9660174799522646,0.9999677441032189
0.9772146969725725,0.9999852160473086
0.9885417021919574,0.9999926080236543
1.0,1.0


==> data/EEG/Multi-LiRA/NHiTS-offline/total/roc.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,1.2767959142530744e-05
1.0233165783302449e-05,1.2767959142530744e-05
1.0351779556301762e-05,1.2767959142530744e-05
1.0471768194855202e-05,1.2767959142530744e-05
1.05931476351837e-05,1.2767959142530744e-05
1.0715933998226711e-05,1.2767959142530744e-05
1.084014359178331e-05,1.2767959142530744e-05
1.09657929126781e-05,1.2767959142530744e-05
1.1092898648952227e-05,1.2767959142530744e-05
1.1221477682079803e-05,1.2767959142530744e-05
1.1351547089209991e-05,1.2767959142530744e-05
1.148312414543511e-05,1.2767959142530744e-05
1.1616226326085018e-05,1.2767959142530744e-05
1.1750871309048075e-05,1.2767959142530744e-05
1.1887076977119033e-05,1.2767959142530744e-05
1.2024861420374123e-05,1.2767959142530744e-05
1.216424293857368e-05,1.2767959142530744e-05
1.2305240043592616e-05,1.2767959142530744e-05
1.244787146187906e-05,1.2767959142530744e-05
1.259215613694151e-05,1.2767959142530744e-05
1.2738113231864785e-05,1.2767959142530744e-05
1.288576213185518e-05,1.2767959142530744e-05
1.3035122446815089e-05,1.2767959142530744e-05
1.3186214013947484e-05,1.2767959142530744e-05
1.3339056900390587e-05,1.2767959142530744e-05
1.3493671405883065e-05,1.2767959142530744e-05
1.3650078065460137e-05,1.2767959142530744e-05
1.3808297652180924e-05,1.2767959142530744e-05
1.3968351179887397e-05,1.2767959142530744e-05
1.4130259905995336e-05,1.2767959142530744e-05
1.429404533431761e-05,1.2767959142530744e-05
1.4459729217920196e-05,1.2767959142530744e-05
1.4627333562011299e-05,1.2767959142530744e-05
1.4796880626863964e-05,1.2767959142530744e-05
1.4968392930772556e-05,1.2767959142530744e-05
1.514189325304352e-05,1.2767959142530744e-05
1.53174046370208e-05,1.2767959142530744e-05
1.5494950393146317e-05,1.2767959142530744e-05
1.567455410205595e-05,1.2767959142530744e-05
1.5856239617711373e-05,1.2767959142530744e-05
1.60400310705682e-05,1.2767959142530744e-05
1.622595287078087e-05,1.2767959142530744e-05
1.6414029711444665e-05,1.2767959142530744e-05
1.6604286571875295e-05,1.2767959142530744e-05
1.6796748720926532e-05,1.2767959142530744e-05
1.6991441720346258e-05,1.6799946240172032e-05
1.7188391428171457e-05,1.6799946240172032e-05
1.7387624002162504e-05,1.6799946240172032e-05
1.7589165903277326e-05,1.6799946240172032e-05
1.7793043899185774e-05,1.6799946240172032e-05
1.7999285067824765e-05,1.6799946240172032e-05
1.8207916800994626e-05,1.6799946240172032e-05
1.8418966807997107e-05,1.6799946240172032e-05
1.86324631193156e-05,1.6799946240172032e-05
1.8848434090337955e-05,1.6799946240172032e-05
1.906690840512252e-05,1.6799946240172032e-05
1.9287915080207776e-05,1.6799946240172032e-05
1.9511483468466162e-05,1.6799946240172032e-05
1.9737643263002554e-05,1.6799946240172032e-05
1.9966424501097934e-05,1.6799946240172032e-05
2.0197857568198782e-05,1.8815939788992675e-05
2.0431973201952705e-05,1.8815939788992675e-05
2.066880249629082e-05,1.8815939788992675e-05
2.09083769055575e-05,1.8815939788992675e-05
2.1150728248687946e-05,1.8815939788992675e-05
2.1395888713434215e-05,1.8815939788992675e-05
2.1643890860640203e-05,1.8815939788992675e-05
2.189476762856621e-05,1.8815939788992675e-05
2.2148552337263592e-05,1.8815939788992675e-05
2.2405278693000182e-05,1.8815939788992675e-05
2.266498079273693e-05,1.8815939788992675e-05
2.2927693128656486e-05,1.8815939788992675e-05
2.3193450592744275e-05,1.8815939788992675e-05
2.3462288481422625e-05,1.8815939788992675e-05
2.3734242500238664e-05,2.015993548820644e-05
2.4009348768606518e-05,2.015993548820644e-05
2.4287643824604503e-05,2.015993548820644e-05
2.45691646298279e-05,2.015993548820644e-05
2.4853948574297985e-05,2.015993548820644e-05
2.5142033481427965e-05,2.015993548820644e-05
2.543345761304648e-05,2.015993548820644e-05
2.5728259674479322e-05,2.015993548820644e-05
2.6026478819690045e-05,2.015993548820644e-05
2.63281546564802e-05,2.015993548820644e-05
2.6633327251749808e-05,2.015993548820644e-05
2.694203713681882e-05,2.083193333781332e-05
2.7254325312810276e-05,2.083193333781332e-05
2.7570233256095827e-05,2.083193333781332e-05
2.7889802923804396e-05,2.083193333781332e-05
2.8213076759394707e-05,2.083193333781332e-05
2.8540097698292373e-05,2.083193333781332e-05
2.8870909173592345e-05,2.083193333781332e-05
2.9205555121827452e-05,2.083193333781332e-05
2.95440799888038e-05,2.083193333781332e-05
2.9886528735503827e-05,2.083193333781332e-05
3.0232946844057763e-05,2.083193333781332e-05
3.0583380323784315e-05,2.486392043545461e-05
3.0937875717301366e-05,2.486392043545461e-05
3.12964801067075e-05,2.486392043545461e-05
3.165924111983521e-05,2.486392043545461e-05
3.20262069365765e-05,2.486392043545461e-05
3.2397426295281954e-05,2.486392043545461e-05
3.277294849923382e-05,2.486392043545461e-05
3.315282342319423e-05,2.486392043545461e-05
3.353710152002929e-05,2.486392043545461e-05
3.392583382740992e-05,2.5535918285061488e-05
3.4319071974590426e-05,2.5535918285061488e-05
3.4716868189265594e-05,2.5535918285061488e-05
3.511927530450728e-05,2.5535918285061488e-05
3.552634676578139e-05,2.5535918285061488e-05
3.5938136638046256e-05,2.5535918285061488e-05
3.6354699612933176e-05,2.5535918285061488e-05
3.677609101601031e-05,2.5535918285061488e-05
3.720236681413066e-05,2.8223909683489016e-05
3.7633583622865324e-05,2.8223909683489016e-05
3.806979871402284e-05,2.8223909683489016e-05
3.8511070023255685e-05,2.8223909683489016e-05
3.895745615775501e-05,2.8223909683489016e-05
3.940901640403448e-05,2.8223909683489016e-05
3.986581073580439e-05,2.8223909683489016e-05
4.032789982193705e-05,2.9567905382702776e-05
4.079534503452449e-05,2.9567905382702776e-05
4.1268208457029516e-05,2.9567905382702776e-05
4.174655289253135e-05,2.9567905382702776e-05
4.223044187206672e-05,2.9567905382702776e-05
4.271993966306776e-05,2.9567905382702776e-05
4.321511127789762e-05,2.9567905382702776e-05
4.371602248248502e-05,2.9567905382702776e-05
4.422273980505897e-05,2.9567905382702776e-05
4.473533054498463e-05,2.9567905382702776e-05
4.525386278170167e-05,2.9567905382702776e-05
4.577840538376616e-05,2.9567905382702776e-05
4.6309028017997366e-05,2.9567905382702776e-05
4.684580115873045e-05,2.9567905382702776e-05
4.738879609717651e-05,2.9567905382702776e-05
4.793808495089107e-05,2.9567905382702776e-05
4.8493740673352334e-05,2.9567905382702776e-05
4.9055837063650453e-05,2.9567905382702776e-05
4.962444877628913e-05,2.9567905382702776e-05
5.0199651331100794e-05,2.9567905382702776e-05
5.0781521123276707e-05,2.9567905382702776e-05
5.137013543351339e-05,2.9567905382702776e-05
5.196557243827657e-05,2.9567905382702776e-05
5.2567911220184194e-05,2.9567905382702776e-05
5.3177231778509664e-05,2.9567905382702776e-05
5.379361503980698e-05,3.158389893152342e-05
5.441714286865888e-05,3.158389893152342e-05
5.5047898078549675e-05,3.158389893152342e-05
5.5685964442864085e-05,3.158389893152342e-05
5.633142670601352e-05,3.158389893152342e-05
5.698437059469136e-05,3.158389893152342e-05
5.764488282925873e-05,3.158389893152342e-05
5.8313051135262185e-05,3.158389893152342e-05
5.8988964255084936e-05,3.158389893152342e-05
5.9672711959733106e-05,3.158389893152342e-05
6.0364385060758635e-05,3.158389893152342e-05
6.106407542232036e-05,3.158389893152342e-05
6.177187597338488e-05,3.158389893152342e-05
6.248788072006888e-05,3.158389893152342e-05
6.321218475812448e-05,3.158389893152342e-05
6.394488428556937e-05,3.2927894630737186e-05
6.468607661546321e-05,3.2927894630737186e-05
6.543586018883229e-05,3.2927894630737186e-05
6.619433458774387e-05,3.2927894630737186e-05
6.696160054853215e-05,3.2927894630737186e-05
6.773775997517745e-05,3.695988172837847e-05
6.852291595284057e-05,3.695988172837847e-05
6.9317172761554e-05,3.695988172837847e-05
7.012063589007177e-05,3.695988172837847e-05
7.09334120498799e-05,3.695988172837847e-05
7.17556091893692e-05,3.695988172837847e-05
7.258733650817246e-05,3.695988172837847e-05
7.342870447166758e-05,3.695988172837847e-05
7.42798248256491e-05,4.031987097641288e-05
7.514081061116962e-05,4.031987097641288e-05
7.601177617955322e-05,4.031987097641288e-05
7.689283720758305e-05,4.031987097641288e-05
7.778411071286482e-05,4.233586452523352e-05
7.868571506936843e-05,4.233586452523352e-05
7.959777002314978e-05,4.233586452523352e-05
8.05203967082547e-05,4.233586452523352e-05
8.145371766280736e-05,4.5695853773267926e-05
8.239785684528512e-05,4.5695853773267926e-05
8.335293965098187e-05,4.5695853773267926e-05
8.43190929286625e-05,4.5695853773267926e-05
8.529644499741017e-05,4.5695853773267926e-05
8.628512566366886e-05,4.5695853773267926e-05
8.728526623848371e-05,4.5695853773267926e-05
8.829699955494083e-05,4.5695853773267926e-05
8.932045998580959e-05,4.5695853773267926e-05
9.03557834613892e-05,4.5695853773267926e-05
9.140310748756223e-05,4.9055843021302326e-05
9.246257116405733e-05,4.9055843021302326e-05
9.353431520292377e-05,4.9055843021302326e-05
9.461848194721992e-05,5.1743834419729854e-05
9.571521538991856e-05,5.1743834419729854e-05
9.682466119303115e-05,5.1743834419729854e-05
9.794696670695385e-05,5.510382366776427e-05
9.908228099003788e-05,5.510382366776427e-05
0.00010023075482838654,5.510382366776427e-05
0.00010139254075588153,5.510382366776427e-05
0.00010256779307444219,5.510382366776427e-05
0.00010375666787451859,5.510382366776427e-05
0.00010495932305582277,5.510382366776427e-05
0.00010617591834830001,5.510382366776427e-05
0.00010740661533334334,5.510382366776427e-05
0.00010865157746525384,5.71198172165849e-05
0.00010991097009294972,5.71198172165849e-05
0.0001111849604819271,6.115180431422621e-05
0.00011247371783647519,6.115180431422621e-05
0.00011377741332214914,6.115180431422621e-05
0.00011509622008850323,6.585578926147436e-05
0.00011643031329208767,6.585578926147436e-05
0.00011777987011971193,7.055977420872254e-05
0.0001191450698119776,7.055977420872254e-05
0.00012052609368708426,7.055977420872254e-05
0.00012192312516491107,7.52637591559707e-05
0.0001233363497913776,7.52637591559707e-05
0.00012476595526308696,7.660775485518448e-05
0.00012621213145225474,7.660775485518448e-05
0.00012767507043192657,7.660775485518448e-05
0.0001291549665014884,7.660775485518448e-05
0.00013065201621247213,7.660775485518448e-05
0.00013216641839466052,8.063974195282575e-05
0.00013369837418249466,8.063974195282575e-05
0.00013524808704178755,8.870371614810834e-05
0.0001368157627967472,8.870371614810834e-05
0.00013840160965731315,9.00477118473221e-05
0.00014000583824680976,9.00477118473221e-05
0.00014162866162991988,9.00477118473221e-05
0.0001432702953409831,9.00477118473221e-05
0.00014493095741262166,0.00010684765808749411
0.00014661086840469845,0.00010684765808749411
0.00014831025143361044,0.00011087964518513541
0.00015002933220192182,0.00011087964518513541
0.00015176833902834055,0.00011222364088434916
0.00015352750287804228,0.00011222364088434916
0.000155307057393346,0.00011491163228277671
0.00015710723892474503,0.00011491163228277671
0.00015892828656229778,0.0001155836301323836
0.00016077044216738237,0.0001155836301323836
0.00016263395040481922,0.0001182716215308111
0.00016451905877536624,0.0001182716215308111
0.00016642601764859036,0.00012767959142530745
0.00016835508029612023,0.00013574356562059004
0.00017030650292528443,0.00013574356562059004
0.0001722805447131394,0.00014044755056783818
0.00017427746784089192,0.00014044755056783818
0.00017629753752872057,0.00015187151401115518
0.0001783410220710008,0.00015926349035683086
0.00018040819287193827,0.00015926349035683086
0.00018249932448161524,0.00016463947315368594
0.00018461469463245476,0.00016463947315368594
0.0001867545842761076,0.0001713594516497547
0.00018891927762076664,0.00017807943014582357
0.00019110906216891378,0.00017807943014582357
0.0001933242287555045,0.00021369531617498823
0.00019556507158659492,0.00021907129897184326
0.00019783188827841644,0.00021907129897184326
0.0002001249798969037,0.00022041529467105707
0.00020244465099768038,0.00022713527316712585
0.00020479120966650856,0.00022713527316712585
0.0002071649675602069,0.00023587124521201532
0.0002095662399480433,0.00023990323230965662
0.0002119953457536071,0.00024460721725690483
0.00021445260759716674,0.00024460721725690483
0.00021693835183851843,0.0002499832000537598
0.00021945290862033137,0.0002519991936025805
0.0002219966119119955,0.000254687185001008
0.0002245697995539774,0.000254687185001008
0.0002271728133026905,0.0002573751763994356
0.0002298059988758851,0.00026476715274511127
0.0002324697059985648,0.0002674551441435388
0.00023516428844943486,0.0002674551441435388
0.00023789010410788932,0.00027753511188764203
0.00024064751500154242,0.00029030307103017274
0.00024343688735431105,0.0002936630602782071
0.00024625859163505465,0.000299711040924669
0.00024911300260677886,0.0003010550366238828
0.0002520004993764092,0.00030307103017270345
0.0002549214654451423,0.00030307103017270345
0.0002578762887593801,0.00030979100866877226
0.0002608653617622548,0.0003118070022175929
0.00026388908144575103,0.0003124790000671998
0.0002669478494034321,0.0003272629527585512
0.00027004207188377727,0.0003386869162018681
0.0002731721598441376,0.0003400309119010819
0.000276338529005317,0.00034070290975068876
0.00027954159990678566,0.0003467508903971507
0.0002827817979625341,0.00034876688394597135
0.0002860595535175742,0.00035011087964518514
0.000289375301905095,0.00035279887104361265
0.0002927294835042816,0.00035615886029164703
0.00029612254379880347,0.0003588468516900746
0.00029955493343598134,0.00036019084738928833
0.0003030271082866396,0.00036086284523889525
0.0003065395295056527,0.0003689268194341778
0.00031009266359319264,0.0003716148108326053
0.00031368698245668765,0.00038102278072710163
0.00031732296347349763,0.00038438276997513607
0.00032100108955431715,0.00038572676567434985
0.00032472184920731285,0.0003877427592231705
0.00032848573660300434,0.00038975875277199115
0.0003322932516398972,0.0004105906861098044
0.0003361449000108765,0.0004226866474027282
0.0003400411932703706,0.00042335864525233516
0.00034398264890229247,0.0004300786237484039
0.00034796979038876914,0.00043276661514683154
0.0003520031472796679,0.00043679860224447284
0.0003560832552629278,0.0004381425979436866
0.000360210656235707,0.0004455345742893623
0.00036438589837635443,0.0004502385592366104
0.0003686095362172158,0.00045561454203346544
0.00037288213071828336,0.0004737584839728513
0.00037720424934169976,0.00048182245816813377
0.00038157646612712486,0.0004838384517169544
0.00038599936176797673,0.0004838384517169544
0.00039047352368855597,0.0004925744237618439
0.0003949995461220643,0.0004932464216114507
0.000399578030189527,0.000497950406558699
0.00040420958397963103,0.000509374370002016
0.0004088948226294864,0.0005113903635508367
0.00041363436840632776,0.0005140783549492643
0.00041842885079015847,0.0005147503527988711
0.0004232789065573553,0.0005181103420469055
0.00042818517986524155,0.0005416302667831463
0.0004331483223376403,0.0005530542302264633
0.00043816899315141946,0.0005564142194744977
0.00044324785912404005,0.0005597742087225321
0.00044838559480211905,0.0005685101807674216
0.0004535828825510191,0.0005718701700154559
0.00045884041264547613,0.0005779181506619178
0.0004641588833612782,0.0005819501377595591
0.0004695390010680063,0.0005832941334587729
0.0004749814803228505,0.0005893421141052349
0.0004804870439655134,0.0005953900947516968
0.0004860564232142139,0.0005987500839997312
0.0004916903577628031,0.0006068140581950137
0.0004973895958790067,0.0006135340366910825
0.0005031548945038057,0.0006189100194879377
0.0005089870193519685,0.0006323499764800753
0.0005148867450137498,0.0006444459377729992
0.0005208548550577665,0.0006478059270210336
0.0005268921421350677,0.0006538539076674954
0.0005329994080844093,0.0006545259055171024
0.0005391774640387505,0.0006572138969155298
0.0005454271305329836,0.0006578858947651367
0.0005517492376129129,0.0006726698474564882
0.0005581446249454966,0.00067871782810295
0.0005646141419303673,0.0006881257979974464
0.0005711586478126435,0.000690141791546267
0.0005777790117970507,0.0006975337678919428
0.0005844761131633638,0.0007008937571399771
0.0005912508413831881,0.0007035817485384047
0.0005981040962380944,0.0007150057119817216
0.0006050367879391225,0.0007311336603722868
0.0006120498372476703,0.0007351656474699281
0.0006191441755977848,0.00074121362811639
0.0006263207452198692,0.0007506215980108863
0.0006335804992658254,0.0007526375915597069
0.0006409244019356456,0.0007620455614542035
0.0006483534286054727,0.0007741415227471274
0.0006558685659571436,0.0007895974732880855
0.0006634708121092351,0.0007963174517841542
0.0006711611767496287,0.0008037094281298301
0.0006789406812696112,0.0008104294066258987
0.0006868103588995307,0.0008171493851219676
0.000694771254846024,0.0008225253679188226
0.0007028244264308353,0.0008326053356629259
0.0007109709432312439,0.0008352933270613533
0.0007192118872221193,0.0008453732948054566
0.0007275483529196233,0.0008514212754519185
0.0007359814475265771,0.0008574692560983805
0.0007445122910795143,0.0008648612324440562
0.0007531420165974376,0.0008749412001881594
0.0007618717702322999,0.0008863651636314763
0.0007707027114212304,0.0009058531012700761
0.0007796360130405236,0.0009273570324574961
0.0007886728615614156,0.0009334050131039582
0.0007978144572076629,0.0009428129829984543
0.0008070620141149507,0.0009522209528929508
0.0008164167604921472,0.0009656609098850882
0.0008258799387844272,0.000990524830320543
0.0008354528058382871,0.0010046367851622876
0.0008451366330684721,0.0010106847658087495
0.0008549327066268384,0.0010268127141993147
0.0008648423275731727,0.001030844701296956
0.0008748668120479914,0.001046972649687521
0.0008850074914473438,0.0010550366238828036
0.00089526571259964,0.0010765405550702237
0.0009056428379445294,0.0010852765271151133
0.0009161402457138521,0.0010933405013103957
0.0009267593301146883,0.0011034204690544992
0.0009375015015145289,0.0011168604260466365
0.0009483681866285928,0.0011235804045427054
0.0009593608287093146,0.0011350043679860225
0.0009704808877380307,0.0011397083529332706
0.0009817298406188842,0.0011531483099254081
0.00099310918137498,0.0011813722196088972
0.0010046204213468132,0.0011954841744506418
0.001016265089392995,0.0012028761507963176
0.0010280447320933097,0.001209596129292386
0.0010399609139541202,0.0012324440561790203
0.0010520152176161591,0.0012452120153215508
0.0010642092440647246,0.0012640279551105434
0.001076544612842316,0.001283515892749143
0.0010890229622637305,0.0013070358174853843
0.001101645949633657,0.0013097238088838115
0.001114415251466788,0.001333243733620052
0.0011273325637104871,0.0013574356562058999
0.0011403996019700331,0.001373563604596465
0.0011536181017364785,0.001392379544385458
0.0011669898186171474,0.0014111954841744506
0.0011805165285688054,0.0014253074390161951
0.0011942000281335325,0.0014528593508500774
0.0012080421346773289,0.0014783952691351386
0.0012220446866314887,0.0014891472347288491
0.0012362095437367692,0.0015039311874202
0.0012505385872903913,0.0015173711444123378
0.0012650337203959038,0.0015267791143068342
0.0012796968682159415,0.0015482830454942545
0.001294529978227916,0.0015718029702304955
0.0013095350204826678,0.0015933069014179156
0.0013247139878661174,0.0016087628519588736
0.0013400688963639508,0.0016282507895974733
0.001355601785329369,0.0016504267186345004
0.0013713147177539455,0.0016786506283179895
0.001387209780541621,0.0017075465358510852
0.001403289084785873,0.0017223304885424368
0.0014195547660501016,0.0017566023788723878
0.0014360089846512606,0.001772058329413346
0.0014526539259467812,0.0018117062025401517
0.0014694918006248172,0.0018526980713661715
0.0014865248449978572,0.001872858006854378
0.0015037553212997384,0.0019057859014851152
0.001521185517986105,0.0019313218197701768
0.0015388177500383464,0.001964921712250521
0.001556654359271062,0.0020274175122639614
0.0015746977146430866,0.0020556414219474496
0.001592950212572123,0.0021080572542167865
0.0016114142772530198,0.0022061689402593913
0.0016300923609797412,0.0022404408305893423
0.0016489869444710648,0.002261944761776762
0.001668100537200059,0.002309656609098851
0.0016874356777273757,0.0023392245144815537
0.001706994934038408,0.0023849203682548216
0.001726780903884356,0.0024165042671863454
0.0017467962151272458,0.0024863920435454602
0.0017670435260889468,0.0025246959209730526
0.0017875255259042354,0.0025677037833478932
0.0018082449348779518,0.0025945836973321687
0.0018292045048462937,0.0026261675962636925
0.0018504070195423021,0.002673207445736173
0.0018718552949655793,0.002722935286607083
0.0018935521797562953,0.00276459915328271
0.0019155005555735278,0.0027908070694173783
0.0019377033374779887,0.0028277669511457566
0.0019601634743191855,0.002855318862979638
0.001982883949127071,0.0028781667898662724
0.002005867779508234,0.002928566628586788
0.002029118018046678,0.002972246488811236
0.002052637752709252,0.003009206370539614
0.0020764301072557748,0.003045494254418386
0.0021004982416539153,0.0030992540823869363
0.0021248453524988827,0.003149653921107452
0.0021494746734379805,0.003200725757677576
0.00217438947560008,0.0032437336200524165
0.0021995930680300748,0.0032612055641421953
0.0022250887981283695,0.0033055574222162487
0.002250880052095462,0.0033452052953430547
0.00227697025538168,0.003417781063100598
0.0023033628731421313,0.003480948860963645
0.002330061410696925,0.0035273167125865193
0.002357069413996728,0.0035629325986156852
0.0023843904700937206,0.0035998924803440626
0.002412028207618007,0.00366507627175593
0.00243998629725955,0.0037020361534843096
0.0024682684522556926,0.0037564679793024663
0.0024968784288843266,0.0038525636717962504
0.0025258200269627847,0.0038834755728781667
0.002555097090352507,0.003945971372891607
0.0025847135074695635,0.003997715207311336
0.002614673211801092,0.004047443048182246
0.00264498018242772,0.004123378805187823
0.002675638444552045,0.004212082521335932
0.0027066520700332413,0.004273234325650158
0.0027380251779278576,0.004314898192325784
0.0027697619350368907,0.004392177945030575
0.002801866556459195,0.004444593777299912
0.002834343306151309,0.0045171695450574555
0.0028671964974937695,0.004592433304213425
0.0029004304938639917,0.004666353067670183
0.002934049709215787,0.004753712788119078
0.0029680586086656023,0.004836368523620725
0.003002461709085549,0.004875344398897924
0.0030372635797033115,0.004986224044083059
0.0030724688427090033,0.005046031852698071
0.003108082173869064,0.005143471540891069
0.0031441083031472647,0.005220079295746255
0.00318055201533292,0.005318190981788858
0.0032174181506763717,0.0054176466635306765
0.003254711605531848,0.005470062495800014
0.003292437333007769,0.005584302130233183
0.0033306003436245884,0.005638061958201734
0.003369205705980267,0.005709293730260063
0.003408258547423452,0.005816141388347558
0.0034477640547344642,0.005933069014179154
0.0034877274748141775,0.006026476715274511
0.003528154115380883,0.006138028358309253
0.0035690493456752297,0.006190444190578589
0.0036104185971733375,0.0062791479067266995
0.0036522673643081755,0.0063597876486795255
0.0036946012051993025,0.006529131106780458
0.003737425742391064,0.006614474833680532
0.0037807466635993493,0.00669242658423493
0.0038245697224669993,0.006775082319736577
0.0038689007393279753,0.00685639405953901
0.003913745601980384,0.006949129762784759
0.0039591102664684585,0.007077481352059672
0.004005000757873611,0.007221288891875547
0.004051423171114647,0.00730260063167798
0.0040983836717572615,0.007434312210200929
0.004145888496832911,0.007545191855386062
0.004193943955667186,0.0076533835091727705
0.004242556430717777,0.007788455076943754
0.004291732378422158,0.007943014582353337
0.004341478330055092,0.008070022175929037
0.004391800892596086,0.00821382971574491
0.004442706749606883,0.00837578119750017
0.004494202662119142,0.00850883677172233
0.0045462954695324,0.008635172367448426
0.004598992090522438,0.008785027887910758
0.004652299523960189,0.00892480344062899
0.004706224849841282,0.009091458907331495
0.004760775230226368,0.009260130367582824
0.00481595791019235,0.009422081849338081
0.004871780218794631,0.009553793427861031
0.004928249570040513,0.009722464888112358
0.004985373463873894,0.009872992406424301
0.005043159487171359,0.010049055843021303
0.005101615314749833,0.010201599354882063
0.005160748710385908,0.01037967878502789
0.005220567527846975,0.010612862038841476
0.005281079711934331,0.01079295746253612
0.005342293299538352,0.010936093004502385
0.005404216420705915,0.011089308514212753
0.00546685729972018,0.011283515892749143
0.0055302242561929005,0.011450843357301257
0.005594325706169377,0.011595994892816344
0.005659170163246243,0.011854042067065387
0.005724766239702178,0.012073113366037228
0.005791122647641758,0.01223708084134131
0.005858248200152536,0.012427256232780055
0.005926151812475552,0.012634231570458973
0.005994842503189409,0.012866070828573347
0.006064329395408062,0.013116726026476714
0.006134621717992506,0.01336133324373362
0.0062057288067765,0.013575028559908608
0.0062776601058065,0.013805523822323768
0.006350425168595962,0.01396209932128217
0.00642403365939419,0.014149586721322494
0.006498495354469888,0.014370002015993547
0.006573820143409586,0.014625361198844162
0.006650018030431118,0.014845104495665612
0.006727099135712337,0.015049391841946105
0.006805073696735206,0.015218063302197432
0.0068839520696454964,0.015403534708688932
0.006963744730628222,0.015641421947449767
0.007044462277299037,0.015900813117398025
0.007126115430111745,0.01611249244002419
0.007208715033782135,0.01637591559707009
0.007292272058728313,0.016701162556279823
0.007376797602527731,0.016956521739130433
0.007462302891391108,0.01721792890262751
0.007548799281653432,0.01746320811773402
0.007636298261282241,0.017709831328539753
0.0077248114514034,0.01793696660170687
0.007814350607844541,0.018200389758752773
0.00790492762269642,0.01849808480612862
0.007996554525892346,0.018717828102950067
0.008089243486805939,0.01899603521268732
0.008183006815867389,0.01927558631812378
0.008277856966198472,0.01959478529668705
0.00837380653526649,0.019879712384920367
0.008470868266557402,0.020165983468852896
0.008569055051268348,0.020478462468920103
0.008668379930019773,0.02081647738727236
0.008768856094587427,0.02108124454001747
0.008870496889654403,0.021485787245480815
0.00897331581458352,0.021845306095020493
0.009077326525210223,0.022088569316578186
0.009182542835656282,0.02242456824138163
0.009288978720164497,0.022796183052214238
0.009396648314954691,0.02314158994691217
0.009505565920101192,0.023532692695383377
0.009615746001432095,0.02398024326322156
0.009727203192450537,0.024352530071903765
0.009839952296278227,0.024707344936496203
0.009954008287621519,0.02507291176668235
0.010069386314760271,0.025505678381829176
0.010186101701559752,0.025864525233519252
0.010304169949505875,0.026228076070156574
0.01042360673976401,0.026633962771319138
0.010544427935261684,0.026984073650964314
0.010666649582795389,0.02733284053491029
0.010790287915161836,0.027680263423157048
0.01091535935331391,0.02817754183186614
0.011041880508541602,0.028610308447012973
0.011169868184678225,0.029019555137423558
0.011299339380332217,0.029395873933203413
0.011430311291144786,0.029782272696727376
0.011562801312073753,0.030244607217256907
0.011696827039703846,0.030729117666823468
0.01183240627458378,0.0312015321550971
0.011969557023590427,0.03163362677239433
0.012108297502320394,0.032097977286472686
0.012248646137509308,0.03248168805859821
0.012390621569479156,0.0329399905920301
0.012534242654613994,0.033399637121161216
0.01267952846786434,0.033792755863181236
0.012826498305280598,0.034218802499832
0.012975171686575868,0.03470264095154896
0.013125568357718427,0.03516027148713124
0.013277708293554291,0.0356152140313151
0.013431611700460153,0.036056044620657215
0.013587299019027091,0.03647402728311269
0.013744790926775366,0.03692964182514615
0.013904108340900697,0.03737517639943552
0.014065272421052363,0.037807271016732744
0.014228304572143519,0.03831462939318594
0.014393226447194065,0.03875277199112963
0.014560059950206485,0.039208386533163095
0.014728827239075018,0.03963241717626504
0.014899550728528537,0.0400490558430213
0.015072253093107555,0.04052281432699416
0.01524695727017573,0.04098985283247093
0.015423686462966274,0.041424635441166584
0.01560246414366368,0.0418553860627646
0.015783314056521166,0.042239768832739735
0.01596626022101425,0.04258920771453532
0.01615132693503091,0.043035414286674276
0.01633853877809862,0.0434278610308447
0.016527920614648955,0.04383105974060882
0.0167194975973199,0.04423560244607218
0.016913295170296487,0.04463745716013708
0.01710933907269015,0.045035951884953976
0.01730765534195726,0.04540958268933539
0.01750827031735725,0.045814797392648335
0.017711210643450888,0.046193804179826624
0.017916503273639015,0.04661447483368052
0.018124175473742375,0.046994825616558024
0.018334254825622908,0.04736240844029299
0.018546769230846995,0.04779719104898864
0.018761746914391215,0.04812311000604798
0.018979216428391014,0.0485457966534507
0.019199206655932846,0.04895504334386129
0.019421746814890263,0.04933203413749076
0.019646866461804465,0.049665345070895775
0.01987459549580984,0.05005913581076541
0.02010496416260499,0.05042739063234998
0.02033800305846982,0.05079430145823534
0.020573743134329137,0.05118809219810496
0.02081221569986339,0.05158591492507224
0.021053452427667062,0.05195752973590484
0.02129748535745521,0.0522948726564075
0.021544346900318843,0.05267455144143539
0.02179406984302956,0.0530757341576507
0.0220466873523941,0.053437940998588805
0.022302232979659387,0.05383105974060883
0.022560740664968614,0.054240978428869026
0.022822244741868985,0.054638129157986694
0.023086779941871697,0.055021839930112226
0.023354381399064792,0.05540891069148579
0.023625084654779475,0.05583495732813655
0.023898925662310503,0.05621396411531483
0.024175940791691306,0.05662657079497346
0.024456166834524465,0.05704320946172973
0.024739641008868142,0.05744573617364425
0.025026400964179192,0.057810631005980787
0.025316484786313556,0.058238021638330764
0.025609931002584595,0.05861971641690746
0.025906778586880088,0.059059203010550364
0.026207066964838526,0.059572609367650034
0.02651083601908539,0.06000201599354882
0.026818126094530156,0.06040790269471138
0.02712897800372467,0.060827229352866066
0.027443433032283655,0.06130972380888382
0.02776153294436801,0.06177004233586453
0.028083319988231725,0.062192056985417646
0.028408836901833042,0.06263893555540623
0.028738126918510663,0.06303944627377192
0.029071233772725785,0.06350312479000067
0.029408201705870638,0.06398360325246959
0.029749075472144403,0.064492305624622
0.030093900344497212,0.06496808010214367
0.03044272212064303,0.0654593105302063
0.030795587129142266,0.06589543713460116
0.03115254223555488,0.06636113164437873
0.03151363484866479,0.0668059942208185
0.031878912926776456,0.0673234325650158
0.03224842498408442,0.0677736711242524
0.0326222200971167,0.06834419729856864
0.03300034791125285,0.06886432363416436
0.03338285864731761,0.06936563402997112
0.033769803108250916,0.06985619246018412
0.03416123268585528,0.07036623882803575
0.034557199367621395,0.07093273301525435
0.03495775574363275,0.07148377125193199
0.035362955013550426,0.0720805053423829
0.03577285099367873,0.07261205564142195
0.0361874981241128,0.07316107788455077
0.03660695147596903,0.07364827632551577
0.03703126675869927,0.07413816275787918
0.03746050032748993,0.07472280088703717
0.037894709190746674,0.07535447886566762
0.03833395101766601,0.07592903702708151
0.03877828414589457,0.07660103487668839
0.03922776758927719,0.07725354478865668
0.03968246104569482,0.07788253477588872
0.040142424904993215,0.07857738055238224
0.040607720257003654,0.07925408238693636
0.041078408899656464,0.07992675223439286
0.04155455334718875,0.08053289429473826
0.04203621683844714,0.08118607620455615
0.04252346334528682,0.0818567300584638
0.04301635758106795,0.08261944761776761
0.0435149650092505,0.08329010147167529
0.044019351852088745,0.08405752301592635
0.044529585099426554,0.08481217660103488
0.04504573251759458,0.08557758215173711
0.04556786265841064,0.08627377192392985
0.046096044868284336,0.08699751360795645
0.04663034929742731,0.08778979907264298
0.04717084690917017,0.08853168469860898
0.047717609489387455,0.08927558631812378
0.04827070965603183,0.0900208319333378
0.0488302208687788,0.09090719709696929
0.0493962174387832,0.09171561051004637
0.04996877453854884,0.09257173577044553
0.0505479682119124,0.09336738122438008
0.05113387538414326,0.09421477051273436
0.05172657387216019,0.09507492776023116
0.05232614239486662,0.0959868288421477
0.052932660583605615,0.0969041059068611
0.05354620899273607,0.09780525502318393
0.05416686911033152,0.09879376385995566
0.05479472336900287,0.09963712116121229
0.05542985515684669,0.10058598212485721
0.05607234882852033,0.10150930717021707
0.05672228971644543,0.10242792823062966
0.05737976414214134,0.10340299711040926
0.05804485942768978,0.10432027417512264
0.05871766390733255,0.10528996707210539
0.05939826693920356,0.10627309992608022
0.060086758917196864,0.10719440897789127
0.0607832312829723,0.10820240575230158
0.06148777653810023,0.10912841878905988
0.062200488256347115,0.1100766077548552
0.06292146109610344,0.11110812445400176
0.06365079081295572,0.11214165714669713
0.06438857427240419,0.11314696592970903
0.06513490946272803,0.11408507492776024
0.0658898955079995,0.11509038371077214
0.06665363268124913,0.1161326523755124
0.06742622241778341,0.11715543310261407
0.06820776732865685,0.1180955580942141
0.06899837121430018,0.11912707479336067
0.0697981390783066,0.12016127948390565
0.07060717714137772,0.12121094012499159
0.07142559285543126,0.12222095289295073
0.07225349491787214,0.12326322155769101
0.07309099328602911,0.12436798602244474
0.07393819919175866,0.1253887507559976
0.07479522515621821,0.1263974195282575
0.07566218500481055,0.12750688797795845
0.07653919388230147,0.12862106041260668
0.0774263682681127,0.12964115314830993
0.07832382599179197,0.13072844566897385
0.07923168624866253,0.1317579463745716
0.08015006961565405,0.13288488676836235
0.08107909806731686,0.13395403534708689
0.08201889499202203,0.13501444795376655
0.08296958520834907,0.13607687655399506
0.08393129498166364,0.13720919293058262
0.08490415204088747,0.13822323768563943
0.0858882855954625,0.13936227404072307
0.08688382635251184,0.1404777904710705
0.08789090653419954,0.1416013708756132
0.08890965989529158,0.14271621530811102
0.08994022174092044,0.14379947584167732
0.09098272894455559,0.1449015523150326
0.09203731996618221,0.14610174047443047
0.09310413487069075,0.14729386465963307
0.09418331534647952,0.14845574894160338
0.0952750047242729,0.14960083327733353
0.09637934799615785,0.1508225253679188
0.09749649183484087,0.15201464955312144
0.0986265846131282,0.1532390296351052
0.09976977642363201,0.15448222565687791
0.10092621909870483,0.15565351790874268
0.10209606623060476,0.15682817014985553
0.10327947319189525,0.15814595793293462
0.10447659715608053,0.1593871379611585
0.10568759711848051,0.16063974195282574
0.10691263391734772,0.16179557825414959
0.10815187025522892,0.16295208655332302
0.10940547072057435,0.16413950675357838
0.11067360180959745,0.16533230293663062
0.11195643194838795,0.16654727504871986
0.11325413151528127,0.16773939923392242
0.11456687286348727,0.1689557153417109
0.11589483034398118,0.17024998320005374
0.11723818032865997,0.17147906726698475
0.11859710123376706,0.1727061353403669
0.11997177354358855,0.17399905920301054
0.12136237983442417,0.17526779114306834
0.12276910479883604,0.17658759491969625
0.12419213527017846,0.1779188226597675
0.12563166024741215,0.1792997782407096
0.12708787092020596,0.18063772595927693
0.12856096069432965,0.1819447617767623
0.130051125217341,0.18327464552113432
0.13155856240457053,0.18458504132786774
0.1330834724654076,0.1859182850614878
0.1346260579298911,0.1873046166252268
0.13618652367560827,0.18854243666420267
0.1377650769549055,0.18990793629460384
0.13936192742241435,0.19120758013574357
0.14097728716289676,0.19258114374034002
0.142611370719413,0.19393857939654593
0.14426439512181588,0.19530206303339828
0.14593657991557576,0.19661313083798132
0.1476281471909391,0.19801223036086285
0.14933932161242533,0.1993750419998656
0.15107033044866555,0.20077481352059676
0.15282140360258709,0.20214568913379477
0.15459277364194784,0.20351253275989517
0.15638467583022478,0.20495128015590353
0.15819734815786016,0.20635575566158187
0.16003103137387018,0.20786371883609972
0.16188596901781993,0.20923392245144817
0.1637624074521689,0.2108319333378133
0.16566059589499152,0.2123802163833076
0.16758078645307686,0.21392312344600498
0.16952323415541215,0.21547275048719844
0.1714881969870541,0.2168651300315839
0.17347593592339325,0.218399973120086
0.1754867149648152,0.21992070425374638
0.1775208011717636,0.22148309925408238
0.1795784647002097,0.22305355822861364
0.18165997883753285,0.22463208117734026
0.18376562003881725,0.2261904441905786
0.18589566796356882,0.22772999126402796
0.18805040551285834,0.22932195416974666
0.1902301188668946,0.23097238088838118
0.19243509752303323,0.23256299979840067
0.19466563433422632,0.23414622673207447
0.19692202554791735,0.23572474968080098
0.19920457084538712,0.2374874000403199
0.20151357338155584,0.2391915865869229
0.20384933982524642,0.240782877494792
0.20621218039991446,0.24248975203279347
0.2086024089248505,0.24415832269336737
0.21102034285685967,0.24588266917545862
0.21346630333242453,0.24774074322962164
0.21594061521035676,0.24957059337410117
0.21844360711494284,0.2513775955916941
0.22097561147959033,0.2531919897856327
0.22353696459097966,0.2551878233989651
0.22612800663372795,0.2572642967542504
0.2287490817355704,0.259396545931053
0.2314005380130654,0.26156239500033596
0.23408272761782944,0.26380350782877493
0.23679600678330787,0.26608023654324303
0.23954073587208793,0.2684073650964317
0.24231727942376008,0.27075465358510853
0.24512600620333397,0.2732040857469256
0.24796728925021602,0.2756521739130435
0.2508415059277541,0.2782118137221961
0.2537490379733572,0.2808682212216921
0.2566902715491952,0.2835649485921645
0.25966559729348726,0.2862657079497346
0.26267541037238384,0.28885894765136755
0.26572011053245065,0.291505947180969
0.26880010215376077,0.29420065855789257
0.2719157943036019,0.2969807136617163
0.2750676007908067,0.2996559371010013
0.2782559402207126,0.3024447281768698
0.28148123605075814,0.30519185538606275
0.28474391664672477,0.30803978227269674
0.28804441533962977,0.31084402929910626
0.2913831704832789,0.3135615886029165
0.2947606255124859,0.3164202674551442
0.29817722900196736,0.3193542100665278
0.30163343472591975,0.32230764061555
0.30512970171828707,0.3251945433774612
0.30866649433372745,0.3281331899737921
0.3122442823092858,0.33094146898729926
0.3158635408267819,0.33399233922451443
0.31952475057592133,0.33711376923593844
0.32322839781813806,0.3401337275720718
0.3269749744511768,0.34324978160069886
0.33076497807442423,0.34628721188092193
0.3345989120549975,0.34931456219340096
0.3384772855945983,0.35243464820912573
0.34240061379714254,0.35552516631946773
0.34636941773717345,0.3586398763523957
0.3503842245290676,0.36189906592298904
0.3544455673970435,0.36507895974732885
0.3585539857459817,0.3684685169007459
0.36271002523306484,0.37175593038102284
0.3669142378402494,0.3750473758483973
0.3711671819475767,0.3783663732276057
0.37546942240733366,0.38180297023049525
0.37982153061907364,0.3853732948054566
0.3842240846055061,0.3887762919158659
0.38867766908926676,0.3921967609703649
0.393182875570577,0.3956158860291647
0.39774030240580366,0.3991888985955245
0.40235055488692933,0.40264767152745107
0.4070142453219439,0.4062374840400511
0.4117319931161679,0.40979100866877227
0.4165044248545185,0.4135037967878502
0.42133217438472886,0.41720045695853775
0.4262158829015325,0.42093138901955507
0.43115619903182284,0.42470734493649615
0.43615377892080054,0.4286479403265909
0.441209286319119,0.4324763120758014
0.4463233926710397,0.4364148914723473
0.4514967772036102,0.44039311874202003
0.4567301270168747,0.44438814595793286
0.4620241371751313,0.44833075734157646
0.46737951079924633,0.4524494321618171
0.47279695916003905,0.45661716282507897
0.4782772017727485,0.4608621732410456
0.4838209664925957,0.4652267992742424
0.48942898961145315,0.4694556817418184
0.49510201595563513,0.4739177474632081
0.5008407989848213,0.478346885289967
0.5066461008921268,0.4829715744909617
0.5125186927053332,0.4876930313822996
0.5184593543892912,0.49253477588871714
0.5244688749495119,0.49725152879510787
0.5305480525369574,0.502128217189705
0.5366976945540476,0.5072905046703851
0.5429186177618943,0.5124359922048249
0.5492116483887789,0.5177205832941334
0.5555776222398878,0.5230387742759224
0.5620173848083188,0.5284456689738593
0.5685317913873753,0.533957395336335
0.5751217071841613,0.5396162892278745
0.5817880074344935,0.545410254687185
0.5885315775191451,0.5513621396411532
0.595353313081437,0.5572743767219945
0.6022541201461928,0.5632659095490895
0.6092349152400711,0.5692406424299442
0.6162966255132942,0.5755063503796788
0.6234401888627864,0.5816625226799272
0.6306665540567405,0.5879766144748337
0.6379766808606282,0.5945857133257173
0.6453715401646701,0.6012069081378939
0.6528521141127848,0.6078247429608225
0.6604193962330305,0.6146502251192796
0.6680743915695615,0.6216006988777636
0.675818116816111,0.6286647402728311
0.6836516004510238,0.6358215173711443
0.6915758828738525,0.6430004703984947
0.6995920165435374,0.650348766883946
0.707701066118189,0.6579806464619313
0.7159041085964888,0.6657919494657618
0.7242022334607315,0.6737255560782206
0.732596542821523,0.6818896579530946
0.741088151564157,0.690047711847322
0.7496781874966877,0.6985121967609703
0.7583677914997191,0.7071762650359519
0.7671581176779302,0.7159068610980445
0.7760503335133571,0.7249022243128822
0.7850456200204509,0.7338149317922182
0.794145171902934,0.7431798938243397
0.8033501977124734,0.7526254955984142
0.8126619200091946,0.7622874806800619
0.822081575524054,0.7723526644714738
0.8316104153230961,0.7828270949532962
0.8412497049736118,0.7933620052415833
0.8510007247122247,0.80406827498152
0.8608647696149244,0.8147732007257578
0.8708431497690724,0.8259586049324643
0.880937190447399,0.8376123916403468
0.8911482322840202,0.8493945299375042
0.9014776314524917,0.8614555473422485
0.9119267598459299,0.8738471876889994
0.9224970052592174,0.8867105705261743
0.9331897715733238,0.9001431355419662
0.9440064789417604,0.9143296821450171
0.9549485639791966,0.9287205160943485
0.9660174799522646,0.9442282104697265
0.9772146969725725,0.9603353269269539
0.9885417021919574,0.9777602311672602
1.0,1.0


==> data/EEG/Multi-LiRA/NHiTS-online/total/roc.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.011491835226127277
1.0233165783302449e-05,0.011491835226127277
1.0351779556301762e-05,0.011491835226127277
1.0471768194855202e-05,0.011491835226127277
1.05931476351837e-05,0.011491835226127277
1.0715933998226711e-05,0.011491835226127277
1.084014359178331e-05,0.011491835226127277
1.09657929126781e-05,0.011491835226127277
1.1092898648952227e-05,0.011491835226127277
1.1221477682079803e-05,0.011491835226127277
1.1351547089209991e-05,0.011491835226127277
1.148312414543511e-05,0.011491835226127277
1.1616226326085018e-05,0.011491835226127277
1.1750871309048075e-05,0.011491835226127277
1.1887076977119033e-05,0.011491835226127277
1.2024861420374123e-05,0.011491835226127277
1.216424293857368e-05,0.011491835226127277
1.2305240043592616e-05,0.011491835226127277
1.244787146187906e-05,0.011491835226127277
1.259215613694151e-05,0.011491835226127277
1.2738113231864785e-05,0.011491835226127277
1.288576213185518e-05,0.011491835226127277
1.3035122446815089e-05,0.011491835226127277
1.3186214013947484e-05,0.011491835226127277
1.3339056900390587e-05,0.011491835226127277
1.3493671405883065e-05,0.01209663329077347
1.3650078065460137e-05,0.01209663329077347
1.3808297652180924e-05,0.01209663329077347
1.3968351179887397e-05,0.01209663329077347
1.4130259905995336e-05,0.01209663329077347
1.429404533431761e-05,0.01209663329077347
1.4459729217920196e-05,0.01209663329077347
1.4627333562011299e-05,0.01209663329077347
1.4796880626863964e-05,0.01209663329077347
1.4968392930772556e-05,0.01209663329077347
1.514189325304352e-05,0.01209663329077347
1.53174046370208e-05,0.01209663329077347
1.5494950393146317e-05,0.01209663329077347
1.567455410205595e-05,0.01209663329077347
1.5856239617711373e-05,0.01209663329077347
1.60400310705682e-05,0.01209663329077347
1.622595287078087e-05,0.01209663329077347
1.6414029711444665e-05,0.01209663329077347
1.6604286571875295e-05,0.01209663329077347
1.6796748720926532e-05,0.01209663329077347
1.6991441720346258e-05,0.014173106646058734
1.7188391428171457e-05,0.014173106646058734
1.7387624002162504e-05,0.014173106646058734
1.7589165903277326e-05,0.014173106646058734
1.7793043899185774e-05,0.014173106646058734
1.7999285067824765e-05,0.014173106646058734
1.8207916800994626e-05,0.014173106646058734
1.8418966807997107e-05,0.014173106646058734
1.86324631193156e-05,0.014173106646058734
1.8848434090337955e-05,0.014173106646058734
1.906690840512252e-05,0.014173106646058734
1.9287915080207776e-05,0.014173106646058734
1.9511483468466162e-05,0.014173106646058734
1.9737643263002554e-05,0.014173106646058734
1.9966424501097934e-05,0.014173106646058734
2.0197857568198782e-05,0.015795981452859348
2.0431973201952705e-05,0.015795981452859348
2.066880249629082e-05,0.015795981452859348
2.09083769055575e-05,0.015795981452859348
2.1150728248687946e-05,0.015795981452859348
2.1395888713434215e-05,0.015795981452859348
2.1643890860640203e-05,0.015795981452859348
2.189476762856621e-05,0.015795981452859348
2.2148552337263592e-05,0.015795981452859348
2.2405278693000182e-05,0.015795981452859348
2.266498079273693e-05,0.015795981452859348
2.2927693128656486e-05,0.015795981452859348
2.3193450592744275e-05,0.015795981452859348
2.3462288481422625e-05,0.015795981452859348
2.3734242500238664e-05,0.016351051676634632
2.4009348768606518e-05,0.016351051676634632
2.4287643824604503e-05,0.016351051676634632
2.45691646298279e-05,0.016351051676634632
2.4853948574297985e-05,0.016351051676634632
2.5142033481427965e-05,0.016351051676634632
2.543345761304648e-05,0.016351051676634632
2.5728259674479322e-05,0.016351051676634632
2.6026478819690045e-05,0.016351051676634632
2.63281546564802e-05,0.016351051676634632
2.6633327251749808e-05,0.016351051676634632
2.694203713681882e-05,0.01673140245951213
2.7254325312810276e-05,0.01673140245951213
2.7570233256095827e-05,0.01673140245951213
2.7889802923804396e-05,0.01673140245951213
2.8213076759394707e-05,0.01673140245951213
2.8540097698292373e-05,0.01673140245951213
2.8870909173592345e-05,0.01673140245951213
2.9205555121827452e-05,0.01673140245951213
2.95440799888038e-05,0.01673140245951213
2.9886528735503827e-05,0.01673140245951213
3.0232946844057763e-05,0.01673140245951213
3.0583380323784315e-05,0.017039177474632086
3.0937875717301366e-05,0.017039177474632086
3.12964801067075e-05,0.017039177474632086
3.165924111983521e-05,0.017039177474632086
3.20262069365765e-05,0.017039177474632086
3.2397426295281954e-05,0.017039177474632086
3.277294849923382e-05,0.017039177474632086
3.315282342319423e-05,0.017039177474632086
3.353710152002929e-05,0.017039177474632086
3.392583382740992e-05,0.017625159599489282
3.4319071974590426e-05,0.017625159599489282
3.4716868189265594e-05,0.017625159599489282
3.511927530450728e-05,0.017625159599489282
3.552634676578139e-05,0.017625159599489282
3.5938136638046256e-05,0.017625159599489282
3.6354699612933176e-05,0.017625159599489282
3.677609101601031e-05,0.017625159599489282
3.720236681413066e-05,0.01797392648343525
3.7633583622865324e-05,0.01797392648343525
3.806979871402284e-05,0.01797392648343525
3.8511070023255685e-05,0.01797392648343525
3.895745615775501e-05,0.01797392648343525
3.940901640403448e-05,0.01797392648343525
3.986581073580439e-05,0.01797392648343525
4.032789982193705e-05,0.018768899939520193
4.079534503452449e-05,0.018768899939520193
4.1268208457029516e-05,0.018768899939520193
4.174655289253135e-05,0.018768899939520193
4.223044187206672e-05,0.018768899939520193
4.271993966306776e-05,0.018768899939520193
4.321511127789762e-05,0.018768899939520193
4.371602248248502e-05,0.019125730797661444
4.422273980505897e-05,0.019125730797661444
4.473533054498463e-05,0.019125730797661444
4.525386278170167e-05,0.019125730797661444
4.577840538376616e-05,0.019125730797661444
4.6309028017997366e-05,0.019125730797661444
4.684580115873045e-05,0.019125730797661444
4.738879609717651e-05,0.01978294469457698
4.793808495089107e-05,0.01978294469457698
4.8493740673352334e-05,0.01978294469457698
4.9055837063650453e-05,0.01978294469457698
4.962444877628913e-05,0.01978294469457698
5.0199651331100794e-05,0.01978294469457698
5.0781521123276707e-05,0.02007324776560715
5.137013543351339e-05,0.02007324776560715
5.196557243827657e-05,0.02007324776560715
5.2567911220184194e-05,0.02007324776560715
5.3177231778509664e-05,0.02007324776560715
5.379361503980698e-05,0.020749277602311673
5.441714286865888e-05,0.020749277602311673
5.5047898078549675e-05,0.020749277602311673
5.5685964442864085e-05,0.020749277602311673
5.633142670601352e-05,0.020749277602311673
5.698437059469136e-05,0.020749277602311673
5.764488282925873e-05,0.02100262079161347
5.8313051135262185e-05,0.02100262079161347
5.8988964255084936e-05,0.02100262079161347
5.9672711959733106e-05,0.02100262079161347
6.0364385060758635e-05,0.02100262079161347
6.106407542232036e-05,0.02170217055305423
6.177187597338488e-05,0.02170217055305423
6.248788072006888e-05,0.02170217055305423
6.321218475812448e-05,0.02170217055305423
6.394488428556937e-05,0.022286136684362606
6.468607661546321e-05,0.022286136684362606
6.543586018883229e-05,0.022286136684362606
6.619433458774387e-05,0.022286136684362606
6.696160054853215e-05,0.022286136684362606
6.773775997517745e-05,0.022638935555406223
6.852291595284057e-05,0.022638935555406223
6.9317172761554e-05,0.022638935555406223
7.012063589007177e-05,0.022638935555406223
7.09334120498799e-05,0.022985686445803375
7.17556091893692e-05,0.022985686445803375
7.258733650817246e-05,0.022985686445803375
7.342870447166758e-05,0.022985686445803375
7.42798248256491e-05,0.02388213157717895
7.514081061116962e-05,0.02388213157717895
7.601177617955322e-05,0.02388213157717895
7.689283720758305e-05,0.02388213157717895
7.778411071286482e-05,0.024345138095558095
7.868571506936843e-05,0.024345138095558095
7.959777002314978e-05,0.024345138095558095
8.05203967082547e-05,0.024345138095558095
8.145371766280736e-05,0.024643505140783555
8.239785684528512e-05,0.024643505140783555
8.335293965098187e-05,0.024643505140783555
8.43190929286625e-05,0.024980176063436603
8.529644499741017e-05,0.024980176063436603
8.628512566366886e-05,0.024980176063436603
8.728526623848371e-05,0.024980176063436603
8.829699955494083e-05,0.025214031315099788
8.932045998580959e-05,0.025214031315099788
9.03557834613892e-05,0.025214031315099788
9.140310748756223e-05,0.0257711175324239
9.246257116405733e-05,0.0257711175324239
9.353431520292377e-05,0.0257711175324239
9.461848194721992e-05,0.026476043276661514
9.571521538991856e-05,0.026476043276661514
9.682466119303115e-05,0.026476043276661514
9.794696670695385e-05,0.02710167327464552
9.908228099003788e-05,0.02710167327464552
0.00010023075482838654,0.02710167327464552
0.00010139254075588153,0.027879174786640686
0.00010256779307444219,0.027879174786640686
0.00010375666787451859,0.027879174786640686
0.00010495932305582277,0.028163429877024394
0.00010617591834830001,0.028163429877024394
0.00010740661533334334,0.028163429877024394
0.00010865157746525384,0.028500772797527052
0.00010991097009294972,0.028500772797527052
0.0001111849604819271,0.028826691754586388
0.00011247371783647519,0.028826691754586388
0.00011377741332214914,0.028826691754586388
0.00011509622008850323,0.029717760903165108
0.00011643031329208767,0.029717760903165108
0.00011777987011971193,0.030114911632282776
0.0001191450698119776,0.030114911632282776
0.00012052609368708426,0.030114911632282776
0.00012192312516491107,0.03055843021302332
0.0001233363497913776,0.03055843021302332
0.00012476595526308696,0.030880989180834616
0.00012621213145225474,0.030880989180834616
0.00012767507043192657,0.030880989180834616
0.0001291549665014884,0.031257307976614475
0.00013065201621247213,0.031257307976614475
0.00013216641839466052,0.03156642698743364
0.00013369837418249466,0.03156642698743364
0.00013524808704178755,0.03250184799408642
0.0001368157627967472,0.03250184799408642
0.00013840160965731315,0.03303003830387742
0.00014000583824680976,0.03303003830387742
0.00014162866162991988,0.03329682145017136
0.0001432702953409831,0.03329682145017136
0.00014493095741262166,0.033702036153484306
0.00014661086840469845,0.033702036153484306
0.00014831025143361044,0.03395000335998925
0.00015002933220192182,0.03395000335998925
0.00015176833902834055,0.03415630669981856
0.00015352750287804228,0.03415630669981856
0.000155307057393346,0.034408977891270745
0.00015710723892474503,0.034408977891270745
0.00015892828656229778,0.03502183993011222
0.00016077044216738237,0.03502183993011222
0.00016263395040481922,0.03533163093878099
0.00016451905877536624,0.03533163093878099
0.00016642601764859036,0.035833613332437335
0.00016835508029612023,0.036328203749748
0.00017030650292528443,0.036328203749748
0.0001722805447131394,0.036429675425038645
0.00017427746784089192,0.036429675425038645
0.00017629753752872057,0.03687117801223036
0.0001783410220710008,0.0375203279349506
0.00018040819287193827,0.0375203279349506
0.00018249932448161524,0.037887910758685577
0.00018461469463245476,0.037887910758685577
0.0001867545842761076,0.03836838922115449
0.00018891927762076664,0.03856394059539009
0.00019110906216891378,0.03856394059539009
0.0001933242287555045,0.0394140178751428
0.00019556507158659492,0.03980646461931321
0.00019783188827841644,0.03980646461931321
0.0002001249798969037,0.04036623882803575
0.00020244465099768038,0.040694845776493516
0.00020479120966650856,0.040694845776493516
0.0002071649675602069,0.04119884416369868
0.0002095662399480433,0.04166789866272428
0.0002119953457536071,0.04230159263490357
0.00021445260759716674,0.04230159263490357
0.00021693835183851843,0.04255157583495732
0.00021945290862033137,0.04271688730596062
0.0002219966119119955,0.04292587863718836
0.0002245697995539774,0.04292587863718836
0.0002271728133026905,0.043154357906054694
0.0002298059988758851,0.043451380955580945
0.0002324697059985648,0.04378200389758753
0.00023516428844943486,0.04378200389758753
0.00023789010410788932,0.043972851286875884
0.00024064751500154242,0.04432901014716753
0.00024343688735431105,0.044622001209596134
0.00024625859163505465,0.044770512734359245
0.00024911300260677886,0.04518715140111552
0.0002520004993764092,0.045294671057052614
0.0002549214654451423,0.045294671057052614
0.0002578762887593801,0.045575566158188294
0.0002608653617622548,0.04578926147436328
0.00026388908144575103,0.04606209260130368
0.0002669478494034321,0.04625293999059203
0.00027004207188377727,0.046437739399233915
0.0002731721598441376,0.0465916269067939
0.000276338529005317,0.04698272965526511
0.00027954159990678566,0.04718029702304953
0.0002827817979625341,0.0473335125327599
0.0002860595535175742,0.047645991532827094
0.000289375301905095,0.04791815066191788
0.0002927294835042816,0.048347557287816686
0.00029612254379880347,0.04846112492440024
0.00029955493343598134,0.04884013171157852
0.0003030271082866396,0.0489053155029904
0.0003065395295056527,0.04911565082991735
0.00031009266359319264,0.04951817754183187
0.00031368698245668765,0.04974464081714939
0.00031732296347349763,0.05018815939788993
0.00032100108955431715,0.050475774477521676
0.00032472184920731285,0.05058732612055642
0.00032848573660300434,0.0508796451851354
0.0003322932516398972,0.05121900409918688
0.0003361449000108765,0.051821114172434644
0.0003400411932703706,0.052276056716618516
0.00034398264890229247,0.05260533566292588
0.00034796979038876914,0.052810295007055974
0.0003520031472796679,0.05292587863718836
0.0003560832552629278,0.053010535245233095
0.000360210656235707,0.053161749882400376
0.00036438589837635443,0.05341509307170217
0.0003686095362172158,0.05350110879645185
0.00037288213071828336,0.053645588334117325
0.00037720424934169976,0.054119346818090185
0.00038157646612712486,0.054279954304146213
0.00038599936176797673,0.05449902560311807
0.00039047352368855597,0.055174383441972986
0.0003949995461220643,0.055607822054969426
0.000399578030189527,0.05612727639271555
0.00040420958397963103,0.05670049055843022
0.0004088948226294864,0.05687386600362878
0.00041363436840632776,0.05738458436933003
0.00041842885079015847,0.05773133525972716
0.0004232789065573553,0.05790000671997849
0.00042818517986524155,0.058742020025535926
0.0004331483223376403,0.05904234500617843
0.00043816899315141946,0.0593952019353538
0.00044324785912404005,0.05959881728378469
0.00044838559480211905,0.060053087830118944
0.0004535828825510191,0.060206975337678915
0.00045884041264547613,0.06063302197432967
0.0004641588833612782,0.060839325314159
0.0004695390010680063,0.06111954841744507
0.0004749814803228505,0.061664538673476245
0.0004804870439655134,0.06201464955312143
0.0004860564232142139,0.06211343323701364
0.0004916903577628031,0.06246152812311
0.0004973895958790067,0.06290101471675291
0.0005031548945038057,0.06310127007593576
0.0005089870193519685,0.0633492372824407
0.0005148867450137498,0.06382702775351119
0.0005208548550577665,0.0644627377192393
0.0005268921421350677,0.06455345742893623
0.0005329994080844093,0.06494187218600901
0.0005391774640387505,0.06544721456891338
0.0005454271305329836,0.06569854176466636
0.0005517492376129129,0.06621866810026208
0.0005581446249454966,0.06652039513473557
0.0005646141419303673,0.06698272965526511
0.0005711586478126435,0.06725892077145354
0.0005777790117970507,0.06770647133929171
0.0005844761131633638,0.06834822928566628
0.0005912508413831881,0.0688663396277132
0.0005981040962380944,0.06941200188159398
0.0006050367879391225,0.06993750419998657
0.0006120498372476703,0.07022982326456555
0.0006191441755977848,0.07063772595927693
0.0006263207452198692,0.07102009273570324
0.0006335804992658254,0.07137961158524293
0.0006409244019356456,0.07183858611652442
0.0006483534286054727,0.07218533700692158
0.0006558685659571436,0.07278543108662053
0.0006634708121092351,0.07349035683085814
0.0006711611767496287,0.07370808413413077
0.0006789406812696112,0.07427592231704859
0.0006868103588995307,0.07466030508702373
0.000694771254846024,0.07512935958604933
0.0007028244264308353,0.0758006854378066
0.0007109709432312439,0.07604999664001075
0.0007192118872221193,0.07646193132181978
0.0007275483529196233,0.0770311135004368
0.0007359814475265771,0.07770983132853974
0.0007445122910795143,0.07816477387272361
0.0007531420165974376,0.07891270747933607
0.0007618717702322999,0.07927760231167261
0.0007707027114212304,0.07979033667092264
0.0007796360130405236,0.08072978966467308
0.0007886728615614156,0.08114575633357975
0.0007978144572076629,0.08163228277669513
0.0008070620141149507,0.08200456958537733
0.0008164167604921472,0.08242053625428399
0.0008258799387844272,0.08305826221356091
0.0008354528058382871,0.0836314763792756
0.0008451366330684721,0.08403467508903971
0.0008549327066268384,0.08463073718164102
0.0008648423275731727,0.0849499361602043
0.0008748668120479914,0.08535783885491567
0.0008850074914473438,0.08580270143135542
0.00089526571259964,0.08626436395403533
0.0009056428379445294,0.0869135138767556
0.0009161402457138521,0.08727236072844566
0.0009267593301146883,0.08776762314360594
0.0009375015015145289,0.08851824474161682
0.0009483681866285928,0.08903837107721255
0.0009593608287093146,0.08952086553323028
0.0009704808877380307,0.08987097641287548
0.0009817298406188842,0.09064713392917143
0.00099310918137498,0.09100463678516228
0.0010046204213468132,0.09122438008198373
0.001016265089392995,0.09166185068207781
0.0010280447320933097,0.0920610174047443
0.0010399609139541202,0.0925972716887306
0.0010520152176161591,0.09308178213829715
0.0010642092440647246,0.09333158386883847
0.001076544612842316,0.09403265909549088
0.0010890229622637305,0.09459377729991264
0.001101645949633657,0.09497412808279013
0.001114415251466788,0.09547543847859687
0.0011273325637104871,0.09612190040991868
0.0011403996019700331,0.09650829917344264
0.0011536181017364785,0.09708688932195417
0.0011669898186171474,0.09763322357368458
0.0011805165285688054,0.09830790941468988
0.0011942000281335325,0.09881526779114307
0.0012080421346773289,0.09948726564074994
0.0012220446866314887,0.09988105638061959
0.0012362095437367692,0.10044150258719173
0.0012505385872903913,0.1009078690948189
0.0012650337203959038,0.10141791546267051
0.0012796968682159415,0.10204757744775217
0.001294529978227916,0.10267656743498421
0.0013095350204826678,0.10317787783079094
0.0013247139878661174,0.10391102748471204
0.0013400688963639508,0.10427390632349975
0.001355601785329369,0.104822256568779
0.0013713147177539455,0.10533969491297628
0.001387209780541621,0.10570190175391439
0.001403289084785873,0.1065439150594718
0.0014195547660501016,0.10709764128754788
0.0014360089846512606,0.10770915933069014
0.0014526539259467812,0.10817149385121967
0.0014694918006248172,0.10870573214165716
0.0014865248449978572,0.10913513876755594
0.0015037553212997384,0.10970835293327061
0.001521185517986105,0.11022310328606948
0.0015388177500383464,0.11082857334856529
0.001556654359271062,0.11143135541966265
0.0015746977146430866,0.11236274443921779
0.001592950212572123,0.11287688585596782
0.0016114142772530198,0.11333781331899737
0.0016300923609797412,0.11397419528257509
0.0016489869444710648,0.1144728176869834
0.001668100537200059,0.11515556750218399
0.0016874356777273757,0.11578657348296484
0.001706994934038408,0.11652644311538203
0.001726780903884356,0.11692896982729657
0.0017467962151272458,0.11777837510919967
0.0017670435260889468,0.1184174450641758
0.0017875255259042354,0.11896982729655266
0.0018082449348779518,0.11956118540420671
0.0018292045048462937,0.12021839930112224
0.0018504070195423021,0.12077750151199518
0.0018718552949655793,0.12145756333579731
0.0018935521797562953,0.12225388078758148
0.0019155005555735278,0.12293864659633089
0.0019377033374779887,0.12340098111686042
0.0019601634743191855,0.12384181170620254
0.001982883949127071,0.12435253007190376
0.002005867779508234,0.12482964854512466
0.002029118018046678,0.1254566225388079
0.002052637752709252,0.12607210943347982
0.0020764301072557748,0.12688125797997446
0.0021004982416539153,0.1275787917478664
0.0021248453524988827,0.12828640548350245
0.0021494746734379805,0.12881661178684228
0.00217438947560008,0.12946105772461527
0.0021995930680300748,0.1301935353806868
0.0022250887981283695,0.13081580538942275
0.002250880052095462,0.1314387473960083
0.00227697025538168,0.13206437739399235
0.0023033628731421313,0.13259592769303138
0.002330061410696925,0.13316914185874607
0.002357069413996728,0.13377729991264026
0.0023843904700937206,0.13426785834285332
0.002412028207618007,0.13482696055372623
0.00243998629725955,0.1355184463409717
0.0024682684522556926,0.1361568442980982
0.0024968784288843266,0.13678516228748067
0.0025258200269627847,0.13743767219944897
0.002555097090352507,0.1380599422081849
0.0025847135074695635,0.13888381157180296
0.002614673211801092,0.13958806531819098
0.00264498018242772,0.14052483032054297
0.002675638444552045,0.14105167663463475
0.0027066520700332413,0.1416981385659566
0.0027380251779278576,0.1422081849338082
0.0027697619350368907,0.14283784691888984
0.002801866556459195,0.14355083663732277
0.002834343306151309,0.14429473825683758
0.0028671964974937695,0.14501377595591697
0.0029004304938639917,0.1456830858141254
0.002934049709215787,0.14653249109602848
0.0029680586086656023,0.14698944963376118
0.003002461709085549,0.1474296082252537
0.0030372635797033115,0.14801021436731404
0.0030724688427090033,0.14862509239970434
0.003108082173869064,0.14921107452456153
0.0031441083031472647,0.14982729655265103
0.00318055201533292,0.15047375848397285
0.0032174181506763717,0.15125394798736644
0.003254711605531848,0.15200658557892616
0.003292437333007769,0.15261608762851958
0.0033306003436245884,0.1532914454673745
0.003369205705980267,0.15380552382232376
0.003408258547423452,0.1544042739063235
0.0034477640547344642,0.15496068812579797
0.0034877274748141775,0.1557254216786506
0.003528154115380883,0.156504267186345
0.0035690493456752297,0.15719575297359048
0.0036104185971733375,0.15796720650493917
0.0036522673643081755,0.15845440494590418
0.0036946012051993025,0.1592776023116726
0.003737425742391064,0.15999395201935354
0.0037807466635993493,0.16086351723674486
0.0038245697224669993,0.16157852294872657
0.0038689007393279753,0.16223170485854446
0.003913745601980384,0.16287413480276863
0.0039591102664684585,0.16355755661581883
0.004005000757873611,0.16404744304818225
0.004051423171114647,0.16467307304616624
0.0040983836717572615,0.16531483099254082
0.004145888496832911,0.1660634365970029
0.004193943955667186,0.16687789799072644
0.004242556430717777,0.16739332034137494
0.004291732378422158,0.16802567031785495
0.004341478330055092,0.1686936361803642
0.004391800892596086,0.1693542100665278
0.004442706749606883,0.16996505611182047
0.004494202662119142,0.17058396613130838
0.0045462954695324,0.17134332370136413
0.004598992090522438,0.1720805053423829
0.004652299523960189,0.17277535111887643
0.004706224849841282,0.17352126873194004
0.004760775230226368,0.17416571466971306
0.00481595791019235,0.17489483233653652
0.004871780218794631,0.1754391505947181
0.004928249570040513,0.17610778845507694
0.004985373463873894,0.17680801021436734
0.005043159487171359,0.17756400779517506
0.005101615314749833,0.1781728378469189
0.005160748710385908,0.17895907533095895
0.005220567527846975,0.17972985686445803
0.005281079711934331,0.18032995094415696
0.005342293299538352,0.18099186882601975
0.005404216420705915,0.18182380216383306
0.00546685729972018,0.18254149586721322
0.0055302242561929005,0.18331899737920837
0.005594325706169377,0.18406961897721927
0.005659170163246243,0.18491566426987432
0.005724766239702178,0.18566292587863717
0.005791122647641758,0.1864834352530072
0.005858248200152536,0.18719306498219207
0.005926151812475552,0.18788858275653522
0.005994842503189409,0.18868758819971773
0.006064329395408062,0.18946038572676568
0.006134621717992506,0.19014380753981588
0.0062057288067765,0.190955580942141
0.0062776601058065,0.1919024259122371
0.006350425168595962,0.1928224000663111
0.00642403365939419,0.19363948719690136
0.006498495354469888,0.19444728176869833
0.006573820143409586,0.19523755123983602
0.006650018030431118,0.19591358107654055
0.006727099135712337,0.19661716282507896
0.006805073696735206,0.1974121362811639
0.0068839520696454964,0.19809959008131175
0.006963744730628222,0.1988179557825415
0.007044462277299037,0.1995403534708689
0.007126115430111745,0.20035884685169006
0.007208715033782135,0.20113500436798604
0.007292272058728313,0.20190108191653788
0.007376797602527731,0.20276930313822997
0.007462302891391108,0.2035783885491566
0.007548799281653432,0.20436664202674554
0.007636298261282241,0.20516228748068008
0.0077248114514034,0.20593978899267523
0.007814350607844541,0.20664404273906323
0.00790492762269642,0.20742557623815605
0.007996554525892346,0.2082131577178953
0.008089243486805939,0.20902829110946844
0.008183006815867389,0.20984409649889119
0.008277856966198472,0.21059337410120288
0.00837380653526649,0.21151199516161548
0.008470868266557402,0.2124212082521336
0.008569055051268348,0.21309387809959007
0.008668379930019773,0.21387070761373567
0.008768856094587427,0.21464484913648274
0.008870496889654403,0.21539009475169682
0.00897331581458352,0.21624353202069754
0.009077326525210223,0.21700692157785095
0.009182542835656282,0.2177131913177878
0.009288978720164497,0.21857872454808142
0.009396648314954691,0.21954707344936497
0.009505565920101192,0.22033532692695385
0.009615746001432095,0.22113702036153488
0.009727203192450537,0.22190780189503392
0.009839952296278227,0.22275787917478668
0.009954008287621519,0.22347691687386603
0.010069386314760271,0.22414353874067605
0.010186101701559752,0.22497816006988777
0.010304169949505875,0.22586116524427124
0.01042360673976401,0.22676634634769172
0.010544427935261684,0.22778711108124455
0.010666649582795389,0.22867347624487602
0.010790287915161836,0.22940057791815063
0.01091535935331391,0.23031919897856326
0.011041880508541602,0.23128149989920033
0.011169868184678225,0.2322726967273705
0.011299339380332217,0.23317048585444528
0.011430311291144786,0.2339822592567704
0.011562801312073753,0.23475505678381828
0.011696827039703846,0.23566762986358442
0.01183240627458378,0.23652913110678048
0.011969557023590427,0.23739735232847253
0.012108297502320394,0.23822122169209056
0.012248646137509308,0.23904038707076136
0.012390621569479156,0.2399328002150393
0.012534242654613994,0.2407633895571534
0.01267952846786434,0.24174316242188026
0.012826498305280598,0.24277871110812446
0.012975171686575868,0.24372891606746858
0.013125568357718427,0.24473153685908206
0.013277708293554291,0.2457106377259593
0.013431611700460153,0.24666353067670183
0.013587299019027091,0.24768832739735233
0.013744790926775366,0.24861165244271216
0.013904108340900697,0.24955177743431226
0.014065272421052363,0.25037497480008064
0.014228304572143519,0.2512230360862845
0.014393226447194065,0.25206437739399234
0.014560059950206485,0.25296888649956323
0.014728827239075018,0.2539540353470869
0.014899550728528537,0.25495800013439956
0.015072253093107555,0.25589342114105235
0.01524695727017573,0.25689738592836503
0.015423686462966274,0.2578630468382501
0.01560246414366368,0.2588206437739399
0.015783314056521166,0.2597876486795242
0.01596626022101425,0.26084201330555745
0.01615132693503091,0.26179759424769844
0.01633853877809862,0.2628076070156576
0.016527920614648955,0.26380014783952693
0.0167194975973199,0.26484846448491367
0.016913295170296487,0.2658954371346011
0.01710933907269015,0.2669269538337477
0.01730765534195726,0.2679799744640817
0.01750827031735725,0.26895840333310933
0.017711210643450888,0.27010684765808746
0.017916503273639015,0.27115919629057184
0.018124175473742375,0.27224312882198776
0.018334254825622908,0.2732712855318863
0.018546769230846995,0.27423560244607215
0.018761746914391215,0.27533028694308176
0.018979216428391014,0.2764330354142867
0.019199206655932846,0.2774128082790135
0.019421746814890263,0.27854579665345075
0.019646866461804465,0.27967475304079026
0.01987459549580984,0.2808480612862039
0.02010496416260499,0.2818762179961024
0.02033800305846982,0.282989718432901
0.020573743134329137,0.2840817149385122
0.02081221569986339,0.285234191250588
0.021053452427667062,0.2862784759088771
0.02129748535745521,0.28732813654996303
0.021544346900318843,0.2885531886297964
0.02179406984302956,0.2897191048988643
0.0220466873523941,0.2908030374302802
0.022302232979659387,0.29190712989718437
0.022560740664968614,0.29297829446945767
0.022822244741868985,0.29419595457294534
0.023086779941871697,0.2953343189301794
0.023354381399064792,0.2964639473153686
0.023625084654779475,0.2977158793091862
0.023898925662310503,0.2988394597137289
0.024175940791691306,0.30000604798064645
0.024456166834524465,0.30111954841744504
0.024739641008868142,0.3022572407768295
0.025026400964179192,0.3034634769168739
0.025316484786313556,0.30469390497950405
0.025609931002584595,0.3058887171561051
0.025906778586880088,0.3071104092466904
0.026207066964838526,0.3084013171157852
0.02651083601908539,0.30965056111820444
0.026818126094530156,0.3109139170754654
0.02712897800372467,0.31217122505207984
0.027443433032283655,0.3136012364760433
0.02776153294436801,0.31487467240104833
0.028083319988231725,0.31620926013036754
0.028408836901833042,0.3175377998790404
0.028738126918510663,0.31891069148578727
0.029071233772725785,0.3201559035011088
0.029408201705870638,0.32136012364760436
0.029749075472144403,0.32260466366507623
0.030093900344497212,0.3238492036825482
0.03044272212064303,0.32531617498824
0.030795587129142266,0.3266816746186413
0.03115254223555488,0.3280263423157046
0.03151363484866479,0.32940595390094757
0.031878912926776456,0.3307956454539346
0.03224842498408442,0.33209461729722467
0.0326222200971167,0.3334661649082723
0.03300034791125285,0.33481620858813255
0.03338285864731761,0.33616087628519586
0.033769803108250916,0.3375250319198978
0.03416123268585528,0.3389234594449298
0.034557199367621395,0.3403259189570593
0.03495775574363275,0.3418385861165244
0.035362955013550426,0.34326994153618706
0.03577285099367873,0.34467374504401593
0.0361874981241128,0.34603588468516905
0.03660695147596903,0.3474914320274175
0.03703126675869927,0.34883206773738323
0.03746050032748993,0.35027350312479
0.037894709190746674,0.3517639943552181
0.03833395101766601,0.35329077346952487
0.03877828414589457,0.35468852899670716
0.03922776758927719,0.35615146831530137
0.03968246104569482,0.35769437537799875
0.040142424904993215,0.35904105906861095
0.040607720257003654,0.3605638061958201
0.041078408899656464,0.36209663329077346
0.04155455334718875,0.3636207244136819
0.04203621683844714,0.3649916000268799
0.04252346334528682,0.36664337074121367
0.04301635758106795,0.3682124857200457
0.0435149650092505,0.36973590484510455
0.044019351852088745,0.3713345877293192
0.044529585099426554,0.3728788387877159
0.04504573251759458,0.3745353134869968
0.04556786265841064,0.37602110073247763
0.046096044868284336,0.3776036556683019
0.04663034929742731,0.37913715476110477
0.04717084690917017,0.3806014380753982
0.047717609489387455,0.3823345205295343
0.04827070965603183,0.383904307506216
0.0488302208687788,0.3856011020764733
0.0493962174387832,0.38732208856931655
0.04996877453854884,0.3889570593374101
0.0505479682119124,0.3906357099657281
0.05113387538414326,0.39239567233384853
0.05172657387216019,0.3941112828438949
0.05232614239486662,0.3957771655130703
0.052932660583605615,0.3975640077951751
0.05354620899273607,0.39926416235468043
0.05416686911033152,0.4010167327464552
0.05479472336900287,0.4027834150930717
0.05542985515684669,0.40454203346549295
0.05607234882852033,0.40630669981856055
0.05672228971644543,0.4080848061286204
0.05737976414214134,0.4098635844365298
0.05804485942768978,0.4116396747530408
0.05871766390733255,0.41340299711040923
0.05939826693920356,0.41517639943552176
0.060086758917196864,0.41698205765741553
0.0607832312829723,0.41883542772663135
0.06148777653810023,0.4206061420603454
0.062200488256347115,0.4224689200994557
0.06292146109610344,0.42443316981385654
0.06365079081295572,0.42629527585511723
0.06438857427240419,0.42815066191788187
0.06513490946272803,0.43
0.0658898955079995,0.43182783415093073
0.06665363268124913,0.4337732679255426
0.06742622241778341,0.4357899334722129
0.06820776732865685,0.4378126469995296
0.06899837121430018,0.439801760634366
0.0697981390783066,0.44174114642833145
0.07060717714137772,0.44376721994489615
0.07142559285543126,0.445750285599086
0.07225349491787214,0.44774007123177206
0.07309099328602911,0.4497244808816612
0.07393819919175866,0.4517633223573685
0.07479522515621821,0.45390094751696786
0.07566218500481055,0.4559774208722532
0.07653919388230147,0.45812646999529594
0.0774263682681127,0.4601895033935891
0.07832382599179197,0.4623385525166319
0.07923168624866253,0.46451448155365904
0.08015006961565405,0.4665580270143136
0.08107909806731686,0.4686425643437941
0.08201889499202203,0.4708984611249244
0.08296958520834907,0.4729191586586922
0.08393129498166364,0.47506014380753986
0.08490415204088747,0.4771749210402527
0.0858882855954625,0.4794079698944963
0.08688382635251184,0.48156911497883204
0.08789090653419954,0.4838397957126538
0.08890965989529158,0.48609502049593445
0.08994022174092044,0.48837107721255296
0.09098272894455559,0.49060547006249583
0.09203731996618221,0.49277400712317715
0.09310413487069075,0.4951757274376722
0.09418331534647952,0.4973012566359788
0.0952750047242729,0.49956790538270274
0.09637934799615785,0.5018721860090049
0.09749649183484087,0.504212082521336
0.0986265846131282,0.5065190511390364
0.09976977642363201,0.5087883878771589
0.10092621909870483,0.5111155164303474
0.10209606623060476,0.5135051407835495
0.10327947319189525,0.5158799811840603
0.10447659715608053,0.5183603252469592
0.10568759711848051,0.5207291176668234
0.10691263391734772,0.5232222296888651
0.10815187025522892,0.5257314696592971
0.10940547072057435,0.5281197500167999
0.11067360180959745,0.5306679658625092
0.11195643194838795,0.5331738458436932
0.11325413151528127,0.5356179020227135
0.11456687286348727,0.5382568375781197
0.11589483034398118,0.5408043814259794
0.11723818032865997,0.5433149653921108
0.11859710123376706,0.5459908608292453
0.11997177354358855,0.5485921645050735
0.12136237983442417,0.5512196760970365
0.12276910479883604,0.5539332034137491
0.12419213527017846,0.5565385390766749
0.12563166024741215,0.5591714266514346
0.12708787092020596,0.5617075465358511
0.12856096069432965,0.5644634097170889
0.130051125217341,0.5672501847994086
0.13155856240457053,0.5700094079698945
0.1330834724654076,0.572772663127478
0.1346260579298911,0.5753974867280425
0.13618652367560827,0.5782050937437
0.1377650769549055,0.5810153887507561
0.13936192742241435,0.5838895235535246
0.14097728716289676,0.586654794704657
0.142611370719413,0.5894503057590216
0.14426439512181588,0.5922921846650091
0.14593657991557576,0.5951992473624085
0.1476281471909391,0.5980693501780794
0.14933932161242533,0.6011733082454137
0.15107033044866555,0.6040004031987098
0.15282140360258709,0.6069511457563336
0.15459277364194784,0.6099321282171897
0.15638467583022478,0.612904374706001
0.15819734815786016,0.6158994691216989
0.16003103137387018,0.6189483233653652
0.16188596901781993,0.6219696256971978
0.1637624074521689,0.6249526241516027
0.16566059589499152,0.6280384382769976
0.16758078645307686,0.631131644378738
0.16952323415541215,0.6341684026611115
0.1714881969870541,0.637287144681137
0.17347593592339325,0.6404193266581546
0.1754867149648152,0.6435347086889321
0.1775208011717636,0.6468348901283516
0.1795784647002097,0.6502116793226262
0.18165997883753285,0.6534749008803171
0.18376562003881725,0.6567650023519924
0.18589566796356882,0.659928096230092
0.18805040551285834,0.6630851421275452
0.1902301188668946,0.6663631476379276
0.19243509752303323,0.6696599690880989
0.19466563433422632,0.6729057187017002
0.19692202554791735,0.6762227000873597
0.19920457084538712,0.6796747530407903
0.20151357338155584,0.6830085343726899
0.20384933982524642,0.6864948592164505
0.20621218039991446,0.6899200322558967
0.2086024089248505,0.6933956051340635
0.21102034285685967,0.6969571937369801
0.21346630333242453,0.7005463342517304
0.21594061521035676,0.7040622270008736
0.21844360711494284,0.7075552718231302
0.22097561147959033,0.7112479000067199
0.22353696459097966,0.7148215845709294
0.22612800663372795,0.7185121967609704
0.2287490817355704,0.7220260735165648
0.2314005380130654,0.7255184463409717
0.23408272761782944,0.7292372824406963
0.23679600678330787,0.7329205026543916
0.23954073587208793,0.7366339627713192
0.24231727942376008,0.740374302802231
0.24512600620333397,0.74398293125462
0.24796728925021602,0.7476365835629326
0.2508415059277541,0.7513883475572878
0.2537490379733572,0.7551911833882132
0.2566902715491952,0.7589227874470803
0.25966559729348726,0.7626725354478865
0.26267541037238384,0.76625629997984
0.26572011053245065,0.7700215039311874
0.26880010215376077,0.773837779719105
0.2719157943036019,0.7776668234661648
0.2750676007908067,0.7814232914454673
0.2782559402207126,0.7850870237215241
0.28148123605075814,0.7888441636986763
0.28474391664672477,0.7927605671661851
0.28804441533962977,0.7965802029433505
0.2913831704832789,0.8003601908473893
0.2947606255124859,0.80410254687185
0.29817722900196736,0.8080801021436732
0.30163343472591975,0.8119104898864323
0.30512970171828707,0.8157670855453263
0.30866649433372745,0.8197070089375714
0.3122442823092858,0.8235515086351723
0.3158635408267819,0.8272609367650023
0.31952475057592133,0.8310711645722734
0.32322839781813806,0.8349109602849272
0.3269749744511768,0.8387453800147838
0.33076497807442423,0.8426039916672267
0.3345989120549975,0.8463295477454473
0.3384772855945983,0.850145151535515
0.34240061379714254,0.8539318594180498
0.34636941773717345,0.857601639674753
0.3503842245290676,0.8614333714132114
0.3544455673970435,0.8651098716484107
0.3585539857459817,0.8686882601975674
0.36271002523306484,0.872198104966064
0.3669142378402494,0.8758719172098649
0.3711671819475767,0.8794267858342855
0.37546942240733366,0.8829614945232175
0.37982153061907364,0.8863698676164237
0.3842240846055061,0.8898279685505006
0.38867766908926676,0.8932847254888785
0.393182875570577,0.8966655466702507
0.39774030240580366,0.9000020159935488
0.40235055488692933,0.9032383576372555
0.4070142453219439,0.9065163631476378
0.4117319931161679,0.9096693770579934
0.4165044248545185,0.912851286875882
0.42133217438472886,0.9159612929238626
0.4262158829015325,0.9189516833546133
0.43115619903182284,0.9219971776090317
0.43615377892080054,0.9250097439688192
0.441209286319119,0.9279329346146092
0.4463233926710397,0.9306901417915462
0.4514967772036102,0.9334191250587998
0.4567301270168747,0.9361346683690612
0.4620241371751313,0.9387924198642565
0.46737951079924633,0.9413957395336336
0.47279695916003905,0.9439762112761239
0.4782772017727485,0.9464666353067669
0.4838209664925957,0.9488448356965258
0.48942898961145315,0.9511383643572341
0.49510201595563513,0.953413749076003
0.5008407989848213,0.9556481419259459
0.5066461008921268,0.957856326859754
0.5125186927053332,0.9600127679591426
0.5184593543892912,0.9620374974800081
0.5244688749495119,0.9640555070223776
0.5305480525369574,0.966010348766884
0.5366976945540476,0.9678428869027618
0.5429186177618943,0.9696216652106713
0.5492116483887789,0.9713392917142665
0.5555776222398878,0.9729702304952624
0.5620173848083188,0.9745507694375378
0.5685317913873753,0.9761225724077682
0.5751217071841613,0.9776083596532491
0.5817880074344935,0.9790437470600095
0.5885315775191451,0.9803628788387877
0.595353313081437,0.9816329547745447
0.6022541201461928,0.9828680868221221
0.6092349152400711,0.9840561790202271
0.6162966255132942,0.9851595994892817
0.6234401888627864,0.986218668100262
0.6306665540567405,0.9872837846918892
0.6379766808606282,0.9882265976748874
0.6453715401646701,0.9890941468987299
0.6528521141127848,0.9899805120623615
0.6604193962330305,0.9907465896109132
0.6680743915695615,0.9915455950540958
0.675818116816111,0.9923170485854443
0.6836516004510238,0.99299173442645
0.6915758828738525,0.9936146764330355
0.6995920165435374,0.9941905785901486
0.707701066118189,0.9947624487601641
0.7159041085964888,0.9952825750957597
0.7242022334607315,0.9957818694980176
0.732596542821523,0.9961776762314362
0.741088151564157,0.9966232108057256
0.7496781874966877,0.9970270815133391
0.7583677914997191,0.9973630804381426
0.7671581176779302,0.99769235938445
0.7760503335133571,0.9979739264834352
0.7850456200204509,0.9982601975673677
0.794145171902934,0.998497412808279
0.8033501977124734,0.9987272360728445
0.8126619200091946,0.9989167394664337
0.822081575524054,0.9990894429137829
0.8316104153230961,0.9992366104428465
0.8412497049736118,0.9993864659633089
0.8510007247122247,0.9995080975740878
0.8608647696149244,0.9996048652644312
0.8708431497690724,0.9996828170149856
0.880937190447399,0.9997473288085479
0.8911482322840202,0.9998024326322156
0.9014776314524917,0.9998535044687857
0.9119267598459299,0.9998931523419126
0.9224970052592174,0.999928096230092
0.9331897715733238,0.9999502721591291
0.9440064789417604,0.9999771520731133
0.9549485639791966,0.9999892480344063
0.9660174799522646,0.9999946240172031
0.9772146969725725,0.9999979840064512
0.9885417021919574,0.9999993280021503
1.0,1.0


==> data/EEG/RMIA/LSTM-offline/total/roc_MAELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.005842586013951969
2.4009348768606518e-05,0.005843752464529849
2.4287643824604503e-05,0.005844932435567281
2.45691646298279e-05,0.005846126083781428
2.4853948574297985e-05,0.005847333567705981
2.5142033481427965e-05,0.005848555047712212
2.543345761304648e-05,0.005849790686030275
2.5728259674479322e-05,0.00585104064677075
2.6026478819690045e-05,0.005852305095946443
2.63281546564802e-05,0.005853584201494433
2.6633327251749808e-05,0.005854878133298377
2.694203713681882e-05,0.005856187063211069
2.7254325312810276e-05,0.005857511165077272
2.7570233256095827e-05,0.005858850614756804
2.7889802923804396e-05,0.005860205590147887
2.8213076759394707e-05,0.005861576271210791
2.8540097698292373e-05,0.005862962839991717
2.8870909173592345e-05,0.005864365480646989
2.9205555121827452e-05,0.005865784379467506
2.95440799888038e-05,0.005867219724903486
2.9886528735503827e-05,0.005868671707589494
3.0232946844057763e-05,0.005870140520369762
3.0583380323784315e-05,0.005871626358323803
3.0937875717301366e-05,0.005873129418792315
3.12964801067075e-05,0.005874649901403397
3.165924111983521e-05,0.005876188008099059
3.20262069365765e-05,0.005877743943162042
3.2397426295281954e-05,0.005879317913242953
3.277294849923382e-05,0.005880910127387709
3.315282342319423e-05,0.0058825207970653005
3.353710152002929e-05,0.005884150136195881
3.392583382740992e-05,0.005885798361179175
3.4319071974590426e-05,0.005887465690923221
3.4716868189265594e-05,0.005889152346873443
3.511927530450728e-05,0.005890858553042068
3.552634676578139e-05,0.0058925845360378705
3.5938136638046256e-05,0.0058943305250962735
3.6354699612933176e-05,0.005896096752109794
3.677609101601031e-05,0.005897883451658841
3.720236681413066e-05,0.0058996908610428715
3.7633583622865324e-05,0.005901519220311907
3.806979871402284e-05,0.0059033687722984144
3.8511070023255685e-05,0.005905239762649562
3.895745615775501e-05,0.0059071324398598385
3.940901640403448e-05,0.005909047055304063
3.986581073580439e-05,0.005910983863270768
4.032789982193705e-05,0.0059129431209959706
4.079534503452449e-05,0.005914925088697341
4.1268208457029516e-05,0.005916930029608762
4.174655289253135e-05,0.00591895821001529
4.223044187206672e-05,0.005921009899288521
4.271993966306776e-05,0.005923085369922365
4.321511127789762e-05,0.005925184897569243
4.371602248248502e-05,0.005927308761076694
4.422273980505897e-05,0.005929457242524408
4.473533054498463e-05,0.0059316306272616925
4.525386278170167e-05,0.005933829203945373
4.577840538376616e-05,0.005936053264578126
4.6309028017997366e-05,0.0059383031045472665
4.684580115873045e-05,0.0059405790226639745
4.738879609717651e-05,0.005942881321202986
4.793808495089107e-05,0.005945210305942736
4.8493740673352334e-05,0.005947566286205972
4.9055837063650453e-05,0.005949949574900836
4.962444877628913e-05,0.0059523604885624234
5.0199651331100794e-05,0.005954799347394825
5.0781521123276707e-05,0.0059572664753136505
5.137013543351339e-05,0.005959762199989054
5.196557243827657e-05,0.00596228685288925
5.2567911220184194e-05,0.005964840769324539
5.3177231778509664e-05,0.005967424288491839
5.379361503980698e-05,0.005970037753519739
5.441714286865888e-05,0.005972681511514071
5.5047898078549675e-05,0.005975355913604008
5.5685964442864085e-05,0.005978061314988702
5.633142670601352e-05,0.005980798074984455
5.698437059469136e-05,0.005983566557072449
5.764488282925873e-05,0.005985416010094342
5.8313051135262185e-05,0.00598703870455178
5.8988964255084936e-05,0.005988680207842777
5.9672711959733106e-05,0.005990340737982638
6.0364385060758635e-05,0.0059920205155137
6.106407542232036e-05,0.005993719763534635
6.177187597338488e-05,0.005995438707730077
6.248788072006888e-05,0.005997177576400595
6.321218475812448e-05,0.005998936600493016
6.394488428556937e-05,0.006000716013631097
6.468607661546321e-05,0.006002516052146553
6.543586018883229e-05,0.00600433695511045
6.619433458774387e-05,0.006006178964364949
6.696160054853215e-05,0.0060080423245554345
6.773775997517745e-05,0.006009927283163003
6.852291595284057e-05,0.0060118340905373265
6.9317172761554e-05,0.006013762999929917
7.012063589007177e-05,0.006015714267527746
7.09334120498799e-05,0.006017688152487279
7.17556091893692e-05,0.006019684916968896
7.258733650817246e-05,0.006021704826171705
7.342870447166758e-05,0.006023748148368764
7.42798248256491e-05,0.006025815154942719
7.514081061116962e-05,0.0060279061204218404
7.601177617955322e-05,0.006030021322516486
7.689283720758305e-05,0.0060321610421559865
7.778411071286482e-05,0.006034325563525957
7.868571506936843e-05,0.006036515174106037
7.959777002314978e-05,0.006038730164708078
8.05203967082547e-05,0.00604097082951476
8.145371766280736e-05,0.006042536771820865
8.239785684528512e-05,0.00604401693841017
8.335293965098187e-05,0.00604551426177652
8.43190929286625e-05,0.006047028940786045
8.529644499741017e-05,0.006048561176609952
8.628512566366886e-05,0.006050111172751249
8.728526623848371e-05,0.006051679135071765
8.829699955494083e-05,0.006053265271819501
8.932045998580959e-05,0.006054869793656282
9.03557834613892e-05,0.006056492913685739
9.140310748756223e-05,0.006058134847481611
9.246257116405733e-05,0.006059795813116374
9.353431520292377e-05,0.006061476031190209
9.461848194721992e-05,0.006063175724860299
9.571521538991856e-05,0.006064895119870466
9.682466119303115e-05,0.006066634444581152
9.794696670695385e-05,0.0060683939299997535
9.908228099003788e-05,0.006070173809811298
0.00010023075482838654,0.006071974320409483
0.00010139254075588153,0.006073795700928072
0.00010256779307444219,0.006075638193272654
0.00010375666787451859,0.006077502042152775
0.00010495932305582277,0.006079387495114432
0.00010617591834830001,0.0060812948025729605
0.00010740661533334334,0.006083224217846286
0.00010865157746525384,0.006085175997188572
0.00010991097009294972,0.0060871503998242505
0.0001111849604819271,0.006089147687982454
0.00011247371783647519,0.006091168126931842
0.00011377741332214914,0.006093211985015834
0.00011509622008850323,0.006095279533688247
0.00011643031329208767,0.006097371047549351
0.00011777987011971193,0.006099486804382335
0.0001191450698119776,0.00610162708519021
0.00012052609368708426,0.0061037921742331195
0.00012192312516491107,0.006105982359066099
0.0001233363497913776,0.006108197930577269
0.00012476595526308696,0.006110439183026466
0.00012621213145225474,0.006112706414084322
0.00012767507043192657,0.006114999924871808
0.0001291549665014884,0.0061173200200002175
0.00013065201621247213,0.006119667007611631
0.00013216641839466052,0.006122041199419836
0.00013369837418249466,0.00612444291075173
0.00013524808704178755,0.006126872460589202
0.0001368157627967472,0.006129330171611494
0.00013840160965731315,0.006131816370238059
0.00014000583824680976,0.006134331386671915
0.00014162866162991988,0.0061368755549435
0.0001432702953409831,0.006139449212955038
0.00014493095741262166,0.006142052702525413
0.00014661086840469845,0.006144686369435572
0.00014831025143361044,0.006147350563474448
0.00015002933220192182,0.006150045638485413
0.00015176833902834055,0.006152771952413282
0.00015352750287804228,0.006155529867351847
0.000155307057393346,0.006158319749591969
0.00015710723892474503,0.006161141969670226
0.00015892828656229778,0.006163996902418131
0.00016077044216738237,0.006166884927011909
0.00016263395040481922,0.006169806427022859
0.00016451905877536624,0.006172761790468297
0.00016642601764859036,0.006175751409863093
0.00016835508029612023,0.006178775682271802
0.00017030650292528443,0.006181835009361395
0.0001722805447131394,0.006184929797454612
0.00017427746784089192,0.006188060457583928
0.00017629753752872057,0.006191227405546136
0.0001783410220710008,0.0061944310619575825
0.00018040819287193827,0.0061976718523100195
0.00018249932448161524,0.0062009502070271266
0.00018461469463245476,0.006204266561521668
0.0001867545842761076,0.0062067166144961425
0.00018891927762076664,0.006209108600641991
0.00019110906216891378,0.006211528312567693
0.0001933242287555045,0.006213976071645876
0.00019556507158659492,0.006216452202974231
0.00019783188827841644,0.006218957035418694
0.0002001249798969037,0.006221490901657122
0.00020244465099768038,0.00622405413822348
0.00020479120966650856,0.006226647085552536
0.0002071649675602069,0.006229270088025073
0.0002095662399480433,0.0062319234940136315
0.0002119953457536071,0.00623460765592878
0.00021445260759716674,0.006237322930265913
0.00021693835183851843,0.006240069677652607
0.00021945290862033137,0.006242848262896511
0.0002219966119119955,0.006245659055033799
0.0002245697995539774,0.006248502427378189
0.0002271728133026905,0.006251378757570517
0.0002298059988758851,0.006254288427628897
0.0002324697059985648,0.006257231823999458
0.00023516428844943486,0.006260209337607669
0.00023789010410788932,0.006263221363910261
0.00024064751500154242,0.006266268302947749
0.00024343688735431105,0.006269350559397558
0.00024625859163505465,0.006272468542627779
0.00024911300260677886,0.006275622666751535
0.0002520004993764092,0.006278813350681976
0.0002549214654451423,0.0062820410181879255
0.0002578762887593801,0.006285306097950159
0.0002608653617622548,0.006288609023618335
0.00026388908144575103,0.006291950233868598
0.0002669478494034321,0.0062953301724618365
0.00027004207188377727,0.006298749288302617
0.0002731721598441376,0.006302208035498816
0.000276338529005317,0.006305706873421919
0.00027954159990678566,0.006309246266768043
0.0002827817979625341,0.006312826685619643
0.0002860595535175742,0.006316448605507963
0.000289375301905095,0.006320112507476173
0.0002927294835042816,0.006323818878143275
0.00029612254379880347,0.006327568209768722
0.00029955493343598134,0.006331361000317804
0.0003030271082866396,0.006335197753527781
0.0003065395295056527,0.00633907897897479
0.00031009266359319264,0.006343005192141522
0.00031368698245668765,0.006346976914485684
0.00031732296347349763,0.006350994673509258
0.00032100108955431715,0.006355626667790745
0.00032472184920731285,0.006360910146497999
0.00032848573660300434,0.0063662548665998795
0.0003322932516398972,0.0063716615379522685
0.0003361449000108765,0.006377130878639059
0.0003400411932703706,0.00638266361506754
0.00034398264890229247,0.006388260482064869
0.00034796979038876914,0.006393922222975666
0.0003520031472796679,0.006399649589760742
0.0003560832552629278,0.006402731380127308
0.000360210656235707,0.0064051842355625594
0.00036438589837635443,0.00640766552232043
0.0003686095362172158,0.006410175569951571
0.00037288213071828336,0.006412714711826491
0.00037720424934169976,0.0064152832851798345
0.00038157646612712486,0.006417881631155174
0.00038599936176797673,0.010925914178866387
0.00039047352368855597,0.010945321388835224
0.0003949995461220643,0.01096495354995276
0.000399578030189527,0.010984813269653008
0.00040420958397963103,0.011004903185593034
0.0004088948226294864,0.011025225966003287
0.00041363436840632776,0.011045784310041978
0.00041842885079015847,0.011066580948153555
0.0004232789065573553,0.013974778760978237
0.00042818517986524155,0.014021572926732357
0.0004331483223376403,0.014068909488913156
0.00043816899315141946,0.014113730042106582
0.00044324785912404005,0.014150812139772217
0.00044838559480211905,0.01418832406019339
0.0004535828825510191,0.0142262707854939
0.00045884041264547613,0.014264657355545893
0.0004641588833612782,0.014303488868639247
0.0004695390010680063,0.014342770482158687
0.0004749814803228505,0.014384061263623904
0.0004804870439655134,0.014426122109625971
0.0004860564232142139,0.014466513610704501
0.0004916903577628031,0.014507373294204923
0.0004973895958790067,0.014548706586882227
0.0005031548945038057,0.014590518978393535
0.0005089870193519685,0.014632816022027196
0.0005148867450137498,0.015817627495478527
0.0005208548550577665,0.015861450431178738
0.0005268921421350677,0.01590578132344462
0.0005329994080844093,0.015950626060057743
0.0005391774640387505,0.0159959905970456
0.0005454271305329836,0.01604188095947266
0.0005517492376129129,0.016088303242240608
0.0005581446249454966,0.01613459380016396
0.0005646141419303673,0.016180941820505824
0.0005711586478126435,0.016227827065952827
0.0005777790117970507,0.016275255763541448
0.0005844761131633638,0.016323234212486444
0.0005912508413831881,0.016371768785017494
0.0005981040962380944,0.01642086592722548
0.0006050367879391225,0.016470532159918675
0.0006120498372476703,0.016520774079488747
0.0006191441755977848,0.0165715983587869
0.0006263207452198692,0.016623011748010088
0.0006335804992658254,0.016675021075597575
0.0006409244019356456,0.016727633249137813
0.0006483534286054727,0.016780855256285893
0.0006558685659571436,0.016834693193716836
0.0006634708121092351,0.016888180595984577
0.0006711611767496287,0.016938487128156016
0.0006789406812696112,0.01698937676898745
0.0006868103588995307,0.017040856277356787
0.000694771254846024,0.017092932490484863
0.0007028244264308353,0.017145612324843497
0.0007109709432312439,0.017198902777074115
0.0007192118872221193,0.017252838861649182
0.0007275483529196233,0.017308708888207108
0.0007359814475265771,0.017366749898101976
0.0007445122910795143,0.017427631684924772
0.0007531420165974376,0.017489115472002152
0.0007618717702322999,0.017548721442688087
0.0007707027114212304,0.01760676525669155
0.0007796360130405236,0.01766548186305703
0.0007886728615614156,0.01772487906019629
0.0007978144572076629,0.017783951763243468
0.0008070620141149507,0.01783847638627516
0.0008164167604921472,0.017895068233004872
0.0008258799387844272,0.017954980666237557
0.0008354528058382871,0.018015587551207433
0.0008451366330684721,0.01807689693738254
0.0008549327066268384,0.01814215993075854
0.0008648423275731727,0.01820881057771089
0.0008748668120479914,0.018275885343050642
0.0008850074914473438,0.01834130700190937
0.00089526571259964,0.018407335504188486
0.0009056428379445294,0.018473959728380868
0.0009161402457138521,0.018541356201432685
0.0009267593301146883,0.018611265123738917
0.0009375015015145289,0.0186847671527124
0.0009483681866285928,0.018759121151952392
0.0009593608287093146,0.018834336996741866
0.0009704808877380307,0.018912609698442183
0.0009817298406188842,0.018986364056561126
0.00099310918137498,0.019054960336479125
0.0010046204213468132,0.019126977844981928
0.001016265089392995,0.019199210283825534
0.0010280447320933097,0.019272640884211982
0.0010399609139541202,0.019348309685874376
0.0010520152176161591,0.01942678526296751
0.0010642092440647246,0.019509722078336744
0.001076544612842316,0.01959017121925406
0.0010890229622637305,0.019670914917318462
0.001101645949633657,0.019751090431837627
0.001114415251466788,0.01983208453711911
0.0011273325637104871,0.019914013545705666
0.0011403996019700331,0.019996892202625145
0.0011536181017364785,0.020081903842138944
0.0011669898186171474,0.02016818811294946
0.0011805165285688054,0.020255273055671628
0.0011942000281335325,0.020343367409737894
0.0012080421346773289,0.020432526468322325
0.0012220446866314887,0.020522223603066186
0.0012362095437367692,0.020617572245550046
0.0012505385872903913,0.020719051303931806
0.0012650337203959038,0.020821533175979918
0.0012796968682159415,0.020923862552065606
0.001294529978227916,0.021027378039433296
0.0013095350204826678,0.021132093386431974
0.0013247139878661174,0.021237235351724768
0.0013400688963639508,0.021330629754697537
0.001355601785329369,0.021425055832063868
0.0013713147177539455,0.02152230199190803
0.001387209780541621,0.021624442709698787
0.001403289084785873,0.02169562390212777
0.0014195547660501016,0.02175856972345066
0.0014360089846512606,0.02182169647504643
0.0014526539259467812,0.02188555493590428
0.0014694918006248172,0.021950153587348364
0.0014865248449978572,0.02201550100901085
0.0015037553212997384,0.02208160587997136
0.001521185517986105,0.022146342913043394
0.0015388177500383464,0.02220733845647415
0.001556654359271062,0.022266600268553195
0.0015746977146430866,0.022324392403424254
0.001592950212572123,0.022381780366463228
0.0016114142772530198,0.022443755603547076
0.0016300923609797412,0.02251129193049068
0.0016489869444710648,0.022578333544435662
0.001668100537200059,0.022646226616249203
0.0016874356777273757,0.022714906644277364
0.001706994934038408,0.022784311168717715
0.001726780903884356,0.02285445373108791
0.0017467962151272458,0.022931255257734446
0.0017670435260889468,0.023042997051961157
0.0017875255259042354,0.0231333389484082
0.0018082449348779518,0.023206534751433555
0.0018292045048462937,0.023269227145018036
0.0018504070195423021,0.02333057441471894
0.0018718552949655793,0.023395824020763577
0.0018935521797562953,0.023468154216334212
0.0019155005555735278,0.02353986780318428
0.0019377033374779887,0.023638499371184268
0.0019601634743191855,0.02375618280646872
0.001982883949127071,0.02384051213697121
0.002005867779508234,0.023913673867852352
0.002029118018046678,0.023990322247758412
0.002052637752709252,0.024070098491655683
0.0020764301072557748,0.024151557543227294
0.0021004982416539153,0.024238408755068802
0.0021248453524988827,0.02431628562002134
0.0021494746734379805,0.02439562986008033
0.00217438947560008,0.02447505256515201
0.0021995930680300748,0.02455089992934057
0.0022250887981283695,0.024627956688394355
0.002250880052095462,0.024718294397771467
0.00227697025538168,0.02480308658049486
0.0023033628731421313,0.024882144299681774
0.002330061410696925,0.024957538105836757
0.002357069413996728,0.025025909904959565
0.0023843904700937206,0.025096075347101298
0.002412028207618007,0.02517045493868461
0.00243998629725955,0.025244561472235173
0.0024682684522556926,0.025318987349587995
0.0024968784288843266,0.025392287988250873
0.0025258200269627847,0.02546414148442696
0.002555097090352507,0.025536143041860797
0.0025847135074695635,0.025610170560112583
0.002614673211801092,0.025692265716629865
0.00264498018242772,0.025775312447319364
0.002675638444552045,0.02584956756399483
0.0027066520700332413,0.025907513319470592
0.0027380251779278576,0.025964680733738022
0.0027697619350368907,0.02602746023559117
0.002801866556459195,0.02609365262477064
0.002834343306151309,0.02615987371535879
0.0028671964974937695,0.026225573480162707
0.0029004304938639917,0.02629722959199688
0.002934049709215787,0.026370972366813218
0.0029680586086656023,0.026451618431646878
0.003002461709085549,0.02653473450464649
0.0030372635797033115,0.026613761743662246
0.0030724688427090033,0.02668784208708048
0.003108082173869064,0.0267651841627141
0.0031441083031472647,0.026846532208448813
0.00318055201533292,0.026931505141609628
0.0032174181506763717,0.027009190562948926
0.003254711605531848,0.027087293465045226
0.003292437333007769,0.02716353513443299
0.0033306003436245884,0.027240655642609655
0.003369205705980267,0.027316909426401415
0.003408258547423452,0.027396322725972155
0.0034477640547344642,0.027476070407730646
0.0034877274748141775,0.027554450181981976
0.003528154115380883,0.027632448121208342
0.0035690493456752297,0.027714347977534293
0.0036104185971733375,0.02779760866456623
0.0036522673643081755,0.027876007740581604
0.0036946012051993025,0.02795675038915547
0.003737425742391064,0.028032223383665504
0.0037807466635993493,0.02810678972867875
0.0038245697224669993,0.028187916179431914
0.0038689007393279753,0.028262602732752568
0.003913745601980384,0.02833807628022924
0.0039591102664684585,0.02841981396830211
0.004005000757873611,0.028491230748083442
0.004051423171114647,0.028563676307218212
0.0040983836717572615,0.028634207552689795
0.004145888496832911,0.028706966537264317
0.004193943955667186,0.028778864658661953
0.004242556430717777,0.028864405585006154
0.004291732378422158,0.02893629456420622
0.004341478330055092,0.029008637055189877
0.004391800892596086,0.02908329206672337
0.004442706749606883,0.02916528625333755
0.004494202662119142,0.029243935040673998
0.0045462954695324,0.02932349545493072
0.004598992090522438,0.043743027707982975
0.004652299523960189,0.043859481821090604
0.004706224849841282,0.04397581163186837
0.004760775230226368,0.04409290255325664
0.00481595791019235,0.04420125075437234
0.004871780218794631,0.04431406127289021
0.004928249570040513,0.04443403536990742
0.004985373463873894,0.04455767549587745
0.005043159487171359,0.044682910222063846
0.005101615314749833,0.044808562243624915
0.005160748710385908,0.0449365700846598
0.005220567527846975,0.04506639292572469
0.005281079711934331,0.045194230911648335
0.005342293299538352,0.04531641445196258
0.005404216420705915,0.04544470582402661
0.00546685729972018,0.04557924063213484
0.0055302242561929005,0.04571358998624876
0.005594325706169377,0.04584348226360708
0.005659170163246243,0.04597592022626752
0.005724766239702178,0.04612183300362288
0.005791122647641758,0.04626361192848366
0.005858248200152536,0.046405710250998856
0.005926151812475552,0.046548254401128676
0.005994842503189409,0.04669050269927367
0.006064329395408062,0.04683388127725843
0.006134621717992506,0.046982299133436045
0.0062057288067765,0.0471360174616604
0.0062776601058065,0.04728192071382962
0.006350425168595962,0.04742702271949039
0.00642403365939419,0.04757566736393097
0.006498495354469888,0.0477250151246341
0.006573820143409586,0.047883534140561804
0.006650018030431118,0.048044839313546375
0.006727099135712337,0.048204661615308834
0.006805073696735206,0.04835876684236636
0.0068839520696454964,0.04853096881524347
0.006963744730628222,0.04871891376044202
0.007044462277299037,0.0488968738110457
0.007126115430111745,0.049074058540009693
0.007208715033782135,0.04925159734632455
0.007292272058728313,0.04943402282063235
0.007376797602527731,0.04960193364554684
0.007462302891391108,0.04978149196716345
0.007548799281653432,0.04993822132187723
0.007636298261282241,0.05010358522316647
0.0077248114514034,0.050273318972932655
0.007814350607844541,0.05044953822349635
0.00790492762269642,0.05062813085006951
0.007996554525892346,0.05080861449688595
0.008089243486805939,0.05099387303394017
0.008183006815867389,0.05117349421362233
0.008277856966198472,0.05133835235289393
0.00837380653526649,0.051500056169160445
0.008470868266557402,0.05166910663818878
0.008569055051268348,0.0518339695890353
0.008668379930019773,0.05199856345798028
0.008768856094587427,0.05216427743573242
0.008870496889654403,0.05233752295974241
0.00897331581458352,0.05250506814838111
0.009077326525210223,0.05267174189868314
0.009182542835656282,0.05281223898320183
0.009288978720164497,0.05296265905869255
0.009396648314954691,0.05311965504796499
0.009505565920101192,0.05329029484537534
0.009615746001432095,0.05347734351702131
0.009727203192450537,0.05366501554393145
0.009839952296278227,0.053860160524209034
0.009954008287621519,0.054048471016161545
0.010069386314760271,0.054244925654081164
0.010186101701559752,0.05443918793204713
0.010304169949505875,0.05462681750274945
0.01042360673976401,0.0548123119043212
0.010544427935261684,0.055000193866822235
0.010666649582795389,0.055195764518854586
0.010790287915161836,0.055398520864171005
0.01091535935331391,0.05559527906300441
0.011041880508541602,0.055787670283842974
0.011169868184678225,0.05597267978776623
0.011299339380332217,0.056179462824887894
0.011430311291144786,0.056411831526508846
0.011562801312073753,0.05664001448815571
0.011696827039703846,0.05685878203420599
0.01183240627458378,0.05706832887301581
0.011969557023590427,0.05728692876351658
0.012108297502320394,0.05749405429064504
0.012248646137509308,0.05771373168556657
0.012390621569479156,0.05792164808117065
0.012534242654613994,0.05817384190446775
0.01267952846786434,0.058406233860774745
0.012826498305280598,0.05862840491015379
0.012975171686575868,0.05885621538730952
0.013125568357718427,0.05909728310143968
0.013277708293554291,0.05931682240526716
0.013431611700460153,0.059538594825805
0.013587299019027091,0.059787433900599
0.013744790926775366,0.06004287375250876
0.013904108340900697,0.06028157605300956
0.014065272421052363,0.0605394208157739
0.014228304572143519,0.06079164662554846
0.014393226447194065,0.06103892126357287
0.014560059950206485,0.06127166800873548
0.014728827239075018,0.06150065049093856
0.014899550728528537,0.06174556105944923
0.015072253093107555,0.06199809062638524
0.01524695727017573,0.06224811239314772
0.015423686462966274,0.062491416554167546
0.01560246414366368,0.0627202839246597
0.015783314056521166,0.06296390634899993
0.01596626022101425,0.06322786016147668
0.01615132693503091,0.06348089859327692
0.01633853877809862,0.06374933537549321
0.016527920614648955,0.064041616700328
0.0167194975973199,0.06430878108513231
0.016913295170296487,0.06456618999608885
0.01710933907269015,0.06480769047417904
0.01730765534195726,0.06507673292913407
0.01750827031735725,0.06535812198792398
0.017711210643450888,0.06564292785567502
0.017916503273639015,0.06595227999905426
0.018124175473742375,0.06624595039152491
0.018334254825622908,0.06654525992452004
0.018546769230846995,0.06685440604392232
0.018761746914391215,0.06716081012312812
0.018979216428391014,0.0674319021331169
0.019199206655932846,0.06771613589847315
0.019421746814890263,0.06801916205287974
0.019646866461804465,0.06835287640140374
0.01987459549580984,0.06866090769039443
0.02010496416260499,0.06897017582603475
0.02033800305846982,0.06928132242268752
0.020573743134329137,0.06959716870196828
0.02081221569986339,0.0699158240293581
0.021053452427667062,0.0702602328235373
0.02129748535745521,0.07059492360629134
0.021544346900318843,0.07092101540976017
0.02179406984302956,0.07123559235799769
0.0220466873523941,0.07160238537659361
0.022302232979659387,0.07198259049637099
0.022560740664968614,0.07234090850406195
0.022822244741868985,0.07270056374783074
0.023086779941871697,0.07310344893781302
0.023354381399064792,0.07349966907796548
0.023625084654779475,0.07387006936426571
0.023898925662310503,0.07421173621636037
0.024175940791691306,0.07461209345067846
0.024456166834524465,0.07502268538788676
0.024739641008868142,0.07544226258263292
0.025026400964179192,0.07585842707561812
0.025316484786313556,0.07629856423090628
0.025609931002584595,0.07673817764035452
0.025906778586880088,0.07723157403116573
0.026207066964838526,0.07770114924628267
0.02651083601908539,0.07815386333024502
0.026818126094530156,0.07866442400426385
0.02712897800372467,0.07918990566500975
0.027443433032283655,0.07969408535876996
0.02776153294436801,0.08017675236313054
0.028083319988231725,0.08076194828769939
0.028408836901833042,0.08130536805469087
0.028738126918510663,0.08186737791479906
0.029071233772725785,0.08245117650336266
0.029408201705870638,0.08307826383203351
0.029749075472144403,0.08366910227124266
0.030093900344497212,0.08426493623395281
0.03044272212064303,0.08488069972473283
0.030795587129142266,0.08547746143418108
0.03115254223555488,0.08611577507247944
0.03151363484866479,0.08674284647886232
0.031878912926776456,0.08737702283301398
0.03224842498408442,0.08804102155683904
0.0326222200971167,0.08866491072786901
0.03300034791125285,0.08935158056317669
0.03338285864731761,0.08999938841780317
0.033769803108250916,0.09068650265881963
0.03416123268585528,0.0913477552544554
0.034557199367621395,0.09206351563795653
0.03495775574363275,0.09277296459330156
0.035362955013550426,0.09347507350851228
0.03577285099367873,0.0941151874204022
0.0361874981241128,0.09482559700574193
0.03660695147596903,0.0955502952499914
0.03703126675869927,0.09625244669357791
0.03746050032748993,0.09697093191513062
0.037894709190746674,0.09767044401047084
0.03833395101766601,0.09834399873465016
0.03877828414589457,0.09906765782146287
0.03922776758927719,0.09973356557203344
0.03968246104569482,0.10044601513369358
0.040142424904993215,0.10113727805795561
0.040607720257003654,0.1018409998496844
0.041078408899656464,0.10256947411841175
0.04155455334718875,0.10326334899177189
0.04203621683844714,0.10399529170795682
0.04252346334528682,0.10478146348462972
0.04301635758106795,0.10553941465448935
0.0435149650092505,0.10635232238989042
0.044019351852088745,0.10718730994283136
0.044529585099426554,0.10800970162402815
0.04504573251759458,0.1088134573858603
0.04556786265841064,0.10966380325727498
0.046096044868284336,0.11054471951960076
0.04663034929742731,0.11152301944105791
0.04717084690917017,0.1124402358343124
0.047717609489387455,0.11341678237602548
0.04827070965603183,0.11436334112365514
0.0488302208687788,0.11525421657715237
0.0493962174387832,0.11617703933139607
0.04996877453854884,0.11709645560110686
0.0505479682119124,0.11806492342520339
0.05113387538414326,0.11904231176634164
0.05172657387216019,0.12006466076729747
0.05232614239486662,0.12105610144869858
0.052932660583605615,0.12204910413158147
0.05354620899273607,0.12310394089721093
0.05416686911033152,0.12411980643521785
0.05479472336900287,0.12510755712440305
0.05542985515684669,0.12611721345112997
0.05607234882852033,0.12714247563172454
0.05672228971644543,0.12828235269248128
0.05737976414214134,0.1293071385276711
0.05804485942768978,0.1302705369438298
0.05871766390733255,0.13132723436455723
0.05939826693920356,0.1323721921669227
0.060086758917196864,0.13347527633305725
0.0607832312829723,0.13449375489004484
0.06148777653810023,0.13560421873114697
0.062200488256347115,0.13667765846913058
0.06292146109610344,0.1377779911665668
0.06365079081295572,0.13884679546245113
0.06438857427240419,0.13991856507962783
0.06513490946272803,0.14093371148926073
0.0658898955079995,0.14204372317000238
0.06665363268124913,0.14314944709578672
0.06742622241778341,0.14424245810667044
0.06820776732865685,0.14534631562357356
0.06899837121430018,0.1465399787081376
0.0697981390783066,0.14771743022340011
0.07060717714137772,0.14889594402278555
0.07142559285543126,0.15008033547874639
0.07225349491787214,0.1512589374931689
0.07309099328602911,0.15246378709418362
0.07393819919175866,0.15361802359535862
0.07479522515621821,0.15486796724995547
0.07566218500481055,0.15610067012865486
0.07653919388230147,0.15731976823696076
0.0774263682681127,0.15855782315496805
0.07832382599179197,0.15977068035761427
0.07923168624866253,0.16109956924872146
0.08015006961565405,0.1624181425727484
0.08107909806731686,0.1637197465907902
0.08201889499202203,0.16505902484523313
0.08296958520834907,0.16639883108575512
0.08393129498166364,0.16783307869031197
0.08490415204088747,0.16928847192629268
0.0858882855954625,0.17066124179939302
0.08688382635251184,0.17211905969048047
0.08789090653419954,0.17351857214496863
0.08890965989529158,0.17498835898228673
0.08994022174092044,0.17651769220234642
0.09098272894455559,0.17805750502177997
0.09203731996618221,0.17959027496185456
0.09310413487069075,0.18115843368030465
0.09418331534647952,0.18275021047434128
0.0952750047242729,0.18431040690059328
0.09637934799615785,0.18590844898855208
0.09749649183484087,0.18745184239418117
0.0986265846131282,0.18905997845161482
0.09976977642363201,0.190711274565152
0.10092621909870483,0.19232880501017655
0.10209606623060476,0.19407132600647575
0.10327947319189525,0.1958439452978925
0.10447659715608053,0.19752650927325793
0.10568759711848051,0.19921976703047756
0.10691263391734772,0.20098528118745396
0.10815187025522892,0.20284433871276253
0.10940547072057435,0.20465703294977908
0.11067360180959745,0.20652544184763175
0.11195643194838795,0.20835644924522584
0.11325413151528127,0.210217143084282
0.11456687286348727,0.21212540639259245
0.11589483034398118,0.21404228018458657
0.11723818032865997,0.21600220362817754
0.11859710123376706,0.21808949541033734
0.11997177354358855,0.2201520080720795
0.12136237983442417,0.2221400524651543
0.12276910479883604,0.2243041698303355
0.12419213527017846,0.2263900918819995
0.12563166024741215,0.22854291985813288
0.12708787092020596,0.23070592258974437
0.12856096069432965,0.23285254674471964
0.130051125217341,0.23500002640024223
0.13155856240457053,0.23725212796046527
0.1330834724654076,0.2395381053408495
0.1346260579298911,0.2418665278373882
0.13618652367560827,0.24423020352279362
0.1377650769549055,0.24656905300088275
0.13936192742241435,0.2488708860411152
0.14097728716289676,0.2512788633105334
0.142611370719413,0.2537068782539335
0.14426439512181588,0.2561830990048632
0.14593657991557576,0.2587248125673839
0.1476281471909391,0.2612280934854397
0.14933932161242533,0.263773446185701
0.15107033044866555,0.26643024482151606
0.15282140360258709,0.2690062433382964
0.15459277364194784,0.2716375049610651
0.15638467583022478,0.2743525932847432
0.15819734815786016,0.2770637810791797
0.16003103137387018,0.2799053057030002
0.16188596901781993,0.28270221476192275
0.1637624074521689,0.2853723357581666
0.16566059589499152,0.2882772335042204
0.16758078645307686,0.2911950591443965
0.16952323415541215,0.29406713824463415
0.1714881969870541,0.2969241066346822
0.17347593592339325,0.29989890208185876
0.1754867149648152,0.302935280330921
0.1775208011717636,0.3059372253671677
0.1795784647002097,0.3090044181755478
0.18165997883753285,0.31227655235699847
0.18376562003881725,0.3153261690689142
0.18589566796356882,0.3184776497731224
0.18805040551285834,0.3217863849324224
0.1902301188668946,0.3248298911461595
0.19243509752303323,0.328062845863894
0.19466563433422632,0.3313685262050475
0.19692202554791735,0.33474973899180355
0.19920457084538712,0.33816572642094467
0.20151357338155584,0.3415422987677773
0.20384933982524642,0.34487703790121926
0.20621218039991446,0.34833946661502063
0.2086024089248505,0.3518911149919893
0.21102034285685967,0.35546188595893924
0.21346630333242453,0.359167033522632
0.21594061521035676,0.3627048616912794
0.21844360711494284,0.36623891694171623
0.22097561147959033,0.37001631884056263
0.22353696459097966,0.37361966539939984
0.22612800663372795,0.3772759635266751
0.2287490817355704,0.3811421035119865
0.2314005380130654,0.38491259166354574
0.23408272761782944,0.38873994909551934
0.23679600678330787,0.39261501187608017
0.23954073587208793,0.3965609693887201
0.24231727942376008,0.400496482462643
0.24512600620333397,0.4044404844357957
0.24796728925021602,0.40853574102293766
0.2508415059277541,0.4124786738514977
0.2537490379733572,0.4166332960231869
0.2566902715491952,0.42059757303236145
0.25966559729348726,0.4246486705084641
0.26267541037238384,0.42884934027256383
0.26572011053245065,0.4330861757594636
0.26880010215376077,0.437335435618193
0.2719157943036019,0.44158786469305156
0.2750676007908067,0.44585750947145975
0.2782559402207126,0.45003337503346047
0.28148123605075814,0.45429065199586677
0.28474391664672477,0.45874397666752265
0.28804441533962977,0.4630748083461846
0.2913831704832789,0.46738628931626247
0.2947606255124859,0.4717269130693168
0.29817722900196736,0.476197042344814
0.30163343472591975,0.4804954161819193
0.30512970171828707,0.4849349613793302
0.30866649433372745,0.4892393745556749
0.3122442823092858,0.49372622066194544
0.3158635408267819,0.4983029830232715
0.31952475057592133,0.5027670764071606
0.32322839781813806,0.5071176796253714
0.3269749744511768,0.5116436438000502
0.33076497807442423,0.5160997932459297
0.3345989120549975,0.5206778933162426
0.3384772855945983,0.5252915332033333
0.34240061379714254,0.5299209537488329
0.34636941773717345,0.5345669190704558
0.3503842245290676,0.539198695627203
0.3544455673970435,0.5439930448041266
0.3585539857459817,0.5486999527760315
0.36271002523306484,0.553367249209592
0.3669142378402494,0.5580875732272984
0.3711671819475767,0.5629341913252137
0.37546942240733366,0.5677649699429377
0.37982153061907364,0.5724265682523682
0.3842240846055061,0.5771840484923683
0.38867766908926676,0.5820455267140238
0.393182875570577,0.5867113363851544
0.39774030240580366,0.5914643292032513
0.40235055488692933,0.5963764047224581
0.4070142453219439,0.6013391515894
0.4117319931161679,0.6061540982770384
0.4165044248545185,0.6110658265231946
0.42133217438472886,0.6160609325388174
0.4262158829015325,0.6209715400355252
0.43115619903182284,0.6260854733887886
0.43615377892080054,0.6309813552378124
0.441209286319119,0.6359872559598225
0.4463233926710397,0.6410746535891245
0.4514967772036102,0.6460611274243344
0.4567301270168747,0.6512412974006152
0.4620241371751313,0.6562782314355287
0.46737951079924633,0.6613309957603424
0.47279695916003905,0.6665173784975102
0.4782772017727485,0.6716397678290893
0.4838209664925957,0.676845197154206
0.48942898961145315,0.6820652629865269
0.49510201595563513,0.6874339434911632
0.5008407989848213,0.6927123414012641
0.5066461008921268,0.6981743116006117
0.5125186927053332,0.7036108707512141
0.5184593543892912,0.7092787494365711
0.5244688749495119,0.7146836537914211
0.5305480525369574,0.7203748721995483
0.5366976945540476,0.7260292156115045
0.5429186177618943,0.731574961704742
0.5492116483887789,0.7373503897939202
0.5555776222398878,0.7431938622912043
0.5620173848083188,0.749009821548779
0.5685317913873753,0.7549315842425547
0.5751217071841613,0.760786824471926
0.5817880074344935,0.7667793113608858
0.5885315775191451,0.7728818980020538
0.595353313081437,0.7789802734336482
0.6022541201461928,0.7850993891568873
0.6092349152400711,0.7913692480012409
0.6162966255132942,0.797548992897933
0.6234401888627864,0.8036288152301818
0.6306665540567405,0.8098356412732043
0.6379766808606282,0.8160750896099239
0.6453715401646701,0.8223882075255805
0.6528521141127848,0.8287388737815892
0.6604193962330305,0.8348100268941006
0.6680743915695615,0.8408053678091669
0.675818116816111,0.8468703718528513
0.6836516004510238,0.8527691770883106
0.6915758828738525,0.858343634792998
0.6995920165435374,0.8638804434406906
0.707701066118189,0.8694410856882889
0.7159041085964888,0.874966741881002
0.7242022334607315,0.8804966319826226
0.732596542821523,0.885949987432961
0.741088151564157,0.891218718095798
0.7496781874966877,0.8964389393207531
0.7583677914997191,0.9016055258225736
0.7671581176779302,0.9066024305919523
0.7760503335133571,0.9115870176326748
0.7850456200204509,0.9165324653248886
0.794145171902934,0.921520147199527
0.8033501977124734,0.9263204642627866
0.8126619200091946,0.9311759182399589
0.822081575524054,0.9360902639203296
0.8316104153230961,0.9407630014621443
0.8412497049736118,0.9455684769338903
0.8510007247122247,0.9502257924390415
0.8608647696149244,0.9550239639075873
0.8708431497690724,0.9596348119315217
0.880937190447399,0.9643362037548793
0.8911482322840202,0.969186352448159
0.9014776314524917,0.974548671171633
0.9119267598459299,0.9803314875672029
0.9224970052592174,0.9860266759279612
0.9331897715733238,0.990092812751344
0.9440064789417604,0.9927753269091063
0.9549485639791966,0.9949173168743787
0.9660174799522646,0.996572163980906
0.9772146969725725,0.9981078774493053
0.9885417021919574,0.9994866615982756
1.0,0.999981184060211


==> data/EEG/RMIA/LSTM-offline/total/roc_MSELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.006134227389105626
1.0233165783302449e-05,0.0061349810167908286
1.0351779556301762e-05,0.006135743379859107
1.0471768194855202e-05,0.006136514579563263
1.05931476351837e-05,0.006137294718329738
1.0715933998226711e-05,0.0061380838997722054
1.084014359178331e-05,0.006138882228705338
1.09657929126781e-05,0.0061396898111587255
1.1092898648952227e-05,0.00614050675439096
1.1221477682079803e-05,0.00614133316690388
1.1351547089209991e-05,0.0061421691584569805
1.148312414543511e-05,0.0061430148400819905
1.1616226326085018e-05,0.006143870324097622
1.1750871309048075e-05,0.006144735724124485
1.1887076977119033e-05,0.006145611155100177
1.2024861420374123e-05,0.006146496733294553
1.216424293857368e-05,0.006147392576325163
1.2305240043592616e-05,0.006148298803172875
1.244787146187906e-05,0.00614921553419768
1.259215613694151e-05,0.0061501428911546726
1.2738113231864785e-05,0.006151080997210226
1.288576213185518e-05,0.006152029976958346
1.3035122446815089e-05,0.006152989956437224
1.3186214013947484e-05,0.006153961063145975
1.3339056900390587e-05,0.006154943426061568
1.3493671405883065e-05,0.0061559371756559605
1.3650078065460137e-05,0.006156942443913424
1.3808297652180924e-05,0.006157959364348075
1.3968351179887397e-05,0.006158988072021606
1.4130259905995336e-05,0.006160028703561228
1.429404533431761e-05,0.0061610813971778085
1.4459729217920196e-05,0.006162146292684236
1.4627333562011299e-05,0.0061632235315139845
1.4796880626863964e-05,0.006164313256739901
1.4968392930772556e-05,0.006165415613093205
1.514189325304352e-05,0.00616653074698271
1.53174046370208e-05,0.006167658806514273
1.5494950393146317e-05,0.006168799941510462
1.567455410205595e-05,0.006169954303530454
1.5856239617711373e-05,0.006171122045890166
1.60400310705682e-05,0.0061723033236826185
1.622595287078087e-05,0.006173498293798531
1.6414029711444665e-05,0.006174707114947161
1.6604286571875295e-05,0.006175929947677383
1.6796748720926532e-05,0.0061771669543990125
1.6991441720346258e-05,0.006178418299404374
1.7188391428171457e-05,0.006179684148890123
1.7387624002162504e-05,0.0061809646709793204
1.7589165903277326e-05,0.006182260035743759
1.7793043899185774e-05,0.006183570415226552
1.7999285067824765e-05,0.006184895983464986
1.8207916800994626e-05,0.006186236916513632
1.8418966807997107e-05,0.00618759339246773
1.86324631193156e-05,0.006188965591486841
1.8848434090337955e-05,0.006190353695818775
1.906690840512252e-05,0.0061917578898238
1.9287915080207776e-05,0.0061931783599991205
1.9511483468466162e-05,0.006194615295003654
1.9737643263002554e-05,0.006196068885683083
1.9966424501097934e-05,0.006197539325095205
2.0197857568198782e-05,0.006199026808535572
2.0431973201952705e-05,0.0062005315335634265
2.066880249629082e-05,0.006202053700027945
2.09083769055575e-05,0.0062035935100947775
2.1150728248687946e-05,0.006205151168272897
2.1395888713434215e-05,0.006206726881441767
2.1643890860640203e-05,0.006208320858878809
2.189476762856621e-05,0.006209933312287206
2.2148552337263592e-05,0.006211564455824015
2.2405278693000182e-05,0.006213214506128614
2.266498079273693e-05,0.006214883682351466
2.2927693128656486e-05,0.006216572206183241
2.3193450592744275e-05,0.006218280301884241
2.3462288481422625e-05,0.006220008196314202
2.3734242500238664e-05,0.0062217561189624095
2.4009348768606518e-05,0.006223524301978192
2.4287643824604503e-05,0.006225312980201743
2.45691646298279e-05,0.006227122391195316
2.4853948574297985e-05,0.006228952775274773
2.5142033481427965e-05,0.006230804375541509
2.543345761304648e-05,0.0062326774379147295
2.5728259674479322e-05,0.00623457221116412
2.6026478819690045e-05,0.006236488946942884
2.63281546564802e-05,0.0062384278998211615
2.6633327251749808e-05,0.006240389327319849
2.694203713681882e-05,0.006242373489944794
2.7254325312810276e-05,0.006244380651221393
2.7570233256095827e-05,0.006246411077729601
2.7889802923804396e-05,0.006248465039139327
2.8213076759394707e-05,0.006250542808246258
2.8540097698292373e-05,0.0062526446610080815
2.8870909173592345e-05,0.006254770876581146
2.9205555121827452e-05,0.00625692173735753
2.95440799888038e-05,0.006259097529002551
2.9886528735503827e-05,0.006261298540492705
3.0232946844057763e-05,0.006263525064154047
3.0583380323784315e-05,0.006265777395701016
3.0937875717301366e-05,0.0062680558342757126
3.12964801067075e-05,0.006270360682487623
3.165924111983521e-05,0.006272692246453816
3.20262069365765e-05,0.006275050835839599
3.2397426295281954e-05,0.006277436763899642
3.277294849923382e-05,0.006279850347519588
3.315282342319423e-05,0.006282291907258134
3.353710152002929e-05,0.00628476176738961
3.392583382740992e-05,0.006287260255947047
3.4319071974590426e-05,0.006289787704765744
3.4716868189265594e-05,0.006292344449527337
3.511927530450728e-05,0.006294930829804391
3.552634676578139e-05,0.006297547189105489
3.5938136638046256e-05,0.006300193874920863
3.6354699612933176e-05,0.006302871238768546
3.677609101601031e-05,0.0063055796362410516
3.720236681413066e-05,0.0063083194270526066
3.7633583622865324e-05,0.006311090975086929
3.806979871402284e-05,0.00631389464844555
3.8511070023255685e-05,0.0063167308194967105
3.895745615775501e-05,0.00631959986492481
3.940901640403448e-05,0.006322502165780443
3.986581073580439e-05,0.006325438107531001
4.032789982193705e-05,0.006328408080111871
4.079534503452449e-05,0.006331412477978228
4.1268208457029516e-05,0.00633445170015742
4.174655289253135e-05,0.006337526150301964
4.223044187206672e-05,0.006340636236743159
4.271993966306776e-05,0.00634378237254532
4.321511127789762e-05,0.006346964975560636
4.371602248248502e-05,0.006350184468484665
4.422273980505897e-05,0.006353441278912482
4.473533054498463e-05,0.006356735839395458
4.525386278170167e-05,0.006360068587498722
4.577840538376616e-05,0.0063634399658592635
4.6309028017997366e-05,0.006366850422244731
4.684580115873045e-05,0.006370300409612897
4.738879609717651e-05,0.006373790386171819
4.793808495089107e-05,0.006377320815440695
4.8493740673352334e-05,0.006380892166311422
4.9055837063650453e-05,0.006384504913110883
4.962444877628913e-05,0.006388159535663934
5.0199651331100794e-05,0.006391856519357132
5.0781521123276707e-05,0.006395596355203209
5.137013543351339e-05,0.006399379539906274
5.196557243827657e-05,0.006403206575927798
5.2567911220184194e-05,0.006407077971553332
5.3177231778509664e-05,0.006410994240960024
5.379361503980698e-05,0.006414955904284908
5.441714286865888e-05,0.006418963487693984
5.5047898078549675e-05,0.0064230175234521
5.5685964442864085e-05,0.006427118549993648
5.633142670601352e-05,0.006431267111994071
5.698437059469136e-05,0.00643546376044221
5.764488282925873e-05,0.006439709052713474
5.8313051135262185e-05,0.006444003552643879
5.8988964255084936e-05,0.006448347830604921
5.9672711959733106e-05,0.006452742463579342
6.0364385060758635e-05,0.006457188035237751
6.106407542232036e-05,0.006461685136016153
6.177187597338488e-05,0.006466234363194358
6.248788072006888e-05,0.006470836320975318
6.321218475812448e-05,0.006475491620565367
6.394488428556937e-05,0.006480200880255399
6.468607661546321e-05,0.0064849647255029895
6.543586018883229e-05,0.006489783789015461
6.619433458774387e-05,0.00649465871083392
6.696160054853215e-05,0.00649959013841826
6.773775997517745e-05,0.006504578726733152
6.852291595284057e-05,0.006509625138335041
6.9317172761554e-05,0.006514730043460136
7.012063589007177e-05,0.006519894120113427
7.09334120498799e-05,0.006525118054158741
7.17556091893692e-05,0.006530402539409822
7.258733650817246e-05,0.0065357482777224935
7.342870447166758e-05,0.006541155979087866
7.42798248256491e-05,0.006546626361726639
7.514081061116962e-05,0.006552160152184484
7.601177617955322e-05,0.00655775808542855
7.689283720758305e-05,0.006563420904945068
7.778411071286482e-05,0.0065691493628381075
7.868571506936843e-05,0.006574944219929453
7.959777002314978e-05,0.006580806245859666
8.05203967082547e-05,0.006586736219190295
8.145371766280736e-05,0.006592734927507282
8.239785684528512e-05,0.006598803167525572
8.335293965098187e-05,0.006604941745194913
8.43190929286625e-05,0.006609849350944013
8.529644499741017e-05,0.0066121461283055695
8.628512566366886e-05,0.0066144695278712775
8.728526623848371e-05,0.006616819858222092
8.829699955494083e-05,0.006619197431515766
8.932045998580959e-05,0.006621602563528307
9.03557834613892e-05,0.00662403557369592
9.140310748756223e-05,0.006626496785157426
9.246257116405733e-05,0.00662898652479719
9.353431520292377e-05,0.006631505123288526
9.461848194721992e-05,0.0066340529151376225
9.571521538991856e-05,0.006636630238727964
9.682466119303115e-05,0.006639237436365279
9.794696670695385e-05,0.006641874854322998
9.908228099003788e-05,0.006644542842888244
0.00010023075482838654,0.006647241756408363
0.00010139254075588153,0.006649971953337977
0.00010256779307444219,0.006652733796286595
0.00010375666787451859,0.006655527652066774
0.00010495932305582277,0.00665835389174284
0.00010617591834830001,0.006661212890680161
0.00010740661533334334,0.0066641050285950135
0.00010865157746525384,0.0066670306896050024
0.00010991097009294972,0.006669990262280087
0.0001111849604819271,0.006672984139694184
0.00011247371783647519,0.006676012719477373
0.00011377741332214914,0.006679076403868706
0.00011509622008850323,0.006682175599769638
0.00011643031329208767,0.006685310718798061
0.00011777987011971193,0.006688482177342979
0.0001191450698119776,0.006691690396619804
0.00012052609368708426,0.006694935802726304
0.00012192312516491107,0.006698218826699197
0.0001233363497913776,0.006701539904571394
0.00012476595526308696,0.00670489947742991
0.00012621213145225474,0.006708297991474455
0.00012767507043192657,0.006711735898076683
0.0001291549665014884,0.006715213653840153
0.00013065201621247213,0.006718731720660965
0.00013216641839466052,0.006722290565789109
0.00013369837418249466,0.006725890661890518
0.00013524808704178755,0.0067295324871098575
0.0001368157627967472,0.006733216525134011
0.00013840160965731315,0.006736943265256342
0.00014000583824680976,0.006740713202441659
0.00014162866162991988,0.006744526837391967
0.0001432702953409831,0.006748384676612966
0.00014493095741262166,0.006752287232481317
0.00014661086840469845,0.006756235023312697
0.00014831025143361044,0.006760228573430641
0.00015002933220192182,0.006764268413236173
0.00015176833902834055,0.006768355079278257
0.00015352750287804228,0.006772489114325056
0.000155307057393346,0.006776671067436018
0.00015710723892474503,0.006780901494034807
0.00015892828656229778,0.006785180955983056
0.00016077044216738237,0.0067895100216550045
0.00016263395040481922,0.006793889266012982
0.00016451905877536624,0.006798319270683767
0.00016642601764859036,0.006802800624035844
0.00016835508029612023,0.006807333921257539
0.00017030650292528443,0.006811919764436075
0.0001722805447131394,0.006816558762637534
0.00017427746784089192,0.006821251531987753
0.00017629753752872057,0.00682599869575415
0.0001783410220710008,0.006830558911897719
0.00018040819287193827,0.006833504630289056
0.00018249932448161524,0.006836484492832845
0.00018461469463245476,0.006839498895297791
0.0001867545842761076,0.006842548238039997
0.00018891927762076664,0.006845632926056136
0.00019110906216891378,0.006848753369037246
0.0001933242287555045,0.006851909981423138
0.00019556507158659492,0.006855103182457441
0.00019783188827841644,0.006858333396243287
0.0002001249798969037,0.006861601051799631
0.00020244465099768038,0.006864906583118238
0.00020479120966650856,0.0068682504292213176
0.0002071649675602069,0.006871633034219837
0.0002095662399480433,0.006875054847372506
0.0002119953457536071,0.0068785163231454335
0.00021445260759716674,0.006882017921272505
0.00021693835183851843,0.006885560106816432
0.00021945290862033137,0.006889143350230516
0.0002219966119119955,0.006892768127421137
0.0002245697995539774,0.006896434919810961
0.0002271728133026905,0.006900144214402877
0.0002298059988758851,0.006903896503844679
0.0002324697059985648,0.006907692286494497
0.00023516428844943486,0.0069115320664869875
0.00023789010410788932,0.006915416353800286
0.00024064751500154242,0.0069193456643237405
0.00024343688735431105,0.006923320519926436
0.00024625859163505465,0.0069273414485264955
0.00024911300260677886,0.006931408984161202
0.0002520004993764092,0.006935523667057926
0.0002549214654451423,0.006939686043705871
0.0002578762887593801,0.0069438966669286605
0.0002608653617622548,0.006948156095957755
0.00026388908144575103,0.006952464896506738
0.0002669478494034321,0.006956823640846434
0.00027004207188377727,0.006961232907880925
0.0002731721598441376,0.006965693283224439
0.000276338529005317,0.006970205359279119
0.00027954159990678566,0.006974769735313713
0.0002827817979625341,0.006979387017543154
0.0002860595535175742,0.006984057819209086
0.000289375301905095,0.006988782760661304
0.0002927294835042816,0.006993562469440144
0.00029612254379880347,0.006998397580359837
0.00029955493343598134,0.007003288735592817
0.0003030271082866396,0.007008236584755004
0.0003065395295056527,0.007013241784992098
0.00031009266359319264,0.007018305001066842
0.00031368698245668765,0.007023426905447323
0.00031732296347349763,0.007028608178396277
0.00032100108955431715,0.0070338495080614445
0.00032472184920731285,0.007039151590566964
0.00032848573660300434,0.007044515130105825
0.0003322932516398972,0.007049940839033396
0.0003361449000108765,0.007055429437962042
0.0003400411932703706,0.007060981655856821
0.00034398264890229247,0.007066598230132309
0.00034796979038876914,0.007072279906750539
0.0003520031472796679,0.00707802744032007
0.0003560832552629278,0.007083841594196215
0.000360210656235707,0.007089723140582425
0.00036438589837635443,0.007095672860632849
0.0003686095362172158,0.007101691544556076
0.00037288213071828336,0.0071077799917200965
0.00037720424934169976,0.007113939010758465
0.00038157646612712486,0.007120169419677695
0.00038599936176797673,0.007126472045965909
0.00039047352368855597,0.007132847726702735
0.0003949995461220643,0.0071374358657871435
0.000399578030189527,0.00713942885296945
0.00040420958397963103,0.007141444941089849
0.0004088948226294864,0.0071434843979139035
0.00041363436840632776,0.007145547494310881
0.00041842885079015847,0.007147634504289725
0.0004232789065573553,0.007149745705035446
0.00042818517986524155,0.007151881376945937
0.0004331483223376403,0.007154041803669217
0.00043816899315141946,0.007156227272141097
0.00044324785912404005,0.007158438072623297
0.00044838559480211905,0.009996847387849906
0.0004535828825510191,0.010036790072814248
0.00045884041264547613,0.010078230769124568
0.0004641588833612782,0.010107359778351536
0.0004695390010680063,0.0101311145804143
0.0004749814803228505,0.01015514472705363
0.0004804870439655134,0.01017945340981941
0.0004860564232142139,0.010204043857255145
0.0004916903577628031,0.011931227555261754
0.0004973895958790067,0.011970739107737495
0.0005031548945038057,0.012008589988885366
0.0005089870193519685,0.012046654856302876
0.0005148867450137498,0.012084574147103639
0.0005208548550577665,0.01212293296465952
0.0005268921421350677,0.012161736403574467
0.0005329994080844093,0.012200989617504546
0.0005391774640387505,0.012240697819842435
0.0005454271305329836,0.012282069410911109
0.0005517492376129129,0.012329562958840886
0.0005581446249454966,0.012377252371512961
0.0005646141419303673,0.012419915727551554
0.0005711586478126435,0.012463073599337836
0.0005777790117970507,0.012492750819853706
0.0005844761131633638,0.012517900001301563
0.0005912508413831881,0.012543340689733918
0.0005981040962380944,0.012568832738965547
0.0006050367879391225,0.012594368009819088
0.0006120498372476703,0.012620199262862758
0.0006191441755977848,0.01264632992885934
0.0006263207452198692,0.01267276347833797
0.0006335804992658254,0.012699503422055081
0.0006409244019356456,0.012726553311460678
0.0006483534286054727,0.012753916739170016
0.0006558685659571436,0.012781597339440759
0.0006634708121092351,0.012809598788655669
0.0006711611767496287,0.012837924805810858
0.0006789406812696112,0.012866579153009742
0.0006868103588995307,0.012895565635962714
0.000694771254846024,0.012924888104492563
0.0007028244264308353,0.012954550453045824
0.0007109709432312439,0.01298455662120999
0.0007192118872221193,0.013014910594236751
0.0007275483529196233,0.013045616403571306
0.0007359814475265771,0.01307667812738778
0.0007445122910795143,0.013108099891130879
0.0007531420165974376,0.013139885868063791
0.0007618717702322999,0.01317204027982248
0.0007707027114212304,0.013204567396976351
0.0007796360130405236,0.013237471539595475
0.0007886728615614156,0.013270757077824321
0.0007978144572076629,0.013297631947831724
0.0008070620141149507,0.013346614526207015
0.0008164167604921472,0.01340192479525038
0.0008258799387844272,0.013450577870004884
0.0008354528058382871,0.01348113350887154
0.0008451366330684721,0.013513092988969596
0.0008549327066268384,0.013546361854594938
0.0008648423275731727,0.0135800163433753
0.0008748668120479914,0.013614060925111948
0.0008850074914473438,0.01364804376707925
0.00089526571259964,0.01368313252460437
0.0009056428379445294,0.013718939519274182
0.0009161402457138521,0.01375516155683761
0.0009267593301146883,0.013791803448103416
0.0009375015015145289,0.015328000891351903
0.0009483681866285928,0.015373720946114614
0.0009593608287093146,0.015419970947162954
0.0009704808877380307,0.015466757037163803
0.0009817298406188842,0.01551408542998436
0.00099310918137498,0.01556263136347424
0.0010046204213468132,0.015613370111283909
0.001016265089392995,0.015664696977613527
0.0010280447320933097,0.015716114168449025
0.0010399609139541202,0.0157677278386994
0.0010520152176161591,0.015819939768793936
0.0010642092440647246,0.01587275689322962
0.001076544612842316,0.015926186226881977
0.0010890229622637305,0.01598028639205682
0.001101645949633657,0.01603664457993507
0.001114415251466788,0.016097033987866168
0.0011273325637104871,0.01615956595818264
0.0011403996019700331,0.016222866367484996
0.0011536181017364785,0.01628727936137802
0.0011669898186171474,0.01635243897351194
0.0011805165285688054,0.01641835385802256
0.0011942000281335325,0.016485032769356762
0.0012080421346773289,0.016552484563435204
0.0012220446866314887,0.01662071819882851
0.0012362095437367692,0.01668927956032832
0.0012505385872903913,0.016756539038534916
0.0012650337203959038,0.016820539580779593
0.0012796968682159415,0.01688528196049182
0.001294529978227916,0.01694843687370234
0.0013095350204826678,0.017008977860686385
0.0013247139878661174,0.017075492156408793
0.0013400688963639508,0.01715246769876158
0.001355601785329369,0.01723033547326427
0.0013713147177539455,0.01730910582187984
0.001387209780541621,0.01738878920644612
0.001403289084785873,0.017469396210065286
0.0014195547660501016,0.01755093753850942
0.0014360089846512606,0.017633424021642436
0.0014526539259467812,0.017716866614858395
0.0014694918006248172,0.01780127640053657
0.0014865248449978572,0.017895204849932744
0.0015037553212997384,0.017990512424153483
0.001521185517986105,0.0180773198695151
0.0015388177500383464,0.018153760704409747
0.001556654359271062,0.01823108757360014
0.0015746977146430866,0.01830957393332604
0.001592950212572123,0.018389564275421315
0.0016114142772530198,0.018447080701766375
0.0016300923609797412,0.01850058951592263
0.0016489869444710648,0.018554718556748735
0.001668100537200059,0.018609252130578784
0.0016874356777273757,0.01866350672448983
0.001706994934038408,0.018716924153265688
0.001726780903884356,0.018770960749453197
0.0017467962151272458,0.018825623689891307
0.0017670435260889468,0.01888092023460652
0.0017875255259042354,0.018936857727777118
0.0018082449348779518,0.018993443598708575
0.0018292045048462937,0.01905160104135233
0.0018504070195423021,0.019111906040339067
0.0018718552949655793,0.019172910041336717
0.0018935521797562953,0.019235640492585585
0.0019155005555735278,0.019302338001628953
0.0019377033374779887,0.01936980860898469
0.0019601634743191855,0.019440834681543083
0.001982883949127071,0.019522413790624884
0.002005867779508234,0.01960440289494897
0.002029118018046678,0.019679600659820103
0.002052637752709252,0.01974794926925818
0.0020764301072557748,0.019816984138270897
0.0021004982416539153,0.019892563972219092
0.0021248453524988827,0.019971291098249754
0.0021494746734379805,0.02004635282370454
0.00217438947560008,0.02011780660427993
0.0021995930680300748,0.02019008861364479
0.0022250887981283695,0.020263376373498895
0.002250880052095462,0.020337648405030585
0.00227697025538168,0.02041278133201485
0.0023033628731421313,0.020488785133187495
0.002330061410696925,0.020565669902948974
0.002357069413996728,0.020642212269188928
0.0023843904700937206,0.020719554270045973
0.002412028207618007,0.0207965726869822
0.00243998629725955,0.020872148295676435
0.0024682684522556926,0.020948288024258584
0.0024968784288843266,0.021025952705929208
0.0025258200269627847,0.021102656419123924
0.002555097090352507,0.021176092248500172
0.0025847135074695635,0.021250379280815974
0.002614673211801092,0.021325527382460123
0.00264498018242772,0.021402192619468775
0.002675638444552045,0.02149067765188736
0.0027066520700332413,0.021579505703241332
0.0027380251779278576,0.021669363370507167
0.0027697619350368907,0.021760262588078453
0.002801866556459195,0.021852215428681664
0.002834343306151309,0.021945174459603676
0.0028671964974937695,0.022027867032819205
0.0029004304938639917,0.022108885523218526
0.002934049709215787,0.022191364094943634
0.0029680586086656023,0.022278504155510564
0.003002461709085549,0.02236996829996668
0.0030372635797033115,0.02246249261558564
0.0030724688427090033,0.022556089390930373
0.003108082173869064,0.022650771057001917
0.0031441083031472647,0.02274655018889043
0.00318055201533292,0.02284303428804475
0.0032174181506763717,0.022940319117112355
0.003254711605531848,0.02303776150589267
0.003292437333007769,0.02313507058377373
0.0033306003436245884,0.023227190220423192
0.003369205705980267,0.023321507434997002
0.003408258547423452,0.0234181824733
0.0034477640547344642,0.02351597808282122
0.0034877274748141775,0.023615350405258438
0.003528154115380883,0.02371595853674866
0.0035690493456752297,0.02382135712757503
0.0036104185971733375,0.023930491240166975
0.0036522673643081755,0.024040798778755278
0.0036946012051993025,0.024138203284851428
0.003737425742391064,0.024256721304540957
0.0037807466635993493,0.024368262092252534
0.0038245697224669993,0.024486522102927614
0.0038689007393279753,0.024603459464302126
0.003913745601980384,0.0247229416126492
0.0039591102664684585,0.0248438086919865
0.004005000757873611,0.02496599934810654
0.004051423171114647,0.025089565383930916
0.0040983836717572615,0.025221740865809326
0.004145888496832911,0.02534650174251881
0.004193943955667186,0.02547225315706194
0.004242556430717777,0.025591979200310238
0.004291732378422158,0.0256999088322598
0.004341478330055092,0.02581224944116567
0.004391800892596086,0.02592132213669456
0.004442706749606883,0.026030449689451597
0.004494202662119142,0.026145630286784287
0.0045462954695324,0.02627349925060359
0.004598992090522438,0.026402415443005083
0.004652299523960189,0.026532861026591147
0.004706224849841282,0.0266609923183433
0.004760775230226368,0.026793300939571295
0.00481595791019235,0.02692989447529336
0.004871780218794631,0.02706340583946184
0.004928249570040513,0.027178691314594338
0.004985373463873894,0.027294549020786197
0.005043159487171359,0.02741027884416445
0.005101615314749833,0.027529003663864147
0.005160748710385908,0.02765385883043333
0.005220567527846975,0.027780847762966306
0.005281079711934331,0.027916615028431884
0.005342293299538352,0.028055603285827256
0.005404216420705915,0.028192096974696962
0.00546685729972018,0.028334712165701437
0.0055302242561929005,0.0284758568973588
0.005594325706169377,0.02863042556517319
0.005659170163246243,0.028778024278314374
0.005724766239702178,0.028903505711302947
0.005791122647641758,0.029040263044738036
0.005858248200152536,0.02918393197214476
0.005926151812475552,0.029308128477176603
0.005994842503189409,0.029436061046914146
0.006064329395408062,0.029609574880597168
0.006134621717992506,0.029760462507719604
0.0062057288067765,0.029909883492647484
0.0062776601058065,0.030052375431504446
0.006350425168595962,0.030184972276523704
0.00642403365939419,0.030325018528739582
0.006498495354469888,0.03046264844057881
0.006573820143409586,0.03060594947773464
0.006650018030431118,0.030753112912320236
0.006727099135712337,0.030910810121472614
0.006805073696735206,0.031047507454743006
0.0068839520696454964,0.031184715781784045
0.006963744730628222,0.03131860042832247
0.007044462277299037,0.03145574589068987
0.007126115430111745,0.031595625972273396
0.007208715033782135,0.031735531721060604
0.007292272058728313,0.03186179959690678
0.007376797602527731,0.03199590678309831
0.007462302891391108,0.03212665032693605
0.007548799281653432,0.03226175891246335
0.007636298261282241,0.03239981417532313
0.0077248114514034,0.03254090724412369
0.007814350607844541,0.03268678361382206
0.00790492762269642,0.03283417554643977
0.007996554525892346,0.032983505705081184
0.008089243486805939,0.03312082553149233
0.008183006815867389,0.03324728805662804
0.008277856966198472,0.03337508848450129
0.00837380653526649,0.03350584488835624
0.008470868266557402,0.03362844524591891
0.008569055051268348,0.03375499408791156
0.008668379930019773,0.03388486535600377
0.008768856094587427,0.03400238363828916
0.008870496889654403,0.034110104674675644
0.00897331581458352,0.034229912094817586
0.009077326525210223,0.03435496829986763
0.009182542835656282,0.03448462432862429
0.009288978720164497,0.03461284527627048
0.009396648314954691,0.03473661692106495
0.009505565920101192,0.034860607617242426
0.009615746001432095,0.03500044136318603
0.009727203192450537,0.03513487921283831
0.009839952296278227,0.03527569986613562
0.009954008287621519,0.035399414527206255
0.010069386314760271,0.03551442089241062
0.010186101701559752,0.03563144326045768
0.010304169949505875,0.03576287495829964
0.01042360673976401,0.03588597508001462
0.010544427935261684,0.0360215374166581
0.010666649582795389,0.036158617646675176
0.010790287915161836,0.03630112757205031
0.01091535935331391,0.03643522871400671
0.011041880508541602,0.036565134564439675
0.011169868184678225,0.03669925437184084
0.011299339380332217,0.03684706533151781
0.011430311291144786,0.036995418274380555
0.011562801312073753,0.03716338575510564
0.011696827039703846,0.037312970182850055
0.01183240627458378,0.03746428248809157
0.011969557023590427,0.037613018043529456
0.012108297502320394,0.037764889976772374
0.012248646137509308,0.03790415470632221
0.012390621569479156,0.038066368644019855
0.012534242654613994,0.03823075538836627
0.01267952846786434,0.03839131582668742
0.012826498305280598,0.03854783237642282
0.012975171686575868,0.054238773820280514
0.013125568357718427,0.054459444757647
0.013277708293554291,0.054677016533989396
0.013431611700460153,0.05489964672496617
0.013587299019027091,0.05511640557287051
0.013744790926775366,0.05530959741511656
0.013904108340900697,0.055523824287635734
0.014065272421052363,0.05572454192608609
0.014228304572143519,0.055928050766146195
0.014393226447194065,0.05616669725718413
0.014560059950206485,0.056433944388286396
0.014728827239075018,0.05670441226432743
0.014899550728528537,0.05695318146083087
0.015072253093107555,0.05717876070402349
0.01524695727017573,0.05740281300950715
0.015423686462966274,0.05763674102068449
0.01560246414366368,0.05787835399056958
0.015783314056521166,0.05813677382756279
0.01596626022101425,0.05837859180749581
0.01615132693503091,0.05862800890469535
0.01633853877809862,0.0588474069449836
0.016527920614648955,0.05908603238893256
0.0167194975973199,0.059335211148728875
0.016913295170296487,0.0595925001567303
0.01710933907269015,0.05985179625120467
0.01730765534195726,0.06010990425392045
0.01750827031735725,0.0603532838344214
0.017711210643450888,0.060601356391731934
0.017916503273639015,0.06086739190295419
0.018124175473742375,0.06112147615902869
0.018334254825622908,0.0613716226532932
0.018546769230846995,0.06163017013631848
0.018761746914391215,0.061891766128304694
0.018979216428391014,0.06215245808598121
0.019199206655932846,0.0624260399494173
0.019421746814890263,0.06269803051015468
0.019646866461804465,0.06299083566915845
0.01987459549580984,0.0632983209487737
0.02010496416260499,0.06359584925971402
0.02033800305846982,0.06391244786469026
0.020573743134329137,0.0641842494553263
0.02081221569986339,0.06446155724279193
0.021053452427667062,0.06475709586940369
0.02129748535745521,0.06507080961716695
0.021544346900318843,0.06536022432143407
0.02179406984302956,0.06566213663210933
0.0220466873523941,0.0659535492758466
0.022302232979659387,0.06626062452045307
0.022560740664968614,0.06657875818930731
0.022822244741868985,0.06687984699364243
0.023086779941871697,0.06718319780649396
0.023354381399064792,0.06747119664210144
0.023625084654779475,0.06776761364494735
0.023898925662310503,0.0680721170183513
0.024175940791691306,0.06837675790805244
0.024456166834524465,0.06869506401659263
0.024739641008868142,0.0690289811617336
0.025026400964179192,0.0693878677081411
0.025316484786313556,0.06975855213407964
0.025609931002584595,0.07014217627585902
0.025906778586880088,0.07050424163956483
0.026207066964838526,0.07087185802035778
0.02651083601908539,0.0712452200595333
0.026818126094530156,0.07161130377843179
0.02712897800372467,0.07195253952612178
0.027443433032283655,0.0723160747960795
0.02776153294436801,0.07270068036507152
0.028083319988231725,0.07308175340113666
0.028408836901833042,0.07342388436673272
0.028738126918510663,0.0738000267292495
0.029071233772725785,0.07419842256165032
0.029408201705870638,0.07458817510467644
0.029749075472144403,0.07498586393552635
0.030093900344497212,0.07542609469375332
0.03044272212064303,0.07585456700113173
0.030795587129142266,0.07627861382208977
0.03115254223555488,0.07670331025968821
0.03151363484866479,0.0771602301229083
0.031878912926776456,0.07759573004966305
0.03224842498408442,0.07807595633362874
0.0326222200971167,0.07854592275013375
0.03300034791125285,0.07903798163799743
0.03338285864731761,0.07958147362585952
0.033769803108250916,0.0801462326945517
0.03416123268585528,0.0806520343407991
0.034557199367621395,0.08121011003859122
0.03495775574363275,0.08174233693812874
0.035362955013550426,0.08229073319756623
0.03577285099367873,0.08281978216894532
0.0361874981241128,0.08338749937957128
0.03660695147596903,0.0840143938704688
0.03703126675869927,0.0846215667779194
0.03746050032748993,0.08524081602468606
0.037894709190746674,0.08582361526513213
0.03833395101766601,0.08642416340590281
0.03877828414589457,0.08710799867381412
0.03922776758927719,0.08779488321804278
0.03968246104569482,0.08845303252132737
0.040142424904993215,0.08911220534479806
0.040607720257003654,0.08976193777181554
0.041078408899656464,0.09038286439783005
0.04155455334718875,0.09106703224194232
0.04203621683844714,0.09178282291438468
0.04252346334528682,0.09246591676699159
0.04301635758106795,0.09319678693683994
0.0435149650092505,0.09397542578855897
0.044019351852088745,0.09476051853122446
0.044529585099426554,0.09549666203649355
0.04504573251759458,0.09629722372548782
0.04556786265841064,0.09704210422595619
0.046096044868284336,0.09781203000953545
0.04663034929742731,0.09859704607979602
0.04717084690917017,0.09944800316600792
0.047717609489387455,0.10020619772150245
0.04827070965603183,0.10105195046636181
0.0488302208687788,0.10191726121595043
0.0493962174387832,0.10273337028414323
0.04996877453854884,0.10359070282578489
0.0505479682119124,0.10443897825542652
0.05113387538414326,0.10531958913351125
0.05172657387216019,0.10615798676431254
0.05232614239486662,0.10701466568020197
0.052932660583605615,0.10787341805165385
0.05354620899273607,0.1087935995689316
0.05416686911033152,0.1096449598781358
0.05479472336900287,0.11055962423128363
0.05542985515684669,0.11145794715466247
0.05607234882852033,0.11240810425849183
0.05672228971644543,0.11334217538060284
0.05737976414214134,0.11433129771253983
0.05804485942768978,0.11529619153881106
0.05871766390733255,0.11628370611182529
0.05939826693920356,0.11723854884734783
0.060086758917196864,0.11820917334325531
0.0607832312829723,0.11918263250203646
0.06148777653810023,0.12022000346793557
0.062200488256347115,0.1212831147971806
0.06292146109610344,0.12232028979924947
0.06365079081295572,0.12336370945514638
0.06438857427240419,0.12445443626741999
0.06513490946272803,0.12563068215984152
0.0658898955079995,0.12675286739390418
0.06665363268124913,0.1279352052640461
0.06742622241778341,0.12906334308037
0.06820776732865685,0.13019219752631783
0.06899837121430018,0.1313185259991128
0.0697981390783066,0.13246603454936054
0.07060717714137772,0.1337194630479501
0.07142559285543126,0.13501517666742785
0.07225349491787214,0.13623421610527967
0.07309099328602911,0.1374516006347693
0.07393819919175866,0.13859078993193136
0.07479522515621821,0.139832346119205
0.07566218500481055,0.14108185541648233
0.07653919388230147,0.14235498974362862
0.0774263682681127,0.14361296892996706
0.07832382599179197,0.1448863048941184
0.07923168624866253,0.14620785993798294
0.08015006961565405,0.14758133360055414
0.08107909806731686,0.14892826573630624
0.08201889499202203,0.15030959386746381
0.08296958520834907,0.1515754556965449
0.08393129498166364,0.15298684203493154
0.08490415204088747,0.15435064165553766
0.0858882855954625,0.1557213556161172
0.08688382635251184,0.15711042261714264
0.08789090653419954,0.15849132334397859
0.08890965989529158,0.15988531500183714
0.08994022174092044,0.1613440556721318
0.09098272894455559,0.1626902950840868
0.09203731996618221,0.16412084896355106
0.09310413487069075,0.16552660859073984
0.09418331534647952,0.16700662052423057
0.0952750047242729,0.16843115902509367
0.09637934799615785,0.169863598641722
0.09749649183484087,0.1713639392302667
0.0986265846131282,0.17287326332605019
0.09976977642363201,0.17438325327169912
0.10092621909870483,0.1758612562433072
0.10209606623060476,0.1772106392254465
0.10327947319189525,0.17872965405216373
0.10447659715608053,0.18025874280519436
0.10568759711848051,0.18181768668177736
0.10691263391734772,0.18337309891612316
0.10815187025522892,0.184987989847139
0.10940547072057435,0.18652223598108925
0.11067360180959745,0.187990159669291
0.11195643194838795,0.18963188378594437
0.11325413151528127,0.19132417676571042
0.11456687286348727,0.19285935851924682
0.11589483034398118,0.19450752821713008
0.11723818032865997,0.19608102000635247
0.11859710123376706,0.19770936844459078
0.11997177354358855,0.19934971332016227
0.12136237983442417,0.20103897318409342
0.12276910479883604,0.20273794451921207
0.12419213527017846,0.20443046096439885
0.12563166024741215,0.20615282701804336
0.12708787092020596,0.2080099430134419
0.12856096069432965,0.20987869109472065
0.130051125217341,0.21172670974521263
0.13155856240457053,0.21375885340734432
0.1330834724654076,0.21571225672130606
0.1346260579298911,0.21779628401699697
0.13618652367560827,0.2199136084617496
0.1377650769549055,0.22210537513194675
0.13936192742241435,0.22438028289605438
0.14097728716289676,0.2267753846689428
0.142611370719413,0.22917417170829077
0.14426439512181588,0.23161000128565346
0.14593657991557576,0.2341366587836121
0.1476281471909391,0.23659104904914371
0.14933932161242533,0.23915220728750955
0.15107033044866555,0.24168253069283904
0.15282140360258709,0.24433897205997618
0.15459277364194784,0.2469251991782065
0.15638467583022478,0.24966365231003684
0.15819734815786016,0.2524314512948049
0.16003103137387018,0.25524942014324414
0.16188596901781993,0.258299406823184
0.1637624074521689,0.26125652447271064
0.16566059589499152,0.264178627595825
0.16758078645307686,0.2671672360755214
0.16952323415541215,0.2701794525463816
0.1714881969870541,0.2730740376225533
0.17347593592339325,0.27600003256389416
0.1754867149648152,0.27889703604622074
0.1775208011717636,0.28187017875280923
0.1795784647002097,0.28464680266211545
0.18165997883753285,0.2875457921647274
0.18376562003881725,0.29044577498584945
0.18589566796356882,0.2933190444383572
0.18805040551285834,0.2962092943464777
0.1902301188668946,0.29902342656752995
0.19243509752303323,0.30193446015985664
0.19466563433422632,0.30478302639218474
0.19692202554791735,0.30771943752127556
0.19920457084538712,0.31077358447566694
0.20151357338155584,0.3137680667885543
0.20384933982524642,0.31697143787621507
0.20621218039991446,0.32014712456591715
0.2086024089248505,0.3234100401318699
0.21102034285685967,0.32669991649492813
0.21346630333242453,0.3300518076979748
0.21594061521035676,0.3334945116064243
0.21844360711494284,0.3370481295896536
0.22097561147959033,0.3406691544537628
0.22353696459097966,0.3445215678519912
0.22612800663372795,0.34826175872781867
0.2287490817355704,0.352193751657974
0.2314005380130654,0.3561590742548139
0.23408272761782944,0.36019007899783845
0.23679600678330787,0.3643162890430059
0.23954073587208793,0.36861987961366205
0.24231727942376008,0.37291788813849497
0.24512600620333397,0.3772587270743616
0.24796728925021602,0.3817043977283595
0.2508415059277541,0.38609721093967797
0.2537490379733572,0.39056414762274916
0.2566902715491952,0.3951467343844383
0.25966559729348726,0.3997343056105455
0.26267541037238384,0.40438990217839754
0.26572011053245065,0.4089635029100772
0.26880010215376077,0.41370519987613913
0.2719157943036019,0.4184362591937251
0.2750676007908067,0.4231875358064536
0.2782559402207126,0.42780548025254045
0.28148123605075814,0.43280445702507186
0.28474391664672477,0.4375751550544731
0.28804441533962977,0.44240602346151814
0.2913831704832789,0.44725388800985044
0.2947606255124859,0.4520678518075239
0.29817722900196736,0.4569055839693846
0.30163343472591975,0.46179514292012147
0.30512970171828707,0.4668517737234775
0.30866649433372745,0.4718555659569179
0.3122442823092858,0.47706916616235695
0.3158635408267819,0.48225869618842554
0.31952475057592133,0.4872069333362562
0.32322839781813806,0.4922351736280149
0.3269749744511768,0.497292543397565
0.33076497807442423,0.5024266339887078
0.3345989120549975,0.5077380368377417
0.3384772855945983,0.5130306832659534
0.34240061379714254,0.5183524370543144
0.34636941773717345,0.5235790437620913
0.3503842245290676,0.5288427030930555
0.3544455673970435,0.5342155364030321
0.3585539857459817,0.5395037006443393
0.36271002523306484,0.544716435168272
0.3669142378402494,0.5499896215108129
0.3711671819475767,0.5554196864820073
0.37546942240733366,0.5607058496805601
0.37982153061907364,0.5659585048755694
0.3842240846055061,0.5713534411537233
0.38867766908926676,0.5768187119259871
0.393182875570577,0.5821100815238622
0.39774030240580366,0.5874371545968194
0.40235055488692933,0.5927014332024635
0.4070142453219439,0.5981589496274587
0.4117319931161679,0.6037620689097511
0.4165044248545185,0.6092811148455044
0.42133217438472886,0.6147192022005609
0.4262158829015325,0.6202302295914157
0.43115619903182284,0.625618692592123
0.43615377892080054,0.6309939506246754
0.441209286319119,0.6363250652854464
0.4463233926710397,0.6417361762493321
0.4514967772036102,0.6471269478385462
0.4567301270168747,0.6526428732988748
0.4620241371751313,0.6580244558552789
0.46737951079924633,0.6634351292240015
0.47279695916003905,0.6687791486892127
0.4782772017727485,0.6743371479857897
0.4838209664925957,0.6796481660868128
0.48942898961145315,0.6850341765722676
0.49510201595563513,0.6904832274026517
0.5008407989848213,0.6958683694824171
0.5066461008921268,0.7013038849311417
0.5125186927053332,0.7067041901434732
0.5184593543892912,0.712176055128675
0.5244688749495119,0.7176497431861408
0.5305480525369574,0.7230262818837787
0.5366976945540476,0.7285869563815814
0.5429186177618943,0.734042572748767
0.5492116483887789,0.7396349083439457
0.5555776222398878,0.7454443064326872
0.5620173848083188,0.7510828184203755
0.5685317913873753,0.7568166603156576
0.5751217071841613,0.7625570587322699
0.5817880074344935,0.7684299506515604
0.5885315775191451,0.7742677223518755
0.595353313081437,0.780321808414517
0.6022541201461928,0.7862499105923914
0.6092349152400711,0.7923482256160814
0.6162966255132942,0.7984407786220602
0.6234401888627864,0.8045633641593242
0.6306665540567405,0.8108282637891264
0.6379766808606282,0.8170478568311583
0.6453715401646701,0.8231956243626237
0.6528521141127848,0.8296746239624138
0.6604193962330305,0.8361109775759695
0.6680743915695615,0.8424133615649015
0.675818116816111,0.8488380258143844
0.6836516004510238,0.8550548483023828
0.6915758828738525,0.861319398126682
0.6995920165435374,0.867940868640097
0.707701066118189,0.8743682487047153
0.7159041085964888,0.8804692311443297
0.7242022334607315,0.8859066123148457
0.732596542821523,0.8909367457369166
0.741088151564157,0.8957931899185541
0.7496781874966877,0.9004993030728905
0.7583677914997191,0.9052465834914927
0.7671581176779302,0.9099322399263479
0.7760503335133571,0.9147756783713973
0.7850456200204509,0.9194233525198223
0.794145171902934,0.9237477917498464
0.8033501977124734,0.9279672660188816
0.8126619200091946,0.932256436605843
0.822081575524054,0.9363689619920199
0.8316104153230961,0.9405663397100321
0.8412497049736118,0.9447674772742335
0.8510007247122247,0.948939597426989
0.8608647696149244,0.953099440955761
0.8708431497690724,0.9573350699921874
0.880937190447399,0.9617234833363051
0.8911482322840202,0.966183399286589
0.9014776314524917,0.9712287938482028
0.9119267598459299,0.9769964769522158
0.9224970052592174,0.9828186063387973
0.9331897715733238,0.9872359377578338
0.9440064789417604,0.9903065870354599
0.9549485639791966,0.9927141335224048
0.9660174799522646,0.9949484962404437
0.9772146969725725,0.9973930563732392
0.9885417021919574,0.9991929302069886
1.0,0.9999469121698811


==> data/EEG/RMIA/LSTM-offline/total/roc_SMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,6.924229648573531e-05
2.0431973201952705e-05,6.940600778035308e-05
2.066880249629082e-05,6.957161667095908e-05
2.09083769055575e-05,6.973914515280135e-05
2.1150728248687946e-05,6.990861547607735e-05
2.1395888713434215e-05,7.008005014888906e-05
2.1643890860640203e-05,7.025347194023238e-05
2.189476762856621e-05,7.042890388302122e-05
2.2148552337263592e-05,7.060636927714656e-05
2.2405278693000182e-05,7.078589169257107e-05
2.266498079273693e-05,7.096749497245944e-05
2.2927693128656486e-05,7.115120323634522e-05
2.3193450592744275e-05,7.133704088333414e-05
2.3462288481422625e-05,7.152503259534472e-05
2.3734242500238664e-05,7.171520334038637e-05
2.4009348768606518e-05,7.190757837587549e-05
2.4287643824604503e-05,7.210218325199002e-05
2.45691646298279e-05,7.22990438150629e-05
2.4853948574297985e-05,7.249818621101481e-05
2.5142033481427965e-05,7.269963688882671e-05
2.543345761304648e-05,7.290342260405272e-05
2.5728259674479322e-05,7.31095704223735e-05
2.6026478819690045e-05,7.331810772319114e-05
2.63281546564802e-05,7.352906220326543e-05
2.6633327251749808e-05,7.374246188039236e-05
2.694203713681882e-05,7.39583350971254e-05
2.7254325312810276e-05,7.41767105245397e-05
2.7570233256095827e-05,7.439761716604012e-05
2.7889802923804396e-05,7.462108436121314e-05
2.8213076759394707e-05,7.484714178972376e-05
2.8540097698292373e-05,7.507581947525726e-05
2.8870909173592345e-05,7.530714778950689e-05
2.9205555121827452e-05,7.554115745620752e-05
2.95440799888038e-05,7.577787955521634e-05
2.9886528735503827e-05,7.601734552664064e-05
3.0232946844057763e-05,7.62595871750135e-05
3.0583380323784315e-05,7.650463667351794e-05
3.0937875717301366e-05,7.675252656825993e-05
3.12964801067075e-05,7.700328978259104e-05
3.165924111983521e-05,7.725695962148105e-05
3.20262069365765e-05,7.751356977594145e-05
3.2397426295281954e-05,7.777315432749997e-05
3.277294849923382e-05,7.803574775272719e-05
3.315282342319423e-05,7.830138492781545e-05
3.353710152002929e-05,7.857010113321098e-05
3.392583382740992e-05,7.884193205829961e-05
3.4319071974590426e-05,7.911691380614685e-05
3.4716868189265594e-05,7.939508289829288e-05
3.511927530450728e-05,7.96764762796032e-05
3.552634676578139e-05,7.996113132317532e-05
3.5938136638046256e-05,8.024908583530255e-05
3.6354699612933176e-05,8.054037806049522e-05
3.677609101601031e-05,8.083504668656002e-05
3.720236681413066e-05,8.113313084973839e-05
3.7633583622865324e-05,8.143467013990428e-05
3.806979871402284e-05,8.173970460582242e-05
3.8511070023255685e-05,8.204827476046712e-05
3.895745615775501e-05,8.236042158640324e-05
3.940901640403448e-05,8.26761865412291e-05
3.986581073580439e-05,8.299561156308269e-05
4.032789982193705e-05,8.33187390762117e-05
4.079534503452449e-05,8.364561199660798e-05
4.1268208457029516e-05,8.397627373770752e-05
4.174655289253135e-05,8.431076821615625e-05
4.223044187206672e-05,8.464913985764295e-05
4.271993966306776e-05,8.499143360279947e-05
4.321511127789762e-05,8.533769491316962e-05
4.371602248248502e-05,8.568796977724705e-05
4.422273980505897e-05,8.604230471658318e-05
4.473533054498463e-05,8.640074679196598e-05
4.525386278170167e-05,8.676334360967028e-05
4.577840538376616e-05,8.713014332778061e-05
4.6309028017997366e-05,8.750119466258721e-05
4.684580115873045e-05,8.787654689505637e-05
4.738879609717651e-05,8.825624987737552e-05
4.793808495089107e-05,8.864035403957446e-05
4.8493740673352334e-05,8.90289103962231e-05
4.9055837063650453e-05,8.942197055320695e-05
4.962444877628913e-05,8.981958671458108e-05
5.0199651331100794e-05,9.022181168950374e-05
5.0781521123276707e-05,9.062869889924993e-05
5.137013543351339e-05,9.104030238430674e-05
5.196557243827657e-05,9.145667681155057e-05
5.2567911220184194e-05,9.18778774815077e-05
5.3177231778509664e-05,9.230396033569908e-05
5.379361503980698e-05,9.273498196407002e-05
5.441714286865888e-05,9.31709996125063e-05
5.5047898078549675e-05,9.36120711904372e-05
5.5685964442864085e-05,9.405825527852662e-05
5.633142670601352e-05,9.450961113645358e-05
5.698437059469136e-05,9.496619871078265e-05
5.764488282925873e-05,9.542807864292577e-05
5.8313051135262185e-05,9.589531227719629e-05
5.8988964255084936e-05,9.636796166895642e-05
5.9672711959733106e-05,9.684608959285893e-05
6.0364385060758635e-05,9.732975955118477e-05
6.106407542232036e-05,9.781903578227685e-05
6.177187597338488e-05,9.831398326907196e-05
6.248788072006888e-05,9.881466774773141e-05
6.321218475812448e-05,9.932115571637174e-05
6.394488428556937e-05,9.983351444389661e-05
6.468607661546321e-05,0.00010035181197893108
6.543586018883229e-05,0.00010087611715885944
6.619433458774387e-05,0.00010140649961896793
6.696160054853215e-05,0.00010194302980169305
6.773775997517745e-05,0.00010248577896597762
6.852291595284057e-05,0.00010303481919673482
6.9317172761554e-05,0.0001035902234144221
7.012063589007177e-05,0.00010415206538472619
7.09334120498799e-05,0.00010472041972836013
7.17556091893692e-05,0.00010529536193097403
7.258733650817246e-05,0.00010587696835318067
7.342870447166758e-05,0.00010646531624069718
7.42798248256491e-05,0.00010706048373460456
7.514081061116962e-05,0.00010766254988172578
7.601177617955322e-05,0.00010827159464512446
7.689283720758305e-05,0.00010888769891472501
7.778411071286482e-05,0.00010951094451805612
7.868571506936843e-05,0.00011014141423111843
7.959777002314978e-05,0.00011077919178937856
8.05203967082547e-05,0.00011142436189889035
8.145371766280736e-05,0.00011207701024754492
8.239785684528512e-05,0.00011273722351645148
8.335293965098187e-05,0.00011340508939144955
8.43190929286625e-05,0.00011408069657475521
8.529644499741017e-05,0.00011476413479674182
8.628512566366886e-05,0.00011545549482785749
8.728526623848371e-05,0.00011615486849068093
8.829699955494083e-05,0.00011686234867211652
8.932045998580959e-05,0.00011757802933573126
9.03557834613892e-05,0.00011830200553423439
9.140310748756223e-05,0.00011903437342210177
9.246257116405733e-05,0.00011977523026834654
9.353431520292377e-05,0.00012052467446943791
9.461848194721992e-05,0.00012128280556236967
9.571521538991856e-05,0.00012204972423787994
9.682466119303115e-05,0.00012282553235382461
9.794696670695385e-05,0.00012361033294870533
9.908228099003788e-05,0.00012440423025535468
0.00010023075482838654,0.00012520732971477963
0.00010139254075588153,0.00012601973799016564
0.00010256779307444219,0.00012684156298104317
0.00010375666787451859,0.00012767291383761838
0.00010495932305582277,0.00012851390097526946
0.00010617591834830001,0.0001293646360892119
0.00010740661533334334,0.00013022523216933276
0.00010865157746525384,0.0001310958035151977
0.00010991097009294972,0.00013197646575123143
0.0001111849604819271,0.0001328673358420743
0.00011247371783647519,0.000133768532108117
0.00011377741332214914,0.00013468017424121508
0.00011509622008850323,0.00013560238332058588
0.00011643031329208767,0.00013653528182888948
0.00011777987011971193,0.0001374789936684963
0.0001191450698119776,0.00013843364417794293
0.00012052609368708426,0.00013939936014857913
0.00012192312516491107,0.0001403762698414073
0.0001233363497913776,0.0001413645030041176
0.00012476595526308696,0.00014236419088832015
0.00012621213145225474,0.00014337546626697734
0.00012767507043192657,0.0001443984634520377
0.0001291549665014884,0.00014543331831227477
0.00013065201621247213,0.00014648016829133225
0.00013216641839466052,0.0001475391524259785
0.00013369837418249466,0.00014861041136457264
0.00013524808704178755,0.00014969408738574482
0.0001368157627967472,0.0001507903244172927
0.00013840160965731315,0.00015189926805529716
0.00014000583824680976,0.00015302106558345965
0.00014162866162991988,0.0001541558659926635
0.0001432702953409831,0.000155303820000762
0.00014493095741262166,0.00015646508007259623
0.00014661086840469845,0.00015763980044024412
0.00014831025143361044,0.00015882813712350506
0.00015002933220192182,0.00016003024795062135
0.00015176833902834055,0.00016124629257924022
0.00015352750287804228,0.0001624764325176186
0.000155307057393346,0.00016372083114607377
0.00015710723892474503,0.00016497965373868248
0.00015892828656229778,0.00016625306748523208
0.00016077044216738237,0.00016754124151342528
0.00016263395040481922,0.00016884434691134307
0.00016451905877536624,0.00017016255675016763
0.00016642601764859036,0.00017149604610716852
0.00016835508029612023,0.00017284499208895573
0.00017030650292528443,0.0001742095738550017
0.0001722805447131394,0.00017558997264143652
0.00017427746784089192,0.00017698637178511855
0.00017629753752872057,0.00017839895674798425
0.0001783410220710008,0.0001798279151416802
0.00018040819287193827,0.0001812734367524807
0.00018249932448161524,0.00018273571356649393
0.00018461469463245476,0.0001842149397951607
0.0001867545842761076,0.00018571131190104834
0.00018891927762076664,0.000187225028623944
0.00019110906216891378,0.00018875629100724976
0.0001933242287555045,0.0001903053024246846
0.00019556507158659492,0.0009222289083810764
0.00019783188827841644,0.0009256883813527711
0.0002001249798969037,0.0009291879534639163
0.00020244465099768038,0.0009327280895081369
0.00020479120966650856,0.0009363092596665339
0.0002071649675602069,0.0009399319395701292
0.0002095662399480433,0.0009435966103630384
0.0002119953457536071,0.0009473037587663715
0.00021445260759716674,0.0009510538771428781
0.00021693835183851843,0.0009548474635623392
0.00021945290862033137,0.0009586850218677191
0.0002219966119119955,0.0009625670617420826
0.0002245697995539774,0.0009664940987762867
0.0002271728133026905,0.0009704666545374616
0.0002298059988758851,0.0009744852566382796
0.0002324697059985648,0.0009785504388070312
0.00023516428844943486,0.0009826627409585112
0.00023789010410788932,0.0009868227092657271
0.00024064751500154242,0.0009910308962324398
0.00024343688735431105,0.0009952878607665423
0.00024625859163505465,0.0009995941682542924
0.00024911300260677886,0.0010039503906354036
0.0002520004993764092,0.001008357106479006
0.0002549214654451423,0.0010128149010604902
0.0002578762887593801,0.001017324366439239
0.0002608653617622548,0.0010218861015372624
0.00026388908144575103,0.0010265007122187426
0.0002669478494034321,0.001031168811370501
0.00027004207188377727,0.0010358910189833992
0.0002731721598441376,0.001040667962234683
0.000276338529005317,0.0010455002755712793
0.00027954159990678566,0.0010503886007940607
0.0002827817979625341,0.0010553335871430858
0.0002860595535175742,0.001060335891383828
0.000289375301905095,0.0010653961778944023
0.0002927294835042816,0.0010705151187538051
0.00029612254379880347,0.0010756933938311768
0.00029955493343598134,0.001080931690876096
0.0003030271082866396,0.0010862307056099245
0.0003065395295056527,0.001091591141818209
0.00031009266359319264,0.0010970137114441518
0.00031368698245668765,0.0011024991346831707
0.00031732296347349763,0.0011080481400785485
0.00032100108955431715,0.0011136614646181943
0.00032472184920731285,0.0011193398538325281
0.00032848573660300434,0.0011250840618934961
0.0003322932516398972,0.0011308948517147355
0.0003361449000108765,0.001136772995052902
0.0003400411932703706,0.0011427192726101692
0.00034398264890229247,0.0011487344741379164
0.00034796979038876914,0.0011548193985416208
0.0003520031472796679,0.001160974853986962
0.0003560832552629278,0.0011672016580071593
0.000360210656235707,0.00117350063761155
0.00036438589837635443,0.0011798726293954307
0.0003686095362172158,0.0011863184796511684
0.00037288213071828336,0.0011928390444805978
0.00037720424934169976,0.001199435189908728
0.00038157646612712486,0.0012061077919987603
0.00038599936176797673,0.0012128577369684434
0.00039047352368855597,0.0012196859213077743
0.0003949995461220643,0.0012265932518980677
0.000399578030189527,0.0012335806461324004
0.00040420958397963103,0.0012406490320374557
0.0004088948226294864,0.0012477993483967773
0.00041363436840632776,0.0012550325448754558
0.00041842885079015847,0.0012623495821462557
0.0004232789065573553,0.0012697514320172073
0.00042818517986524155,0.0012772390775606772
0.0004331483223376403,0.0012848135132439333
0.00043816899315141946,0.0012924757450612264
0.00044324785912404005,0.001300226790667399
0.00044838559480211905,0.0013080676795130446
0.0004535828825510191,0.0013159994529812345
0.00045884041264547613,0.008241358319762918
0.0004641588833612782,0.008257443071175425
0.0004695390010680063,0.008273714262746645
0.0004749814803228505,0.008290174055525384
0.0004804870439655134,0.0083068246356094
0.0004860564232142139,0.008323668214435764
0.0004916903577628031,0.008340707029074555
0.0004973895958790067,0.008357943342525983
0.0005031548945038057,0.008375379444020954
0.0005089870193519685,0.0083930176493251
0.0005148867450137498,0.008410860301046352
0.0005208548550577665,0.008428909768946074
0.0005268921421350677,0.008447168450253803
0.0005329994080844093,0.008465638769985632
0.0005391774640387505,0.008484323181266278
0.0005454271305329836,0.008503224165654919
0.0005517492376129129,0.008522344233474746
0.0005581446249454966,0.0085416859241464
0.0005646141419303673,0.008561251806525231
0.0005711586478126435,0.00858104447924247
0.0005777790117970507,0.008601066571050387
0.0005844761131633638,0.008621320741171402
0.0005912508413831881,0.00864180967965129
0.0005981040962380944,0.008662536107716449
0.0006050367879391225,0.008683502778135309
0.0006120498372476703,0.008704712475583954
0.0006191441755977848,0.008726168017015958
0.0006263207452198692,0.008747872252036524
0.0006335804992658254,0.008769828063280947
0.0006409244019356456,0.011188853580303016
0.0006483534286054727,0.011236747458725604
0.0006558685659571436,0.011286660760456941
0.0006634708121092351,0.011352269597679375
0.0006711611767496287,0.011412204457500437
0.0006789406812696112,0.011459505331789169
0.0006868103588995307,0.01150735447582007
0.000694771254846024,0.011555758244649245
0.0007028244264308353,0.011604723066994973
0.0007109709432312439,0.011654255446091534
0.0007192118872221193,0.011704361960552917
0.0007275483529196233,0.011755049265246564
0.0007359814475265771,0.011824972262724684
0.0007445122910795143,0.01186688877111681
0.0007531420165974376,0.011909291138461741
0.0007618717702322999,0.011961387893170264
0.0007707027114212304,0.012018614079830773
0.0007796360130405236,0.012076444327894733
0.0007886728615614156,0.012130486409158607
0.0007978144572076629,0.012185154898251217
0.0008070620141149507,0.012242487813533768
0.0008164167604921472,0.012301003539988233
0.0008258799387844272,0.01236019752879489
0.0008354528058382871,0.01244002371167191
0.0008451366330684721,0.01249117612285767
0.0008549327066268384,0.012545187013953688
0.0008648423275731727,0.012599823951349707
0.0008748668120479914,0.012655094191618648
0.0008850074914473438,0.01271192521290174
0.00089526571259964,0.012781991775072766
0.0009056428379445294,0.012846250842221083
0.0009161402457138521,0.01290428467575822
0.0009267593301146883,0.012958392816837343
0.0009375015015145289,0.01301312813145194
0.0009483681866285928,0.013068771792064166
0.0009593608287093146,0.01312832052928009
0.0009704808877380307,0.013188671574838278
0.0009817298406188842,0.013249813311265981
0.00099310918137498,0.013311663748422178
0.0010046204213468132,0.01336935548712398
0.001016265089392995,0.013414322074335785
0.0010280447320933097,0.013457941242112395
0.0010399609139541202,0.013501890210996095
0.0010520152176161591,0.013546109635642489
0.0010642092440647246,0.013590841612602428
0.001076544612842316,0.01363609208292731
0.0010890229622637305,0.013681867056531901
0.001101645949633657,0.01372817261299259
0.001114415251466788,0.0137750149023548
0.0011273325637104871,0.01382240014594983
0.0011403996019700331,0.013870334637221121
0.0011536181017364785,0.013918824742560131
0.0011669898186171474,0.01396653364263061
0.0011805165285688054,0.01401382296481012
0.0011942000281335325,0.014061660422830002
0.0012080421346773289,0.014110052370194293
0.0012220446866314887,0.014159005234051216
0.0012362095437367692,0.014207007722791307
0.0012505385872903913,0.014250071581953466
0.0012650337203959038,0.01429363459913997
0.0012796968682159415,0.014338378959793013
0.001294529978227916,0.014386416273006358
0.0013095350204826678,0.01443501039210809
0.0013247139878661174,0.014481799504366752
0.0013400688963639508,0.014528986927750478
0.001355601785329369,0.014576721305854204
0.0013713147177539455,0.014625008978491458
0.001387209780541621,0.014674946683492016
0.001403289084785873,0.0147241191389626
0.0014195547660501016,0.014773861557882864
0.0014360089846512606,0.014824180546763117
0.0014526539259467812,0.014875082788690468
0.0014694918006248172,0.014926431674288176
0.0014865248449978572,0.014976445110469033
0.0015037553212997384,0.015027038258001366
0.001521185517986105,0.015078217836384498
0.0015388177500383464,0.015129990643004238
0.001556654359271062,0.015182363554035651
0.0015746977146430866,0.015235343525356318
0.001592950212572123,0.015288937593470175
0.0016114142772530198,0.015343152876442076
0.0016300923609797412,0.015397996574843148
0.0016489869444710648,0.015453475972707159
0.001668100537200059,0.015509598438497921
0.0016874356777273757,0.015566371426087942
0.001706994934038408,0.026517337324169672
0.001726780903884356,0.026577411807291333
0.0017467962151272458,0.02663818262048865
0.0017670435260889468,0.026699657835001667
0.0017875255259042354,0.026761845615625092
0.0018082449348779518,0.026824754221792667
0.0018292045048462937,0.026888392008674183
0.0018504070195423021,0.026952767428285118
0.0018718552949655793,0.02701788903060922
0.0018935521797562953,0.02708376546473405
0.0019155005555735278,0.02715040547999973
0.0019377033374779887,0.027217817927160954
0.0019601634743191855,0.027286011759562506
0.001982883949127071,0.02735363700083157
0.002005867779508234,0.0274204658161618
0.002029118018046678,0.02748699461877418
0.002052637752709252,0.027554292418476588
0.0020764301072557748,0.02762491529988397
0.0021004982416539153,0.027698325314971982
0.0021248453524988827,0.02776890748279608
0.0021494746734379805,0.02784030777644843
0.00217438947560008,0.027912535678917317
0.0021995930680300748,0.027985912225462494
0.0022250887981283695,0.028060179989850394
0.002250880052095462,0.028132289640190645
0.00227697025538168,0.02819947253486866
0.0023033628731421313,0.02826598352771308
0.002330061410696925,0.028332106876149073
0.002357069413996728,0.028398729933666943
0.0023843904700937206,0.02846612522652121
0.002412028207618007,0.028534301705778302
0.00243998629725955,0.02860326842625749
0.0024682684522556926,0.028673034547733463
0.0024968784288843266,0.02874360933615288
0.0025258200269627847,0.028815002164865045
0.002555097090352507,0.028885457919376988
0.0025847135074695635,0.028955651293314
0.002614673211801092,0.029025322807303154
0.00264498018242772,0.029099967607572323
0.002675638444552045,0.02917739527529966
0.0027066520700332413,0.02925572041581285
0.0027380251779278576,0.029342546334407072
0.0027697619350368907,0.02943736099379827
0.002801866556459195,0.029532278978809133
0.002834343306151309,0.029628084856542412
0.0028671964974937695,0.029725001230956193
0.0029004304938639917,0.029823040973942134
0.002934049709215787,0.02992221710659142
0.0029680586086656023,0.030021288968888525
0.003002461709085549,0.030121513605064508
0.0030372635797033115,0.030228440411469305
0.0030724688427090033,0.030339266627905315
0.003108082173869064,0.030451127190628542
0.0031441083031472647,0.03056400377478738
0.00318055201533292,0.030677185146878783
0.0032174181506763717,0.03078751715485805
0.003254711605531848,0.030898166004690385
0.003292437333007769,0.03101009739775857
0.0033306003436245884,0.03112332620016517
0.003369205705980267,0.031243826634571693
0.003408258547423452,0.03137686037279536
0.0034477640547344642,0.031511436120008327
0.0034877274748141775,0.03164757174980985
0.003528154115380883,0.0317889741962384
0.0035690493456752297,0.03193234748658742
0.0036104185971733375,0.032077382632834786
0.0036522673643081755,0.032223500212331835
0.0036946012051993025,0.032370247900241705
0.003737425742391064,0.03251977695215971
0.0037807466635993493,0.03267346241582179
0.0038245697224669993,0.03281463197545742
0.0038689007393279753,0.03295758592899409
0.003913745601980384,0.03311584503021064
0.0039591102664684585,0.03326373140410503
0.004005000757873611,0.03340938639740636
0.004051423171114647,0.03355790236140851
0.0040983836717572615,0.033707404702537566
0.004145888496832911,0.03385720059082871
0.004193943955667186,0.03400646491886807
0.004242556430717777,0.03416052737463289
0.004291732378422158,0.03432589606732324
0.004341478330055092,0.03449318156708887
0.004391800892596086,0.03466363224802144
0.004442706749606883,0.034819840352546115
0.004494202662119142,0.034967949728946644
0.0045462954695324,0.035117852092888244
0.004598992090522438,0.03526980452788191
0.004652299523960189,0.03542626938458976
0.004706224849841282,0.03558124101740834
0.004760775230226368,0.03573718315822986
0.00481595791019235,0.035894932841906056
0.004871780218794631,0.036054511019869034
0.004928249570040513,0.03621593888640125
0.004985373463873894,0.03637797167918836
0.005043159487171359,0.03653937419880435
0.005101615314749833,0.0367026475531384
0.005160748710385908,0.03686737387595815
0.005220567527846975,0.037033137240240016
0.005281079711934331,0.03720082198627988
0.005342293299538352,0.037370450385029313
0.005404216420705915,0.03753951092218283
0.00546685729972018,0.037708241649015234
0.0055302242561929005,0.037878928152637964
0.005594325706169377,0.03805749490039691
0.005659170163246243,0.038238161204877344
0.005724766239702178,0.03842092163276809
0.005791122647641758,0.03860249013476862
0.005858248200152536,0.03878047457453839
0.005926151812475552,0.03895845727610109
0.005994842503189409,0.03913610983085436
0.006064329395408062,0.03931934737939249
0.006134621717992506,0.03949602166616162
0.0062057288067765,0.03967623438734958
0.0062776601058065,0.039851117118573996
0.006350425168595962,0.04002404465893268
0.00642403365939419,0.04020411285847555
0.006498495354469888,0.04038531726267571
0.006573820143409586,0.0405618241857871
0.006650018030431118,0.04074227385284329
0.006727099135712337,0.04093524071334347
0.006805073696735206,0.04110743499254542
0.0068839520696454964,0.04127913020226631
0.006963744730628222,0.041465490671355784
0.007044462277299037,0.041642293455786135
0.007126115430111745,0.04180212238168583
0.007208715033782135,0.04196123168468387
0.007292272058728313,0.04211994904155954
0.007376797602527731,0.04228156079169082
0.007462302891391108,0.04244894553285235
0.007548799281653432,0.04262153203201378
0.007636298261282241,0.04279847838867336
0.0077248114514034,0.04297778310093812
0.007814350607844541,0.043161758034594155
0.00790492762269642,0.04335213680530208
0.007996554525892346,0.043544432909086925
0.008089243486805939,0.043729434787138324
0.008183006815867389,0.04391388107026245
0.008277856966198472,0.044100912231570304
0.00837380653526649,0.04428805068247288
0.008470868266557402,0.04448994504729316
0.008569055051268348,0.04468638599186962
0.008668379930019773,0.04489164633201316
0.008768856094587427,0.04509503402909728
0.008870496889654403,0.04529127370671608
0.00897331581458352,0.045488274167482745
0.009077326525210223,0.0456902978451597
0.009182542835656282,0.045884081281173675
0.009288978720164497,0.04608315938433679
0.009396648314954691,0.04628834897399137
0.009505565920101192,0.04648993452421265
0.009615746001432095,0.04669259263161424
0.009727203192450537,0.04689476848512034
0.009839952296278227,0.047106670851516784
0.009954008287621519,0.04731153277708072
0.010069386314760271,0.047511285281498415
0.010186101701559752,0.04772906342752306
0.010304169949505875,0.04795586761308024
0.01042360673976401,0.04817577202839364
0.010544427935261684,0.0484080951228853
0.010666649582795389,0.04868586526452716
0.010790287915161836,0.04892230167172432
0.01091535935331391,0.049147816679305
0.011041880508541602,0.04937683338834142
0.011169868184678225,0.049608504655753415
0.011299339380332217,0.04983147424441505
0.011430311291144786,0.05005029462854725
0.011562801312073753,0.050287612357831205
0.011696827039703846,0.05051975554929211
0.01183240627458378,0.0507362979941865
0.011969557023590427,0.05094836153534839
0.012108297502320394,0.051160028343243756
0.012248646137509308,0.051385022856322016
0.012390621569479156,0.05160729948338751
0.012534242654613994,0.051829412038866526
0.01267952846786434,0.0520528851593791
0.012826498305280598,0.05229572855658966
0.012975171686575868,0.05254149974305592
0.013125568357718427,0.05277740314750538
0.013277708293554291,0.05301883697715211
0.013431611700460153,0.053257295601946406
0.013587299019027091,0.053477455251887185
0.013744790926775366,0.05369571301487071
0.013904108340900697,0.05392515422799411
0.014065272421052363,0.05414919705819228
0.014228304572143519,0.05436637734336598
0.014393226447194065,0.054580054528317226
0.014560059950206485,0.054796031780476616
0.014728827239075018,0.055007113755980976
0.014899550728528537,0.05522205220787302
0.015072253093107555,0.05545195250942577
0.01524695727017573,0.05567029772875361
0.015423686462966274,0.05589953781517555
0.01560246414366368,0.056131455346787165
0.015783314056521166,0.05639088430708631
0.01596626022101425,0.05664089457275907
0.01615132693503091,0.0569166969793105
0.01633853877809862,0.057206034020317806
0.016527920614648955,0.057484853824671125
0.0167194975973199,0.05777605283988243
0.016913295170296487,0.05805304801437529
0.01710933907269015,0.05833411346597728
0.01730765534195726,0.058629400578944356
0.01750827031735725,0.05892733049629345
0.017711210643450888,0.05922108286699109
0.017916503273639015,0.05953321827273859
0.018124175473742375,0.05985807006599203
0.018334254825622908,0.06014944455158623
0.018546769230846995,0.06044377771444698
0.018761746914391215,0.060771804732008536
0.018979216428391014,0.061091557661463035
0.019199206655932846,0.06142716257180129
0.019421746814890263,0.06175556703510117
0.019646866461804465,0.06210345898889273
0.01987459549580984,0.06246802312361455
0.02010496416260499,0.06281962728226309
0.02033800305846982,0.0632116260297591
0.020573743134329137,0.06361972540375946
0.02081221569986339,0.06404830859892956
0.021053452427667062,0.06447778072222736
0.02129748535745521,0.0648704277040965
0.021544346900318843,0.06531582257616012
0.02179406984302956,0.06574787772879068
0.0220466873523941,0.06615383072472
0.022302232979659387,0.06658481305332958
0.022560740664968614,0.06700533689266033
0.022822244741868985,0.06743905349721493
0.023086779941871697,0.06796577007681177
0.023354381399064792,0.06847333784813887
0.023625084654779475,0.06895367199739674
0.023898925662310503,0.06944695082463634
0.024175940791691306,0.06992163654112704
0.024456166834524465,0.07044562087265607
0.024739641008868142,0.07093150522105733
0.025026400964179192,0.07138785107611882
0.025316484786313556,0.07189040538746923
0.025609931002584595,0.07240890396934299
0.025906778586880088,0.07289623388620028
0.026207066964838526,0.07343661244765694
0.02651083601908539,0.07391798537860522
0.026818126094530156,0.07445760384802591
0.02712897800372467,0.07501451422733288
0.027443433032283655,0.07554818490092749
0.02776153294436801,0.07609930894882283
0.028083319988231725,0.07660673629422785
0.028408836901833042,0.07715630497788367
0.028738126918510663,0.07766894613175682
0.029071233772725785,0.07820101004063447
0.029408201705870638,0.07873386955907422
0.029749075472144403,0.07925468303441038
0.030093900344497212,0.07982277318436236
0.03044272212064303,0.08036425366640523
0.030795587129142266,0.080925507873211
0.03115254223555488,0.08155081290493921
0.03151363484866479,0.08215672275660477
0.031878912926776456,0.08273651885916085
0.03224842498408442,0.08330724509304295
0.0326222200971167,0.08388431590940694
0.03300034791125285,0.0844714330757104
0.03338285864731761,0.08509902536643885
0.033769803108250916,0.08567156322466045
0.03416123268585528,0.08630441154006332
0.034557199367621395,0.086922024520128
0.03495775574363275,0.08749919958738614
0.035362955013550426,0.08809929579788192
0.03577285099367873,0.08870713949701903
0.0361874981241128,0.0893434053558312
0.03660695147596903,0.08996457273294234
0.03703126675869927,0.09052554551400324
0.03746050032748993,0.0911580850002978
0.037894709190746674,0.09181341496769438
0.03833395101766601,0.09246870423483526
0.03877828414589457,0.09318181718999696
0.03922776758927719,0.09386575694402356
0.03968246104569482,0.09449775687580983
0.040142424904993215,0.09517232882132294
0.040607720257003654,0.09587532964979062
0.041078408899656464,0.09653987004381799
0.04155455334718875,0.09719545256872159
0.04203621683844714,0.09787734367802756
0.04252346334528682,0.09854902945785865
0.04301635758106795,0.09927011504907907
0.0435149650092505,0.09995641579007748
0.044019351852088745,0.10065525099245878
0.044529585099426554,0.10141845168274606
0.04504573251759458,0.1021959443150026
0.04556786265841064,0.10297792360610092
0.046096044868284336,0.10376044675349853
0.04663034929742731,0.10453234759709465
0.04717084690917017,0.1053553734558196
0.047717609489387455,0.10616481462705496
0.04827070965603183,0.10699804039212242
0.0488302208687788,0.10777432820140702
0.0493962174387832,0.10860468661846245
0.04996877453854884,0.109471641393816
0.0505479682119124,0.11037209988961867
0.05113387538414326,0.11134162745160865
0.05172657387216019,0.11222186993910457
0.05232614239486662,0.11315803388864291
0.052932660583605615,0.11403715203493772
0.05354620899273607,0.11496922626173897
0.05416686911033152,0.11588300698700818
0.05479472336900287,0.11686852529336562
0.05542985515684669,0.11780493454575416
0.05607234882852033,0.11872369088180565
0.05672228971644543,0.11973343127898421
0.05737976414214134,0.12065635439147689
0.05804485942768978,0.12165772493860663
0.05871766390733255,0.12266593868558698
0.05939826693920356,0.12368994233255423
0.060086758917196864,0.12472041085714916
0.0607832312829723,0.1256901176151735
0.06148777653810023,0.12674507685715797
0.062200488256347115,0.1277899053156068
0.06292146109610344,0.1288637135956908
0.06365079081295572,0.12996659184935103
0.06438857427240419,0.13104225625218613
0.06513490946272803,0.13215199121471582
0.0658898955079995,0.1332514045449762
0.06665363268124913,0.13439455478572548
0.06742622241778341,0.13547692247315635
0.06820776732865685,0.13655503206484748
0.06899837121430018,0.13766600574694204
0.0697981390783066,0.1387392259110843
0.07060717714137772,0.13984880275123268
0.07142559285543126,0.14100629205594434
0.07225349491787214,0.14220007535023937
0.07309099328602911,0.14346081546438766
0.07393819919175866,0.14467577446153862
0.07479522515621821,0.1458399030630688
0.07566218500481055,0.1470419865249799
0.07653919388230147,0.148217042052364
0.0774263682681127,0.14939827269740813
0.07832382599179197,0.15056091481946093
0.07923168624866253,0.15175378635491973
0.08015006961565405,0.15298354726808724
0.08107909806731686,0.1541867368376987
0.08201889499202203,0.15543758035465152
0.08296958520834907,0.15672320614761992
0.08393129498166364,0.15795477685415096
0.08490415204088747,0.1592132648455456
0.0858882855954625,0.16052873242485405
0.08688382635251184,0.16186754002186687
0.08789090653419954,0.16315971896865228
0.08890965989529158,0.164526018027858
0.08994022174092044,0.16581689133152713
0.09098272894455559,0.16709962703901443
0.09203731996618221,0.1683421606558539
0.09310413487069075,0.1696499294020372
0.09418331534647952,0.17100232093298298
0.0952750047242729,0.17232833277636775
0.09637934799615785,0.17364706512001896
0.09749649183484087,0.17511050328100763
0.0986265846131282,0.17649680154905223
0.09976977642363201,0.17788523251501717
0.10092621909870483,0.17933514184454472
0.10209606623060476,0.18079637425211809
0.10327947319189525,0.18223220255126366
0.10447659715608053,0.18369737919993923
0.10568759711848051,0.1851954479981169
0.10691263391734772,0.1867042811554859
0.10815187025522892,0.18826179168630408
0.10940547072057435,0.18976909646512166
0.11067360180959745,0.1913316972751009
0.11195643194838795,0.19284847420491497
0.11325413151528127,0.19447764626050518
0.11456687286348727,0.19609891719389594
0.11589483034398118,0.19768574815439421
0.11723818032865997,0.19925160208837764
0.11859710123376706,0.20089649805232793
0.11997177354358855,0.202586501678761
0.12136237983442417,0.20425100731643045
0.12276910479883604,0.20602939713204788
0.12419213527017846,0.20779003776240276
0.12563166024741215,0.20950135578518955
0.12708787092020596,0.21126984639602947
0.12856096069432965,0.21297628263183147
0.130051125217341,0.21480940555243194
0.13155856240457053,0.2166080047459233
0.1330834724654076,0.21833087143617264
0.1346260579298911,0.22010348877518796
0.13618652367560827,0.22200378560027717
0.1377650769549055,0.22387304178792328
0.13936192742241435,0.22583226241535176
0.14097728716289676,0.22770084845491878
0.142611370719413,0.2296177912906733
0.14426439512181588,0.2315425548070676
0.14593657991557576,0.23353318091035224
0.1476281471909391,0.23550099559361737
0.14933932161242533,0.23760658060286013
0.15107033044866555,0.23965275366102062
0.15282140360258709,0.24178244486218534
0.15459277364194784,0.2439521326174244
0.15638467583022478,0.24610235333433042
0.15819734815786016,0.24825562564517734
0.16003103137387018,0.2503060557589501
0.16188596901781993,0.2525939679420152
0.1637624074521689,0.2547723621788638
0.16566059589499152,0.25696014423074703
0.16758078645307686,0.25928199831605125
0.16952323415541215,0.26159606806871966
0.1714881969870541,0.2638941910713266
0.17347593592339325,0.26627432270222406
0.1754867149648152,0.2686627856509384
0.1775208011717636,0.27102664987855374
0.1795784647002097,0.27335179720294095
0.18165997883753285,0.2759234446851158
0.18376562003881725,0.27833501932209065
0.18589566796356882,0.2807476449814395
0.18805040551285834,0.28323236841927923
0.1902301188668946,0.285646742110261
0.19243509752303323,0.2881980459594269
0.19466563433422632,0.29066657692360687
0.19692202554791735,0.29322311406012475
0.19920457084538712,0.29582553483594676
0.20151357338155584,0.2984300941437761
0.20384933982524642,0.3010211964708679
0.20621218039991446,0.30376796635447534
0.2086024089248505,0.306484471523963
0.21102034285685967,0.30930030369450706
0.21346630333242453,0.312100677525465
0.21594061521035676,0.3148980431150819
0.21844360711494284,0.3177512426994621
0.22097561147959033,0.3207452488178616
0.22353696459097966,0.3237319506224626
0.22612800663372795,0.326788573259556
0.2287490817355704,0.32967842074253506
0.2314005380130654,0.33274138640056894
0.23408272761782944,0.3357092583898994
0.23679600678330787,0.33889580890922844
0.23954073587208793,0.34204926085418375
0.24231727942376008,0.3450764088134629
0.24512600620333397,0.3480981089747324
0.24796728925021602,0.3514355805721675
0.2508415059277541,0.3547997866190499
0.2537490379733572,0.35810349258881485
0.2566902715491952,0.36140066744520816
0.25966559729348726,0.36469619030352407
0.26267541037238384,0.3680731964544727
0.26572011053245065,0.37142499349209634
0.26880010215376077,0.3749845072159255
0.2719157943036019,0.3784816043352725
0.2750676007908067,0.3820305138931984
0.2782559402207126,0.3855358133711487
0.28148123605075814,0.38919187831697455
0.28474391664672477,0.39286886359289835
0.28804441533962977,0.39648684614725244
0.2913831704832789,0.4003499335894786
0.2947606255124859,0.40419698318815145
0.29817722900196736,0.40800010206270726
0.30163343472591975,0.41183521826338376
0.30512970171828707,0.41574722809457026
0.30866649433372745,0.4196714351601301
0.3122442823092858,0.4236438706418209
0.3158635408267819,0.42767479672083636
0.31952475057592133,0.4317139670905411
0.32322839781813806,0.43577437851763723
0.3269749744511768,0.4399737356884213
0.33076497807442423,0.4441603128763136
0.3345989120549975,0.4482678461843316
0.3384772855945983,0.45250137853463973
0.34240061379714254,0.4566563591238039
0.34636941773717345,0.4609896676707986
0.3503842245290676,0.4653474018568523
0.3544455673970435,0.46980870045180245
0.3585539857459817,0.4742409907595323
0.36271002523306484,0.4787390649697403
0.3669142378402494,0.483382316309071
0.3711671819475767,0.4878875008257276
0.37546942240733366,0.4925888686911337
0.37982153061907364,0.4972330187274198
0.3842240846055061,0.5021048908852486
0.38867766908926676,0.5067444871681979
0.393182875570577,0.5114686023825988
0.39774030240580366,0.516268233403943
0.40235055488692933,0.5211545787024163
0.4070142453219439,0.5259747430170031
0.4117319931161679,0.5308717896068399
0.4165044248545185,0.5357279282973095
0.42133217438472886,0.5407582479950396
0.4262158829015325,0.545717376545304
0.43115619903182284,0.5507803345837015
0.43615377892080054,0.5559122496435464
0.441209286319119,0.561102015598201
0.4463233926710397,0.5664578809132279
0.4514967772036102,0.57167954902097
0.4567301270168747,0.5768578132282374
0.4620241371751313,0.5822397250469182
0.46737951079924633,0.5875515007878549
0.47279695916003905,0.5931325606520215
0.4782772017727485,0.5984785810520055
0.4838209664925957,0.6037957020442748
0.48942898961145315,0.6092796316385058
0.49510201595563513,0.615042386030767
0.5008407989848213,0.6208036905509384
0.5066461008921268,0.6263859679970959
0.5125186927053332,0.6319570193557029
0.5184593543892912,0.6377052365586844
0.5244688749495119,0.6434332171267487
0.5305480525369574,0.649166103376264
0.5366976945540476,0.6548683850578134
0.5429186177618943,0.6607557547674585
0.5492116483887789,0.6667157891199889
0.5555776222398878,0.6726770446280053
0.5620173848083188,0.6786205978841842
0.5685317913873753,0.6846886128485102
0.5751217071841613,0.6907762357579408
0.5817880074344935,0.6968310973493159
0.5885315775191451,0.7029877472281844
0.595353313081437,0.709064938245232
0.6022541201461928,0.7153196337158703
0.6092349152400711,0.7215273310048658
0.6162966255132942,0.7278209730535774
0.6234401888627864,0.7343471577020453
0.6306665540567405,0.7407629138846487
0.6379766808606282,0.747249269731795
0.6453715401646701,0.7537135980224148
0.6528521141127848,0.7601135496746141
0.6604193962330305,0.7666288267438238
0.6680743915695615,0.7731767911188394
0.675818116816111,0.7797790651017877
0.6836516004510238,0.7863613062048693
0.6915758828738525,0.7930972634122219
0.6995920165435374,0.7997618528102571
0.707701066118189,0.8064062374220702
0.7159041085964888,0.8128617843719426
0.7242022334607315,0.819377695820928
0.732596542821523,0.8260230980306179
0.741088151564157,0.832656915588516
0.7496781874966877,0.8392214100053341
0.7583677914997191,0.8458737932739263
0.7671581176779302,0.8524151242084134
0.7760503335133571,0.8590583028284691
0.7850456200204509,0.8655672467891458
0.794145171902934,0.8719187742023834
0.8033501977124734,0.8783932815098993
0.8126619200091946,0.8849967922516102
0.822081575524054,0.8915479630150468
0.8316104153230961,0.8980455046778342
0.8412497049736118,0.9046921639653084
0.8510007247122247,0.9113179459406547
0.8608647696149244,0.9179824808054097
0.8708431497690724,0.9246489634131357
0.880937190447399,0.9311592193295704
0.8911482322840202,0.937701290201527
0.9014776314524917,0.9441669849355246
0.9119267598459299,0.950788470863037
0.9224970052592174,0.9573507057287148
0.9331897715733238,0.9635980765463099
0.9440064789417604,0.9699057637205447
0.9549485639791966,0.9763686567324221
0.9660174799522646,0.9828177990755054
0.9772146969725725,0.9891413405467622
0.9885417021919574,0.9947547444545399
1.0,0.9999986560043007


==> data/EEG/RMIA/LSTM-offline/total/roc_SeasonalityLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,3.7746470327308953e-05
1.3650078065460137e-05,3.808013786774004e-05
1.3808297652180924e-05,3.841767298607772e-05
1.3968351179887397e-05,3.875912051185153e-05
1.4130259905995336e-05,3.910452579421513e-05
1.429404533431761e-05,3.945393470796932e-05
1.4459729217920196e-05,3.9807393659654835e-05
1.4627333562011299e-05,4.016494959371585e-05
1.4796880626863964e-05,4.0526649998734874e-05
1.4968392930772556e-05,4.089254291373987e-05
1.514189325304352e-05,4.126267693458459e-05
1.53174046370208e-05,4.163710122040279e-05
1.5494950393146317e-05,4.201586550013723e-05
1.567455410205595e-05,4.239902007914444e-05
1.5856239617711373e-05,4.278661584587601e-05
1.60400310705682e-05,4.317870427863724e-05
1.622595287078087e-05,4.357533745242427e-05
1.6414029711444665e-05,4.397656804584037e-05
1.6604286571875295e-05,4.4382449348092375e-05
1.6796748720926532e-05,4.479303526606835e-05
1.6991441720346258e-05,4.52083803314971e-05
1.7188391428171457e-05,4.5628539708190856e-05
1.7387624002162504e-05,4.605356919937176e-05
1.7589165903277326e-05,4.648352525508338e-05
1.7793043899185774e-05,4.691846497968807e-05
1.7999285067824765e-05,4.7358446139451245e-05
1.8207916800994626e-05,4.780352717021362e-05
1.8418966807997107e-05,4.8253767185152246e-05
1.86324631193156e-05,4.870922598263169e-05
1.8848434090337955e-05,4.916996405414605e-05
1.906690840512252e-05,4.963604259235313e-05
1.9287915080207776e-05,5.010752349920166e-05
1.9511483468466162e-05,5.058446939415289e-05
1.9737643263002554e-05,5.10669436224972e-05
1.9966424501097934e-05,5.155501026376734e-05
2.0197857568198782e-05,5.204873414024915e-05
2.0431973201952705e-05,5.2548180825590855e-05
2.066880249629082e-05,5.305341665351217e-05
2.09083769055575e-05,5.3564508726614414e-05
2.1150728248687946e-05,5.408152492529269e-05
2.1395888713434215e-05,5.460453391675141e-05
2.1643890860640203e-05,5.513360516412418e-05
2.189476762856621e-05,5.566880893569966e-05
2.2148552337263592e-05,5.621021631425408e-05
2.2405278693000182e-05,5.675789920649213e-05
2.266498079273693e-05,5.731193035259719e-05
2.2927693128656486e-05,5.787238333589225e-05
2.3193450592744275e-05,5.843933259261286e-05
2.3462288481422625e-05,5.901285342179334e-05
2.3734242500238664e-05,7.28467680695267e-05
2.4009348768606518e-05,7.405723565034525e-05
2.4287643824604503e-05,7.528173389673639e-05
2.45691646298279e-05,7.652042543971933e-05
2.4853948574297985e-05,7.777347479538771e-05
2.5142033481427965e-05,7.904104838675962e-05
2.543345761304648e-05,8.03233145658811e-05
2.5728259674479322e-05,8.162044363618559e-05
2.6026478819690045e-05,8.293260787511277e-05
2.63281546564802e-05,8.425998155698946e-05
2.6633327251749808e-05,8.560274097617573e-05
2.694203713681882e-05,0.005772406490590394
2.7254325312810276e-05,0.005789020221553139
2.7570233256095827e-05,0.005805826524135931
2.7889802923804396e-05,0.005822827630458026
2.8213076759394707e-05,0.005840025798511431
2.8540097698292373e-05,0.005857423312460787
2.8870909173592345e-05,0.005875022482946745
2.9205555121827452e-05,0.005892825647392854
2.95440799888038e-05,0.0059108351703159945
2.9886528735503827e-05,0.005929053443640435
3.0232946844057763e-05,0.005947482887015505
3.0583380323784315e-05,0.005965542965026953
3.0937875717301366e-05,0.005981719771484447
3.12964801067075e-05,0.005998084085121015
3.165924111983521e-05,0.006014638079353409
3.20262069365765e-05,0.0060313839527907035
3.2397426295281954e-05,0.006048323929526296
3.277294849923382e-05,0.006065460259433299
3.315282342319423e-05,0.006082795218463359
3.353710152002929e-05,0.006100331108948932
3.392583382740992e-05,0.006153597866739247
3.4319071974590426e-05,0.006214405592231592
3.4716868189265594e-05,0.006275918146894195
3.511927530450728e-05,0.006338143700481069
3.552634676578139e-05,0.006401090517442755
3.5938136638046256e-05,0.006464766958023978
3.6354699612933176e-05,0.006529181479373992
3.677609101601031e-05,0.0065943426366698215
3.720236681413066e-05,0.006624977504275554
3.7633583622865324e-05,0.006628915951128664
3.806979871402284e-05,0.006632900048961235
3.8511070023255685e-05,0.006636930326918896
3.895745615775501e-05,0.006641007320280656
3.940901640403448e-05,0.006645131570530008
3.986581073580439e-05,0.00664930362542684
4.032789982193705e-05,0.006653524039080186
4.079534503452449e-05,0.0066577933720218165
4.1268208457029516e-05,0.006662112191280697
4.174655289253135e-05,0.00666648107045828
4.223044187206672e-05,0.006670900589804703
4.271993966306776e-05,0.0066753713362958465
4.321511127789762e-05,0.0066798939037112925
4.371602248248502e-05,0.006714820898945417
4.422273980505897e-05,0.006721019740858239
4.473533054498463e-05,0.00672729043424333
4.525386278170167e-05,0.006733633811939167
4.577840538376616e-05,0.006740050716437756
4.6309028017997366e-05,0.006746541999996518
4.684580115873045e-05,0.006753108524751486
4.738879609717651e-05,0.006759751162831809
4.793808495089107e-05,0.006766470796475585
4.8493740673352334e-05,0.006773268318147027
4.9055837063650453e-05,0.0067801446306550075
4.962444877628913e-05,0.006787100647272953
5.0199651331100794e-05,0.00679413729186015
5.0781521123276707e-05,0.0068012554989844345
5.137013543351339e-05,0.006808456214046331
5.196557243827657e-05,0.0068157403934045995
5.2567911220184194e-05,0.006823109004503269
5.3177231778509664e-05,0.006830563026000118
5.379361503980698e-05,0.006838103447896655
5.441714286865888e-05,0.006845731271669609
5.5047898078549675e-05,0.006853447510403942
5.5685964442864085e-05,0.006861253188927387
5.633142670601352e-05,0.006869149343946582
5.698437059469136e-05,0.006877137024184741
5.764488282925873e-05,0.006885217290520948
5.8313051135262185e-05,0.006893391216131058
5.8988964255084936e-05,0.0069016598866302225
5.9672711959733106e-05,0.006910024400217085
6.0364385060758635e-05,0.006918485867819632
6.106407542232036e-05,0.006927045413242736
6.177187597338488e-05,0.006935704173317426
6.248788072006888e-05,0.006944463298051859
6.321218475812448e-05,0.006953323950784072
6.394488428556937e-05,0.006962287308336483
6.468607661546321e-05,0.006971354561172182
6.543586018883229e-05,0.006980526913553065
6.619433458774387e-05,0.00698980558369975
6.696160054853215e-05,0.0069991918039533935
6.773775997517745e-05,0.007008686820939356
6.852291595284057e-05,0.007018291895732766
6.9317172761554e-05,0.007028008304026027
7.012063589007177e-05,0.007037837336298229
7.09334120498799e-05,0.007048926120699431
7.17556091893692e-05,0.007061505736933617
7.258733650817246e-05,0.007074231164911307
7.342870447166758e-05,0.0070871040947527815
7.42798248256491e-05,0.007100126236168698
7.514081061116962e-05,0.0071132993186871635
7.601177617955322e-05,0.007126625091883433
7.689283720758305e-05,0.00714010532561229
7.778411071286482e-05,0.007151169584401924
7.868571506936843e-05,0.007160365948838262
7.959777002314978e-05,0.0071696689093668315
8.05203967082547e-05,0.007179079701554901
8.145371766280736e-05,0.0071885995752913375
8.239785684528512e-05,0.007198229794952611
8.335293965098187e-05,0.007207971639570719
8.43190929286625e-05,0.007216804445474094
8.529644499741017e-05,0.007223645909955327
8.628512566366886e-05,0.007230566674619137
8.728526623848371e-05,0.007237567658642842
8.829699955494083e-05,0.007244649791858043
8.932045998580959e-05,0.007251814014874123
9.03557834613892e-05,0.00725906127920318
9.140310748756223e-05,0.007302110943084151
9.246257116405733e-05,0.007309686108371091
9.353431520292377e-05,0.007317349078248986
9.461848194721992e-05,0.0073251008704707035
9.571521538991856e-05,0.007332942514585998
9.682466119303115e-05,0.007340875052078253
9.794696670695385e-05,0.007349356087165361
9.908228099003788e-05,0.007358495367144188
0.00010023075482838654,0.0073677405815428965
0.00010139254075588153,0.007375847945298046
0.00010256779307444219,0.007382840696593482
0.00010375666787451859,0.007389914501653936
0.00010495932305582277,0.007397070299982697
0.00010617591834830001,0.007404309041972935
0.00010740661533334334,0.007411631689033945
0.00010865157746525384,0.007419039213718811
0.00010991097009294972,0.007426532599853602
0.0001111849604819271,0.007434112842668017
0.00011247371783647519,0.007441780948927579
0.00011377741332214914,0.007449537937067338
0.00011509622008850323,0.007464237522569812
0.00011643031329208767,0.007482848122759815
0.00011777987011971193,0.007502332919871893
0.0001191450698119776,0.0075212750656020785
0.00012052609368708426,0.0075404367718691825
0.00012192312516491107,0.007562389949585824
0.0001233363497913776,0.0075857670402819585
0.00012476595526308696,0.007609415097459817
0.00012621213145225474,0.0076333372619223
0.00012767507043192657,0.007657536710877705
0.0001291549665014884,0.007682016658361707
0.00013065201621247213,0.007706780355664229
0.00013216641839466052,0.007731831091761262
0.00013369837418249466,0.007757172193751685
0.00013524808704178755,0.007782807027299156
0.0001368157627967472,0.007808738997079114
0.00013840160965731315,0.007834971547230975
0.00014000583824680976,0.007861508161815566
0.00014162866162991988,0.007894974167946382
0.0001432702953409831,0.007939147795054906
0.00014493095741262166,0.007985469840215972
0.00014661086840469845,0.008036763122507382
0.00014831025143361044,0.008088650950990163
0.00015002933220192182,0.008141140217115936
0.00015176833902834055,0.01204956820459423
0.00015352750287804228,0.01207858561229506
0.000155307057393346,0.012107341322437983
0.00015710723892474503,0.012135595171573291
0.00015892828656229778,0.012162965963959067
0.00016077044216738237,0.012189668009454768
0.00016263395040481922,0.01221938849435475
0.00016451905877536624,0.012250483356926922
0.00016642601764859036,0.012272291303268271
0.00016835508029612023,0.012298839582143853
0.00017030650292528443,0.012326599983118084
0.0001722805447131394,0.012354682158015384
0.00017427746784089192,0.012383089836553406
0.00017629753752872057,0.012411826791681384
0.0001783410220710008,0.01244140563637569
0.00018040819287193827,0.012474833286176707
0.00018249932448161524,0.012508648399617944
0.00018461469463245476,0.012542855467833939
0.0001867545842761076,0.012577459034016475
0.00018891927762076664,0.012613958124155295
0.00019110906216891378,0.012653675103377254
0.0001933242287555045,0.012693852446562567
0.00019556507158659492,0.012741233150159025
0.00019783188827841644,0.01277574114001194
0.0002001249798969037,0.012810649115847858
0.00020244465099768038,0.012845961713949194
0.00020479120966650856,0.012881683624338044
0.0002071649675602069,0.012917819591399055
0.0002095662399480433,0.01295437441450959
0.0002119953457536071,0.01299135294867712
0.00021445260759716674,0.013028760105184061
0.00021693835183851843,0.013066600852240045
0.00021945290862033137,0.01310478990642767
0.0002219966119119955,0.013143294938515746
0.0002245697995539774,0.01318224628675194
0.0002271728133026905,0.01322129709009091
0.0002298059988758851,0.013260705247248202
0.0002324697059985648,0.013300570188777639
0.00023516428844943486,0.013340897209318137
0.00023789010410788932,0.013381691664879375
0.00024064751500154242,0.013422958973553134
0.00024343688735431105,0.013464704616232902
0.00024625859163505465,0.013509884615588039
0.00024911300260677886,0.013579498035427387
0.0002520004993764092,0.013615951266704377
0.0002549214654451423,0.013652827031476019
0.0002578762887593801,0.013690130227375471
0.0002608653617622548,0.013725065542291434
0.00026388908144575103,0.013759293286826338
0.0002669478494034321,0.013793917768989314
0.00027004207188377727,0.013828943587410736
0.0002731721598441376,0.013864375394024209
0.000276338529005317,0.013900217894684434
0.00027954159990678566,0.013936475849792193
0.0002827817979625341,0.013972399544097841
0.0002860595535175742,0.014001566614425564
0.000289375301905095,0.014035277466056872
0.0002927294835042816,0.014069379063952604
0.00029612254379880347,0.014103875937296556
0.00029955493343598134,0.014138772667770808
0.0003030271082866396,0.014174073890164233
0.0003065395295056527,0.01420873460334104
0.00031009266359319264,0.014240080389860622
0.00031368698245668765,0.014271789508909494
0.00031732296347349763,0.01430386617191578
0.00032100108955431715,0.014343371801924187
0.00032472184920731285,0.014378280008361713
0.00032848573660300434,0.014413592839737584
0.0003322932516398972,0.014449314986104878
0.0003361449000108765,0.014482991955777794
0.0003400411932703706,0.01451451638042591
0.00034398264890229247,0.014542179559768473
0.00034796979038876914,0.014570163386127263
0.0003520031472796679,0.014598471576157828
0.0003560832552629278,0.014627107889595894
0.000360210656235707,0.014658102027728725
0.00036438589837635443,0.014689493663082481
0.0003686095362172158,0.014722476662418474
0.00037288213071828336,0.014756812497782979
0.00037720424934169976,0.014791546323668492
0.00038157646612712486,0.01482668275322781
0.00038599936176797673,0.014862226453085292
0.00039047352368855597,0.014898182143956672
0.0003949995461220643,0.014934554601276028
0.000399578030189527,0.01498002669281014
0.00040420958397963103,0.015036960023351476
0.0004088948226294864,0.015076298224051427
0.00041363436840632776,0.015227993195226427
0.00041842885079015847,0.01527342616230068
0.0004232789065573553,0.015319385747994952
0.00042818517986524155,0.01538684789073152
0.0004331483223376403,0.015434020900776297
0.00043816899315141946,0.015480163905089448
0.00044324785912404005,0.015526743872993801
0.00044838559480211905,0.015573862804727962
0.0004535828825510191,0.015621525582501053
0.00045884041264547613,0.01566077141287168
0.0004641588833612782,0.01570044502920023
0.0004695390010680063,0.01574057850686797
0.0004749814803228505,0.015781177176179287
0.0004804870439655134,0.015822246429222732
0.0004860564232142139,0.015863791720587148
0.0004916903577628031,0.015900571239817585
0.0004973895958790067,0.01593642753884425
0.0005031548945038057,0.01597269945225686
0.0005089870193519685,0.016009391797488413
0.0005148867450137498,0.016049905365506646
0.0005208548550577665,0.016086579663061703
0.0005268921421350677,0.01612281866483011
0.0005329994080844093,0.016170439909220912
0.0005391774640387505,0.01621987999242135
0.0005454271305329836,0.016269893141174517
0.0005517492376129129,0.016323561586821474
0.0005581446249454966,0.016374504049506
0.0005646141419303673,0.01642769737595347
0.0005711586478126435,0.016481507272217345
0.0005777790117970507,0.016535940885027568
0.0005844761131633638,0.016591005443952624
0.0005912508413831881,0.016646491414161253
0.0005981040962380944,0.016701333630528746
0.0006050367879391225,0.01675679464990868
0.0006120498372476703,0.016813676880858983
0.0006191441755977848,0.01688642065771029
0.0006263207452198692,0.01693545964759876
0.0006335804992658254,0.016993913063280613
0.0006409244019356456,0.017053005263557557
0.0006483534286054727,0.01710711265032851
0.0006558685659571436,0.0171489903801487
0.0006634708121092351,0.01719135351943491
0.0006711611767496287,0.017234207694622743
0.0006789406812696112,0.01727797883476443
0.0006868103588995307,0.017336672186215513
0.000694771254846024,0.01739604585889006
0.0007028244264308353,0.01745640072485714
0.0007109709432312439,0.01752179088042873
0.0007192118872221193,0.01757687341494516
0.0007275483529196233,0.017640422316172192
0.0007359814475265771,0.017691928009591337
0.0007445122910795143,0.017739956141290574
0.0007531420165974376,0.01778604664834771
0.0007618717702322999,0.017832151794274775
0.0007707027114212304,0.01787749191307094
0.0007796360130405236,0.017923691370387566
0.0007886728615614156,0.01799004932631747
0.0007978144572076629,0.018042113868691305
0.0008070620141149507,0.01809478189701868
0.0008164167604921472,0.018148060406373005
0.0008258799387844272,0.018196837305974024
0.0008354528058382871,0.01824495345119963
0.0008451366330684721,0.01828952454875566
0.0008549327066268384,0.0183346122749054
0.0008648423275731727,0.018381253335565662
0.0008748668120479914,0.018429597739798364
0.0008850074914473438,0.018478502509445924
0.00089526571259964,0.01852797413976675
0.0009056428379445294,0.018595496904181174
0.0009161402457138521,0.018671116466103987
0.0009267593301146883,0.018750706426268894
0.0009375015015145289,0.01883108610852688
0.0009483681866285928,0.018890156341701946
0.0009593608287093146,0.018949911264578834
0.0009704808877380307,0.019010358813472718
0.0009817298406188842,0.019065951744955463
0.00099310918137498,0.019132996176248196
0.0010046204213468132,0.019210639405934513
0.001016265089392995,0.019294944392072588
0.0010280447320933097,0.019365647404485466
0.0010399609139541202,0.01942559643751168
0.0010520152176161591,0.01949153339066008
0.0010642092440647246,0.019558234626432115
0.001076544612842316,0.019626741921015614
0.0010890229622637305,0.019692471519642495
0.001101645949633657,0.019756168270309474
0.001114415251466788,0.019828029792442296
0.0011273325637104871,0.019911388237042787
0.0011403996019700331,0.01999217047162864
0.0011536181017364785,0.02006725193847021
0.0011669898186171474,0.02013815253060874
0.0011805165285688054,0.020205429486440708
0.0011942000281335325,0.020264455141819064
0.0012080421346773289,0.02032413623754306
0.0012220446866314887,0.02038450910354524
0.0012362095437367692,0.020448392606824545
0.0012505385872903913,0.02051641425601146
0.0012650337203959038,0.020586453422095273
0.0012796968682159415,0.020644780953412944
0.001294529978227916,0.020699257484742876
0.0013095350204826678,0.020764220253524247
0.0013247139878661174,0.020868826138895725
0.0013400688963639508,0.020926314069389818
0.001355601785329369,0.020985433937986
0.0013713147177539455,0.02104523907161373
0.001387209780541621,0.021105737413256907
0.001403289084785873,0.021166914446621898
0.0014195547660501016,0.021232083566170065
0.0014360089846512606,0.021297577888289867
0.0014526539259467812,0.021362761654911817
0.0014694918006248172,0.021442491157151338
0.0014865248449978572,0.02151438248010241
0.0015037553212997384,0.021583736232018272
0.001521185517986105,0.021655157117265626
0.0015388177500383464,0.021722765384750913
0.001556654359271062,0.02178518122141276
0.0015746977146430866,0.021848210404955513
0.001592950212572123,0.021933243532781248
0.0016114142772530198,0.022007255008879012
0.0016300923609797412,0.022087647048475767
0.0016489869444710648,0.022170628679775827
0.001668100537200059,0.022248824020207985
0.0016874356777273757,0.022321212276228262
0.001706994934038408,0.022394094153263145
0.001726780903884356,0.022467820812313813
0.0017467962151272458,0.02253621284161853
0.0017670435260889468,0.022610395951903388
0.0017875255259042354,0.022694170757412986
0.0018082449348779518,0.0227621671644011
0.0018292045048462937,0.022818986059600987
0.0018504070195423021,0.022893751177989856
0.0018718552949655793,0.022958722123134413
0.0018935521797562953,0.02302637681289418
0.0019155005555735278,0.02311424776407662
0.0019377033374779887,0.023217171533000895
0.0019601634743191855,0.023291911299688346
0.001982883949127071,0.023367517383399046
0.002005867779508234,0.023443698953204035
0.002029118018046678,0.023503221595423014
0.002052637752709252,0.02358600376125425
0.0020764301072557748,0.023653429174148578
0.0021004982416539153,0.023721414183427054
0.0021248453524988827,0.023800956864750655
0.0021494746734379805,0.0238864170492041
0.00217438947560008,0.02397384262852561
0.0021995930680300748,0.0240508881133142
0.0022250887981283695,0.02414344313448768
0.002250880052095462,0.024230740006194927
0.00227697025538168,0.024319048745738925
0.0023033628731421313,0.024408408757538337
0.002330061410696925,0.024493524844564424
0.002357069413996728,0.0245601719507071
0.0023843904700937206,0.024627591570936462
0.002412028207618007,0.024705431101472584
0.00243998629725955,0.024781389054581885
0.0024682684522556926,0.024870609345273947
0.0024968784288843266,0.024968028514285506
0.0025258200269627847,0.025067036864168134
0.002555097090352507,0.025171889797446362
0.0025847135074695635,0.025279692412304176
0.002614673211801092,0.025377223788016302
0.00264498018242772,0.0254609791801114
0.002675638444552045,0.025549150360255034
0.0027066520700332413,0.025639200549077867
0.0027380251779278576,0.025742081936554757
0.0027697619350368907,0.025831851530875756
0.002801866556459195,0.025946652383506817
0.002834343306151309,0.026051778658008357
0.0028671964974937695,0.02615799453674388
0.0029004304938639917,0.026253749399890725
0.002934049709215787,0.026342348821157074
0.0029680586086656023,0.026428790332600722
0.003002461709085549,0.02652112692763014
0.0030372635797033115,0.026612534177026338
0.0030724688427090033,0.026702493430631635
0.003108082173869064,0.026795332231331792
0.0031441083031472647,0.026887464038859703
0.00318055201533292,0.026975819579102812
0.0032174181506763717,0.02707294106050333
0.003254711605531848,0.027172121885178757
0.003292437333007769,0.027272452325923457
0.0033306003436245884,0.027373547912013064
0.003369205705980267,0.027475723774675158
0.003408258547423452,0.027576827504933527
0.0034477640547344642,0.027676886702528068
0.0034877274748141775,0.027771096564078203
0.003528154115380883,0.027865922915838455
0.0035690493456752297,0.02796013946466696
0.0036104185971733375,0.028054209553015186
0.0036522673643081755,0.02814878247675941
0.0036946012051993025,0.028246687337868948
0.003737425742391064,0.028353277630296325
0.0037807466635993493,0.028460080503984398
0.0038245697224669993,0.02857327497743898
0.0038689007393279753,0.028690295083037925
0.003913745601980384,0.028806448352526725
0.0039591102664684585,0.02893845200772604
0.004005000757873611,0.029054813182079364
0.004051423171114647,0.029157890946750743
0.0040983836717572615,0.029267281297011772
0.004145888496832911,0.029380189391511897
0.004193943955667186,0.029493687428264314
0.004242556430717777,0.029608647741189275
0.004291732378422158,0.029731338864156277
0.004341478330055092,0.02985490694849253
0.004391800892596086,0.029986292894640422
0.004442706749606883,0.030122939920908882
0.004494202662119142,0.030247187210926545
0.0045462954695324,0.030364025827840202
0.004598992090522438,0.03049059529021827
0.004652299523960189,0.030623122573937955
0.004706224849841282,0.030754976358199775
0.004760775230226368,0.030871298554666228
0.00481595791019235,0.0309882189047891
0.004871780218794631,0.031104083396463932
0.004928249570040513,0.03125170583962473
0.004985373463873894,0.03138720452093895
0.005043159487171359,0.03152296240819526
0.005101615314749833,0.03165513691023637
0.005160748710385908,0.03178184327795169
0.005220567527846975,0.03192132786555051
0.005281079711934331,0.03203590666518166
0.005342293299538352,0.032151333911849364
0.005404216420705915,0.03228251695943152
0.00546685729972018,0.03241059804188621
0.0055302242561929005,0.03251975090709763
0.005594325706169377,0.03264642724847307
0.005659170163246243,0.03279630755311065
0.005724766239702178,0.032948489478076624
0.005791122647641758,0.033078644701129034
0.005858248200152536,0.033233054578498754
0.005926151812475552,0.03337630898245182
0.005994842503189409,0.033525602542429846
0.006064329395408062,0.03367376550254968
0.006134621717992506,0.033813478195072896
0.0062057288067765,0.03394947343685455
0.0062776601058065,0.03407358292226821
0.006350425168595962,0.034212426764221246
0.00642403365939419,0.03435040007831928
0.006498495354469888,0.0344816221136641
0.006573820143409586,0.03461442765727404
0.006650018030431118,0.03476332990846981
0.006727099135712337,0.03492654873051436
0.006805073696735206,0.03509514007904823
0.0068839520696454964,0.035237614603598304
0.006963744730628222,0.03536894005279705
0.007044462277299037,0.03551412201533519
0.007126115430111745,0.035680988411357896
0.007208715033782135,0.03581517878156141
0.007292272058728313,0.03594258406253133
0.007376797602527731,0.036103162875088
0.007462302891391108,0.03624853839892157
0.007548799281653432,0.03639536349884139
0.007636298261282241,0.036547613434774785
0.0077248114514034,0.03670950278012475
0.007814350607844541,0.03685712421277935
0.00790492762269642,0.03701301958101082
0.007996554525892346,0.037172663037081555
0.008089243486805939,0.03732152616160687
0.008183006815867389,0.03747662918939392
0.008277856966198472,0.03760878337938376
0.00837380653526649,0.037766205921980725
0.008470868266557402,0.037933307646070905
0.008569055051268348,0.03810812641512493
0.008668379930019773,0.03826640425208641
0.008768856094587427,0.038429727474834634
0.008870496889654403,0.03859340931856352
0.00897331581458352,0.03878667024991216
0.009077326525210223,0.03899530245395269
0.009182542835656282,0.03919682976303732
0.009288978720164497,0.03937949619503619
0.009396648314954691,0.039567508092507434
0.009505565920101192,0.039762534551904434
0.009615746001432095,0.039941438359006806
0.009727203192450537,0.04012342479491333
0.009839952296278227,0.04031221254603559
0.009954008287621519,0.04053096898973812
0.010069386314760271,0.04071671433036861
0.010186101701559752,0.04089117194575785
0.010304169949505875,0.0410979375983952
0.01042360673976401,0.0412947918592501
0.010544427935261684,0.04147728555668864
0.010666649582795389,0.04168054147299631
0.010790287915161836,0.04187511493346561
0.01091535935331391,0.04207540904640369
0.011041880508541602,0.042319894371523475
0.011169868184678225,0.04254585724651513
0.011299339380332217,0.04275608543999495
0.011430311291144786,0.04296681268608634
0.011562801312073753,0.04317634448196063
0.011696827039703846,0.04340467035713834
0.01183240627458378,0.043634790083584396
0.011969557023590427,0.04385791988524933
0.012108297502320394,0.04408505105489056
0.012248646137509308,0.04430412517050059
0.012390621569479156,0.0445522446685641
0.012534242654613994,0.044762014298077316
0.01267952846786434,0.04497430657884653
0.012826498305280598,0.04520213496914598
0.012975171686575868,0.04543624554059901
0.013125568357718427,0.04567443142852023
0.013277708293554291,0.045918742276154154
0.013431611700460153,0.0461591092612589
0.013587299019027091,0.04635945394623881
0.013744790926775366,0.046630732127174265
0.013904108340900697,0.04688951139681048
0.014065272421052363,0.04715000838755542
0.014228304572143519,0.047416238094025724
0.014393226447194065,0.04766188576919515
0.014560059950206485,0.04790887140142548
0.014728827239075018,0.048167702225468886
0.014899550728528537,0.04846246625381014
0.015072253093107555,0.04871704897831277
0.01524695727017573,0.04897645397892327
0.015423686462966274,0.049252982394242896
0.01560246414366368,0.04951534850332705
0.015783314056521166,0.04980163717020229
0.01596626022101425,0.05008704172674492
0.01615132693503091,0.050344449557786664
0.01633853877809862,0.05062168060435536
0.016527920614648955,0.05091162201469661
0.0167194975973199,0.05119640918808048
0.016913295170296487,0.051475866627800015
0.01710933907269015,0.051751194519312115
0.01730765534195726,0.052029630757589276
0.01750827031735725,0.0523237779351061
0.017711210643450888,0.05261016095826704
0.017916503273639015,0.05289555256545988
0.018124175473742375,0.05317749693924613
0.018334254825622908,0.053474483363811345
0.018546769230846995,0.05375380784212418
0.018761746914391215,0.05405152789099012
0.018979216428391014,0.0543886385284167
0.019199206655932846,0.054668128995055146
0.019421746814890263,0.05497861123440286
0.019646866461804465,0.05528852450843482
0.01987459549580984,0.05563335813936791
0.02010496416260499,0.05597551014535858
0.02033800305846982,0.05629775058389115
0.020573743134329137,0.0566694601660646
0.02081221569986339,0.05701607970509868
0.021053452427667062,0.05734137273107161
0.02129748535745521,0.057737867861528944
0.021544346900318843,0.058156941625671955
0.02179406984302956,0.05852318609810557
0.0220466873523941,0.05890648233128511
0.022302232979659387,0.05929262369036029
0.022560740664968614,0.059694481465694726
0.022822244741868985,0.06007735174443766
0.023086779941871697,0.06047032398990665
0.023354381399064792,0.06086649872422232
0.023625084654779475,0.061274858056570035
0.023898925662310503,0.061731275373372904
0.024175940791691306,0.062158276119617585
0.024456166834524465,0.06255679838869807
0.024739641008868142,0.06295720275879355
0.025026400964179192,0.06337110983534891
0.025316484786313556,0.06379810601458295
0.025609931002584595,0.06422360299783074
0.025906778586880088,0.06464661101278116
0.026207066964838526,0.06508593062840853
0.02651083601908539,0.06551285802075447
0.026818126094530156,0.0659857572940718
0.02712897800372467,0.0664439891354063
0.027443433032283655,0.0669111460976484
0.02776153294436801,0.06736269920355739
0.028083319988231725,0.06782532980202159
0.028408836901833042,0.06829030150282246
0.028738126918510663,0.06873288873718664
0.029071233772725785,0.06919514244440603
0.029408201705870638,0.06966251929261832
0.029749075472144403,0.07015594215686796
0.030093900344497212,0.07061928691932708
0.03044272212064303,0.07111582219198218
0.030795587129142266,0.07157869439508507
0.03115254223555488,0.07207749097711358
0.03151363484866479,0.07260601234173568
0.031878912926776456,0.07312488188458284
0.03224842498408442,0.0736405793146198
0.0326222200971167,0.07424121461937641
0.03300034791125285,0.0747839616775018
0.03338285864731761,0.07535330398749363
0.033769803108250916,0.07589379308357465
0.03416123268585528,0.07640213339332015
0.034557199367621395,0.07693459972265618
0.03495775574363275,0.07748013075421822
0.035362955013550426,0.07804155869110935
0.03577285099367873,0.07862086523603465
0.0361874981241128,0.07917604095295323
0.03660695147596903,0.07976485401283698
0.03703126675869927,0.08039732151901835
0.03746050032748993,0.08100694079816464
0.037894709190746674,0.08162051596536417
0.03833395101766601,0.08220945243192661
0.03877828414589457,0.08280040396600466
0.03922776758927719,0.0833897381551048
0.03968246104569482,0.08394283828592788
0.040142424904993215,0.08455527145585297
0.040607720257003654,0.08518712948256604
0.041078408899656464,0.08583246649630663
0.04155455334718875,0.0865169677674156
0.04203621683844714,0.0871772260416422
0.04252346334528682,0.08786447572556624
0.04301635758106795,0.08855227982092342
0.0435149650092505,0.08912403147143011
0.044019351852088745,0.08979262867472097
0.044529585099426554,0.09049149959685958
0.04504573251759458,0.0911939185990321
0.04556786265841064,0.09186547532599229
0.046096044868284336,0.09259522968819046
0.04663034929742731,0.09330273089009924
0.04717084690917017,0.09399279506041679
0.047717609489387455,0.09468952631938213
0.04827070965603183,0.09538926990649076
0.0488302208687788,0.09609203781750977
0.0493962174387832,0.09682901587536474
0.04996877453854884,0.0975544303069477
0.0505479682119124,0.09834769477723238
0.05113387538414326,0.09910617278586857
0.05172657387216019,0.0999302524291007
0.05232614239486662,0.10072025563986046
0.052932660583605615,0.10154768526080757
0.05354620899273607,0.10233574576212534
0.05416686911033152,0.10319919609138037
0.05479472336900287,0.1040397915112947
0.05542985515684669,0.10485709037863826
0.05607234882852033,0.10573664017793846
0.05672228971644543,0.10657535617751165
0.05737976414214134,0.10741944653592764
0.05804485942768978,0.10829310589335703
0.05871766390733255,0.10917264100158075
0.05939826693920356,0.11008430832269171
0.060086758917196864,0.11100311118076238
0.0607832312829723,0.11191707021763668
0.06148777653810023,0.11290261195806009
0.062200488256347115,0.11387216985691788
0.06292146109610344,0.11484128206842245
0.06365079081295572,0.11582107510993081
0.06438857427240419,0.11680576392786379
0.06513490946272803,0.11785352755758541
0.0658898955079995,0.11887847823035451
0.06665363268124913,0.11986016175164078
0.06742622241778341,0.12087501297769283
0.06820776732865685,0.12185568602495285
0.06899837121430018,0.12292360191628074
0.0697981390783066,0.12398943963335089
0.07060717714137772,0.12508925117403855
0.07142559285543126,0.12622613112569714
0.07225349491787214,0.127302988808571
0.07309099328602911,0.12833204895401829
0.07393819919175866,0.12940181262436146
0.07479522515621821,0.13053880443189306
0.07566218500481055,0.13170095190742592
0.07653919388230147,0.1329096085417575
0.0774263682681127,0.1341366496123913
0.07832382599179197,0.13533533542735307
0.07923168624866253,0.13647043436095907
0.08015006961565405,0.13770473015324575
0.08107909806731686,0.13894918761972969
0.08201889499202203,0.1402405429221313
0.08296958520834907,0.14155291186611613
0.08393129498166364,0.1428933390278742
0.08490415204088747,0.1441718442424154
0.0858882855954625,0.14550970921079648
0.08688382635251184,0.1469124953077865
0.08789090653419954,0.1483286423142914
0.08890965989529158,0.1496792112974844
0.08994022174092044,0.15112934028181724
0.09098272894455559,0.15258390000404476
0.09203731996618221,0.15402127672397725
0.09310413487069075,0.15553240095536913
0.09418331534647952,0.15708956547384653
0.0952750047242729,0.1586400371398841
0.09637934799615785,0.16027590350994517
0.09749649183484087,0.16187968897290045
0.0986265846131282,0.16353973287254256
0.09976977642363201,0.1652368107646852
0.10092621909870483,0.1669184963147155
0.10209606623060476,0.16860241781149282
0.10327947319189525,0.1703660093391072
0.10447659715608053,0.17207937256457517
0.10568759711848051,0.17379224441298766
0.10691263391734772,0.17559643041829323
0.10815187025522892,0.1774423235247419
0.10940547072057435,0.17932951251665108
0.11067360180959745,0.18112628805385472
0.11195643194838795,0.18315617231137676
0.11325413151528127,0.1850712065007992
0.11456687286348727,0.18705767243881483
0.11589483034398118,0.18914890859523625
0.11723818032865997,0.19117162519482328
0.11859710123376706,0.19320373920305028
0.11997177354358855,0.1951913908162085
0.12136237983442417,0.19727326436619905
0.12276910479883604,0.19942103951187154
0.12419213527017846,0.20163027039583464
0.12563166024741215,0.20380794894504423
0.12708787092020596,0.20603329084980024
0.12856096069432965,0.20835621532805124
0.130051125217341,0.21073897682770237
0.13155856240457053,0.21310657204311215
0.1330834724654076,0.2154728060237741
0.1346260579298911,0.217996791994827
0.13618652367560827,0.22059727031938658
0.1377650769549055,0.22306355674371678
0.13936192742241435,0.22567898432922537
0.14097728716289676,0.22830198497932716
0.142611370719413,0.23091443270952347
0.14426439512181588,0.23349864270219184
0.14593657991557576,0.23608766406568815
0.1476281471909391,0.23881957214146848
0.14933932161242533,0.24151875878360213
0.15107033044866555,0.24421033783019933
0.15282140360258709,0.24698761372827524
0.15459277364194784,0.24990777992480967
0.15638467583022478,0.25268825531180544
0.15819734815786016,0.25561115304653914
0.16003103137387018,0.25857697199140806
0.16188596901781993,0.26162568676724274
0.1637624074521689,0.2646708739380085
0.16566059589499152,0.26771819125667723
0.16758078645307686,0.27079423110302026
0.16952323415541215,0.27381825320488734
0.1714881969870541,0.2770765341551763
0.17347593592339325,0.28023647899601206
0.1754867149648152,0.28327414845138355
0.1775208011717636,0.28645360604300374
0.1795784647002097,0.28969179530031275
0.18165997883753285,0.29279899072790205
0.18376562003881725,0.2959909296250075
0.18589566796356882,0.2992254734836411
0.18805040551285834,0.30258229489268007
0.1902301188668946,0.3059811154617757
0.19243509752303323,0.30928278456906594
0.19466563433422632,0.31274263646553585
0.19692202554791735,0.3161361239342705
0.19920457084538712,0.3195300177097198
0.20151357338155584,0.32301107062284373
0.20384933982524642,0.32653992049686453
0.20621218039991446,0.3299625188166236
0.2086024089248505,0.33357918489504274
0.21102034285685967,0.3371662958154729
0.21346630333242453,0.3408457037124283
0.21594061521035676,0.3445008294261971
0.21844360711494284,0.3480673022022228
0.22097561147959033,0.3517475591904147
0.22353696459097966,0.355395350960002
0.22612800663372795,0.359240771496827
0.2287490817355704,0.3629864689892123
0.2314005380130654,0.3668106298143724
0.23408272761782944,0.37058257468430467
0.23679600678330787,0.3743175887664561
0.23954073587208793,0.3781870886672324
0.24231727942376008,0.3819321831482243
0.24512600620333397,0.38588585130957737
0.24796728925021602,0.3898137147427499
0.2508415059277541,0.3936590606519695
0.2537490379733572,0.39765421997590245
0.2566902715491952,0.40159272142849733
0.25966559729348726,0.4055366189192669
0.26267541037238384,0.4096314616830267
0.26572011053245065,0.4137183139880509
0.26880010215376077,0.417738316132737
0.2719157943036019,0.42179117981540726
0.2750676007908067,0.4259394960761984
0.2782559402207126,0.43001940158553065
0.28148123605075814,0.4342872828495704
0.28474391664672477,0.43847719088167747
0.28804441533962977,0.4427381690986052
0.2913831704832789,0.4469194733300257
0.2947606255124859,0.45109054100608353
0.29817722900196736,0.45530659931530304
0.30163343472591975,0.4597185768574941
0.30512970171828707,0.464214020543016
0.30866649433372745,0.4685848624426846
0.3122442823092858,0.47312637940862795
0.3158635408267819,0.47761434389474716
0.31952475057592133,0.4821235849037566
0.32322839781813806,0.48679169399289285
0.3269749744511768,0.4914263767302616
0.33076497807442423,0.4960492478069717
0.3345989120549975,0.5007005023097425
0.3384772855945983,0.5054136522403854
0.34240061379714254,0.5100098824391013
0.34636941773717345,0.5146640654379782
0.3503842245290676,0.5195117446876811
0.3544455673970435,0.5243121420819385
0.3585539857459817,0.5291330800402448
0.36271002523306484,0.5339155895463576
0.3669142378402494,0.5388072730907985
0.3711671819475767,0.5437828866229446
0.37546942240733366,0.5487890310865214
0.37982153061907364,0.5536757647541004
0.3842240846055061,0.5586087872746479
0.38867766908926676,0.5635314047941803
0.393182875570577,0.5685971087176609
0.39774030240580366,0.5734476761827831
0.40235055488692933,0.5784876592273154
0.4070142453219439,0.583597927972656
0.4117319931161679,0.5885898100999865
0.4165044248545185,0.593683200291862
0.42133217438472886,0.5987663099034642
0.4262158829015325,0.6039485566987247
0.43115619903182284,0.6089785820113033
0.43615377892080054,0.6140466078821177
0.441209286319119,0.6191522362817603
0.4463233926710397,0.6242894114060317
0.4514967772036102,0.6295642274750577
0.4567301270168747,0.6347382990378158
0.4620241371751313,0.6400418638367956
0.46737951079924633,0.6452504356975597
0.47279695916003905,0.6504749839624091
0.4782772017727485,0.6559092075840529
0.4838209664925957,0.6611939845542688
0.48942898961145315,0.6664136737645814
0.49510201595563513,0.6717394379225409
0.5008407989848213,0.6772691209688146
0.5066461008921268,0.6827259268475323
0.5125186927053332,0.6881663562438461
0.5184593543892912,0.693757796815452
0.5244688749495119,0.6993727494593521
0.5305480525369574,0.7051791631468282
0.5366976945540476,0.7108576573695263
0.5429186177618943,0.7166660116639897
0.5492116483887789,0.7225123142444649
0.5555776222398878,0.728278058456085
0.5620173848083188,0.7342763173661757
0.5685317913873753,0.7401803340102566
0.5751217071841613,0.7462818353840103
0.5817880074344935,0.7525539651766744
0.5885315775191451,0.7587403190383695
0.595353313081437,0.7649741548698055
0.6022541201461928,0.7714751049992515
0.6092349152400711,0.7779488681539801
0.6162966255132942,0.7845244325235449
0.6234401888627864,0.7912191119204381
0.6306665540567405,0.7979761921934201
0.6379766808606282,0.8047858340582488
0.6453715401646701,0.8115074920735073
0.6528521141127848,0.8180445251779803
0.6604193962330305,0.8242696938589296
0.6680743915695615,0.8300634302270795
0.675818116816111,0.8354459823884728
0.6836516004510238,0.8407501298818681
0.6915758828738525,0.8460051486307119
0.6995920165435374,0.8513068513468193
0.707701066118189,0.8565755651712446
0.7159041085964888,0.8617860395621955
0.7242022334607315,0.8670932522825769
0.732596542821523,0.8724810607939768
0.741088151564157,0.8779173483261961
0.7496781874966877,0.8834032411182757
0.7583677914997191,0.8887720414336826
0.7671581176779302,0.8941284143748975
0.7760503335133571,0.8994350915178353
0.7850456200204509,0.9045146212056216
0.794145171902934,0.9095043496400732
0.8033501977124734,0.9144885061882786
0.8126619200091946,0.9192729092680129
0.822081575524054,0.9240129965369259
0.8316104153230961,0.9286208436281346
0.8412497049736118,0.9331102963335391
0.8510007247122247,0.9377333680291102
0.8608647696149244,0.9425901751440549
0.8708431497690724,0.9476568997953194
0.880937190447399,0.9531841167912118
0.8911482322840202,0.9592014132619742
0.9014776314524917,0.9654970017361236
0.9119267598459299,0.9712763954207688
0.9224970052592174,0.976948283018235
0.9331897715733238,0.9821381363743628
0.9440064789417604,0.9861747774910773
0.9549485639791966,0.9894381416178277
0.9660174799522646,0.9920327232635973
0.9772146969725725,0.9953164650206169
0.9885417021919574,0.9988596332488164
1.0,0.9999778240709629


==> data/EEG/RMIA/LSTM-offline/total/roc_TS2VecLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.005551556078105022
0.0002298059988758851,0.005554374298340116
0.0002324697059985648,0.005557225184882227
0.00023516428844943486,0.005560109116370186
0.00023789010410788932,0.005563026475831666
0.00024064751500154242,0.005565977650734063
0.00024343688735431105,0.005568963033035945
0.00024625859163505465,0.005571983019239119
0.00024911300260677886,0.005575038010441289
0.0002520004993764092,0.005578128412389326
0.0002549214654451423,0.005581254635533159
0.0002578762887593801,0.0055844170950802895
0.0002608653617622548,0.005587616211050933
0.00026388908144575103,0.00559085240833381
0.0002669478494034321,0.005594126116742572
0.00027004207188377727,0.005597437771072887
0.0002731721598441376,0.005600787811160192
0.000276338529005317,0.005604176681938103
0.00027954159990678566,0.005607604833497512
0.0002827817979625341,0.005611072721146367
0.0002860595535175742,0.00561458080547014
0.000289375301905095,0.005618129552393001
0.0002927294835042816,0.005621719433239697
0.00029612254379880347,0.0056253509247981585
0.00029955493343598134,0.0056290245093828135
0.0003030271082866396,0.005632740674898653
0.0003065395295056527,0.00563649991490603
0.00031009266359319264,0.005640302728686207
0.00031368698245668765,0.005644149621307678
0.00031732296347349763,0.005648041103693237
0.00032100108955431715,0.005651977692687844
0.00032472184920731285,0.005655959911127266
0.00032848573660300434,0.005659988287907519
0.0003322932516398972,0.005664063358055113
0.0003361449000108765,0.005668185662798106
0.0003400411932703706,0.005672355749637998
0.00034398264890229247,0.0056765741724224324
0.00034796979038876914,0.008955786615725384
0.0003520031472796679,0.008985110210418673
0.0003560832552629278,0.009014773698188861
0.000360210656235707,0.009044781018774742
0.00036438589837635443,0.009075136157581069
0.0003686095362172158,0.009105843146207873
0.00037288213071828336,0.009136906062985905
0.00037720424934169976,0.00916832903351831
0.00038157646612712486,0.009200116231228564
0.00038599936176797673,0.009232271877914758
0.00039047352368855597,0.009264800244310319
0.0003949995461220643,0.00929770565065123
0.000399578030189527,0.00933099246724981
0.00040420958397963103,0.009364665115075162
0.0004088948226294864,0.009398728066340328
0.00041363436840632776,0.009433185845096281
0.00041842885079015847,0.009468043027832782
0.0004232789065573553,0.009503304244086184
0.00042818517986524155,0.009538974177054332
0.0004331483223376403,0.009575057564218527
0.00043816899315141946,0.009611559197972758
0.00044324785912404005,0.00964848392626019
0.00044838559480211905,0.009685836653217036
0.0004535828825510191,0.009723622339823903
0.00045884041264547613,0.009761846004564683
0.0004641588833612782,0.009800512724093085
0.0004695390010680063,0.009839627633906865
0.0004749814803228505,0.009878564344220481
0.0004804870439655134,0.009915748074053234
0.0004860564232142139,0.009953362804671382
0.0004916903577628031,0.009991413531853394
0.0004973895958790067,0.010029905309284368
0.0005031548945038057,0.01006884324922724
0.0005089870193519685,0.010108232523201758
0.0005148867450137498,0.010148078362671325
0.0005208548550577665,0.010188326330526989
0.0005268921421350677,0.01022899569165681
0.0005329994080844093,0.010270136455915558
0.0005391774640387505,0.014532925473774777
0.0005454271305329836,0.01460567603817069
0.0005517492376129129,0.014672302041430173
0.0005581446249454966,0.014735802689740677
0.0005646141419303673,0.014800039381192032
0.0005711586478126435,0.014865020647342886
0.0005777790117970507,0.014930755118642145
0.0005844761131633638,0.014997251525575203
0.0005912508413831881,0.015064518699823507
0.0005981040962380944,0.015133207896838566
0.0006050367879391225,0.015202703609820697
0.0006120498372476703,0.015273004855411079
0.0006191441755977848,0.01534004958613273
0.0006263207452198692,0.015405141072605039
0.0006335804992658254,0.015470860351749114
0.0006409244019356456,0.015537292751307516
0.0006483534286054727,0.015604495176264499
0.0006558685659571436,0.015672476552070873
0.0006634708121092351,0.01574124590763335
0.0006711611767496287,0.01581081237651371
0.0006789406812696112,0.015881185198141877
0.0006868103588995307,0.015952373719043046
0.000694771254846024,0.016024387394079027
0.0007028244264308353,0.016097235787704004
0.0007109709432312439,0.01617092857523481
0.0007192118872221193,0.01624523413227294
0.0007275483529196233,0.01630909145951582
0.0007359814475265771,0.016373688964205085
0.0007445122910795143,0.016439035225820582
0.0007531420165974376,0.01650525371406673
0.0007618717702322999,0.016574110235709927
0.0007707027114212304,0.016643764881022833
0.0007796360130405236,0.01671422690114647
0.0007886728615614156,0.016785505654452876
0.0007978144572076629,0.016857610607788034
0.0008070620141149507,0.016930551337729194
0.0008164167604921472,0.01700433753185679
0.0008258799387844272,0.017078978990041085
0.0008354528058382871,0.01715448562574375
0.0008451366330684721,0.01723086746733448
0.0008549327066268384,0.017308134659422957
0.0008648423275731727,0.01738629746420615
0.0008748668120479914,0.01745090431811196
0.0008850074914473438,0.017509451095537948
0.00089526571259964,0.01756786670012695
0.0009056428379445294,0.017626959406544372
0.0009161402457138521,0.017686737063153483
0.0009267593301146883,0.017745541643758668
0.0009375015015145289,0.01947313179502449
0.0009483681866285928,0.019538640063953158
0.0009593608287093146,0.019604907646578566
0.0009704808877380307,0.01967194334419099
0.0009817298406188842,0.01973958951814881
0.00099310918137498,0.019807929817800007
0.0010046204213468132,0.019877062257533877
0.001016265089392995,0.019948021219870323
0.0010280447320933097,0.020020990110081342
0.0010399609139541202,0.020091006155091885
0.0010520152176161591,0.020161833763937615
0.0010642092440647246,0.02023348234354602
0.001076544612842316,0.02030483204991436
0.0010890229622637305,0.020367697231243202
0.001101645949633657,0.020431291089943803
0.001114415251466788,0.020495622072197343
0.0011273325637104871,0.02056069872208566
0.0011403996019700331,0.02062719775342234
0.0011536181017364785,0.020700269606012484
0.0011669898186171474,0.0207741884426464
0.0011805165285688054,0.020847186207999968
0.0011942000281335325,0.02092066426074654
0.0012080421346773289,0.02099499400584848
0.0012220446866314887,0.021070185315367466
0.0012362095437367692,0.02115477744374942
0.0012505385872903913,0.02122618701305192
0.0012650337203959038,0.021298424298686072
0.0012796968682159415,0.021371498894804747
0.001294529978227916,0.02144542050676775
0.0013095350204826678,0.021520198952430777
0.0013247139878661174,0.021601833450571883
0.0013400688963639508,0.021686747821354317
0.001355601785329369,0.02176243352412089
0.0013713147177539455,0.021832266143708895
0.001387209780541621,0.021899879845348302
0.001403289084785873,0.02196827726499127
0.0014195547660501016,0.02204316906101217
0.0014360089846512606,0.022131926918995348
0.0014526539259467812,0.022209554095257197
0.0014694918006248172,0.022286309830378964
0.0014865248449978572,0.02236395524984035
0.0015037553212997384,0.022459564986070518
0.001521185517986105,0.0225411077163963
0.0015388177500383464,0.022623504637824688
0.001556654359271062,0.022698482193586982
0.0015746977146430866,0.022762506576518175
0.001592950212572123,0.02282790369126462
0.0016114142772530198,0.02290317763367915
0.0016300923609797412,0.022963477276719796
0.0016489869444710648,0.02302859725538107
0.001668100537200059,0.023099224753874232
0.0016874356777273757,0.02317160760355147
0.001706994934038408,0.023237642845625302
0.001726780903884356,0.023297741935038956
0.0017467962151272458,0.023375704866043484
0.0017670435260889468,0.02344465284632812
0.0017875255259042354,0.023514010141392656
0.0018082449348779518,0.02358429325213967
0.0018292045048462937,0.023653061239277254
0.0018504070195423021,0.023722897195736885
0.0018718552949655793,0.02380398685226629
0.0018935521797562953,0.023886489057993565
0.0019155005555735278,0.023969947556046138
0.0019377033374779887,0.024054373430915675
0.0019601634743191855,0.0241219980572088
0.001982883949127071,0.02417879903616556
0.002005867779508234,0.02423625840164383
0.002029118018046678,0.024304181843437328
0.002052637752709252,0.024371609128242683
0.0020764301072557748,0.02445510532779289
0.0021004982416539153,0.02453780972185482
0.0021248453524988827,0.024617221526614438
0.0021494746734379805,0.02469478727009742
0.00217438947560008,0.024771920757225813
0.0021995930680300748,0.024847890265238363
0.0022250887981283695,0.024927795248604882
0.002250880052095462,0.025003858526440048
0.00227697025538168,0.025072568394156024
0.0023033628731421313,0.025142074685659578
0.002330061410696925,0.025212984708332876
0.002357069413996728,0.02528598048425935
0.0023843904700937206,0.025358536159510427
0.002412028207618007,0.02542549620721113
0.00243998629725955,0.02549257457721731
0.0024682684522556926,0.025572286500400082
0.0024968784288843266,0.025653934311050102
0.0025258200269627847,0.02572970908597118
0.002555097090352507,0.02581057186563678
0.0025847135074695635,0.02588060882237893
0.002614673211801092,0.02594949742453141
0.00264498018242772,0.026019184522202376
0.002675638444552045,0.02609019099213833
0.0027066520700332413,0.026162639914850443
0.0027380251779278576,0.02623537318337475
0.0027697619350368907,0.026307912340344675
0.002801866556459195,0.02637543784741319
0.002834343306151309,0.026443746050212102
0.0028671964974937695,0.02651284602105547
0.0029004304938639917,0.026582746937415545
0.002934049709215787,0.02665801110762392
0.0029680586086656023,0.026734208211542033
0.003002461709085549,0.026811344854114776
0.0030372635797033115,0.026889684949255123
0.0030724688427090033,0.02696893309322986
0.003108082173869064,0.027052755351633255
0.0031441083031472647,0.02713023154839021
0.00318055201533292,0.02720438494629397
0.0032174181506763717,0.027283224032318913
0.003254711605531848,0.027355375053665365
0.003292437333007769,0.027435658883289377
0.0033306003436245884,0.027531106464236933
0.003369205705980267,0.027628320827809305
0.003408258547423452,0.02771908520554018
0.0034477640547344642,0.02780950324619564
0.0034877274748141775,0.027899208225835647
0.003528154115380883,0.02798776150616094
0.0035690493456752297,0.02807960181726758
0.0036104185971733375,0.028176248286053446
0.0036522673643081755,0.028272943173516425
0.0036946012051993025,0.02835874809943434
0.003737425742391064,0.028432356336058957
0.0037807466635993493,0.028504814877822648
0.0038245697224669993,0.02858875349278789
0.0038689007393279753,0.028669813445476984
0.003913745601980384,0.02874756619747847
0.0039591102664684585,0.028832848688257556
0.004005000757873611,0.028926948856394887
0.004051423171114647,0.029022680635513616
0.0040983836717572615,0.02912599783576017
0.004145888496832911,0.029237343141638544
0.004193943955667186,0.02934044595039263
0.004242556430717777,0.02943347451319036
0.004291732378422158,0.02952888102697704
0.004341478330055092,0.02962675327951079
0.004391800892596086,0.029735514188930577
0.004442706749606883,0.029851675829931396
0.004494202662119142,0.029973113936656137
0.0045462954695324,0.030080676472965674
0.004598992090522438,0.03020615218917333
0.004652299523960189,0.03034479936338837
0.004706224849841282,0.03047272778542609
0.004760775230226368,0.03061544339467175
0.00481595791019235,0.030720725453679286
0.004871780218794631,0.030854175214828035
0.004928249570040513,0.04422845522815394
0.004985373463873894,0.04440046126869011
0.005043159487171359,0.04456792753785566
0.005101615314749833,0.04474447561398144
0.005160748710385908,0.04492543816235843
0.005220567527846975,0.045111936930335605
0.005281079711934331,0.04530202431972428
0.005342293299538352,0.04549704265507909
0.005404216420705915,0.04569376864984598
0.00546685729972018,0.04590601648909368
0.0055302242561929005,0.04612370249648634
0.005594325706169377,0.046346073586289546
0.005659170163246243,0.04653795266843884
0.005724766239702178,0.04674028364420492
0.005791122647641758,0.04694911177912639
0.005858248200152536,0.04716954859723203
0.005926151812475552,0.04738985858319324
0.005994842503189409,0.047605341209121556
0.006064329395408062,0.047828192744755985
0.006134621717992506,0.04805812062125699
0.0062057288067765,0.04829703558813141
0.0062776601058065,0.04854346247854997
0.006350425168595962,0.048784887836967626
0.00642403365939419,0.04902637443554713
0.006498495354469888,0.049280990734356066
0.006573820143409586,0.0495417431744818
0.006650018030431118,0.04978779728286001
0.006727099135712337,0.05002490136622434
0.006805073696735206,0.05031138500872227
0.0068839520696454964,0.05060660149098527
0.006963744730628222,0.05088878131281975
0.007044462277299037,0.051156539550047356
0.007126115430111745,0.0514428541250328
0.007208715033782135,0.05174795000521233
0.007292272058728313,0.05201817773206987
0.007376797602527731,0.052342665794872636
0.007462302891391108,0.052668559633093213
0.007548799281653432,0.05297927370873505
0.007636298261282241,0.05326674950309144
0.0077248114514034,0.05355548787652013
0.007814350607844541,0.053857174761619386
0.00790492762269642,0.054192536113599046
0.007996554525892346,0.05449358144094071
0.008089243486805939,0.054828040563478134
0.008183006815867389,0.05511956139391416
0.008277856966198472,0.05545802755747289
0.00837380653526649,0.055773344714958525
0.008470868266557402,0.056047476400629105
0.008569055051268348,0.05634774651549843
0.008668379930019773,0.05666450089572602
0.008768856094587427,0.05697354739307951
0.008870496889654403,0.05731496293818779
0.00897331581458352,0.05766422467301228
0.009077326525210223,0.0580234618933129
0.009182542835656282,0.05834915208785264
0.009288978720164497,0.05873910089454791
0.009396648314954691,0.05901290953559894
0.009505565920101192,0.05929453382149067
0.009615746001432095,0.059603466652674256
0.009727203192450537,0.059898114253589596
0.009839952296278227,0.0601784059767736
0.009954008287621519,0.06046287894143754
0.010069386314760271,0.060750823232509285
0.010186101701559752,0.06106705606567444
0.010304169949505875,0.061365632616418184
0.01042360673976401,0.06167733488758418
0.010544427935261684,0.061993403012490365
0.010666649582795389,0.06230664116761804
0.010790287915161836,0.06260994713496366
0.01091535935331391,0.06291029688726098
0.011041880508541602,0.06318435834763428
0.011169868184678225,0.06347424463700198
0.011299339380332217,0.06380312833748977
0.011430311291144786,0.06411894901058854
0.011562801312073753,0.06442936125191888
0.011696827039703846,0.06474145142105403
0.01183240627458378,0.06510983929439063
0.011969557023590427,0.06541722073532123
0.012108297502320394,0.06578070679059832
0.012248646137509308,0.06611177287986407
0.012390621569479156,0.06642250302948888
0.012534242654613994,0.06675709061872437
0.01267952846786434,0.0671051805432756
0.012826498305280598,0.06742686820644775
0.012975171686575868,0.06777407513639942
0.013125568357718427,0.06810519993404651
0.013277708293554291,0.06842484729602269
0.013431611700460153,0.06875429635206978
0.013587299019027091,0.06910633495902006
0.013744790926775366,0.06947625835589727
0.013904108340900697,0.06983892912589468
0.014065272421052363,0.07024001878549027
0.014228304572143519,0.07062751173461657
0.014393226447194065,0.07103352625051201
0.014560059950206485,0.07141768352391964
0.014728827239075018,0.07180319424009557
0.014899550728528537,0.07219609429430174
0.015072253093107555,0.07261631371612753
0.01524695727017573,0.07303935002135384
0.015423686462966274,0.07342660719689391
0.01560246414366368,0.0738299834425898
0.015783314056521166,0.07422358684187048
0.01596626022101425,0.07460245553613445
0.01615132693503091,0.07501975628422866
0.01633853877809862,0.07545052561945635
0.016527920614648955,0.07585594704049442
0.0167194975973199,0.07626303215247089
0.016913295170296487,0.0766879884932063
0.01710933907269015,0.07710051664018679
0.01730765534195726,0.0775553918118413
0.01750827031735725,0.07800764451896333
0.017711210643450888,0.07842811304518175
0.017916503273639015,0.07886703015740362
0.018124175473742375,0.07929775857765538
0.018334254825622908,0.07973718702890704
0.018546769230846995,0.08024855589945375
0.018761746914391215,0.08076035596136358
0.018979216428391014,0.08126398379969102
0.019199206655932846,0.08176202898686627
0.019421746814890263,0.08222149291710638
0.019646866461804465,0.08270731563882303
0.01987459549580984,0.08319036183039073
0.02010496416260499,0.08371391524997489
0.02033800305846982,0.08419605390563577
0.020573743134329137,0.0847022575950335
0.02081221569986339,0.08524166261001537
0.021053452427667062,0.085727124647868
0.02129748535745521,0.08625633031561922
0.021544346900318843,0.08684154879497474
0.02179406984302956,0.0873624257193702
0.0220466873523941,0.0878545379477736
0.022302232979659387,0.08837675958288271
0.022560740664968614,0.08889897112381961
0.022822244741868985,0.08943770180300077
0.023086779941871697,0.08999200412603367
0.023354381399064792,0.09050587690042866
0.023625084654779475,0.09106824078049165
0.023898925662310503,0.09164116437158858
0.024175940791691306,0.09221266576188732
0.024456166834524465,0.09279495881946061
0.024739641008868142,0.093346947586412
0.025026400964179192,0.09389685953924458
0.025316484786313556,0.09445691449245579
0.025609931002584595,0.09504203022057259
0.025906778586880088,0.09558753314424775
0.026207066964838526,0.09615120827435214
0.02651083601908539,0.09674394367924932
0.026818126094530156,0.09725334041517672
0.02712897800372467,0.09779747172788988
0.027443433032283655,0.09840435844471256
0.02776153294436801,0.09891680126480545
0.028083319988231725,0.09953187725841132
0.028408836901833042,0.10012726876359208
0.028738126918510663,0.10070471735773454
0.029071233772725785,0.10135120109411148
0.029408201705870638,0.10196523582436368
0.029749075472144403,0.10258444690088478
0.030093900344497212,0.1031918381793134
0.03044272212064303,0.10381868582185172
0.030795587129142266,0.1044436330068493
0.03115254223555488,0.10507821923768382
0.03151363484866479,0.10572537555401577
0.031878912926776456,0.10639385558004728
0.03224842498408442,0.10705251390327677
0.0326222200971167,0.10767544456325862
0.03300034791125285,0.10833596541245849
0.03338285864731761,0.10896784697641008
0.033769803108250916,0.10963583901134992
0.03416123268585528,0.11036144793335052
0.034557199367621395,0.11108016999349075
0.03495775574363275,0.11175157537131102
0.035362955013550426,0.1124590864341167
0.03577285099367873,0.1131516761606115
0.0361874981241128,0.11383243762007197
0.03660695147596903,0.11451016702247514
0.03703126675869927,0.11525582414081767
0.03746050032748993,0.11603118458745276
0.037894709190746674,0.11676920893265177
0.03833395101766601,0.11754347520995363
0.03877828414589457,0.11826839488909013
0.03922776758927719,0.11905582850401215
0.03968246104569482,0.11981143932367047
0.040142424904993215,0.12057502023450177
0.040607720257003654,0.12132444652486571
0.041078408899656464,0.12210100355296857
0.04155455334718875,0.12288840647210704
0.04203621683844714,0.12375139616723214
0.04252346334528682,0.12449418571657503
0.04301635758106795,0.12527519253628697
0.0435149650092505,0.12608498015810993
0.044019351852088745,0.12688708786883707
0.044529585099426554,0.12768214185147841
0.04504573251759458,0.1285188282864851
0.04556786265841064,0.12938836616124605
0.046096044868284336,0.13026433875119955
0.04663034929742731,0.13111088491096046
0.04717084690917017,0.13198116643909574
0.047717609489387455,0.13284120565816798
0.04827070965603183,0.13374917370746087
0.0488302208687788,0.1347406683713789
0.0493962174387832,0.1356125693993804
0.04996877453854884,0.13655088961514503
0.0505479682119124,0.13745731870378872
0.05113387538414326,0.13841281007868642
0.05172657387216019,0.13928365848796087
0.05232614239486662,0.14021059444440295
0.052932660583605615,0.14114564815728375
0.05354620899273607,0.14213105115138114
0.05416686911033152,0.14310207165849295
0.05479472336900287,0.14411169133417134
0.05542985515684669,0.1450794696306801
0.05607234882852033,0.14605007540485265
0.05672228971644543,0.147080659778598
0.05737976414214134,0.14810704306921701
0.05804485942768978,0.14920172880354057
0.05871766390733255,0.15031762219675548
0.05939826693920356,0.15141199494851726
0.060086758917196864,0.15251259033797218
0.0607832312829723,0.15357978229491076
0.06148777653810023,0.15464960238572267
0.062200488256347115,0.1556800666760618
0.06292146109610344,0.15684951773337294
0.06365079081295572,0.15799004852443863
0.06438857427240419,0.15916199206421489
0.06513490946272803,0.16036574652564345
0.0658898955079995,0.16156809286534735
0.06665363268124913,0.1627479700617795
0.06742622241778341,0.16391297978780076
0.06820776732865685,0.1650900317479932
0.06899837121430018,0.16628165798503763
0.0697981390783066,0.16758651016545642
0.07060717714137772,0.1688009918869996
0.07142559285543126,0.17003218697809713
0.07225349491787214,0.17132459719737209
0.07309099328602911,0.17255358482700073
0.07393819919175866,0.1737966125810076
0.07479522515621821,0.1750615034082843
0.07566218500481055,0.17641813700286285
0.07653919388230147,0.17782952806574054
0.0774263682681127,0.17923911762303632
0.07832382599179197,0.1806053822927179
0.07923168624866253,0.18195318688653078
0.08015006961565405,0.1833647720864307
0.08107909806731686,0.18475121735674246
0.08201889499202203,0.18613343847257374
0.08296958520834907,0.18750644517836532
0.08393129498166364,0.18891363251256896
0.08490415204088747,0.1903274930125623
0.0858882855954625,0.19179069978094762
0.08688382635251184,0.19328232398810555
0.08789090653419954,0.19473512509817897
0.08890965989529158,0.19621138022192758
0.08994022174092044,0.1977187531184188
0.09098272894455559,0.19923890010353068
0.09203731996618221,0.20074451557528378
0.09310413487069075,0.20231098018542912
0.09418331534647952,0.20394147729067047
0.0952750047242729,0.20561842176443762
0.09637934799615785,0.20714659260459242
0.09749649183484087,0.20869925264213926
0.0986265846131282,0.2103910344302699
0.09976977642363201,0.21204481682318113
0.10092621909870483,0.21378536531015602
0.10209606623060476,0.21541207063554513
0.10327947319189525,0.21714960299219038
0.10447659715608053,0.21886562002781257
0.10568759711848051,0.2205907678929225
0.10691263391734772,0.22230482541044455
0.10815187025522892,0.22402251606082588
0.10940547072057435,0.22575914738660838
0.11067360180959745,0.22750142434559012
0.11195643194838795,0.2293476414329473
0.11325413151528127,0.23123289261103475
0.11456687286348727,0.233120502224366
0.11589483034398118,0.23496526848439428
0.11723818032865997,0.23687269212824388
0.11859710123376706,0.23878842058521776
0.11997177354358855,0.24082980551644692
0.12136237983442417,0.2427431479183963
0.12276910479883604,0.24493004330385162
0.12419213527017846,0.24700480450502466
0.12563166024741215,0.24894293366931458
0.12708787092020596,0.25101742295094276
0.12856096069432965,0.2530698677071781
0.130051125217341,0.2551454462851689
0.13155856240457053,0.25725104899574047
0.1330834724654076,0.25931679454071055
0.1346260579298911,0.26146614937560086
0.13618652367560827,0.26358695685870115
0.1377650769549055,0.26574204391522005
0.13936192742241435,0.26790848099456765
0.14097728716289676,0.2701261714605523
0.142611370719413,0.2724878234605824
0.14426439512181588,0.27473585679750007
0.14593657991557576,0.27706696446264545
0.1476281471909391,0.27950528114059564
0.14933932161242533,0.2819776701986491
0.15107033044866555,0.2843960854483935
0.15282140360258709,0.28679755338284413
0.15459277364194784,0.28912134257428046
0.15638467583022478,0.29167853853744197
0.15819734815786016,0.2940904770137537
0.16003103137387018,0.29665655530315205
0.16188596901781993,0.2991675241148923
0.1637624074521689,0.30172538672515914
0.16566059589499152,0.30433012267178894
0.16758078645307686,0.3070776123160843
0.16952323415541215,0.30971409739673794
0.1714881969870541,0.31240839502303813
0.17347593592339325,0.3151763619176468
0.1754867149648152,0.31789723349938814
0.1775208011717636,0.3206378267514662
0.1795784647002097,0.3233209349513665
0.18165997883753285,0.32604168856368176
0.18376562003881725,0.32876204317651275
0.18589566796356882,0.33163040717570275
0.18805040551285834,0.33443028356092175
0.1902301188668946,0.33723318227045407
0.19243509752303323,0.34010535780603424
0.19466563433422632,0.3431131968420538
0.19692202554791735,0.34612593560030225
0.19920457084538712,0.34921728273455904
0.20151357338155584,0.35231184781734004
0.20384933982524642,0.3553981889151251
0.20621218039991446,0.35852710631148776
0.2086024089248505,0.36164075887575775
0.21102034285685967,0.36485695417720876
0.21346630333242453,0.36797420308010503
0.21594061521035676,0.3712614279481943
0.21844360711494284,0.3745369431478266
0.22097561147959033,0.3777605921969217
0.22353696459097966,0.38112167534129876
0.22612800663372795,0.3844781416525517
0.2287490817355704,0.3879473252358828
0.2314005380130654,0.391315052831135
0.23408272761782944,0.3946742731053686
0.23679600678330787,0.398143947020711
0.23954073587208793,0.40158036960534355
0.24231727942376008,0.40501327799586334
0.24512600620333397,0.4086188808928215
0.24796728925021602,0.4120748013770134
0.2508415059277541,0.415569510446824
0.2537490379733572,0.41922742936262203
0.2566902715491952,0.422934705027063
0.25966559729348726,0.42659472479519184
0.26267541037238384,0.43049538310661806
0.26572011053245065,0.4343549014890879
0.26880010215376077,0.4383144832529231
0.2719157943036019,0.4421896558618375
0.2750676007908067,0.4459621786318607
0.2782559402207126,0.44980458021334585
0.28148123605075814,0.4538249505365731
0.28474391664672477,0.45787452289266223
0.28804441533962977,0.4617993275259059
0.2913831704832789,0.4657974124394831
0.2947606255124859,0.46989507057702146
0.29817722900196736,0.4739973110829947
0.30163343472591975,0.4780683121645225
0.30512970171828707,0.48216053594584124
0.30866649433372745,0.48639921234555317
0.3122442823092858,0.4906061372722597
0.3158635408267819,0.4949178478263129
0.31952475057592133,0.4991940584961981
0.32322839781813806,0.5035539468335092
0.3269749744511768,0.5079066062398837
0.33076497807442423,0.5122649739112834
0.3345989120549975,0.5165925140882806
0.3384772855945983,0.5210349083749198
0.34240061379714254,0.5255213864271525
0.34636941773717345,0.5299382451662886
0.3503842245290676,0.5345153944039666
0.3544455673970435,0.5390822863505318
0.3585539857459817,0.5436009438674094
0.36271002523306484,0.5481882617919703
0.3669142378402494,0.5529136999469698
0.3711671819475767,0.5575237093505531
0.37546942240733366,0.5621927347050498
0.37982153061907364,0.5669599522799122
0.3842240846055061,0.5718165225846225
0.38867766908926676,0.5765351651368932
0.393182875570577,0.581399500887643
0.39774030240580366,0.5861313780599331
0.40235055488692933,0.5909520187178321
0.4070142453219439,0.5958346956273356
0.4117319931161679,0.6007587928292025
0.4165044248545185,0.605665229451795
0.42133217438472886,0.610696985434821
0.4262158829015325,0.6156812083505032
0.43115619903182284,0.6207774732953227
0.43615377892080054,0.625914473864027
0.441209286319119,0.6312630582642145
0.4463233926710397,0.6365275234730685
0.4514967772036102,0.6417985308312165
0.4567301270168747,0.647026317660998
0.4620241371751313,0.6522605956488698
0.46737951079924633,0.6574407768356859
0.47279695916003905,0.6628103465218066
0.4782772017727485,0.6682007006203897
0.4838209664925957,0.6735188449598818
0.48942898961145315,0.678842977889064
0.49510201595563513,0.6843629008715257
0.5008407989848213,0.6898292836992034
0.5066461008921268,0.695241172894337
0.5125186927053332,0.7005865607945552
0.5184593543892912,0.7059783773897246
0.5244688749495119,0.7116332683311212
0.5305480525369574,0.7169751689513063
0.5366976945540476,0.722643667368054
0.5429186177618943,0.7281610209085783
0.5492116483887789,0.7338932060323439
0.5555776222398878,0.7396087882515401
0.5620173848083188,0.745266276650419
0.5685317913873753,0.7510185446676118
0.5751217071841613,0.7567549659925875
0.5817880074344935,0.7626588927489084
0.5885315775191451,0.7684433741166137
0.595353313081437,0.774261512881115
0.6022541201461928,0.7800656865550508
0.6092349152400711,0.785753556785323
0.6162966255132942,0.7915384555242068
0.6234401888627864,0.7972707756134235
0.6306665540567405,0.8031684074708609
0.6379766808606282,0.8089963290517079
0.6453715401646701,0.8147186119480676
0.6528521141127848,0.820564537132881
0.6604193962330305,0.8261151411944869
0.6680743915695615,0.8319519257719643
0.675818116816111,0.8375725046335238
0.6836516004510238,0.8432298143867369
0.6915758828738525,0.8488596094421121
0.6995920165435374,0.8544705163624705
0.707701066118189,0.8601591765893659
0.7159041085964888,0.8658040651754616
0.7242022334607315,0.871192216515898
0.732596542821523,0.8767423607005582
0.741088151564157,0.8823158766178103
0.7496781874966877,0.887752992064619
0.7583677914997191,0.8931339946181526
0.7671581176779302,0.8984245603190011
0.7760503335133571,0.9036164942293539
0.7850456200204509,0.9087021650243757
0.794145171902934,0.9136285597366689
0.8033501977124734,0.9185077002983203
0.8126619200091946,0.9235089683157719
0.822081575524054,0.9283518012191191
0.8316104153230961,0.9331524844823267
0.8412497049736118,0.9378511308861086
0.8510007247122247,0.9427023919923936
0.8608647696149244,0.9475086654982571
0.8708431497690724,0.9524109249080863
0.880937190447399,0.9573508002721323
0.8911482322840202,0.9624093250955834
0.9014776314524917,0.9674708300502213
0.9119267598459299,0.9724001602595609
0.9224970052592174,0.977485009573949
0.9331897715733238,0.9821802032513162
0.9440064789417604,0.9865128347435281
0.9549485639791966,0.990063675789141
0.9660174799522646,0.9933278698864598
0.9772146969725725,0.9970018212435197
0.9885417021919574,0.99901843294349
1.0,0.999584705328943


==> data/EEG/RMIA/LSTM-offline/total/roc_TrendLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.00015545966220213567
3.4319071974590426e-05,0.000155734928905162
3.4716868189265594e-05,0.00015601338625543463
3.511927530450728e-05,0.00015629507123610383
3.552634676578139e-05,0.0001565800212589957
3.5938136638046256e-05,0.00015686827416958108
3.6354699612933176e-05,0.00015715986825200196
3.677609101601031e-05,0.00015745484223415594
3.720236681413066e-05,0.00015775323529284018
3.7633583622865324e-05,0.00015805508705895444
3.806979871402284e-05,0.0001583604376227647
3.8511070023255685e-05,0.0001586693275392277
3.895745615775501e-05,0.0001589817978333772
3.940901640403448e-05,0.00015929789000577286
3.986581073580439e-05,0.0001596176460380118
4.032789982193705e-05,0.00015994110839830463
4.079534503452449e-05,0.00016026832004711585
4.1268208457029516e-05,0.0001605993244428694
4.174655289253135e-05,0.00016093416554772066
4.223044187206672e-05,0.00016127288783339544
4.271993966306776e-05,0.00016161553628709616
4.321511127789762e-05,0.00016196215641747707
4.371602248248502e-05,0.00016231279426068824
4.422273980505897e-05,0.00016266749638649
4.473533054498463e-05,0.00016302630990443795
4.525386278170167e-05,0.0001633892824701399
4.577840538376616e-05,0.000163756462291585
4.6309028017997366e-05,0.0001641278981355469
4.684580115873045e-05,0.00016450363933406004
4.738879609717651e-05,0.00017570216740843376
4.793808495089107e-05,0.00017619129605436055
4.8493740673352334e-05,0.00017668609424531414
4.9055837063650453e-05,0.00017718662769762721
4.962444877628913e-05,0.00017769296288935787
5.0199651331100794e-05,0.00017820516706911873
5.0781521123276707e-05,0.00017872330826500872
5.137013543351339e-05,0.00017924745529364805
5.196557243827657e-05,0.00017977767776931812
5.2567911220184194e-05,0.00018031404611320727
5.3177231778509664e-05,0.00018085663156276375
5.379361503980698e-05,0.0001814055061811571
5.441714286865888e-05,0.00018196074286684903
5.5047898078549675e-05,0.00018252241536327558
5.5685964442864085e-05,0.0001830905982686413
5.633142670601352e-05,0.0001836653670458267
5.698437059469136e-05,0.00018424679803241128
5.764488282925873e-05,0.00018483496845081175
5.8313051135262185e-05,0.00018542995641853864
5.8988964255084936e-05,0.00018603184095857128
5.9672711959733106e-05,0.00018664070200985323
6.0364385060758635e-05,0.00018725662043790928
6.106407542232036e-05,0.0001877456398729366
6.177187597338488e-05,0.00018821354163778598
6.248788072006888e-05,0.00018868686690450145
6.321218475812448e-05,0.0001891656785375018
6.394488428556937e-05,0.00018965004012987433
6.468607661546321e-05,0.00019014001601182096
6.543586018883229e-05,0.0001906356712592022
6.619433458774387e-05,0.00019113707170218016
6.696160054853215e-05,0.00019164428393396177
6.773775997517745e-05,0.00019215737531964324
6.852291595284057e-05,0.00019267641400515725
6.9317172761554e-05,0.00019320146892632355
7.012063589007177e-05,0.00019373260981800478
7.09334120498799e-05,0.00019426990722336813
7.17556091893692e-05,0.00019481343250325463
7.258733650817246e-05,0.00019536325784565677
7.342870447166758e-05,0.0001959194562753062
7.42798248256491e-05,0.00019648210166337243
7.514081061116962e-05,0.00019705126873727392
7.601177617955322e-05,0.00019762703309060314
7.689283720758305e-05,0.00019820947119316633
7.778411071286482e-05,0.00019879866040113967
7.868571506936843e-05,0.00019939467896734376
7.959777002314978e-05,0.0001999976060516362
8.05203967082547e-05,0.00020060752173142542
8.145371766280736e-05,0.00020122450701230617
8.239785684528512e-05,0.00020184864383881806
8.335293965098187e-05,0.00020248001510532912
8.43190929286625e-05,0.00020311870466704516
8.529644499741017e-05,0.00020376479735114724
8.628512566366886e-05,0.00020441837896805777
8.728526623848371e-05,0.00020507953632283734
8.829699955494083e-05,0.00020574835722671371
8.932045998580959e-05,0.00020642493050874463
9.03557834613892e-05,0.00020710934602761517
9.140310748756223e-05,0.0002446953175131328
9.246257116405733e-05,0.00024633476133695297
9.353431520292377e-05,0.00024799320813811965
9.461848194721992e-05,0.00024967087818227594
9.571521538991856e-05,0.0002513679942881886
9.682466119303115e-05,0.0002530847818573418
9.794696670695385e-05,0.00025482146890387343
9.908228099003788e-05,0.00025657828608485907
0.00010023075482838654,0.00025835546673094647
0.00010139254075588153,0.0002601532468773445
0.00010256779307444219,0.0002619718652951733
0.00010375666787451859,0.00026381156352317536
0.00010495932305582277,0.00026567258589979624
0.00010617591834830001,0.0002675551795956356
0.00010740661533334334,0.00026945959464627525
0.00010865157746525384,0.0002713860839854877
0.00010991097009294972,0.0002733349034788289
0.0001111849604819271,0.0002753063119576215
0.00011247371783647519,0.0002773005712533307
0.00011377741332214914,0.0002793179462323399
0.00011509622008850323,0.0002813587048311283
0.00011643031329208767,0.000283423118091857
0.00011777987011971193,0.0002855255687737624
0.0001191450698119776,0.0002877449764686653
0.00012052609368708426,0.00028999010956723024
0.00012192312516491107,0.0002922612662554981
0.0001233363497913776,0.0002945587481758175
0.00012476595526308696,0.0002968828604669076
0.00012621213145225474,0.0002992339118043846
0.00012767507043192657,0.0003016122144417581
0.0001291549665014884,0.0003040180842519038
0.00013065201621247213,0.0003064518407690147
0.00013216641839466052,0.0003089138072310409
0.00013369837418249466,0.00031140431062261985
0.00013524808704178755,0.00031392368171850437
0.0001368157627967472,0.00031647225512749475
0.00013840160965731315,0.00031905036933687947
0.00014000583824680976,0.0003216583667573909
0.00014162866162991988,0.000324296593768683
0.0001432702953409831,0.00032696540076533495
0.00014493095741262166,0.0003296651422033888
0.00014661086840469845,0.00033239617664742655
0.00014831025143361044,0.0003351588668181921
0.00015002933220192182,0.00033795357964076675
0.00015176833902834055,0.0003407806862933013
0.00015352750287804228,0.0003436405622563141
0.000155307057393346,0.0003465335873625604
0.00015710723892474503,0.0003494601458474795
0.00015892828656229778,0.000352420626400227
0.00016077044216738237,0.00035541542221529776
0.00016263395040481922,0.00035844493104474843
0.00016451905877536624,0.00036150955525102445
0.00016642601764859036,0.0003646097018603993
0.00016835508029612023,0.0003677457826170337
0.00017030650292528443,0.00037091821403766116
0.0001722805447131394,0.00037412741746690765
0.00017427746784089192,0.00037737381913325154
0.00017629753752872057,0.0003806578502056337
0.0001783410220710008,0.0003839799468507224
0.00018040819287193827,0.00038734055029084264
0.00018249932448161524,0.0003907401068625772
0.00018461469463245476,0.000394179068076046
0.0001867545842761076,0.00039765789067487347
0.00018891927762076664,0.0004011770366968507
0.00019110906216891378,0.0004047369735353007
0.0001933242287555045,0.000408338174001155
0.00019556507158659492,0.0004119811163857495
0.00019783188827841644,0.0004156662845243488
0.0002001249798969037,0.00041939416786040626
0.00020244465099768038,0.00042316526151056936
0.00020479120966650856,0.0004269800663304381
0.0002071649675602069,0.0004308390889810858
0.0002095662399480433,0.0004347428419963515
0.0002119953457536071,0.0004386918438509113
0.00021445260759716674,0.00044268661902913933
0.00021693835183851843,0.0004467276980947673
0.00021945290862033137,0.0004508156177613503
0.0002219966119119955,0.0004549509209635506
0.0002245697995539774,0.0004591341569292472
0.0002271728133026905,0.000463365881252481
0.0002298059988758851,0.00046764665596724564
0.0002324697059985648,0.00047197704962213414
0.00023516428844943486,0.0004763576373558497
0.00023789010410788932,0.0004807890009735932
0.00024064751500154242,0.00048517912049828146
0.00024343688735431105,0.0004895901085323945
0.00024625859163505465,0.0004940522248238287
0.00024911300260677886,0.000498566062005953
0.0002520004993764092,0.0005031322195814151
0.0002549214654451423,0.0005077513040017663
0.0002578762887593801,0.000512423928748005
0.0002608653617622548,0.0005171507144120573
0.00026388908144575103,0.0005219322887791995
0.0002669478494034321,0.0005267692869114378
0.00027004207188377727,0.0005316623512318534
0.0002731721598441376,0.0005366121316099254
0.000276338529005317,0.0005416192854478429
0.00027954159990678566,0.0005466844777678177
0.0002827817979625341,0.0005518083813004086
0.0002860595535175742,0.0005569916765738698
0.000289375301905095,0.0005622440922197199
0.0002927294835042816,0.0005676210952064928
0.00029612254379880347,0.0005730604236383133
0.00029955493343598134,0.0005785627999364093
0.0003030271082866396,0.0005841289548956742
0.0003065395295056527,0.0005897596277817272
0.00031009266359319264,0.0005954555664290982
0.00031368698245668765,0.0006012175273405509
0.00031732296347349763,0.0006070462757875575
0.00032100108955431715,0.0006129425859119378
0.00032472184920731285,0.0006189072408286764
0.00032848573660300434,0.0006249410327299313
0.0003322932516398972,0.0006310447629902489
0.0003361449000108765,0.0006372192422729978
0.0003400411932703706,0.0006434652906380367
0.00034398264890229247,0.0006497837376506303
0.00034796979038876914,0.0006561754224916271
0.0003520031472796679,0.0006626411940689154
0.0003560832552629278,0.0021674893820008536
0.000360210656235707,0.0021805504516085954
0.00036438589837635443,0.0021937629135399235
0.0003686095362172158,0.0022071285226002513
0.00037288213071828336,0.0022206490539351366
0.00037720424934169976,0.002233978933022557
0.00038157646612712486,0.0022460994626080197
0.00038599936176797673,0.002258726202243491
0.00039047352368855597,0.0022716820316966264
0.0003949995461220643,0.002284788033622906
0.000399578030189527,0.0022980459486883187
0.00040420958397963103,0.00231145753773511
0.0004088948226294864,0.002325024582015641
0.00041363436840632776,0.002338748883428974
0.00041842885079015847,0.002352632264760182
0.0004232789065573553,0.0023666765699224463
0.00042818517986524155,0.002380883664201952
0.0004331483223376403,0.002395255434505627
0.00043816899315141946,0.0024097937896117457
0.00044324785912404005,0.0024245006604234503
0.00044838559480211905,0.002439378000225194
0.0004535828825510191,0.0024544277849421715
0.00045884041264547613,0.002469652013402749
0.0004641588833612782,0.002485052707603934
0.0004695390010680063,0.0025006319129799288
0.0004749814803228505,0.002516391698673796
0.0004804870439655134,0.002532334157812264
0.0004860564232142139,0.0025484614077837297
0.0004916903577628031,0.0025647755905194762
0.0004973895958790067,0.002581315394493259
0.0005031548945038057,0.0025999036991792976
0.0005089870193519685,0.002618707462991003
0.0005148867450137498,0.00263772918333928
0.0005208548550577665,0.002656971386582804
0.0005268921421350677,0.0026764366283635573
0.0005329994080844093,0.002696127493946256
0.0005391774640387505,0.002716046598561708
0.0005454271305329836,0.002736556207007971
0.0005517492376129129,0.002758990084445462
0.0005581446249454966,0.0027816839954739464
0.0005646141419303673,0.00280464095417196
0.0005711586478126435,0.002827864009554559
0.0005777790117970507,0.0028513562459782787
0.0005844761131633638,0.002875685454256663
0.0005912508413831881,0.002900921672691067
0.0005981040962380944,0.002926450406965448
0.0006050367879391225,0.002952275047663737
0.0006120498372476703,0.0029783990246704988
0.0006191441755977848,0.0030048258076264796
0.0006263207452198692,0.0030315589063894177
0.0006335804992658254,0.003056706576587317
0.0006409244019356456,0.003081817226252752
0.0006483534286054727,0.0031079888353860658
0.0006558685659571436,0.0031344273520661327
0.0006634708121092351,0.003160796011495466
0.0006711611767496287,0.0031874703130154365
0.0006789406812696112,0.0032144537993578173
0.0006868103588995307,0.0032417500543185833
0.000694771254846024,0.003269389230934369
0.0007028244264308353,0.0032974036838811435
0.0007109709432312439,0.0033257428554959133
0.0007192118872221193,0.0033544105096292008
0.0007275483529196233,0.00338341045375874
0.0007359814475265771,0.0034127465394951707
0.0007445122910795143,0.0034424226630935797
0.0007531420165974376,0.003472442765970986
0.0007618717702322999,0.0035028108352298153
0.0007707027114212304,0.003533159786591849
0.0007796360130405236,0.0035616155001746306
0.0007886728615614156,0.003590344994787182
0.0007978144572076629,0.0036192537964401033
0.0008070620141149507,0.0036484976832572404
0.0008164167604921472,0.003678080539248335
0.0008258799387844272,0.0037080062934431246
0.0008354528058382871,0.0037348615032622794
0.0008451366330684721,0.0037617647313415103
0.0008549327066268384,0.0037889797977565904
0.0008648423275731727,0.003816510317060668
0.0008748668120479914,0.003844359945703579
0.0008850074914473438,0.003872532382517482
0.00089526571259964,0.0039010313692081134
0.0009056428379445294,0.0039298606908517416
0.0009161402457138521,0.003959024176397878
0.0009267593301146883,0.00399040319719815
0.0009375015015145289,0.00402354957923048
0.0009483681866285928,0.004058526672813985
0.0009593608287093146,0.004093909189814478
0.0009704808877380307,0.004129701829540287
0.0009817298406188842,0.004166275961127782
0.00099310918137498,0.004203293311567326
0.0010046204213468132,0.0042407397342700435
0.001016265089392995,0.00427862020266069
0.0010280447320933097,0.004316939747811543
0.0010399609139541202,0.004355703459110606
0.0010520152176161591,0.004392165242920951
0.0010642092440647246,0.0044270798798454625
0.001076544612842316,0.004459297246532163
0.0010890229622637305,0.004492077905415578
0.001101645949633657,0.004525238528594883
0.001114415251466788,0.0045587835202788715
0.0011273325637104871,0.004594772967815845
0.0011403996019700331,0.00463137336375657
0.0011536181017364785,0.0046683979989940805
0.0011669898186171474,0.004705851790933675
0.0011805165285688054,0.004743739713978849
0.0011942000281335325,0.004782066800191968
0.0012080421346773289,0.004820838139962596
0.0012220446866314887,0.004860058882683573
0.0012362095437367692,0.004899734237434931
0.0012505385872903913,0.004939869473675733
0.0012650337203959038,0.004977460502730835
0.0012796968682159415,0.005014727190110499
0.001294529978227916,0.00505235620030278
0.0013095350204826678,0.005090421372575073
0.0013247139878661174,0.005129074243462395
0.0013400688963639508,0.005168119159994718
0.001355601785329369,0.005207731627490734
0.0013713147177539455,0.005247803247542959
0.001387209780541621,0.0052883393422402
0.001403289084785873,0.005329345295360194
0.0014195547660501016,0.005370826553084645
0.0014360089846512606,0.0054491175294614546
0.0014526539259467812,0.005491541240768217
0.0014694918006248172,0.005534867181574722
0.0014865248449978572,0.005579165516610844
0.0015037553212997384,0.005623977318619697
0.001521185517986105,0.005669313851895176
0.0015388177500383464,0.005715208430574296
0.001556654359271062,0.005760905730509544
0.0015746977146430866,0.005803793947379228
0.001592950212572123,0.005847018736635777
0.0016114142772530198,0.005890340166981821
0.0016300923609797412,0.005933591255397337
0.0016489869444710648,0.0059771132804895275
0.001668100537200059,0.00601949498076691
0.0016874356777273757,0.006062367932088444
0.001706994934038408,0.0061057928919788715
0.001726780903884356,0.006151351820923347
0.0017467962151272458,0.0062003003346328325
0.0017670435260889468,0.0062498162160579155
0.0017875255259042354,0.006299906041621459
0.0018082449348779518,0.006350576463974381
0.0018292045048462937,0.0064055654383855685
0.0018504070195423021,0.006452090017518489
0.0018718552949655793,0.006499761495180509
0.0018935521797562953,0.006550008029791665
0.0019155005555735278,0.006600836977624357
0.0019377033374779887,0.006652255089495599
0.0019601634743191855,0.006704205289254489
0.001982883949127071,0.006755696523058033
0.002005867779508234,0.006807784597531138
0.002029118018046678,0.006860476430720984
0.002052637752709252,0.006913779020862612
0.0020764301072557748,0.0069676994473083925
0.0021004982416539153,0.0070222448714682625
0.0021248453524988827,0.007077422537760866
0.0021494746734379805,0.007133239774575717
0.00217438947560008,0.0071897039952465115
0.0021995930680300748,0.007247019051153322
0.0022250887981283695,0.007303183349276483
0.002250880052095462,0.007366983526671747
0.00227697025538168,0.007433662038727615
0.0023033628731421313,0.007501580470396338
0.002330061410696925,0.007564141352202891
0.002357069413996728,0.007627427384211283
0.0023843904700937206,0.0076907142570148065
0.002412028207618007,0.007763973497774829
0.00243998629725955,0.007835219013400674
0.0024682684522556926,0.0079019088665454
0.0024968784288843266,0.007972490937155404
0.0025258200269627847,0.008040917690371217
0.002555097090352507,0.008106126744737732
0.0025847135074695635,0.008174509269472021
0.002614673211801092,0.008246038810557759
0.00264498018242772,0.008318735316724633
0.002675638444552045,0.008392274456252768
0.0027066520700332413,0.008466665996200017
0.0027380251779278576,0.008538369951229393
0.0027697619350368907,0.008609630284328979
0.002801866556459195,0.008682782318559864
0.002834343306151309,0.00875745262739396
0.0028671964974937695,0.008832051698541338
0.0029004304938639917,0.008891849336130802
0.002934049709215787,0.008947388355100245
0.0029680586086656023,0.009012757995223173
0.003002461709085549,0.00907978856735845
0.0030372635797033115,0.009147596098377776
0.0030724688427090033,0.00920960447311997
0.003108082173869064,0.009273464515565408
0.0031441083031472647,0.009342299413966016
0.00318055201533292,0.009411932185398906
0.0032174181506763717,0.009482372078099929
0.003254711605531848,0.00955046722808819
0.003292437333007769,0.009620757737680802
0.0033306003436245884,0.009704234340207781
0.003369205705980267,0.009778713806378883
0.003408258547423452,0.009854056572400747
0.0034477640547344642,0.009933466294577134
0.0034877274748141775,0.01001667760110608
0.003528154115380883,0.01009942016828434
0.0035690493456752297,0.010182221213528034
0.0036104185971733375,0.010265541725991003
0.0036522673643081755,0.010347847685412113
0.0036946012051993025,0.010431581884782989
0.003737425742391064,0.01051345357341262
0.0037807466635993493,0.010597628723530898
0.0038245697224669993,0.01068472917074229
0.0038689007393279753,0.01077687014040422
0.003913745601980384,0.01087303047869682
0.0039591102664684585,0.010962667845689684
0.004005000757873611,0.011054306129711646
0.004051423171114647,0.01115155055095047
0.0040983836717572615,0.01124720124543791
0.004145888496832911,0.011340069960523272
0.004193943955667186,0.01143065207403319
0.004242556430717777,0.011519412147922051
0.004291732378422158,0.011609365607745798
0.004341478330055092,0.01170502643363458
0.004391800892596086,0.011814614448863111
0.004442706749606883,0.011921903666690575
0.004494202662119142,0.012022366350845904
0.0045462954695324,0.012128888411454847
0.004598992090522438,0.012239106297349742
0.004652299523960189,0.012350130347126856
0.004706224849841282,0.012464502820599941
0.004760775230226368,0.012583147215935874
0.00481595791019235,0.012690582063418002
0.004871780218794631,0.012808767275044186
0.004928249570040513,0.012923150900037808
0.004985373463873894,0.013033545021644177
0.005043159487171359,0.01314389270284251
0.005101615314749833,0.013260256883900933
0.005160748710385908,0.013378131976337946
0.005220567527846975,0.013498809343406776
0.005281079711934331,0.013618043446399405
0.005342293299538352,0.013740621515825373
0.005404216420705915,0.013865312647923438
0.00546685729972018,0.01398712501465009
0.0055302242561929005,0.014109414155333922
0.005594325706169377,0.014239722122456416
0.005659170163246243,0.014368232557499628
0.005724766239702178,0.014504480730736697
0.005791122647641758,0.014635532261938977
0.005858248200152536,0.014760544023010783
0.005926151812475552,0.014879559432481676
0.005994842503189409,0.014999381532087247
0.006064329395408062,0.015117315295764705
0.006134621717992506,0.01524532640438044
0.0062057288067765,0.015372655950413146
0.0062776601058065,0.015504371731027103
0.006350425168595962,0.015639890997740574
0.00642403365939419,0.01577211590605864
0.006498495354469888,0.015918775328104054
0.006573820143409586,0.01606269388816583
0.006650018030431118,0.016198221762705134
0.006727099135712337,0.016336429827124778
0.006805073696735206,0.016474708018603533
0.0068839520696454964,0.016628779001874296
0.006963744730628222,0.01679523300301768
0.007044462277299037,0.01696109613842482
0.007126115430111745,0.017127316328282204
0.007208715033782135,0.017285761346346303
0.007292272058728313,0.01742326672025768
0.007376797602527731,0.017566426802758283
0.007462302891391108,0.017705464639240463
0.007548799281653432,0.017830708622244854
0.007636298261282241,0.017970708739468662
0.0077248114514034,0.018138032039077216
0.007814350607844541,0.018301267541417594
0.00790492762269642,0.01847900803461839
0.007996554525892346,0.018665260248673952
0.008089243486805939,0.018845103934562752
0.008183006815867389,0.01901499232731114
0.008277856966198472,0.019180269941679855
0.00837380653526649,0.01934998731848139
0.008470868266557402,0.019512378607480185
0.008569055051268348,0.019675638794029053
0.008668379930019773,0.01984288489202022
0.008768856094587427,0.020015649039452944
0.008870496889654403,0.020199057102571177
0.00897331581458352,0.020385617149980245
0.009077326525210223,0.02056988035055706
0.009182542835656282,0.020765874969941745
0.009288978720164497,0.020979966249262207
0.009396648314954691,0.021167317310471435
0.009505565920101192,0.021375378916692934
0.009615746001432095,0.021569438108721955
0.009727203192450537,0.02176495723739518
0.009839952296278227,0.02196566634768693
0.009954008287621519,0.022174989422402168
0.010069386314760271,0.022381113281920002
0.010186101701559752,0.022584182805874275
0.010304169949505875,0.022788871425094438
0.01042360673976401,0.022995511972128013
0.010544427935261684,0.02320508341668248
0.010666649582795389,0.023412890682986458
0.010790287915161836,0.023620093312603375
0.01091535935331391,0.02382192104251254
0.011041880508541602,0.024018512897396534
0.011169868184678225,0.024234684750709327
0.011299339380332217,0.024426101479196223
0.011430311291144786,0.024631049558718164
0.011562801312073753,0.02484422359828945
0.011696827039703846,0.025071654720559465
0.01183240627458378,0.025279397278388106
0.011969557023590427,0.02552004027720109
0.012108297502320394,0.02573377239219171
0.012248646137509308,0.02595104212022754
0.012390621569479156,0.02617819873967552
0.012534242654613994,0.02642037840742508
0.01267952846786434,0.026661204581501917
0.012826498305280598,0.026917530180065263
0.012975171686575868,0.027188184088342872
0.013125568357718427,0.027449906321267287
0.013277708293554291,0.027708070402602925
0.013431611700460153,0.02795133222051574
0.013587299019027091,0.028212022653738362
0.013744790926775366,0.02847215404114777
0.013904108340900697,0.028745927506108902
0.014065272421052363,0.02903779506972879
0.014228304572143519,0.029315749319381385
0.014393226447194065,0.02962572854393536
0.014560059950206485,0.029938603675931534
0.014728827239075018,0.030216189785218128
0.014899550728528537,0.030483751516854292
0.015072253093107555,0.030730731866564314
0.01524695727017573,0.031028607199254543
0.015423686462966274,0.03131519240409623
0.01560246414366368,0.031634633332326724
0.015783314056521166,0.03194360298846734
0.01596626022101425,0.03227157619417294
0.01615132693503091,0.0325509547305676
0.01633853877809862,0.03283821429487899
0.016527920614648955,0.03314090947119716
0.0167194975973199,0.03346342814652823
0.016913295170296487,0.03379208984556359
0.01710933907269015,0.0341182328036776
0.01730765534195726,0.03447497703969465
0.01750827031735725,0.03479693617736305
0.017711210643450888,0.0350893444600494
0.017916503273639015,0.03540614830643332
0.018124175473742375,0.035752285970908196
0.018334254825622908,0.03609151276231446
0.018546769230846995,0.03643904583859571
0.018761746914391215,0.03679350958049701
0.018979216428391014,0.03712769814087899
0.019199206655932846,0.03751626789532423
0.019421746814890263,0.03790687106797195
0.019646866461804465,0.038274478760945876
0.01987459549580984,0.03861150299749193
0.02010496416260499,0.038956569900372676
0.02033800305846982,0.03929325998462817
0.020573743134329137,0.03968215469008735
0.02081221569986339,0.04005040106118089
0.021053452427667062,0.040440488740865914
0.02129748535745521,0.04081612852255224
0.021544346900318843,0.04117887048003786
0.02179406984302956,0.04157867119403273
0.0220466873523941,0.04194781896814359
0.022302232979659387,0.04234714867137336
0.022560740664968614,0.0427176456668282
0.022822244741868985,0.04310421851671821
0.023086779941871697,0.043500668552469715
0.023354381399064792,0.04389075033439732
0.023625084654779475,0.044305866831845266
0.023898925662310503,0.04471272421785913
0.024175940791691306,0.045167144974641624
0.024456166834524465,0.045624813463050716
0.024739641008868142,0.046075993227167204
0.025026400964179192,0.04651792240672797
0.025316484786313556,0.0470047107283839
0.025609931002584595,0.047459923229633064
0.025906778586880088,0.04789876975730761
0.026207066964838526,0.04835034679477295
0.02651083601908539,0.04879854487887346
0.026818126094530156,0.0492391624047512
0.02712897800372467,0.04969219308657941
0.027443433032283655,0.05016825868758325
0.02776153294436801,0.050619519804401825
0.028083319988231725,0.051065526231803424
0.028408836901833042,0.051512354497287874
0.028738126918510663,0.051968908714593365
0.029071233772725785,0.05246089519915662
0.029408201705870638,0.05296398951962191
0.029749075472144403,0.05349872164185646
0.030093900344497212,0.054043971803162075
0.03044272212064303,0.05457013926025937
0.030795587129142266,0.05510183846113905
0.03115254223555488,0.055627259569196966
0.03151363484866479,0.05613594661307142
0.031878912926776456,0.056649510136974654
0.03224842498408442,0.05720517612524315
0.0326222200971167,0.05775348229045141
0.03300034791125285,0.05832339523729761
0.03338285864731761,0.05889285095612588
0.033769803108250916,0.05944252169331739
0.03416123268585528,0.05997980962390019
0.034557199367621395,0.060562152226481446
0.03495775574363275,0.06109094867087026
0.035362955013550426,0.06157967234581192
0.03577285099367873,0.06215400806422451
0.0361874981241128,0.06269403713185719
0.03660695147596903,0.06324283651418186
0.03703126675869927,0.06385778742190565
0.03746050032748993,0.06444664912447615
0.037894709190746674,0.06503696313199248
0.03833395101766601,0.06566080661595379
0.03877828414589457,0.06630033759639382
0.03922776758927719,0.06697268379437447
0.03968246104569482,0.06760497361265405
0.040142424904993215,0.06827738256865903
0.040607720257003654,0.06893320091605512
0.041078408899656464,0.0695483760228969
0.04155455334718875,0.07020639178805371
0.04203621683844714,0.07086443394477851
0.04252346334528682,0.0714815774094433
0.04301635758106795,0.07209086847649891
0.0435149650092505,0.07274362085799185
0.044019351852088745,0.07345749033045794
0.044529585099426554,0.07416335303398322
0.04504573251759458,0.07488148728010152
0.04556786265841064,0.07562454356820124
0.046096044868284336,0.07633597964308254
0.04663034929742731,0.07702913767195296
0.04717084690917017,0.07775297274222269
0.047717609489387455,0.07848814067740453
0.04827070965603183,0.07922966091310021
0.0488302208687788,0.07995906567588225
0.0493962174387832,0.08071518975610237
0.04996877453854884,0.0814831110811888
0.0505479682119124,0.08228802884856952
0.05113387538414326,0.08310734649601349
0.05172657387216019,0.08389471473718207
0.05232614239486662,0.08478265015066315
0.052932660583605615,0.08561092766988113
0.05354620899273607,0.08642049430559559
0.05416686911033152,0.08726082924248138
0.05479472336900287,0.08808666610179201
0.05542985515684669,0.08892489377400041
0.05607234882852033,0.08981318974611516
0.05672228971644543,0.0906880494636491
0.05737976414214134,0.09152116103336201
0.05804485942768978,0.09238534831080589
0.05871766390733255,0.09324133170368547
0.05939826693920356,0.09410722330798867
0.060086758917196864,0.09496419229846761
0.0607832312829723,0.09586372562712402
0.06148777653810023,0.0967294165867004
0.062200488256347115,0.09762568091184691
0.06292146109610344,0.09853970554059124
0.06365079081295572,0.0994203101724534
0.06438857427240419,0.10036888317623349
0.06513490946272803,0.10135704700855933
0.0658898955079995,0.10229041655787419
0.06665363268124913,0.10327298891725997
0.06742622241778341,0.10426129601101533
0.06820776732865685,0.10524580428547756
0.06899837121430018,0.10624179547766306
0.0697981390783066,0.10724939095498251
0.07060717714137772,0.10828502247300342
0.07142559285543126,0.10928682325620509
0.07225349491787214,0.11036821782689495
0.07309099328602911,0.11144287466937655
0.07393819919175866,0.1124882008439471
0.07479522515621821,0.11351431985588849
0.07566218500481055,0.11448210887604326
0.07653919388230147,0.11555096514231097
0.0774263682681127,0.11668013539391094
0.07832382599179197,0.11777178266954061
0.07923168624866253,0.11883660942979932
0.08015006961565405,0.11994333311480573
0.08107909806731686,0.12106810488568001
0.08201889499202203,0.1222489688771526
0.08296958520834907,0.12336385449202854
0.08393129498166364,0.12452304867656142
0.08490415204088747,0.1256764191855128
0.0858882855954625,0.12692172131908502
0.08688382635251184,0.12817930608864378
0.08789090653419954,0.129413784774725
0.08890965989529158,0.1306287739071826
0.08994022174092044,0.13185134827779418
0.09098272894455559,0.13310639308536137
0.09203731996618221,0.1344599886461541
0.09310413487069075,0.13575023335465977
0.09418331534647952,0.13710060747895525
0.0952750047242729,0.13841312704044056
0.09637934799615785,0.13973720874936174
0.09749649183484087,0.14107727782767612
0.0986265846131282,0.1424250821967446
0.09976977642363201,0.14390060152568546
0.10092621909870483,0.14530542864277404
0.10209606623060476,0.14675550418661537
0.10327947319189525,0.14819231168502492
0.10447659715608053,0.14961217895963386
0.10568759711848051,0.15105267163795916
0.10691263391734772,0.15249283396842114
0.10815187025522892,0.15390042250540908
0.10940547072057435,0.1553959042799614
0.11067360180959745,0.1569436358255552
0.11195643194838795,0.15850781065478184
0.11325413151528127,0.1600768303177955
0.11456687286348727,0.16166265115895836
0.11589483034398118,0.16329977337860702
0.11723818032865997,0.16486730600875185
0.11859710123376706,0.1665034672218489
0.11997177354358855,0.16806594978373027
0.12136237983442417,0.16970006396912374
0.12276910479883604,0.1713520933868189
0.12419213527017846,0.17304387209269007
0.12563166024741215,0.17471258812537188
0.12708787092020596,0.17637964216331004
0.12856096069432965,0.17801005689600058
0.130051125217341,0.17980369665832793
0.13155856240457053,0.18157284040722782
0.1330834724654076,0.18340440534208788
0.1346260579298911,0.18522387516863073
0.13618652367560827,0.18695080025991295
0.1377650769549055,0.18875038207476585
0.13936192742241435,0.19058796816795698
0.14097728716289676,0.19247573273301344
0.142611370719413,0.19436602355266092
0.14426439512181588,0.19623984310908765
0.14593657991557576,0.19819040244481737
0.1476281471909391,0.20019104151618833
0.14933932161242533,0.2021542074542592
0.15107033044866555,0.20415163577926898
0.15282140360258709,0.2061651324036408
0.15459277364194784,0.2081371767670889
0.15638467583022478,0.21015430378031824
0.15819734815786016,0.2121486490348965
0.16003103137387018,0.21430397342062651
0.16188596901781993,0.21653152734135653
0.1637624074521689,0.218668214865465
0.16566059589499152,0.2208921628375912
0.16758078645307686,0.22305538661101112
0.16952323415541215,0.22531475305651077
0.1714881969870541,0.2274951533988545
0.17347593592339325,0.22976501614894124
0.1754867149648152,0.2319741813155324
0.1775208011717636,0.23431781735573934
0.1795784647002097,0.23673313657228232
0.18165997883753285,0.23903344741626759
0.18376562003881725,0.24136315182380347
0.18589566796356882,0.24362500507374923
0.18805040551285834,0.24602378438305852
0.1902301188668946,0.24849584539599
0.19243509752303323,0.2509163187883291
0.19466563433422632,0.253463235550523
0.19692202554791735,0.2559563044693717
0.19920457084538712,0.2584963406435641
0.20151357338155584,0.26111172384347175
0.20384933982524642,0.2636673529915508
0.20621218039991446,0.26631716253565063
0.2086024089248505,0.2689394440886595
0.21102034285685967,0.2716605744639443
0.21346630333242453,0.2743095600831598
0.21594061521035676,0.2770106427246509
0.21844360711494284,0.27973573756882036
0.22097561147959033,0.28254937097369953
0.22353696459097966,0.2854332937563928
0.22612800663372795,0.2881468794354096
0.2287490817355704,0.29101690105781575
0.2314005380130654,0.2937806744526238
0.23408272761782944,0.2968417099703153
0.23679600678330787,0.2997836172336469
0.23954073587208793,0.3028018565076013
0.24231727942376008,0.305852351385337
0.24512600620333397,0.3089529219369792
0.24796728925021602,0.31195456034899893
0.2508415059277541,0.31505827153441734
0.2537490379733572,0.31814129587628404
0.2566902715491952,0.3213287575576003
0.25966559729348726,0.3245444684773241
0.26267541037238384,0.3278699314979273
0.26572011053245065,0.33106541946948853
0.26880010215376077,0.3344501947809299
0.2719157943036019,0.3377307811600802
0.2750676007908067,0.34105141102370934
0.2782559402207126,0.3444138229309949
0.28148123605075814,0.3477901507820084
0.28474391664672477,0.3512956702753522
0.28804441533962977,0.3548778502085701
0.2913831704832789,0.3585115976068396
0.2947606255124859,0.36208523366255474
0.29817722900196736,0.3658031375748224
0.30163343472591975,0.3695056906105101
0.30512970171828707,0.3730810438150889
0.30866649433372745,0.37693720934658553
0.3122442823092858,0.3808591125262341
0.3158635408267819,0.3848378015657111
0.31952475057592133,0.38870166262746186
0.32322839781813806,0.3926082326939763
0.3269749744511768,0.3966719335282175
0.33076497807442423,0.4007121856167598
0.3345989120549975,0.40476569517405
0.3384772855945983,0.4088615022410341
0.34240061379714254,0.41284868361022264
0.34636941773717345,0.41702722302779954
0.3503842245290676,0.4212640424795131
0.3544455673970435,0.42557326962070097
0.3585539857459817,0.42986318426440606
0.36271002523306484,0.43415987998181443
0.3669142378402494,0.43843187082896706
0.3711671819475767,0.44285539402415786
0.37546942240733366,0.4472571026757888
0.37982153061907364,0.45192022574352286
0.3842240846055061,0.45639653532407565
0.38867766908926676,0.4610108769313753
0.393182875570577,0.46574313237382137
0.39774030240580366,0.47032474888205
0.40235055488692933,0.4751430388460925
0.4070142453219439,0.47986926522021944
0.4117319931161679,0.48468933724110813
0.4165044248545185,0.4896463890357098
0.42133217438472886,0.4946055429995157
0.4262158829015325,0.4996526885573262
0.43115619903182284,0.5047519241395535
0.43615377892080054,0.5100348512383597
0.441209286319119,0.51518057588156
0.4463233926710397,0.5205202114343435
0.4514967772036102,0.5258113379934667
0.4567301270168747,0.5310495265812726
0.4620241371751313,0.5365387853906782
0.46737951079924633,0.5419087916325338
0.47279695916003905,0.5474152589888607
0.4782772017727485,0.55293557791823
0.4838209664925957,0.5585052350847836
0.48942898961145315,0.5643041063951886
0.49510201595563513,0.5701031943575493
0.5008407989848213,0.5760689398246839
0.5066461008921268,0.5818953542039587
0.5125186927053332,0.5879295497143128
0.5184593543892912,0.5938583012935273
0.5244688749495119,0.5997910973891244
0.5305480525369574,0.605777193913097
0.5366976945540476,0.6119159729172146
0.5429186177618943,0.6181166659228929
0.5492116483887789,0.6243110140111281
0.5555776222398878,0.6305554745072348
0.5620173848083188,0.6367640987931671
0.5685317913873753,0.6432212106052554
0.5751217071841613,0.6496811064314351
0.5817880074344935,0.6562438120909976
0.5885315775191451,0.6627565042618027
0.595353313081437,0.6695512481166681
0.6022541201461928,0.6761239445682644
0.6092349152400711,0.6827379631317643
0.6162966255132942,0.6896194706660497
0.6234401888627864,0.6966798152936979
0.6306665540567405,0.703532286608944
0.6379766808606282,0.7104372008240333
0.6453715401646701,0.7176265854336807
0.6528521141127848,0.7247548179842487
0.6604193962330305,0.7320887501521997
0.6680743915695615,0.7393570047960489
0.675818116816111,0.7467460201705316
0.6836516004510238,0.7539779753766634
0.6915758828738525,0.7613618183988837
0.6995920165435374,0.7688666392280169
0.707701066118189,0.7764684939562458
0.7159041085964888,0.7841116710262276
0.7242022334607315,0.7917088321407022
0.732596542821523,0.7994091589492676
0.741088151564157,0.8073008812775407
0.7496781874966877,0.8151898765934403
0.7583677914997191,0.8232565178407875
0.7671581176779302,0.8312525105762554
0.7760503335133571,0.8393876146544761
0.7850456200204509,0.8475197825270853
0.794145171902934,0.8556844531732996
0.8033501977124734,0.8637361882115385
0.8126619200091946,0.8716395039969935
0.822081575524054,0.8797505040995597
0.8316104153230961,0.8880446359538698
0.8412497049736118,0.896015553921153
0.8510007247122247,0.9041340946003024
0.8608647696149244,0.9121523784129323
0.8708431497690724,0.9200574060135496
0.880937190447399,0.9277408916274675
0.8911482322840202,0.9355304246827553
0.9014776314524917,0.9429671093893223
0.9119267598459299,0.9502374511149314
0.9224970052592174,0.9572197302270841
0.9331897715733238,0.9641402346866688
0.9440064789417604,0.9714018938460001
0.9549485639791966,0.979808868624479
0.9660174799522646,0.9858309254935399
0.9772146969725725,0.9904628236457711
0.9885417021919574,0.9948467317104758
1.0,0.999439553793428


==> data/EEG/RMIA/LSTM-online/total/roc_MAELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0007461045186299406
1.0233165783302449e-05,0.0007467142428674742
1.0351779556301762e-05,0.0007473310344870706
1.0471768194855202e-05,0.0007479549754075486
1.05931476351837e-05,0.0007485861484972567
1.0715933998226711e-05,0.0007492246375850803
1.084014359178331e-05,0.0007498705274715746
1.09657929126781e-05,0.0007505239039402276
1.1092898648952227e-05,0.000751184853768853
1.1221477682079803e-05,0.0007518534647411164
1.1351547089209991e-05,0.0007525298256581934
1.148312414543511e-05,0.0007532140263505641
1.1616226326085018e-05,0.0007539061576899435
1.1750871309048075e-05,0.0007546063116013514
1.1887076977119033e-05,0.0007553145810753204
1.2024861420374123e-05,0.000756031060180247
1.216424293857368e-05,0.0007567558440748845
1.2305240043592616e-05,0.0007574890290209831
1.244787146187906e-05,0.0007582307123960725
1.259215613694151e-05,0.0007589809927063973
1.2738113231864785e-05,0.0007597399695999983
1.288576213185518e-05,0.0007605077438799484
1.3035122446815089e-05,0.0007612844175177399
1.3186214013947484e-05,0.0007620700936668284
1.3339056900390587e-05,0.0007628648766763325
1.3493671405883065e-05,0.0007636724530658098
1.3650078065460137e-05,0.000764496194806249
1.3808297652180924e-05,0.0007653294846296451
1.3968351179887397e-05,0.0007661724332088993
1.4130259905995336e-05,0.0007670251524997344
1.429404533431761e-05,0.000767887755755565
1.4459729217920196e-05,0.0007687603575425386
1.4627333562011299e-05,0.0007696430737547518
1.4796880626863964e-05,0.0007705360216296425
1.4968392930772556e-05,0.0007714393197635611
1.514189325304352e-05,0.0007723530881275215
1.53174046370208e-05,0.0007732774480831352
1.5494950393146317e-05,0.0007742125223987296
1.567455410205595e-05,0.0007751584352656537
1.5856239617711373e-05,0.0007761153123147722
1.60400310705682e-05,0.0007770832806331515
1.622595287078087e-05,0.0007780624687809383
1.6414029711444665e-05,0.0007790530068084343
1.6604286571875295e-05,0.0007800550262733689
1.6796748720926532e-05,0.000781068660258372
1.6991441720346258e-05,0.0007903782373861322
1.7188391428171457e-05,0.000791641998011344
1.7387624002162504e-05,0.0007929204070277864
1.7589165903277326e-05,0.0007942136342266066
1.7793043899185774e-05,0.0007955218513670192
1.7999285067824765e-05,0.0007968452321991193
1.8207916800994626e-05,0.0007981839524869591
1.8418966807997107e-05,0.0007995381900318917
1.86324631193156e-05,0.0008009081246961855
1.8848434090337955e-05,0.0008022939384269123
1.906690840512252e-05,0.0008036958152801133
1.9287915080207776e-05,0.0008051139414452437
1.9511483468466162e-05,0.0008065485052699016
1.9737643263002554e-05,0.0008079996972848435
1.9966424501097934e-05,0.0008094677102292887
2.0197857568198782e-05,0.0008109224014125253
2.0431973201952705e-05,0.0008122373508887765
2.066880249629082e-05,0.0008135675420919755
2.09083769055575e-05,0.0008149131516906902
2.1150728248687946e-05,0.0008162743584012727
2.1395888713434215e-05,0.0008176513430115977
2.1643890860640203e-05,0.0008190442884050714
2.189476762856621e-05,0.0008204533795849224
2.2148552337263592e-05,0.0008218788036987726
2.2405278693000182e-05,0.0008233207500634932
2.266498079273693e-05,0.0008247794101903479
2.2927693128656486e-05,0.0008262549778104294
2.3193450592744275e-05,0.0008277476489003891
2.3462288481422625e-05,0.0008292576217084659
2.3734242500238664e-05,0.0008312284890154918
2.4009348768606518e-05,0.0008324802225365656
2.4287643824604503e-05,0.0008337464650413565
2.45691646298279e-05,0.0008350273847051229
2.4853948574297985e-05,0.0008363231516524619
2.5142033481427965e-05,0.0008376339379799032
2.543345761304648e-05,0.0008389599177787675
2.5728259674479322e-05,0.0008403012671582869
2.6026478819690045e-05,0.0008416581642689957
2.63281546564802e-05,0.0008430307893263909
2.6633327251749808e-05,0.0008444193246348677
2.694203713681882e-05,0.0009460510312474267
2.7254325312810276e-05,0.0009479716035297742
2.7570233256095827e-05,0.0009499144373809803
2.7889802923804396e-05,0.0009518797908373879
2.8213076759394707e-05,0.0009538679249262684
2.8540097698292373e-05,0.0009558791037004889
2.8870909173592345e-05,0.0009579135942735838
2.9205555121827452e-05,0.0009599716668552298
2.95440799888038e-05,0.0009620535947871343
2.9886528735503827e-05,0.0009641596545793395
3.0232946844057763e-05,0.0009662901259469461
3.0583380323784315e-05,0.0010584414821308654
3.0937875717301366e-05,0.0010605684544919675
3.12964801067075e-05,0.0010627200808284044
3.165924111983521e-05,0.0010648966469071707
3.20262069365765e-05,0.0010670984418076183
3.2397426295281954e-05,0.0010693257579598512
3.277294849923382e-05,0.0010715788911835624
3.315282342319423e-05,0.0010738581407273248
3.353710152002929e-05,0.0010761638093083352
3.392583382740992e-05,0.0010786265796914453
3.4319071974590426e-05,0.0010811433038334004
3.4716868189265594e-05,0.0010836891996073217
3.511927530450728e-05,0.0010862646051448684
3.552634676578139e-05,0.0010888698624970225
3.5938136638046256e-05,0.0010915053176795179
3.6354699612933176e-05,0.001094171320718794
3.677609101601031e-05,0.0010968682256984877
3.720236681413066e-05,0.0011036838353117489
3.7633583622865324e-05,0.0011077372733138548
3.806979871402284e-05,0.0011118376951707355
3.8511070023255685e-05,0.0011159856454775242
3.895745615775501e-05,0.0011201816751418177
3.940901640403448e-05,0.0011244263414568448
3.986581073580439e-05,0.0011287202081754822
4.032789982193705e-05,0.0011502240193611523
4.079534503452449e-05,0.0011755907128975641
4.1268208457029516e-05,0.0012012514346255033
4.174655289253135e-05,0.0012272095926587363
4.223044187206672e-05,0.0012534686346148557
4.271993966306776e-05,0.001280032048073179
4.321511127789762e-05,0.001306903361037946
4.371602248248502e-05,0.0013453340987488278
4.422273980505897e-05,0.0013609494375728148
4.473533054498463e-05,0.0013767457755415242
4.525386278170167e-05,0.001392725210636354
4.577840538376616e-05,0.0014088898651566416
4.6309028017997366e-05,0.0014252418860015333
4.684580115873045e-05,0.0014417834449551245
4.738879609717651e-05,0.0015170266505924136
4.793808495089107e-05,0.0015245061338171602
4.8493740673352334e-05,0.001532072312571341
4.9055837063650453e-05,0.0015397261917525673
4.962444877628913e-05,0.0015474687879063304
5.0199651331100794e-05,0.0015553011293610159
5.0781521123276707e-05,0.0019173323862204945
5.137013543351339e-05,0.0019325480661401128
5.196557243827657e-05,0.0019479401127132409
5.2567911220184194e-05,0.001963510570225553
5.3177231778509664e-05,0.001979261506658266
5.379361503980698e-05,0.0019950531082635246
5.441714286865888e-05,0.0020085524857581683
5.5047898078549675e-05,0.0020222083360523038
5.5685964442864085e-05,0.002036022472839711
5.633142670601352e-05,0.0020499967308368963
5.698437059469136e-05,0.0020641329660267714
5.764488282925873e-05,0.002237683347250252
5.8313051135262185e-05,0.002242725790732891
5.8988964255084936e-05,0.0022478266817438203
5.9672711959733106e-05,0.0022529866977548984
6.0364385060758635e-05,0.0022582065240906377
6.106407542232036e-05,0.0022634868540192233
6.177187597338488e-05,0.0022688283888445903
6.248788072006888e-05,0.002274231837999566
6.321218475812448e-05,0.002279697919140092
6.394488428556937e-05,0.0022852273582405426
6.468607661546321e-05,0.0022908208896901413
6.543586018883229e-05,0.0022964792563905
6.619433458774387e-05,0.0023022032098542864
6.696160054853215e-05,0.0023079935103050347
6.773775997517745e-05,0.0023138509267781183
6.852291595284057e-05,0.002319776237222883
6.9317172761554e-05,0.002325770228605973
7.012063589007177e-05,0.002331833697015854
7.09334120498799e-05,0.0023377681742532555
7.17556091893692e-05,0.0023435345168582077
7.258733650817246e-05,0.002349367697787414
7.342870447166758e-05,0.002355268491771393
7.42798248256491e-05,0.002421195101668573
7.514081061116962e-05,0.002570604834982567
7.601177617955322e-05,0.0027217463932827342
7.689283720758305e-05,0.002874639850346844
7.778411071286482e-05,0.0030755798035743583
7.868571506936843e-05,0.0030817107131985827
7.959777002314978e-05,0.003087912686884296
8.05203967082547e-05,0.0030941865483430095
8.145371766280736e-05,0.00312196782453015
8.239785684528512e-05,0.003153250302776246
8.335293965098187e-05,0.0031848953797383324
8.43190929286625e-05,0.0032466468885764188
8.529644499741017e-05,0.003261046542389301
8.628512566366886e-05,0.0032756131042055115
8.728526623848371e-05,0.003290348508674451
8.829699955494083e-05,0.0033182828924442956
8.932045998580959e-05,0.0033475879761148382
9.03557834613892e-05,0.003377232738298934
9.140310748756223e-05,0.0035014374648178978
9.246257116405733e-05,0.0035288599163111794
9.353431520292377e-05,0.0035566002245171714
9.461848194721992e-05,0.003585093100150509
9.571521538991856e-05,0.0036143576041798514
9.682466119303115e-05,0.0036439613163595725
9.794696670695385e-05,0.003666695151143349
9.908228099003788e-05,0.003680846032743218
0.00010023075482838654,0.003695160938799778
0.00010139254075588153,0.003725685426673734
0.00010256779307444219,0.003760148861449583
0.00010375666787451859,0.003795011765765538
0.00010495932305582277,0.003812442798137538
0.00010617591834830001,0.0038209829810919504
0.00010740661533334334,0.003829622154265401
0.00010865157746525384,0.003838814233675886
0.00010991097009294972,0.0038481585998584207
0.0001111849604819271,0.003857519683049001
0.00011247371783647519,0.0038666953006712135
0.00011377741332214914,0.0038759772739070083
0.00011509622008850323,0.0038853668355362373
0.00011643031329208767,0.0038948652326280435
0.00011777987011971193,0.003904850441762968
0.0001191450698119776,0.003917423576331411
0.00012052609368708426,0.003930142447513644
0.00012192312516491107,0.003953689965914565
0.0001233363497913776,0.003982372002083533
0.00012476595526308696,0.004006089771667552
0.00012621213145225474,0.0040182792840014
0.00012767507043192657,0.004030610086340665
0.0001291549665014884,0.0040430838163936535
0.00013065201621247213,0.004055702130851536
0.00013216641839466052,0.004075284073822354
0.00013369837418249466,0.004097464936714085
0.00013524808704178755,0.004118601840892186
0.0001368157627967472,0.004138896116120028
0.00013840160965731315,0.004154321323190711
0.00014000583824680976,0.00416233517419006
0.00014162866162991988,0.004170477516958238
0.0001432702953409831,0.004178793023102355
0.00014493095741262166,0.004187204915211386
0.00014661086840469845,0.004195714310505866
0.00014831025143361044,0.004204322339156163
0.00015002933220192182,0.004213030144432571
0.00015176833902834055,0.004224028850894312
0.00015352750287804228,0.004239712473215883
0.000155307057393346,0.004256587081341941
0.00015710723892474503,0.004275066637139264
0.00015892828656229778,0.00429376039154168
0.00016077044216738237,0.0043126708273492605
0.00016263395040481922,0.0043313941161907355
0.00016451905877536624,0.0043501799461449185
0.00016642601764859036,0.0043619033559455815
0.00016835508029612023,0.004392572729428351
0.00017030650292528443,0.0043993839449513
0.0001722805447131394,0.004406274110037756
0.00017427746784089192,0.004413244139800968
0.00017629753752872057,0.004419584816477451
0.0001783410220710008,0.004425797795441576
0.00018040819287193827,0.0044320827897421184
0.00018249932448161524,0.004438440634116925
0.00018461469463245476,0.004444872172979382
0.0001867545842761076,0.004451543698468845
0.00018891927762076664,0.004458416501901831
0.00019110906216891378,0.004465571201800488
0.0001933242287555045,0.004471861290779389
0.00019556507158659492,0.0044806386789990865
0.00019783188827841644,0.004495557045261502
0.0002001249798969037,0.0045106483319814605
0.00020244465099768038,0.004525999073110953
0.00020479120966650856,0.004541676892866706
0.0002071649675602069,0.004557536435990671
0.0002095662399480433,0.004573579808858806
0.0002119953457536071,0.004589809142262304
0.00021445260759716674,0.004606226591690599
0.00021693835183851843,0.004622644433621215
0.00021945290862033137,0.004639193226116907
0.0002219966119119955,0.00465598130183193
0.0002245697995539774,0.004673430593072516
0.0002271728133026905,0.004691721018152349
0.0002298059988758851,0.00471561485181927
0.0002324697059985648,0.004741616584267717
0.00023516428844943486,0.004756933788510663
0.00023789010410788932,0.004772428536186944
0.00024064751500154242,0.004787907979239251
0.00024343688735431105,0.004803503669993843
0.00024625859163505465,0.016495176875939682
0.00024911300260677886,0.016511353818674072
0.0002520004993764092,0.016519845623639326
0.0002549214654451423,0.016528435858068912
0.0002578762887593801,0.016537024978633456
0.0002608653617622548,0.01654569594501688
0.00026388908144575103,0.01655517127536105
0.0002669478494034321,0.016565233939883788
0.00027004207188377727,0.016575413241880273
0.0002731721598441376,0.016585710533308564
0.000276338529005317,0.016596127181797406
0.00027954159990678566,0.01660666457082787
0.0002827817979625341,0.01661687908499247
0.0002860595535175742,0.01662566929754409
0.000289375301905095,0.016638831005455944
0.0002927294835042816,0.016651925287414052
0.00029612254379880347,0.016666705821966173
0.00029955493343598134,0.01669198148591987
0.0003030271082866396,0.016717550122930986
0.0003065395295056527,0.016746198940516235
0.00031009266359319264,0.016785036595567245
0.00031368698245668765,0.01681962134413339
0.00031732296347349763,0.016860960860008413
0.00032100108955431715,0.016925887881838825
0.00032472184920731285,0.016968540002802786
0.00032848573660300434,0.017015460142617372
0.0003322932516398972,0.017022778952810614
0.0003361449000108765,0.017029948865190454
0.0003400411932703706,0.017037178572110883
0.00034398264890229247,0.01704503127749943
0.00034796979038876914,0.017054130736815137
0.0003520031472796679,0.017063335668984953
0.0003560832552629278,0.017072975734978492
0.000360210656235707,0.017145899007209503
0.00036438589837635443,0.01720536151588906
0.0003686095362172158,0.01723378437375819
0.00037288213071828336,0.017267753784133078
0.00037720424934169976,0.017301172453956494
0.00038157646612712486,0.017331270216844767
0.00038599936176797673,0.01736171684628036
0.00039047352368855597,0.01739810770227977
0.0003949995461220643,0.017419028090408184
0.000399578030189527,0.017440083933929002
0.00040420958397963103,0.017461383838095042
0.0004088948226294864,0.017496526871293442
0.00041363436840632776,0.017546401220580005
0.00041842885079015847,0.01756950693193228
0.0004232789065573553,0.017593245158758965
0.00042818517986524155,0.017618217952408793
0.0004331483223376403,0.01764349624262475
0.00043816899315141946,0.017670224299278735
0.00044324785912404005,0.01769649374082057
0.00044838559480211905,0.01772057946498324
0.0004535828825510191,0.017745001575701285
0.00045884041264547613,0.017769706765845404
0.0004641588833612782,0.017823471186789005
0.0004695390010680063,0.01787455272992549
0.0004749814803228505,0.017903866835535288
0.0004804870439655134,0.01793250646638917
0.0004860564232142139,0.017963561215876406
0.0004916903577628031,0.01799626582217595
0.0004973895958790067,0.018033147772290044
0.0005031548945038057,0.018057051960033536
0.0005089870193519685,0.01808123322389979
0.0005148867450137498,0.018108751587005072
0.0005208548550577665,0.018138071922331783
0.0005268921421350677,0.01818874792921089
0.0005329994080844093,0.01823673180810136
0.0005391774640387505,0.01827923537554011
0.0005454271305329836,0.01834296743800768
0.0005517492376129129,0.01839756405774201
0.0005581446249454966,0.018430315898235412
0.0005646141419303673,0.018473024026297365
0.0005711586478126435,0.018518747268584414
0.0005777790117970507,0.018556304198069494
0.0005844761131633638,0.018586104369978033
0.0005912508413831881,0.01862880083356771
0.0005981040962380944,0.018680989254637903
0.0006050367879391225,0.018741938635458432
0.0006120498372476703,0.018810930342918093
0.0006191441755977848,0.018872758666148255
0.0006263207452198692,0.018901396998352082
0.0006335804992658254,0.01892370190568522
0.0006409244019356456,0.018946265351702397
0.0006483534286054727,0.01896909033315452
0.0006558685659571436,0.01899045539860797
0.0006634708121092351,0.019011056667608724
0.0006711611767496287,0.019025911184557882
0.0006789406812696112,0.019040387216402516
0.0006868103588995307,0.01905869101165638
0.000694771254846024,0.019077206968255163
0.0007028244264308353,0.01909649007818236
0.0007109709432312439,0.019116578275885587
0.0007192118872221193,0.019140964035964974
0.0007275483529196233,0.019179670458629748
0.0007359814475265771,0.019228571956078983
0.0007445122910795143,0.01927733854813337
0.0007531420165974376,0.019325980115750374
0.0007618717702322999,0.019370929445556358
0.0007707027114212304,0.019406934730794696
0.0007796360130405236,0.019434305528326184
0.0007886728615614156,0.019466006219169312
0.0007978144572076629,0.019498074356277578
0.0008070620141149507,0.019530314820385863
0.0008164167604921472,0.019565517868302774
0.0008258799387844272,0.01961077138773317
0.0008354528058382871,0.01964918972099124
0.0008451366330684721,0.01968807164707639
0.0008549327066268384,0.019735637930532717
0.0008648423275731727,0.019782990596805994
0.0008748668120479914,0.019812838000802108
0.0008850074914473438,0.019850116571480142
0.00089526571259964,0.01989047638059756
0.0009056428379445294,0.019928851221238508
0.0009161402457138521,0.019958350346030596
0.0009267593301146883,0.019999212789005412
0.0009375015015145289,0.020053134583969148
0.0009483681866285928,0.02010889302840678
0.0009593608287093146,0.020165853796200846
0.0009704808877380307,0.020219505581211848
0.0009817298406188842,0.02026736042293804
0.00099310918137498,0.020323879209607633
0.0010046204213468132,0.02037501604739315
0.001016265089392995,0.020416174022434844
0.0010280447320933097,0.02048552542849618
0.0010399609139541202,0.020598417951143234
0.0010520152176161591,0.020689443532741422
0.0010642092440647246,0.020781369486881467
0.001076544612842316,0.02084577174221372
0.0010890229622637305,0.020875362644463862
0.001101645949633657,0.02090280741881319
0.001114415251466788,0.020937941814594584
0.0011273325637104871,0.020977248683981525
0.0011403996019700331,0.02101880761335847
0.0011536181017364785,0.02106547262861016
0.0011669898186171474,0.02110395756384881
0.0011805165285688054,0.021148375489136364
0.0011942000281335325,0.021196592187106934
0.0012080421346773289,0.021243197103608568
0.0012220446866314887,0.021275708059664677
0.0012362095437367692,0.021308010462772094
0.0012505385872903913,0.021335440196501958
0.0012650337203959038,0.02136075561062103
0.0012796968682159415,0.021385226056899336
0.001294529978227916,0.02141224652967922
0.0013095350204826678,0.021440927596189978
0.0013247139878661174,0.021478046861422403
0.0013400688963639508,0.02155655503776181
0.001355601785329369,0.021626356665452942
0.0013713147177539455,0.021668388710579266
0.001387209780541621,0.02171327037985312
0.001403289084785873,0.02175918045958676
0.0014195547660501016,0.021802790699510712
0.0014360089846512606,0.021840207339113384
0.0014526539259467812,0.021878057679184725
0.0014694918006248172,0.02190682691646511
0.0014865248449978572,0.02193640402415869
0.0015037553212997384,0.021966769021708746
0.001521185517986105,0.021999143680330548
0.0015388177500383464,0.022037956294853674
0.001556654359271062,0.02207471581462848
0.0015746977146430866,0.022150815098511835
0.001592950212572123,0.022247385847641438
0.0016114142772530198,0.022325725826288938
0.0016300923609797412,0.0223820876452769
0.0016489869444710648,0.022428280789978095
0.001668100537200059,0.02248499538396128
0.0016874356777273757,0.022580288894217523
0.001706994934038408,0.022747031366509584
0.001726780903884356,0.022952838576989647
0.0017467962151272458,0.0232645417482586
0.0017670435260889468,0.02352836927814007
0.0017875255259042354,0.02370631570385127
0.0018082449348779518,0.02384327314976389
0.0018292045048462937,0.023931298463498285
0.0018504070195423021,0.02405343246189668
0.0018718552949655793,0.024243609312554957
0.0018935521797562953,0.024447798957586697
0.0019155005555735278,0.02464790952039092
0.0019377033374779887,0.024798971379656504
0.0019601634743191855,0.02490560671089981
0.001982883949127071,0.025006000176938402
0.002005867779508234,0.025109257883510133
0.002029118018046678,0.02520537753493197
0.002052637752709252,0.025353656092110644
0.0020764301072557748,0.025512334772802202
0.0021004982416539153,0.025623822501878574
0.0021248453524988827,0.02573055589612523
0.0021494746734379805,0.025871155060901475
0.00217438947560008,0.026133326755008318
0.0021995930680300748,0.02642631606441803
0.0022250887981283695,0.026709365339517517
0.002250880052095462,0.02682744393936064
0.00227697025538168,0.02698785541978762
0.0023033628731421313,0.02718886144127919
0.002330061410696925,0.027403117394713267
0.002357069413996728,0.027564694792657513
0.0023843904700937206,0.027694722741295297
0.002412028207618007,0.027819188250761802
0.00243998629725955,0.02794008232266767
0.0024682684522556926,0.028028431612711003
0.0024968784288843266,0.02813234456710322
0.0025258200269627847,0.028214379653316413
0.002555097090352507,0.028294529722397255
0.0025847135074695635,0.02841683901268608
0.002614673211801092,0.028611632019869843
0.00264498018242772,0.028791979083295782
0.002675638444552045,0.028927669171669425
0.0027066520700332413,0.029061053370157706
0.0027380251779278576,0.029248763820930623
0.0027697619350368907,0.02946286622637585
0.002801866556459195,0.029556316812430306
0.002834343306151309,0.02963176059137192
0.0028671964974937695,0.02974825977977006
0.0029004304938639917,0.02987428572163473
0.002934049709215787,0.0299764356316702
0.0029680586086656023,0.030075166911620488
0.003002461709085549,0.030204232703883914
0.0030372635797033115,0.030332114751915516
0.0030724688427090033,0.030446213980575364
0.003108082173869064,0.030583318698547596
0.0031441083031472647,0.030647488940190742
0.00318055201533292,0.030697314075755898
0.0032174181506763717,0.030801363269345617
0.003254711605531848,0.030875268785569416
0.003292437333007769,0.0310464962749936
0.0033306003436245884,0.031215247868692998
0.003369205705980267,0.03132925496328608
0.003408258547423452,0.03141365613986663
0.0034477640547344642,0.031506759557391864
0.0034877274748141775,0.031575290888696296
0.003528154115380883,0.03166266919137038
0.0035690493456752297,0.03174626085658281
0.0036104185971733375,0.03185101494563052
0.0036522673643081755,0.031914496400089046
0.0036946012051993025,0.032012726882677665
0.003737425742391064,0.032095953714124145
0.0037807466635993493,0.03220350360697889
0.0038245697224669993,0.03238468746114979
0.0038689007393279753,0.03251657247532684
0.003913745601980384,0.032659214646261835
0.0039591102664684585,0.032772101317761246
0.004005000757873611,0.03288771924212676
0.004051423171114647,0.032965018335737034
0.0040983836717572615,0.03307308811643049
0.004145888496832911,0.0333051667162129
0.004193943955667186,0.033487864625266574
0.004242556430717777,0.03364658776863877
0.004291732378422158,0.03379761327720604
0.004341478330055092,0.03391066125256005
0.004391800892596086,0.03400538407322712
0.004442706749606883,0.03410999473325597
0.004494202662119142,0.03425215548615056
0.0045462954695324,0.03440096197293939
0.004598992090522438,0.034629707555155154
0.004652299523960189,0.034765191298111627
0.004706224849841282,0.034887051173127535
0.004760775230226368,0.03504237231026453
0.00481595791019235,0.03517582322764491
0.004871780218794631,0.03528043997034993
0.004928249570040513,0.03534460729708723
0.004985373463873894,0.0354610839096907
0.005043159487171359,0.03562064910247305
0.005101615314749833,0.03579744113074781
0.005160748710385908,0.0358973072142638
0.005220567527846975,0.03599120730105408
0.005281079711934331,0.036131286895083554
0.005342293299538352,0.03627199231508387
0.005404216420705915,0.03637523858556303
0.00546685729972018,0.03648648386534206
0.0055302242561929005,0.03662068265295325
0.005594325706169377,0.03681304702625169
0.005659170163246243,0.03691081846699651
0.005724766239702178,0.0369981168287276
0.005791122647641758,0.03704832036105017
0.005858248200152536,0.037103215497058244
0.005926151812475552,0.03718813404676348
0.005994842503189409,0.0373099181653843
0.006064329395408062,0.03745361903919258
0.006134621717992506,0.037575797664405455
0.0062057288067765,0.03767725447517164
0.0062776601058065,0.03774758068182059
0.006350425168595962,0.03786029405516731
0.00642403365939419,0.0380747141799308
0.006498495354469888,0.03825947459697478
0.006573820143409586,0.03837605714029437
0.006650018030431118,0.03845400115309087
0.006727099135712337,0.038558403224145235
0.006805073696735206,0.03867081992880837
0.0068839520696454964,0.038801770410047266
0.006963744730628222,0.03895939068055515
0.007044462277299037,0.03912398507190692
0.007126115430111745,0.03922992407835265
0.007208715033782135,0.03941590366212887
0.007292272058728313,0.039587812001831736
0.007376797602527731,0.03976352228344554
0.007462302891391108,0.039905491466779866
0.007548799281653432,0.04008368515966
0.007636298261282241,0.04022188020274613
0.0077248114514034,0.040346131622935856
0.007814350607844541,0.04052612076726074
0.00790492762269642,0.040631604105700825
0.007996554525892346,0.04079044136955971
0.008089243486805939,0.040929030983440966
0.008183006815867389,0.04114954083660009
0.008277856966198472,0.04136303636049488
0.00837380653526649,0.041549244507194924
0.008470868266557402,0.04172640956805881
0.008569055051268348,0.04193946331884742
0.008668379930019773,0.04217750754085461
0.008768856094587427,0.04233387428057623
0.008870496889654403,0.04253067962480542
0.00897331581458352,0.04273992661494498
0.009077326525210223,0.042925590211675045
0.009182542835656282,0.04313139819643758
0.009288978720164497,0.04329984311247493
0.009396648314954691,0.043447661932729004
0.009505565920101192,0.04357236367658652
0.009615746001432095,0.04371212720428783
0.009727203192450537,0.043844648121063354
0.009839952296278227,0.04404199590345418
0.009954008287621519,0.044228443262371506
0.010069386314760271,0.044462614007314216
0.010186101701559752,0.044643723283155176
0.010304169949505875,0.04483084728194665
0.01042360673976401,0.04505819809651453
0.010544427935261684,0.045336946069309346
0.010666649582795389,0.04554647678513378
0.010790287915161836,0.045764146430822945
0.01091535935331391,0.04612029658569026
0.011041880508541602,0.04645804510502841
0.011169868184678225,0.04662297382600917
0.011299339380332217,0.04681279264624914
0.011430311291144786,0.04700241576601468
0.011562801312073753,0.0472219832790496
0.011696827039703846,0.047394467183407715
0.01183240627458378,0.04767788937181942
0.011969557023590427,0.047873961065400705
0.012108297502320394,0.048084387903868375
0.012248646137509308,0.04832103171982879
0.012390621569479156,0.04848974776580567
0.012534242654613994,0.048759276734314475
0.01267952846786434,0.049009195889331135
0.012826498305280598,0.04928677038858746
0.012975171686575868,0.04948485347988954
0.013125568357718427,0.04977149934086359
0.013277708293554291,0.05007747166838332
0.013431611700460153,0.05027263325751295
0.013587299019027091,0.05051620410738521
0.013744790926775366,0.05080154022552104
0.013904108340900697,0.05098490228110886
0.014065272421052363,0.05117072967225078
0.014228304572143519,0.051349561017826215
0.014393226447194065,0.0515423284503642
0.014560059950206485,0.05172512797538396
0.014728827239075018,0.05195929959665664
0.014899550728528537,0.05210567232832194
0.015072253093107555,0.05231215199861393
0.01524695727017573,0.05253937205851278
0.015423686462966274,0.052807547375048204
0.01560246414366368,0.053114001140886026
0.015783314056521166,0.05334481312308999
0.01596626022101425,0.05353976195183813
0.01615132693503091,0.053758046495812416
0.01633853877809862,0.05402853733270947
0.016527920614648955,0.05436559140647847
0.0167194975973199,0.05471203298286929
0.016913295170296487,0.05508253508935852
0.01710933907269015,0.055407028769964096
0.01730765534195726,0.055674838726415876
0.01750827031735725,0.055870181848924894
0.017711210643450888,0.05625862573799706
0.017916503273639015,0.05654993723360262
0.018124175473742375,0.0568320008822389
0.018334254825622908,0.057076189369761
0.018546769230846995,0.057500989654358445
0.018761746914391215,0.05785329083346935
0.018979216428391014,0.05814110758260421
0.019199206655932846,0.058442640226601464
0.019421746814890263,0.058734934335135124
0.019646866461804465,0.05913631596766513
0.01987459549580984,0.05952360380170011
0.02010496416260499,0.0599718731448751
0.02033800305846982,0.060428924917638384
0.020573743134329137,0.060747178785300025
0.02081221569986339,0.0610693369180485
0.021053452427667062,0.06140345687148032
0.02129748535745521,0.06179627358943625
0.021544346900318843,0.06207652638985036
0.02179406984302956,0.062403814478636556
0.0220466873523941,0.06284661863118984
0.022302232979659387,0.06321502213976732
0.022560740664968614,0.0636856820905023
0.022822244741868985,0.06406846786851582
0.023086779941871697,0.06440860725753178
0.023354381399064792,0.06481536497199285
0.023625084654779475,0.0652309110405985
0.023898925662310503,0.06563044679828135
0.024175940791691306,0.0658921639825151
0.024456166834524465,0.0662790045585175
0.024739641008868142,0.06664369225589291
0.025026400964179192,0.06699986318334135
0.025316484786313556,0.06736917200381379
0.025609931002584595,0.06770396867820917
0.025906778586880088,0.06809579652806885
0.026207066964838526,0.0685071260743553
0.02651083601908539,0.0689629941086003
0.026818126094530156,0.06942781037124954
0.02712897800372467,0.06975674294331688
0.027443433032283655,0.07018446285990179
0.02776153294436801,0.07060814999079418
0.028083319988231725,0.07110811123366956
0.028408836901833042,0.07150033093607762
0.028738126918510663,0.07193815728911165
0.029071233772725785,0.07227270587350836
0.029408201705870638,0.07258911993973113
0.029749075472144403,0.07295894198744557
0.030093900344497212,0.07332170711210603
0.03044272212064303,0.07377291098247096
0.030795587129142266,0.0741648013652772
0.03115254223555488,0.07468696254210608
0.03151363484866479,0.0751855176727509
0.031878912926776456,0.07569552964626339
0.03224842498408442,0.07620858361002716
0.0326222200971167,0.07666962141962402
0.03300034791125285,0.07707229213360753
0.03338285864731761,0.07755450747181462
0.033769803108250916,0.07807253698486478
0.03416123268585528,0.07858436232826323
0.034557199367621395,0.07917223110738734
0.03495775574363275,0.07965587666819439
0.035362955013550426,0.08014293591523029
0.03577285099367873,0.08057459534807228
0.0361874981241128,0.08105724941904746
0.03660695147596903,0.08154362993171024
0.03703126675869927,0.08211653282065437
0.03746050032748993,0.08281638774422828
0.037894709190746674,0.08333018435523405
0.03833395101766601,0.08390366957751322
0.03877828414589457,0.08450346862125153
0.03922776758927719,0.08514439961553759
0.03968246104569482,0.08573757626536685
0.040142424904993215,0.08630321242204583
0.040607720257003654,0.08699750021344684
0.041078408899656464,0.08768763499527285
0.04155455334718875,0.088472693705516
0.04203621683844714,0.08906153883665194
0.04252346334528682,0.08966516649273125
0.04301635758106795,0.09037310208056844
0.0435149650092505,0.09095561243810402
0.044019351852088745,0.09149574614875458
0.044529585099426554,0.09216326765455776
0.04504573251759458,0.09284394355617906
0.04556786265841064,0.09360317583376594
0.046096044868284336,0.09440607340008197
0.04663034929742731,0.09511159757512597
0.04717084690917017,0.09585247851277576
0.047717609489387455,0.09646119833433282
0.04827070965603183,0.09711601953945828
0.0488302208687788,0.09795655274609748
0.0493962174387832,0.09872753652153417
0.04996877453854884,0.0995796637207966
0.0505479682119124,0.10052962914682603
0.05113387538414326,0.10135085761419374
0.05172657387216019,0.10216198229002937
0.05232614239486662,0.10292284278133282
0.052932660583605615,0.10369685263901456
0.05354620899273607,0.10444700074099533
0.05416686911033152,0.10539384541178157
0.05479472336900287,0.10632144574971121
0.05542985515684669,0.10720237933290495
0.05607234882852033,0.10813487915309952
0.05672228971644543,0.10892910714485486
0.05737976414214134,0.10973231688169435
0.05804485942768978,0.1106015388774361
0.05871766390733255,0.11140426456321255
0.05939826693920356,0.1123607366037562
0.060086758917196864,0.11326339315424205
0.0607832312829723,0.11409318726632814
0.06148777653810023,0.11499475533247847
0.062200488256347115,0.11585318911465654
0.06292146109610344,0.11674348963536238
0.06365079081295572,0.1177146162981502
0.06438857427240419,0.1186808314793761
0.06513490946272803,0.11978931063443077
0.0658898955079995,0.12092085620315249
0.06665363268124913,0.12185271712673076
0.06742622241778341,0.12283840318605224
0.06820776732865685,0.12389343832552964
0.06899837121430018,0.12482983992191173
0.0697981390783066,0.12593236287172122
0.07060717714137772,0.1269393987185869
0.07142559285543126,0.12818352049279252
0.07225349491787214,0.12930173244847093
0.07309099328602911,0.1303736354450571
0.07393819919175866,0.13150491653179694
0.07479522515621821,0.13264835405806222
0.07566218500481055,0.13398172479375134
0.07653919388230147,0.13513221972871528
0.0774263682681127,0.13645132579689562
0.07832382599179197,0.13769655620803203
0.07923168624866253,0.13892267642331974
0.08015006961565405,0.14012645753319564
0.08107909806731686,0.14148349325238457
0.08201889499202203,0.14272145877463324
0.08296958520834907,0.14402679141328725
0.08393129498166364,0.1454864148134373
0.08490415204088747,0.14697947862736455
0.0858882855954625,0.1482441293434577
0.08688382635251184,0.14944325544739195
0.08789090653419954,0.1510903298734284
0.08890965989529158,0.15255038673524907
0.08994022174092044,0.15411252410359202
0.09098272894455559,0.15555836163681308
0.09203731996618221,0.15699628270923427
0.09310413487069075,0.15876462598745122
0.09418331534647952,0.1602156996708986
0.0952750047242729,0.16193314047267982
0.09637934799615785,0.1636248465043903
0.09749649183484087,0.1654144578459376
0.0986265846131282,0.1671518084373404
0.09976977642363201,0.16866373231903578
0.10092621909870483,0.17039036254213075
0.10209606623060476,0.1718986743915171
0.10327947319189525,0.1735696876317898
0.10447659715608053,0.1752535351506506
0.10568759711848051,0.17700962434921336
0.10691263391734772,0.1790741399075983
0.10815187025522892,0.18087263700521755
0.10940547072057435,0.18269485115671033
0.11067360180959745,0.18445194420125643
0.11195643194838795,0.1863070949147619
0.11325413151528127,0.18827065133368626
0.11456687286348727,0.1901923690822606
0.11589483034398118,0.19207679715403822
0.11723818032865997,0.19415303760195368
0.11859710123376706,0.19618969432392508
0.11997177354358855,0.19827572648493125
0.12136237983442417,0.20017332708761493
0.12276910479883604,0.20207256684481792
0.12419213527017846,0.2041017175938054
0.12563166024741215,0.2062585395109091
0.12708787092020596,0.20820416970970163
0.12856096069432965,0.20999243635063952
0.130051125217341,0.21212685107501775
0.13155856240457053,0.2142431171459179
0.1330834724654076,0.21621482035949402
0.1346260579298911,0.21845031739596762
0.13618652367560827,0.22065795115273268
0.1377650769549055,0.22295512931135023
0.13936192742241435,0.22517427750358943
0.14097728716289676,0.22751962578895055
0.142611370719413,0.22996504274771096
0.14426439512181588,0.23217278748551778
0.14593657991557576,0.23454665176634437
0.1476281471909391,0.23691673597319754
0.14933932161242533,0.23914618533502252
0.15107033044866555,0.24150635094007739
0.15282140360258709,0.24406879921130806
0.15459277364194784,0.24642021656878393
0.15638467583022478,0.24877077168370648
0.15819734815786016,0.2511863616525907
0.16003103137387018,0.2538374233590434
0.16188596901781993,0.25634421796067053
0.1637624074521689,0.25898297759293726
0.16566059589499152,0.26155713239024203
0.16758078645307686,0.2643380444753498
0.16952323415541215,0.26691539313042795
0.1714881969870541,0.26945400434002964
0.17347593592339325,0.27212985180650134
0.1754867149648152,0.27465831882287206
0.1775208011717636,0.2774379392485908
0.1795784647002097,0.2801761475267282
0.18165997883753285,0.28300747131473253
0.18376562003881725,0.2857392363904651
0.18589566796356882,0.2886388761664932
0.18805040551285834,0.29157679174632467
0.1902301188668946,0.2944789954251043
0.19243509752303323,0.29750107631102896
0.19466563433422632,0.30040243133921185
0.19692202554791735,0.30350813012571987
0.19920457084538712,0.3066694736418075
0.20151357338155584,0.3096082390812296
0.20384933982524642,0.3124710191386246
0.20621218039991446,0.31554052262205035
0.2086024089248505,0.3184599510832999
0.21102034285685967,0.32159420389618776
0.21346630333242453,0.3247010747125284
0.21594061521035676,0.3279010880537332
0.21844360711494284,0.33129268737784207
0.22097561147959033,0.3345561253788061
0.22353696459097966,0.3377899515596381
0.22612800663372795,0.3411675340664309
0.2287490817355704,0.34475222369308367
0.2314005380130654,0.348127879668185
0.23408272761782944,0.3515976395460081
0.23679600678330787,0.3551815418026032
0.23954073587208793,0.35875824734999984
0.24231727942376008,0.3626973298581464
0.24512600620333397,0.366365178802288
0.24796728925021602,0.370071849518957
0.2508415059277541,0.37376715420786794
0.2537490379733572,0.37727933794875396
0.2566902715491952,0.3811831503901235
0.25966559729348726,0.38506115415239334
0.26267541037238384,0.3891405252544822
0.26572011053245065,0.3928728083090795
0.26880010215376077,0.39698190617786067
0.2719157943036019,0.40100038637049956
0.2750676007908067,0.4048427144547528
0.2782559402207126,0.4090244960002417
0.28148123605075814,0.4132606653427026
0.28474391664672477,0.4172349089101862
0.28804441533962977,0.4213677528747707
0.2913831704832789,0.4255285450120499
0.2947606255124859,0.42977446171822037
0.29817722900196736,0.43402184992893894
0.30163343472591975,0.43866459874183894
0.30512970171828707,0.44318148408959424
0.30866649433372745,0.4476213225840099
0.3122442823092858,0.4520910360883832
0.3158635408267819,0.4562956865022597
0.31952475057592133,0.46125124621584124
0.32322839781813806,0.4659697742017962
0.3269749744511768,0.4705803558324194
0.33076497807442423,0.4751086010183528
0.3345989120549975,0.4798127345191848
0.3384772855945983,0.48479735721756095
0.34240061379714254,0.4898454972952254
0.34636941773717345,0.4944646872550079
0.3503842245290676,0.4998690731965471
0.3544455673970435,0.5047138728302049
0.3585539857459817,0.5095866974280742
0.36271002523306484,0.5145492336201604
0.3669142378402494,0.5203113884422044
0.3711671819475767,0.5255914644619746
0.37546942240733366,0.5310815681160465
0.37982153061907364,0.5365742406075579
0.3842240846055061,0.5420010933014442
0.38867766908926676,0.5476769416280572
0.393182875570577,0.5529871706747923
0.39774030240580366,0.5586166404606712
0.40235055488692933,0.5643886921287288
0.4070142453219439,0.5697498902430326
0.4117319931161679,0.575709652574049
0.4165044248545185,0.5815476867689774
0.42133217438472886,0.587239100893597
0.4262158829015325,0.5932152804796356
0.43115619903182284,0.5990099997294214
0.43615377892080054,0.6048056560072517
0.441209286319119,0.6107259446426891
0.4463233926710397,0.6161876391516374
0.4514967772036102,0.622347940813618
0.4567301270168747,0.6285501796223313
0.4620241371751313,0.6344355297443871
0.46737951079924633,0.6407830345677106
0.47279695916003905,0.6469608018969852
0.4782772017727485,0.653109817486949
0.4838209664925957,0.659296619227816
0.48942898961145315,0.6655134407894462
0.49510201595563513,0.6715386271452225
0.5008407989848213,0.6779239354809232
0.5066461008921268,0.6844152175564662
0.5125186927053332,0.6906324605401067
0.5184593543892912,0.6970799066709866
0.5244688749495119,0.7033314636117506
0.5305480525369574,0.7096370886111232
0.5366976945540476,0.7160375997023364
0.5429186177618943,0.7228867254068888
0.5492116483887789,0.7292321098223481
0.5555776222398878,0.7355148801332497
0.5620173848083188,0.7422790332214557
0.5685317913873753,0.7491228792537812
0.5751217071841613,0.7557311931867815
0.5817880074344935,0.7626860489941498
0.5885315775191451,0.769316773550357
0.595353313081437,0.7761373927889049
0.6022541201461928,0.7830669007360446
0.6092349152400711,0.7899541221758647
0.6162966255132942,0.7969987208858882
0.6234401888627864,0.8041588324937482
0.6306665540567405,0.8109769355354988
0.6379766808606282,0.8179891618574515
0.6453715401646701,0.8247438200113215
0.6528521141127848,0.8317730014939813
0.6604193962330305,0.8386196013346344
0.6680743915695615,0.8456592841502164
0.675818116816111,0.8527128886667447
0.6836516004510238,0.8597992900943033
0.6915758828738525,0.866750746733639
0.6995920165435374,0.8734184351391259
0.707701066118189,0.8805453898722998
0.7159041085964888,0.8875509974571962
0.7242022334607315,0.8943749887273066
0.732596542821523,0.9013428821376797
0.741088151564157,0.9082385605583931
0.7496781874966877,0.9147532779198114
0.7583677914997191,0.9214934407377076
0.7671581176779302,0.9278088458630942
0.7760503335133571,0.9334825296558144
0.7850456200204509,0.9387010194130643
0.794145171902934,0.9438316356955088
0.8033501977124734,0.9488202521196614
0.8126619200091946,0.9530975313344549
0.822081575524054,0.9575607954304809
0.8316104153230961,0.9619129113301612
0.8412497049736118,0.9659859882102145
0.8510007247122247,0.9702591666653932
0.8608647696149244,0.974016064669869
0.8708431497690724,0.9777333714169893
0.880937190447399,0.981069465336504
0.8911482322840202,0.984669327219412
0.9014776314524917,0.9875432664013879
0.9119267598459299,0.9902591900287208
0.9224970052592174,0.9927308046575372
0.9331897715733238,0.9946384903422547
0.9440064789417604,0.9960953907417706
0.9549485639791966,0.9972369310580855
0.9660174799522646,0.9980996080254554
0.9772146969725725,0.9988213772713912
0.9885417021919574,0.9995493717870193
1.0,0.9999993280021503


==> data/EEG/RMIA/LSTM-online/total/roc_MSELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0006808272744349219
1.0233165783302449e-05,0.0006811321365536887
1.0351779556301762e-05,0.0006814405323634869
1.0471768194855202e-05,0.0006817525028237259
1.05931476351837e-05,0.00068206808936858
1.0715933998226711e-05,0.0006823873339124917
1.084014359178331e-05,0.000682710278855739
1.09657929126781e-05,0.0006830369670900654
1.1092898648952227e-05,0.0006833674420043781
1.1221477682079803e-05,0.0006837017474905098
1.1351547089209991e-05,0.0006840399279490483
1.148312414543511e-05,0.0006843820282952336
1.1616226326085018e-05,0.0006847280939649234
1.1750871309048075e-05,0.0006850781709206272
1.1887076977119033e-05,0.0006854323056576118
1.2024861420374123e-05,0.000685790545210075
1.216424293857368e-05,0.0006861529371573939
1.2305240043592616e-05,0.0006865195296304431
1.244787146187906e-05,0.0006868903713179879
1.259215613694151e-05,0.0006872655114731502
1.2738113231864785e-05,0.0006876449999199507
1.288576213185518e-05,0.0006880288870599258
1.3035122446815089e-05,0.0006884172238788216
1.3186214013947484e-05,0.0006888100619533658
1.3339056900390587e-05,0.0006892074534581179
1.3493671405883065e-05,0.0007788368828545247
1.3650078065460137e-05,0.0007807685051003015
1.3808297652180924e-05,0.0007827225169963033
1.3968351179887397e-05,0.0007846991780634782
1.4130259905995336e-05,0.0007866987508309113
1.429404533431761e-05,0.0007887215008706913
1.4459729217920196e-05,0.0007907676968331832
1.4627333562011299e-05,0.0007928376104827083
1.4796880626863964e-05,0.0007949315167336388
1.4968392930772556e-05,0.0007970496936869099
1.514189325304352e-05,0.0007991924226669562
1.53174046370208e-05,0.0008013599882590757
1.5494950393146317e-05,0.0008035526783472259
1.567455410205595e-05,0.0008057707841522598
1.5856239617711373e-05,0.0008080146002706044
1.60400310705682e-05,0.000810284424713386
1.622595287078087e-05,0.0008125805589460124
1.6414029711444665e-05,0.0008149033079282106
1.6604286571875295e-05,0.0008172529801545286
1.6796748720926532e-05,0.0008196298876953116
1.6991441720346258e-05,0.0008309781074665479
1.7188391428171457e-05,0.0008322418680917597
1.7387624002162504e-05,0.0008335202771082021
1.7589165903277326e-05,0.0008348135043070223
1.7793043899185774e-05,0.0008361217214474347
1.7999285067824765e-05,0.0008374451022795349
1.8207916800994626e-05,0.0008387838225673748
1.8418966807997107e-05,0.0008401380601123075
1.86324631193156e-05,0.0008415079947766012
1.8848434090337955e-05,0.0008428938085073281
1.906690840512252e-05,0.0008442956853605289
1.9287915080207776e-05,0.0008457138115256592
1.9511483468466162e-05,0.0008471483753503172
1.9737643263002554e-05,0.0008485995673652592
1.9966424501097934e-05,0.0008500675803097045
2.0197857568198782e-05,0.0008514331546049591
2.0431973201952705e-05,0.0008521979323418887
2.066880249629082e-05,0.000852971574703393
2.09083769055575e-05,0.0008537541844403308
2.1150728248687946e-05,0.0008545458654945571
2.1395888713434215e-05,0.0008553467230127282
2.1643890860640203e-05,0.0008561568633602676
2.189476762856621e-05,0.0008569763941354928
2.2148552337263592e-05,0.000857805424183904
2.2405278693000182e-05,0.0008586440636126437
2.266498079273693e-05,0.000859492423805117
2.2927693128656486e-05,0.0008603506174357876
2.3193450592744275e-05,0.0008612187584851411
2.3462288481422625e-05,0.0008620969622548236
2.3734242500238664e-05,0.0008629853453829561
2.4009348768606518e-05,0.0008638840258596243
2.4287643824604503e-05,0.000864793123042551
2.45691646298279e-05,0.0008657127576729475
2.4853948574297985e-05,0.0008666430518915498
2.5142033481427965e-05,0.0008675841292548409
2.543345761304648e-05,0.0008685361147514614
2.5728259674479322e-05,0.0008694991348188088
2.6026478819690045e-05,0.0008704733173598306
2.63281546564802e-05,0.0008714587917600117
2.6633327251749808e-05,0.0008724556889045592
2.694203713681882e-05,0.0008734771870578187
2.7254325312810276e-05,0.0008745629089496823
2.7570233256095827e-05,0.0008756612155658384
2.7889802923804396e-05,0.0008767722527772383
2.8213076759394707e-05,0.0008778961681456407
2.8540097698292373e-05,0.0008790331109432084
2.8870909173592345e-05,0.0008801832321723346
2.9205555121827452e-05,0.0008813466845856985
2.95440799888038e-05,0.0008825236227065532
2.9886528735503827e-05,0.0008837142028492468
3.0232946844057763e-05,0.0008849185831399859
3.0583380323784315e-05,0.0008960645441120062
3.0937875717301366e-05,0.0008964462174856928
3.12964801067075e-05,0.000896832314878287
3.165924111983521e-05,0.0008972228875690878
3.20262069365765e-05,0.0008976179874317792
3.2397426295281954e-05,0.0008980176669413188
3.277294849923382e-05,0.000898421979180907
3.315282342319423e-05,0.0008988309778490376
3.353710152002929e-05,0.00089924471726663
3.392583382740992e-05,0.0008999728966639557
3.4319071974590426e-05,0.0009007698593089083
3.4716868189265594e-05,0.0009015760596373165
3.511927530450728e-05,0.0009023916047242065
3.552634676578139e-05,0.000903216602885722
3.5938136638046256e-05,0.000904051163693512
3.6354699612933176e-05,0.0009048953979892829
3.677609101601031e-05,0.0009057494178995193
3.720236681413066e-05,0.0009066456681951433
3.7633583622865324e-05,0.0009075770965020103
3.806979871402284e-05,0.0009085193210989105
3.8511070023255685e-05,0.0009094724671268534
3.895745615775501e-05,0.0009104366611773719
3.940901640403448e-05,0.0009114120313093357
3.986581073580439e-05,0.0009123987070659588
4.032789982193705e-05,0.0009134032425684245
4.079534503452449e-05,0.0009147868803976833
4.1268208457029516e-05,0.0009161865561282984
4.174655289253135e-05,0.0009176024556573837
4.223044187206672e-05,0.0009190347670368084
4.271993966306776e-05,0.0009204836804981714
4.321511127789762e-05,0.0009219493884780678
4.371602248248502e-05,0.000923457399224273
4.422273980505897e-05,0.0009253119846248936
4.473533054498463e-05,0.0009271880667330215
4.525386278170167e-05,0.000929085894719406
4.577840538376616e-05,0.000931005720642962
4.6309028017997366e-05,0.0009329477994842482
4.684580115873045e-05,0.0009349123891793312
4.738879609717651e-05,0.0010361222501185936
4.793808495089107e-05,0.0010398812168408468
4.8493740673352334e-05,0.0010436837541682234
4.9055837063650453e-05,0.001047530367132497
4.962444877628913e-05,0.0010514215666193208
5.0199651331100794e-05,0.001055357869436082
5.0781521123276707e-05,0.0010593270756337806
5.137013543351339e-05,0.0010633355390864923
5.196557243827657e-05,0.0010673904650889297
5.2567911220184194e-05,0.0010714923921937205
5.3177231778509664e-05,0.001075641865195917
5.379361503980698e-05,0.0010798394352053518
5.441714286865888e-05,0.0010840856597198333
5.5047898078549675e-05,0.0010883811026991895
5.5685964442864085e-05,0.0010927263346401706
5.633142670601352e-05,0.0010971219326522184
5.698437059469136e-05,0.0011015684805341145
5.764488282925873e-05,0.0011057865338580922
5.8313051135262185e-05,0.0011099804035921072
5.8988964255084936e-05,0.0011142228849408613
5.9672711959733106e-05,0.0011185145413670362
6.0364385060758635e-05,0.0011228559428644732
6.106407542232036e-05,0.0011278125479079041
6.177187597338488e-05,0.0011321254125990572
6.248788072006888e-05,0.0011364882681888515
6.321218475812448e-05,0.0011409016941274037
6.394488428556937e-05,0.001147089729177118
6.468607661546321e-05,0.0011637616153175301
6.543586018883229e-05,0.0011806267471611786
6.619433458774387e-05,0.0011976873646406966
6.696160054853215e-05,0.0012149457336520276
6.773775997517745e-05,0.0012241372636327167
6.852291595284057e-05,0.0012297328085668622
6.9317172761554e-05,0.0012353932120902935
7.012063589007177e-05,0.001241119225986197
7.09334120498799e-05,0.0012465815639920736
7.17556091893692e-05,0.0012517148147996185
7.258733650817246e-05,0.0012569075656933468
7.342870447166758e-05,0.0012621605063454348
7.42798248256491e-05,0.0012665741809998955
7.514081061116962e-05,0.0012697971377903607
7.601177617955322e-05,0.0012730574522346765
7.689283720758305e-05,0.0012763555573496017
7.778411071286482e-05,0.0012816776232393759
7.868571506936843e-05,0.0012849985326191644
7.959777002314978e-05,0.001288357935032259
8.05203967082547e-05,0.0012917562766557287
8.145371766280736e-05,0.0012964149724033034
8.239785684528512e-05,0.0013013087604991464
8.335293965098187e-05,0.001306259273042008
8.43190929286625e-05,0.0013598519067199763
8.529644499741017e-05,0.0013758153238428547
8.628512566366886e-05,0.0013919637747250803
8.728526623848371e-05,0.0014082994041137227
8.829699955494083e-05,0.0015505896428719631
8.932045998580959e-05,0.00156301445250271
9.03557834613892e-05,0.0015755832794962464
9.140310748756223e-05,0.00159103138433652
9.246257116405733e-05,0.001608131128075151
9.353431520292377e-05,0.001625429076862455
9.461848194721992e-05,0.0016429275281153951
9.571521538991856e-05,0.0016606288058805512
9.682466119303115e-05,0.0016785352611427885
9.794696670695385e-05,0.0016966492721375008
9.908228099003788e-05,0.0017149732446664768
0.00010023075482838654,0.0017335096124174245
0.00010139254075588153,0.0017522608372871934
0.00010256779307444219,0.0017712294097087626
0.00010375666787451859,0.0017904178489819955
0.00010495932305582277,0.0019746260669783206
0.00010617591834830001,0.0019832559935854775
0.00010740661533334334,0.0019919859506404214
0.00010865157746525384,0.0020457886372975812
0.00010991097009294972,0.0020681220846387
0.0001111849604819271,0.002090348023118146
0.00011247371783647519,0.0021116557012081207
0.00011377741332214914,0.0021332103589860657
0.00011509622008850323,0.002158526860408129
0.00011643031329208767,0.002186053881187231
0.00011777987011971193,0.0022138999707533727
0.0001191450698119776,0.002242068827468669
0.00012052609368708426,0.00227056419256337
0.00012192312516491107,0.002289032094099264
0.0001233363497913776,0.0023029997088717287
0.00012476595526308696,0.0023266929443981382
0.00012621213145225474,0.002345845388150136
0.00012767507043192657,0.0023652198300270237
0.0001291549665014884,0.002394963803281625
0.00013065201621247213,0.0024250839898151896
0.00013216641839466052,0.002455553302811068
0.00013369837418249466,0.002486375789033265
0.00013524808704178755,0.002529703478926168
0.0001368157627967472,0.0025836885312878694
0.00013840160965731315,0.0026333662425345205
0.00014000583824680976,0.002676284218602311
0.00014162866162991988,0.0027124347704818377
0.0001432702953409831,0.0027329278313082766
0.00014493095741262166,0.0027576008286276064
0.00014661086840469845,0.0027932429401761687
0.00014831025143361044,0.002842272277545504
0.00015002933220192182,0.002867227600032157
0.00015176833902834055,0.0028927186723712787
0.00015352750287804228,0.0029190181719243196
0.000155307057393346,0.0029456225119281103
0.00015710723892474503,0.0029725352258225257
0.00015892828656229778,0.0029997598880039393
0.00016077044216738237,0.003027300114299954
0.00016263395040481922,0.0030449559148225712
0.00016451905877536624,0.003058937135237462
0.00016642601764859036,0.003147454260870079
0.00016835508029612023,0.0032374453208953956
0.00017030650292528443,0.0033077876019346674
0.0001722805447131394,0.0034430267032879817
0.00017427746784089192,0.0034601713977414745
0.00017629753752872057,0.0034775148182724217
0.0001783410220710008,0.003495102866991283
0.00018040819287193827,0.0035131952052123772
0.00018249932448161524,0.0035350161386475377
0.00018461469463245476,0.003560553357190728
0.0001867545842761076,0.0035923777972647827
0.00018891927762076664,0.003625765034457204
0.00019110906216891378,0.003658764740012932
0.0001933242287555045,0.0036725042559215145
0.00019556507158659492,0.0036818855622183415
0.00019783188827841644,0.0036913756082892603
0.0002001249798969037,0.0037009756545491974
0.00020244465099768038,0.0037119270790938906
0.00020479120966650856,0.003725193516139444
0.0002071649675602069,0.003741679542513453
0.0002095662399480433,0.003764934486652177
0.0002119953457536071,0.00379654676226468
0.00021445260759716674,0.003843060973776232
0.00021693835183851843,0.0038713771424188303
0.00021945290862033137,0.003894165612606008
0.0002219966119119955,0.003917104312168507
0.0002245697995539774,0.003939189001437679
0.0002271728133026905,0.003962077285801101
0.0002298059988758851,0.003982360786505319
0.0002324697059985648,0.00405656161783084
0.00023516428844943486,0.004066690286766495
0.00023789010410788932,0.004076936358240461
0.00024064751500154242,0.004103856020024177
0.00024343688735431105,0.004136453744152817
0.00024625859163505465,0.004161496362278874
0.00024911300260677886,0.004171783512168389
0.0002520004993764092,0.0041824528403670725
0.0002549214654451423,0.004211931566967274
0.0002578762887593801,0.004241751984795713
0.0002608653617622548,0.004268269532005634
0.00026388908144575103,0.004293644936480267
0.0002669478494034321,0.004320628291838931
0.00027004207188377727,0.004346533479470051
0.0002731721598441376,0.004372637633962848
0.000276338529005317,0.004400107044932093
0.00027954159990678566,0.004431594375847424
0.0002827817979625341,0.004460380418577834
0.0002860595535175742,0.004474082607424886
0.000289375301905095,0.004487943619880576
0.0002927294835042816,0.0045082498366806525
0.00029612254379880347,0.004567604879710699
0.00029955493343598134,0.004580929133873991
0.0003030271082866396,0.004588304290454926
0.0003065395295056527,0.004595764933303459
0.00031009266359319264,0.004606379059538698
0.00031368698245668765,0.004625335763470612
0.00031732296347349763,0.004646144568259285
0.00032100108955431715,0.004675355971523567
0.00032472184920731285,0.004710546223773973
0.00032848573660300434,0.0047296071363116836
0.0003322932516398972,0.004748469902070565
0.0003361449000108765,0.004769209456379542
0.0003400411932703706,0.004783316924122065
0.00034398264890229247,0.004797638462930498
0.00034796979038876914,0.004824210040536901
0.0003520031472796679,0.004854889466587029
0.0003560832552629278,0.00488034329579815
0.000360210656235707,0.004884783338136749
0.00036438589837635443,0.004888687962731243
0.0003686095362172158,0.004892637846267605
0.00037288213071828336,0.004906291927033789
0.00037720424934169976,0.004923048140622904
0.00038157646612712486,0.005138528059482767
0.00038599936176797673,0.005201771371873207
0.00039047352368855597,0.005221518169779208
0.0003949995461220643,0.005241950324965326
0.000399578030189527,0.005267775998340494
0.00040420958397963103,0.00529564998666506
0.0004088948226294864,0.00533828169091982
0.00041363436840632776,0.0054384678174196985
0.00041842885079015847,0.005443045113849389
0.0004232789065573553,0.0054476754662356785
0.00042818517986524155,0.005452359489556113
0.0004331483223376403,0.005458417776309886
0.00043816899315141946,0.005465369903476898
0.00044324785912404005,0.005477208140956926
0.00044838559480211905,0.005511851566140797
0.0004535828825510191,0.005552501685640275
0.00045884041264547613,0.00561488654442899
0.0004641588833612782,0.005634459880373582
0.0004695390010680063,0.005654260093051702
0.0004749814803228505,0.005674473261669529
0.0004804870439655134,0.005695560982103913
0.0004860564232142139,0.005716893132672397
0.0004916903577628031,0.005738472546592097
0.0004973895958790067,0.005759265187221055
0.0005031548945038057,0.005788005494557229
0.0005089870193519685,0.0058280228435153925
0.0005148867450137498,0.005847860635746607
0.0005208548550577665,0.005859281545618525
0.0005268921421350677,0.005873675388938812
0.0005329994080844093,0.00588828947846452
0.0005391774640387505,0.00596465243498466
0.0005454271305329836,0.005993439093264487
0.0005517492376129129,0.006063598012921991
0.0005581446249454966,0.006089398587303271
0.0005646141419303673,0.006115277487344943
0.0005711586478126435,0.006154363802481092
0.0005777790117970507,0.006192199972247825
0.0005844761131633638,0.016946796950360794
0.0005912508413831881,0.01699373573689561
0.0005981040962380944,0.017051075588362205
0.0006050367879391225,0.017120113666267263
0.0006120498372476703,0.017158928422577116
0.0006191441755977848,0.01719124096742547
0.0006263207452198692,0.017230031501290467
0.0006335804992658254,0.017260290359224058
0.0006409244019356456,0.01729099504048668
0.0006483534286054727,0.017326595819119106
0.0006558685659571436,0.01735918046124548
0.0006634708121092351,0.017389501634149793
0.0006711611767496287,0.01742126588604065
0.0006789406812696112,0.01744748175874024
0.0006868103588995307,0.017488197628167116
0.000694771254846024,0.017536309505095472
0.0007028244264308353,0.017552021020775254
0.0007109709432312439,0.017567112878551262
0.0007192118872221193,0.017588093254526187
0.0007275483529196233,0.01761701428899714
0.0007359814475265771,0.017646678986043496
0.0007445122910795143,0.01769928826829644
0.0007531420165974376,0.01773989696071739
0.0007618717702322999,0.0178150156222494
0.0007707027114212304,0.017870774560132696
0.0007796360130405236,0.01789305764331527
0.0007886728615614156,0.0179133774549541
0.0007978144572076629,0.01793993036086638
0.0008070620141149507,0.01800439020824071
0.0008164167604921472,0.01806802095584914
0.0008258799387844272,0.018108257269665962
0.0008354528058382871,0.018170752319109418
0.0008451366330684721,0.018280059243281722
0.0008549327066268384,0.018401429140039505
0.0008648423275731727,0.018516495258763623
0.0008748668120479914,0.01863749282055162
0.0008850074914473438,0.018748806794473466
0.00089526571259964,0.018798264353707145
0.0009056428379445294,0.01882310571906019
0.0009161402457138521,0.018848235023466837
0.0009267593301146883,0.018900008219632093
0.0009375015015145289,0.018953379185267728
0.0009483681866285928,0.01899689404532718
0.0009593608287093146,0.019069482093483928
0.0009704808877380307,0.019087783466199
0.0009817298406188842,0.0191071087788647
0.00099310918137498,0.01912719605617032
0.0010046204213468132,0.01914765510191016
0.001016265089392995,0.019252424411988205
0.0010280447320933097,0.01928357070207097
0.0010399609139541202,0.01931777754569023
0.0010520152176161591,0.019350705008607944
0.0010642092440647246,0.019383835622762535
0.001076544612842316,0.019417350257583836
0.0010890229622637305,0.019479781756060483
0.001101645949633657,0.019558197035842138
0.001114415251466788,0.019617199565052763
0.0011273325637104871,0.019661848905695434
0.0011403996019700331,0.01970715050227925
0.0011536181017364785,0.019756075575925548
0.0011669898186171474,0.01986875955447483
0.0011805165285688054,0.019925685738113236
0.0011942000281335325,0.01996823706375451
0.0012080421346773289,0.019994128044198867
0.0012220446866314887,0.020028432806909958
0.0012362095437367692,0.02008059888392482
0.0012505385872903913,0.020105006920171305
0.0012650337203959038,0.020135102988926134
0.0012796968682159415,0.020188952962844543
0.001294529978227916,0.02021059701292472
0.0013095350204826678,0.020224332525277604
0.0013247139878661174,0.02023869344154517
0.0013400688963639508,0.020257830550921545
0.001355601785329369,0.020308678424508713
0.0013713147177539455,0.020347634392028607
0.001387209780541621,0.02038966253801172
0.001403289084785873,0.020439557780508554
0.0014195547660501016,0.020486181100440544
0.0014360089846512606,0.020520469411475926
0.0014526539259467812,0.020555241734443886
0.0014694918006248172,0.020602228359780296
0.0014865248449978572,0.02069943914818682
0.0015037553212997384,0.02076521765532346
0.001521185517986105,0.020808267405560032
0.0015388177500383464,0.020848887557395328
0.001556654359271062,0.0208871908878672
0.0015746977146430866,0.020919524553917823
0.001592950212572123,0.020951838455259948
0.0016114142772530198,0.02099894333572887
0.0016300923609797412,0.021061737213869954
0.0016489869444710648,0.02114026036597603
0.001668100537200059,0.02125345137261503
0.0016874356777273757,0.021294010698754744
0.001706994934038408,0.021325983145867658
0.001726780903884356,0.02134891590057624
0.0017467962151272458,0.021367121338524954
0.0017670435260889468,0.02140144541248204
0.0017875255259042354,0.021442927054384685
0.0018082449348779518,0.02148404347710484
0.0018292045048462937,0.02151647465706097
0.0018504070195423021,0.02154640892934172
0.0018718552949655793,0.021579457905239696
0.0018935521797562953,0.021613557824688164
0.0019155005555735278,0.021649680210876505
0.0019377033374779887,0.021689686672712823
0.0019601634743191855,0.021775525377246235
0.001982883949127071,0.021830823109634603
0.002005867779508234,0.02192881458886865
0.002029118018046678,0.022028182321593627
0.002052637752709252,0.022092434568768964
0.0020764301072557748,0.02214245505120249
0.0021004982416539153,0.022302249330185164
0.0021248453524988827,0.022440778994581502
0.0021494746734379805,0.02258614449859706
0.00217438947560008,0.02273441776173841
0.0021995930680300748,0.02284766755686552
0.0022250887981283695,0.023021467201930667
0.002250880052095462,0.023193176318812365
0.00227697025538168,0.023342403495460868
0.0023033628731421313,0.023548653084807136
0.002330061410696925,0.023846694333337564
0.002357069413996728,0.024060681482429246
0.0023843904700937206,0.024219959834560108
0.002412028207618007,0.02432869691975529
0.00243998629725955,0.024463731969366433
0.0024682684522556926,0.024597188840569384
0.0024968784288843266,0.024732192625343485
0.0025258200269627847,0.024859210175962595
0.002555097090352507,0.02496339787232054
0.0025847135074695635,0.025125985587295268
0.002614673211801092,0.025312357976131537
0.00264498018242772,0.025445244857523714
0.002675638444552045,0.025893938638345815
0.0027066520700332413,0.026383759726403187
0.0027380251779278576,0.026521193869101574
0.0027697619350368907,0.026623411115318574
0.002801866556459195,0.026798708692709745
0.002834343306151309,0.02697348787131056
0.0028671964974937695,0.02715527398662378
0.0029004304938639917,0.027259107737554623
0.002934049709215787,0.027352051125916137
0.0029680586086656023,0.027485915551048557
0.003002461709085549,0.02761624112559539
0.0030372635797033115,0.027721523396170993
0.0030724688427090033,0.027939337603171716
0.003108082173869064,0.028162464008710468
0.0031441083031472647,0.02835214938251513
0.00318055201533292,0.028449453905062434
0.0032174181506763717,0.02852296438054456
0.003254711605531848,0.02862870949491007
0.003292437333007769,0.028820072341180482
0.0033306003436245884,0.02901963397164456
0.003369205705980267,0.029145698522807694
0.003408258547423452,0.029285409671307293
0.0034477640547344642,0.029405650688358754
0.0034877274748141775,0.02968898143198508
0.003528154115380883,0.02987771851272094
0.0035690493456752297,0.0300980829943898
0.0036104185971733375,0.030223447059988036
0.0036522673643081755,0.030336753813504546
0.0036946012051993025,0.030410351910206173
0.003737425742391064,0.030476419325367814
0.0037807466635993493,0.030598775543808365
0.0038245697224669993,0.030717374746549658
0.0038689007393279753,0.030827102416868514
0.003913745601980384,0.030981489793581236
0.0039591102664684585,0.031122545160865683
0.004005000757873611,0.03130733185683024
0.004051423171114647,0.031412176891309644
0.0040983836717572615,0.03158826454765446
0.004145888496832911,0.03178022002249589
0.004193943955667186,0.03201151532884797
0.004242556430717777,0.03212106240100619
0.004291732378422158,0.03219568888194298
0.004341478330055092,0.032264283291626394
0.004391800892596086,0.032382369885330206
0.004442706749606883,0.032488515437354204
0.004494202662119142,0.0326018298222454
0.0045462954695324,0.032747646305820666
0.004598992090522438,0.03287320264321396
0.004652299523960189,0.033083887792165534
0.004706224849841282,0.03330879058556301
0.004760775230226368,0.033636352416616194
0.00481595791019235,0.03376876405306619
0.004871780218794631,0.033917405414928714
0.004928249570040513,0.03400630390902785
0.004985373463873894,0.034054453522560625
0.005043159487171359,0.03416361901118774
0.005101615314749833,0.03430939770779219
0.005160748710385908,0.034449582041022754
0.005220567527846975,0.03460554718185336
0.005281079711934331,0.03481504598124382
0.005342293299538352,0.034913039393029824
0.005404216420705915,0.03505554612613672
0.00546685729972018,0.03514963938582908
0.0055302242561929005,0.035238541094749054
0.005594325706169377,0.0353550341746029
0.005659170163246243,0.03545848346014095
0.005724766239702178,0.03559239315149869
0.005791122647641758,0.0357303542168658
0.005858248200152536,0.03587019116140457
0.005926151812475552,0.03596519598600941
0.005994842503189409,0.03615095738719472
0.006064329395408062,0.03623128088913047
0.006134621717992506,0.036408483463671606
0.0062057288067765,0.036582344137948496
0.0062776601058065,0.036691817515626876
0.006350425168595962,0.03681032503451437
0.00642403365939419,0.03696833957650109
0.006498495354469888,0.037099024130532246
0.006573820143409586,0.03719123331928068
0.006650018030431118,0.037280283990164295
0.006727099135712337,0.03737854665672061
0.006805073696735206,0.037537028777245664
0.0068839520696454964,0.037678757469168725
0.006963744730628222,0.03777980684963671
0.007044462277299037,0.03796012693090837
0.007126115430111745,0.038161842532939375
0.007208715033782135,0.0382878376923807
0.007292272058728313,0.03843977806164044
0.007376797602527731,0.03864600836270119
0.007462302891391108,0.03885396532985097
0.007548799281653432,0.03900550884021632
0.007636298261282241,0.03916393561564448
0.0077248114514034,0.0393311013397815
0.007814350607844541,0.03946928184429451
0.00790492762269642,0.039615746393711196
0.007996554525892346,0.03978162405335373
0.008089243486805939,0.03999864869731061
0.008183006815867389,0.04014254472777572
0.008277856966198472,0.04027779833245324
0.00837380653526649,0.04050207723460728
0.008470868266557402,0.040656322429523925
0.008569055051268348,0.040786135340544274
0.008668379930019773,0.04094517837432469
0.008768856094587427,0.04108360078556642
0.008870496889654403,0.041220138834115905
0.00897331581458352,0.0414987543169841
0.009077326525210223,0.04175760322341257
0.009182542835656282,0.0419601441906127
0.009288978720164497,0.04212613564580392
0.009396648314954691,0.042329169474633103
0.009505565920101192,0.04246885818876349
0.009615746001432095,0.042750865367591505
0.009727203192450537,0.04300751041305848
0.009839952296278227,0.043214778515560125
0.009954008287621519,0.04339175237767433
0.010069386314760271,0.04364888118850435
0.010186101701559752,0.043917558525770346
0.010304169949505875,0.04417677951821962
0.01042360673976401,0.0444429980320135
0.010544427935261684,0.04463374716981254
0.010666649582795389,0.044789011336324944
0.010790287915161836,0.04494756358178761
0.01091535935331391,0.045155883059639565
0.011041880508541602,0.04535963633971153
0.011169868184678225,0.0456469594990328
0.011299339380332217,0.04586989802331074
0.011430311291144786,0.04602975394984473
0.011562801312073753,0.04622256402148525
0.011696827039703846,0.046485439276625615
0.01183240627458378,0.04667699177388093
0.011969557023590427,0.04685874029817645
0.012108297502320394,0.046985045429635774
0.012248646137509308,0.04710898074997817
0.012390621569479156,0.047297082175283015
0.012534242654613994,0.04751478476023912
0.01267952846786434,0.047717551486404775
0.012826498305280598,0.04795684708174558
0.012975171686575868,0.04819126516881011
0.013125568357718427,0.048446047709335346
0.013277708293554291,0.04874137960843343
0.013431611700460153,0.0490323782341124
0.013587299019027091,0.04923109100052751
0.013744790926775366,0.04957107749545399
0.013904108340900697,0.04985059045241704
0.014065272421052363,0.050124212632980204
0.014228304572143519,0.0503961936228263
0.014393226447194065,0.05071722653433712
0.014560059950206485,0.05088722055689736
0.014728827239075018,0.051134816861084245
0.014899550728528537,0.05136985588371712
0.015072253093107555,0.05157331123321265
0.01524695727017573,0.05176187644935805
0.015423686462966274,0.05196502201101676
0.01560246414366368,0.05221777609317323
0.015783314056521166,0.05246774051596052
0.01596626022101425,0.05279017922746093
0.01615132693503091,0.05313337647777268
0.01633853877809862,0.053324663466766765
0.016527920614648955,0.0536557650139471
0.0167194975973199,0.05386413168342845
0.016913295170296487,0.05412649280235031
0.01710933907269015,0.054328404470149305
0.01730765534195726,0.054650838938484755
0.01750827031735725,0.05499312221247803
0.017711210643450888,0.055316039488803925
0.017916503273639015,0.055564622880553194
0.018124175473742375,0.05598953765761341
0.018334254825622908,0.05632193319193126
0.018546769230846995,0.05656673500235252
0.018761746914391215,0.0567534110405268
0.018979216428391014,0.05718301305132868
0.019199206655932846,0.05746885055995794
0.019421746814890263,0.05770465094963203
0.019646866461804465,0.057997987509542194
0.01987459549580984,0.058261504928119066
0.02010496416260499,0.058681490597759914
0.02033800305846982,0.05896268880738418
0.020573743134329137,0.05918909446717339
0.02081221569986339,0.059573730196801164
0.021053452427667062,0.05990379841391903
0.02129748535745521,0.06012197070317402
0.021544346900318843,0.0603393996743221
0.02179406984302956,0.060672904178650344
0.0220466873523941,0.061015544388858256
0.022302232979659387,0.061395655313391695
0.022560740664968614,0.061766726643265255
0.022822244741868985,0.06218690408260066
0.023086779941871697,0.06259948195294343
0.023354381399064792,0.06284431707971576
0.023625084654779475,0.06320527986017152
0.023898925662310503,0.0635592744221064
0.024175940791691306,0.06391516702028618
0.024456166834524465,0.06424756631548166
0.024739641008868142,0.06459837016366463
0.025026400964179192,0.06493940402713701
0.025316484786313556,0.06528179487764207
0.025609931002584595,0.06564630901836718
0.025906778586880088,0.06598465048522861
0.026207066964838526,0.06632700934265898
0.02651083601908539,0.06669780654475359
0.026818126094530156,0.06701764319478667
0.02712897800372467,0.06744652810906601
0.027443433032283655,0.06785799559515644
0.02776153294436801,0.06826431696412369
0.028083319988231725,0.06863166981526157
0.028408836901833042,0.06896260366038413
0.028738126918510663,0.06926010967923528
0.029071233772725785,0.06957203408376145
0.029408201705870638,0.06995328938688501
0.029749075472144403,0.07043050516058344
0.030093900344497212,0.0708557511380974
0.03044272212064303,0.07129789417829806
0.030795587129142266,0.07173431463704305
0.03115254223555488,0.07211452456710506
0.03151363484866479,0.07252381684262578
0.031878912926776456,0.0730526966963267
0.03224842498408442,0.07351153240670705
0.0326222200971167,0.07382625819595112
0.03300034791125285,0.07428101436513594
0.03338285864731761,0.07466548989136203
0.033769803108250916,0.07508689874040335
0.03416123268585528,0.07559152774335544
0.034557199367621395,0.07614438626099448
0.03495775574363275,0.0765606187860027
0.035362955013550426,0.07689702387658143
0.03577285099367873,0.07731830551859575
0.0361874981241128,0.0778906400885164
0.03660695147596903,0.07844022916305919
0.03703126675869927,0.07897475105290006
0.03746050032748993,0.07947371563908331
0.037894709190746674,0.0798944823965384
0.03833395101766601,0.08039303799953483
0.03877828414589457,0.08092848947518574
0.03922776758927719,0.08139385002230277
0.03968246104569482,0.08193736384910419
0.040142424904993215,0.0824566816815854
0.040607720257003654,0.08306231282719327
0.041078408899656464,0.0835896329760131
0.04155455334718875,0.08413422706909836
0.04203621683844714,0.0846521388786026
0.04252346334528682,0.08525231844073732
0.04301635758106795,0.08590081697908578
0.0435149650092505,0.08638391200400909
0.044019351852088745,0.08697474155081739
0.044529585099426554,0.08751943362401947
0.04504573251759458,0.08805252742750753
0.04556786265841064,0.08868456441539016
0.046096044868284336,0.08932574414762809
0.04663034929742731,0.08990899760236563
0.04717084690917017,0.09042207441925798
0.047717609489387455,0.09105196017681393
0.04827070965603183,0.09166790889590615
0.0488302208687788,0.09221908944663755
0.0493962174387832,0.0928914291084089
0.04996877453854884,0.09350316569178765
0.0505479682119124,0.09418954800474462
0.05113387538414326,0.09477855450245358
0.05172657387216019,0.09551165122872037
0.05232614239486662,0.09620855370635784
0.052932660583605615,0.0970683487989504
0.05354620899273607,0.09791737032301842
0.05416686911033152,0.09855483691120973
0.05479472336900287,0.09930740530953051
0.05542985515684669,0.09997721040926039
0.05607234882852033,0.1007984694946088
0.05672228971644543,0.1015033557642201
0.05737976414214134,0.10225666272132769
0.05804485942768978,0.10307318536128411
0.05871766390733255,0.10379138156934149
0.05939826693920356,0.1044643616221748
0.060086758917196864,0.10519440075629025
0.0607832312829723,0.10585740744459944
0.06148777653810023,0.10680175385108581
0.062200488256347115,0.10774898552111759
0.06292146109610344,0.10880827030845183
0.06365079081295572,0.10955765980071168
0.06438857427240419,0.1104508238607456
0.06513490946272803,0.11128983165565354
0.0658898955079995,0.11206199530756837
0.06665363268124913,0.11284858420850626
0.06742622241778341,0.11375245226571873
0.06820776732865685,0.1143964006203134
0.06899837121430018,0.11548404342940197
0.0697981390783066,0.1163217308179586
0.07060717714137772,0.11737789852727856
0.07142559285543126,0.11812374480822214
0.07225349491787214,0.11916875801368103
0.07309099328602911,0.12030106964230754
0.07393819919175866,0.12107032685831373
0.07479522515621821,0.12198544351377787
0.07566218500481055,0.12291201812192268
0.07653919388230147,0.12417962493641369
0.0774263682681127,0.1251217744166174
0.07832382599179197,0.12619470474179267
0.07923168624866253,0.127407348235487
0.08015006961565405,0.12834160824338214
0.08107909806731686,0.1295803410179543
0.08201889499202203,0.13064880126917075
0.08296958520834907,0.13179383536030675
0.08393129498166364,0.1329028308780238
0.08490415204088747,0.13404785066564232
0.0858882855954625,0.13570422406461743
0.08688382635251184,0.1368901108607451
0.08789090653419954,0.13795188691187507
0.08890965989529158,0.13936772640695144
0.08994022174092044,0.1404519771014106
0.09098272894455559,0.14182089367695538
0.09203731996618221,0.14308885088390388
0.09310413487069075,0.1444865099614213
0.09418331534647952,0.1457219806025088
0.0952750047242729,0.14712086997817794
0.09637934799615785,0.1486294786739421
0.09749649183484087,0.14988674146343167
0.0986265846131282,0.15151445460087304
0.09976977642363201,0.15287795981442412
0.10092621909870483,0.15416201321709044
0.10209606623060476,0.15546886202556967
0.10327947319189525,0.1569022368342539
0.10447659715608053,0.1585130671977686
0.10568759711848051,0.1601688938627655
0.10691263391734772,0.16167047204985577
0.10815187025522892,0.1630883108815429
0.10940547072057435,0.16459022606120535
0.11067360180959745,0.16613857602706897
0.11195643194838795,0.16759233691139702
0.11325413151528127,0.16926569594570892
0.11456687286348727,0.1709949865888128
0.11589483034398118,0.17241290157179778
0.11723818032865997,0.17414301764828202
0.11859710123376706,0.17592144067305251
0.11997177354358855,0.17776592415727313
0.12136237983442417,0.17956517632060817
0.12276910479883604,0.18152719692642574
0.12419213527017846,0.18307369384371236
0.12563166024741215,0.18475768135925186
0.12708787092020596,0.18675489286493202
0.12856096069432965,0.18836037646646106
0.130051125217341,0.1901314394457087
0.13155856240457053,0.19218657373184264
0.1330834724654076,0.19421524856189967
0.1346260579298911,0.19619201985336376
0.13618652367560827,0.19825353350679653
0.1377650769549055,0.20047967352184579
0.13936192742241435,0.2026086167396656
0.14097728716289676,0.20469860028715411
0.142611370719413,0.20665705585270291
0.14426439512181588,0.2086893576080866
0.14593657991557576,0.21090699458045642
0.1476281471909391,0.21322302919066233
0.14933932161242533,0.21569714539783438
0.15107033044866555,0.2179533202713861
0.15282140360258709,0.22029309813481196
0.15459277364194784,0.2226488002655868
0.15638467583022478,0.22501724894269398
0.15819734815786016,0.2275452867331161
0.16003103137387018,0.22987484158593025
0.16188596901781993,0.23201185315525924
0.1637624074521689,0.2344455409104511
0.16566059589499152,0.23697479372360233
0.16758078645307686,0.2392982856380939
0.16952323415541215,0.24177724252816954
0.1714881969870541,0.24458042825633983
0.17347593592339325,0.24691361496897457
0.1754867149648152,0.24960704641553716
0.1775208011717636,0.2521414533230585
0.1795784647002097,0.2546893605214547
0.18165997883753285,0.2574801437732198
0.18376562003881725,0.26034725400152114
0.18589566796356882,0.2630780120206639
0.18805040551285834,0.26576997642133754
0.1902301188668946,0.2683348925688192
0.19243509752303323,0.2710868515702289
0.19466563433422632,0.2740950347199228
0.19692202554791735,0.2768093440937324
0.19920457084538712,0.27968850977563264
0.20151357338155584,0.2827021878126743
0.20384933982524642,0.28565364497772056
0.20621218039991446,0.2885248779892385
0.2086024089248505,0.2912595638924882
0.21102034285685967,0.29446797926329926
0.21346630333242453,0.29761028717865257
0.21594061521035676,0.3008557727861627
0.21844360711494284,0.3037299264406111
0.22097561147959033,0.30714438918334064
0.22353696459097966,0.31045873173207605
0.22612800663372795,0.3136654912989786
0.2287490817355704,0.3168285131604059
0.2314005380130654,0.32003538597059944
0.23408272761782944,0.3238002689001823
0.23679600678330787,0.3273032162979895
0.23954073587208793,0.3311118642125709
0.24231727942376008,0.33496602437425793
0.24512600620333397,0.3388786967858608
0.24796728925021602,0.3426284476198987
0.2508415059277541,0.3465812934530844
0.2537490379733572,0.3506165030208152
0.2566902715491952,0.354948702798214
0.25966559729348726,0.35944793952289955
0.26267541037238384,0.36390118329141485
0.26572011053245065,0.36817252403511036
0.26880010215376077,0.3724758740496734
0.2719157943036019,0.37684990704652965
0.2750676007908067,0.3815714685404255
0.2782559402207126,0.3854856268775211
0.28148123605075814,0.39001189332417785
0.28474391664672477,0.39446685829283357
0.28804441533962977,0.3987342242673376
0.2913831704832789,0.40332055968773134
0.2947606255124859,0.4079094845824972
0.29817722900196736,0.41214364462991215
0.30163343472591975,0.41634238694996073
0.30512970171828707,0.42077107562360283
0.30866649433372745,0.4254687974494181
0.3122442823092858,0.42985993125140975
0.3158635408267819,0.43433405837159034
0.31952475057592133,0.43914308432245974
0.32322839781813806,0.44366399841720544
0.3269749744511768,0.4483726202317423
0.33076497807442423,0.45318898097418875
0.3345989120549975,0.4582452003402211
0.3384772855945983,0.4628140215596915
0.34240061379714254,0.46766192227985953
0.34636941773717345,0.47269455005567745
0.3503842245290676,0.47773922447290823
0.3544455673970435,0.482854561583289
0.3585539857459817,0.48805469192972684
0.36271002523306484,0.4933737997322215
0.3669142378402494,0.4988865711810738
0.3711671819475767,0.5039263855999926
0.37546942240733366,0.5092146563412192
0.37982153061907364,0.5147468475355031
0.3842240846055061,0.5204827266772318
0.38867766908926676,0.5260101943962852
0.393182875570577,0.5316444597946728
0.39774030240580366,0.5377668712380181
0.40235055488692933,0.5437260213045597
0.4070142453219439,0.549842992425998
0.4117319931161679,0.5559935038811072
0.4165044248545185,0.5620459492632142
0.42133217438472886,0.568647328808919
0.4262158829015325,0.575380880036139
0.43115619903182284,0.5818901123734037
0.43615377892080054,0.589154832625077
0.441209286319119,0.5960780099523152
0.4463233926710397,0.6030300287677338
0.4514967772036102,0.6103997897601058
0.4567301270168747,0.6180404039927592
0.4620241371751313,0.6248464778432112
0.46737951079924633,0.6320021418131658
0.47279695916003905,0.6389215310449254
0.4782772017727485,0.646111215877262
0.4838209664925957,0.6530654370932959
0.48942898961145315,0.6599690035282163
0.49510201595563513,0.6674285695977108
0.5008407989848213,0.6748421901591021
0.5066461008921268,0.6819677215216008
0.5125186927053332,0.6890663400785424
0.5184593543892912,0.696189412477169
0.5244688749495119,0.7037355320519472
0.5305480525369574,0.7111678785255637
0.5366976945540476,0.7188584904807905
0.5429186177618943,0.7257700219717492
0.5492116483887789,0.7335064041946662
0.5555776222398878,0.7409817153851209
0.5620173848083188,0.7484638558582832
0.5685317913873753,0.7552938896916155
0.5751217071841613,0.7624668564217445
0.5817880074344935,0.7695155243828614
0.5885315775191451,0.7764207391685158
0.595353313081437,0.7838715208846174
0.6022541201461928,0.7911694236921508
0.6092349152400711,0.7980916402710365
0.6162966255132942,0.8047825007289007
0.6234401888627864,0.8124190678858255
0.6306665540567405,0.8192820250293742
0.6379766808606282,0.8263852002712675
0.6453715401646701,0.8333817318066329
0.6528521141127848,0.8407349701311174
0.6604193962330305,0.8477524822926276
0.6680743915695615,0.8548669504356973
0.675818116816111,0.8619723649342544
0.6836516004510238,0.869142307319261
0.6915758828738525,0.876444885352228
0.6995920165435374,0.8834877052646208
0.707701066118189,0.8905729234359578
0.7159041085964888,0.897775861728468
0.7242022334607315,0.9041272244904137
0.732596542821523,0.9108579812695468
0.741088151564157,0.91640998902561
0.7496781874966877,0.9214510666674773
0.7583677914997191,0.9266389230016105
0.7671581176779302,0.9316267780150633
0.7760503335133571,0.9364416464413967
0.7850456200204509,0.9410403316908045
0.794145171902934,0.9452892585855907
0.8033501977124734,0.9494946750817291
0.8126619200091946,0.9536754224834002
0.822081575524054,0.957213089777232
0.8316104153230961,0.961007269979353
0.8412497049736118,0.9644292108991788
0.8510007247122247,0.9678111662331943
0.8608647696149244,0.9711966082170471
0.8708431497690724,0.9745346829713494
0.880937190447399,0.977696100395303
0.8911482322840202,0.9809329837184688
0.9014776314524917,0.9837667039559737
0.9119267598459299,0.9865680552051008
0.9224970052592174,0.9892642350441212
0.9331897715733238,0.9916969348390902
0.9440064789417604,0.9932359750516391
0.9549485639791966,0.9948046550907679
0.9660174799522646,0.995921438861236
0.9772146969725725,0.99724058892364
0.9885417021919574,0.9992477516512619
1.0,0.999899200322559


==> data/EEG/RMIA/LSTM-online/total/roc_SMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,1.1454874748513147e-05
1.0233165783302449e-05,1.155571375702832e-05
1.0351779556301762e-05,1.165772160180773e-05
1.0471768194855202e-05,1.1760911830963687e-05
1.05931476351837e-05,1.1865298149646194e-05
1.0715933998226711e-05,1.1970894421863185e-05
1.084014359178331e-05,1.207771467232186e-05
1.09657929126781e-05,1.2185773088291378e-05
1.1092898648952227e-05,1.2295084021487128e-05
1.1221477682079803e-05,1.2405661989976844e-05
1.1351547089209991e-05,1.2517521680108805e-05
1.148312414543511e-05,1.2630677948462408e-05
1.1616226326085018e-05,1.274514582382133e-05
1.1750871309048075e-05,1.2860940509169558e-05
1.1887076977119033e-05,1.297807738371058e-05
1.2024861420374123e-05,1.3096572004909958e-05
1.216424293857368e-05,1.3216440110561578e-05
1.2305240043592616e-05,1.3337697620877862e-05
1.244787146187906e-05,1.3460360640604206e-05
1.259215613694151e-05,1.3584445461157911e-05
1.2738113231864785e-05,1.3709968562791928e-05
1.288576213185518e-05,1.3836946616783668e-05
1.3035122446815089e-05,1.3965396487649191e-05
1.3186214013947484e-05,1.4095335235383049e-05
1.3339056900390587e-05,1.4226780117724118e-05
1.3493671405883065e-05,1.435974859244765e-05
1.3650078065460137e-05,1.449425831968393e-05
1.3808297652180924e-05,1.463032716426381e-05
1.3968351179887397e-05,1.4767973198091375e-05
1.4130259905995336e-05,1.4907214702544202e-05
1.429404533431761e-05,1.5048070170901357e-05
1.4459729217920196e-05,1.5190558310799583e-05
1.4627333562011299e-05,1.5334698046717928e-05
1.4796880626863964e-05,1.548050852249122e-05
1.4968392930772556e-05,1.5628009103852614e-05
1.514189325304352e-05,1.577721938100564e-05
1.53174046370208e-05,1.59281591712261e-05
1.5494950393146317e-05,1.6080848521494047e-05
1.567455410205595e-05,1.623530771115633e-05
1.5856239617711373e-05,1.639155725461999e-05
1.60400310705682e-05,1.6549617904076864e-05
1.622595287078087e-05,1.670951065225976e-05
1.6414029711444665e-05,1.6871256735230624e-05
1.6604286571875295e-05,1.7034877635200967e-05
1.6796748720926532e-05,1.720039508338503e-05
1.6991441720346258e-05,1.7367831062885994e-05
1.7188391428171457e-05,1.7537207811615665e-05
1.7387624002162504e-05,1.7708547825247968e-05
1.7589165903277326e-05,1.7881873860206714e-05
1.7793043899185774e-05,1.805720893668798e-05
1.7999285067824765e-05,1.823457634171751e-05
1.8207916800994626e-05,1.841399963224359e-05
1.8418966807997107e-05,1.8595502638265727e-05
1.86324631193156e-05,1.877910946599963e-05
1.8848434090337955e-05,1.8964844501078852e-05
1.906690840512252e-05,1.9152732411793583e-05
1.9287915080207776e-05,1.9342798152366897e-05
1.9511483468466162e-05,1.9535066966269114e-05
1.9737643263002554e-05,1.9729564389570412e-05
1.9966424501097934e-05,1.9926316254332437e-05
2.0197857568198782e-05,2.0125348692039165e-05
2.0431973201952705e-05,2.032668813706754e-05
2.066880249629082e-05,2.0530361330198318e-05
2.09083769055575e-05,2.0736395322167663e-05
2.1150728248687946e-05,2.0944817477259846e-05
2.1395888713434215e-05,2.115565547694164e-05
2.1643890860640203e-05,2.136893732353879e-05
2.189476762856621e-05,2.1584691343955152e-05
2.2148552337263592e-05,2.18029461934349e-05
2.2405278693000182e-05,2.202373085936837e-05
2.266498079273693e-05,2.2247074665141974e-05
2.2927693128656486e-05,2.247300727403279e-05
2.3193450592744275e-05,2.2701558693148292e-05
2.3462288481422625e-05,2.2932759277411672e-05
2.3734242500238664e-05,2.315949580812687e-05
2.4009348768606518e-05,2.338691698997763e-05
2.4287643824604503e-05,2.3616974236269297e-05
2.45691646298279e-05,2.3849698101920636e-05
2.4853948574297985e-05,2.4085119496015907e-05
2.5142033481427965e-05,2.4323269685910025e-05
2.543345761304648e-05,2.4564180301381332e-05
2.5728259674479322e-05,2.480788333883248e-05
2.6026478819690045e-05,2.505441116554001e-05
2.63281546564802e-05,2.5303796523953208e-05
2.6633327251749808e-05,2.555607253604275e-05
2.694203713681882e-05,0.007662849175542179
2.7254325312810276e-05,0.007685659744877181
2.7570233256095827e-05,0.007708734714081235
2.7889802923804396e-05,0.007732077147842896
2.8213076759394707e-05,0.007755690146373864
2.8540097698292373e-05,0.007779576845820745
2.8870909173592345e-05,0.007803740418681572
2.9205555121827452e-05,0.00782818407422716
2.95440799888038e-05,0.007852911058927336
2.9886528735503827e-05,0.007877924656882127
3.0232946844057763e-05,0.007903228190257934
3.0583380323784315e-05,0.007928825019728762
3.0937875717301366e-05,0.00795471854492256
3.12964801067075e-05,0.007980912204872747
3.165924111983521e-05,0.008007409478474972
3.20262069365765e-05,0.008034213884949145
3.2397426295281954e-05,0.008061328984306854
3.277294849923382e-05,0.00808875837782418
3.315282342319423e-05,0.008116505708519992
3.353710152002929e-05,0.008144574661639816
3.392583382740992e-05,0.008172923530896875
3.4319071974590426e-05,0.008201592140946309
3.4716868189265594e-05,0.008230593052072126
3.511927530450728e-05,0.008259930116013395
3.552634676578139e-05,0.008289607229155126
3.5938136638046256e-05,0.00831962833304576
3.6354699612933176e-05,0.008349997414920676
3.677609101601031e-05,0.008380718508231738
3.720236681413066e-05,0.008411795693183007
3.7633583622865324e-05,0.008443233097272648
3.806979871402284e-05,0.008475034895841118
3.8511070023255685e-05,0.008507205312625714
3.895745615775501e-05,0.008539748620321547
3.940901640403448e-05,0.008572669141149018
3.986581073580439e-05,0.008605971247427865
4.032789982193705e-05,0.008639659362157883
4.079534503452449e-05,0.008673737959606343
4.1268208457029516e-05,0.008708211565902261
4.174655289253135e-05,0.008743084759637514
4.223044187206672e-05,0.008778362172474956
4.271993966306776e-05,0.008814048489763564
4.321511127789762e-05,0.008850148451160719
4.371602248248502e-05,0.008886651422031608
4.422273980505897e-05,0.008923376911615433
4.473533054498463e-05,0.0089605280904705
4.525386278170167e-05,0.008998109892808925
4.577840538376616e-05,0.009036127310035825
4.6309028017997366e-05,0.009074585391412263
4.684580115873045e-05,0.00911348924472585
4.738879609717651e-05,0.009152844036969135
4.793808495089107e-05,0.009192654995025855
4.8493740673352334e-05,0.00923292740636515
4.9055837063650453e-05,0.009273666619743801
4.962444877628913e-05,0.009314878045916639
5.0199651331100794e-05,0.009356567158355146
5.0781521123276707e-05,0.009398739493974443
5.137013543351339e-05,0.00944140065386864
5.196557243827657e-05,0.009484556304054773
5.2567911220184194e-05,0.009528212176225305
5.3177231778509664e-05,0.009572374068509394
5.379361503980698e-05,0.009617047846242965
5.441714286865888e-05,0.009662239442747708
5.5047898078549675e-05,0.009707954860119113
5.5685964442864085e-05,0.009754200170023628
5.633142670601352e-05,0.009800981514505073
5.698437059469136e-05,0.00984830510680038
5.764488282925873e-05,0.009896177232164821
5.8313051135262185e-05,0.009944604248706754
5.8988964255084936e-05,0.009993592588232089
5.9672711959733106e-05,0.010043148757098521
6.0364385060758635e-05,0.010093279337079666
6.106407542232036e-05,0.010165056627160114
6.177187597338488e-05,0.010216639200956557
6.248788072006888e-05,0.010268819674154668
6.321218475812448e-05,0.01032160497707351
6.394488428556937e-05,0.010375031380317852
6.468607661546321e-05,0.010429253827084622
6.543586018883229e-05,0.010484104772316918
6.619433458774387e-05,0.010539591501010985
6.696160054853215e-05,0.010595721382604277
6.773775997517745e-05,0.01061700510561026
6.852291595284057e-05,0.01062263743786972
6.9317172761554e-05,0.01062833505512448
7.012063589007177e-05,0.01063409871410025
7.09334120498799e-05,0.010640703629637519
7.17556091893692e-05,0.010648305867853843
7.258733650817246e-05,0.010655996224466485
7.342870447166758e-05,0.010663775720865666
7.42798248256491e-05,0.010671141304364206
7.514081061116962e-05,0.010677896811900818
7.601177617955322e-05,0.010684730623283418
7.689283720758305e-05,0.01069164364614067
7.778411071286482e-05,0.010698636798621665
7.868571506936843e-05,0.010705711009517867
7.959777002314978e-05,0.010712867218386461
8.05203967082547e-05,0.010720106375675147
8.145371766280736e-05,0.010727429442848376
8.239785684528512e-05,0.010734837392515028
8.335293965098187e-05,0.010742331208557616
8.43190929286625e-05,0.01074991188626294
8.529644499741017e-05,0.010757580432454278
8.628512566366886e-05,0.010765337865625115
8.728526623848371e-05,0.010773185216074403
8.829699955494083e-05,0.010781123526043407
8.932045998580959e-05,0.01078915384985413
9.03557834613892e-05,0.010797277254049336
9.140310748756223e-05,0.01080549481753421
9.246257116405733e-05,0.010813807631719642
9.353431520292377e-05,0.010822216800667195
9.461848194721992e-05,0.010830723441235725
9.571521538991856e-05,0.010839328683229737
9.682466119303115e-05,0.010848033669549412
9.794696670695385e-05,0.010856839556342427
9.908228099003788e-05,0.010865747513157487
0.00010023075482838654,0.010874758723099679
0.00010139254075588153,0.01088450373019873
0.00010256779307444219,0.010894972626261552
0.00010375666787451859,0.010905562868473499
0.00010495932305582277,0.010917171478502168
0.00010617591834830001,0.01092937123565376
0.00010740661533334334,0.010941712401559599
0.00010865157746525384,0.010954196615304427
0.00010991097009294972,0.010966825534971794
0.0001111849604819271,0.010979600837864294
0.00011247371783647519,0.010992524220726312
0.00011377741332214914,0.0110055973999694
0.00011509622008850323,0.011018822111900212
0.00011643031329208767,0.011032200112951144
0.00011777987011971193,0.01104573317991359
0.0001191450698119776,0.011059423110173928
0.00012052609368708426,0.011073271721952249
0.00012192312516491107,0.01108622250247634
0.0001233363497913776,0.011098841686229786
0.00012476595526308696,0.011111607140358292
0.00012621213145225474,0.011124520560298189
0.00012767507043192657,0.011137583661137804
0.0001291549665014884,0.01115103423785743
0.00013065201621247213,0.011164641453464765
0.00013216641839466052,0.011178406391835257
0.00013369837418249466,0.011192330881151158
0.00013524808704178755,0.011206416770785377
0.0001368157627967472,0.011220665931547118
0.00013840160965731315,0.011235080255930346
0.00014000583824680976,0.01124966165836513
0.00014162866162991988,0.011264284797168797
0.0001432702953409831,0.01127879577958785
0.00014493095741262166,0.011294530588148995
0.00014661086840469845,0.011313308324269283
0.00014831025143361044,0.011332303715236249
0.00015002933220192182,0.011351519283911647
0.00015176833902834055,0.011370957582400008
0.00015352750287804228,0.011390621192387587
0.000155307057393346,0.01141051272548526
0.00015710723892474503,0.011430634823575371
0.00015892828656229778,0.011450990159162622
0.00016077044216738237,0.01147158143572902
0.00016263395040481922,0.011487774187333053
0.00016451905877536624,0.011502391656445631
0.00016642601764859036,0.011509507897883603
0.00016835508029612023,0.011516183623772934
0.00017030650292528443,0.011522936728750223
0.0001722805447131394,0.011529768109725164
0.00017427746784089192,0.011536678674003629
0.00017629753752872057,0.011543669339408175
0.0001783410220710008,0.011550741034399946
0.00018040819287193827,0.011557894698201976
0.00018249932448161524,0.011565233738415765
0.00018461469463245476,0.011572758686961435
0.0001867545842761076,0.011580370858030174
0.00018891927762076664,0.01158807126262804
0.00019110906216891378,0.011595860923479766
0.0001933242287555045,0.011603740875164612
0.00019556507158659492,0.011611712164253754
0.00019783188827841644,0.011619775849449296
0.0002001249798969037,0.011627933001724879
0.00020244465099768038,0.011636184704467915
0.00020479120966650856,0.011644532053623483
0.0002071649675602069,0.011652976157839884
0.0002095662399480433,0.011661518138615887
0.0002119953457536071,0.011670159130449678
0.00021445260759716674,0.01167890028098954
0.00021693835183851843,0.011686396764965955
0.00021945290862033137,0.011693559481964178
0.0002219966119119955,0.011700805222818954
0.0002245697995539774,0.011708134949869123
0.0002271728133026905,0.011715549636608102
0.0002298059988758851,0.011723050267813175
0.0002324697059985648,0.011730637839676298
0.00023516428844943486,0.01173831335993639
0.00023789010410788932,0.011748102785665095
0.00024064751500154242,0.011758032294123621
0.00024343688735431105,0.011768076896629016
0.00024625859163505465,0.011778237927249297
0.00024911300260677886,0.011788393096733792
0.0002520004993764092,0.01179803754866342
0.0002549214654451423,0.011807793790517699
0.0002578762887593801,0.011817663118066195
0.0002608653617622548,0.011827646842097876
0.00026388908144575103,0.011837746288595224
0.0002669478494034321,0.01184796279891032
0.00027004207188377727,0.011858297729943014
0.0002731721598441376,0.011868752454321133
0.000276338529005317,0.011879328360582789
0.00027954159990678566,0.011890026853360791
0.0002827817979625341,0.01190084935356921
0.0002860595535175742,0.011911797298592087
0.000289375301905095,0.011922872142474342
0.0002927294835042816,0.011934075356114902
0.00029612254379880347,0.01194544661687627
0.00029955493343598134,0.011957206618010653
0.0003030271082866396,0.011971154814241816
0.0003065395295056527,0.011983389728147756
0.00031009266359319264,0.011995766458313828
0.00031368698245668765,0.012006580862013786
0.00031732296347349763,0.012014111822631474
0.00032100108955431715,0.012021898487021692
0.00032472184920731285,0.012029660768732586
0.00032848573660300434,0.012037300272589082
0.0003322932516398972,0.012045028326792113
0.0003361449000108765,0.012052845957738683
0.0003400411932703706,0.01206075420372288
0.00034398264890229247,0.012068754115073774
0.00034796979038876914,0.012076846754294917
0.0003520031472796679,0.012085033196205457
0.0003560832552629278,0.012093314528082896
0.000360210656235707,0.0120996051748963
0.00036438589837635443,0.012105929349394706
0.0003686095362172158,0.012112326828109445
0.00037288213071828336,0.012118798460717917
0.00037720424934169976,0.01212447664413968
0.00038157646612712486,0.012130204777143107
0.00038599936176797673,0.01213599930557901
0.00039047352368855597,0.012141860999044296
0.0003949995461220643,0.012147790636056362
0.000399578030189527,0.01215378900415648
0.00040420958397963103,0.012159856900014407
0.0004088948226294864,0.012166576291514776
0.00041363436840632776,0.01217396473589117
0.00041842885079015847,0.012181438820555491
0.0004232789065573553,0.012188999538173926
0.00042818517986524155,0.01219664789291877
0.0004331483223376403,0.01220438490060179
0.00043816899315141946,0.012212103538756857
0.00044324785912404005,0.01221962049793772
0.00044838559480211905,0.01222733341467964
0.0004535828825510191,0.012235141856273363
0.00045884041264547613,0.01224304080638989
0.0004641588833612782,0.01225102464235794
0.0004695390010680063,0.01225903304510655
0.0004749814803228505,0.012267134274150153
0.0004804870439655134,0.012275348231932047
0.0004860564232142139,0.012295856715161289
0.0004916903577628031,0.01231660291452118
0.0004973895958790067,0.01233758958540607
0.0005031548945038057,0.012358819515148393
0.0005089870193519685,0.012380599536729963
0.0005148867450137498,0.012412678606688697
0.0005208548550577665,0.012467590448447134
0.0005268921421350677,0.012523554787200002
0.0005329994080844093,0.012556008829576634
0.0005391774640387505,0.012586047095511293
0.0005454271305329836,0.012616448059304869
0.0005517492376129129,0.012647269504317571
0.0005581446249454966,0.012678448204158319
0.0005646141419303673,0.012709988299807911
0.0005711586478126435,0.01274189398024573
0.0005777790117970507,0.012765928246914082
0.0005844761131633638,0.012790191027091813
0.0005912508413831881,0.012814735039877442
0.0005981040962380944,0.012839571888402262
0.0006050367879391225,0.01286691200353116
0.0006120498372476703,0.01289630302669687
0.0006191441755977848,0.012925888907678174
0.0006263207452198692,0.012945091782589912
0.0006335804992658254,0.012964517240179774
0.0006409244019356456,0.012990105854955112
0.0006483534286054727,0.013027444957574384
0.0006558685659571436,0.013065216861922455
0.0006634708121092351,0.013101834913658609
0.0006711611767496287,0.013137996031321176
0.0006789406812696112,0.013174582239307819
0.0006868103588995307,0.013211796368573007
0.000694771254846024,0.013249441850986818
0.0007028244264308353,0.013276900764367456
0.0007109709432312439,0.013303580034492352
0.0007192118872221193,0.013330568547031319
0.0007275483529196233,0.013359355446551318
0.0007359814475265771,0.013391214889737962
0.0007445122910795143,0.013423862102998627
0.0007531420165974376,0.013456887733771992
0.0007618717702322999,0.013488834351640847
0.0007707027114212304,0.013517495504658871
0.0007796360130405236,0.013545531484279028
0.0007886728615614156,0.013573369909671465
0.0007978144572076629,0.013598533184402536
0.0008070620141149507,0.013621426973318088
0.0008164167604921472,0.01364458612671019
0.0008258799387844272,0.01366799989316663
0.0008354528058382871,0.01369168496102719
0.0008451366330684721,0.013715046361759667
0.0008549327066268384,0.01373720454228786
0.0008648423275731727,0.013759619560773229
0.0008748668120479914,0.013779653680420861
0.0008850074914473438,0.01379923964835333
0.00089526571259964,0.013823010180690376
0.0009056428379445294,0.01384958863204474
0.0009161402457138521,0.013883893463084574
0.0009267593301146883,0.01391857531165037
0.0009375015015145289,0.013949212417836837
0.0009483681866285928,0.0139797787396962
0.0009593608287093146,0.014010441935456742
0.0009704808877380307,0.014038129264062758
0.0009817298406188842,0.014062929795203733
0.00099310918137498,0.014088361692533477
0.0010046204213468132,0.014114123339856833
0.001016265089392995,0.014140269996319118
0.0010280447320933097,0.01419406140683413
0.0010399609139541202,0.014252387529986966
0.0010520152176161591,0.014309980923223354
0.0010642092440647246,0.014352990651541376
0.001076544612842316,0.014378664242758122
0.0010890229622637305,0.014403165338076462
0.001101645949633657,0.014427950428340242
0.001114415251466788,0.014453210527276095
0.0011273325637104871,0.014479005083415453
0.0011403996019700331,0.014498306806809108
0.0011536181017364785,0.014516857309399615
0.0011669898186171474,0.014535622832947454
0.0011805165285688054,0.014551802652932499
0.0011942000281335325,0.014574211623050271
0.0012080421346773289,0.014598444709524577
0.0012220446866314887,0.014624278443941374
0.0012362095437367692,0.01465144405193712
0.0012505385872903913,0.014680003418548221
0.0012650337203959038,0.014710375222691554
0.0012796968682159415,0.014752743256514336
0.001294529978227916,0.014795628043904172
0.0013095350204826678,0.014839009913677337
0.0013247139878661174,0.014882894627571521
0.0013400688963639508,0.014936523192215168
0.001355601785329369,0.014990438338317735
0.0013713147177539455,0.015030567140677525
0.001387209780541621,0.015071202305543988
0.001403289084785873,0.015113002411626542
0.0014195547660501016,0.015183023066314394
0.0014360089846512606,0.015263627831585505
0.0014526539259467812,0.015335611320020297
0.0014694918006248172,0.015386256755699611
0.0014865248449978572,0.015436231662052952
0.0015037553212997384,0.015476034631996377
0.001521185517986105,0.015545859932611728
0.0015388177500383464,0.015631396157444296
0.001556654359271062,0.01571784985891138
0.0015746977146430866,0.015804242642784
0.001592950212572123,0.015890557125094622
0.0016114142772530198,0.015939027747502093
0.0016300923609797412,0.015991798709321135
0.0016489869444710648,0.01605361610942962
0.001668100537200059,0.016116596227654746
0.0016874356777273757,0.016180461644752172
0.001706994934038408,0.016248097720466304
0.001726780903884356,0.016335888758259455
0.0017467962151272458,0.016430532580445863
0.0017670435260889468,0.016504651720094087
0.0017875255259042354,0.016573921683210112
0.0018082449348779518,0.016630250755841968
0.0018292045048462937,0.016662747939974704
0.0018504070195423021,0.01668714090418539
0.0018718552949655793,0.016713287800049586
0.0018935521797562953,0.01675491637099453
0.0019155005555735278,0.01681559204747003
0.0019377033374779887,0.016884250284634913
0.0019601634743191855,0.016949358450192277
0.001982883949127071,0.01698892786319735
0.002005867779508234,0.017032220708660256
0.002029118018046678,0.01710122313443349
0.002052637752709252,0.01718594159028216
0.0020764301072557748,0.01726493203977541
0.0021004982416539153,0.0173207005698358
0.0021248453524988827,0.017396850475267907
0.0021494746734379805,0.017461827579617454
0.00217438947560008,0.017521136535625356
0.0021995930680300748,0.01757869108112296
0.0022250887981283695,0.017637661688864742
0.002250880052095462,0.017683199794174615
0.00227697025538168,0.01773190150435148
0.0023033628731421313,0.017794353511643202
0.002330061410696925,0.01785282342024338
0.002357069413996728,0.017931365390492726
0.0023843904700937206,0.018036464967339943
0.002412028207618007,0.018098075793034307
0.00243998629725955,0.018144521500954122
0.0024682684522556926,0.018204581268479122
0.0024968784288843266,0.018299406417583756
0.0025258200269627847,0.018399964145129507
0.002555097090352507,0.01848785021788489
0.0025847135074695635,0.01855094146186938
0.002614673211801092,0.018625471738574755
0.00264498018242772,0.018697890412216266
0.002675638444552045,0.01876222567058647
0.0027066520700332413,0.01883510270811959
0.0027380251779278576,0.018916958219108014
0.0027697619350368907,0.019002503991637637
0.002801866556459195,0.01908177920545582
0.002834343306151309,0.019145796926713404
0.0028671964974937695,0.019230546851912483
0.0029004304938639917,0.01929581551911729
0.002934049709215787,0.019343778248275042
0.0029680586086656023,0.019404465091335664
0.003002461709085549,0.01947074950162158
0.0030372635797033115,0.01954115148872406
0.0030724688427090033,0.019609520804213906
0.003108082173869064,0.01967508978999974
0.0031441083031472647,0.019766932201274616
0.00318055201533292,0.01985116991224516
0.0032174181506763717,0.019934671561867186
0.003254711605531848,0.019994566811329134
0.003292437333007769,0.02007662519760453
0.0033306003436245884,0.02016343395363796
0.003369205705980267,0.02033992431957573
0.003408258547423452,0.020538057384235957
0.0034477640547344642,0.020745229269832396
0.0034877274748141775,0.02086137701568717
0.003528154115380883,0.020963154628943253
0.0035690493456752297,0.021041123276205182
0.0036104185971733375,0.021124045816643636
0.0036522673643081755,0.021220559721202733
0.0036946012051993025,0.021321623312577958
0.003737425742391064,0.021431780905946655
0.0037807466635993493,0.021532373388721618
0.0038245697224669993,0.02163866892867273
0.0038689007393279753,0.02176506500679689
0.003913745601980384,0.021912739023285308
0.0039591102664684585,0.022062759616251988
0.004005000757873611,0.022222315572613966
0.004051423171114647,0.02241239589523101
0.0040983836717572615,0.02253480023689764
0.004145888496832911,0.022702286579169083
0.004193943955667186,0.022912640524551022
0.004242556430717777,0.02304192919375475
0.004291732378422158,0.023166252382489597
0.004341478330055092,0.023350814679357474
0.004391800892596086,0.023575700605939658
0.004442706749606883,0.02379781817466698
0.004494202662119142,0.023963328949528566
0.0045462954695324,0.024087176003004706
0.004598992090522438,0.0241801284718006
0.004652299523960189,0.024312244042360622
0.004706224849841282,0.02442793786529101
0.004760775230226368,0.024570001286927566
0.00481595791019235,0.024714095635550916
0.004871780218794631,0.024838249089295605
0.004928249570040513,0.024997307582344988
0.004985373463873894,0.025140611045316084
0.005043159487171359,0.02532283872398162
0.005101615314749833,0.025515742200437563
0.005160748710385908,0.025673606816935868
0.005220567527846975,0.025778075045115412
0.005281079711934331,0.02586930398942066
0.005342293299538352,0.026026093145203523
0.005404216420705915,0.026191197194192783
0.00546685729972018,0.02633823531289723
0.0055302242561929005,0.026452948212583406
0.005594325706169377,0.02660746616785138
0.005659170163246243,0.02678925357733767
0.005724766239702178,0.026928082961930343
0.005791122647641758,0.02709581778131087
0.005858248200152536,0.02724874724397004
0.005926151812475552,0.027355855996036044
0.005994842503189409,0.02753568078336044
0.006064329395408062,0.027752818786449085
0.006134621717992506,0.02797254720761936
0.0062057288067765,0.02818386266517754
0.0062776601058065,0.028451333017435725
0.006350425168595962,0.028671019313548395
0.00642403365939419,0.02887041364751853
0.006498495354469888,0.02903703374801061
0.006573820143409586,0.029189862111758252
0.006650018030431118,0.0293476118040083
0.006727099135712337,0.02949693616640712
0.006805073696735206,0.02968582890212306
0.0068839520696454964,0.029834661054990656
0.006963744730628222,0.029991814868241075
0.007044462277299037,0.030167870026802
0.007126115430111745,0.03038046089504911
0.007208715033782135,0.03057782245519921
0.007292272058728313,0.030756559199541
0.007376797602527731,0.030995930394603476
0.007462302891391108,0.03116376328813264
0.007548799281653432,0.03132720546068919
0.007636298261282241,0.03156033169733176
0.0077248114514034,0.031717309234193414
0.007814350607844541,0.031855918579359044
0.00790492762269642,0.032026108912965354
0.007996554525892346,0.03222737289553716
0.008089243486805939,0.03241466107628138
0.008183006815867389,0.03260488898721484
0.008277856966198472,0.03281916635567016
0.00837380653526649,0.032999926681282654
0.008470868266557402,0.033154953118203254
0.008569055051268348,0.03329740423705568
0.008668379930019773,0.033456742137001574
0.008768856094587427,0.033613079885187844
0.008870496889654403,0.03386280944911304
0.00897331581458352,0.03424936372882999
0.009077326525210223,0.03448577461202215
0.009182542835656282,0.03472907719092829
0.009288978720164497,0.03491139663267712
0.009396648314954691,0.03510597916899334
0.009505565920101192,0.035255177624933964
0.009615746001432095,0.03539670711921502
0.009727203192450537,0.035584431578557826
0.009839952296278227,0.03578987160125228
0.009954008287621519,0.035963828102212166
0.010069386314760271,0.036161196705680805
0.010186101701559752,0.036434907383970185
0.010304169949505875,0.03667920944323453
0.01042360673976401,0.03692518587438172
0.010544427935261684,0.037167326540238826
0.010666649582795389,0.03742043273967529
0.010790287915161836,0.03776264671559236
0.01091535935331391,0.03808720195944196
0.011041880508541602,0.03829976362650699
0.011169868184678225,0.038583424897556264
0.011299339380332217,0.038827193341337086
0.011430311291144786,0.03906669190399894
0.011562801312073753,0.03931587511891885
0.011696827039703846,0.03957508688804996
0.01183240627458378,0.03982230712305188
0.011969557023590427,0.040056909925744545
0.012108297502320394,0.04031422967848506
0.012248646137509308,0.04057240163240534
0.012390621569479156,0.04087989951172905
0.012534242654613994,0.04116523169463194
0.01267952846786434,0.04140806260338163
0.012826498305280598,0.04171193740966599
0.012975171686575868,0.04202782085789115
0.013125568357718427,0.04224289695068693
0.013277708293554291,0.04253124893015105
0.013431611700460153,0.04282323445775634
0.013587299019027091,0.04307416937318216
0.013744790926775366,0.04330325727593811
0.013904108340900697,0.04352425816015011
0.014065272421052363,0.043823549225342776
0.014228304572143519,0.044079117039498995
0.014393226447194065,0.04432381564955239
0.014560059950206485,0.04459945645106929
0.014728827239075018,0.04490683439774801
0.014899550728528537,0.045224864919644
0.015072253093107555,0.04555874842655148
0.01524695727017573,0.045903516454085955
0.015423686462966274,0.04629581554413435
0.01560246414366368,0.04654939734833272
0.015783314056521166,0.046833734327571874
0.01596626022101425,0.04715226161778553
0.01615132693503091,0.04759361756349476
0.01633853877809862,0.048012458212146204
0.016527920614648955,0.04831581252998827
0.0167194975973199,0.04874550976146719
0.016913295170296487,0.04911497277517547
0.01710933907269015,0.04942034329568916
0.01730765534195726,0.04966136591289328
0.01750827031735725,0.05001708822327516
0.017711210643450888,0.0504641553811338
0.017916503273639015,0.05084829819404559
0.018124175473742375,0.051196381582130815
0.018334254825622908,0.05155325907856665
0.018546769230846995,0.051961135735209954
0.018761746914391215,0.05226096883504618
0.018979216428391014,0.05262508776558322
0.019199206655932846,0.05298421542077292
0.019421746814890263,0.05340584981983919
0.019646866461804465,0.05369551910835392
0.01987459549580984,0.05410339254234171
0.02010496416260499,0.05447624574271641
0.02033800305846982,0.05483434314742834
0.020573743134329137,0.05521861577117754
0.02081221569986339,0.055590440432557876
0.021053452427667062,0.0560174946928146
0.02129748535745521,0.05636133861863488
0.021544346900318843,0.056787512584157665
0.02179406984302956,0.057151444562907314
0.0220466873523941,0.05760323724496306
0.022302232979659387,0.058024550121962434
0.022560740664968614,0.058475065938459726
0.022822244741868985,0.05883757933671706
0.023086779941871697,0.0593408048188061
0.023354381399064792,0.059810772888151974
0.023625084654779475,0.06014385209068389
0.023898925662310503,0.0606220209030668
0.024175940791691306,0.06109153213110082
0.024456166834524465,0.06146636295876749
0.024739641008868142,0.061997309118072795
0.025026400964179192,0.06255161764765027
0.025316484786313556,0.06312482872109994
0.025609931002584595,0.06350983352741853
0.025906778586880088,0.06390668035347664
0.026207066964838526,0.06443450421976084
0.02651083601908539,0.06503430469440655
0.026818126094530156,0.06565673822480139
0.02712897800372467,0.06617447399517858
0.027443433032283655,0.06673211028562161
0.02776153294436801,0.06725416428314782
0.028083319988231725,0.06777099456115983
0.028408836901833042,0.06827763979979129
0.028738126918510663,0.06884141726287313
0.029071233772725785,0.0693476353609462
0.029408201705870638,0.06988943369529885
0.029749075472144403,0.0704424471226355
0.030093900344497212,0.07094687999606968
0.03044272212064303,0.07144582560673733
0.030795587129142266,0.07187177997783747
0.03115254223555488,0.0723931260229097
0.03151363484866479,0.07288205155215698
0.031878912926776456,0.07336260503495218
0.03224842498408442,0.07399140856112514
0.0326222200971167,0.07447602402192552
0.03300034791125285,0.07508239984868101
0.03338285864731761,0.07567090966617164
0.033769803108250916,0.0762108062044968
0.03416123268585528,0.07682421517374816
0.034557199367621395,0.0774179341717027
0.03495775574363275,0.07804656223295944
0.035362955013550426,0.07873137380774142
0.03577285099367873,0.07937444689434583
0.0361874981241128,0.07996969015158864
0.03660695147596903,0.08053378676552363
0.03703126675869927,0.0811434975084662
0.03746050032748993,0.08178817634605813
0.037894709190746674,0.08247527150828088
0.03833395101766601,0.0830961958116085
0.03877828414589457,0.08380981152310032
0.03922776758927719,0.08453901979220452
0.03968246104569482,0.08527451200179048
0.040142424904993215,0.08601556531002563
0.040607720257003654,0.0867059803544736
0.041078408899656464,0.0874291474819805
0.04155455334718875,0.0880920827381498
0.04203621683844714,0.08886101136992355
0.04252346334528682,0.08958242323936741
0.04301635758106795,0.0903600749329041
0.0435149650092505,0.09098743523101213
0.044019351852088745,0.09183337838139834
0.044529585099426554,0.09265808974314164
0.04504573251759458,0.0933810075191718
0.04556786265841064,0.09415526976823319
0.046096044868284336,0.09481956123420827
0.04663034929742731,0.09572697298113607
0.04717084690917017,0.09655864893985562
0.047717609489387455,0.09729447326881888
0.04827070965603183,0.09810918609232055
0.0488302208687788,0.09892707264862778
0.0493962174387832,0.09978185685421984
0.04996877453854884,0.1006206226023596
0.0505479682119124,0.10144999083374862
0.05113387538414326,0.10225306429175884
0.05172657387216019,0.10303921620668874
0.05232614239486662,0.10382563690897981
0.052932660583605615,0.10457792155299599
0.05354620899273607,0.10544419038376703
0.05416686911033152,0.10631157952492956
0.05479472336900287,0.10719788434651603
0.05542985515684669,0.10796928908769983
0.05607234882852033,0.10884446037319466
0.05672228971644543,0.10976264042805473
0.05737976414214134,0.11070817996408858
0.05804485942768978,0.11155076163255784
0.05871766390733255,0.11253278742184372
0.05939826693920356,0.11357568653184458
0.060086758917196864,0.11443276254815211
0.0607832312829723,0.11532181244816667
0.06148777653810023,0.11630342986599052
0.062200488256347115,0.11733001484831915
0.06292146109610344,0.11824193137592451
0.06365079081295572,0.11922413269925058
0.06438857427240419,0.12025338847629466
0.06513490946272803,0.12125355525927133
0.0658898955079995,0.12235811932740041
0.06665363268124913,0.1233127596646468
0.06742622241778341,0.12425835040353013
0.06820776732865685,0.12521938036000166
0.06899837121430018,0.12627510419146568
0.0697981390783066,0.12733823050139523
0.07060717714137772,0.12829845911814347
0.07142559285543126,0.12930254738336022
0.07225349491787214,0.13039137077652013
0.07309099328602911,0.13141508991548295
0.07393819919175866,0.1325403855199327
0.07479522515621821,0.13381138664765163
0.07566218500481055,0.1349098147650866
0.07653919388230147,0.1360965766475614
0.0774263682681127,0.13730108709910713
0.07832382599179197,0.13847731125583157
0.07923168624866253,0.13957142118650046
0.08015006961565405,0.14076291063837293
0.08107909806731686,0.14195303566706793
0.08201889499202203,0.14322275719364108
0.08296958520834907,0.1446792914011893
0.08393129498166364,0.1459644478377738
0.08490415204088747,0.14722078078622264
0.0858882855954625,0.14854426014615113
0.08688382635251184,0.14973871373860578
0.08789090653419954,0.15097106806319124
0.08890965989529158,0.1524306528394871
0.08994022174092044,0.1538660884066579
0.09098272894455559,0.15525055244535485
0.09203731996618221,0.1566541499542996
0.09310413487069075,0.15802475565049026
0.09418331534647952,0.1594602565399641
0.0952750047242729,0.1610111628906617
0.09637934799615785,0.16245053343799892
0.09749649183484087,0.16384624055571567
0.0986265846131282,0.1653157966856971
0.09976977642363201,0.16674056760531275
0.10092621909870483,0.1683762577548868
0.10209606623060476,0.16969715394962032
0.10327947319189525,0.17121779082104957
0.10447659715608053,0.17274614630491028
0.10568759711848051,0.17414273627172944
0.10691263391734772,0.17550769773595515
0.10815187025522892,0.17711929783194677
0.10940547072057435,0.17881164159089158
0.11067360180959745,0.18055356669247483
0.11195643194838795,0.1823272391990481
0.11325413151528127,0.18395108683769507
0.11456687286348727,0.18564712509030196
0.11589483034398118,0.1873309558688099
0.11723818032865997,0.18910224748033685
0.11859710123376706,0.19098804130759
0.11997177354358855,0.1928378421081434
0.12136237983442417,0.1946497011489803
0.12276910479883604,0.19649387479857738
0.12419213527017846,0.19839592497912245
0.12563166024741215,0.20026583851095775
0.12708787092020596,0.20213893388246276
0.12856096069432965,0.2042952628144195
0.130051125217341,0.20621440779606623
0.13155856240457053,0.20813865873337783
0.1330834724654076,0.21016440988264934
0.1346260579298911,0.21213618029072867
0.13618652367560827,0.21409943286216912
0.1377650769549055,0.2161671202305636
0.13936192742241435,0.2183947459959399
0.14097728716289676,0.2205000759106152
0.142611370719413,0.22268053774501423
0.14426439512181588,0.22469887188169407
0.14593657991557576,0.22704035448311521
0.1476281471909391,0.2292800013748791
0.14933932161242533,0.23163103264101387
0.15107033044866555,0.23406905373386716
0.15282140360258709,0.23650884804985878
0.15459277364194784,0.23862369156716268
0.15638467583022478,0.2407748648452797
0.15819734815786016,0.24319872099586953
0.16003103137387018,0.24564098601485634
0.16188596901781993,0.24844008942097978
0.1637624074521689,0.25085837780962567
0.16566059589499152,0.25333946207672453
0.16758078645307686,0.2560258490146818
0.16952323415541215,0.2586676096023302
0.1714881969870541,0.2613028113750377
0.17347593592339325,0.2640107936047285
0.1754867149648152,0.2667381206053193
0.1775208011717636,0.2692718219913993
0.1795784647002097,0.2721575901007291
0.18165997883753285,0.2751969602743284
0.18376562003881725,0.27809204017313655
0.18589566796356882,0.281021968447332
0.18805040551285834,0.28382809342505555
0.1902301188668946,0.2870776075689093
0.19243509752303323,0.2899678939889979
0.19466563433422632,0.29321521451422194
0.19692202554791735,0.2964020545457534
0.19920457084538712,0.29957783394651005
0.20151357338155584,0.30302175085538197
0.20384933982524642,0.30631182150565733
0.20621218039991446,0.3093688430663731
0.2086024089248505,0.312727063828122
0.21102034285685967,0.3160742383773293
0.21346630333242453,0.31950689268709115
0.21594061521035676,0.3230634264982822
0.21844360711494284,0.3263309530745565
0.22097561147959033,0.330012278371004
0.22353696459097966,0.33323161805369367
0.22612800663372795,0.3369081351092874
0.2287490817355704,0.3403526897036742
0.2314005380130654,0.3438517214097544
0.23408272761782944,0.3474397988293465
0.23679600678330787,0.3511093728619576
0.23954073587208793,0.35491983795194254
0.24231727942376008,0.35882992216307563
0.24512600620333397,0.36239307136441634
0.24796728925021602,0.3660065980479148
0.2508415059277541,0.3702450889944695
0.2537490379733572,0.37424953165481656
0.2566902715491952,0.3782490404294475
0.25966559729348726,0.3822442689460158
0.26267541037238384,0.3861239883180314
0.26572011053245065,0.39029694551833427
0.26880010215376077,0.3944344846190465
0.2719157943036019,0.3988910384375543
0.2750676007908067,0.4033493314813339
0.2782559402207126,0.40751247539884883
0.28148123605075814,0.4119185760170748
0.28474391664672477,0.41645825175567036
0.28804441533962977,0.4208290264288955
0.2913831704832789,0.4254202602094702
0.2947606255124859,0.42978535935712603
0.29817722900196736,0.4345756784935969
0.30163343472591975,0.4391392833352456
0.30512970171828707,0.44357551839067105
0.30866649433372745,0.448276655996092
0.3122442823092858,0.45312102404329424
0.3158635408267819,0.4579184605420184
0.31952475057592133,0.4626457280583461
0.32322839781813806,0.4675082468522788
0.3269749744511768,0.472621597620113
0.33076497807442423,0.4779061918390746
0.3345989120549975,0.48285274416747004
0.3384772855945983,0.4880876957605791
0.34240061379714254,0.4931633926694694
0.34636941773717345,0.4984119274287737
0.3503842245290676,0.5038902002516702
0.3544455673970435,0.5089934993647365
0.3585539857459817,0.5140307157720108
0.36271002523306484,0.519842998933796
0.3669142378402494,0.5252346811114096
0.3711671819475767,0.5302072992262865
0.37546942240733366,0.53530121495499
0.37982153061907364,0.5405023234904035
0.3842240846055061,0.5458445346862059
0.38867766908926676,0.5510255022325936
0.393182875570577,0.5563846515442762
0.39774030240580366,0.5618920169528565
0.40235055488692933,0.5672307407153493
0.4070142453219439,0.5725328218677851
0.4117319931161679,0.5781189120027863
0.4165044248545185,0.5838577494103793
0.42133217438472886,0.5892506589023582
0.4262158829015325,0.595025807303069
0.43115619903182284,0.600442000952796
0.43615377892080054,0.6061335790974839
0.441209286319119,0.6115650114704975
0.4463233926710397,0.6172239760484202
0.4514967772036102,0.6227125439300246
0.4567301270168747,0.6289010172826204
0.4620241371751313,0.6346141622667605
0.46737951079924633,0.6405239227554465
0.47279695916003905,0.6465421169223109
0.4782772017727485,0.6523005254910502
0.4838209664925957,0.658108272878634
0.48942898961145315,0.6638979730122792
0.49510201595563513,0.6697091770004149
0.5008407989848213,0.6759941703596378
0.5066461008921268,0.6819372677241156
0.5125186927053332,0.6878774476334961
0.5184593543892912,0.6938951137974336
0.5244688749495119,0.6998499791673488
0.5305480525369574,0.7060923028241344
0.5366976945540476,0.712413023509682
0.5429186177618943,0.7189385030319507
0.5492116483887789,0.7250849814046063
0.5555776222398878,0.7311947316045568
0.5620173848083188,0.7373295839959966
0.5685317913873753,0.7436484526303762
0.5751217071841613,0.7497480096690355
0.5817880074344935,0.7556603498921148
0.5885315775191451,0.7618811193285169
0.595353313081437,0.768106939382906
0.6022541201461928,0.7742879504072488
0.6092349152400711,0.7804473972864205
0.6162966255132942,0.7868119527032402
0.6234401888627864,0.7931368756609054
0.6306665540567405,0.7994852092766862
0.6379766808606282,0.8060310716072845
0.6453715401646701,0.8124109409453413
0.6528521141127848,0.8189083380532223
0.6604193962330305,0.8257008966225758
0.6680743915695615,0.8318455350461175
0.675818116816111,0.8384496509370358
0.6836516004510238,0.844682318640209
0.6915758828738525,0.8513090232417589
0.6995920165435374,0.8577801950223911
0.707701066118189,0.8640744692763279
0.7159041085964888,0.8705598238363776
0.7242022334607315,0.8768603442633877
0.732596542821523,0.8829894433738135
0.741088151564157,0.889053014137154
0.7496781874966877,0.8954153145723321
0.7583677914997191,0.9012504073073299
0.7671581176779302,0.9070039882361927
0.7760503335133571,0.9133190712351429
0.7850456200204509,0.9192282109882246
0.794145171902934,0.9247744641935991
0.8033501977124734,0.9304010646923213
0.8126619200091946,0.9360320154704608
0.822081575524054,0.941209248436922
0.8316104153230961,0.9466271334971758
0.8412497049736118,0.9520566901316829
0.8510007247122247,0.9575793957899545
0.8608647696149244,0.9626784997548249
0.8708431497690724,0.9677105836585422
0.880937190447399,0.9725335665468512
0.8911482322840202,0.9769965682700393
0.9014776314524917,0.9810882765446284
0.9119267598459299,0.984873821050001
0.9224970052592174,0.9883351034526304
0.9331897715733238,0.9913407823754243
0.9440064789417604,0.9940338025539749
0.9549485639791966,0.9961832993138315
0.9660174799522646,0.9976565473812773
0.9772146969725725,0.998813743790387
0.9885417021919574,0.9995821177196765
1.0,1.0


==> data/EEG/RMIA/LSTM-online/total/roc_SeasonalityLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.00023278830661865917
1.0233165783302449e-05,0.00023807649183265242
1.0351779556301762e-05,0.00024342597299492147
1.0471768194855202e-05,0.0002488374605936816
1.05931476351837e-05,0.0002543116733524969
1.0715933998226711e-05,0.0002598493383257366
1.084014359178331e-05,0.00026545119099513924
1.09657929126781e-05,0.00027111797536749426
1.1092898648952227e-05,0.0002768504440734574
1.1221477682079803e-05,0.00028264935846751104
1.1351547089209991e-05,0.0002885154887290825
1.148312414543511e-05,0.0002944496139648355
1.1616226326085018e-05,0.00030045252231214627
1.1750871309048075e-05,0.00030652501104378013
1.1887076977119033e-05,0.00031266788667378033
1.2024861420374123e-05,0.00031888196506458486
1.216424293857368e-05,0.0003251680715353849
1.2305240043592616e-05,0.000331527040971739
1.244787146187906e-05,0.00033795971793645766
1.259215613694151e-05,0.00034446695678177407
1.2738113231864785e-05,0.00035104962176281374
1.288576213185518e-05,0.0003577085871523806
1.3035122446815089e-05,0.00036444473735707244
1.3186214013947484e-05,0.00037125896703474353
1.3339056900390587e-05,0.0003781521812133274
1.3493671405883065e-05,0.004664803530170477
1.3650078065460137e-05,0.004667140133945517
1.3808297652180924e-05,0.004669503821557135
1.3968351179887397e-05,0.004671894906937121
1.4130259905995336e-05,0.004674313707656084
1.429404533431761e-05,0.004676760544965627
1.4459729217920196e-05,0.004679235743841019
1.4627333562011299e-05,0.004681739633024351
1.4796880626863964e-05,0.004684272545068204
1.4968392930772556e-05,0.004686834816379809
1.514189325304352e-05,0.004689426787265736
1.53174046370208e-05,0.004692048801977082
1.5494950393146317e-05,0.0046947012087552005
1.567455410205595e-05,0.004697384359877947
1.5856239617711373e-05,0.004700098611706471
1.60400310705682e-05,0.004702844324732542
1.622595287078087e-05,0.004705621863626433
1.6414029711444665e-05,0.00470843159728535
1.6604286571875295e-05,0.004711273898882426
1.6796748720926532e-05,0.0047141491459162885
1.6991441720346258e-05,0.004800079060844164
1.7188391428171457e-05,0.004802706229268191
1.7387624002162504e-05,0.004805363849496249
1.7589165903277326e-05,0.00480805227449862
1.7793043899185774e-05,0.004810771861336899
1.7999285067824765e-05,0.004813522971211423
1.8207916800994626e-05,0.004816305969509242
1.8418966807997107e-05,0.004819121225852651
1.86324631193156e-05,0.004821969114148275
1.8848434090337955e-05,0.004824850012636733
1.906690840512252e-05,0.004827764303942878
1.9287915080207776e-05,0.004830712375126603
1.9511483468466162e-05,0.004833694617734264
1.9737643263002554e-05,0.00483671142785067
1.9966424501097934e-05,0.004839763206151692
2.0197857568198782e-05,0.004842911033285472
2.0431973201952705e-05,0.004846408553628302
2.066880249629082e-05,0.004849946614121932
2.09083769055575e-05,0.004853525684671798
2.1150728248687946e-05,0.004857146240630065
2.1395888713434215e-05,0.0048608087628587565
2.1643890860640203e-05,0.004864513737793623
2.189476762856621e-05,0.004868261657508746
2.2148552337263592e-05,0.0048720530197818935
2.2405278693000182e-05,0.00487588832816063
2.266498079273693e-05,0.004879768092029196
2.2927693128656486e-05,0.004883692826676166
2.3193450592744275e-05,0.004887663053362879
2.3462288481422625e-05,0.004891679299392669
2.3734242500238664e-05,0.00489370607942293
2.4009348768606518e-05,0.004895202461018375
2.4287643824604503e-05,0.0048967161873408206
2.45691646298279e-05,0.004898247459434946
2.4853948574297985e-05,0.00489979648067576
2.5142033481427965e-05,0.004901363456795614
2.543345761304648e-05,0.004902948595911525
2.5728259674479322e-05,0.004904552108552818
2.6026478819690045e-05,0.00490617420768909
2.63281546564802e-05,0.004907815108758488
2.6633327251749808e-05,0.004909475029696329
2.694203713681882e-05,0.004911154190964044
2.7254325312810276e-05,0.004912852815578454
2.7570233256095827e-05,0.004914571129141397
2.7889802923804396e-05,0.004916309359869683
2.8213076759394707e-05,0.004918067738625412
2.8540097698292373e-05,0.004919846498946631
2.8870909173592345e-05,0.004921645877078351
2.9205555121827452e-05,0.00492346611200393
2.95440799888038e-05,0.004925307445476804
2.9886528735503827e-05,0.004927170122052605
3.0232946844057763e-05,0.004929054389121633
3.0583380323784315e-05,0.004930971946178099
3.0937875717301366e-05,0.004932911964420954
3.12964801067075e-05,0.004934874469632978
3.165924111983521e-05,0.004936859722463154
3.20262069365765e-05,0.004938867986581678
3.2397426295281954e-05,0.004940899528714973
3.277294849923382e-05,0.004942954618681125
3.315282342319423e-05,0.0049450335294257035
3.353710152002929e-05,0.004947136537058026
3.392583382740992e-05,0.0049492639208878215
3.4319071974590426e-05,0.004951415963462332
3.4716868189265594e-05,0.004953592950603834
3.511927530450728e-05,0.004955795171447603
3.552634676578139e-05,0.004958022918480314
3.5938136638046256e-05,0.004960276487578888
3.6354699612933176e-05,0.004962556178049787
3.677609101601031e-05,0.00496486229266877
3.720236681413066e-05,0.004968167676118601
3.7633583622865324e-05,0.004972257048854767
3.806979871402284e-05,0.004976393821969245
3.8511070023255685e-05,0.004980578544885136
3.895745615775501e-05,0.004984811773393971
3.940901640403448e-05,0.004989094069729522
3.986581073580439e-05,0.0049934260026424735
4.032789982193705e-05,0.004997871405220546
4.079534503452449e-05,0.005005987255779376
4.1268208457029516e-05,0.005014197178072826
4.174655289253135e-05,0.005022502262496929
4.223044187206672e-05,0.005030903612086619
4.271993966306776e-05,0.005039402342662235
4.321511127789762e-05,0.005047999582977712
4.371602248248502e-05,0.005056653080160857
4.422273980505897e-05,0.005064842717916487
4.473533054498463e-05,0.005073127282682413
4.525386278170167e-05,0.005081507874768268
4.577840538376616e-05,0.005089985607237492
4.6309028017997366e-05,0.005098561606055169
4.684580115873045e-05,0.005107237010237575
4.738879609717651e-05,0.005119432648925455
4.793808495089107e-05,0.005133693364615428
4.8493740673352334e-05,0.005148119377861357
4.9055837063650453e-05,0.005162712604645761
4.962444877628913e-05,0.005177474983159531
5.0199651331100794e-05,0.0051924084740593455
5.0781521123276707e-05,0.005202947594641703
5.137013543351339e-05,0.005211185532205995
5.196557243827657e-05,0.005219518956629086
5.2567911220184194e-05,0.005227948974709874
5.3177231778509664e-05,0.005236476706076286
5.379361503980698e-05,0.0052451032833339805
5.441714286865888e-05,0.005253829852216777
5.5047898078549675e-05,0.0052626575717388225
5.5685964442864085e-05,0.005271587614348529
5.633142670601352e-05,0.005280621166084288
5.698437059469136e-05,0.005289759426731995
5.764488282925873e-05,0.005299003609984402
5.8313051135262185e-05,0.0053083549436023034
5.8988964255084936e-05,0.0053178146695776135
5.9672711959733106e-05,0.00532738404429831
6.0364385060758635e-05,0.005337064338715305
6.106407542232036e-05,0.005346856838511248
6.177187597338488e-05,0.005356762844271277
6.248788072006888e-05,0.005366783671655761
6.321218475812448e-05,0.005376920651575035
6.394488428556937e-05,0.005387041559453841
6.468607661546321e-05,0.005396472820078223
6.543586018883229e-05,0.0054060133995029154
6.619433458774387e-05,0.005415664564854399
6.696160054853215e-05,0.005425427597946562
6.773775997517745e-05,0.005435303795450943
6.852291595284057e-05,0.0054452944690689415
6.9317172761554e-05,0.005455400945706037
7.012063589007177e-05,0.00546562456764802
7.09334120498799e-05,0.005479242251146747
7.17556091893692e-05,0.00549691218122675
7.258733650817246e-05,0.005514786925449297
7.342870447166758e-05,0.0055328688578381
7.42798248256491e-05,0.005546820658453743
7.514081061116962e-05,0.005554946972776878
7.601177617955322e-05,0.0055631674801212986
7.689283720758305e-05,0.005571483272288885
7.778411071286482e-05,0.005577743526235602
7.868571506936843e-05,0.005582406368968227
7.959777002314978e-05,0.005587123259234249
8.05203967082547e-05,0.00559189482350469
8.145371766280736e-05,0.005596721695512073
8.239785684528512e-05,0.005601604516334585
8.335293965098187e-05,0.005606543934481218
8.43190929286625e-05,0.00561154060597791
8.529644499741017e-05,0.005616595194454665
8.628512566366886e-05,0.005621708371233701
8.728526623848371e-05,0.0056268808154186015
8.829699955494083e-05,0.0056310509643310025
8.932045998580959e-05,0.005635184090394248
9.03557834613892e-05,0.005639365123985528
9.140310748756223e-05,0.005647793660297283
9.246257116405733e-05,0.005652331161295606
9.353431520292377e-05,0.005656921256977216
9.461848194721992e-05,0.005661693864893531
9.571521538991856e-05,0.005666654201926892
9.682466119303115e-05,0.005671672034783475
9.794696670695385e-05,0.005676748029903819
9.908228099003788e-05,0.00568188286145325
0.00010023075482838654,0.005687077211411421
0.00010139254075588153,0.005725278479383566
0.00010256779307444219,0.0057452845977914195
0.00010375666787451859,0.0057655226093629025
0.00010495932305582277,0.005785995201997697
0.00010617591834830001,0.005806705094751234
0.00010740661533334334,0.005827655038195821
0.00010865157746525384,0.005835377948600938
0.00010991097009294972,0.005841829600773285
0.0001111849604819271,0.005848389619452636
0.00011247371783647519,0.0058551334653872186
0.00011377741332214914,0.005861955479996848
0.00011509622008850323,0.005875623596020546
0.00011643031329208767,0.005893144012976508
0.00011777987011971193,0.005910867511051616
0.0001191450698119776,0.005928796444181912
0.00012052609368708426,0.005946933193588173
0.00012192312516491107,0.005962389631385162
0.0001233363497913776,0.0059767095938502105
0.00012476595526308696,0.00599206096964584
0.00012621213145225474,0.006009518799581945
0.00012767507043192657,0.006027178985184023
0.0001291549665014884,0.006039348924185251
0.00013065201621247213,0.006051642273003851
0.00013216641839466052,0.006061392485505737
0.00013369837418249466,0.0060703213118606675
0.00013524808704178755,0.006079353633243906
0.0001368157627967472,0.006088490649277939
0.00013840160965731315,0.006097733573490213
0.00014000583824680976,0.006107083633474309
0.00014162866162991988,0.006116542071052979
0.0001432702953409831,0.0061261101424430866
0.00014493095741262166,0.006137305888772838
0.00014661086840469845,0.00615274155578236
0.00014831025143361044,0.006191840300360468
0.00015002933220192182,0.00629339977197282
0.00015176833902834055,0.006415603189275536
0.00015352750287804228,0.00651530868702363
0.000155307057393346,0.006616169882385456
0.00015710723892474503,0.00671820017118175
0.00015892828656229778,0.006819092883124947
0.00016077044216738237,0.006919265211250325
0.00016263395040481922,0.007020598648072723
0.00016451905877536624,0.007123106652133357
0.00016642601764859036,0.0072268028379728995
0.00016835508029612023,0.007331700977939691
0.00017030650292528443,0.007437815004018909
0.0001722805447131394,0.00754526954085054
0.00017427746784089192,0.007654097413706101
0.00017629753752872057,0.007764186722649011
0.0001783410220710008,0.007875552089126525
0.00018040819287193827,0.007988208304064725
0.00018249932448161524,0.008102170329832988
0.00018461469463245476,0.008217453302231184
0.0001867545842761076,0.008347269968030898
0.00018891927762076664,0.008444462958196449
0.00019110906216891378,0.008476598170577953
0.0001933242287555045,0.008559354526278333
0.00019556507158659492,0.008577033302645521
0.00019783188827841644,0.00859491699569356
0.0002001249798969037,0.008612872603200438
0.00020244465099768038,0.00863100674228898
0.00020479120966650856,0.008649351076218779
0.0002071649675602069,0.00866790804138183
0.0002095662399480433,0.00868668010241062
0.0002119953457536071,0.008705669752505469
0.00021445260759716674,0.008724879513765656
0.00021693835183851843,0.00874808288831069
0.00021945290862033137,0.00877273374679789
0.0002219966119119955,0.008797670336152232
0.0002245697995539774,0.008822895968312258
0.0002271728133026905,0.008848413993605569
0.0002298059988758851,0.008917498737382585
0.0002324697059985648,0.008976135443313113
0.00023516428844943486,0.00900338401150732
0.00023789010410788932,0.009030948420913407
0.00024064751500154242,0.009058832332482301
0.00024343688735431105,0.009105491637626282
0.00024625859163505465,0.00916833284168419
0.00024911300260677886,0.009227543501270075
0.0002520004993764092,0.009265284942083535
0.0002549214654451423,0.009303385990968697
0.0002578762887593801,0.009339663278069444
0.0002608653617622548,0.009375962547342813
0.00026388908144575103,0.009409560453349083
0.0002669478494034321,0.009441429722650798
0.00027004207188377727,0.00947353581281177
0.0002731721598441376,0.00950581428837838
0.000276338529005317,0.009538466907377696
0.00027954159990678566,0.009571498006548235
0.0002827817979625341,0.009604911972896136
0.0002860595535175742,0.009638713244277822
0.000289375301905095,0.009675171276263654
0.0002927294835042816,0.009725443793367107
0.00029612254379880347,0.00975765747003268
0.00029955493343598134,0.00979024453903963
0.0003030271082866396,0.009823203047660847
0.0003065395295056527,0.009856715851325186
0.00031009266359319264,0.009891328936663269
0.00031368698245668765,0.009926343226157918
0.00031732296347349763,0.009961763370211537
0.00032100108955431715,0.009997594073129867
0.00032472184920731285,0.010033840093746782
0.00032848573660300434,0.010072508334100394
0.0003322932516398972,0.01011256934962496
0.0003361449000108765,0.010152992100695674
0.0003400411932703706,0.010191248225047033
0.00034398264890229247,0.01023011206735736
0.00034796979038876914,0.010269778522022013
0.0003520031472796679,0.010309904755014204
0.0003560832552629278,0.010372181968623525
0.000360210656235707,0.010438267397744542
0.00036438589837635443,0.01050478923462883
0.0003686095362172158,0.010571567171860134
0.00037288213071828336,0.01063911913965596
0.00037720424934169976,0.010679429338679585
0.00038157646612712486,0.010719233386649636
0.00038599936176797673,0.010759329631378552
0.00039047352368855597,0.010799806107155491
0.0003949995461220643,0.01084075175030559
0.000399578030189527,0.010887957356987256
0.00040420958397963103,0.01094729788518288
0.0004088948226294864,0.011041185012170229
0.00041363436840632776,0.011100285713050235
0.00041842885079015847,0.011153331559151023
0.0004232789065573553,0.011211550947870873
0.00042818517986524155,0.011287538145584577
0.0004331483223376403,0.01136175192790168
0.00043816899315141946,0.011407213750727995
0.00044324785912404005,0.0114414305318299
0.00044838559480211905,0.011469572103441104
0.0004535828825510191,0.01149803986716701
0.00045884041264547613,0.011526837603937022
0.0004641588833612782,0.011555880649823422
0.0004695390010680063,0.01159235202787078
0.0004749814803228505,0.011638558040197127
0.0004804870439655134,0.011688047954429558
0.0004860564232142139,0.011738142543339554
0.0004916903577628031,0.01178421083912381
0.0004973895958790067,0.0118122775633071
0.0005031548945038057,0.011837253755812608
0.0005089870193519685,0.011858253894708366
0.0005148867450137498,0.011880007713168427
0.0005208548550577665,0.01190208716067572
0.0005268921421350677,0.011932196676948378
0.0005329994080844093,0.01196932414579945
0.0005391774640387505,0.012012690623569659
0.0005454271305329836,0.01205783807427545
0.0005517492376129129,0.012103221909875459
0.0005581446249454966,0.012147760047185579
0.0005646141419303673,0.012206969965387107
0.0005711586478126435,0.012252770832368955
0.0005777790117970507,0.012300262088477877
0.0005844761131633638,0.012349541831454173
0.0005912508413831881,0.012395249420643588
0.0005981040962380944,0.012439028188342655
0.0006050367879391225,0.01249445672792393
0.0006120498372476703,0.012568304067082505
0.0006191441755977848,0.01264359605548393
0.0006263207452198692,0.012723120493472035
0.0006335804992658254,0.012800515606009482
0.0006409244019356456,0.01287880781398193
0.0006483534286054727,0.012943472685707896
0.0006558685659571436,0.01298983009074652
0.0006634708121092351,0.013044362186338063
0.0006711611767496287,0.013109811468175855
0.0006789406812696112,0.013189964229682802
0.0006868103588995307,0.01325770772467221
0.000694771254846024,0.013299119470910791
0.0007028244264308353,0.013334508669781586
0.0007109709432312439,0.013370023516192441
0.0007192118872221193,0.013405924514978487
0.0007275483529196233,0.013451586423459158
0.0007359814475265771,0.013503427784414842
0.0007445122910795143,0.013544396056937224
0.0007531420165974376,0.013585839197304028
0.0007618717702322999,0.013627762709761734
0.0007707027114212304,0.013657399015000798
0.0007796360130405236,0.013691153418427544
0.0007886728615614156,0.013730943016851243
0.0007978144572076629,0.01377858910650324
0.0008070620141149507,0.013827629263431876
0.0008164167604921472,0.013869876965785172
0.0008258799387844272,0.013910682747239028
0.0008354528058382871,0.013972931360052569
0.0008451366330684721,0.014090467190248115
0.0008549327066268384,0.014127488228558627
0.0008648423275731727,0.014164938381878833
0.0008748668120479914,0.014235431091463902
0.0008850074914473438,0.014320843193819372
0.00089526571259964,0.014377453859331524
0.0009056428379445294,0.014409466392568099
0.0009161402457138521,0.014441849986669983
0.0009267593301146883,0.014497827365356536
0.0009375015015145289,0.014557976390670779
0.0009483681866285928,0.014619555203176555
0.0009593608287093146,0.014684038930382271
0.0009704808877380307,0.01482956597561498
0.0009817298406188842,0.014918219462820043
0.00099310918137498,0.01498821166520065
0.0010046204213468132,0.015064013816991188
0.001016265089392995,0.015156783685840147
0.0010280447320933097,0.015227376909688464
0.0010399609139541202,0.015291115654880515
0.0010520152176161591,0.015343770934504578
0.0010642092440647246,0.015388624990412691
0.001076544612842316,0.015441184601064556
0.0010890229622637305,0.01549277892465294
0.001101645949633657,0.01554287290802837
0.001114415251466788,0.015593547536386847
0.0011273325637104871,0.0156413837656173
0.0011403996019700331,0.015679827565730796
0.0011536181017364785,0.015732562596229335
0.0011669898186171474,0.01580420534803944
0.0011805165285688054,0.015877149869634434
0.0011942000281335325,0.01593644242474969
0.0012080421346773289,0.01598667713437328
0.0012220446866314887,0.016040826032998397
0.0012362095437367692,0.016093073961372655
0.0012505385872903913,0.01614558703060389
0.0012650337203959038,0.016200941286633356
0.0012796968682159415,0.016286055084702527
0.001294529978227916,0.016389859133347257
0.0013095350204826678,0.016466246606843905
0.0013247139878661174,0.01652412661305136
0.0013400688963639508,0.016575142875009045
0.001355601785329369,0.016789195255508045
0.0013713147177539455,0.017006356218155046
0.001387209780541621,0.017040979185808155
0.001403289084785873,0.017088151611148357
0.0014195547660501016,0.01713135196673343
0.0014360089846512606,0.01716730665122742
0.0014526539259467812,0.01720559855364214
0.0014694918006248172,0.017272658372447697
0.0014865248449978572,0.017345485743700133
0.0015037553212997384,0.017403703749713055
0.001521185517986105,0.01749769050268912
0.0015388177500383464,0.01757715661125303
0.001556654359271062,0.017668487552754224
0.0015746977146430866,0.01776295174566394
0.001592950212572123,0.017862469599850706
0.0016114142772530198,0.01793166975563054
0.0016300923609797412,0.018006693353206114
0.0016489869444710648,0.01807419214401066
0.001668100537200059,0.018138016219506847
0.0016874356777273757,0.018202109263328926
0.001706994934038408,0.018279064401287036
0.001726780903884356,0.01837304696223514
0.0017467962151272458,0.01848763770165718
0.0017670435260889468,0.018568655247654182
0.0017875255259042354,0.018646394108980675
0.0018082449348779518,0.018722451723545325
0.0018292045048462937,0.01879215886257642
0.0018504070195423021,0.01886331863207672
0.0018718552949655793,0.018936208315121314
0.0018935521797562953,0.01902102649276172
0.0019155005555735278,0.019117693094420674
0.0019377033374779887,0.01921825920957971
0.0019601634743191855,0.019313747044407813
0.001982883949127071,0.01939070161775622
0.002005867779508234,0.01947749778884439
0.002029118018046678,0.01957585849309552
0.002052637752709252,0.019680267221320307
0.0020764301072557748,0.019816866496145964
0.0021004982416539153,0.019932446193922156
0.0021248453524988827,0.0200425097552459
0.0021494746734379805,0.020152551564319367
0.00217438947560008,0.020243890620075422
0.0021995930680300748,0.020336546902776163
0.0022250887981283695,0.020435105915255134
0.002250880052095462,0.020538616515111886
0.00227697025538168,0.02066090675092884
0.0023033628731421313,0.02077340584925731
0.002330061410696925,0.020860526460602595
0.002357069413996728,0.020956161951945624
0.0023843904700937206,0.021062985028638348
0.002412028207618007,0.021130841789879017
0.00243998629725955,0.021197131179255584
0.0024682684522556926,0.021274377807152328
0.0024968784288843266,0.021367196056157278
0.0025258200269627847,0.021459072480851653
0.002555097090352507,0.021587341537852883
0.0025847135074695635,0.021775243150946432
0.002614673211801092,0.02196863250679828
0.00264498018242772,0.02214022939146203
0.002675638444552045,0.022258795186791372
0.0027066520700332413,0.02235997909646604
0.0027380251779278576,0.022468853640421452
0.0027697619350368907,0.022601572816906845
0.002801866556459195,0.022711735800331468
0.002834343306151309,0.02278802610215732
0.0028671964974937695,0.022908433940329327
0.0029004304938639917,0.02304353341964015
0.002934049709215787,0.023126254773546222
0.0029680586086656023,0.023194877950928602
0.003002461709085549,0.023254367864873914
0.0030372635797033115,0.02337474741996241
0.0030724688427090033,0.02348993693647991
0.003108082173869064,0.023577140451039886
0.0031441083031472647,0.023693448965305113
0.00318055201533292,0.023919551103273363
0.0032174181506763717,0.024112631877057207
0.003254711605531848,0.024310230379358023
0.003292437333007769,0.024435727148760772
0.0033306003436245884,0.024546765146136656
0.003369205705980267,0.0246419824309387
0.003408258547423452,0.024740814163617297
0.0034477640547344642,0.02483499362040014
0.0034877274748141775,0.024925925340764918
0.003528154115380883,0.025030168080704497
0.0035690493456752297,0.025136342095484387
0.0036104185971733375,0.025223481200552657
0.0036522673643081755,0.025313591427123965
0.0036946012051993025,0.025470237669413486
0.003737425742391064,0.025547594691518315
0.0037807466635993493,0.025662528823455287
0.0038245697224669993,0.025803435250267986
0.0038689007393279753,0.025895595547152577
0.003913745601980384,0.025977217789996444
0.0039591102664684585,0.026067027084597304
0.004005000757873611,0.02621671126797198
0.004051423171114647,0.0263647779508799
0.0040983836717572615,0.02651689916990475
0.004145888496832911,0.026655189079895558
0.004193943955667186,0.026744391493572172
0.004242556430717777,0.026851040113095692
0.004291732378422158,0.026989600231946943
0.004341478330055092,0.027103538916978996
0.004391800892596086,0.027218182504489354
0.004442706749606883,0.027320046817785975
0.004494202662119142,0.027442627441585855
0.0045462954695324,0.02767469725399903
0.004598992090522438,0.02789051128581218
0.004652299523960189,0.028053998737056978
0.004706224849841282,0.028238914475197198
0.004760775230226368,0.0284150540506359
0.00481595791019235,0.028562298794855306
0.004871780218794631,0.028718703759999475
0.004928249570040513,0.02885578291457267
0.004985373463873894,0.029002086969284725
0.005043159487171359,0.029198890958612257
0.005101615314749833,0.02936785821780539
0.005160748710385908,0.029484350819734217
0.005220567527846975,0.02960648476699912
0.005281079711934331,0.029718829596468987
0.005342293299538352,0.02987217941872905
0.005404216420705915,0.02998433555028781
0.00546685729972018,0.030155565070495195
0.0055302242561929005,0.030330821911644247
0.005594325706169377,0.030445785295296922
0.005659170163246243,0.030614241635732918
0.005724766239702178,0.030846726951206837
0.005791122647641758,0.03106406471486502
0.005858248200152536,0.03135009957050529
0.005926151812475552,0.03159167834123546
0.005994842503189409,0.03174673369451185
0.006064329395408062,0.03193334223566988
0.006134621717992506,0.032104422311813124
0.0062057288067765,0.03227748692457233
0.0062776601058065,0.032506714392831294
0.006350425168595962,0.032721013339942664
0.00642403365939419,0.03292518125576082
0.006498495354469888,0.03311117645527416
0.006573820143409586,0.033307620775236836
0.006650018030431118,0.03347732184210121
0.006727099135712337,0.03361389308055094
0.006805073696735206,0.03375551466329477
0.0068839520696454964,0.033940725825170895
0.006963744730628222,0.03407897161546626
0.007044462277299037,0.03433888401450334
0.007126115430111745,0.03457148795272362
0.007208715033782135,0.03473165987864189
0.007292272058728313,0.0349607037093845
0.007376797602527731,0.03518150981655316
0.007462302891391108,0.03534477495542251
0.007548799281653432,0.03550487342128115
0.007636298261282241,0.03573888344466286
0.0077248114514034,0.03591467734019608
0.007814350607844541,0.03613473739521079
0.00790492762269642,0.036398629800705004
0.007996554525892346,0.0367469389927101
0.008089243486805939,0.03703607942367771
0.008183006815867389,0.037287626998579695
0.008277856966198472,0.03756084902281842
0.00837380653526649,0.03792016405961522
0.008470868266557402,0.038190570349903585
0.008569055051268348,0.03836916873128715
0.008668379930019773,0.038579569566494845
0.008768856094587427,0.038762731811324794
0.008870496889654403,0.03899183303219209
0.00897331581458352,0.03921302037958083
0.009077326525210223,0.039403176197136645
0.009182542835656282,0.03970263566519279
0.009288978720164497,0.03990887976845207
0.009396648314954691,0.04015176361932967
0.009505565920101192,0.04045033164949404
0.009615746001432095,0.0406560024252536
0.009727203192450537,0.040866180280513566
0.009839952296278227,0.041097929570179395
0.009954008287621519,0.041354895490613684
0.010069386314760271,0.041580323811619344
0.010186101701559752,0.041788571319856305
0.010304169949505875,0.04205438672061256
0.01042360673976401,0.04223132995006458
0.010544427935261684,0.04247070250470486
0.010666649582795389,0.04268443778924949
0.010790287915161836,0.043077781420860176
0.01091535935331391,0.04350002797974367
0.011041880508541602,0.0439143991856437
0.011169868184678225,0.04422708783062699
0.011299339380332217,0.04450393516101959
0.011430311291144786,0.04480005424886839
0.011562801312073753,0.04510271604829706
0.011696827039703846,0.04544429381845808
0.01183240627458378,0.04584666416352321
0.011969557023590427,0.04620184953927809
0.012108297502320394,0.046601123034273564
0.012248646137509308,0.04691019338298762
0.012390621569479156,0.047250590389632426
0.012534242654613994,0.047625320253939944
0.01267952846786434,0.0478639708102674
0.012826498305280598,0.048074117328329405
0.012975171686575868,0.048373340094373066
0.013125568357718427,0.04866917769552391
0.013277708293554291,0.048951153344147846
0.013431611700460153,0.0493167400231022
0.013587299019027091,0.049743418387760974
0.013744790926775366,0.050133664226995
0.013904108340900697,0.050422372610113474
0.014065272421052363,0.05063703461483254
0.014228304572143519,0.05096040662072032
0.014393226447194065,0.05131753520614575
0.014560059950206485,0.05160670459263613
0.014728827239075018,0.051899823562350476
0.014899550728528537,0.05224950316560366
0.015072253093107555,0.05271741370520977
0.01524695727017573,0.053028014588984505
0.015423686462966274,0.05339556096158911
0.01560246414366368,0.05375818039473558
0.015783314056521166,0.05423767476702224
0.01596626022101425,0.0546989646062324
0.01615132693503091,0.05502158049332904
0.01633853877809862,0.05546990628338587
0.016527920614648955,0.055851883396695445
0.0167194975973199,0.05620965073519922
0.016913295170296487,0.05664873742524386
0.01710933907269015,0.057001537681403515
0.01730765534195726,0.057267116273498474
0.01750827031735725,0.05763652151531049
0.017711210643450888,0.058193670617078884
0.017916503273639015,0.05885271497987334
0.018124175473742375,0.05933900052173859
0.018334254825622908,0.05974034704266038
0.018546769230846995,0.0602522967421647
0.018761746914391215,0.060724133629462315
0.018979216428391014,0.06120229470810614
0.019199206655932846,0.06158001444362513
0.019421746814890263,0.062020084674128985
0.019646866461804465,0.06238475607445104
0.01987459549580984,0.06279724051242541
0.02010496416260499,0.06322010158362068
0.02033800305846982,0.06360397051380724
0.020573743134329137,0.06409240559978355
0.02081221569986339,0.06461095856308832
0.021053452427667062,0.06507201726902968
0.02129748535745521,0.06552822993405297
0.021544346900318843,0.06611765500649439
0.02179406984302956,0.06655208682912547
0.0220466873523941,0.06699652915724086
0.022302232979659387,0.06740467366753937
0.022560740664968614,0.06802007885487063
0.022822244741868985,0.06850796314654826
0.023086779941871697,0.06891799186712114
0.023354381399064792,0.06938948705409521
0.023625084654779475,0.06990142984461152
0.023898925662310503,0.07049209738557087
0.024175940791691306,0.07100566363877399
0.024456166834524465,0.07160860588793445
0.024739641008868142,0.07208003422140603
0.025026400964179192,0.07262311983776364
0.025316484786313556,0.0732582303342501
0.025609931002584595,0.07373458370148275
0.025906778586880088,0.07424038663421455
0.026207066964838526,0.07473876080830434
0.02651083601908539,0.07528041717951983
0.026818126094530156,0.07603270295935156
0.02712897800372467,0.07672508755080391
0.027443433032283655,0.07727380263379278
0.02776153294436801,0.0778865709320484
0.028083319988231725,0.07844614959722007
0.028408836901833042,0.0789523990870147
0.028738126918510663,0.0794686940645423
0.029071233772725785,0.08005858319145777
0.029408201705870638,0.08068376940995228
0.029749075472144403,0.08130459191310684
0.030093900344497212,0.08191076235322128
0.03044272212064303,0.0825798231002495
0.030795587129142266,0.08308485547327679
0.03115254223555488,0.08376133577387299
0.03151363484866479,0.08426871264672167
0.031878912926776456,0.0849161553542885
0.03224842498408442,0.08553521198269025
0.0326222200971167,0.08628162339664827
0.03300034791125285,0.08703228809607341
0.03338285864731761,0.08763547994739895
0.033769803108250916,0.08830499864348984
0.03416123268585528,0.08917905470824065
0.034557199367621395,0.08982150067749277
0.03495775574363275,0.09057189345163533
0.035362955013550426,0.09127743882481643
0.03577285099367873,0.09213478155224997
0.0361874981241128,0.09289577072134328
0.03660695147596903,0.09345790140921217
0.03703126675869927,0.09418182606121914
0.03746050032748993,0.09476592245735797
0.037894709190746674,0.09541815309277177
0.03833395101766601,0.09609012759340445
0.03877828414589457,0.09693505927551001
0.03922776758927719,0.09769246608480397
0.03968246104569482,0.09845492545644148
0.040142424904993215,0.0992273299789596
0.040607720257003654,0.0999975873686791
0.041078408899656464,0.1007979563727576
0.04155455334718875,0.10151395429339774
0.04203621683844714,0.1022648851792554
0.04252346334528682,0.10309651033573582
0.04301635758106795,0.10392778888720229
0.0435149650092505,0.10487574154141255
0.044019351852088745,0.10571438444352173
0.044529585099426554,0.10666720407143057
0.04504573251759458,0.10736305055465012
0.04556786265841064,0.10817544199950273
0.046096044868284336,0.10895118639484336
0.04663034929742731,0.10978983540349922
0.04717084690917017,0.11059011225271723
0.047717609489387455,0.11152520942650798
0.04827070965603183,0.11247373067875881
0.0488302208687788,0.11354397655612254
0.0493962174387832,0.11453519174104736
0.04996877453854884,0.11558302775092788
0.0505479682119124,0.11647028664741152
0.05113387538414326,0.11726017433420917
0.05172657387216019,0.1181331842981345
0.05232614239486662,0.11925691135703857
0.052932660583605615,0.12030038565400694
0.05354620899273607,0.12127224448019076
0.05416686911033152,0.12238430146694915
0.05479472336900287,0.12330773887359955
0.05542985515684669,0.12429049895138518
0.05607234882852033,0.12529888027851857
0.05672228971644543,0.12646113367008724
0.05737976414214134,0.12735311547426925
0.05804485942768978,0.12818055567341372
0.05871766390733255,0.12934835532982425
0.05939826693920356,0.1304799736267332
0.060086758917196864,0.13164488262760615
0.0607832312829723,0.13301879756356944
0.06148777653810023,0.13419943438563406
0.062200488256347115,0.13531768112719544
0.06292146109610344,0.13641090528630725
0.06365079081295572,0.13753979739744734
0.06438857427240419,0.13872312634626455
0.06513490946272803,0.13972946134758862
0.0658898955079995,0.1409544369659889
0.06665363268124913,0.1420266786299739
0.06742622241778341,0.1434264488809189
0.06820776732865685,0.14462478299416595
0.06899837121430018,0.14568490233893777
0.0697981390783066,0.14701407353625298
0.07060717714137772,0.1482559562242262
0.07142559285543126,0.14938778712067188
0.07225349491787214,0.15054600647984911
0.07309099328602911,0.1517276194588317
0.07393819919175866,0.15312602426650396
0.07479522515621821,0.15440502687926042
0.07566218500481055,0.15553673921224714
0.07653919388230147,0.1569063793770579
0.0774263682681127,0.1581556589955993
0.07832382599179197,0.1594417249690092
0.07923168624866253,0.16080195451331752
0.08015006961565405,0.16203886826973274
0.08107909806731686,0.16367111162286882
0.08201889499202203,0.16502206391263458
0.08296958520834907,0.16630574719847338
0.08393129498166364,0.16772634985406715
0.08490415204088747,0.1691741244442692
0.0858882855954625,0.17053879247638043
0.08688382635251184,0.1720755583774516
0.08789090653419954,0.1736151088426102
0.08890965989529158,0.17529952762454074
0.08994022174092044,0.1767192565510194
0.09098272894455559,0.17824024186620974
0.09203731996618221,0.17981251992133765
0.09310413487069075,0.18128339971787238
0.09418331534647952,0.1828943868612447
0.0952750047242729,0.18465146285009423
0.09637934799615785,0.1863024881575553
0.09749649183484087,0.18776987173329612
0.0986265846131282,0.1892335605990975
0.09976977642363201,0.1908961537591586
0.10092621909870483,0.19249272528405068
0.10209606623060476,0.19419915617924816
0.10327947319189525,0.1958409067189419
0.10447659715608053,0.19753638007951954
0.10568759711848051,0.19904531809688986
0.10691263391734772,0.20077443424657013
0.10815187025522892,0.20249907792653107
0.10940547072057435,0.2044091502102245
0.11067360180959745,0.2062987238147481
0.11195643194838795,0.20793125391853762
0.11325413151528127,0.20985014027994175
0.11456687286348727,0.21153103134370296
0.11589483034398118,0.21328423007867806
0.11723818032865997,0.2151379571772658
0.11859710123376706,0.21699917769476293
0.11997177354358855,0.21890454264325543
0.12136237983442417,0.22084851481455833
0.12276910479883604,0.22272972595065926
0.12419213527017846,0.22457612210773698
0.12563166024741215,0.22646592140901828
0.12708787092020596,0.22832858223736693
0.12856096069432965,0.23038150763234772
0.130051125217341,0.23237443240008152
0.13155856240457053,0.23450703694797187
0.1330834724654076,0.23654484784805496
0.1346260579298911,0.2387801057508449
0.13618652367560827,0.2406387499677634
0.1377650769549055,0.2429670402257286
0.13936192742241435,0.24517791761872246
0.14097728716289676,0.2472562917777415
0.142611370719413,0.2494571716193376
0.14426439512181588,0.2518546824316958
0.14593657991557576,0.254117821114875
0.1476281471909391,0.2563189083927701
0.14933932161242533,0.2586228070140747
0.15107033044866555,0.2606729251391099
0.15282140360258709,0.2629931880219457
0.15459277364194784,0.2652696188654328
0.15638467583022478,0.26763767451688364
0.15819734815786016,0.270037048905355
0.16003103137387018,0.2723590432738998
0.16188596901781993,0.27488600812886765
0.1637624074521689,0.27730633017563594
0.16566059589499152,0.2796468623536291
0.16758078645307686,0.2821015248845249
0.16952323415541215,0.2847793527624644
0.1714881969870541,0.28731291902112766
0.17347593592339325,0.28978434885640514
0.1754867149648152,0.2924332504764621
0.1775208011717636,0.2949085958732331
0.1795784647002097,0.2973188943981283
0.18165997883753285,0.2998988332330189
0.18376562003881725,0.3026502405722361
0.18589566796356882,0.30534641403857377
0.18805040551285834,0.3080321970086842
0.1902301188668946,0.3107006130690883
0.19243509752303323,0.31351867461710237
0.19466563433422632,0.31633252106259224
0.19692202554791735,0.3192033790071208
0.19920457084538712,0.3221526885278537
0.20151357338155584,0.3250666461289565
0.20384933982524642,0.328067386528769
0.20621218039991446,0.3310736931546989
0.2086024089248505,0.334115310097034
0.21102034285685967,0.3367923749746692
0.21346630333242453,0.33987247069816273
0.21594061521035676,0.3428594047404094
0.21844360711494284,0.3456915286230465
0.22097561147959033,0.3486021274252208
0.22353696459097966,0.3516214154301506
0.22612800663372795,0.35481669852589304
0.2287490817355704,0.35793544630128193
0.2314005380130654,0.36117615685327864
0.23408272761782944,0.36442047613846673
0.23679600678330787,0.3676058063387194
0.23954073587208793,0.3708805397017576
0.24231727942376008,0.3741360452703419
0.24512600620333397,0.3775152513464145
0.24796728925021602,0.38099375960360504
0.2508415059277541,0.38443837530516095
0.2537490379733572,0.38797393387719215
0.2566902715491952,0.39134665650078065
0.25966559729348726,0.39463464809853716
0.26267541037238384,0.398060843177728
0.26572011053245065,0.4020051670249421
0.26880010215376077,0.4054818161620187
0.2719157943036019,0.4093378015352804
0.2750676007908067,0.41313529174132074
0.2782559402207126,0.4169792767575176
0.28148123605075814,0.4205616016416206
0.28474391664672477,0.4244737108878187
0.28804441533962977,0.4283490077456168
0.2913831704832789,0.43234960320714294
0.2947606255124859,0.4362661622237054
0.29817722900196736,0.4402612383124957
0.30163343472591975,0.4442702585432675
0.30512970171828707,0.4482267536461113
0.30866649433372745,0.45234710995413013
0.3122442823092858,0.4564353189601726
0.3158635408267819,0.460946703521664
0.31952475057592133,0.4652231423656568
0.32322839781813806,0.4694077403998459
0.3269749744511768,0.47362562432033056
0.33076497807442423,0.47812806183996565
0.3345989120549975,0.4824866143833928
0.3384772855945983,0.48704884222864636
0.34240061379714254,0.49158831771156164
0.34636941773717345,0.49595018147185616
0.3503842245290676,0.500183983570363
0.3544455673970435,0.504489551406912
0.3585539857459817,0.509119672619202
0.36271002523306484,0.5137114682705555
0.3669142378402494,0.5182693334314827
0.3711671819475767,0.5229069561910074
0.37546942240733366,0.5276683358029131
0.37982153061907364,0.5321955710151486
0.3842240846055061,0.5369371076565095
0.38867766908926676,0.5418472252567292
0.393182875570577,0.5463990083566793
0.39774030240580366,0.5513458483525375
0.40235055488692933,0.5561384050396561
0.4070142453219439,0.5611973136421788
0.4117319931161679,0.5663144896072044
0.4165044248545185,0.5712940068753893
0.42133217438472886,0.5760442230524794
0.4262158829015325,0.5811969588994569
0.43115619903182284,0.5862383904947425
0.43615377892080054,0.5912010474288483
0.441209286319119,0.5964484191800838
0.4463233926710397,0.6015507426567923
0.4514967772036102,0.6069386735520773
0.4567301270168747,0.6119791053803977
0.4620241371751313,0.61682969258677
0.46737951079924633,0.6220679157123588
0.47279695916003905,0.6276960993776189
0.4782772017727485,0.6332259161226191
0.4838209664925957,0.6386778719650962
0.48942898961145315,0.6439963925038932
0.49510201595563513,0.6493205485289082
0.5008407989848213,0.6545707986749189
0.5066461008921268,0.6600105419662068
0.5125186927053332,0.665572919981508
0.5184593543892912,0.6712284988061029
0.5244688749495119,0.6770418883175237
0.5305480525369574,0.6828393843651387
0.5366976945540476,0.6888697715227982
0.5429186177618943,0.6949542912387017
0.5492116483887789,0.7009397588234935
0.5555776222398878,0.7071813337851875
0.5620173848083188,0.7135955965477231
0.5685317913873753,0.7197565821483233
0.5751217071841613,0.7263516486520564
0.5817880074344935,0.7325174674027239
0.5885315775191451,0.7390595962557871
0.595353313081437,0.7459181545121093
0.6022541201461928,0.7528108644853432
0.6092349152400711,0.7597077668062422
0.6162966255132942,0.7664684514608919
0.6234401888627864,0.7727973638650002
0.6306665540567405,0.7795748368545128
0.6379766808606282,0.7870369872494463
0.6453715401646701,0.7943450686500794
0.6528521141127848,0.8017490577746955
0.6604193962330305,0.8092262767605479
0.6680743915695615,0.8164480515063977
0.675818116816111,0.8239001449459012
0.6836516004510238,0.8309759254100442
0.6915758828738525,0.8382244761033162
0.6995920165435374,0.8456911066711112
0.707701066118189,0.8528377108660565
0.7159041085964888,0.8599515535103404
0.7242022334607315,0.8673768610239339
0.732596542821523,0.8748485456977655
0.741088151564157,0.882134911224464
0.7496781874966877,0.8894726616656122
0.7583677914997191,0.8965041413643572
0.7671581176779302,0.9034703122349936
0.7760503335133571,0.9104160699868125
0.7850456200204509,0.9170875119684212
0.794145171902934,0.9233052706702238
0.8033501977124734,0.9293371955877229
0.8126619200091946,0.935073874487505
0.822081575524054,0.9408864852841402
0.8316104153230961,0.9462661010518822
0.8412497049736118,0.9518260381025186
0.8510007247122247,0.9575289947636229
0.8608647696149244,0.9623311369688278
0.8708431497690724,0.9675459171687703
0.880937190447399,0.9722919609813936
0.8911482322840202,0.9766960646727052
0.9014776314524917,0.980959443189985
0.9119267598459299,0.9847930498170822
0.9224970052592174,0.9881082978103672
0.9331897715733238,0.9916470928318848
0.9440064789417604,0.9943865521553983
0.9549485639791966,0.9961644551843001
0.9660174799522646,0.9977902094907165
0.9772146969725725,0.9988271889150105
0.9885417021919574,0.9995009528405635
1.0,0.9999744640817149


==> data/EEG/RMIA/LSTM-online/total/roc_TS2VecLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0007392479552969585
1.0233165783302449e-05,0.0007394121118224483
1.0351779556301762e-05,0.0007395781711046473
1.0471768194855202e-05,0.0007397461551986222
1.05931476351837e-05,0.0007399160864150821
1.0715933998226711e-05,0.0007400879873233422
1.084014359178331e-05,0.0007402618807543216
1.09657929126781e-05,0.0007404377898035743
1.1092898648952227e-05,0.000740615737834358
1.1221477682079803e-05,0.0007407957484807366
1.1351547089209991e-05,0.0007409778456507188
1.148312414543511e-05,0.000741162053529434
1.1616226326085018e-05,0.0007413483965823439
1.1750871309048075e-05,0.0007415368995584923
1.1887076977119033e-05,0.0007417275874937915
1.2024861420374123e-05,0.0007419204857143487
1.216424293857368e-05,0.000742115619839828
1.2305240043592616e-05,0.0007423130157868545
1.244787146187906e-05,0.0007425126997724556
1.259215613694151e-05,0.000742714698317543
1.2738113231864785e-05,0.0007429190382504356
1.288576213185518e-05,0.0007431257467104222
1.3035122446815089e-05,0.0007433348511513661
1.3186214013947484e-05,0.0007435463793453513
1.3339056900390587e-05,0.0007437603593863717
1.3493671405883065e-05,0.0007480376293732164
1.3650078065460137e-05,0.000760080942160651
1.3808297652180924e-05,0.0007722638503381515
1.3968351179887397e-05,0.0007845879719715499
1.4130259905995336e-05,0.0007970549438818614
1.429404533431761e-05,0.0008096664218626762
1.4459729217920196e-05,0.0008224240809000755
1.4627333562011299e-05,0.0008353296153950904
1.4796880626863964e-05,0.0008483847393887456
1.4968392930772556e-05,0.0008615911867897073
1.514189325304352e-05,0.0008749507116045715
1.53174046370208e-05,0.000888465088170822
1.5494950393146317e-05,0.0009021361113924868
1.567455410205595e-05,0.0009159655969785284
1.5856239617711373e-05,0.000929955381683996
1.60400310705682e-05,0.0009441073235539717
1.622595287078087e-05,0.0009584233021703474
1.6414029711444665e-05,0.0009729052189014596
1.6604286571875295e-05,0.000987554997154618
1.6796748720926532e-05,0.0010023745826315635
1.6991441720346258e-05,0.0010899650701447804
1.7188391428171457e-05,0.0010906403262858956
1.7387624002162504e-05,0.001091323409396722
1.7589165903277326e-05,0.0010920144102005442
1.7793043899185774e-05,0.0010927134204722303
1.7999285067824765e-05,0.0010934205330504212
1.8207916800994626e-05,0.0010941358418498606
1.8418966807997107e-05,0.001094859441873869
1.86324631193156e-05,0.0010955914292269612
1.8848434090337955e-05,0.0010963319011276092
1.906690840512252e-05,0.0010970809559211563
1.9287915080207776e-05,0.0010978386930928772
1.9511483468466162e-05,0.0010986052132811916
1.9737643263002554e-05,0.0010993806182910306
1.9966424501097934e-05,0.0011001650111073578
2.0197857568198782e-05,0.0011010115868208357
2.0431973201952705e-05,0.0011021420308809616
2.066880249629082e-05,0.0011032855780450514
2.09083769055575e-05,0.0011044423801926534
2.1150728248687946e-05,0.001105612590963769
2.1395888713434215e-05,0.0011067963657792582
2.1643890860640203e-05,0.0011079938618614813
2.189476762856621e-05,0.001109205238255181
2.2148552337263592e-05,0.0011104306558486058
2.2405278693000182e-05,0.0011116702773948767
2.266498079273693e-05,0.0011129242675336055
2.2927693128656486e-05,0.0011141927928127598
2.3193450592744275e-05,0.0011154760217107838
2.3462288481422625e-05,0.0011167741246589737
2.3734242500238664e-05,0.0011173355132919368
2.4009348768606518e-05,0.001117698895417847
2.4287643824604503e-05,0.0011180664895467586
2.45691646298279e-05,0.0011184383445004714
2.4853948574297985e-05,0.0011188145096666833
2.5142033481427965e-05,0.0011191950350055518
2.543345761304648e-05,0.001119579971056327
2.5728259674479322e-05,0.0011199693689440658
2.6026478819690045e-05,0.001120363280386421
2.63281546564802e-05,0.001120761757700511
2.6633327251749808e-05,0.001121164853809867
2.694203713681882e-05,0.01218854900640461
2.7254325312810276e-05,0.012194932451260932
2.7570233256095827e-05,0.012201389887342956
2.7889802923804396e-05,0.012207922172291287
2.8213076759394707e-05,0.012214530173687533
2.8540097698292373e-05,0.012221214769169535
2.8870909173592345e-05,0.012227976846547941
2.9205555121827452e-05,0.012234817303924107
2.95440799888038e-05,0.012241737049809383
2.9886528735503827e-05,0.012248737003245774
3.0232946844057763e-05,0.01225581809392801
3.0583380323784315e-05,0.012262981262327008
3.0937875717301366e-05,0.012270227459814799
3.12964801067075e-05,0.012277557648790866
3.165924111983521e-05,0.012284972802809978
3.20262069365765e-05,0.012292473906711482
3.2397426295281954e-05,0.012300061956750109
3.277294849923382e-05,0.012307737960728296
3.315282342319423e-05,0.012315502938130022
3.353710152002929e-05,0.01232335792025623
3.392583382740992e-05,0.012331303950361779
3.4319071974590426e-05,0.012339342083794013
3.4716868189265594e-05,0.012347473388132931
3.511927530450728e-05,0.012355698943332969
3.552634676578139e-05,0.012364019841866433
3.5938136638046256e-05,0.012372437188868601
3.6354699612933176e-05,0.012380952102284497
3.677609101601031e-05,0.012389565713017376
3.720236681413066e-05,0.01239827916507891
3.7633583622865324e-05,0.012407093615741147
3.806979871402284e-05,0.0124160102356902
3.8511070023255685e-05,0.012425030209181741
3.895745615775501e-05,0.012434154734198278
3.940901640403448e-05,0.012443385022608272
3.986581073580439e-05,0.012452722300327082
4.032789982193705e-05,0.012462188988338941
4.079534503452449e-05,0.012472977144414473
4.1268208457029516e-05,0.012483890347217762
4.174655289253135e-05,0.012494930046179468
4.223044187206672e-05,0.012506097707530755
4.271993966306776e-05,0.012517394814498043
4.321511127789762e-05,0.012528822867499994
4.371602248248502e-05,0.012539758018364456
4.422273980505897e-05,0.012542689702894344
4.473533054498463e-05,0.012545655368908623
4.525386278170167e-05,0.012548655410290488
4.577840538376616e-05,0.012551690225488691
4.6309028017997366e-05,0.012554760217570432
4.684580115873045e-05,0.01255786579427492
4.738879609717651e-05,0.01256100736806751
4.793808495089107e-05,0.012564185356194486
4.8493740673352334e-05,0.012567400180738491
4.9055837063650453e-05,0.012570652268674565
4.962444877628913e-05,0.012573942051926867
5.0199651331100794e-05,0.012577269967426039
5.0781521123276707e-05,0.012590580528341767
5.137013543351339e-05,0.01259274013915335
5.196557243827657e-05,0.012594924782256212
5.2567911220184194e-05,0.012597134747802444
5.3177231778509664e-05,0.012599370329307335
5.379361503980698e-05,0.012601631823688338
5.441714286865888e-05,0.012603919531304502
5.5047898078549675e-05,0.012606233755996381
5.5685964442864085e-05,0.012608574805126374
5.633142670601352e-05,0.012610942989619556
5.698437059469136e-05,0.012613338624004964
5.764488282925873e-05,0.01261576202645738
5.8313051135262185e-05,0.012618213518839589
5.8988964255084936e-05,0.01262069342674511
5.9672711959733106e-05,0.01262320207954147
6.0364385060758635e-05,0.012625739810413927
6.106407542232036e-05,0.01262828358565141
6.177187597338488e-05,0.012630852175702492
6.248788072006888e-05,0.012633450538569114
6.321218475812448e-05,0.012636079019351317
6.394488428556937e-05,0.012638659150719562
6.468607661546321e-05,0.012640793024432393
6.543586018883229e-05,0.012642951632114902
6.619433458774387e-05,0.012645135260461307
6.696160054853215e-05,0.01264734419948893
6.773775997517745e-05,0.01265168098340257
6.852291595284057e-05,0.01265700957530431
6.9317172761554e-05,0.01266239993151278
7.012063589007177e-05,0.012667852767944987
7.09334120498799e-05,0.012673368808816218
7.17556091893692e-05,0.012678948786736218
7.258733650817246e-05,0.012684593442806497
7.342870447166758e-05,0.012690303526718748
7.42798248256491e-05,0.012696583882770887
7.514081061116962e-05,0.01270363248640168
7.601177617955322e-05,0.012710762791188181
7.689283720758305e-05,0.012717975744137652
7.778411071286482e-05,0.012725272303234225
7.868571506936843e-05,0.012732653437566136
7.959777002314978e-05,0.012740120127454424
8.05203967082547e-05,0.012747673364583151
8.145371766280736e-05,0.012792631668242554
8.239785684528512e-05,0.012803893675124208
8.335293965098187e-05,0.012815286221191496
8.43190929286625e-05,0.012826832110320615
8.529644499741017e-05,0.012838555448385244
8.628512566366886e-05,0.012850414672977017
8.728526623848371e-05,0.012862411359171922
8.829699955494083e-05,0.012874547100302825
8.932045998580959e-05,0.012886823508171098
9.03557834613892e-05,0.012899242213260673
9.140310748756223e-05,0.012911804864954617
9.246257116405733e-05,0.012924513131754179
9.353431520292377e-05,0.012937368701500382
9.461848194721992e-05,0.01295820051580433
9.571521538991856e-05,0.012987288759101809
9.682466119303115e-05,0.013016714167491745
9.794696670695385e-05,0.013046480649092557
9.908228099003788e-05,0.013076592157322115
0.00010023075482838654,0.013107052691422793
0.00010139254075588153,0.013135700369682379
0.00010256779307444219,0.013162577550741919
0.00010375666787451859,0.01318976626822338
0.00010495932305582277,0.013217336771210956
0.00010617591834830001,0.013245260819494311
0.00010740661533334334,0.013273508538555065
0.00010865157746525384,0.013302083680097518
0.00010991097009294972,0.013330990039312401
0.0001111849604819271,0.013365442169779506
0.00011247371783647519,0.013417017318567554
0.00011377741332214914,0.01346919028069316
0.00011509622008850323,0.013503808369584753
0.00011643031329208767,0.013528915050752493
0.00011777987011971193,0.01355213820174608
0.0001191450698119776,0.013561360125667336
0.00012052609368708426,0.013570688941943682
0.00012192312516491107,0.013580125889576402
0.0001233363497913776,0.013589672221928185
0.00012476595526308696,0.013599329206889579
0.00012621213145225474,0.013609098127047409
0.00012767507043192657,0.013618980279855092
0.0001291549665014884,0.013653861637423234
0.00013065201621247213,0.013689224446679521
0.00013216641839466052,0.013724997150226449
0.00013369837418249466,0.013761184499194737
0.00013524808704178755,0.013798745881546462
0.0001368157627967472,0.013837540630895864
0.00013840160965731315,0.01386746462162262
0.00014000583824680976,0.013883875880093169
0.00014162866162991988,0.013900477363302386
0.0001432702953409831,0.013917271276166562
0.00014493095741262166,0.013934259849159424
0.00014661086840469845,0.01395144533860837
0.00014831025143361044,0.013970807069978544
0.00015002933220192182,0.01399561340546528
0.00015176833902834055,0.01402276641274829
0.00015352750287804228,0.014054519320235404
0.000155307057393346,0.014086640279236637
0.00015710723892474503,0.014119133555878391
0.00015892828656229778,0.014148119616903196
0.00016077044216738237,0.014174278226495396
0.00016263395040481922,0.01420453254966467
0.00016451905877536624,0.01423657939196397
0.00016642601764859036,0.014262737697614334
0.00016835508029612023,0.01428877238834548
0.00017030650292528443,0.014315108850098604
0.0001722805447131394,0.01434063868982326
0.00017427746784089192,0.014365178656259863
0.00017629753752872057,0.014392843642137079
0.0001783410220710008,0.01442077081544634
0.00018040819287193827,0.014443073291532013
0.00018249932448161524,0.01446563427812086
0.00018461469463245476,0.01448845677163714
0.0001867545842761076,0.014514889325988873
0.00018891927762076664,0.0145418085862901
0.00019110906216891378,0.014568779158232353
0.0001933242287555045,0.014596062349100733
0.00019556507158659492,0.01462771500301539
0.00019783188827841644,0.014669033749874627
0.0002001249798969037,0.014710831426965656
0.00020244465099768038,0.014753113585622545
0.00020479120966650856,0.014795885841525493
0.0002071649675602069,0.014824420310933556
0.0002095662399480433,0.014852149369940875
0.0002119953457536071,0.014880199839583014
0.00021445260759716674,0.014908575445366704
0.00021693835183851843,0.014941056935466037
0.00021945290862033137,0.014973592692349052
0.0002219966119119955,0.015003350188977162
0.0002245697995539774,0.01502315320030376
0.0002271728133026905,0.015043185750557015
0.0002298059988758851,0.015063450500348385
0.0002324697059985648,0.01508395014112877
0.00023516428844943486,0.015104687395545994
0.00023789010410788932,0.015121378867418937
0.00024064751500154242,0.015138207482015383
0.00024343688735431105,0.015155231158972193
0.00024625859163505465,0.015172452159279069
0.00024911300260677886,0.015189872770133107
0.0002520004993764092,0.01520749200262747
0.0002549214654451423,0.015217930978982632
0.0002578762887593801,0.015228239244093352
0.0002608653617622548,0.015241610749239973
0.00026388908144575103,0.015256324352475602
0.0002669478494034321,0.015270403863372908
0.00027004207188377727,0.015283810285501387
0.0002731721598441376,0.015297372102973276
0.000276338529005317,0.015311091116993438
0.00027954159990678566,0.015324969149644712
0.0002827817979625341,0.01533900804412989
0.0002860595535175742,0.015354514322748054
0.000289375301905095,0.015378269973815297
0.0002927294835042816,0.015401903146514559
0.00029612254379880347,0.01542318971591226
0.00029955493343598134,0.015444723020324711
0.0003030271082866396,0.015466505919685153
0.0003065395295056527,0.015488541307076647
0.00031009266359319264,0.015532658907764405
0.00031368698245668765,0.015630226778717747
0.00031732296347349763,0.01569536370908544
0.00032100108955431715,0.015728311123614815
0.00032472184920731285,0.015761640435323486
0.00032848573660300434,0.015787826850829755
0.0003322932516398972,0.015810764577270688
0.0003361449000108765,0.01583708969997425
0.0003400411932703706,0.01586968793762485
0.00034398264890229247,0.01590275564666256
0.00034796979038876914,0.01593640303143254
0.0003520031472796679,0.01597044042681543
0.0003560832552629278,0.016012579708435996
0.000360210656235707,0.016057096373697278
0.00036438589837635443,0.01609509609187445
0.0003686095362172158,0.016120940423524275
0.00037288213071828336,0.016150641242609974
0.00037720424934169976,0.01618189443431713
0.00038157646612712486,0.016213996595253195
0.00038599936176797673,0.016246470855939294
0.00039047352368855597,0.016279869520461426
0.0003949995461220643,0.016316570920322886
0.000399578030189527,0.016352073379717256
0.00040420958397963103,0.016387041381551767
0.0004088948226294864,0.01642182867785532
0.00041363436840632776,0.016448144438496036
0.00041842885079015847,0.01647229141874814
0.0004232789065573553,0.016496718289358215
0.00042818517986524155,0.016521428294566803
0.0004331483223376403,0.016545109131109147
0.00043816899315141946,0.016568201215489547
0.00044324785912404005,0.016591446828189516
0.00044838559480211905,0.01661331922634824
0.0004535828825510191,0.01663144180355126
0.00045884041264547613,0.016676871803726283
0.0004641588833612782,0.016704671660913033
0.0004695390010680063,0.016731584107907285
0.0004749814803228505,0.016757466014047838
0.0004804870439655134,0.016783880741616384
0.0004860564232142139,0.016806409679126715
0.0004916903577628031,0.01682279217146285
0.0004973895958790067,0.016839264391621464
0.0005031548945038057,0.016857394838920424
0.0005089870193519685,0.016884302142197178
0.0005148867450137498,0.016915007611925416
0.0005208548550577665,0.01694737851180638
0.0005268921421350677,0.016963693561408134
0.0005329994080844093,0.016979390781426372
0.0005391774640387505,0.016995176695033514
0.0005454271305329836,0.01701156686395017
0.0005517492376129129,0.01702775095632026
0.0005581446249454966,0.017043804963700282
0.0005646141419303673,0.01705781935628886
0.0005711586478126435,0.01713527003083009
0.0005777790117970507,0.017161455733070857
0.0005844761131633638,0.017185529093704136
0.0005912508413831881,0.017206869887742168
0.0005981040962380944,0.01722014546090331
0.0006050367879391225,0.01722498167279931
0.0006120498372476703,0.017229873941770134
0.0006191441755977848,0.017234822917579627
0.0006263207452198692,0.017239829257523123
0.0006335804992658254,0.017244893626514733
0.0006409244019356456,0.017263001890399345
0.0006483534286054727,0.017284572422217703
0.0006558685659571436,0.01730525285408736
0.0006634708121092351,0.01731522362876304
0.0006711611767496287,0.017325764660595603
0.0006789406812696112,0.01733757139992613
0.0006868103588995307,0.017349654394750967
0.000694771254846024,0.017361877444924824
0.0007028244264308353,0.017374237159540753
0.0007109709432312439,0.017387279426534598
0.0007192118872221193,0.017418260092430398
0.0007275483529196233,0.017432250972682178
0.0007359814475265771,0.017447129666245384
0.0007445122910795143,0.017461500131881805
0.0007531420165974376,0.017476037167198123
0.0007618717702322999,0.0174907427029222
0.0007707027114212304,0.017520669494030965
0.0007796360130405236,0.017557570722280376
0.0007886728615614156,0.017599681596166723
0.0007978144572076629,0.017630315409731905
0.0008070620141149507,0.017660148795900436
0.0008164167604921472,0.01770618792327351
0.0008258799387844272,0.017752760695338658
0.0008354528058382871,0.01780162248712072
0.0008451366330684721,0.017854196945929497
0.0008549327066268384,0.017910074671288204
0.0008648423275731727,0.01796743832612485
0.0008748668120479914,0.01801371868765887
0.0008850074914473438,0.01804690295123716
0.00089526571259964,0.018083216505495325
0.0009056428379445294,0.018113796720606874
0.0009161402457138521,0.01814900965696221
0.0009267593301146883,0.01817845614381773
0.0009375015015145289,0.01820191357189047
0.0009483681866285928,0.01823415674613921
0.0009593608287093146,0.018270177368875297
0.0009704808877380307,0.018313537423635885
0.0009817298406188842,0.018372851711526247
0.00099310918137498,0.01841772875798058
0.0010046204213468132,0.01845410335268407
0.001016265089392995,0.018515919022962696
0.0010280447320933097,0.018560126956496087
0.0010399609139541202,0.01860606036521966
0.0010520152176161591,0.018667029041263015
0.0010642092440647246,0.018724356472555614
0.001076544612842316,0.01877813685616082
0.0010890229622637305,0.01881973177623584
0.001101645949633657,0.01885690163818283
0.001114415251466788,0.018894223000073016
0.0011273325637104871,0.018929705954248414
0.0011403996019700331,0.01896724511188031
0.0011536181017364785,0.019011098249029024
0.0011669898186171474,0.019065380831524686
0.0011805165285688054,0.01911506769781487
0.0011942000281335325,0.019161997804397413
0.0012080421346773289,0.01920027413118746
0.0012220446866314887,0.019224840736748478
0.0012362095437367692,0.019247762705299747
0.0012505385872903913,0.019271647537848425
0.0012650337203959038,0.019306218659191514
0.0012796968682159415,0.019350154282951174
0.001294529978227916,0.01940417358160749
0.0013095350204826678,0.01945898591186456
0.0013247139878661174,0.019499456724822655
0.0013400688963639508,0.019545775667263197
0.001355601785329369,0.019593680520393692
0.0013713147177539455,0.019617793461575602
0.001387209780541621,0.01965680328457675
0.001403289084785873,0.01971406833386035
0.0014195547660501016,0.019754492336351508
0.0014360089846512606,0.01979386860752344
0.0014526539259467812,0.019826696522532196
0.0014694918006248172,0.01985612756968802
0.0014865248449978572,0.01991171626084961
0.0015037553212997384,0.01995818067228982
0.001521185517986105,0.0199959806570154
0.0015388177500383464,0.020051110993260353
0.001556654359271062,0.020138184016110762
0.0015746977146430866,0.020241233065839546
0.001592950212572123,0.020367607653360636
0.0016114142772530198,0.02043727336151682
0.0016300923609797412,0.020512783873790037
0.0016489869444710648,0.020591320663471906
0.001668100537200059,0.020692562811034525
0.0016874356777273757,0.020772599699652304
0.001706994934038408,0.020844385055197957
0.001726780903884356,0.020901369777059937
0.0017467962151272458,0.020978958487235428
0.0017670435260889468,0.021048887688267508
0.0017875255259042354,0.021109280974580338
0.0018082449348779518,0.021171479861058322
0.0018292045048462937,0.02125856922425155
0.0018504070195423021,0.021308743346494508
0.0018718552949655793,0.021363379774515658
0.0018935521797562953,0.02142332687557707
0.0019155005555735278,0.02150619120952125
0.0019377033374779887,0.02160604713577289
0.0019601634743191855,0.021748104060382717
0.001982883949127071,0.021899705298420464
0.002005867779508234,0.021991176736063704
0.002029118018046678,0.022122855477817054
0.002052637752709252,0.02223455991171014
0.0020764301072557748,0.022333845023008937
0.0021004982416539153,0.02241196858722202
0.0021248453524988827,0.02257254491593518
0.0021494746734379805,0.02269603276536302
0.00217438947560008,0.022813661216383153
0.0021995930680300748,0.022939923416726852
0.0022250887981283695,0.02304245649744206
0.002250880052095462,0.023177753324059476
0.00227697025538168,0.023253094521666545
0.0023033628731421313,0.023379097651482834
0.002330061410696925,0.023461220550557212
0.002357069413996728,0.023522631242745073
0.0023843904700937206,0.023588941736556658
0.002412028207618007,0.023662988140204448
0.00243998629725955,0.023730341591247546
0.0024682684522556926,0.023804302922233896
0.0024968784288843266,0.023925206582858672
0.0025258200269627847,0.024011557397838543
0.002555097090352507,0.024117216815410892
0.0025847135074695635,0.024192890667856203
0.002614673211801092,0.024256333364971145
0.00264498018242772,0.02431054407762654
0.002675638444552045,0.024378307184553007
0.0027066520700332413,0.024466967390250508
0.0027380251779278576,0.02457091337980761
0.0027697619350368907,0.024677783305548116
0.002801866556459195,0.02478439826226708
0.002834343306151309,0.024878374508313962
0.0028671964974937695,0.024970750052810662
0.0029004304938639917,0.02506559361892533
0.002934049709215787,0.0251798133715554
0.0029680586086656023,0.025277231567980202
0.003002461709085549,0.025377982740172767
0.0030372635797033115,0.025469435112478005
0.0030724688427090033,0.025555252432743553
0.003108082173869064,0.02562365588553749
0.0031441083031472647,0.025700516743912872
0.00318055201533292,0.02583941988264732
0.0032174181506763717,0.025979510193902954
0.003254711605531848,0.0260816434147913
0.003292437333007769,0.026204081482864294
0.0033306003436245884,0.02626194050492372
0.003369205705980267,0.02632476504888447
0.003408258547423452,0.026407907577338564
0.0034477640547344642,0.02645933236947201
0.0034877274748141775,0.026499685597562567
0.003528154115380883,0.02655205495961599
0.0035690493456752297,0.026612745880737237
0.0036104185971733375,0.02666328294603389
0.0036522673643081755,0.02672280962939112
0.0036946012051993025,0.026798270727700347
0.003737425742391064,0.026867697088949642
0.0037807466635993493,0.026925350453366793
0.0038245697224669993,0.02699324359284282
0.0038689007393279753,0.02710497870827494
0.003913745601980384,0.027201358935966778
0.0039591102664684585,0.02728217633852853
0.004005000757873611,0.02736332895021516
0.004051423171114647,0.027436116660801015
0.0040983836717572615,0.02748262997099632
0.004145888496832911,0.02756127209968103
0.004193943955667186,0.027671405302373452
0.004242556430717777,0.027801144647914368
0.004291732378422158,0.02793669698648036
0.004341478330055092,0.02803716777572063
0.004391800892596086,0.028128525203692533
0.004442706749606883,0.028217275867433743
0.004494202662119142,0.028328958534244032
0.0045462954695324,0.028452849128020864
0.004598992090522438,0.02856717427308758
0.004652299523960189,0.028678680462200623
0.004706224849841282,0.028775038834372112
0.004760775230226368,0.028890367931602268
0.00481595791019235,0.029019401740880198
0.004871780218794631,0.0291321043226893
0.004928249570040513,0.02923585574442847
0.004985373463873894,0.02932688118695259
0.005043159487171359,0.029435352587619035
0.005101615314749833,0.029579049250300565
0.005160748710385908,0.02967248134786813
0.005220567527846975,0.029769003777921445
0.005281079711934331,0.02988996492231556
0.005342293299538352,0.030099246267793832
0.005404216420705915,0.030234623809824203
0.00546685729972018,0.030355382294234512
0.0055302242561929005,0.03047888805826285
0.005594325706169377,0.03060543625779353
0.005659170163246243,0.030817175873020408
0.005724766239702178,0.03100059615012552
0.005791122647641758,0.03112342636137557
0.005858248200152536,0.031247657732652527
0.005926151812475552,0.031412933069304705
0.005994842503189409,0.03153177958695909
0.006064329395408062,0.03163805405370253
0.006134621717992506,0.03176546118117973
0.0062057288067765,0.03187713993438971
0.0062776601058065,0.031976194820587174
0.006350425168595962,0.032074444613497385
0.00642403365939419,0.032287430644215784
0.006498495354469888,0.03246381031344532
0.006573820143409586,0.03256477175274525
0.006650018030431118,0.032680977905021134
0.006727099135712337,0.03277946395329492
0.006805073696735206,0.03296397831242374
0.0068839520696454964,0.03306917736689909
0.006963744730628222,0.03322554712308427
0.007044462277299037,0.03338029274442285
0.007126115430111745,0.03350937832855139
0.007208715033782135,0.033612577131794094
0.007292272058728313,0.033756877692884844
0.007376797602527731,0.03391600259769197
0.007462302891391108,0.03410061451703398
0.007548799281653432,0.03432080475534704
0.007636298261282241,0.0344301442478816
0.0077248114514034,0.034602696292370665
0.007814350607844541,0.03474320565563309
0.00790492762269642,0.034892405247486644
0.007996554525892346,0.03503039616094264
0.008089243486805939,0.03519435397334252
0.008183006815867389,0.0353711023768276
0.008277856966198472,0.035636683369313284
0.00837380653526649,0.03583709172567996
0.008470868266557402,0.03601755036148717
0.008569055051268348,0.03616812260197657
0.008668379930019773,0.03636413999152084
0.008768856094587427,0.03660897567845106
0.008870496889654403,0.03678771361859593
0.00897331581458352,0.036949166127592845
0.009077326525210223,0.03712971062001298
0.009182542835656282,0.03732250400657415
0.009288978720164497,0.03748216320964792
0.009396648314954691,0.037639357827113015
0.009505565920101192,0.03783209064297366
0.009615746001432095,0.03799837788800779
0.009727203192450537,0.03815383855793303
0.009839952296278227,0.03838605390975473
0.009954008287621519,0.038567730805166726
0.010069386314760271,0.038718287524081615
0.010186101701559752,0.038869201116178136
0.010304169949505875,0.03913067450362419
0.01042360673976401,0.0393725567796939
0.010544427935261684,0.039621692656503615
0.010666649582795389,0.039827538343680635
0.010790287915161836,0.0400475844952402
0.01091535935331391,0.040234364085940895
0.011041880508541602,0.04039060749720088
0.011169868184678225,0.04058975100559655
0.011299339380332217,0.040777466393982595
0.011430311291144786,0.04095360835899179
0.011562801312073753,0.041336130182494595
0.011696827039703846,0.04152533624552578
0.01183240627458378,0.04171304436443195
0.011969557023590427,0.04191400086546432
0.012108297502320394,0.04213544695723688
0.012248646137509308,0.042346298414522573
0.012390621569479156,0.042672257725775056
0.012534242654613994,0.04301302538330224
0.01267952846786434,0.04330431412119543
0.012826498305280598,0.04356304949364307
0.012975171686575868,0.043757474572541886
0.013125568357718427,0.04397162008780784
0.013277708293554291,0.04425550517407352
0.013431611700460153,0.044505463777994005
0.013587299019027091,0.04475298515596591
0.013744790926775366,0.0449516562196978
0.013904108340900697,0.045189569169272005
0.014065272421052363,0.045484342872392294
0.014228304572143519,0.04577351991897708
0.014393226447194065,0.04601765350858787
0.014560059950206485,0.04632067336899281
0.014728827239075018,0.046653637120563994
0.014899550728528537,0.046893568939839904
0.015072253093107555,0.047172912405496564
0.01524695727017573,0.04747734434496698
0.015423686462966274,0.04769425464470358
0.01560246414366368,0.047943080474079344
0.015783314056521166,0.04820926243898471
0.01596626022101425,0.04850059191650754
0.01615132693503091,0.04885524995138403
0.01633853877809862,0.04916293566384992
0.016527920614648955,0.04948040866586754
0.0167194975973199,0.049761026094818236
0.016913295170296487,0.05019980962742425
0.01710933907269015,0.050567742295028494
0.01730765534195726,0.050796649797007355
0.01750827031735725,0.051359320912813165
0.017711210643450888,0.05167658234671078
0.017916503273639015,0.052143293808406675
0.018124175473742375,0.05250536586204203
0.018334254825622908,0.052932506367335555
0.018546769230846995,0.053207470386421915
0.018761746914391215,0.05354139361129671
0.018979216428391014,0.053897757945285285
0.019199206655932846,0.054461978276432045
0.019421746814890263,0.0549642845332047
0.019646866461804465,0.05535459795842533
0.01987459549580984,0.05578633932586259
0.02010496416260499,0.05617714195913025
0.02033800305846982,0.05647135646222094
0.020573743134329137,0.05686685176467451
0.02081221569986339,0.05733215151629619
0.021053452427667062,0.05768239451683366
0.02129748535745521,0.05796998639168758
0.021544346900318843,0.058475083728924314
0.02179406984302956,0.058871457266551255
0.0220466873523941,0.05922976834757656
0.022302232979659387,0.05956432560647078
0.022560740664968614,0.06009674894198802
0.022822244741868985,0.06064366538895164
0.023086779941871697,0.06118254447731249
0.023354381399064792,0.06164062119960397
0.023625084654779475,0.06205336814624224
0.023898925662310503,0.06259304326961404
0.024175940791691306,0.06318631843030964
0.024456166834524465,0.06376932527973277
0.024739641008868142,0.06429295331789531
0.025026400964179192,0.06476112649447416
0.025316484786313556,0.0653265365409508
0.025609931002584595,0.06579257567646449
0.025906778586880088,0.06634326174483436
0.026207066964838526,0.0669283470167386
0.02651083601908539,0.06759245385141395
0.026818126094530156,0.06821597568438773
0.02712897800372467,0.06874583544182551
0.027443433032283655,0.06934957754296629
0.02776153294436801,0.07037969090365323
0.028083319988231725,0.07116222106894607
0.028408836901833042,0.07172017278972612
0.028738126918510663,0.07223079293214149
0.029071233772725785,0.0729061023392424
0.029408201705870638,0.07349931969266714
0.029749075472144403,0.07433549463275199
0.030093900344497212,0.07489271687621589
0.03044272212064303,0.07551533739551047
0.030795587129142266,0.07611671793247192
0.03115254223555488,0.07673026425486582
0.03151363484866479,0.07726402141955768
0.031878912926776456,0.07784818601945746
0.03224842498408442,0.07854557856635502
0.0326222200971167,0.0792208572198777
0.03300034791125285,0.0798348432639472
0.03338285864731761,0.08054335145770597
0.033769803108250916,0.08111480669115748
0.03416123268585528,0.0818628689319055
0.034557199367621395,0.08256203011001031
0.03495775574363275,0.0832916957641304
0.035362955013550426,0.08387094174562636
0.03577285099367873,0.08453835544808004
0.0361874981241128,0.08534957571119779
0.03660695147596903,0.0859462914767446
0.03703126675869927,0.08668891771712407
0.03746050032748993,0.08739160088192509
0.037894709190746674,0.08798135844939832
0.03833395101766601,0.08886978501104323
0.03877828414589457,0.08966115807721503
0.03922776758927719,0.0905741098063029
0.03968246104569482,0.09120564892616917
0.040142424904993215,0.09200426921280289
0.040607720257003654,0.09290265250193755
0.041078408899656464,0.09360129621218394
0.04155455334718875,0.09441161352734648
0.04203621683844714,0.09531815128751948
0.04252346334528682,0.09600525544391195
0.04301635758106795,0.09679086647387204
0.0435149650092505,0.09747738596598884
0.044019351852088745,0.09841885900463612
0.044529585099426554,0.09941838947624974
0.04504573251759458,0.10037836921873991
0.04556786265841064,0.10120005433369364
0.046096044868284336,0.10228914613574805
0.04663034929742731,0.1031893276978744
0.04717084690917017,0.10413667776654198
0.047717609489387455,0.10511052743508849
0.04827070965603183,0.10600334859000897
0.0488302208687788,0.10677325119492373
0.0493962174387832,0.10774221778245097
0.04996877453854884,0.10867168790626483
0.0505479682119124,0.10956532045013259
0.05113387538414326,0.11070829953260097
0.05172657387216019,0.11175527636246949
0.05232614239486662,0.11293958667121487
0.052932660583605615,0.11397349325042949
0.05354620899273607,0.11508075337596982
0.05416686911033152,0.11602580492840045
0.05479472336900287,0.1169498004473927
0.05542985515684669,0.11794992589480749
0.05607234882852033,0.11893451191813335
0.05672228971644543,0.12010789920413907
0.05737976414214134,0.12120852837249552
0.05804485942768978,0.12229083505991882
0.05871766390733255,0.12344035924982844
0.05939826693920356,0.12470397662801816
0.060086758917196864,0.12594530671089502
0.0607832312829723,0.12724786886886177
0.06148777653810023,0.12828477635583713
0.062200488256347115,0.12942411548003824
0.06292146109610344,0.13049412049871348
0.06365079081295572,0.1316568581712343
0.06438857427240419,0.13280914818410733
0.06513490946272803,0.13409176199476777
0.0658898955079995,0.1353261082893437
0.06665363268124913,0.13653045623790122
0.06742622241778341,0.13766023080887824
0.06820776732865685,0.13888395769091516
0.06899837121430018,0.140296026817271
0.0697981390783066,0.14156150383921134
0.07060717714137772,0.14307944524434957
0.07142559285543126,0.14445237203315492
0.07225349491787214,0.1457963886716022
0.07309099328602911,0.14686549408409172
0.07393819919175866,0.148137379433122
0.07479522515621821,0.14933069474994032
0.07566218500481055,0.15064437552389803
0.07653919388230147,0.15209723309266848
0.0774263682681127,0.15366086290831035
0.07832382599179197,0.15517678770398696
0.07923168624866253,0.1566047222010509
0.08015006961565405,0.15806460339293466
0.08107909806731686,0.15936584141486168
0.08201889499202203,0.16084292020948832
0.08296958520834907,0.16222831635924262
0.08393129498166364,0.16380924611659492
0.08490415204088747,0.1653115256387892
0.0858882855954625,0.16678316993359532
0.08688382635251184,0.1684410112748826
0.08789090653419954,0.17004612230500388
0.08890965989529158,0.17145106586932374
0.08994022174092044,0.1731047453429389
0.09098272894455559,0.17455613812393025
0.09203731996618221,0.17617318345355804
0.09310413487069075,0.17768861530080643
0.09418331534647952,0.17922145659416874
0.0952750047242729,0.18077576194371373
0.09637934799615785,0.18243526709855468
0.09749649183484087,0.1841738971185531
0.0986265846131282,0.18568208945472253
0.09976977642363201,0.1873755644469564
0.10092621909870483,0.18914149250329973
0.10209606623060476,0.19086752962510034
0.10327947319189525,0.19274498562791179
0.10447659715608053,0.1943588614565051
0.10568759711848051,0.1961256193299524
0.10691263391734772,0.19796913743458794
0.10815187025522892,0.19974221422772998
0.10940547072057435,0.20157218275164174
0.11067360180959745,0.20340452040949772
0.11195643194838795,0.20529727121864189
0.11325413151528127,0.20715317966697383
0.11456687286348727,0.20917555323744477
0.11589483034398118,0.21122768077071513
0.11723818032865997,0.21313746088563618
0.11859710123376706,0.21493917058316003
0.11997177354358855,0.21706934448567683
0.12136237983442417,0.2190350079055138
0.12276910479883604,0.22088158121986212
0.12419213527017846,0.22284706053166153
0.12563166024741215,0.22481500821296888
0.12708787092020596,0.22688078306860487
0.12856096069432965,0.22894404236457627
0.130051125217341,0.23103767434299205
0.13155856240457053,0.23307247763390437
0.1330834724654076,0.23506073198424787
0.1346260579298911,0.23716284997022385
0.13618652367560827,0.23929049007873485
0.1377650769549055,0.24132204350524528
0.13936192742241435,0.2436574935434345
0.14097728716289676,0.24578777480269562
0.142611370719413,0.24803511623335503
0.14426439512181588,0.25015802585602465
0.14593657991557576,0.2524072316558389
0.1476281471909391,0.25454843065689736
0.14933932161242533,0.2568192912649217
0.15107033044866555,0.2591457299829081
0.15282140360258709,0.26161045311174186
0.15459277364194784,0.26407722086739976
0.15638467583022478,0.266179699678261
0.15819734815786016,0.26849414613207845
0.16003103137387018,0.27078629615250815
0.16188596901781993,0.2731705347573187
0.1637624074521689,0.27542029038377625
0.16566059589499152,0.2777262569745259
0.16758078645307686,0.2802121327007836
0.16952323415541215,0.28286277055078707
0.1714881969870541,0.28532415419694246
0.17347593592339325,0.28785242666531363
0.1754867149648152,0.2904637497477297
0.1775208011717636,0.29307182936091936
0.1795784647002097,0.2956470263649984
0.18165997883753285,0.2983266795723515
0.18376562003881725,0.30090359334479094
0.18589566796356882,0.3034102480128289
0.18805040551285834,0.3061241771399695
0.1902301188668946,0.30875402079470365
0.19243509752303323,0.3116533510797095
0.19466563433422632,0.3142537548077563
0.19692202554791735,0.3170589234461389
0.19920457084538712,0.319892809038501
0.20151357338155584,0.32304894729602107
0.20384933982524642,0.3259316302744559
0.20621218039991446,0.3288603379917222
0.2086024089248505,0.3317472951266298
0.21102034285685967,0.33485132623848124
0.21346630333242453,0.3380060156804613
0.21594061521035676,0.3410961037608887
0.21844360711494284,0.3442232872339588
0.22097561147959033,0.3476313097194327
0.22353696459097966,0.3510254196015658
0.22612800663372795,0.3542498855916233
0.2287490817355704,0.3576142246613322
0.2314005380130654,0.36085721331327375
0.23408272761782944,0.3640257141505604
0.23679600678330787,0.36723719194601784
0.23954073587208793,0.37053714999814
0.24231727942376008,0.3737824721961546
0.24512600620333397,0.377057865312379
0.24796728925021602,0.38043142568394916
0.2508415059277541,0.38377406950775905
0.2537490379733572,0.3873518857515724
0.2566902715491952,0.39078597693309447
0.25966559729348726,0.3943881299233759
0.26267541037238384,0.39809754355191157
0.26572011053245065,0.4016535525145323
0.26880010215376077,0.4050947121442183
0.2719157943036019,0.4089694428885141
0.2750676007908067,0.41294028968146357
0.2782559402207126,0.416762390950755
0.28148123605075814,0.4208050453257514
0.28474391664672477,0.4247243623270453
0.28804441533962977,0.4285609599320007
0.2913831704832789,0.4326524699633388
0.2947606255124859,0.43639191652557285
0.29817722900196736,0.44030947432810386
0.30163343472591975,0.4445801380716003
0.30512970171828707,0.44866291085529514
0.30866649433372745,0.45289259233284496
0.3122442823092858,0.4570178310124463
0.3158635408267819,0.46113597764220887
0.31952475057592133,0.46549472304826506
0.32322839781813806,0.4698545992767917
0.3269749744511768,0.47409771529969413
0.33076497807442423,0.47879180031023527
0.3345989120549975,0.4833844748503572
0.3384772855945983,0.48772128427113426
0.34240061379714254,0.49241620241570094
0.34636941773717345,0.4970557994172176
0.3503842245290676,0.5019154095209506
0.3544455673970435,0.5067797472589477
0.3585539857459817,0.5115341117504253
0.36271002523306484,0.5165016958161706
0.3669142378402494,0.5213129542846184
0.3711671819475767,0.5260243830784589
0.37546942240733366,0.5309389692134574
0.37982153061907364,0.535927714639419
0.3842240846055061,0.5412294802737762
0.38867766908926676,0.5461324901661277
0.393182875570577,0.5513547995684097
0.39774030240580366,0.5565878163227309
0.40235055488692933,0.5618363829703725
0.4070142453219439,0.5670592272702477
0.4117319931161679,0.5721000266921668
0.4165044248545185,0.5773349764590343
0.42133217438472886,0.5826217391313964
0.4262158829015325,0.5878529353410775
0.43115619903182284,0.5930839389421854
0.43615377892080054,0.5984533583728202
0.441209286319119,0.6040472647345323
0.4463233926710397,0.6095542609860931
0.4514967772036102,0.6151715905463796
0.4567301270168747,0.6207683956358852
0.4620241371751313,0.6265115276907725
0.46737951079924633,0.6321066108853731
0.47279695916003905,0.6381437305832051
0.4782772017727485,0.6442065103410928
0.4838209664925957,0.6500990921786012
0.48942898961145315,0.6560987563942584
0.49510201595563513,0.6621594984570609
0.5008407989848213,0.6683015394115979
0.5066461008921268,0.6743440905265198
0.5125186927053332,0.6806769119166941
0.5184593543892912,0.6865673183730672
0.5244688749495119,0.6927721353788547
0.5305480525369574,0.6993895713567463
0.5366976945540476,0.7055867806286503
0.5429186177618943,0.7122155893657942
0.5492116483887789,0.7185541601941785
0.5555776222398878,0.7253115060335091
0.5620173848083188,0.7319662895374256
0.5685317913873753,0.7382049916614433
0.5751217071841613,0.7450396240971061
0.5817880074344935,0.7516681832820715
0.5885315775191451,0.7585845423296094
0.595353313081437,0.76536628161953
0.6022541201461928,0.772351219219835
0.6092349152400711,0.7789960305017694
0.6162966255132942,0.7856414281193003
0.6234401888627864,0.792688478263715
0.6306665540567405,0.799605994369616
0.6379766808606282,0.806992465703195
0.6453715401646701,0.8141201317742135
0.6528521141127848,0.8207400977300324
0.6604193962330305,0.8276091461128949
0.6680743915695615,0.834873705603566
0.675818116816111,0.842035133490952
0.6836516004510238,0.8493004786268248
0.6915758828738525,0.8563445869776061
0.6995920165435374,0.8635025990395327
0.707701066118189,0.8706288397412081
0.7159041085964888,0.8779198433175989
0.7242022334607315,0.8849823340308521
0.732596542821523,0.8918622129367726
0.741088151564157,0.898421944754433
0.7496781874966877,0.9051354359471848
0.7583677914997191,0.9120443901320356
0.7671581176779302,0.9184114407480768
0.7760503335133571,0.9246860752754975
0.7850456200204509,0.9303497001243128
0.794145171902934,0.9357972103238772
0.8033501977124734,0.9408241539324038
0.8126619200091946,0.9457016250684417
0.822081575524054,0.9498960688372481
0.8316104153230961,0.95410327726985
0.8412497049736118,0.9580781461255204
0.8510007247122247,0.9620153390087076
0.8608647696149244,0.9656003673630555
0.8708431497690724,0.9691894087667373
0.880937190447399,0.9727878974836347
0.8911482322840202,0.9761832570013876
0.9014776314524917,0.9792255902085752
0.9119267598459299,0.9820114187561325
0.9224970052592174,0.9847886011803604
0.9331897715733238,0.9873419178644796
0.9440064789417604,0.9898084417510231
0.9549485639791966,0.992308074128735
0.9660174799522646,0.9942963636635888
0.9772146969725725,0.9967873498462293
0.9885417021919574,0.9995490306851341
1.0,1.0


==> data/EEG/RMIA/LSTM-online/total/roc_TrendLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0035923668483121085
1.3650078065460137e-05,0.0036056748206612656
1.3808297652180924e-05,0.0036191370472113947
1.3968351179887397e-05,0.0036327553159402485
1.4130259905995336e-05,0.003646531435550232
1.429404533431761e-05,0.0036604672357086246
1.4459729217920196e-05,0.0036745645672905817
1.4627333562011299e-05,0.0036888253026249617
1.4796880626863964e-05,0.003703251335742997
1.4968392930772556e-05,0.0037178445826298477
1.514189325304352e-05,0.0037326069814790745
1.53174046370208e-05,0.0037475404929500555
1.5494950393146317e-05,0.003762647100428393
1.567455410205595e-05,0.003777928810289332
1.5856239617711373e-05,0.0037933876521642424
1.60400310705682e-05,0.003809025679210175
1.622595287078087e-05,0.0038248449683825556
1.6414029711444665e-05,0.003840847620711035
1.6604286571875295e-05,0.0038570357615785324
1.6796748720926532e-05,0.003873411541003521
1.6991441720346258e-05,0.003889977133925576
1.7188391428171457e-05,0.003906734740494246
1.7387624002162504e-05,0.003923686586361256
1.7589165903277326e-05,0.003940834922976111
1.7793043899185774e-05,0.0039581820278851215
1.7999285067824765e-05,0.003975730205033891
1.8207916800994626e-05,0.003993481785073315
1.8418966807997107e-05,0.004011439125669126
1.86324631193156e-05,0.004029604611815025
1.8848434090337955e-05,0.004047980656149442
1.906690840512252e-05,0.004066569699275968
1.9287915080207776e-05,0.004085374210087507
1.9511483468466162e-05,0.004104396686094179
1.9737643263002554e-05,0.004123639653755018
1.9966424501097934e-05,0.004143105668813533
2.0197857568198782e-05,0.004167513712446934
2.0431973201952705e-05,0.004187510228032295
2.066880249629082e-05,0.004207738525473891
2.09083769055575e-05,0.00422820129138123
2.1150728248687946e-05,0.004248901243504611
2.1395888713434215e-05,0.004269841131096082
2.1643890860640203e-05,0.00429102373527458
2.189476762856621e-05,0.004312451869395304
2.2148552337263592e-05,0.004334128379423368
2.2405278693000182e-05,0.004356056144311789
2.266498079273693e-05,0.0043782380763838485
2.2927693128656486e-05,0.0044006771217198985
2.3193450592744275e-05,0.004423376260548633
2.3462288481422625e-05,0.004446338507642916
2.3734242500238664e-05,0.004469566912720179
2.4009348768606518e-05,0.004493064560847473
2.4287643824604503e-05,0.004516834572851208
2.45691646298279e-05,0.004540880105731639
2.4853948574297985e-05,0.004565204353082171
2.5142033481427965e-05,0.0045898105455135
2.543345761304648e-05,0.0046147019510827045
2.5728259674479322e-05,0.0046398818757272696
2.6026478819690045e-05,0.004665353663704177
2.63281546564802e-05,0.004691120698034066
2.6633327251749808e-05,0.00471718640095055
2.694203713681882e-05,0.00474355423435473
2.7254325312810276e-05,0.004770227700274998
2.7570233256095827e-05,0.004797210341332145
2.7889802923804396e-05,0.004824505741209882
2.8213076759394707e-05,0.004852117525130796
2.8540097698292373e-05,0.004880049360337837
2.8870909173592345e-05,0.0049083049565813806
2.9205555121827452e-05,0.004936888066611934
2.95440799888038e-05,0.004965802486678559
2.9886528735503827e-05,0.004995052057033061
3.0232946844057763e-05,0.005024640662440042
3.0583380323784315e-05,0.005054572232692843
3.0937875717301366e-05,0.005084850743135477
3.12964801067075e-05,0.0051154802151906235
3.165924111983521e-05,0.005146464716893719
3.20262069365765e-05,0.005177808363433253
3.2397426295281954e-05,0.005209515317697332
3.277294849923382e-05,0.00524158979082656
3.315282342319423e-05,0.00527403604277335
3.353710152002929e-05,0.005306858382867699
3.392583382740992e-05,0.005340061170389529
3.4319071974590426e-05,0.005373648815147668
3.4716868189265594e-05,0.005407625778065534
3.511927530450728e-05,0.005441996571773606
3.552634676578139e-05,0.005476765761208769
3.5938136638046256e-05,0.005511937964220607
3.6354699612933176e-05,0.005547517852184715
3.677609101601031e-05,0.005583510150623127
3.720236681413066e-05,0.005601292321921782
3.7633583622865324e-05,0.005604998449462727
3.806979871402284e-05,0.005608747535143915
3.8511070023255685e-05,0.00561254007689797
3.895745615775501e-05,0.00561637657842911
3.940901640403448e-05,0.005620257549280045
3.986581073580439e-05,0.0056241835048996495
4.032789982193705e-05,0.005628154966711428
4.079534503452449e-05,0.005632172462182758
4.1268208457029516e-05,0.005636236524894955
4.174655289253135e-05,0.005640347694614135
4.223044187206672e-05,0.0056445065173629
4.271993966306776e-05,0.005648713545492865
4.321511127789762e-05,0.005652969337758014
4.371602248248502e-05,0.005657274459388909
4.422273980505897e-05,0.005661629482167765
4.473533054498463e-05,0.005666034984504389
4.525386278170167e-05,0.005670491551512998
4.577840538376616e-05,0.005674999775089938
4.6309028017997366e-05,0.0056795602539922874
4.684580115873045e-05,0.005684173593917389
4.738879609717651e-05,0.0057556233978760946
4.793808495089107e-05,0.00576180384405708
4.8493740673352334e-05,0.005768055928483342
4.9055837063650453e-05,0.005774380481521821
4.962444877628913e-05,0.005780778343164335
5.0199651331100794e-05,0.00578725036313914
5.0781521123276707e-05,0.005793797401023789
5.137013543351339e-05,0.005800420326359291
5.196557243827657e-05,0.005807120018765607
5.2567911220184194e-05,0.00581389736805847
5.3177231778509664e-05,0.0058207532743675666
5.379361503980698e-05,0.005827688648256089
5.441714286865888e-05,0.005834704410841666
5.5047898078549675e-05,0.005841801493918709
5.5685964442864085e-05,0.005848980840082159
5.633142670601352e-05,0.005856243402852684
5.698437059469136e-05,0.005863590146803315
5.764488282925873e-05,0.005871022047687557
5.8313051135262185e-05,0.005878540092568985
5.8988964255084936e-05,0.005886145279952337
5.9672711959733106e-05,0.005893838619916133
6.0364385060758635e-05,0.0059016211342468265
6.106407542232036e-05,0.005909493856574508
6.177187597338488e-05,0.005917457832510199
6.248788072006888e-05,0.005925514119784708
6.321218475812448e-05,0.005933663788389122
6.394488428556937e-05,0.005941907920716917
6.468607661546321e-05,0.005950247611707714
6.543586018883229e-05,0.005958683968992695
6.619433458774387e-05,0.005967218113041728
6.696160054853215e-05,0.005975851177312167
6.773775997517745e-05,0.005984584308399399
6.852291595284057e-05,0.00599341866618913
6.9317172761554e-05,0.006002355424011427
7.012063589007177e-05,0.006011395768796559
7.09334120498799e-05,0.006020687687527378
7.17556091893692e-05,0.006030261828238911
7.258733650817246e-05,0.006039946943889877
7.342870447166758e-05,0.006049744320803255
7.42798248256491e-05,0.006059655260211934
7.514081061116962e-05,0.006069681078431544
7.601177617955322e-05,0.006079823107035273
7.689283720758305e-05,0.006090082693030723
7.778411071286482e-05,0.006100461199038819
7.868571506936843e-05,0.0061109600034747686
7.959777002314978e-05,0.0061215805007311525
8.05203967082547e-05,0.006132324101363108
8.145371766280736e-05,0.006143192232275676
8.239785684528512e-05,0.006154186336913315
8.335293965098187e-05,0.006165307875451609
8.43190929286625e-05,0.006175709650770097
8.529644499741017e-05,0.006184493282905738
8.628512566366886e-05,0.006193378727107196
8.728526623848371e-05,0.006202367163489551
8.829699955494083e-05,0.006211459785846731
8.932045998580959e-05,0.006220657801810061
9.03557834613892e-05,0.0062299624330086605
9.140310748756223e-05,0.006239374915231682
9.246257116405733e-05,0.0062488964985924576
9.353431520292377e-05,0.0062585284476945145
9.461848194721992e-05,0.006268272041799548
9.571521538991856e-05,0.006278128574997317
9.682466119303115e-05,0.006288099356377519
9.794696670695385e-05,0.006298185710203658
9.908228099003788e-05,0.006308388976088926
0.00010023075482838654,0.0063187105091741195
0.00010139254075588153,0.006329151680307625
0.00010256779307444219,0.006339713876227486
0.00010375666787451859,0.006350398499745585
0.00010495932305582277,0.006361206969933952
0.00010617591834830001,0.0063721407223132406
0.00010740661533334334,0.006383201209043387
0.00010865157746525384,0.006394389899116469
0.00010991097009294972,0.006405708278551828
0.0001111849604819271,0.006417157850593412
0.00011247371783647519,0.006428740135909446
0.00011377741332214914,0.006440456672794387
0.00011509622008850323,0.0064523090173732355
0.00011643031329208767,0.006464298743808212
0.00011777987011971193,0.0064764274445078315
0.0001191450698119776,0.006488696730338387
0.00012052609368708426,0.006501108230837912
0.00012192312516491107,0.006513663594432596
0.0001233363497913776,0.006526364488655713
0.00012476595526308696,0.006539212600369114
0.00012621213145225474,0.0065522096359872505
0.00012767507043192657,0.006565357321703813
0.0001291549665014884,0.006578657403721
0.00013065201621247213,0.006592111648481435
0.00013216641839466052,0.006605665107017504
0.00013369837418249466,0.006619355925291502
0.00013524808704178755,0.006633205435376548
0.0001368157627967472,0.0066472154766872345
0.00013840160965731315,0.006661387909959016
0.00014000583824680976,0.006675724617495334
0.00014162866162991988,0.006690227503417625
0.0001432702953409831,0.006704898493918211
0.00014493095741262166,0.007138835818010694
0.00014661086840469845,0.0071604938670680185
0.00014831025143361044,0.007182402957002515
0.00015002933220192182,0.007204565997657164
0.00015176833902834055,0.007250586351141408
0.00015352750287804228,0.007273515096350136
0.000155307057393346,0.00729670961121773
0.00015710723892474503,0.0073201729763101315
0.00015892828656229778,0.007343908307900467
0.00016077044216738237,0.007367918758382938
0.00016263395040481922,0.007392207516691493
0.00016451905877536624,0.007416777808723382
0.00016642601764859036,0.007441632897767584
0.00016835508029612023,0.007466776084938233
0.00017030650292528443,0.007492210709613039
0.0001722805447131394,0.007517940149876822
0.00017427746784089192,0.00754396782297016
0.00017629753752872057,0.007570010790428744
0.0001783410220710008,0.0075962744851984
0.00018040819287193827,0.007622842605401542
0.00018249932448161524,0.007649718679667535
0.00018461469463245476,0.00767690627752648
0.0001867545842761076,0.007704409009883307
0.00018891927762076664,0.0077322305294973415
0.00019110906216891378,0.007760374531467461
0.0001933242287555045,0.0077888447537228424
0.00019556507158659492,0.007817644977519423
0.00019783188827841644,0.007846779027942103
0.0002001249798969037,0.007876250774412768
0.00020244465099768038,0.007906064131204205
0.00020479120966650856,0.00793622305795998
0.0002071649675602069,0.007960026087963158
0.0002095662399480433,0.007983587939164056
0.0002119953457536071,0.008007422898426425
0.00021445260759716674,0.008031534131376455
0.00021693835183851843,0.008055924840333462
0.00021945290862033137,0.008080555531004518
0.0002219966119119955,0.008105411776654992
0.0002245697995539774,0.008130556133838266
0.0002271728133026905,0.008155991942087446
0.0002298059988758851,0.008181722579644547
0.0002324697059985648,0.008207751463909162
0.00023516428844943486,0.00823408205189235
0.00023789010410788932,0.008263724766308813
0.00024064751500154242,0.008293750590761784
0.00024343688735431105,0.0083241244479156
0.00024625859163505465,0.008354850371856357
0.00024911300260677886,0.008385932443429691
0.0002520004993764092,0.008417374790782781
0.0002549214654451423,0.008449181589912622
0.0002578762887593801,0.00848135706522066
0.0002608653617622548,0.008513905490073847
0.00026388908144575103,0.008546831187372214
0.0002669478494034321,0.008580138530123016
0.00027004207188377727,0.00861383194202152
0.0002731721598441376,0.008647915898038542
0.000276338529005317,0.008682394925014792
0.00027954159990678566,0.00871727360226209
0.0002827817979625341,0.00875246173856796
0.0002860595535175742,0.008787580960485514
0.000289375301905095,0.008823107253245529
0.0002927294835042816,0.008859529560097938
0.00029612254379880347,0.008899887441133441
0.00029955493343598134,0.008940713114897142
0.0003030271082866396,0.008982012003627051
0.0003065395295056527,0.00902378959241095
0.00031009266359319264,0.009066051429914882
0.00031368698245668765,0.009108803129120109
0.00031732296347349763,0.009152050368068581
0.00032100108955431715,0.009195798890617076
0.00032472184920731285,0.00924005450720006
0.00032848573660300434,0.009288124368983708
0.0003322932516398972,0.009338308925226288
0.0003361449000108765,0.00938907517629218
0.0003400411932703706,0.009440429864671359
0.00034398264890229247,0.009489683293826824
0.00034796979038876914,0.00953372783467345
0.0003520031472796679,0.00957828290073588
0.0003560832552629278,0.009623354409569181
0.000360210656235707,0.009668948347319462
0.00036438589837635443,0.009715070769518936
0.0003686095362172158,0.009761727801890156
0.00037288213071828336,0.009808925641159623
0.00037720424934169976,0.009856670555880786
0.00038157646612712486,0.009904968887266597
0.00038599936176797673,0.009953827050031725
0.00039047352368855597,0.00999795173300479
0.0003949995461220643,0.01004206237048911
0.000399578030189527,0.010086684299322777
0.00040420958397963103,0.010131823445941202
0.0004088948226294864,0.010177485805473766
0.00041363436840632776,0.010223677442540076
0.00041842885079015847,0.010270404492055425
0.0004232789065573553,0.01031173218149986
0.00042818517986524155,0.010350662819685835
0.0004331483223376403,0.01039004470726797
0.00043816899315141946,0.010429883074728651
0.00044324785912404005,0.010470183213177388
0.00044838559480211905,0.010510950475053517
0.0004535828825510191,0.010551907643165704
0.00045884041264547613,0.01059318113965663
0.0004641588833612782,0.010634933041877254
0.0004695390010680063,0.010670028591004913
0.0004749814803228505,0.010697212702851932
0.0004804870439655134,0.010724711908790078
0.0004860564232142139,0.010752529861110317
0.0004916903577628031,0.010780670254437737
0.0004973895958790067,0.010809136826222239
0.0005031548945038057,0.010837933357234923
0.0005089870193519685,0.010867063672070233
0.0005148867450137498,0.01089653163965391
0.0005208548550577665,0.010927263933065447
0.0005268921421350677,0.010959049592893802
0.0005329994080844093,0.010989279210115457
0.0005391774640387505,0.011019636818680343
0.0005454271305329836,0.011050346305692953
0.0005517492376129129,0.01108141174981586
0.0005581446249454966,0.011112837276987881
0.0005646141419303673,0.011144627060972042
0.0005711586478126435,0.011176785323909939
0.0005777790117970507,0.01120931633688247
0.0005844761131633638,0.011236994445382217
0.0005912508413831881,0.011264881124511576
0.0005981040962380944,0.011293091041268273
0.0006050367879391225,0.011321615051947734
0.0006120498372476703,0.011350044711421925
0.0006191441755977848,0.011378755766382514
0.0006263207452198692,0.011407799614403216
0.0006335804992658254,0.011434741593688302
0.0006409244019356456,0.011455049738848245
0.0006483534286054727,0.011475593277997794
0.0006558685659571436,0.011496374939615101
0.0006634708121092351,0.01151663896488761
0.0006711611767496287,0.01153414887397588
0.0006789406812696112,0.01155186174238542
0.0006868103588995307,0.011569779922640503
0.000694771254846024,0.011587905794533768
0.0007028244264308353,0.011606241765442301
0.0007109709432312439,0.011625151273539535
0.0007192118872221193,0.011645392516981021
0.0007275483529196233,0.011665868378946788
0.0007359814475265771,0.01168658157892648
0.0007445122910795143,0.01170753486793165
0.0007531420165974376,0.011728731028861137
0.0007618717702322999,0.011750172876870673
0.0007707027114212304,0.011771863259746773
0.0007796360130405236,0.01179380505828497
0.0007886728615614156,0.011816001186672413
0.0007978144572076629,0.011838454592874931
0.0008070620141149507,0.011860413432946046
0.0008164167604921472,0.011872765542656196
0.0008258799387844272,0.011884766514354071
0.0008354528058382871,0.011895802356817062
0.0008451366330684721,0.01190751544271976
0.0008549327066268384,0.011919364296315644
0.0008648423275731727,0.011931635854000717
0.0008748668120479914,0.011945919788243674
0.0008850074914473438,0.011960669949970306
0.00089526571259964,0.011975944514963895
0.0009056428379445294,0.011991396129154498
0.0009161402457138521,0.01200702684473922
0.0009267593301146883,0.012022838737702424
0.0009375015015145289,0.012038833908091438
0.0009483681866285928,0.012055014480295468
0.0009593608287093146,0.01207138260332776
0.0009704808877380307,0.012087979576473399
0.0009817298406188842,0.012105538220073816
0.00099310918137498,0.012134742950423697
0.0010046204213468132,0.012164286196080532
0.001016265089392995,0.012194171880813228
0.0010280447320933097,0.01222440397387155
0.0010399609139541202,0.012254204371679426
0.0010520152176161591,0.012278791841582436
0.0010642092440647246,0.012300445931526611
0.001076544612842316,0.01232278095711783
0.0010890229622637305,0.012348919721559368
0.001101645949633657,0.012375361463352937
0.001114415251466788,0.012404291960305954
0.0011273325637104871,0.012447333075473847
0.0011403996019700331,0.012492742705935662
0.0011536181017364785,0.012538678684520198
0.0011669898186171474,0.012580919269962684
0.0011805165285688054,0.012622107598817078
0.0011942000281335325,0.012660302552630722
0.0012080421346773289,0.012692366289042089
0.0012220446866314887,0.012724801679820517
0.0012362095437367692,0.01275761303285348
0.0012505385872903913,0.012784830308380674
0.0012650337203959038,0.01281443703148843
0.0012796968682159415,0.012845994365094806
0.001294529978227916,0.012877917483296503
0.0013095350204826678,0.012910210625943807
0.0013247139878661174,0.012944997119551323
0.0013400688963639508,0.012979720988845284
0.001355601785329369,0.01301178954040535
0.0013713147177539455,0.013044229802145401
0.001387209780541621,0.013076489291656052
0.001403289084785873,0.013109479201196908
0.0014195547660501016,0.013143763195097835
0.0014360089846512606,0.013178444578619547
0.0014526539259467812,0.01321232204245736
0.0014694918006248172,0.013244376547824042
0.0014865248449978572,0.013274871949148457
0.0015037553212997384,0.013315012437309242
0.001521185517986105,0.013395749153462522
0.0015388177500383464,0.013477421697953318
0.001556654359271062,0.013535064854122762
0.0015746977146430866,0.013597376713334011
0.001592950212572123,0.013662663171271277
0.0016114142772530198,0.013729463728028895
0.0016300923609797412,0.013797038577536511
0.0016489869444710648,0.013865396694708274
0.001668100537200059,0.013934547158487584
0.0016874356777273757,0.013998614502124685
0.001706994934038408,0.014050684869684188
0.001726780903884356,0.014099662678410679
0.0017467962151272458,0.014143684869250947
0.0017670435260889468,0.014186986347661214
0.0017875255259042354,0.014246918281633353
0.0018082449348779518,0.014324344733595817
0.0018292045048462937,0.014402668644252067
0.0018504070195423021,0.014481747647443094
0.0018718552949655793,0.014557679004991969
0.0018935521797562953,0.014634310110159521
0.0019155005555735278,0.014674268613879044
0.0019377033374779887,0.014715077453347627
0.0019601634743191855,0.014756511232895975
0.001982883949127071,0.014798425276032923
0.002005867779508234,0.01484082514954763
0.002029118018046678,0.014875921129931625
0.002052637752709252,0.014914250971341653
0.0020764301072557748,0.014952385446705707
0.0021004982416539153,0.014980706620037278
0.0021248453524988827,0.015007557101520413
0.0021494746734379805,0.01504990843923909
0.00217438947560008,0.015105940293183332
0.0021995930680300748,0.015161875414911857
0.0022250887981283695,0.015218458886913594
0.002250880052095462,0.015275698224289314
0.00227697025538168,0.015321221729562396
0.0023033628731421313,0.015369524807043806
0.002330061410696925,0.015418387770917058
0.002357069413996728,0.015464004056981668
0.0023843904700937206,0.01549889884515022
0.002412028207618007,0.015542625248779857
0.00243998629725955,0.015590548503979184
0.0024682684522556926,0.01563902724300766
0.0024968784288843266,0.015688067904540682
0.0025258200269627847,0.015737095208390724
0.002555097090352507,0.015797160927194825
0.0025847135074695635,0.015861760187832096
0.002614673211801092,0.015925750548168
0.00264498018242772,0.01598243607620754
0.002675638444552045,0.01603977865256405
0.0027066520700332413,0.01607895711597377
0.0027380251779278576,0.016110811133253255
0.0027697619350368907,0.016139179078139214
0.002801866556459195,0.016167830330833667
0.002834343306151309,0.016197029901271486
0.0028671964974937695,0.016230143029385462
0.0029004304938639917,0.016263664643431874
0.002934049709215787,0.01629864138935725
0.0029680586086656023,0.016337907843125842
0.003002461709085549,0.01638481351996529
0.0030372635797033115,0.016447308273908723
0.0030724688427090033,0.016514038979055384
0.003108082173869064,0.016562918778438566
0.0031441083031472647,0.01660069997842569
0.00318055201533292,0.016645451504131468
0.0032174181506763717,0.016693735481947213
0.003254711605531848,0.016746709464624226
0.003292437333007769,0.016803444935936305
0.0033306003436245884,0.016860464042586155
0.003369205705980267,0.01691394046588885
0.003408258547423452,0.016953275725666524
0.0034477640547344642,0.017011378919985526
0.0034877274748141775,0.017073143605876445
0.003528154115380883,0.01713386412098873
0.0035690493456752297,0.017192926252365452
0.0036104185971733375,0.017253859491536162
0.0036522673643081755,0.01733040877726209
0.0036946012051993025,0.01743738620882922
0.003737425742391064,0.017553311163635225
0.0037807466635993493,0.017634317270783493
0.0038245697224669993,0.01771533350556342
0.0038689007393279753,0.017786017383281894
0.003913745601980384,0.01785313119294033
0.0039591102664684585,0.01790920646377353
0.004005000757873611,0.01797242775142427
0.004051423171114647,0.018023803367184916
0.0040983836717572615,0.01806143632537173
0.004145888496832911,0.01810172534089505
0.004193943955667186,0.018151084685411125
0.004242556430717777,0.018202088676800475
0.004291732378422158,0.01823867293748593
0.004341478330055092,0.01827831649394795
0.004391800892596086,0.018323319728938962
0.004442706749606883,0.018378481508580586
0.004494202662119142,0.0184352075289324
0.0045462954695324,0.018493138680027898
0.004598992090522438,0.018575231975105733
0.004652299523960189,0.0186658254060308
0.004706224849841282,0.018749923460704306
0.004760775230226368,0.018820010438340463
0.00481595791019235,0.018902570999907255
0.004871780218794631,0.019031881955896533
0.004928249570040513,0.019144986857547286
0.004985373463873894,0.019238421625535497
0.005043159487171359,0.01932834579592407
0.005101615314749833,0.019418369800012013
0.005160748710385908,0.019528134300131093
0.005220567527846975,0.0195899848269927
0.005281079711934331,0.01966578848468207
0.005342293299538352,0.019723879653585717
0.005404216420705915,0.019780814061746022
0.00546685729972018,0.01984570345954537
0.0055302242561929005,0.01994882300402958
0.005594325706169377,0.02006568547776343
0.005659170163246243,0.02016157252410982
0.005724766239702178,0.020248656154238775
0.005791122647641758,0.02032021836662013
0.005858248200152536,0.02041192558722901
0.005926151812475552,0.020505568718424808
0.005994842503189409,0.02057237412398103
0.006064329395408062,0.020659388230547727
0.006134621717992506,0.020774488344945337
0.0062057288067765,0.02091172416067441
0.0062776601058065,0.021027462390528655
0.006350425168595962,0.021170856102558595
0.00642403365939419,0.02128674021033728
0.006498495354469888,0.021392568657396367
0.006573820143409586,0.021498071067977107
0.006650018030431118,0.021579974619559107
0.006727099135712337,0.021696029634509895
0.006805073696735206,0.021811989242353187
0.0068839520696454964,0.021923353265372817
0.006963744730628222,0.02199521886466211
0.007044462277299037,0.022086607631245682
0.007126115430111745,0.022212460831676318
0.007208715033782135,0.02233631394458563
0.007292272058728313,0.022500672194647815
0.007376797602527731,0.022640646881586023
0.007462302891391108,0.02288177568492874
0.007548799281653432,0.02296482368209904
0.007636298261282241,0.023045256123476344
0.0077248114514034,0.023137907997927344
0.007814350607844541,0.02324677802890885
0.00790492762269642,0.023364342401875057
0.007996554525892346,0.023507733188551854
0.008089243486805939,0.02361931753388704
0.008183006815867389,0.023720194709855077
0.008277856966198472,0.02382154976671176
0.00837380653526649,0.023962563412588865
0.008470868266557402,0.02407192793984784
0.008569055051268348,0.024201862647479706
0.008668379930019773,0.024359281549775128
0.008768856094587427,0.024563280896843228
0.008870496889654403,0.024833492923121293
0.00897331581458352,0.024963758678244557
0.009077326525210223,0.02508505604812484
0.009182542835656282,0.025203514068324114
0.009288978720164497,0.02531132989009883
0.009396648314954691,0.025409273096906826
0.009505565920101192,0.02550805001601606
0.009615746001432095,0.02561572729561106
0.009727203192450537,0.02573636920702597
0.009839952296278227,0.025851584734159837
0.009954008287621519,0.026002017507376983
0.010069386314760271,0.0261691708807414
0.010186101701559752,0.026328112650053664
0.010304169949505875,0.026501131184415515
0.01042360673976401,0.026688466594141612
0.010544427935261684,0.026861303688975317
0.010666649582795389,0.027017230543977828
0.010790287915161836,0.027177689696018942
0.01091535935331391,0.027386704917875603
0.011041880508541602,0.02756279062577389
0.011169868184678225,0.027754303620691423
0.011299339380332217,0.02790746821455989
0.011430311291144786,0.028053495271174227
0.011562801312073753,0.028177569238491303
0.011696827039703846,0.028320477621272377
0.01183240627458378,0.028508846464799176
0.011969557023590427,0.02867828930004439
0.012108297502320394,0.028891181306906367
0.012248646137509308,0.029074438987551732
0.012390621569479156,0.02931530635655889
0.012534242654613994,0.0295353416534323
0.01267952846786434,0.029668766353096575
0.012826498305280598,0.02982101354135675
0.012975171686575868,0.029997247364215884
0.013125568357718427,0.030186520504402757
0.013277708293554291,0.030483166965939966
0.013431611700460153,0.030621206472670172
0.013587299019027091,0.03078234710597667
0.013744790926775366,0.03097604649907761
0.013904108340900697,0.03118450020730157
0.014065272421052363,0.031417641264306705
0.014228304572143519,0.031630840021243535
0.014393226447194065,0.031816643521257716
0.014560059950206485,0.03200824222177443
0.014728827239075018,0.03222063568340215
0.014899550728528537,0.03246869189082997
0.015072253093107555,0.03268490430118439
0.01524695727017573,0.03289221142652524
0.015423686462966274,0.033116458874789936
0.01560246414366368,0.03338456983908705
0.015783314056521166,0.0336949539942491
0.01596626022101425,0.03393793569805481
0.01615132693503091,0.034158166415963004
0.01633853877809862,0.034367993425361794
0.016527920614648955,0.034559465830457145
0.0167194975973199,0.034789106313611415
0.016913295170296487,0.03501797639519507
0.01710933907269015,0.0352860133162849
0.01730765534195726,0.03554942917125374
0.01750827031735725,0.03582241110475239
0.017711210643450888,0.03613156886548604
0.017916503273639015,0.03640258811835508
0.018124175473742375,0.03673754503748243
0.018334254825622908,0.03703041386855256
0.018546769230846995,0.03730559338489516
0.018761746914391215,0.0376458800268193
0.018979216428391014,0.037917767781895165
0.019199206655932846,0.0382358687193215
0.019421746814890263,0.03856612960812221
0.019646866461804465,0.03884025139187479
0.01987459549580984,0.039152819544439096
0.02010496416260499,0.039481128627408726
0.02033800305846982,0.039732677107370606
0.020573743134329137,0.03999339507508672
0.02081221569986339,0.0403809014768906
0.021053452427667062,0.04071057149590068
0.02129748535745521,0.04096267495322392
0.021544346900318843,0.04132474280295043
0.02179406984302956,0.041709906329367344
0.0220466873523941,0.042053546201566955
0.022302232979659387,0.04242854700905777
0.022560740664968614,0.04277610204210419
0.022822244741868985,0.04314637610463664
0.023086779941871697,0.04344658575260518
0.023354381399064792,0.043796554367900906
0.023625084654779475,0.04411137729125772
0.023898925662310503,0.04454553286479486
0.024175940791691306,0.044915788395642586
0.024456166834524465,0.04526813054136952
0.024739641008868142,0.04554018336238476
0.025026400964179192,0.045862015981840934
0.025316484786313556,0.04619648076131122
0.025609931002584595,0.04657371980323398
0.025906778586880088,0.04692706377288735
0.026207066964838526,0.04724384357487658
0.02651083601908539,0.04769375526167059
0.026818126094530156,0.04801325570617855
0.02712897800372467,0.048390605338699655
0.027443433032283655,0.04872636360444513
0.02776153294436801,0.04923469781827098
0.028083319988231725,0.04964724000752888
0.028408836901833042,0.0501080034626777
0.028738126918510663,0.05060165713230761
0.029071233772725785,0.05107730992113613
0.029408201705870638,0.05147046892945471
0.029749075472144403,0.051838254287292274
0.030093900344497212,0.05233248855333604
0.03044272212064303,0.05270567669624797
0.030795587129142266,0.05309282430891974
0.03115254223555488,0.05356651236875056
0.03151363484866479,0.054059852723486256
0.031878912926776456,0.054551413759255804
0.03224842498408442,0.05513542379806864
0.0326222200971167,0.05560108756398654
0.03300034791125285,0.056118710297513086
0.03338285864731761,0.05650854696593631
0.033769803108250916,0.05700244961225069
0.03416123268585528,0.05737108135538378
0.034557199367621395,0.057811369610995755
0.03495775574363275,0.058253570086475234
0.035362955013550426,0.05873006692192535
0.03577285099367873,0.05930192744135495
0.0361874981241128,0.05986126322536069
0.03660695147596903,0.06045432252911198
0.03703126675869927,0.060948977997889994
0.03746050032748993,0.06138349870053352
0.037894709190746674,0.06195810382501828
0.03833395101766601,0.0624468695238737
0.03877828414589457,0.0630049576953367
0.03922776758927719,0.06350426291511096
0.03968246104569482,0.06413893303092444
0.040142424904993215,0.06468697356601838
0.040607720257003654,0.06521885703067985
0.041078408899656464,0.06569885772160688
0.04155455334718875,0.06639905992937382
0.04203621683844714,0.06696564473129102
0.04252346334528682,0.06770172110444339
0.04301635758106795,0.06838203368445073
0.0435149650092505,0.06890037293327281
0.044019351852088745,0.06950928417799226
0.044529585099426554,0.07007470684585795
0.04504573251759458,0.07073731123964214
0.04556786265841064,0.07135538198769516
0.046096044868284336,0.07198201630930855
0.04663034929742731,0.0727173814978101
0.04717084690917017,0.07351321718100172
0.047717609489387455,0.07425614759962756
0.04827070965603183,0.07486843092972742
0.0488302208687788,0.07574187290501103
0.0493962174387832,0.07645229064630654
0.04996877453854884,0.07710425115534755
0.0505479682119124,0.07778666677732074
0.05113387538414326,0.07845265681867845
0.05172657387216019,0.07914032315293637
0.05232614239486662,0.07977813787851473
0.052932660583605615,0.08072304955129003
0.05354620899273607,0.08149262514992253
0.05416686911033152,0.08228487845058233
0.05479472336900287,0.08304238008276751
0.05542985515684669,0.08383056633272352
0.05607234882852033,0.08456665447530383
0.05672228971644543,0.08530028759472488
0.05737976414214134,0.08607211630125752
0.05804485942768978,0.08688080383248306
0.05871766390733255,0.08766516184817351
0.05939826693920356,0.08854297842198343
0.060086758917196864,0.08936585657197157
0.0607832312829723,0.0902305572832522
0.06148777653810023,0.09102664984529639
0.062200488256347115,0.09189749306119754
0.06292146109610344,0.09276532496433731
0.06365079081295572,0.09360882429861005
0.06438857427240419,0.09446555135615016
0.06513490946272803,0.09538145907263987
0.0658898955079995,0.0963696754826526
0.06665363268124913,0.09714387628179771
0.06742622241778341,0.09807727367511848
0.06820776732865685,0.09899236703974948
0.06899837121430018,0.09993123294921803
0.0697981390783066,0.10083658683784051
0.07060717714137772,0.1017070141281633
0.07142559285543126,0.10260927358020613
0.07225349491787214,0.10350634561834404
0.07309099328602911,0.10453807711867986
0.07393819919175866,0.10548950616739103
0.07479522515621821,0.10651778549321884
0.07566218500481055,0.1075918496162851
0.07653919388230147,0.10860090130672242
0.0774263682681127,0.10953883381689689
0.07832382599179197,0.11058338373763736
0.07923168624866253,0.11158462900181429
0.08015006961565405,0.11280405925903905
0.08107909806731686,0.11381571695318853
0.08201889499202203,0.1149621830364459
0.08296958520834907,0.11609486860681825
0.08393129498166364,0.11723791358205685
0.08490415204088747,0.11823718736486737
0.0858882855954625,0.11935653646626716
0.08688382635251184,0.12046939639632273
0.08789090653419954,0.1215906020077298
0.08890965989529158,0.12275017962306958
0.08994022174092044,0.12404927575929392
0.09098272894455559,0.1250937318749178
0.09203731996618221,0.12634066888137097
0.09310413487069075,0.12759158000393991
0.09418331534647952,0.12876448250793193
0.0952750047242729,0.12991500735426986
0.09637934799615785,0.1312264598970557
0.09749649183484087,0.13257523720745085
0.0986265846131282,0.13379923580117842
0.09976977642363201,0.13520372414023218
0.10092621909870483,0.13654679130230857
0.10209606623060476,0.13803210982467426
0.10327947319189525,0.13937669798377555
0.10447659715608053,0.14069704111675693
0.10568759711848051,0.1421283723100702
0.10691263391734772,0.14350534278296284
0.10815187025522892,0.14480916510812541
0.10940547072057435,0.14627005154722839
0.11067360180959745,0.1478490125313373
0.11195643194838795,0.14935994461070426
0.11325413151528127,0.15093996466092632
0.11456687286348727,0.15241721725474508
0.11589483034398118,0.15391278938396535
0.11723818032865997,0.15532923596506837
0.11859710123376706,0.15692914921669487
0.11997177354358855,0.15841640540177856
0.12136237983442417,0.15988833195541255
0.12276910479883604,0.16150553094737136
0.12419213527017846,0.1630164555182599
0.12563166024741215,0.16459560570923037
0.12708787092020596,0.16613689246198562
0.12856096069432965,0.16768291971486665
0.130051125217341,0.16922812490553657
0.13155856240457053,0.17085548599354614
0.1330834724654076,0.17257567316106992
0.1346260579298911,0.1742923136916244
0.13618652367560827,0.17595468865986671
0.1377650769549055,0.17795379528763464
0.13936192742241435,0.17994273281308049
0.14097728716289676,0.18169202802059722
0.142611370719413,0.18366416155273482
0.14426439512181588,0.18542358335418888
0.14593657991557576,0.1872322218670051
0.1476281471909391,0.18918005419908393
0.14933932161242533,0.19117210934659545
0.15107033044866555,0.1931262100673068
0.15282140360258709,0.19494875395771927
0.15459277364194784,0.19689562239158037
0.15638467583022478,0.1989772912499907
0.15819734815786016,0.2009485528470117
0.16003103137387018,0.2030374459950758
0.16188596901781993,0.20507318712678807
0.1637624074521689,0.20709610750792837
0.16566059589499152,0.20914977715778585
0.16758078645307686,0.21116517334511603
0.16952323415541215,0.21331827977221773
0.1714881969870541,0.21527487385524607
0.17347593592339325,0.21727877560895298
0.1754867149648152,0.219617024152424
0.1775208011717636,0.222063493065964
0.1795784647002097,0.22440418070159093
0.18165997883753285,0.22670870184074104
0.18376562003881725,0.22889882746238416
0.18589566796356882,0.23119600450869554
0.18805040551285834,0.23353344434618434
0.1902301188668946,0.23590988966959808
0.19243509752303323,0.23812553027216293
0.19466563433422632,0.24050246802810554
0.19692202554791735,0.24280838581134376
0.19920457084538712,0.24535020153071835
0.20151357338155584,0.24772643397488947
0.20384933982524642,0.25015320030430255
0.20621218039991446,0.25272859135930215
0.2086024089248505,0.2552707929295187
0.21102034285685967,0.25784437177067704
0.21346630333242453,0.2605952862567368
0.21594061521035676,0.2633211940416499
0.21844360711494284,0.2659026333606159
0.22097561147959033,0.2685517413576408
0.22353696459097966,0.2712138928778337
0.22612800663372795,0.27398401805547656
0.2287490817355704,0.2768359694552108
0.2314005380130654,0.27973497474098014
0.23408272761782944,0.28240705681791356
0.23679600678330787,0.28540387276651946
0.23954073587208793,0.2885822825165721
0.24231727942376008,0.2914574262546995
0.24512600620333397,0.2942167055916295
0.24796728925021602,0.2970475911659345
0.2508415059277541,0.30008307041457283
0.2537490379733572,0.3031895469306613
0.2566902715491952,0.3061962952272249
0.25966559729348726,0.3090228988312026
0.26267541037238384,0.3121066416264713
0.26572011053245065,0.3152868148350547
0.26880010215376077,0.31834959868443835
0.2719157943036019,0.3217290807936056
0.2750676007908067,0.3250018874765648
0.2782559402207126,0.3285748532335503
0.28148123605075814,0.33190368982174145
0.28474391664672477,0.33521627029099405
0.28804441533962977,0.33846181558081234
0.2913831704832789,0.34213043905762985
0.2947606255124859,0.34564167135737184
0.29817722900196736,0.34934587246993365
0.30163343472591975,0.3528667529597974
0.30512970171828707,0.356588228601327
0.30866649433372745,0.3603252587213996
0.3122442823092858,0.3638981257562947
0.3158635408267819,0.36774500428692003
0.31952475057592133,0.37132198130515637
0.32322839781813806,0.3752706657269809
0.3269749744511768,0.3789315045310312
0.33076497807442423,0.38276605096189653
0.3345989120549975,0.38677340790739406
0.3384772855945983,0.3909101703754235
0.34240061379714254,0.3951787458763809
0.34636941773717345,0.3994002530956521
0.3503842245290676,0.40364638282192555
0.3544455673970435,0.40799404157177827
0.3585539857459817,0.41246002103617796
0.36271002523306484,0.41675777259813707
0.3669142378402494,0.42121728473844194
0.3711671819475767,0.4255986019708745
0.37546942240733366,0.4303035369688627
0.37982153061907364,0.4349588779219893
0.3842240846055061,0.43963113040950574
0.38867766908926676,0.4444408053161936
0.393182875570577,0.4489202661677557
0.39774030240580366,0.4537646127113938
0.40235055488692933,0.45858680116410844
0.4070142453219439,0.4634338829612316
0.4117319931161679,0.468572962652698
0.4165044248545185,0.47365955282537503
0.42133217438472886,0.47871519302506593
0.4262158829015325,0.48366185142497475
0.43115619903182284,0.48874157277079655
0.43615377892080054,0.49384841804234875
0.441209286319119,0.49946065649675264
0.4463233926710397,0.504391662505558
0.4514967772036102,0.5097014394853355
0.4567301270168747,0.5146808876546585
0.4620241371751313,0.5200689022156884
0.46737951079924633,0.5253436512773899
0.47279695916003905,0.5308588796771746
0.4782772017727485,0.5360980177033988
0.4838209664925957,0.5415802778986397
0.48942898961145315,0.5470962993975015
0.49510201595563513,0.5527237169448653
0.5008407989848213,0.5584366936103292
0.5066461008921268,0.5641205697756698
0.5125186927053332,0.5700914273504296
0.5184593543892912,0.5759764101160303
0.5244688749495119,0.5820323535094227
0.5305480525369574,0.5883227932080561
0.5366976945540476,0.5944274982057165
0.5429186177618943,0.6003347180795262
0.5492116483887789,0.606198508335184
0.5555776222398878,0.6126215678466
0.5620173848083188,0.6188365534272185
0.5685317913873753,0.6250879149515794
0.5751217071841613,0.6314615529316612
0.5817880074344935,0.6379728714970683
0.5885315775191451,0.6446820723821388
0.595353313081437,0.6510644930522808
0.6022541201461928,0.6577210073280014
0.6092349152400711,0.6645026077546708
0.6162966255132942,0.6711100632033404
0.6234401888627864,0.6777822454442315
0.6306665540567405,0.6849576564575924
0.6379766808606282,0.6920932406848695
0.6453715401646701,0.699575227308797
0.6528521141127848,0.7068131727901467
0.6604193962330305,0.714093103336929
0.6680743915695615,0.7212390542278306
0.675818116816111,0.728746024687265
0.6836516004510238,0.736679040425624
0.6915758828738525,0.7442183930906554
0.6995920165435374,0.7523323840081829
0.707701066118189,0.7603781545966053
0.7159041085964888,0.7684367085787802
0.7242022334607315,0.7763365280213708
0.732596542821523,0.7848330042924919
0.741088151564157,0.7931148633316323
0.7496781874966877,0.8017330718256523
0.7583677914997191,0.8107380021751844
0.7671581176779302,0.8195728435171088
0.7760503335133571,0.8286505050852455
0.7850456200204509,0.8377631852738563
0.794145171902934,0.8468188759401549
0.8033501977124734,0.8552329104697447
0.8126619200091946,0.8646659739641231
0.822081575524054,0.8735418158915838
0.8316104153230961,0.8821216969403292
0.8412497049736118,0.8906074342557406
0.8510007247122247,0.8996875950108587
0.8608647696149244,0.9093768897317505
0.8708431497690724,0.91943035169651
0.880937190447399,0.9282046551443489
0.8911482322840202,0.9365826573144135
0.9014776314524917,0.9452180597669629
0.9119267598459299,0.9537912313201595
0.9224970052592174,0.962213766030829
0.9331897715733238,0.970049157683323
0.9440064789417604,0.9773805452288566
0.9549485639791966,0.9840075589473342
0.9660174799522646,0.9900531658456707
0.9772146969725725,0.9940959248882135
0.9885417021919574,0.9983998914652898
1.0,0.9999832000537598


==> data/EEG/RMIA/NHiTS-offline/total/roc_MAELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.010446108143887335
6.177187597338488e-05,0.01044680298292023
6.248788072006888e-05,0.010447505875910331
6.321218475812448e-05,0.010448216916211964
6.394488428556937e-05,0.010448936198261528
6.468607661546321e-05,0.010449663817590047
6.543586018883229e-05,0.01045039987083586
6.619433458774387e-05,0.01045114445575745
6.696160054853215e-05,0.010451897671246425
6.773775997517745e-05,0.01045265961734066
6.852291595284057e-05,0.010453430395237584
6.9317172761554e-05,0.01045421010730761
7.012063589007177e-05,0.010454998857107742
7.09334120498799e-05,0.010455796749395323
7.17556091893692e-05,0.010456603890141953
7.258733650817246e-05,0.010457420386547558
7.342870447166758e-05,0.010458246347054629
7.42798248256491e-05,0.010459081881362632
7.514081061116962e-05,0.010459927100442565
7.601177617955322e-05,0.010460782116551708
7.689283720758305e-05,0.010461647043248524
7.778411071286482e-05,0.010462521995407748
7.868571506936843e-05,0.01046340708923564
7.959777002314978e-05,0.010464302442285422
8.05203967082547e-05,0.010465208173472882
8.145371766280736e-05,0.01046612440309218
8.239785684528512e-05,0.01046705125283182
8.335293965098187e-05,0.010467988845790805
8.43190929286625e-05,0.010468937306494997
8.529644499741017e-05,0.010469896760913654
8.628512566366886e-05,0.01047086733647615
8.728526623848371e-05,0.010471849162088912
8.829699955494083e-05,0.010472842368152536
8.932045998580959e-05,0.010473847086579105
9.03557834613892e-05,0.01047486345080971
9.140310748756223e-05,0.010475891595832173
9.246257116405733e-05,0.010476931658198973
9.353431520292377e-05,0.010477983776045386
9.461848194721992e-05,0.01047904808910783
9.571521538991856e-05,0.010480124738742422
9.682466119303115e-05,0.010481213867943753
9.794696670695385e-05,0.010482315621363885
9.908228099003788e-05,0.01048343014533155
0.00010023075482838654,0.010484557587871602
0.00010139254075588153,0.010485698098724664
0.00010256779307444219,0.010486851829367013
0.00010375666787451859,0.010488018933030713
0.00010495932305582277,0.010489199564723958
0.00010617591834830001,0.010490393881251654
0.00010740661533334334,0.010491602041236253
0.00010865157746525384,0.010492824205138819
0.00010991097009294972,0.010494060535280333
0.0001111849604819271,0.010495311195863267
0.00011247371783647519,0.010496576352993368
0.00011377741332214914,0.010497856174701746
0.00011509622008850323,0.010499150830967172
0.00011643031329208767,0.01050046049373866
0.00011777987011971193,0.010501785336958312
0.0001191450698119776,0.0105031255365844
0.00012052609368708426,0.010504481270614756
0.00012192312516491107,0.010505852719110403
0.0001233363497913776,0.010507240064219473
0.00012476595526308696,0.010508643490201395
0.00012621213145225474,0.010510063183451372
0.00012767507043192657,0.010511499332525131
0.0001291549665014884,0.010512952128163977
0.00013065201621247213,0.010514421763320108
0.00013216641839466052,0.010515908433182265
0.00013369837418249466,0.010517412335201632
0.00013524808704178755,0.01051893366911808
0.0001368157627967472,0.010520472636986683
0.00013840160965731315,0.01052202944320456
0.00014000583824680976,0.01052360429453802
0.00014162866162991988,0.01052519740015002
0.0001432702953409831,0.010526808971627954
0.00014493095741262166,0.010528439223011745
0.00014661086840469845,0.01053008837082228
0.00014831025143361044,0.01053175663409016
0.00015002933220192182,0.010533444234384796
0.00015176833902834055,0.010535151395843838
0.00015352750287804228,0.010536878345202935
0.000155307057393346,0.010538625311825858
0.00015710723892474503,0.010540392527734959
0.00015892828656229778,0.010542180227641985
0.00016077044216738237,0.010543988648979256
0.00016263395040481922,0.010545818031931196
0.00016451905877536624,0.010547668619466233
0.00016642601764859036,0.010549540657369067
0.00016835508029612023,0.01055143439427332
0.00017030650292528443,0.010553350081694553
0.0001722805447131394,0.010555287974063673
0.00017427746784089192,0.01055724832876072
0.00017629753752872057,0.010559231406149058
0.0001783410220710008,0.010561237469609953
0.00018040819287193827,0.010563266785577553
0.00018249932448161524,0.010565319623574269
0.00018461469463245476,0.010567396256246584
0.0001867545842761076,0.01056949695940125
0.00018891927762076664,0.010571622012041933
0.00019110906216891378,0.010573771696406253
0.0001933242287555045,0.010575946298003288
0.00019556507158659492,0.010578146105651474
0.00019783188827841644,0.010580371411516982
0.0002001249798969037,0.011152717404990766
0.00020244465099768038,0.011155290726408924
0.00020479120966650856,0.011157893875484427
0.0002071649675602069,0.011160527197953001
0.0002095662399480433,0.01116319104355783
0.0002119953457536071,0.01116588576609601
0.00021445260759716674,0.011168611723465543
0.00021693835183851843,0.011171369277712864
0.00021945290862033137,0.011174158795080928
0.0002219966119119955,0.011176980646057856
0.0002245697995539774,0.011179835205426137
0.0002271728133026905,0.011182722852312404
0.0002298059988758851,0.011185643970237793
0.0002324697059985648,0.011188598947168876
0.00023516428844943486,0.011191588175569185
0.00023789010410788932,0.011194612052451345
0.00024064751500154242,0.011197670979429796
0.00024343688735431105,0.011200765362774139
0.00024625859163505465,0.011203895613463088
0.00024911300260677886,0.011207062147239065
0.0002520004993764092,0.011210265384663399
0.0002549214654451423,0.011213505751172196
0.0002578762887593801,0.011216783677132846
0.0002608653617622548,0.011220099597901163
0.00026388908144575103,0.011223453953879236
0.0002669478494034321,0.011226847190573885
0.00027004207188377727,0.011230279758655867
0.0002731721598441376,0.0112337521140197
0.000276338529005317,0.01123726471784424
0.00027954159990678566,0.011240818036653904
0.0002827817979625341,0.01124441254238066
0.0002860595535175742,0.011248048712426684
0.000289375301905095,0.011251727029727775
0.0002927294835042816,0.0112554479828175
0.00029612254379880347,0.011259212065892067
0.00029955493343598134,0.01126301977887597
0.0003030271082866396,0.011266871627488387
0.0003065395295056527,0.011270768123310338
0.00031009266359319264,0.011274709783852643
0.00031368698245668765,0.011278697132624641
0.00031732296347349763,0.011282730699203731
0.00032100108955431715,0.011286811019305702
0.00032472184920731285,0.011290938634855884
0.00032848573660300434,0.011295114094061124
0.0003322932516398972,0.011299337951482597
0.0003361449000108765,0.01130361076810946
0.0003400411932703706,0.011307933111433358
0.00034398264890229247,0.011312305555523795
0.00034796979038876914,0.011316728681104376
0.0003520031472796679,0.01132120307562994
0.0003560832552629278,0.011325729333364584
0.000360210656235707,0.011330308055460585
0.00036438589837635443,0.01133493985003824
0.0003686095362172158,0.011339625332266645
0.00037288213071828336,0.011344365124445381
0.00037720424934169976,0.011349159856087178
0.00038157646612712486,0.01135401016400152
0.00038599936176797673,0.011358916692379215
0.00039047352368855597,0.011363880092877966
0.0003949995461220643,0.011368901024708911
0.000399578030189527,0.011373980154724175
0.00040420958397963103,0.011379118157505447
0.0004088948226294864,0.011384315715453562
0.00041363436840632776,0.011389573518879145
0.00041842885079015847,0.011394892266094284
0.0004232789065573553,0.011400272663505281
0.00042818517986524155,0.01140571542570648
0.0004331483223376403,0.011411221275575163
0.00043816899315141946,0.011416790944367558
0.00044324785912404005,0.011422425171815976
0.00044838559480211905,0.011428124706227043
0.0004535828825510191,0.011433890304581093
0.00045884041264547613,0.011439722732632704
0.0004641588833612782,0.011445622765012396
0.0004695390010680063,0.011451591185329527
0.0004749814803228505,0.01145762878627635
0.0004804870439655134,0.011463736369733312
0.0004860564232142139,0.011469914746875542
0.0004916903577628031,0.011476164738280586
0.0004973895958790067,0.011482487174037406
0.0005031548945038057,0.011488882893856609
0.0005089870193519685,0.011495352747181992
0.0005148867450137498,0.011501897593303338
0.0005208548550577665,0.011508518301470564
0.0005268921421350677,0.011515215751009158
0.0005329994080844093,0.011521990831436969
0.0005391774640387505,0.011528844442582344
0.0005454271305329836,0.011535777494703643
0.0005517492376129129,0.011542790908610132
0.0005581446249454966,0.011549885615784284
0.0005646141419303673,0.011557062558505488
0.0005711586478126435,0.011564322689975197
0.0005777790117970507,0.01157166697444353
0.0005844761131633638,0.011579096387337342
0.0005912508413831881,0.011586611915389762
0.0005981040962380944,0.011594214556771258
0.0006050367879391225,0.011601905321222206
0.0006120498372476703,0.01160968523018699
0.0006191441755977848,0.011617555316949676
0.0006263207452198692,0.011625516626771241
0.0006335804992658254,0.011633570217028396
0.0006409244019356456,0.011641717157354025
0.0006483534286054727,0.011649958529779254
0.0006558685659571436,0.011658295428877138
0.0006634708121092351,0.011666728961908065
0.0006711611767496287,0.011675260248966797
0.0006789406812696112,0.01168389042313124
0.0006868103588995307,0.011692620630612934
0.000694771254846024,0.011701452030909287
0.0007028244264308353,0.011710385796957568
0.0007109709432312439,0.011719423115290695
0.0007192118872221193,0.011728565186194825
0.0007275483529196233,0.011737813223868764
0.0007359814475265771,0.01174716845658523
0.0007445122910795143,0.011756632126853992
0.0007531420165974376,0.01176620549158689
0.0007618717702322999,0.011775889822264766
0.0007707027114212304,0.011785686405106344
0.0007796360130405236,0.011795596541239047
0.0007886728615614156,0.011805621546871817
0.0007978144572076629,0.011815762753469922
0.0008070620141149507,0.01182602150793179
0.0008164167604921472,0.011836399172767902
0.0008258799387844272,0.011846897126281753
0.0008354528058382871,0.011857516762752901
0.0008451366330684721,0.011868259492622161
0.0008549327066268384,0.01187912674267893
0.0008648423275731727,0.01189011995625067
0.0008748668120479914,0.011901240593394619
0.0008850074914473438,0.011912490131091705
0.00089526571259964,0.011923870063442704
0.0009056428379445294,0.011935381901866684
0.0009161402457138521,0.011947027175301737
0.0009267593301146883,0.011958807430408055
0.0009375015015145289,0.011970724231773335
0.0009483681866285928,0.011982779162120588
0.0009593608287093146,0.011994973822518348
0.0009704808877380307,0.012007309832593308
0.0009817298406188842,0.012019788830745443
0.00099310918137498,0.012032412474365598
0.0010046204213468132,0.01204518244005563
0.001016265089392995,0.012058100423851071
0.0010280447320933097,0.012071168141446386
0.0010399609139541202,0.012084387328422862
0.0010520152176161591,0.012097759740479087
0.0010642092440647246,0.01819870796716235
0.001076544612842316,0.018231916666792303
0.0010890229622637305,0.01826551029218647
0.001101645949633657,0.018299493305062586
0.001114415251466788,0.018333870218854652
0.0011273325637104871,0.018368645599312394
0.0011403996019700331,0.018403824065107648
0.0011536181017364785,0.018439410288447793
0.0011669898186171474,0.0184754089956963
0.0011805165285688054,0.018511824968000433
0.0011942000281335325,0.018548663041926285
0.0012080421346773289,0.018585928110101124
0.0012220446866314887,0.0186236251218632
0.0012362095437367692,0.01866175908391912
0.0012505385872903913,0.018700335061008766
0.0012650337203959038,0.02159633704403837
0.0012796968682159415,0.021673812664001528
0.001294529978227916,0.021752186312570292
0.0013095350204826678,0.021831468398895004
0.0013247139878661174,0.02191166945277965
0.0013400688963639508,0.021992800126080334
0.001355601785329369,0.022074871194120042
0.0013713147177539455,0.022157893557119734
0.001387209780541621,0.02224187824164604
0.001403289084785873,0.022326836402075775
0.0014195547660501016,0.02241277932207738
0.0014360089846512606,0.022499718416109565
0.0014526539259467812,0.022587665230937318
0.0014694918006248172,0.022676631447165464
0.0014865248449978572,0.022766628880790042
0.0015037553212997384,0.022857669484767622
0.001521185517986105,0.022949765350602832
0.0015388177500383464,0.023042928709954284
0.001556654359271062,0.02313717193625913
0.0015746977146430866,0.02323250754637641
0.001592950212572123,0.02332894820224949
0.0016114142772530198,0.02342650671258773
0.0016300923609797412,0.02352519603456769
0.0016489869444710648,0.023625029275554016
0.001668100537200059,0.023726019694840284
0.0016874356777273757,0.02382818070541003
0.001706994934038408,0.02393152587571819
0.001726780903884356,0.024036068931493182
0.0017467962151272458,0.024141823757559883
0.0017670435260889468,0.02424880439968374
0.0017875255259042354,0.02435702506643623
0.0018082449348779518,0.024466500131081977
0.0018292045048462937,0.02457724413348775
0.0018504070195423021,0.024689271782053525
0.0018718552949655793,0.024802597955666
0.0018935521797562953,0.02491723770567471
0.0019155005555735278,0.025033206257891082
0.0019377033374779887,0.02514983957578081
0.0019601634743191855,0.025265839338072842
0.001982883949127071,0.025383183666627552
0.002005867779508234,0.02550188814646336
0.002029118018046678,0.025621968543246415
0.002052637752709252,0.02574344080538447
0.0020764301072557748,0.02586632106614505
0.0021004982416539153,0.025990625645798193
0.0021248453524988827,0.026116371053784032
0.0021494746734379805,0.026243573990905468
0.00217438947560008,0.02636986120014042
0.0021995930680300748,0.026496543209344588
0.0022250887981283695,0.02662469360393418
0.002250880052095462,0.02675432940412898
0.00227697025538168,0.02688546782743207
0.0023033628731421313,0.027018126290916517
0.002330061410696925,0.027152322413538654
0.002357069413996728,0.027288074018478114
0.0023843904700937206,0.027425399135504985
0.002412028207618007,0.027564316003374466
0.00243998629725955,0.027704843072249206
0.0024682684522556926,0.027846999006149765
0.0024968784288843266,0.02799080268543344
0.0025258200269627847,0.0281362732093019
0.002555097090352507,0.028278809645870866
0.0025847135074695635,0.028415860856644437
0.002614673211801092,0.028554500643382497
0.00264498018242772,0.02869474741944732
0.002675638444552045,0.028836619811632547
0.0027066520700332413,0.028980136662637053
0.0027380251779278576,0.02912531703356756
0.0027697619350368907,0.02927218020647022
0.002801866556459195,0.02942074568689155
0.002834343306151309,0.029571033206469022
0.0028671964974937695,0.029731536074680175
0.0029004304938639917,0.02990466119748606
0.002934049709215787,0.030079793033019154
0.0029680586086656023,0.030256954841311877
0.003002461709085549,0.03043617015200629
0.0030372635797033115,0.030617462767479203
0.0030724688427090033,0.030800856766003405
0.003108082173869064,0.030986376504945685
0.0031441083031472647,0.03117404662400177
0.00318055201533292,0.03136389204846891
0.0032174181506763717,0.03155593799255622
0.003254711605531848,0.03175020996273357
0.003292437333007769,0.03194673376111919
0.0033306003436245884,0.03214828519766152
0.003369205705980267,0.0323528055533102
0.003408258547423452,0.03255969652735328
0.0034477640547344642,0.03276696406769331
0.0034877274748141775,0.03297475255866397
0.003528154115380883,0.03318943717558461
0.0035690493456752297,0.03340981894517216
0.0036104185971733375,0.03363275518458307
0.0036522673643081755,0.033858275502963754
0.0036946012051993025,0.03408474488606048
0.003737425742391064,0.034309638177127184
0.0037807466635993493,0.034537224727932955
0.0038245697224669993,0.03476580342701028
0.0038689007393279753,0.034994574845134484
0.003913745601980384,0.03522599070321293
0.0039591102664684585,0.03545997486639908
0.004005000757873611,0.03569667116627932
0.004051423171114647,0.035936111039534445
0.0040983836717572615,0.036178326287231326
0.004145888496832911,0.03642334907904659
0.004193943955667186,0.03667121195753917
0.004242556430717777,0.03692194784247249
0.004291732378422158,0.0371755900351866
0.004341478330055092,0.03742367428523738
0.004391800892596086,0.03767064263332391
0.004442706749606883,0.03792069330875432
0.004494202662119142,0.03817382881139245
0.0045462954695324,0.038429898436049506
0.004598992090522438,0.038688936192463066
0.004652299523960189,0.03895097648458142
0.004706224849841282,0.039216054115132896
0.004760775230226368,0.03948420429024812
0.00481595791019235,0.039755462624135936
0.004871780218794631,0.040029865143813494
0.004928249570040513,0.04030744829389114
0.004985373463873894,0.040587076521345695
0.005043159487171359,0.0408441337741553
0.005101615314749833,0.04110417060643017
0.005160748710385908,0.041367221554810284
0.005220567527846975,0.04163332155625364
0.005281079711934331,0.04190250595267649
0.005342293299538352,0.042179074629935434
0.005404216420705915,0.042463293226415524
0.00546685729972018,0.042750806232543494
0.0055302242561929005,0.04304165183419132
0.005594325706169377,0.04333586865984764
0.005659170163246243,0.043633495785748294
0.005724766239702178,0.04393457274106611
0.005791122647641758,0.04423895794552384
0.005858248200152536,0.0445460343266801
0.005926151812475552,0.04485667006463163
0.005994842503189409,0.045170906416282484
0.006064329395408062,0.04548878511675014
0.006134621717992506,0.04580927359779835
0.0062057288067765,0.04612024613159379
0.0062776601058065,0.046431956875733246
0.006350425168595962,0.04674728069408941
0.00642403365939419,0.047066259466210986
0.006498495354469888,0.04738893555707724
0.006573820143409586,0.04771535182272467
0.006650018030431118,0.04804555161593891
0.006727099135712337,0.04837957879201257
0.006805073696735206,0.04871747771456991
0.0068839520696454964,0.04906756497011619
0.006963744730628222,0.04942437712445101
0.007044462277299037,0.04978532512850955
0.007126115430111745,0.050150456921390106
0.007208715033782135,0.050519820997858435
0.007292272058728313,0.050893466414788556
0.007376797602527731,0.051271442797678236
0.007462302891391108,0.051653573371257214
0.007548799281653432,0.052039519787710195
0.007636298261282241,0.05242993975238867
0.0077248114514034,0.05282488511869214
0.007814350607844541,0.053221325915401255
0.00790492762269642,0.053617360138049616
0.007996554525892346,0.05400661991947255
0.008089243486805939,0.054390266606114034
0.008183006815867389,0.054773101806148104
0.008277856966198472,0.05516037449194901
0.00837380653526649,0.05554637633757249
0.008470868266557402,0.055927626013068464
0.008569055051268348,0.05632087721120095
0.008668379930019773,0.05672287437984763
0.008768856094587427,0.05713237593427858
0.008870496889654403,0.05754601857625059
0.00897331581458352,0.057962102316419815
0.009077326525210223,0.058383008929915846
0.009182542835656282,0.058820886242556415
0.009288978720164497,0.05927568488562991
0.009396648314954691,0.05973575515081454
0.009505565920101192,0.06018293089184616
0.009615746001432095,0.060622347151719234
0.009727203192450537,0.06106699203443898
0.009839952296278227,0.06152895691045122
0.009954008287621519,0.06201674546722745
0.010069386314760271,0.06251018803590679
0.010186101701559752,0.06302275025934041
0.010304169949505875,0.06351974251538009
0.01042360673976401,0.06400095255644692
0.010544427935261684,0.06448179246227144
0.010666649582795389,0.0649680272427286
0.010790287915161836,0.06545989802509317
0.01091535935331391,0.06598978864871434
0.011041880508541602,0.06655667122453594
0.011169868184678225,0.06708413526025274
0.011299339380332217,0.06760368059042177
0.011430311291144786,0.06811262521220776
0.011562801312073753,0.06860476237661135
0.011696827039703846,0.06907730061154209
0.01183240627458378,0.06953620798357606
0.011969557023590427,0.07002158227530733
0.012108297502320394,0.07053329328666717
0.012248646137509308,0.07105105432664507
0.012390621569479156,0.07157453395182817
0.012534242654613994,0.07208701658757595
0.01267952846786434,0.07260543946706746
0.012826498305280598,0.07314185692132322
0.012975171686575868,0.0736763620943182
0.013125568357718427,0.07418537039883169
0.013277708293554291,0.07470027867572568
0.013431611700460153,0.07522090157645792
0.013587299019027091,0.0757250429451812
0.013744790926775366,0.07623502787308603
0.013904108340900697,0.07676417073439318
0.014065272421052363,0.07729402392317915
0.014228304572143519,0.07781638664536247
0.014393226447194065,0.07836118851125735
0.014560059950206485,0.07892007292964888
0.014728827239075018,0.07944574746649884
0.014899550728528537,0.07997629600033344
0.015072253093107555,0.08053168399643854
0.01524695727017573,0.08112005472405923
0.015423686462966274,0.08171771429377761
0.01560246414366368,0.08231670722258425
0.015783314056521166,0.0829060060490095
0.01596626022101425,0.08347606900273999
0.01615132693503091,0.08410064774791307
0.01633853877809862,0.0846622304595406
0.016527920614648955,0.08524432785685203
0.0167194975973199,0.08582824039887273
0.016913295170296487,0.08640719502496778
0.01710933907269015,0.08700070506946186
0.01730765534195726,0.08760093502812574
0.01750827031735725,0.08818896651107569
0.017711210643450888,0.0887692298552919
0.017916503273639015,0.0893547274339526
0.018124175473742375,0.08993661137873023
0.018334254825622908,0.09053027312547875
0.018546769230846995,0.09113100927678745
0.018761746914391215,0.09174169140361306
0.018979216428391014,0.09236782380814211
0.019199206655932846,0.09298831401736932
0.019421746814890263,0.09358670455902035
0.019646866461804465,0.09418000041453116
0.01987459549580984,0.09479945654438889
0.02010496416260499,0.09540105372434413
0.02033800305846982,0.0960170758009804
0.020573743134329137,0.09661218474243742
0.02081221569986339,0.0971995129044799
0.021053452427667062,0.09785033875246611
0.02129748535745521,0.0985110602315495
0.021544346900318843,0.09915972720834836
0.02179406984302956,0.11907092792935421
0.0220466873523941,0.11989307789815598
0.022302232979659387,0.12069247671653653
0.022560740664968614,0.12150969143174783
0.022822244741868985,0.12229418965980376
0.023086779941871697,0.12316273130022619
0.023354381399064792,0.12398865867400935
0.023625084654779475,0.12479736743669209
0.023898925662310503,0.12559827885038316
0.024175940791691306,0.1264167039114306
0.024456166834524465,0.12722059191237214
0.024739641008868142,0.12808846851378375
0.025026400964179192,0.12893722455006146
0.025316484786313556,0.12978666321011653
0.025609931002584595,0.13062487331669465
0.025906778586880088,0.13146918307570393
0.026207066964838526,0.13231801595617249
0.02651083601908539,0.13316329110590086
0.026818126094530156,0.13405895308325783
0.02712897800372467,0.1349981065148101
0.027443433032283655,0.13592782374253437
0.02776153294436801,0.1368636464097721
0.028083319988231725,0.13783034696103438
0.028408836901833042,0.13874258500388903
0.028738126918510663,0.13968950783250594
0.029071233772725785,0.1406504214143884
0.029408201705870638,0.14157736108085503
0.029749075472144403,0.14251231621464616
0.030093900344497212,0.14343607018163718
0.03044272212064303,0.14436600545662892
0.030795587129142266,0.14528651600739398
0.03115254223555488,0.1462243221858599
0.03151363484866479,0.14722306548195205
0.031878912926776456,0.14816580933031898
0.03224842498408442,0.14911737739867076
0.0326222200971167,0.15012359358263505
0.03300034791125285,0.15118104356893317
0.03338285864731761,0.15220914759729637
0.033769803108250916,0.15327467543044454
0.03416123268585528,0.15432313650720325
0.034557199367621395,0.15531049744098513
0.03495775574363275,0.15634756240355507
0.035362955013550426,0.1574181957696017
0.03577285099367873,0.15842116841330806
0.0361874981241128,0.15945050487196447
0.03660695147596903,0.16049541280631113
0.03703126675869927,0.16164106335826411
0.03746050032748993,0.16276734368320914
0.037894709190746674,0.16389832590204167
0.03833395101766601,0.16501933125388682
0.03877828414589457,0.16618699419949082
0.03922776758927719,0.16741745830811025
0.03968246104569482,0.16859943470354258
0.040142424904993215,0.1697495451463093
0.040607720257003654,0.17095333286206504
0.041078408899656464,0.1722056784314454
0.04155455334718875,0.17353871801885576
0.04203621683844714,0.1749175007278662
0.04252346334528682,0.17631608641511645
0.04301635758106795,0.17772088654605395
0.0435149650092505,0.17908674942251732
0.044019351852088745,0.1804877309728217
0.044529585099426554,0.18206018825520545
0.04504573251759458,0.18369015360993335
0.04556786265841064,0.1853170855119604
0.046096044868284336,0.186900491067229
0.04663034929742731,0.1884757609542129
0.04717084690917017,0.19009155952519644
0.047717609489387455,0.19178936668843435
0.04827070965603183,0.19346468594411684
0.0488302208687788,0.19514440040714343
0.0493962174387832,0.19672012806863676
0.04996877453854884,0.19832257056107425
0.0505479682119124,0.20003387133572473
0.05113387538414326,0.20168976811384617
0.05172657387216019,0.20330361111325823
0.05232614239486662,0.2050439537726197
0.052932660583605615,0.20682725297515447
0.05354620899273607,0.20868327102817297
0.05416686911033152,0.2105333306477577
0.05479472336900287,0.21238532272217925
0.05542985515684669,0.2143130147202222
0.05607234882852033,0.2161834267434351
0.05672228971644543,0.21806981474102397
0.05737976414214134,0.22002966847258604
0.05804485942768978,0.22198686716969615
0.05871766390733255,0.22391198495270997
0.05939826693920356,0.22572180377941792
0.060086758917196864,0.22753769033215332
0.0607832312829723,0.2294139904904995
0.06148777653810023,0.23133330927300114
0.062200488256347115,0.2332277891795586
0.06292146109610344,0.23527407627529193
0.06365079081295572,0.23725932580928794
0.06438857427240419,0.23918063821683394
0.06513490946272803,0.24120557474484405
0.0658898955079995,0.24333427035676344
0.06665363268124913,0.2452989097769044
0.06742622241778341,0.24740344994644384
0.06820776732865685,0.24942950348656961
0.06899837121430018,0.2514707015210762
0.0697981390783066,0.25356418470922615
0.07060717714137772,0.2555874557485727
0.07142559285543126,0.25764307962226196
0.07225349491787214,0.259755017707808
0.07309099328602911,0.26186559364009654
0.07393819919175866,0.2640628402487391
0.07479522515621821,0.2662984008859383
0.07566218500481055,0.26839042585731826
0.07653919388230147,0.2704489336403224
0.0774263682681127,0.2725163124405938
0.07832382599179197,0.2746932386169948
0.07923168624866253,0.27686280679913483
0.08015006961565405,0.2790102501957075
0.08107909806731686,0.2810306667449202
0.08201889499202203,0.2830575784385969
0.08296958520834907,0.285155483418378
0.08393129498166364,0.28728200005532584
0.08490415204088747,0.2894589988076687
0.0858882855954625,0.29157621877250206
0.08688382635251184,0.29382327439092715
0.08789090653419954,0.2960577503840883
0.08890965989529158,0.29820697153449877
0.08994022174092044,0.3005254817423073
0.09098272894455559,0.30289341232045236
0.09203731996618221,0.30523765239759826
0.09310413487069075,0.30758929644857486
0.09418331534647952,0.30997057257473476
0.0952750047242729,0.3122726900677638
0.09637934799615785,0.31458853351773935
0.09749649183484087,0.31691598623996614
0.0986265846131282,0.3191944001696756
0.09976977642363201,0.3216317829794892
0.10092621909870483,0.3240484495955371
0.10209606623060476,0.32647881261153583
0.10327947319189525,0.32894629019184823
0.10447659715608053,0.33145755443858793
0.10568759711848051,0.33409244615490463
0.10691263391734772,0.3366621339987141
0.10815187025522892,0.3391984463295224
0.10940547072057435,0.3417739927146661
0.11067360180959745,0.34438384439534686
0.11195643194838795,0.3470194354426374
0.11325413151528127,0.34962369797152715
0.11456687286348727,0.35229013961368427
0.11589483034398118,0.35500481829009733
0.11723818032865997,0.3577598381764299
0.11859710123376706,0.3604551660393214
0.11997177354358855,0.36313423624503827
0.12136237983442417,0.36583684066148514
0.12276910479883604,0.36854801967617284
0.12419213527017846,0.37137404271058466
0.12563166024741215,0.37413771628793835
0.12708787092020596,0.3770741583862102
0.12856096069432965,0.379938343028442
0.130051125217341,0.38274801689109983
0.13155856240457053,0.38569023672606345
0.1330834724654076,0.38861703562089167
0.1346260579298911,0.39160319254729214
0.13618652367560827,0.3945443007452447
0.1377650769549055,0.39750795780135495
0.13936192742241435,0.4003833394407351
0.14097728716289676,0.40338090965877554
0.142611370719413,0.4065006607734344
0.14426439512181588,0.4096404749865948
0.14593657991557576,0.41271559524080326
0.1476281471909391,0.4159215526454247
0.14933932161242533,0.41920719177550503
0.15107033044866555,0.42238998616182694
0.15282140360258709,0.42550575375165467
0.15459277364194784,0.4288260391703848
0.15638467583022478,0.43196181506911746
0.15819734815786016,0.4352329847378642
0.16003103137387018,0.43858155464033716
0.16188596901781993,0.4419038296464416
0.1637624074521689,0.4452975488519046
0.16566059589499152,0.44875107526702307
0.16758078645307686,0.4520594821491021
0.16952323415541215,0.45544179214242864
0.1714881969870541,0.45893531715389824
0.17347593592339325,0.4624725479908938
0.1754867149648152,0.4658697664389219
0.1775208011717636,0.46941257057641667
0.1795784647002097,0.47297174504720696
0.18165997883753285,0.47641683696250386
0.18376562003881725,0.4799471208204983
0.18589566796356882,0.4835292387515147
0.18805040551285834,0.48713352638407936
0.1902301188668946,0.4907098887113223
0.19243509752303323,0.4943786660586846
0.19466563433422632,0.4980369421673469
0.19692202554791735,0.5017737254680652
0.19920457084538712,0.5054163455284585
0.20151357338155584,0.5093601607174221
0.20384933982524642,0.5131126524074275
0.20621218039991446,0.5170293127422503
0.2086024089248505,0.520894445736688
0.21102034285685967,0.524862401915335
0.21346630333242453,0.5288253910622359
0.21594061521035676,0.5327764328047105
0.21844360711494284,0.5367340020191611
0.22097561147959033,0.5406585463493199
0.22353696459097966,0.5443688894528657
0.22612800663372795,0.5484094657155237
0.2287490817355704,0.5524588087290387
0.2314005380130654,0.556575159526959
0.23408272761782944,0.5605838047680415
0.23679600678330787,0.5646925769677386
0.23954073587208793,0.5687723883656871
0.24231727942376008,0.5727540694182067
0.24512600620333397,0.5768642853791188
0.24796728925021602,0.5810537367174323
0.2508415059277541,0.5851706569974486
0.2537490379733572,0.5894802280090102
0.2566902715491952,0.5935812265487963
0.25966559729348726,0.5977444253447377
0.26267541037238384,0.6019538977659964
0.26572011053245065,0.6062360544962404
0.26880010215376077,0.6105450907527
0.2719157943036019,0.6147998871486753
0.2750676007908067,0.6191062488090104
0.2782559402207126,0.6233408631129624
0.28148123605075814,0.6275348340216669
0.28474391664672477,0.631833798696622
0.28804441533962977,0.6360686757025406
0.2913831704832789,0.6403868698525585
0.2947606255124859,0.6447878374311719
0.29817722900196736,0.6491151951744716
0.30163343472591975,0.6534491452859182
0.30512970171828707,0.6578331536646381
0.30866649433372745,0.6622771381866253
0.3122442823092858,0.6665755631772934
0.3158635408267819,0.6708864429230632
0.31952475057592133,0.6752928733676877
0.32322839781813806,0.6797114906078592
0.3269749744511768,0.6840658940006847
0.33076497807442423,0.6884268328544453
0.3345989120549975,0.6928259768948417
0.3384772855945983,0.6971845238909442
0.34240061379714254,0.7013933173921099
0.34636941773717345,0.7056295642010606
0.3503842245290676,0.7098801426107191
0.3544455673970435,0.7141287286565564
0.3585539857459817,0.7186095836756083
0.36271002523306484,0.7231087109006433
0.3669142378402494,0.7275021478284219
0.3711671819475767,0.7318622037228997
0.37546942240733366,0.7363090132868007
0.37982153061907364,0.7407427674619365
0.3842240846055061,0.7451572415131414
0.38867766908926676,0.7494615977453405
0.393182875570577,0.7537207863572555
0.39774030240580366,0.7580382988058003
0.40235055488692933,0.7622534015252659
0.4070142453219439,0.7665114185163725
0.4117319931161679,0.7708404106909863
0.4165044248545185,0.7750958346987481
0.42133217438472886,0.7794426092009681
0.4262158829015325,0.783608096391869
0.43115619903182284,0.7879456702249178
0.43615377892080054,0.7918959795692679
0.441209286319119,0.7960550746342518
0.4463233926710397,0.8001750012033965
0.4514967772036102,0.8043941176401651
0.4567301270168747,0.808510645495268
0.4620241371751313,0.8126271178036262
0.46737951079924633,0.8169160253940635
0.47279695916003905,0.8208201890096376
0.4782772017727485,0.8248214849458158
0.4838209664925957,0.8290070702543764
0.48942898961145315,0.833022821257124
0.49510201595563513,0.837040224417003
0.5008407989848213,0.8410880261904738
0.5066461008921268,0.8450683891107216
0.5125186927053332,0.8490338816708144
0.5184593543892912,0.8528984106753976
0.5244688749495119,0.8567847669635651
0.5305480525369574,0.8607760560190096
0.5366976945540476,0.8646335817083642
0.5429186177618943,0.8686002035766778
0.5492116483887789,0.8724787543095618
0.5555776222398878,0.876252173152071
0.5620173848083188,0.8801693231531917
0.5685317913873753,0.8839878087900104
0.5751217071841613,0.8877744158380034
0.5817880074344935,0.8914694349295764
0.5885315775191451,0.8951187988170958
0.595353313081437,0.898758824960044
0.6022541201461928,0.9024804665184138
0.6092349152400711,0.9060834278271404
0.6162966255132942,0.9095943611565396
0.6234401888627864,0.9130491301122442
0.6306665540567405,0.9164744730009942
0.6379766808606282,0.9198942395116987
0.6453715401646701,0.9231951855009969
0.6528521141127848,0.9264593757886436
0.6604193962330305,0.9297553635068796
0.6680743915695615,0.9329974077496402
0.675818116816111,0.9360581502177203
0.6836516004510238,0.9391002781661772
0.6915758828738525,0.9420858680725754
0.6995920165435374,0.9451242959020622
0.707701066118189,0.9480962721083308
0.7159041085964888,0.950923520290243
0.7242022334607315,0.9536520990943137
0.732596542821523,0.9564174450057322
0.741088151564157,0.9590608058130506
0.7496781874966877,0.9616276673649449
0.7583677914997191,0.9641758333835307
0.7671581176779302,0.9665974167606978
0.7760503335133571,0.9689108674953999
0.7850456200204509,0.9713601398325127
0.794145171902934,0.9735983116531137
0.8033501977124734,0.9758171333668819
0.8126619200091946,0.9779149746735241
0.822081575524054,0.9799065905657003
0.8316104153230961,0.9817796442815465
0.8412497049736118,0.983598949507722
0.8510007247122247,0.9852987810588123
0.8608647696149244,0.9868713447076685
0.8708431497690724,0.9884515071204742
0.880937190447399,0.990005750970828
0.8911482322840202,0.9915711757902266
0.9014776314524917,0.9930362111590503
0.9119267598459299,0.9944933510757232
0.9224970052592174,0.995804749407238
0.9331897715733238,0.9968523035866408
0.9440064789417604,0.9976930514093537
0.9549485639791966,0.9983022669484984
0.9660174799522646,0.9988314454786673
0.9772146969725725,0.9992549540730362
0.9885417021919574,0.9995993959641675
1.0,0.9999717760903165


==> data/EEG/RMIA/NHiTS-offline/total/roc_MSELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0009545532663798895
0.0003560832552629278,0.0009582643060271366
0.000360210656235707,0.0009620183607514019
0.00036438589837635443,0.0009658159291452707
0.0003686095362172158,0.0009696575155805704
0.00037288213071828336,0.0009735436302753591
0.00037720424934169976,0.00097747478936169
0.00038157646612712486,0.00098145151495416
0.00038599936176797673,0.0009854743352192559
0.00039047352368855597,0.0009895437844455008
0.0003949995461220643,0.0009936604031144164
0.000399578030189527,0.000997824737972306
0.00040420958397963103,0.0010020373421028713
0.0004088948226294864,0.0010062987750006681
0.00041363436840632776,0.0010106096026454177
0.00041842885079015847,0.0010149703975771752
0.0004232789065573553,0.001019381738972372
0.00042818517986524155,0.0010238442127207378
0.0004331483223376403,0.001028358411503117
0.00043816899315141946,0.0010329249348701834
0.00044324785912404005,0.0010375443893220703
0.00044838559480211905,0.0010422173883889217
0.0004535828825510191,0.0010469445527123789
0.00045884041264547613,0.0010517265101280097
0.0004641588833612782,0.0010565638957486948
0.0004695390010680063,0.0010614573520489792
0.0004749814803228505,0.0010664075289504025
0.0004804870439655134,0.001071415083907818
0.0004860564232142139,0.001076480681996712
0.0004916903577628031,0.001081604996001535
0.0004973895958790067,0.0010867887065050582
0.0005031548945038057,0.0010920325019787636
0.0005089870193519685,0.0010973370788742837
0.0005148867450137498,0.0011027031417158994
0.0005208548550577665,0.0011081314031941125
0.0005268921421350677,0.0011136225842602997
0.0005329994080844093,0.0011191774142224667
0.0005391774640387505,0.0011247966308421094
0.0005454271305329836,0.0011304809804322004
0.0005517492376129129,0.0011362312179563096
0.0005581446249454966,0.0011420481071288745
0.0005646141419303673,0.001147932420516632
0.0005711586478126435,0.0011538849396412272
0.0005777790117970507,0.0011599064550830104
0.0005844761131633638,0.0011659977665860364
0.0005912508413831881,0.0011721596831642846
0.0005981040962380944,0.001178393023209105
0.0006050367879391225,0.001184698614597914
0.0006120498372476703,0.0011910772948041486
0.0006191441755977848,0.012651825459323113
0.0006263207452198692,0.01266076886128437
0.0006335804992658254,0.012669815927221417
0.0006409244019356456,0.01267896785871504
0.0006483534286054727,0.01268822587127367
0.0006558685659571436,0.012697591194494835
0.0006634708121092351,0.012707065072228471
0.0006711611767496287,0.012716648762742111
0.0006789406812696112,0.012726343538888013
0.0006868103588995307,0.012736150688272208
0.000694771254846024,0.012746071513425512
0.0007028244264308353,0.012756107331976518
0.0007109709432312439,0.012766259476826608
0.0007192118872221193,0.012776529296326968
0.0007275483529196233,0.012786918154457677
0.0007359814475265771,0.012797427431008854
0.0007445122910795143,0.01280805852176393
0.0007531420165974376,0.012818812838685006
0.0007618717702322999,0.012829691810100408
0.0007707027114212304,0.012840696880894361
0.0007796360130405236,0.012851829512698924
0.0007886728615614156,0.012863091184088076
0.0007978144572076629,0.012874483390774131
0.0008070620141149507,0.012886007645806358
0.0008164167604921472,0.012897665479771957
0.0008258799387844272,0.012909458440999343
0.0008354528058382871,0.012921388095763767
0.0008451366330684721,0.012933456028495355
0.0008549327066268384,0.012945663841989547
0.0008648423275731727,0.012958013157619954
0.0008748668120479914,0.012970505615553723
0.0008850074914473438,0.012983142874969354
0.00089526571259964,0.012995926614277073
0.0009056428379445294,0.013008858531341747
0.0009161402457138521,0.013021940343708387
0.0009267593301146883,0.013035173788830259
0.0009375015015145289,0.01304856062429965
0.0009483681866285928,0.013062102628081284
0.0009593608287093146,0.01307580159874849
0.0009704808877380307,0.013089659355722049
0.0009817298406188842,0.013103677739511859
0.00099310918137498,0.013117858611961375
0.0010046204213468132,0.01313220385649488
0.001016265089392995,0.013146715378367656
0.0010280447320933097,0.013161395104919
0.0010399609139541202,0.013176244985828211
0.0010520152176161591,0.013191266993373554
0.0010642092440647246,0.01320646312269418
0.001076544612842316,0.013221835392055131
0.0010890229622637305,0.013237385843115379
0.001101645949633657,0.013253116541198998
0.001114415251466788,0.013269029575569464
0.0011273325637104871,0.013285127059707136
0.0011403996019700331,0.013301411131589974
0.0011536181017364785,0.013317883953977464
0.0011669898186171474,0.013334547714697892
0.0011805165285688054,0.013351404626938897
0.0011942000281335325,0.01336845692954144
0.0012080421346773289,0.013385706887297122
0.0012220446866314887,0.013403156791249007
0.0012362095437367692,0.013420808958995894
0.0012505385872903913,0.013438665735000127
0.0012650337203959038,0.013456729490898984
0.0012796968682159415,0.013475002625819646
0.001294529978227916,0.013493487566697854
0.0013095350204826678,0.013512186768600234
0.0013247139878661174,0.01353110271505036
0.0013400688963639508,0.01355023791835861
0.001355601785329369,0.01356959491995583
0.0013713147177539455,0.013589176290730882
0.001387209780541621,0.013608984631372084
0.001403289084785873,0.013629022572712623
0.0014195547660501016,0.013649292776079977
0.0014360089846512606,0.013669797933649364
0.0014526539259467812,0.013690540768801301
0.0014694918006248172,0.013711524036483324
0.0014865248449978572,0.013732750523575876
0.0015037553212997384,0.013754223049262434
0.001521185517986105,0.013775944465403955
0.0015388177500383464,0.01379791765691763
0.001556654359271062,0.013820145542160055
0.0015746977146430866,0.01384263107331483
0.001592950212572123,0.013865377236784627
0.0016114142772530198,0.013888387053587864
0.0016300923609797412,0.01391166357975992
0.0016489869444710648,0.013935209906759014
0.001668100537200059,0.013959029161876815
0.0016874356777273757,0.013983124508653775
0.001706994934038408,0.0140074991472993
0.001726780903884356,0.014032156315116779
0.0017467962151272458,0.01405709928693355
0.0017670435260889468,0.014082331375535847
0.0017875255259042354,0.014107855932108773
0.0018082449348779518,0.014133676346681404
0.0018292045048462937,0.01415979604857701
0.0018504070195423021,0.014186218506868539
0.0018718552949655793,0.014212947230839355
0.0018935521797562953,0.016113367461772103
0.0019155005555735278,0.016144147394221237
0.0019377033374779887,0.016175284100321628
0.0019601634743191855,0.016206781715476702
0.001982883949127071,0.01623864442302383
0.002005867779508234,0.01627087645478989
0.002029118018046678,0.016303482091653353
0.002052637752709252,0.016336465664112832
0.0020764301072557748,0.016369831552862226
0.0021004982416539153,0.016403584189372565
0.0021248453524988827,0.016437728056480545
0.0021494746734379805,0.016472267688983928
0.00217438947560008,0.01650720767424383
0.0021995930680300748,0.016542552652793977
0.0022250887981283695,0.01657830731895705
0.002250880052095462,0.019980643893526814
0.00227697025538168,0.020053641698959093
0.0023033628731421313,0.020127485630146234
0.002330061410696925,0.020202185494626813
0.002357069413996728,0.020277751213619688
0.0023843904700937206,0.020354192823341687
0.002412028207618007,0.02043152047634054
0.00243998629725955,0.020509744442843317
0.0024682684522556926,0.020588875112120413
0.0024968784288843266,0.020668922993865448
0.0025258200269627847,0.020749898719591067
0.002555097090352507,0.02083181304404098
0.0025847135074695635,0.02091467684661833
0.002614673211801092,0.020998501132830655
0.00264498018242772,0.021083297035751545
0.002675638444552045,0.021169075817499307
0.0027066520700332413,0.021256711363720527
0.0027380251779278576,0.02134543170527521
0.0027697619350368907,0.021435180414265398
0.002801866556459195,0.02152596941061343
0.002834343306151309,0.021617810752406826
0.0028671964974937695,0.021710716637499728
0.0029004304938639917,0.021804699405133004
0.002934049709215787,0.021899771537573016
0.0029680586086656023,0.021995945661769503
0.003002461709085549,0.02209323455103258
0.0030372635797033115,0.022191651126729238
0.0030724688427090033,0.022291208459999483
0.003108082173869064,0.02239191977349236
0.0031441083031472647,0.02249379844312215
0.00318055201533292,0.02259685799984483
0.0032174181506763717,0.022701112131455224
0.003254711605531848,0.02280657468440491
0.003292437333007769,0.022913259665641245
0.0033306003436245884,0.023021181244467687
0.003369205705980267,0.023130353754425688
0.003408258547423452,0.02324079169519836
0.0034477640547344642,0.023352374072553014
0.0034877274748141775,0.02345232586681331
0.003528154115380883,0.02355343621353785
0.0035690493456752297,0.023655718541638265
0.0036104185971733375,0.023759186435682207
0.0036522673643081755,0.023863853637697573
0.0036946012051993025,0.023969734048997656
0.003737425742391064,0.02407684173202742
0.0037807466635993493,0.024185190912231223
0.0038245697224669993,0.024294795979942125
0.0038689007393279753,0.024405671492293158
0.003913745601980384,0.024517832175150737
0.0039591102664684585,0.024631292925070415
0.004005000757873611,0.02474606881127541
0.004051423171114647,0.024862175077657995
0.0040983836717572615,0.024979627144804117
0.004145888496832911,0.025098440612041445
0.004193943955667186,0.025218631259511227
0.004242556430717777,0.025340215050264087
0.004291732378422158,0.025450972933057432
0.004341478330055092,0.025556750812552008
0.004391800892596086,0.025663754775318605
0.004442706749606883,0.025771999033026027
0.004494202662119142,0.02588149796207212
0.0045462954695324,0.025992266105493177
0.004598992090522438,0.026104318174895447
0.004652299523960189,0.026217669052409076
0.004706224849841282,0.026328672264695208
0.004760775230226368,0.026439570718188317
0.00481595791019235,0.02655175460810131
0.004871780218794631,0.026665238834071993
0.004928249570040513,0.0267809023847183
0.004985373463873894,0.026900953936721754
0.005043159487171359,0.027022397019737125
0.005101615314749833,0.027145247763156532
0.005160748710385908,0.027269522483329693
0.005220567527846975,0.02739523768573097
0.005281079711934331,0.027522410067151525
0.005342293299538352,0.027643840400335795
0.005404216420705915,0.02776553980500095
0.00546685729972018,0.02788789108215296
0.0055302242561929005,0.028011660546689177
0.005594325706169377,0.02814051729156839
0.005659170163246243,0.0282742337481806
0.005724766239702178,0.02840950012724756
0.005791122647641758,0.02854633439409441
0.005858248200152536,0.02868475472228434
0.005926151812475552,0.028824779496032377
0.005994842503189409,0.028966427312647047
0.006064329395408062,0.02910971698500036
0.006134621717992506,0.029254667544026437
0.0062057288067765,0.02942815681732399
0.0062776601058065,0.029612539125453818
0.006350425168595962,0.029778441691962886
0.00642403365939419,0.02992952702685952
0.006498495354469888,0.03008236360882831
0.006573820143409586,0.030235859261135988
0.006650018030431118,0.030388895794792547
0.006727099135712337,0.030543706192085067
0.006805073696735206,0.030700311014066027
0.0068839520696454964,0.030858731060113352
0.006963744730628222,0.03101898737069292
0.007044462277299037,0.031181101230152997
0.007126115430111745,0.0313450941695511
0.007208715033782135,0.03150944170471919
0.007292272058728313,0.0316755487400437
0.007376797602527731,0.03184231641022874
0.007462302891391108,0.032011017103194206
0.007548799281653432,0.03218167322482407
0.007636298261282241,0.03234671083003552
0.0077248114514034,0.03251199779420944
0.007814350607844541,0.03267920061813424
0.00790492762269642,0.03284988467796694
0.007996554525892346,0.03302499314771275
0.008089243486805939,0.03320004803702546
0.008183006815867389,0.033377819174700486
0.008277856966198472,0.0335605304800624
0.00837380653526649,0.03374535961266932
0.008470868266557402,0.03393233112049453
0.008569055051268348,0.03412146983604959
0.008668379930019773,0.03430978407177572
0.008768856094587427,0.03449921034898353
0.008870496889654403,0.03468614791922649
0.00897331581458352,0.034874878269775554
0.009077326525210223,0.0350657962149979
0.009182542835656282,0.035264853390582294
0.009288978720164497,0.03550388759928174
0.009396648314954691,0.035702664076847565
0.009505565920101192,0.03590739664810168
0.009615746001432095,0.036114502297565076
0.009727203192450537,0.03632356148004305
0.009839952296278227,0.036518079650293134
0.009954008287621519,0.036723860343348305
0.010069386314760271,0.03693948646145888
0.010186101701559752,0.03714468357500836
0.010304169949505875,0.0373452247431159
0.01042360673976401,0.03754538944086107
0.010544427935261684,0.03774785312847723
0.010666649582795389,0.0379505053852803
0.010790287915161836,0.038146465235866525
0.01091535935331391,0.03834115550674483
0.011041880508541602,0.038536969206984524
0.011169868184678225,0.03875140776528531
0.011299339380332217,0.03895366688709604
0.011430311291144786,0.03915827041708596
0.011562801312073753,0.03936524552955339
0.011696827039703846,0.03958174164615777
0.01183240627458378,0.03980688165250988
0.011969557023590427,0.040025377176735856
0.012108297502320394,0.0402438383447817
0.012248646137509308,0.040465465824700286
0.012390621569479156,0.04068835376406432
0.012534242654613994,0.04091155508217682
0.01267952846786434,0.04113734355181608
0.012826498305280598,0.04136574916094577
0.012975171686575868,0.04159856453348413
0.013125568357718427,0.04184613277550648
0.013277708293554291,0.04210082803834948
0.013431611700460153,0.042343800941138245
0.013587299019027091,0.04260295261875697
0.013744790926775366,0.042884659843525984
0.013904108340900697,0.04315545244625061
0.014065272421052363,0.04342257946751946
0.014228304572143519,0.043687886404997364
0.014393226447194065,0.04393984698743997
0.014560059950206485,0.04419239326941239
0.014728827239075018,0.044447866843680885
0.014899550728528537,0.04471422321570879
0.015072253093107555,0.04498071487252597
0.01524695727017573,0.04525523759340121
0.015423686462966274,0.045535308838592053
0.01560246414366368,0.04581862642101658
0.015783314056521166,0.04610782469106821
0.01596626022101425,0.0464053013564459
0.01615132693503091,0.046707955336528065
0.01633853877809862,0.047016573401080924
0.016527920614648955,0.04734948291857796
0.0167194975973199,0.04766929570887542
0.016913295170296487,0.0480234422400442
0.01710933907269015,0.04838269803203908
0.01730765534195726,0.048748234401817844
0.01750827031735725,0.04911957907887817
0.017711210643450888,0.0495024139430829
0.017916503273639015,0.04989164103667866
0.018124175473742375,0.05028968635045646
0.018334254825622908,0.05067888075642644
0.018546769230846995,0.05107602301518368
0.018761746914391215,0.051489517722869096
0.018979216428391014,0.05188079366199137
0.019199206655932846,0.05227645819478399
0.019421746814890263,0.05267670891957919
0.019646866461804465,0.05308135248057959
0.01987459549580984,0.05348422586239696
0.02010496416260499,0.05393842808060613
0.02033800305846982,0.054408399369777816
0.020573743134329137,0.05486125363579971
0.02081221569986339,0.05528943842266595
0.021053452427667062,0.055717613913617306
0.02129748535745521,0.056156315446891134
0.021544346900318843,0.056600239151208466
0.02179406984302956,0.06984590805088409
0.0220466873523941,0.0703421143090028
0.022302232979659387,0.0708342398503065
0.022560740664968614,0.0713432686199107
0.022822244741868985,0.07186333303167178
0.023086779941871697,0.07240997431930636
0.023354381399064792,0.07296606536932868
0.023625084654779475,0.07359031872272317
0.023898925662310503,0.07417701486970882
0.024175940791691306,0.07476767853614127
0.024456166834524465,0.07535922173192951
0.024739641008868142,0.07595689049336402
0.025026400964179192,0.07654135778707123
0.025316484786313556,0.0771309207404551
0.025609931002584595,0.0777535832391971
0.025906778586880088,0.07838598401481392
0.026207066964838526,0.0790376955290843
0.02651083601908539,0.0796586149589067
0.026818126094530156,0.08030030449317789
0.02712897800372467,0.08094176175305853
0.027443433032283655,0.08162264572484854
0.02776153294436801,0.08229413341332356
0.028083319988231725,0.08297801206781902
0.028408836901833042,0.08365504941987827
0.028738126918510663,0.08433548088240392
0.029071233772725785,0.0850602652077149
0.029408201705870638,0.08580252098992516
0.029749075472144403,0.08655156865751903
0.030093900344497212,0.08729069553445315
0.03044272212064303,0.08805194503821928
0.030795587129142266,0.08884489242803831
0.03115254223555488,0.08964138705554157
0.03151363484866479,0.09041586778523711
0.031878912926776456,0.09122507572354796
0.03224842498408442,0.09206690962431391
0.0326222200971167,0.0929326463650781
0.03300034791125285,0.09378161344086466
0.03338285864731761,0.09465312948321096
0.033769803108250916,0.09554015451348234
0.03416123268585528,0.09642924460814171
0.034557199367621395,0.09732902599170279
0.03495775574363275,0.09827231845718012
0.035362955013550426,0.09913359139974
0.03577285099367873,0.10001361670185649
0.0361874981241128,0.10093635241527903
0.03660695147596903,0.10182649051140633
0.03703126675869927,0.10272590015028608
0.03746050032748993,0.10367707155771455
0.037894709190746674,0.10463966227644705
0.03833395101766601,0.10560312696533151
0.03877828414589457,0.106610515344748
0.03922776758927719,0.10764093210051247
0.03968246104569482,0.10868072197036738
0.040142424904993215,0.10970927361158149
0.040607720257003654,0.11075363308118039
0.041078408899656464,0.11184370966151816
0.04155455334718875,0.1129148876777486
0.04203621683844714,0.1140068034827991
0.04252346334528682,0.11513837823126045
0.04301635758106795,0.11627832040913386
0.0435149650092505,0.11744733834547667
0.044019351852088745,0.1186282259382554
0.044529585099426554,0.11973928918985006
0.04504573251759458,0.1208870977470932
0.04556786265841064,0.12204130409204017
0.046096044868284336,0.12320454871042057
0.04663034929742731,0.12440262409527678
0.04717084690917017,0.12559452353455564
0.047717609489387455,0.1268329603984532
0.04827070965603183,0.12805180758179596
0.0488302208687788,0.12933980474142073
0.0493962174387832,0.13053839769093767
0.04996877453854884,0.131811900742053
0.0505479682119124,0.13313000232640165
0.05113387538414326,0.13457150637398801
0.05172657387216019,0.1360290289427623
0.05232614239486662,0.13750130792679732
0.052932660583605615,0.13904761142313515
0.05354620899273607,0.14059121985615114
0.05416686911033152,0.14214780838048244
0.05479472336900287,0.14378705630381702
0.05542985515684669,0.1454653039099377
0.05607234882852033,0.14705478649760972
0.05672228971644543,0.148692194995016
0.05737976414214134,0.1503532754137022
0.05804485942768978,0.15197153855047588
0.05871766390733255,0.15357630260847774
0.05939826693920356,0.15515787177422954
0.060086758917196864,0.1567731411081126
0.0607832312829723,0.15828090967910236
0.06148777653810023,0.1597949069443577
0.062200488256347115,0.1613124414550321
0.06292146109610344,0.1628096536878369
0.06365079081295572,0.1642948280102228
0.06438857427240419,0.16583571751829576
0.06513490946272803,0.1673426165707062
0.0658898955079995,0.16885681898669064
0.06665363268124913,0.1703193312132251
0.06742622241778341,0.17186989847353798
0.06820776732865685,0.1734761446135043
0.06899837121430018,0.17500238934318565
0.0697981390783066,0.1765400949573836
0.07060717714137772,0.17815970933086456
0.07142559285543126,0.17976763293279485
0.07225349491787214,0.18137447911166857
0.07309099328602911,0.18313085687322786
0.07393819919175866,0.18492390280477083
0.07479522515621821,0.18666675686935813
0.07566218500481055,0.18840981241069904
0.07653919388230147,0.19016473140586182
0.0774263682681127,0.19190745142426574
0.07832382599179197,0.1938079064253461
0.07923168624866253,0.19575731381604503
0.08015006961565405,0.19765523388352269
0.08107909806731686,0.19957724995706122
0.08201889499202203,0.201499184065108
0.08296958520834907,0.20349732905892398
0.08393129498166364,0.20548079490050833
0.08490415204088747,0.20749115755991793
0.0858882855954625,0.2095353770555949
0.08688382635251184,0.21165405196103032
0.08789090653419954,0.21375053579438874
0.08890965989529158,0.21593287180050788
0.08994022174092044,0.21803770337898398
0.09098272894455559,0.22012266132281946
0.09203731996618221,0.2222995843258886
0.09310413487069075,0.22448963233930347
0.09418331534647952,0.2266887459609938
0.0952750047242729,0.228984350373742
0.09637934799615785,0.23117301039217625
0.09749649183484087,0.23346586661388216
0.0986265846131282,0.2357736333609422
0.09976977642363201,0.2380504353259064
0.10092621909870483,0.24034519074883737
0.10209606623060476,0.24274033766675468
0.10327947319189525,0.2452350952886213
0.10447659715608053,0.2476633157879581
0.10568759711848051,0.2500883415523628
0.10691263391734772,0.2525556439558469
0.10815187025522892,0.25509947193513743
0.10940547072057435,0.25754387299618
0.11067360180959745,0.26013977227393204
0.11195643194838795,0.26278235630876395
0.11325413151528127,0.2655300613773452
0.11456687286348727,0.2683487397080233
0.11589483034398118,0.27111087778735526
0.11723818032865997,0.2740164980181015
0.11859710123376706,0.27693226462658715
0.11997177354358855,0.27988094906545813
0.12136237983442417,0.2829816988446041
0.12276910479883604,0.28619593144398603
0.12419213527017846,0.28930305623028724
0.12563166024741215,0.29238052758441174
0.12708787092020596,0.2955817515058684
0.12856096069432965,0.29886383649839227
0.130051125217341,0.30220504575628643
0.13155856240457053,0.30552141718600023
0.1330834724654076,0.3088738754102829
0.1346260579298911,0.31235200638561583
0.13618652367560827,0.3157944156596134
0.1377650769549055,0.31935688054133304
0.13936192742241435,0.3229566646409546
0.14097728716289676,0.32639931485435153
0.142611370719413,0.33019992461818215
0.14426439512181588,0.33386667551814997
0.14593657991557576,0.3378341382277673
0.1476281471909391,0.34199740259420475
0.14933932161242533,0.3458742897198886
0.15107033044866555,0.3498097557521965
0.15282140360258709,0.3537410622727615
0.15459277364194784,0.3578699902683445
0.15638467583022478,0.3621558728040858
0.15819734815786016,0.3662330153014133
0.16003103137387018,0.370583142771077
0.16188596901781993,0.37494629528601703
0.1637624074521689,0.3793989525480037
0.16566059589499152,0.3836628203156115
0.16758078645307686,0.3881092141493931
0.16952323415541215,0.3924045862516943
0.1714881969870541,0.39704377688286874
0.17347593592339325,0.4015948025148714
0.1754867149648152,0.40622068163528036
0.1775208011717636,0.4106624103626017
0.1795784647002097,0.41536963273235816
0.18165997883753285,0.4198047976587267
0.18376562003881725,0.42452712168871926
0.18589566796356882,0.429151894091084
0.18805040551285834,0.4337322496547091
0.1902301188668946,0.4382168903141988
0.19243509752303323,0.4428435386116618
0.19466563433422632,0.4474335031508304
0.19692202554791735,0.452006959994696
0.19920457084538712,0.4564534319870499
0.20151357338155584,0.4611789123532485
0.20384933982524642,0.46587951781216874
0.20621218039991446,0.4704402816220525
0.2086024089248505,0.4751372779460733
0.21102034285685967,0.4797853442585356
0.21346630333242453,0.4844627145031886
0.21594061521035676,0.4890172759168541
0.21844360711494284,0.49378465156711704
0.22097561147959033,0.498312231301009
0.22353696459097966,0.5029134655848793
0.22612800663372795,0.507636675906161
0.2287490817355704,0.5122857403606
0.2314005380130654,0.5170695526039968
0.23408272761782944,0.5218298407850075
0.23679600678330787,0.526596220071646
0.23954073587208793,0.5315138306397509
0.24231727942376008,0.5362616042444268
0.24512600620333397,0.5410049353694543
0.24796728925021602,0.5457482071301784
0.2508415059277541,0.5503146492416748
0.2537490379733572,0.5550012831358412
0.2566902715491952,0.5597003263431934
0.25966559729348726,0.5643701890359768
0.26267541037238384,0.5691356943635095
0.26572011053245065,0.5736884484985183
0.26880010215376077,0.5782719826622778
0.2719157943036019,0.5829850095685485
0.2750676007908067,0.5876989057182175
0.2782559402207126,0.5922715062274606
0.28148123605075814,0.5970652386038076
0.28474391664672477,0.6018961177775595
0.28804441533962977,0.606818585612804
0.2913831704832789,0.6117267213831633
0.2947606255124859,0.6164490477653042
0.29817722900196736,0.6212357769487014
0.30163343472591975,0.6259215537801696
0.30512970171828707,0.6307252226032843
0.30866649433372745,0.6355911057580504
0.3122442823092858,0.64048348116837
0.3158635408267819,0.6452685709464256
0.31952475057592133,0.6501381358854708
0.32322839781813806,0.6549753545366245
0.3269749744511768,0.6599174303323195
0.33076497807442423,0.6646543611156375
0.3345989120549975,0.6694418474993649
0.3384772855945983,0.6742555604520064
0.34240061379714254,0.6792881547108265
0.34636941773717345,0.6842920163568511
0.3503842245290676,0.6891352303915945
0.3544455673970435,0.6939195353361536
0.3585539857459817,0.6988426443467315
0.36271002523306484,0.7038141050420411
0.3669142378402494,0.7086587602668158
0.3711671819475767,0.7133791098849803
0.37546942240733366,0.7182401312221678
0.37982153061907364,0.7230881635114287
0.3842240846055061,0.7279665952068429
0.38867766908926676,0.7327265540275201
0.393182875570577,0.7374763098574956
0.39774030240580366,0.7423081828165726
0.40235055488692933,0.7472234200947429
0.4070142453219439,0.7521968763887252
0.4117319931161679,0.7570334275336739
0.4165044248545185,0.761832641628971
0.42133217438472886,0.7664983035189018
0.4262158829015325,0.7711187157442563
0.43115619903182284,0.7759877293512913
0.43615377892080054,0.780668415376456
0.441209286319119,0.7854358525100711
0.4463233926710397,0.7903063204931478
0.4514967772036102,0.7949381565014912
0.4567301270168747,0.7995338043590221
0.4620241371751313,0.8042062162731476
0.46737951079924633,0.8087939740718824
0.47279695916003905,0.8134020642588151
0.4782772017727485,0.8179213927453637
0.4838209664925957,0.8224136645736568
0.48942898961145315,0.8267676737055852
0.49510201595563513,0.8310717141726596
0.5008407989848213,0.8356444159586133
0.5066461008921268,0.840024949857907
0.5125186927053332,0.8444050441495377
0.5184593543892912,0.8486348018294313
0.5244688749495119,0.852951465282961
0.5305480525369574,0.8572099640724746
0.5366976945540476,0.861458677992748
0.5429186177618943,0.8655530132734954
0.5492116483887789,0.8696567868237446
0.5555776222398878,0.8737571960349657
0.5620173848083188,0.8777407142217347
0.5685317913873753,0.8818459364744362
0.5751217071841613,0.8859087348671913
0.5817880074344935,0.8897242521783035
0.5885315775191451,0.8937375179263668
0.595353313081437,0.8977244308770281
0.6022541201461928,0.9015539541588049
0.6092349152400711,0.9053441454247391
0.6162966255132942,0.9090787649288739
0.6234401888627864,0.9126737614793538
0.6306665540567405,0.9162452620328555
0.6379766808606282,0.9197844464526893
0.6453715401646701,0.9231337970344546
0.6528521141127848,0.9264966634897791
0.6604193962330305,0.9298194856903956
0.6680743915695615,0.9330808408467032
0.675818116816111,0.9362849665502544
0.6836516004510238,0.9393945566350574
0.6915758828738525,0.942472000722222
0.6995920165435374,0.9453469294969871
0.707701066118189,0.9482261525173188
0.7159041085964888,0.9510320091153309
0.7242022334607315,0.9537955449131195
0.732596542821523,0.9564956573145059
0.741088151564157,0.9591192990915651
0.7496781874966877,0.961611375244942
0.7583677914997191,0.9640499539305118
0.7671581176779302,0.9664613419338984
0.7760503335133571,0.9687047175140802
0.7850456200204509,0.9708862232603813
0.794145171902934,0.9729755889723535
0.8033501977124734,0.9750467713074951
0.8126619200091946,0.9770247994065745
0.822081575524054,0.97901725303884
0.8316104153230961,0.9809369636690064
0.8412497049736118,0.9827394431367065
0.8510007247122247,0.9844600562448964
0.8608647696149244,0.9861211743630218
0.8708431497690724,0.9875761511709135
0.880937190447399,0.9889608727740475
0.8911482322840202,0.9903518572920709
0.9014776314524917,0.9916910136405539
0.9119267598459299,0.9929126400446251
0.9224970052592174,0.9942996263115594
0.9331897715733238,0.9955364920106355
0.9440064789417604,0.9965709143950852
0.9549485639791966,0.9974162837928098
0.9660174799522646,0.9981437902129715
0.9772146969725725,0.9987477405567631
0.9885417021919574,0.9993374499369458
1.0,0.9999569921376251


==> data/EEG/RMIA/NHiTS-offline/total/roc_SMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0019489793915716616
0.00021945290862033137,0.001956343631232167
0.0002219966119119955,0.0019637932306210202
0.0002245697995539774,0.001971329179152413
0.0002271728133026905,0.0019789524777089453
0.0002298059988758851,0.0019866641387745626
0.0002324697059985648,0.0019944651865690236
0.00023516428844943486,0.0020023566571839334
0.00023789010410788932,0.002010339598720352
0.00024064751500154242,0.0020184150714279954
0.00024343688735431105,0.0020265841478460532
0.00024625859163505465,0.0020348479129456377
0.00024911300260677886,0.0020432074642738837
0.0002520004993764092,0.0020516639120997156
0.0002549214654451423,0.0020602183795613116
0.0002578762887593801,0.002068872002815271
0.0002608653617622548,0.0020776259311875087
0.00026388908144575103,0.0020864813273259084
0.0002669478494034321,0.0020954393673547353
0.00027004207188377727,0.002104501241030842
0.0002731721598441376,0.002113668151901686
0.000276338529005317,0.00212294131746518
0.00027954159990678566,0.002132321969331391
0.0002827817979625341,0.0021418113533861155
0.0002860595535175742,0.0021514107299563535
0.000289375301905095,0.002161121373977696
0.0002927294835042816,0.0021709445751636556
0.00029612254379880347,0.0021808816381769587
0.00029955493343598134,0.003349739402365088
0.0003030271082866396,0.0033663237958537527
0.0003065395295056527,0.003383100420908508
0.00031009266359319264,0.0034000715057070107
0.00031368698245668765,0.003417239304253973
0.00031732296347349763,0.0034346060966805292
0.00032100108955431715,0.003452174189547069
0.00032472184920731285,0.0034699459161495845
0.00032848573660300434,0.0034879236368295604
0.0003322932516398972,0.003506109739287467
0.0003361449000108765,0.0035245066388998767
0.0003400411932703706,0.0035431167790402644
0.00034398264890229247,0.003561942631403521
0.00034796979038876914,0.003580986696334229
0.0003520031472796679,0.003600251503158747
0.0003560832552629278,0.0036197396105211383
0.000360210656235707,0.003639453606722997
0.00036438589837635443,0.003659396110067211
0.0003686095362172158,0.0036795697692057127
0.00037288213071828336,0.003699977263491254
0.00037720424934169976,0.003720621303333266
0.00038157646612712486,0.0037415046305578404
0.00038599936176797673,0.0037626300187718806
0.00039047352368855597,0.0037840002737314824
0.0003949995461220643,0.0038056182337145735
0.000399578030189527,0.0038274867698978783
0.00040420958397963103,0.0038496087867382566
0.0004088948226294864,0.003871987222358447
0.00041363436840632776,0.0038946250489373044
0.00041842885079015847,0.003917525273104542
0.0004232789065573553,0.0039406909363400525
0.00042818517986524155,0.003964125115377865
0.0004331483223376403,0.003987830922614779
0.00043816899315141946,0.0040118115065237315
0.00044324785912404005,0.004036070052071966
0.00044838559480211905,0.004060609781144036
0.0004535828825510191,0.004085433952969725
0.00045884041264547613,0.004110545864556907
0.0004641588833612782,0.004135948851129452
0.0004695390010680063,0.00416164628657018
0.0004749814803228505,0.004187641583868966
0.0004804870439655134,0.0099245939457987
0.0004860564232142139,0.00996289308613426
0.0004916903577628031,0.010001636156103525
0.0004973895958790067,0.010040828301344699
0.0005031548945038057,0.010080474727139657
0.0005089870193519685,0.01012058069910528
0.0005148867450137498,0.010161151543892799
0.0005208548550577665,0.019931405524287536
0.0005268921421350677,0.019975913959617814
0.0005329994080844093,0.02002093829721691
0.0005391774640387505,0.02006648451696592
0.0005454271305329836,0.020112558668059416
0.0005517492376129129,0.02015916686980885
0.0005581446249454966,0.020206315312455314
0.0005646141419303673,0.020254010257991673
0.0005711586478126435,0.020302258040994253
0.0005777790117970507,0.020351065069464165
0.0005844761131633638,0.020400437825678387
0.0005912508413831881,0.020450382867050688
0.0005981040962380944,0.020500906827002556
0.0006050367879391225,0.02055201641584422
0.0006120498372476703,0.020603718421665862
0.0006191441755977848,0.020656019711239176
0.0006263207452198692,0.020708927230929392
0.0006335804992658254,0.02076244800761782
0.0006409244019356456,0.02081658914963514
0.0006483534286054727,0.020871357847705517
0.0006558685659571436,0.020926761375901583
0.0006634708121092351,0.020982807092610568
0.0006711611767496287,0.021039502441511586
0.0006789406812696112,0.021096854952564286
0.0006868103588995307,0.021154872243008917
0.000694771254846024,0.021213562018378013
0.0007028244264308353,0.021272932073519806
0.0007109709432312439,0.02133299029363348
0.0007192118872221193,0.021393744655316453
0.0007275483529196233,0.021455203227623787
0.0007359814475265771,0.02151737417313985
0.0007445122910795143,0.021580265749062445
0.0007531420165974376,0.021643886308299498
0.0007618717702322999,0.02170824430057841
0.0007707027114212304,0.021773348273568326
0.0007796360130405236,0.021839206874015384
0.0007886728615614156,0.02190582884889113
0.0007978144572076629,0.021973223046554236
0.0008070620141149507,0.022041398417925687
0.0008164167604921472,0.022110364017677606
0.0008258799387844272,0.023594533326615385
0.0008354528058382871,0.02368509501460675
0.0008451366330684721,0.0237767064132868
0.0008549327066268384,0.02386937968996993
0.0008648423275731727,0.023963127153003253
0.0008748668120479914,0.02405796125340129
0.0008850074914473438,0.024152780132696495
0.00089526571259964,0.024241231777902012
0.0009056428379445294,0.02433070867605348
0.0009161402457138521,0.024421222710972867
0.0009267593301146883,0.02451187948931783
0.0009375015015145289,0.024602913602420347
0.0009483681866285928,0.024695002902144034
0.0009593608287093146,0.02478815961927543
0.0009704808877380307,0.0248823961263695
0.0009817298406188842,0.024977724939392876
0.00099310918137498,0.025074158719386168
0.0010046204213468132,0.025171710274145536
0.001016265089392995,0.025270392559923728
0.0010280447320933097,0.02537021868315088
0.0010399609139541202,0.025471201902175222
0.0010520152176161591,0.025573355629024002
0.0010642092440647246,0.025676693431184772
0.001076544612842316,0.02578122903340735
0.0010890229622637305,0.02588697631952668
0.001101645949633657,0.025993949334306776
0.001114415251466788,0.026102162285306107
0.0011273325637104871,0.026211629544764553
0.0011403996019700331,0.02632236565151221
0.0011536181017364785,0.02643438531290041
0.0011669898186171474,0.02654770340675504
0.0011805165285688054,0.026662334983352527
0.0011942000281335325,0.02676485096919008
0.0012080421346773289,0.02685924774868894
0.0012220446866314887,0.026954738691852543
0.0012362095437367692,0.02705133648125472
0.0012505385872903913,0.027149053946474423
0.0012650337203959038,0.027247904065799716
0.0012796968682159415,0.02734789996795145
0.001294529978227916,0.027449054933826943
0.0013095350204826678,0.027551382398263907
0.0013247139878661174,0.027654895951824732
0.0013400688963639508,0.02775960934260157
0.001355601785329369,0.02786553647804224
0.0013713147177539455,0.02797818789766642
0.001387209780541621,0.028083996266946753
0.001403289084785873,0.028191031072909635
0.0014195547660501016,0.02829930653132029
0.0014360089846512606,0.028408837022720467
0.0014526539259467812,0.028519637094338402
0.0014694918006248172,0.028631721462020865
0.0014865248449978572,0.02874510501218767
0.0015037553212997384,0.028859802803808798
0.001521185517986105,0.02897583007040443
0.0015388177500383464,0.029093202222068192
0.001556654359271062,0.02921193484751385
0.0015746977146430866,0.029332043716145673
0.001592950212572123,0.029453544780152885
0.0016114142772530198,0.029576454176628318
0.0016300923609797412,0.029700788229711665
0.0016489869444710648,0.029826563452757544
0.001668100537200059,0.02995379655052872
0.0016874356777273757,0.030082504421414753
0.001706994934038408,0.030212704159676314
0.001726780903884356,0.03034441305771558
0.0017467962151272458,0.030477648608372893
0.0017670435260889468,0.03061242850725008
0.0017875255259042354,0.030748770655060664
0.0018082449348779518,0.030886693160007368
0.0018292045048462937,0.031026214340187097
0.0018504070195423021,0.03116735272602389
0.0018718552949655793,0.03131012706273001
0.0018935521797562953,0.03145455631279557
0.0019155005555735278,0.031600659658507044
0.0019377033374779887,0.03174845650449493
0.0019601634743191855,0.031897966480311
0.001982883949127071,0.03204920944303533
0.002005867779508234,0.03220220547991367
0.002029118018046678,0.03235697491102526
0.002052637752709252,0.03251353829198168
0.0020764301072557748,0.03267191641665691
0.0021004982416539153,0.03282431729525877
0.0021248453524988827,0.032978470442028174
0.0021494746734379805,0.03313441039522145
0.00217438947560008,0.03329215786591235
0.0021995930680300748,0.033451733805239074
0.0022250887981283695,0.033613159407186746
0.002250880052095462,0.033776456111402405
0.00227697025538168,0.033941645606042396
0.0023033628731421313,0.034108749830652964
0.002330061410696925,0.03427787917826558
0.002357069413996728,0.03443566153835821
0.0023843904700937206,0.03459527277149361
0.002412028207618007,0.03475673407634446
0.00243998629725955,0.03492006689729965
0.0024682684522556926,0.03508529292731237
0.0024968784288843266,0.03525243411078126
0.0025258200269627847,0.03542151264646496
0.002555097090352507,0.03559255099043042
0.0025847135074695635,0.03576557185903535
0.002614673211801092,0.035940598231945356
0.00264498018242772,0.03611765335518587
0.002675638444552045,0.03629757562581298
0.0027066520700332413,0.03647388170875687
0.0027380251779278576,0.036646225783581385
0.0027697619350368907,0.036820567517918304
0.002801866556459195,0.036996930066863214
0.002834343306151309,0.037175336853905026
0.0028671964974937695,0.03735581157403694
0.0029004304938639917,0.03753837819690347
0.002934049709215787,0.037723060969983964
0.0029680586086656023,0.03790988442181305
0.003002461709085549,0.03809887336523831
0.0030372635797033115,0.038290052900715896
0.0030724688427090033,0.03848344841964409
0.003108082173869064,0.03867908560773577
0.0031441083031472647,0.03887699044842978
0.00318055201533292,0.039077189226341916
0.0032174181506763717,0.03927933430261886
0.003254711605531848,0.03947688811686504
0.003292437333007769,0.03967673179954239
0.0033306003436245884,0.03987889189277287
0.003369205705980267,0.04008339524633117
0.003408258547423452,0.040286807725404813
0.0034477640547344642,0.04048675794035352
0.0034877274748141775,0.040689025800682885
0.003528154115380883,0.04089803869782285
0.0035690493456752297,0.041137336697238944
0.0036104185971733375,0.04135492758088141
0.0036522673643081755,0.041571668758147565
0.0036946012051993025,0.041790922206722925
0.003737425742391064,0.042012717046626194
0.0037807466635993493,0.042237082735409444
0.0038245697224669993,0.04246439196435674
0.0038689007393279753,0.042696047492242345
0.003913745601980384,0.042918147393834566
0.0039591102664684585,0.04314282168031106
0.004005000757873611,0.0433701001916559
0.004051423171114647,0.04360001311373181
0.0040983836717572615,0.04383259098228921
0.004145888496832911,0.04406786468702183
0.004193943955667186,0.04430586547566932
0.004242556430717777,0.0445466249581674
0.004291732378422158,0.044789050321695376
0.004341478330055092,0.04502820001141268
0.004391800892596086,0.04527012171202179
0.004442706749606883,0.045514847554212055
0.004494202662119142,0.04576241004110322
0.0045462954695324,0.04601284205256233
0.004598992090522438,0.04626617684957072
0.004652299523960189,0.046523979946713236
0.004706224849841282,0.04679358758766608
0.004760775230226368,0.0470538409979476
0.00481595791019235,0.04731459381586459
0.004871780218794631,0.04757851779421311
0.004928249570040513,0.0478245203059317
0.004985373463873894,0.04807119237645287
0.005043159487171359,0.04833775107908655
0.005101615314749833,0.04860905115480042
0.005160748710385908,0.04887991717532584
0.005220567527846975,0.049152207848678485
0.005281079711934331,0.049427654673783475
0.005342293299538352,0.04970629423394994
0.005404216420705915,0.04998816353652832
0.00546685729972018,0.050273300017825304
0.0055302242561929005,0.050559571487841536
0.005594325706169377,0.05084875346887683
0.005659170163246243,0.051141287390707404
0.005724766239702178,0.051437212106055195
0.005791122647641758,0.051736566917988405
0.005858248200152536,0.05203939158514146
0.005926151812475552,0.052345726326995634
0.005994842503189409,0.0526556118292207
0.006064329395408062,0.052958992432338335
0.006134621717992506,0.053249612862102405
0.0062057288067765,0.05353775497414961
0.0062776601058065,0.053828219569352354
0.006350425168595962,0.05412078200763559
0.00642403365939419,0.05441673556997345
0.006498495354469888,0.05471994538122602
0.006573820143409586,0.05499281986641704
0.006650018030431118,0.05528181309145186
0.006727099135712337,0.05557415606938998
0.006805073696735206,0.05586869991229929
0.0068839520696454964,0.056162861927127286
0.006963744730628222,0.05644861597368419
0.007044462277299037,0.056737581622163434
0.007126115430111745,0.05702989670390304
0.007208715033782135,0.057331363192355364
0.007292272058728313,0.057637859726549036
0.007376797602527731,0.05794790889646675
0.007462302891391108,0.058279544981857744
0.007548799281653432,0.05859339938851037
0.007636298261282241,0.05890764868924412
0.0077248114514034,0.05922554048888893
0.007814350607844541,0.059547663086482086
0.00790492762269642,0.059873798395817704
0.007996554525892346,0.060203713976123986
0.008089243486805939,0.060537453644945984
0.008183006815867389,0.060874595761845306
0.008277856966198472,0.061210696140249224
0.00837380653526649,0.06155069229585769
0.008470868266557402,0.061876010598476014
0.008569055051268348,0.06220702315578458
0.008668379930019773,0.06255898234955577
0.008768856094587427,0.0628840877120896
0.008870496889654403,0.06321296140736513
0.00897331581458352,0.06355024823014468
0.009077326525210223,0.06389902827805112
0.009182542835656282,0.06425129068473426
0.009288978720164497,0.06460209948331529
0.009396648314954691,0.06495718815762462
0.009505565920101192,0.06532594228828802
0.009615746001432095,0.06569274778685594
0.009727203192450537,0.0660508976734268
0.009839952296278227,0.06641715295345536
0.009954008287621519,0.06678405752960836
0.010069386314760271,0.06715502682489456
0.010186101701559752,0.06752419745419593
0.010304169949505875,0.06789789849775053
0.01042360673976401,0.068305817265776
0.010544427935261684,0.06865861535837842
0.010666649582795389,0.06901550277326453
0.010790287915161836,0.0693720707692628
0.01091535935331391,0.06973760322238212
0.011041880508541602,0.07010903293363564
0.011169868184678225,0.07049291823706763
0.011299339380332217,0.07086796408458941
0.011430311291144786,0.07124735713061889
0.011562801312073753,0.07163127866140435
0.011696827039703846,0.07200794599288035
0.01183240627458378,0.07238897931766655
0.011969557023590427,0.07277679850594568
0.012108297502320394,0.07318348917333457
0.012248646137509308,0.0735882368052605
0.012390621569479156,0.07399501858999787
0.012534242654613994,0.07438675845932124
0.01267952846786434,0.07479031929904463
0.012826498305280598,0.07522558252326378
0.012975171686575868,0.07565193851401436
0.013125568357718427,0.07605550689931717
0.013277708293554291,0.07646214434307222
0.013431611700460153,0.07689217958938972
0.013587299019027091,0.07732058754771315
0.013744790926775366,0.07775498851327153
0.013904108340900697,0.0781954386023351
0.014065272421052363,0.07863782019693585
0.014228304572143519,0.07908470033689059
0.014393226447194065,0.07953676031469811
0.014560059950206485,0.08000822418292489
0.014728827239075018,0.08051489014740991
0.014899550728528537,0.08099395735483512
0.015072253093107555,0.08147209837902437
0.01524695727017573,0.08194403684188854
0.015423686462966274,0.08242671440937002
0.01560246414366368,0.08291500818315105
0.015783314056521166,0.08340896182486221
0.01596626022101425,0.08390950836745958
0.01615132693503091,0.08441114188422201
0.01633853877809862,0.08491858989137241
0.016527920614648955,0.08544545118778905
0.0167194975973199,0.08597726825483619
0.016913295170296487,0.08648587897022854
0.01710933907269015,0.08700381412449235
0.01730765534195726,0.08752169638597827
0.01750827031735725,0.08803785570961745
0.017711210643450888,0.08856408608427654
0.017916503273639015,0.08911180847064111
0.018124175473742375,0.08967800469983418
0.018334254825622908,0.09023964868818575
0.018546769230846995,0.09077920174136334
0.018761746914391215,0.09132501238592228
0.018979216428391014,0.09187113218199525
0.019199206655932846,0.09244636623297692
0.019421746814890263,0.09304489005713122
0.019646866461804465,0.09366387791325301
0.01987459549580984,0.09429959128307067
0.02010496416260499,0.09494202300401879
0.02033800305846982,0.09554178854674214
0.020573743134329137,0.09616459965551605
0.02081221569986339,0.09679355743526007
0.021053452427667062,0.0974056750025179
0.02129748535745521,0.09797407585688503
0.021544346900318843,0.09854683221973307
0.02179406984302956,0.09920705156570467
0.0220466873523941,0.0998437456344576
0.022302232979659387,0.10050611540230185
0.022560740664968614,0.10118283376311174
0.022822244741868985,0.10186281562653281
0.023086779941871697,0.10254970289858738
0.023354381399064792,0.10323672306523808
0.023625084654779475,0.10394224279699087
0.023898925662310503,0.10470175540928273
0.024175940791691306,0.10550607805348296
0.024456166834524465,0.10626231243355896
0.024739641008868142,0.10698452344263112
0.025026400964179192,0.10770921801230993
0.025316484786313556,0.10845019452205833
0.025609931002584595,0.1091971185058547
0.025906778586880088,0.10993308659199501
0.026207066964838526,0.1107003853119628
0.02651083601908539,0.1114909966036719
0.026818126094530156,0.1123644981745775
0.02712897800372467,0.11321344329273593
0.027443433032283655,0.11404838090527274
0.02776153294436801,0.1149778719168532
0.028083319988231725,0.11581372448491037
0.028408836901833042,0.1166648724495531
0.028738126918510663,0.11752033033922589
0.029071233772725785,0.11842441160051201
0.029408201705870638,0.11934107389024887
0.029749075472144403,0.12023061962749786
0.030093900344497212,0.1211205034267484
0.03044272212064303,0.1220474636357016
0.030795587129142266,0.12297485121598276
0.03115254223555488,0.12395853493260614
0.03151363484866479,0.12496803958629536
0.031878912926776456,0.12591924995672119
0.03224842498408442,0.12690437778769253
0.0326222200971167,0.12788050364605721
0.03300034791125285,0.12887227586590258
0.03338285864731761,0.129813016937594
0.033769803108250916,0.1308086894902148
0.03416123268585528,0.13184934903304152
0.034557199367621395,0.13280149142718983
0.03495775574363275,0.13385540757267517
0.035362955013550426,0.13490008228782696
0.03577285099367873,0.13588012668024213
0.0361874981241128,0.13685715181258856
0.03660695147596903,0.13788080575231973
0.03703126675869927,0.1389491825506047
0.03746050032748993,0.13999869602875806
0.037894709190746674,0.1410546181543098
0.03833395101766601,0.1421066039525377
0.03877828414589457,0.14318357885215663
0.03922776758927719,0.1442750346947454
0.03968246104569482,0.1454140607826128
0.040142424904993215,0.14652536760293128
0.040607720257003654,0.14764059261466161
0.041078408899656464,0.14875819014696373
0.04155455334718875,0.1498594067436795
0.04203621683844714,0.150952763453387
0.04252346334528682,0.15204466009040077
0.04301635758106795,0.15314391873767114
0.0435149650092505,0.15425440187945555
0.044019351852088745,0.15538296233208473
0.044529585099426554,0.15658226693257637
0.04504573251759458,0.15778777688748452
0.04556786265841064,0.15898023546493115
0.046096044868284336,0.16013412587115683
0.04663034929742731,0.16140367474562373
0.04717084690917017,0.1626127988042268
0.047717609489387455,0.16389964014166614
0.04827070965603183,0.1652055941004565
0.0488302208687788,0.1664820903265061
0.0493962174387832,0.16779624305841637
0.04996877453854884,0.16921211411152576
0.0505479682119124,0.17059641194390593
0.05113387538414326,0.17199552073500687
0.05172657387216019,0.17333632771698074
0.05232614239486662,0.1746631841953989
0.052932660583605615,0.17604989472299687
0.05354620899273607,0.17745332553110238
0.05416686911033152,0.17889450200208096
0.05479472336900287,0.18031084044404538
0.05542985515684669,0.18179105166605455
0.05607234882852033,0.18336565960466947
0.05672228971644543,0.18482515849470227
0.05737976414214134,0.18641048949437697
0.05804485942768978,0.1879452712776372
0.05871766390733255,0.1895581686456435
0.05939826693920356,0.19115797602091128
0.060086758917196864,0.19277928490311064
0.0607832312829723,0.19439904674995873
0.06148777653810023,0.19596827661000374
0.062200488256347115,0.1974769776487677
0.06292146109610344,0.1990792339560483
0.06365079081295572,0.2006786312324452
0.06438857427240419,0.20227007964402963
0.06513490946272803,0.2040172123933765
0.0658898955079995,0.20577511445641022
0.06665363268124913,0.2075053797142606
0.06742622241778341,0.20919139711420254
0.06820776732865685,0.2109076092776066
0.06899837121430018,0.21268081636369537
0.0697981390783066,0.21441801651025094
0.07060717714137772,0.2163105477264889
0.07142559285543126,0.21813631442473996
0.07225349491787214,0.21995094018706265
0.07309099328602911,0.2218086133151668
0.07393819919175866,0.2236307077153244
0.07479522515621821,0.22551520513306814
0.07566218500481055,0.22734225190240118
0.07653919388230147,0.22911410385395198
0.0774263682681127,0.23094878361443866
0.07832382599179197,0.2327191897868138
0.07923168624866253,0.23459429054113654
0.08015006961565405,0.23652270030733846
0.08107909806731686,0.23850258926961426
0.08201889499202203,0.24045073765102903
0.08296958520834907,0.2424836333472805
0.08393129498166364,0.244446618841975
0.08490415204088747,0.24642827963297984
0.0858882855954625,0.24835363103083372
0.08688382635251184,0.2504387760732577
0.08789090653419954,0.25249161709637324
0.08890965989529158,0.2545357379530893
0.08994022174092044,0.2565524624815611
0.09098272894455559,0.2585539086499902
0.09203731996618221,0.26053868428253535
0.09310413487069075,0.26262107457913186
0.09418331534647952,0.26459842290566205
0.0952750047242729,0.2665490113398195
0.09637934799615785,0.26851621731687186
0.09749649183484087,0.27037286181058173
0.0986265846131282,0.27226030612098606
0.09976977642363201,0.27432553557555794
0.10092621909870483,0.27634816410277374
0.10209606623060476,0.27841781834926965
0.10327947319189525,0.2804073334691407
0.10447659715608053,0.2823670015453347
0.10568759711848051,0.2843812449465275
0.10691263391734772,0.2863378870465983
0.10815187025522892,0.2882604147252893
0.10940547072057435,0.29031028866249714
0.11067360180959745,0.2923769233340999
0.11195643194838795,0.2943951381429222
0.11325413151528127,0.29639491223863784
0.11456687286348727,0.2985037467264661
0.11589483034398118,0.300519763956891
0.11723818032865997,0.30262304997170525
0.11859710123376706,0.3047723721925425
0.11997177354358855,0.3068233879548712
0.12136237983442417,0.30893590945914273
0.12276910479883604,0.31093338400501963
0.12419213527017846,0.3130210766444287
0.12563166024741215,0.31516321217580395
0.12708787092020596,0.3173024844694507
0.12856096069432965,0.31943309953846677
0.130051125217341,0.3215963913453411
0.13155856240457053,0.32387167368425873
0.1330834724654076,0.32611882957473287
0.1346260579298911,0.3283591348147511
0.13618652367560827,0.3304947224678485
0.1377650769549055,0.33276712503751305
0.13936192742241435,0.33506969626482985
0.14097728716289676,0.33742166591951184
0.142611370719413,0.3397677118032845
0.14426439512181588,0.34201537950069144
0.14593657991557576,0.34438358794911456
0.1476281471909391,0.34667620938918253
0.14933932161242533,0.3490078278730792
0.15107033044866555,0.35133681076229817
0.15282140360258709,0.3536457194873721
0.15459277364194784,0.3560565944113087
0.15638467583022478,0.35835504863237827
0.15819734815786016,0.36077512664727485
0.16003103137387018,0.36315543527063154
0.16188596901781993,0.36560344111078796
0.1637624074521689,0.3680785322442609
0.16566059589499152,0.370612034664775
0.16758078645307686,0.3730869296633256
0.16952323415541215,0.3754961282471709
0.1714881969870541,0.3780781415503811
0.17347593592339325,0.3806508870373504
0.1754867149648152,0.38309828214944613
0.1775208011717636,0.3856954574637189
0.1795784647002097,0.3882059958973847
0.18165997883753285,0.3908080383095723
0.18376562003881725,0.3935298878819623
0.18589566796356882,0.3962840170187568
0.18805040551285834,0.398877761148858
0.1902301188668946,0.40154093118154466
0.19243509752303323,0.4042422652957208
0.19466563433422632,0.40701759132993354
0.19692202554791735,0.40969026558999244
0.19920457084538712,0.41240859643401356
0.20151357338155584,0.4152891524730391
0.20384933982524642,0.41800342126744816
0.20621218039991446,0.420748007553373
0.2086024089248505,0.4235207062177591
0.21102034285685967,0.42642367885397015
0.21346630333242453,0.42927454367444806
0.21594061521035676,0.43206472035963117
0.21844360711494284,0.434985411949478
0.22097561147959033,0.4379121346383619
0.22353696459097966,0.44088610843025117
0.22612800663372795,0.4439469079698929
0.2287490817355704,0.44690706903458477
0.2314005380130654,0.4498682693883401
0.23408272761782944,0.4528617734274344
0.23679600678330787,0.4559032916749649
0.23954073587208793,0.4588077699948433
0.24231727942376008,0.46186145996656763
0.24512600620333397,0.46490068679962715
0.24796728925021602,0.468004911846818
0.2508415059277541,0.47121586315921415
0.2537490379733572,0.474431772831282
0.2566902715491952,0.477556844580121
0.25966559729348726,0.48080120322317316
0.26267541037238384,0.48413326477603935
0.26572011053245065,0.48748253674064657
0.26880010215376077,0.49077278491265225
0.2719157943036019,0.49416211499147444
0.2750676007908067,0.4975707367004386
0.2782559402207126,0.5009627781179266
0.28148123605075814,0.5043956187065357
0.28474391664672477,0.5079578042908504
0.28804441533962977,0.5114645978494493
0.2913831704832789,0.5149779377494106
0.2947606255124859,0.5185220106974239
0.29817722900196736,0.5221065909859085
0.30163343472591975,0.5256057872832706
0.30512970171828707,0.5293302009082318
0.30866649433372745,0.5328933891453537
0.3122442823092858,0.5365551031174447
0.3158635408267819,0.5404991323039441
0.31952475057592133,0.5442297305818102
0.32322839781813806,0.5479555852227931
0.3269749744511768,0.551777595058377
0.33076497807442423,0.5554840118482323
0.3345989120549975,0.5593250183547406
0.3384772855945983,0.5632605011980354
0.34240061379714254,0.5671670552937825
0.34636941773717345,0.5710530410066703
0.3503842245290676,0.5751506043766048
0.3544455673970435,0.5793113833601122
0.3585539857459817,0.5834685907256512
0.36271002523306484,0.5876300174407608
0.3669142378402494,0.5919374718284487
0.3711671819475767,0.5961852777054816
0.37546942240733366,0.600421508795395
0.37982153061907364,0.6045729270492055
0.3842240846055061,0.6088436872524106
0.38867766908926676,0.6132137114319767
0.393182875570577,0.6174084895148453
0.39774030240580366,0.6218915457935812
0.40235055488692933,0.6263483758712406
0.4070142453219439,0.6308033105494193
0.4117319931161679,0.6352089067724174
0.4165044248545185,0.6397620965216557
0.42133217438472886,0.6441723107060225
0.4262158829015325,0.6487763393585366
0.43115619903182284,0.653496719777485
0.43615377892080054,0.6581595881139836
0.441209286319119,0.6629334784265504
0.4463233926710397,0.6675916054891862
0.4514967772036102,0.6723356515078782
0.4567301270168747,0.6769885242455869
0.4620241371751313,0.6817152294111707
0.46737951079924633,0.6867062413255152
0.47279695916003905,0.6915711568775927
0.4782772017727485,0.6965054577805658
0.4838209664925957,0.7013841932020668
0.48942898961145315,0.7063524044146445
0.49510201595563513,0.7112877964900434
0.5008407989848213,0.7161379607778081
0.5066461008921268,0.7210536485615915
0.5125186927053332,0.7261634739394169
0.5184593543892912,0.7312996788481255
0.5244688749495119,0.7362648979055209
0.5305480525369574,0.7413606568231452
0.5366976945540476,0.746535125895976
0.5429186177618943,0.7517687689133481
0.5492116483887789,0.756950459654307
0.5555776222398878,0.7621180493563695
0.5620173848083188,0.7672946380217593
0.5685317913873753,0.772423515498486
0.5751217071841613,0.777730629662502
0.5817880074344935,0.7829182155630581
0.5885315775191451,0.7881345473073853
0.595353313081437,0.7932518908075152
0.6022541201461928,0.7985373581968592
0.6092349152400711,0.8038815907235067
0.6162966255132942,0.8091588724425571
0.6234401888627864,0.8143837932301754
0.6306665540567405,0.8195367728244358
0.6379766808606282,0.8247127365078933
0.6453715401646701,0.829968570182791
0.6528521141127848,0.8351558888767997
0.6604193962330305,0.8404090652377466
0.6680743915695615,0.845605649311055
0.675818116816111,0.8508277851287784
0.6836516004510238,0.8562385647608801
0.6915758828738525,0.8615464717988341
0.6995920165435374,0.8667520669333104
0.707701066118189,0.871953785394027
0.7159041085964888,0.8772124179000926
0.7242022334607315,0.8825994811568567
0.732596542821523,0.8876745567148838
0.741088151564157,0.8927190623888116
0.7496781874966877,0.8977186659913634
0.7583677914997191,0.9028579562074324
0.7671581176779302,0.9078351473857241
0.7760503335133571,0.9128058753801053
0.7850456200204509,0.917741898762652
0.794145171902934,0.9227183869863665
0.8033501977124734,0.9276664413937887
0.8126619200091946,0.932518733298479
0.822081575524054,0.9373203876485263
0.8316104153230961,0.9420614388968644
0.8412497049736118,0.9466866167286796
0.8510007247122247,0.9513213942605272
0.8608647696149244,0.9558210287161663
0.8708431497690724,0.960143774225522
0.880937190447399,0.9645302598927055
0.8911482322840202,0.9686905373697176
0.9014776314524917,0.9726620242625472
0.9119267598459299,0.9767130670844233
0.9224970052592174,0.9805539147467994
0.9331897715733238,0.9842653368944234
0.9440064789417604,0.9876551118382597
0.9549485639791966,0.9909040589754309
0.9660174799522646,0.9939212779762648
0.9772146969725725,0.9965436390481553
0.9885417021919574,0.9986016340102175
1.0,0.9999986560043007


==> data/EEG/RMIA/NHiTS-offline/total/roc_SeasonalityLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.004578305225539757
1.7188391428171457e-05,0.004592111400058304
1.7387624002162504e-05,0.004606077603495077
1.7589165903277326e-05,0.004620205690763226
1.7793043899185774e-05,0.004634497538276408
1.7999285067824765e-05,0.004648955044198001
1.8207916800994626e-05,0.0046635801286932085
1.8418966807997107e-05,0.004678374734184082
1.86324631193156e-05,0.004693340825607508
1.8848434090337955e-05,0.004708480390676176
1.906690840512252e-05,0.004723795440142574
1.9287915080207776e-05,0.004739288008066051
1.9511483468466162e-05,0.0047549601520829625
1.9737643263002554e-05,0.0047708139536799645
1.9966424501097934e-05,0.0047868515184704506
2.0197857568198782e-05,0.00480307497647422
2.0431973201952705e-05,0.004819486482400369
2.066880249629082e-05,0.004836088215933471
2.09083769055575e-05,0.004852882382023065
2.1150728248687946e-05,0.00486987121117651
2.1395888713434215e-05,0.004887056959755223
2.1643890860640203e-05,0.0049044419102743635
2.189476762856621e-05,0.004922028371705976
2.2148552337263592e-05,0.004939818679785662
2.2405278693000182e-05,0.004957815197322798
2.266498079273693e-05,0.004976020314514344
2.2927693128656486e-05,0.004994436449262304
2.3193450592744275e-05,0.005013066047494859
2.3462288481422625e-05,0.005031911583491211
2.3734242500238664e-05,0.005061541425975308
2.4009348768606518e-05,0.005094389114418429
2.4287643824604503e-05,0.005127617544104589
2.45691646298279e-05,0.005161231128248262
2.4853948574297985e-05,0.0051952343312179905
2.5142033481427965e-05,0.00522963166912931
2.543345761304648e-05,0.005264427710444561
2.5728259674479322e-05,0.005299627076579642
2.6026478819690045e-05,0.005335234442517803
2.63281546564802e-05,0.005371254537430547
2.6633327251749808e-05,0.005407692145305738
2.694203713681882e-05,0.005444552105582978
2.7254325312810276e-05,0.0054818393137963575
2.7570233256095827e-05,0.005519558722224653
2.7889802923804396e-05,0.005557715340549056
2.8213076759394707e-05,0.005596314236518539
2.8540097698292373e-05,0.00563536053662292
2.8870909173592345e-05,0.005674859426773737
2.9205555121827452e-05,0.005714816152993009
2.95440799888038e-05,0.005755236022109985
2.9886528735503827e-05,0.005796124402465968
3.0232946844057763e-05,0.005837486724627308
3.0583380323784315e-05,0.005853682192609884
3.0937875717301366e-05,0.005869539953213213
3.12964801067075e-05,0.005885581522899314
3.165924111983521e-05,0.0059018090322198935
3.20262069365765e-05,0.005918224636422121
3.2397426295281954e-05,0.005934830515734879
3.277294849923382e-05,0.005951628875658326
3.315282342319423e-05,0.00596862194725682
3.353710152002929e-05,0.005985811987455242
3.392583382740992e-05,0.006003201279338736
3.4319071974590426e-05,0.006020792132455944
3.4716868189265594e-05,0.0060385868831257464
3.511927530450728e-05,0.006056587894747558
3.552634676578139e-05,0.00607479755811522
3.5938136638046256e-05,0.006093218291734535
3.6354699612933176e-05,0.006111852542144476
3.677609101601031e-05,0.006130702784242126
3.720236681413066e-05,0.006153170308473131
3.7633583622865324e-05,0.006172529068406593
3.806979871402284e-05,0.006192112217898958
3.8511070023255685e-05,0.006211922357874784
3.895745615775501e-05,0.006231962119406241
3.940901640403448e-05,0.006252234164062546
3.986581073580439e-05,0.006272741184263471
4.032789982193705e-05,0.006293278812948033
4.079534503452449e-05,0.006302207016508453
4.1268208457029516e-05,0.006311238707878299
4.174655289253135e-05,0.006320375086596384
4.223044187206672e-05,0.00632961736610551
4.271993966306776e-05,0.006338966773913629
4.321511127789762e-05,0.00634842455175688
4.371602248248502e-05,0.0063579919557645
4.422273980505897e-05,0.0063676702566256614
4.473533054498463e-05,0.006377460739758242
4.525386278170167e-05,0.006387364705479537
4.577840538376616e-05,0.006397383469178969
4.6309028017997366e-05,0.006407518361492785
4.684580115873045e-05,0.006417770728480788
4.738879609717651e-05,0.006428141931805108
4.793808495089107e-05,0.006438633348911056
4.8493740673352334e-05,0.006449246373210066
4.9055837063650453e-05,0.00645998241426476
4.962444877628913e-05,0.006470842897976158
5.0199651331100794e-05,0.006481829266773061
5.0781521123276707e-05,0.006492942979803622
5.137013543351339e-05,0.006504185513129142
5.196557243827657e-05,0.0065155583599201174
5.2567911220184194e-05,0.006527063030654553
5.3177231778509664e-05,0.00653870105331857
5.379361503980698e-05,0.006550472714932187
5.441714286865888e-05,0.006562358868044569
5.5047898078549675e-05,0.0065743827948915885
5.5685964442864085e-05,0.006586546092424062
5.633142670601352e-05,0.006598850376103245
5.698437059469136e-05,0.006611297280115389
5.764488282925873e-05,0.006623888457588774
5.8313051135262185e-05,0.0066366255808132865
5.8988964255084936e-05,0.0066495103414625
5.9672711959733106e-05,0.006662544450818378
6.0364385060758635e-05,0.006675729639998537
6.106407542232036e-05,0.006689067660186175
6.177187597338488e-05,0.0067025602828626515
6.248788072006888e-05,0.006716209300042767
6.321218475812448e-05,0.006730016524512761
6.394488428556937e-05,0.006743983790071085
6.468607661546321e-05,0.006758112951771958
6.543586018883229e-05,0.006772405886171733
6.619433458774387e-05,0.006786864491578143
6.696160054853215e-05,0.00680149068830242
6.773775997517745e-05,0.006816286418914336
6.852291595284057e-05,0.006831253648500206
6.9317172761554e-05,0.006846394364923888
7.012063589007177e-05,0.006861710579090785
7.09334120498799e-05,0.00891322400532838
7.17556091893692e-05,0.008938954110424585
7.258733650817246e-05,0.008964982456056493
7.342870447166758e-05,0.00899131249916362
7.42798248256491e-05,0.009022506113685437
7.514081061116962e-05,0.009060350163349799
7.601177617955322e-05,0.009098632867640826
7.689283720758305e-05,0.009137359311053524
7.778411071286482e-05,0.009176534637017847
7.868571506936843e-05,0.009216164048581827
7.959777002314978e-05,0.00925625280910261
8.05203967082547e-05,0.009296806242945502
8.145371766280736e-05,0.009612515776292394
8.239785684528512e-05,0.009658504683786496
8.335293965098187e-05,0.009705026653868413
8.43190929286625e-05,0.009830818128018542
8.529644499741017e-05,0.009862298522125614
8.628512566366886e-05,0.009894143809013633
8.728526623848371e-05,0.00992635821819577
8.829699955494083e-05,0.009958946028209962
8.932045998580959e-05,0.009991911567187158
9.03557834613892e-05,0.010025259213426157
9.140310748756223e-05,0.010056464824149769
9.246257116405733e-05,0.010086670007791398
9.353431520292377e-05,0.010117225303106357
9.461848194721992e-05,0.010148134768278345
9.571521538991856e-05,0.01017940250852992
9.682466119303115e-05,0.010211032676667734
9.794696670695385e-05,0.010243029473634094
9.908228099003788e-05,0.010275397149064896
0.00010023075482838654,0.010308140001854042
0.00010139254075588153,0.010341262380724392
0.00010256779307444219,0.010374768684805347
0.00010375666787451859,0.010408663364217113
0.00010495932305582277,0.01044295092066173
0.00010617591834830001,0.01047763590802098
0.00010740661533334334,0.010512722932961191
0.00010865157746525384,0.010548216655545084
0.00010991097009294972,0.010584121789850688
0.0001111849604819271,0.010620120827339716
0.00011247371783647519,0.010655502791536459
0.00011377741332214914,0.010691294872050906
0.00011509622008850323,0.010727501822587322
0.00011643031329208767,0.010764128451950686
0.00011777987011971193,0.01080117962468538
0.0001191450698119776,0.010838660261721268
0.00012052609368708426,0.010876575341027261
0.00012192312516491107,0.010914929898272464
0.0001233363497913776,0.010953729027494993
0.00012476595526308696,0.01103103390045435
0.00012621213145225474,0.011091707247355472
0.00012767507043192657,0.011153083865829522
0.0001291549665014884,0.011197522733227409
0.00013065201621247213,0.011242421987266108
0.00013216641839466052,0.01128784167359714
0.00013369837418249466,0.011333787824609604
0.00013524808704178755,0.011380021254178715
0.0001368157627967472,0.011426585530163175
0.00013840160965731315,0.011473689537896192
0.00014000583824680976,0.011521339533469038
0.00014162866162991988,0.011569541845488033
0.0001432702953409831,0.011618302875915086
0.00014493095741262166,0.01166762910091797
0.00014661086840469845,0.011717527071730438
0.00014831025143361044,0.011769745096246695
0.00015002933220192182,0.011827167115846889
0.00015176833902834055,0.011885254720520383
0.00015352750287804228,0.011944015625138462
0.000155307057393346,0.012003457633996345
0.00015710723892474503,0.012063588641849707
0.00015892828656229778,0.012115375937988903
0.00016077044216738237,0.01216039977210758
0.00016263395040481922,0.012205945482540273
0.00016451905877536624,0.012252019118413903
0.00016642601764859036,0.01229862679897151
0.00016835508029612023,0.012345774714384947
0.00017030650292528443,0.012393469126577062
0.0001722805447131394,0.012441716370053346
0.00017427746784089192,0.012490522852743255
0.00017629753752872057,0.012539895056851273
0.0001783410220710008,0.012589839539717842
0.00018040819287193827,0.01264036293469028
0.00018249932448161524,0.01269334003472095
0.00018461469463245476,0.012748769802280627
0.0001867545842761076,0.01280484206249663
0.00018891927762076664,0.012861564262573441
0.00019110906216891378,0.012918943936036922
0.0001933242287555045,0.012979064271595064
0.00019556507158659492,0.013040358811965178
0.00019783188827841644,0.013102363824231428
0.0002001249798969037,0.013165087543553297
0.00020244465099768038,0.013228538300544924
0.00020479120966650856,0.013292724522381522
0.0002071649675602069,0.01334673689793962
0.0002095662399480433,0.013400533424525607
0.0002119953457536071,0.013454953512688505
0.00021445260759716674,0.01351000439020053
0.00021693835183851843,0.013565693368611815
0.00021945290862033137,0.013622027844221497
0.0002219966119119955,0.013678957287127619
0.0002245697995539774,0.013735976288526953
0.0002271728133026905,0.013793656203570395
0.0002298059988758851,0.013848086978599483
0.0002324697059985648,0.01389924610435955
0.00023516428844943486,0.013950998221287574
0.00023789010410788932,0.014003350202810733
0.00024064751500154242,0.014056309002026864
0.00024343688735431105,0.014109881652627951
0.00024625859163505465,0.014164075269834282
0.00024911300260677886,0.014218897051339469
0.0002520004993764092,0.014274364260181879
0.0002549214654451423,0.014352793460886273
0.0002578762887593801,0.014408974368897015
0.0002608653617622548,0.01446173279857656
0.00026388908144575103,0.014515102757135277
0.0002669478494034321,0.014569091332873027
0.00027004207188377727,0.01462370569625096
0.0002731721598441376,0.014678953100843838
0.000276338529005317,0.01473484088430343
0.00027954159990678566,0.01479137646933304
0.0002827817979625341,0.014848567364673371
0.0002860595535175742,0.01490642116609977
0.000289375301905095,0.014964945557431077
0.0002927294835042816,0.015037068530851353
0.00029612254379880347,0.015103771906828867
0.00029955493343598134,0.015665792385646714
0.0003030271082866396,0.015738261068121522
0.0003065395295056527,0.01581156974322761
0.00031009266359319264,0.01588572814741383
0.00031368698245668765,0.015960746129985316
0.00031732296347349763,0.01603663365441159
0.00032100108955431715,0.01611340079964988
0.00032472184920731285,0.016191057761483725
0.00032848573660300434,0.016269614853877155
0.0003322932516398972,0.016349082510344493
0.0003361449000108765,0.016429471285336106
0.0003400411932703706,0.016510791855640184
0.00034398264890229247,0.016593055021800765
0.00034796979038876914,0.016676271709552198
0.0003520031472796679,0.016760452971270254
0.0003560832552629278,0.01684560998744003
0.000360210656235707,0.01693175406814087
0.00036438589837635443,0.01701889665454854
0.0003686095362172158,0.017107049320454728
0.00037288213071828336,0.01719622377380427
0.00037720424934169976,0.017284455705704055
0.00038157646612712486,0.017373674239366962
0.00038599936176797673,0.017463926915066
0.00039047352368855597,0.017555225719657567
0.0003949995461220643,0.017647582778939058
0.000399578030189527,0.017733749144643336
0.00040420958397963103,0.01784241964593061
0.0004088948226294864,0.01791838695795491
0.00041363436840632776,0.017988994438941065
0.00041842885079015847,0.018058680855105053
0.0004232789065573553,0.01812917501433927
0.00042818517986524155,0.018208584131801507
0.0004331483223376403,0.018289049023769474
0.00043816899315141946,0.018370446593330314
0.00044324785912404005,0.018452787651254684
0.00044838559480211905,0.018536083133622087
0.0004535828825510191,0.018620344103273345
0.00045884041264547613,0.018700561210272547
0.0004641588833612782,0.018781692944359503
0.0004695390010680063,0.018863765085481182
0.0004749814803228505,0.018946788534001044
0.0004804870439655134,0.01903077431662991
0.0004860564232142139,0.019115733587890437
0.0004916903577628031,0.01919499964862585
0.0004973895958790067,0.019273467012056844
0.0005031548945038057,0.01935284389950328
0.0005089870193519685,0.01943314085336008
0.0005148867450137498,0.019510036739491518
0.0005208548550577665,0.019590038593112306
0.0005268921421350677,0.019674016002024612
0.0005329994080844093,0.019743223006348537
0.0005391774640387505,0.01981141275084772
0.0005454271305329836,0.019873625757048752
0.0005517492376129129,0.01993645018208277
0.0005581446249454966,0.02000185378033822
0.0005646141419303673,0.02007409410733495
0.0005711586478126435,0.020147130274257796
0.0005777790117970507,0.020219810013790654
0.0005844761131633638,0.020293587449606805
0.0005912508413831881,0.020368225678026642
0.0005981040962380944,0.02049970440373076
0.0006050367879391225,0.020607965762778048
0.0006120498372476703,0.020734901643296784
0.0006191441755977848,0.020817704782614032
0.0006263207452198692,0.020899068069351608
0.0006335804992658254,0.020981374447076657
0.0006409244019356456,0.021064634847262655
0.0006483534286054727,0.02114886032809101
0.0006558685659571436,0.021234062075919758
0.0006634708121092351,0.021318326979685116
0.0006711611767496287,0.021400699707644737
0.0006789406812696112,0.021484027227138318
0.0006868103588995307,0.021568320605261683
0.000694771254846024,0.0216535910373906
0.0007028244264308353,0.021733112011492833
0.0007109709432312439,0.021813749904266218
0.0007192118872221193,0.02189252189644571
0.0007275483529196233,0.02198565577657867
0.0007359814475265771,0.022079751983169353
0.0007445122910795143,0.022168104789217997
0.0007531420165974376,0.022257481702556835
0.0007618717702322999,0.022352280655165407
0.0007707027114212304,0.022458742955030135
0.0007796360130405236,0.022566147759159563
0.0007886728615614156,0.022674262684740872
0.0007978144572076629,0.022783630782557664
0.0008070620141149507,0.022894266578269956
0.0008164167604921472,0.023006184765906323
0.0008258799387844272,0.023121730912403028
0.0008354528058382871,0.023239951040805916
0.0008451366330684721,0.023359541471984234
0.0008549327066268384,0.023461801228192913
0.0008648423275731727,0.023561603397393095
0.0008748668120479914,0.023659879611276576
0.0008850074914473438,0.023740580829680356
0.00089526571259964,0.02382221746496327
0.0009056428379445294,0.02390480035964731
0.0009161402457138521,0.023988340481931412
0.0009267593301146883,0.024076502618716456
0.0009375015015145289,0.024174889832102475
0.0009483681866285928,0.02427148464183886
0.0009593608287093146,0.02436798330603595
0.0009704808877380307,0.024465600497079198
0.0009817298406188842,0.02456434917993881
0.00099310918137498,0.024654276922488692
0.0010046204213468132,0.024742337131020975
0.001016265089392995,0.024832154754522554
0.0010280447320933097,0.024923013464177822
0.0010399609139541202,0.025014925327333216
0.0010520152176161591,0.025107683977084495
0.0010642092440647246,0.025193866988878162
0.001076544612842316,0.025281048957633324
0.0010890229622637305,0.025361448083617222
0.001101645949633657,0.025440000370752752
0.001114415251466788,0.02552147806384462
0.0011273325637104871,0.025621324524394546
0.0011403996019700331,0.025732218792233984
0.0011536181017364785,0.025835244633216826
0.0011669898186171474,0.025923986117737725
0.0011805165285688054,0.02601371540657515
0.0011942000281335325,0.026104402507277736
0.0012080421346773289,0.02619614077234182
0.0012220446866314887,0.026293105153224083
0.0012362095437367692,0.026397275570227918
0.0012505385872903913,0.026488791543730118
0.0012650337203959038,0.026574216595355814
0.0012796968682159415,0.026658269885796993
0.001294529978227916,0.026740858795042267
0.0013095350204826678,0.026845045803654426
0.0013247139878661174,0.026934185062115278
0.0013400688963639508,0.027033052080610492
0.001355601785329369,0.02713444395339567
0.0013713147177539455,0.02723348130464944
0.001387209780541621,0.02733109156854819
0.001403289084785873,0.02743559057217585
0.0014195547660501016,0.027591216865261798
0.0014360089846512606,0.027686978632619007
0.0014526539259467812,0.027783933880560108
0.0014694918006248172,0.027889555648877025
0.0014865248449978572,0.028003723864326736
0.0015037553212997384,0.028119215416374115
0.001521185517986105,0.028239849620384182
0.0015388177500383464,0.02834920053459472
0.001556654359271062,0.02845512705083867
0.0015746977146430866,0.028562281373219874
0.001592950212572123,0.028670677733377076
0.0016114142772530198,0.028780330527909515
0.0016300923609797412,0.028905138908078942
0.0016489869444710648,0.029025736239824483
0.001668100537200059,0.02914067515817591
0.0016874356777273757,0.029256946346428836
0.001706994934038408,0.02937619754033245
0.001726780903884356,0.029497467948930302
0.0017467962151272458,0.029604172807837448
0.0017670435260889468,0.029723882354205932
0.0017875255259042354,0.0298416979543625
0.0018082449348779518,0.02996087916836219
0.0018292045048462937,0.03007683231856335
0.0018504070195423021,0.03017121737997116
0.0018718552949655793,0.030270911421427488
0.0018935521797562953,0.03037010017270676
0.0019155005555735278,0.030477164823070446
0.0019377033374779887,0.030584712330963805
0.0019601634743191855,0.030697153589643433
0.001982883949127071,0.030810898167571005
0.002005867779508234,0.030933691204515723
0.002029118018046678,0.0310575223739883
0.002052637752709252,0.031183356529604123
0.0020764301072557748,0.0313104327772076
0.0021004982416539153,0.03143896008247081
0.0021248453524988827,0.03155797744809581
0.0021494746734379805,0.03166610663810885
0.00217438947560008,0.03176320853894858
0.0021995930680300748,0.031866434097401135
0.0022250887981283695,0.031975072202540436
0.002250880052095462,0.03208496954414819
0.00227697025538168,0.032196140718175614
0.0023033628731421313,0.03230827386237058
0.002330061410696925,0.032420337345784776
0.002357069413996728,0.03253467587400953
0.0023843904700937206,0.032649442706578574
0.002412028207618007,0.032760979273278694
0.00243998629725955,0.032867376655642065
0.0024682684522556926,0.032964684823569027
0.0024968784288843266,0.03307396535194866
0.0025258200269627847,0.033171986864100736
0.002555097090352507,0.03328579816568702
0.0025847135074695635,0.033397115947477615
0.002614673211801092,0.0335204146043866
0.00264498018242772,0.033649633892222246
0.002675638444552045,0.03379623328044244
0.0027066520700332413,0.03396902515127841
0.0027380251779278576,0.03409597374371358
0.0027697619350368907,0.03421495031846155
0.002801866556459195,0.034349795489122634
0.002834343306151309,0.03448473233554378
0.0028671964974937695,0.034618014219221005
0.0029004304938639917,0.03475572482161017
0.002934049709215787,0.03491645446906028
0.0029680586086656023,0.03504562069276183
0.003002461709085549,0.03517516993391996
0.0030372635797033115,0.03530599292134849
0.0030724688427090033,0.03543234532298868
0.003108082173869064,0.03556870747050041
0.0031441083031472647,0.035705652955102
0.00318055201533292,0.035833273501741016
0.0032174181506763717,0.03598066605767919
0.003254711605531848,0.03609833951073436
0.003292437333007769,0.03624086818849689
0.0033306003436245884,0.0363691892401537
0.003369205705980267,0.03649969079857947
0.003408258547423452,0.03663597139570411
0.0034477640547344642,0.036795406091072486
0.0034877274748141775,0.03695799235729203
0.003528154115380883,0.03711790269113487
0.0035690493456752297,0.037265713470857956
0.0036104185971733375,0.037413604801668346
0.0036522673643081755,0.03756567157349017
0.0036946012051993025,0.0377208137701977
0.003737425742391064,0.03787756380676281
0.0037807466635993493,0.038040604708161695
0.0038245697224669993,0.03822280160938482
0.0038689007393279753,0.0384065794625432
0.003913745601980384,0.03858801647996461
0.0039591102664684585,0.03874079238416321
0.004005000757873611,0.03889522370691661
0.004051423171114647,0.039048917522766166
0.0040983836717572615,0.03919413715710048
0.004145888496832911,0.03933191844682083
0.004193943955667186,0.03948744168892913
0.004242556430717777,0.03965442859893588
0.004291732378422158,0.039832872397183736
0.004341478330055092,0.0399834937941632
0.004391800892596086,0.04014287326042283
0.004442706749606883,0.040305630114754645
0.004494202662119142,0.040479970069375905
0.0045462954695324,0.0406339037459644
0.004598992090522438,0.040792478519522245
0.004652299523960189,0.04096807986884025
0.004706224849841282,0.041121060534127944
0.004760775230226368,0.04128085336639199
0.00481595791019235,0.04146133373970434
0.004871780218794631,0.04164026289962474
0.004928249570040513,0.0418129336905108
0.004985373463873894,0.041996086073077595
0.005043159487171359,0.04217479983718986
0.005101615314749833,0.04233736109612003
0.005160748710385908,0.0424972464897473
0.005220567527846975,0.04265898513291505
0.005281079711934331,0.042820113336266445
0.005342293299538352,0.042983564532042384
0.005404216420705915,0.04315893926958449
0.00546685729972018,0.0433545980633547
0.0055302242561929005,0.043556584987698314
0.005594325706169377,0.04374518165504593
0.005659170163246243,0.04393828789102359
0.005724766239702178,0.04413722197142976
0.005791122647641758,0.044338222662946444
0.005858248200152536,0.04453164879686276
0.005926151812475552,0.044712734131945556
0.005994842503189409,0.04489700457820546
0.006064329395408062,0.045082918360942956
0.006134621717992506,0.045260939624612154
0.0062057288067765,0.04545366467842732
0.0062776601058065,0.04566696739978202
0.006350425168595962,0.045881748149316455
0.00642403365939419,0.04611080697655361
0.006498495354469888,0.04631791960502137
0.006573820143409586,0.04652120450430807
0.006650018030431118,0.046733412951754164
0.006727099135712337,0.04694175983456325
0.006805073696735206,0.047149856015748615
0.0068839520696454964,0.04736884354767424
0.006963744730628222,0.04758609210527247
0.007044462277299037,0.04779787885113625
0.007126115430111745,0.048019463117320325
0.007208715033782135,0.04824155110449685
0.007292272058728313,0.048477871673125714
0.007376797602527731,0.04869850099916048
0.007462302891391108,0.04891108528008291
0.007548799281653432,0.049134778272564114
0.007636298261282241,0.04934225863524586
0.0077248114514034,0.04959048059302219
0.007814350607844541,0.04980854525136044
0.00790492762269642,0.0500291681520029
0.007996554525892346,0.0502661554439766
0.008089243486805939,0.050532363776581435
0.008183006815867389,0.05078179151196553
0.008277856966198472,0.05102558917837431
0.00837380653526649,0.05128183419832947
0.008470868266557402,0.051535205450537615
0.008569055051268348,0.05178855181653101
0.008668379930019773,0.052031149750449646
0.008768856094587427,0.05231994733243518
0.008870496889654403,0.052569417796467746
0.00897331581458352,0.05281146859171152
0.009077326525210223,0.05306223301907461
0.009182542835656282,0.05332126155560858
0.009288978720164497,0.05357185288798325
0.009396648314954691,0.05383418967470466
0.009505565920101192,0.05410038286442925
0.009615746001432095,0.054383765151568106
0.009727203192450537,0.05462925715511854
0.009839952296278227,0.05487040988180457
0.009954008287621519,0.055151091861873544
0.010069386314760271,0.05544347528997715
0.010186101701559752,0.05570387315580032
0.010304169949505875,0.055988620210567885
0.01042360673976401,0.056285121486020294
0.010544427935261684,0.05658210275065413
0.010666649582795389,0.05685796012039469
0.010790287915161836,0.057146875680709454
0.01091535935331391,0.057449578544938595
0.011041880508541602,0.05774480271345643
0.011169868184678225,0.05801101952484766
0.011299339380332217,0.05828964846027056
0.011430311291144786,0.05858256150574455
0.011562801312073753,0.05889648875851337
0.011696827039703846,0.0592158870785839
0.01183240627458378,0.059550031277884365
0.011969557023590427,0.059873918706908114
0.012108297502320394,0.06021528621170926
0.012248646137509308,0.06052839977911815
0.012390621569479156,0.06083027465660036
0.012534242654613994,0.06114062893698732
0.01267952846786434,0.061483776112401425
0.012826498305280598,0.06183249364915364
0.012975171686575868,0.062185506944601655
0.013125568357718427,0.06253973108199981
0.013277708293554291,0.06288870070579129
0.013431611700460153,0.06319509620175169
0.013587299019027091,0.06352528280437206
0.013744790926775366,0.0638695293892702
0.013904108340900697,0.06423088382693086
0.014065272421052363,0.06456615684926176
0.014228304572143519,0.06490586475352522
0.014393226447194065,0.06527882340296697
0.014560059950206485,0.0656290668274173
0.014728827239075018,0.06597018552830482
0.014899550728528537,0.06634163633654352
0.015072253093107555,0.06669505210509626
0.01524695727017573,0.06704208719981646
0.015423686462966274,0.06740370748353336
0.01560246414366368,0.06782993418222992
0.015783314056521166,0.06820959202467596
0.01596626022101425,0.06860705564064404
0.01615132693503091,0.06897575024047262
0.01633853877809862,0.06936019645767204
0.016527920614648955,0.0697541358076887
0.0167194975973199,0.07013360270777598
0.016913295170296487,0.07052596617576867
0.01710933907269015,0.07091978609862241
0.01730765534195726,0.07134838326994264
0.01750827031735725,0.07176837995577419
0.017711210643450888,0.07220148276578146
0.017916503273639015,0.07262568429361335
0.018124175473742375,0.07309452430708131
0.018334254825622908,0.07354495814841001
0.018546769230846995,0.07393142072441505
0.018761746914391215,0.07435287273809071
0.018979216428391014,0.07480130487208202
0.019199206655932846,0.0752709630181089
0.019421746814890263,0.07572017588109475
0.019646866461804465,0.07617681302407786
0.01987459549580984,0.07666963928646922
0.02010496416260499,0.07717140501138842
0.02033800305846982,0.07764595950836417
0.020573743134329137,0.0780958809320208
0.02081221569986339,0.07858264748552642
0.021053452427667062,0.0790745169510059
0.02129748535745521,0.07953378324760635
0.021544346900318843,0.0800206800008815
0.02179406984302956,0.08048736069385878
0.0220466873523941,0.08096696054912281
0.022302232979659387,0.08144452366490221
0.022560740664968614,0.08190800164732706
0.022822244741868985,0.08240324341146554
0.023086779941871697,0.08289604160219566
0.023354381399064792,0.0834148153517709
0.023625084654779475,0.08389015374891035
0.023898925662310503,0.08439919273935681
0.024175940791691306,0.08489602076356158
0.024456166834524465,0.08546223971195144
0.024739641008868142,0.0860353484094944
0.025026400964179192,0.08662988316458091
0.025316484786313556,0.0871867833442282
0.025609931002584595,0.08778586777751635
0.025906778586880088,0.08838182926812159
0.026207066964838526,0.0889836049636037
0.02651083601908539,0.08963724207447603
0.026818126094530156,0.0902274578479589
0.02712897800372467,0.09080673956242014
0.027443433032283655,0.09141825543633562
0.02776153294436801,0.09201911408653726
0.028083319988231725,0.09261988416923202
0.028408836901833042,0.093233473235229
0.028738126918510663,0.0938641657442543
0.029071233772725785,0.0945429149126251
0.029408201705870638,0.09519646527161349
0.029749075472144403,0.09584962961267193
0.030093900344497212,0.0964661895256151
0.03044272212064303,0.09716767720966783
0.030795587129142266,0.09782872328644962
0.03115254223555488,0.09853406129974637
0.03151363484866479,0.09925934350027502
0.031878912926776456,0.09992918404842888
0.03224842498408442,0.10065699684308597
0.0326222200971167,0.10134349596787393
0.03300034791125285,0.10210876861488168
0.03338285864731761,0.10286259429837899
0.033769803108250916,0.10363240638136753
0.03416123268585528,0.10440021814450033
0.034557199367621395,0.10514180750289866
0.03495775574363275,0.10587407680024755
0.035362955013550426,0.10671501272002919
0.03577285099367873,0.10754256071058015
0.0361874981241128,0.10838747350871447
0.03660695147596903,0.10922274541387378
0.03703126675869927,0.11008772480776116
0.03746050032748993,0.11098084615493697
0.037894709190746674,0.11177811532769215
0.03833395101766601,0.11263747287611085
0.03877828414589457,0.11353417544101005
0.03922776758927719,0.1144703966384542
0.03968246104569482,0.11539583028891927
0.040142424904993215,0.11640366466101451
0.040607720257003654,0.1173365507432661
0.041078408899656464,0.11823284056053629
0.04155455334718875,0.11917674856417533
0.04203621683844714,0.1200802085293565
0.04252346334528682,0.12111872878344246
0.04301635758106795,0.12209810537611218
0.0435149650092505,0.12309836430257907
0.044019351852088745,0.12407764778154824
0.044529585099426554,0.12508122845857778
0.04504573251759458,0.12612442862305023
0.04556786265841064,0.12719035878980806
0.046096044868284336,0.1282958486734544
0.04663034929742731,0.12945884681817715
0.04717084690917017,0.130617152973253
0.047717609489387455,0.13173655213977126
0.04827070965603183,0.13282464077059578
0.0488302208687788,0.13393879920423407
0.0493962174387832,0.13512100513368488
0.04996877453854884,0.13635438876396194
0.0505479682119124,0.1375363155080525
0.05113387538414326,0.138734592362443
0.05172657387216019,0.13989872745472048
0.05232614239486662,0.141130872163126
0.052932660583605615,0.14247329850923593
0.05354620899273607,0.14376606704679218
0.05416686911033152,0.14497659636720422
0.05479472336900287,0.14625607776726376
0.05542985515684669,0.1476165804364829
0.05607234882852033,0.1489293317868823
0.05672228971644543,0.15035673921939008
0.05737976414214134,0.1517320142477512
0.05804485942768978,0.15309897419335822
0.05871766390733255,0.15455296584806194
0.05939826693920356,0.1560139654509828
0.060086758917196864,0.1575020465098324
0.0607832312829723,0.15901380585734687
0.06148777653810023,0.16062749902352239
0.062200488256347115,0.16218505516217757
0.06292146109610344,0.16372544034138642
0.06365079081295572,0.1652732922306436
0.06438857427240419,0.16686702312899065
0.06513490946272803,0.16848784251646043
0.0658898955079995,0.17007880797327718
0.06665363268124913,0.17168404447972868
0.06742622241778341,0.1734413007339215
0.06820776732865685,0.17507055186691073
0.06899837121430018,0.1767487693378847
0.0697981390783066,0.17848043159795596
0.07060717714137772,0.1802419625797938
0.07142559285543126,0.18211918066460023
0.07225349491787214,0.1839467299154593
0.07309099328602911,0.18574384450141795
0.07393819919175866,0.18757096729889888
0.07479522515621821,0.18936260718361447
0.07566218500481055,0.1913104501858517
0.07653919388230147,0.19327930183480976
0.0774263682681127,0.1952105759470794
0.07832382599179197,0.19717679746443906
0.07923168624866253,0.19919617690179728
0.08015006961565405,0.201244370739658
0.08107909806731686,0.2033646750205232
0.08201889499202203,0.20542825413991847
0.08296958520834907,0.2075510644816994
0.08393129498166364,0.2097782112523455
0.08490415204088747,0.21180769436513627
0.0858882855954625,0.2139353958747789
0.08688382635251184,0.21605181333518444
0.08789090653419954,0.21833026886447074
0.08890965989529158,0.22069054735863367
0.08994022174092044,0.222962083464974
0.09098272894455559,0.2253443972260269
0.09203731996618221,0.22779156670025041
0.09310413487069075,0.23027359524562407
0.09418331534647952,0.23279912325383773
0.0952750047242729,0.2353714048365191
0.09637934799615785,0.2379612207603004
0.09749649183484087,0.24043356809735528
0.0986265846131282,0.243223518034754
0.09976977642363201,0.24583376650631425
0.10092621909870483,0.24845333569185665
0.10209606623060476,0.2511934525072419
0.10327947319189525,0.25392598218968726
0.10447659715608053,0.2566434842623221
0.10568759711848051,0.2593525114974347
0.10691263391734772,0.2622950671125693
0.10815187025522892,0.2651172519546695
0.10940547072057435,0.2680736794758605
0.11067360180959745,0.27094312803494947
0.11195643194838795,0.2738770768185306
0.11325413151528127,0.27682046831566043
0.11456687286348727,0.279799856964358
0.11589483034398118,0.2828676346458929
0.11723818032865997,0.2858278726735968
0.11859710123376706,0.28877337260441716
0.11997177354358855,0.2918904421019882
0.12136237983442417,0.2950258757966135
0.12276910479883604,0.29808714121013413
0.12419213527017846,0.30134844556731427
0.12563166024741215,0.3046764015614801
0.12708787092020596,0.30785952459729693
0.12856096069432965,0.3111015746201831
0.130051125217341,0.3142715520230394
0.13155856240457053,0.3174615486984656
0.1330834724654076,0.3208185516107892
0.1346260579298911,0.3241403783027162
0.13618652367560827,0.32750035951833684
0.1377650769549055,0.33093990024341224
0.13936192742241435,0.3343018770103884
0.14097728716289676,0.337745526223783
0.142611370719413,0.34126204223717815
0.14426439512181588,0.3446786464369438
0.14593657991557576,0.34817206949135804
0.1476281471909391,0.35178605843279176
0.14933932161242533,0.355382229973854
0.15107033044866555,0.35903888102873943
0.15282140360258709,0.3627207345251949
0.15459277364194784,0.3663233567528379
0.15638467583022478,0.3700977568410256
0.15819734815786016,0.3737614340520264
0.16003103137387018,0.377645437209174
0.16188596901781993,0.3814118758348977
0.1637624074521689,0.3849829239950528
0.16566059589499152,0.38869487866405045
0.16758078645307686,0.39246575146951823
0.16952323415541215,0.396242640234148
0.1714881969870541,0.4001766859763164
0.17347593592339325,0.40397856475439353
0.1754867149648152,0.4079577646906133
0.1775208011717636,0.4117732856531111
0.1795784647002097,0.41574602759680773
0.18165997883753285,0.41969669086553585
0.18376562003881725,0.4236643320184352
0.18589566796356882,0.4276417058654506
0.18805040551285834,0.4318948502163094
0.1902301188668946,0.43593108928818236
0.19243509752303323,0.4400183857695179
0.19466563433422632,0.44404896479573547
0.19692202554791735,0.44815344960900133
0.19920457084538712,0.4522163666377801
0.20151357338155584,0.4564752911289144
0.20384933982524642,0.4606603541143661
0.20621218039991446,0.46484572042564426
0.2086024089248505,0.4690805949249448
0.21102034285685967,0.4732495273072905
0.21346630333242453,0.47734283632087104
0.21594061521035676,0.48160087321939404
0.21844360711494284,0.4859319616835943
0.22097561147959033,0.4901618647675187
0.22353696459097966,0.4944345516197897
0.22612800663372795,0.4987103258689679
0.2287490817355704,0.5029437270759585
0.2314005380130654,0.5071332538951052
0.23408272761782944,0.5114872656091471
0.23679600678330787,0.5158805916935223
0.23954073587208793,0.5203533088866203
0.24231727942376008,0.5247379835845739
0.24512600620333397,0.5290449706020496
0.24796728925021602,0.5333461618011255
0.2508415059277541,0.5377084249751792
0.2537490379733572,0.5420789343621236
0.2566902715491952,0.5464038315490438
0.25966559729348726,0.5508171999317264
0.26267541037238384,0.5552414967079672
0.26572011053245065,0.5594703198983256
0.26880010215376077,0.5638369246011579
0.2719157943036019,0.5682149435342007
0.2750676007908067,0.5727646739738337
0.2782559402207126,0.5772716167420897
0.28148123605075814,0.5816125099810809
0.28474391664672477,0.5859621820005068
0.28804441533962977,0.5903686924761772
0.2913831704832789,0.5946970643264758
0.2947606255124859,0.5989592576170983
0.29817722900196736,0.6034263614967832
0.30163343472591975,0.6077184301206773
0.30512970171828707,0.612014492476497
0.30866649433372745,0.6165692139797552
0.3122442823092858,0.6209511413743457
0.3158635408267819,0.6253750569321948
0.31952475057592133,0.6296859117447755
0.32322839781813806,0.6341508041115593
0.3269749744511768,0.6386161552237166
0.33076497807442423,0.6429518007233195
0.3345989120549975,0.6472922288535136
0.3384772855945983,0.651599936789429
0.34240061379714254,0.6560303849340892
0.34636941773717345,0.6603938410893777
0.3503842245290676,0.6648006406575504
0.3544455673970435,0.6691367114693653
0.3585539857459817,0.6734320539471832
0.36271002523306484,0.6777306023299746
0.3669142378402494,0.682114603523482
0.3711671819475767,0.6864042389721885
0.37546942240733366,0.6907530928218557
0.37982153061907364,0.6951004344169329
0.3842240846055061,0.6995445399852808
0.38867766908926676,0.703962734223021
0.393182875570577,0.7082776415831906
0.39774030240580366,0.7126016139041214
0.40235055488692933,0.7169332402342101
0.4070142453219439,0.7211651259759968
0.4117319931161679,0.7253535848819119
0.4165044248545185,0.7297292408612941
0.42133217438472886,0.7341079087245046
0.4262158829015325,0.738466605439194
0.43115619903182284,0.7427796094478748
0.43615377892080054,0.7471184514920951
0.441209286319119,0.7513804153267649
0.4463233926710397,0.7557493319948284
0.4514967772036102,0.7600113641114328
0.4567301270168747,0.7642222160475833
0.4620241371751313,0.76853234865856
0.46737951079924633,0.7728368973668683
0.47279695916003905,0.7769492245466797
0.4782772017727485,0.7813235240049585
0.4838209664925957,0.7855243791634324
0.48942898961145315,0.7897819792740114
0.49510201595563513,0.7940481224315936
0.5008407989848213,0.7983164095274276
0.5066461008921268,0.8024728796905058
0.5125186927053332,0.8065887553146635
0.5184593543892912,0.8109676471289973
0.5244688749495119,0.8151136747521057
0.5305480525369574,0.8193250332774596
0.5366976945540476,0.8234954663898794
0.5429186177618943,0.8276398439268433
0.5492116483887789,0.8317326282812887
0.5555776222398878,0.8358458838233795
0.5620173848083188,0.8400203037881532
0.5685317913873753,0.8441382983549766
0.5751217071841613,0.8482839884267269
0.5817880074344935,0.8523094839223633
0.5885315775191451,0.8564326847547192
0.595353313081437,0.8605645471629991
0.6022541201461928,0.8645824746186299
0.6092349152400711,0.8685487230500797
0.6162966255132942,0.8726141695019691
0.6234401888627864,0.8766963102423331
0.6306665540567405,0.8806669120062759
0.6379766808606282,0.8846777288798682
0.6453715401646701,0.8886311021675329
0.6528521141127848,0.8924670820737113
0.6604193962330305,0.8963918806612744
0.6680743915695615,0.9002295671933961
0.675818116816111,0.9040668938687993
0.6836516004510238,0.9078982086907814
0.6915758828738525,0.911648797292996
0.6995920165435374,0.915506640713781
0.707701066118189,0.9192132004603613
0.7159041085964888,0.9228297948496895
0.7242022334607315,0.926371891777999
0.732596542821523,0.929800835570578
0.741088151564157,0.9330861610600742
0.7496781874966877,0.9362295060972784
0.7583677914997191,0.9393046763796203
0.7671581176779302,0.9423770765841388
0.7760503335133571,0.9455613014266626
0.7850456200204509,0.9486599643010818
0.794145171902934,0.9517683337106991
0.8033501977124734,0.9549206381273427
0.8126619200091946,0.9579690324738344
0.822081575524054,0.9609652618894657
0.8316104153230961,0.9639003330328896
0.8412497049736118,0.9665859337649995
0.8510007247122247,0.9693010519230751
0.8608647696149244,0.9719046563005385
0.8708431497690724,0.9747518242227443
0.880937190447399,0.9773130681254946
0.8911482322840202,0.979969028691267
0.9014776314524917,0.9828201512445505
0.9119267598459299,0.9857544566592435
0.9224970052592174,0.9887350725189943
0.9331897715733238,0.9913617155408649
0.9440064789417604,0.9934158858724805
0.9549485639791966,0.9951188757361532
0.9660174799522646,0.9966024342246914
0.9772146969725725,0.9978851472478368
0.9885417021919574,0.9990262256749055
1.0,0.9998810563806195


==> data/EEG/RMIA/NHiTS-offline/total/roc_TS2VecLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0029459259851414526
0.0008164167604921472,0.002950891064157858
0.0008258799387844272,0.0029559136939623426
0.0008354528058382871,0.00296099454163255
0.0008451366330684721,0.0029661342819782945
0.0008549327066268384,0.0029713335976311876
0.0008648423275731727,0.002976593179135301
0.0008748668120479914,0.002981913725038879
0.0008850074914473438,0.002987295941987117
0.00089526571259964,0.002992740544816015
0.0009056428379445294,0.0029982482566473173
0.0009161402457138521,0.003003819808984553
0.0009267593301146883,0.00300945594181019
0.0009375015015145289,0.003015157403683918
0.0009483681866285928,0.003020924951842064
0.0009593608287093146,0.0030267593522981667
0.0009704808877380307,0.0030326613799447157
0.0009817298406188842,0.0030386318186560635
0.00099310918137498,0.00304467146139254
0.0010046204213468132,0.0030507811103057674
0.001016265089392995,0.0030569615768451957
0.0010280447320933097,0.0030632136818658784
0.0010399609139541202,0.008934430362243359
0.0010520152176161591,0.009002241749933398
0.0010642092440647246,0.009070839147028206
0.001076544612842316,0.009140231664251004
0.0010890229622637305,0.009210428517928424
0.001101645949633657,0.009281439031214579
0.001114415251466788,0.009353272635329304
0.0011273325637104871,0.009425938870810769
0.0011403996019700331,0.00949944738878258
0.0011536181017364785,0.00957380795223561
0.0011669898186171474,0.00964570783542833
0.0011805165285688054,0.009711664987077423
0.0011942000281335325,0.009778386655473245
0.0012080421346773289,0.009845881702215207
0.0012220446866314887,0.009914159091618505
0.0012362095437367692,0.009983227891904726
0.0012505385872903913,0.010053097276406232
0.0012650337203959038,0.010123776524784503
0.0012796968682159415,0.010195275024262625
0.001294529978227916,0.01026760227087203
0.0013095350204826678,0.01034076787071373
0.0013247139878661174,0.010414781541234115
0.0013400688963639508,0.0104896531125156
0.001355601785329369,0.010565392528582185
0.0013713147177539455,0.010642009848720161
0.001387209780541621,0.01071951524881415
0.001403289084785873,0.010797919022698577
0.0014195547660501016,0.010877231583524874
0.0014360089846512606,0.010957463465144467
0.0014526539259467812,0.011038625323507838
0.0014694918006248172,0.0111207279380798
0.0014865248449978572,0.01120378221327113
0.0015037553212997384,0.011287799179886876
0.001521185517986105,0.011372789996591368
0.0015388177500383464,0.011458765951390277
0.001556654359271062,0.01154573846312981
0.0015746977146430866,0.011633719083013305
0.001592950212572123,0.011722444895448823
0.0016114142772530198,0.011796396681133456
0.0016300923609797412,0.011871205650265112
0.0016489869444710648,0.011946881738553322
0.001668100537200059,0.012023434996873542
0.0016874356777273757,0.012100875592602051
0.001706994934038408,0.01217921381096633
0.001726780903884356,0.012258460056411083
0.0017467962151272458,0.012338624853980105
0.0017670435260889468,0.012419718850714148
0.0017875255259042354,0.027408031888099503
0.0018082449348779518,0.027532969848878215
0.0018292045048462937,0.027659355979581322
0.0018504070195423021,0.02778720706610895
0.0018718552949655793,0.027916540088928455
0.0018935521797562953,0.028047372225329714
0.0019155005555735278,0.028179720851706475
0.0019377033374779887,0.028313603545864242
0.0019601634743191855,0.028449038089354818
0.001982883949127071,0.02858604246983798
0.002005867779508234,0.02872463488347048
0.002029118018046678,0.028864833737322758
0.002052637752709252,0.029006657651823704
0.0020764301072557748,0.029150125463233645
0.0021004982416539153,0.02929525622614614
0.0021248453524988827,0.02944206921601869
0.0021494746734379805,0.02959058393173277
0.00217438947560008,0.02973804291714998
0.0021995930680300748,0.029871775636186128
0.0022250887981283695,0.030007058466176628
0.002250880052095462,0.0301439093746315
0.00227697025538168,0.030282346537324208
0.0023033628731421313,0.030422388340705632
0.002330061410696925,0.030564053384346083
0.002357069413996728,0.030707360483405565
0.0023843904700937206,0.03085232867113271
0.002412028207618007,0.030998977201392698
0.00243998629725955,0.031147325551224382
0.0024682684522556926,0.031297393423427175
0.0024968784288843266,0.031449200749177876
0.0025258200269627847,0.03160276769067775
0.002555097090352507,0.03175811464383042
0.0025847135074695635,0.031915262240950704
0.002614673211801092,0.032074231353504914
0.00264498018242772,0.032229437710752915
0.002675638444552045,0.03238386269234174
0.0027066520700332413,0.03254007763122232
0.0027380251779278576,0.03269727181494332
0.0027697619350368907,0.03284831537002518
0.002801866556459195,0.03300110968790468
0.002834343306151309,0.03315567506186988
0.0028671964974937695,0.033312032020430635
0.0029004304938639917,0.033470201330045045
0.002934049709215787,0.03363020399787756
0.0029680586086656023,0.03379206127458904
0.003002461709085549,0.03395579465715912
0.0030372635797033115,0.03412142589174135
0.0030724688427090033,0.0342889769765514
0.003108082173869064,0.034458470164788715
0.0031441083031472647,0.04417293693537753
0.00318055201533292,0.04439453506674901
0.0032174181506763717,0.04461870176692981
0.003254711605531848,0.04484546680848924
0.003292437333007769,0.04507486030909384
0.0033306003436245884,0.04530691273550737
0.003369205705980267,0.04554165490763725
0.003408258547423452,0.045779118002627975
0.0034477640547344642,0.04601933355900174
0.0034877274748141775,0.04626233348084736
0.003528154115380883,0.04650815004205745
0.0035690493456752297,0.04674769408324261
0.0036104185971733375,0.04698118723554281
0.0036522673643081755,0.047217386833174814
0.0036946012051993025,0.0474563242468502
0.003737425742391064,0.047698031210901964
0.0037807466635993493,0.04794253982749934
0.0038245697224669993,0.048167728781970134
0.0038689007393279753,0.04839189009798985
0.003913745601980384,0.04861560266289031
0.0039591102664684585,0.0488419083052364
0.004005000757873611,0.04907083708167982
0.004051423171114647,0.04930241939726226
0.0040983836717572615,0.04953668600945368
0.004145888496832911,0.04977366803223729
0.004193943955667186,0.05001339694024202
0.004242556430717777,0.05025590457292273
0.004291732378422158,0.05050122313878898
0.004341478330055092,0.050749385219682766
0.004391800892596086,0.0510004237751059
0.004442706749606883,0.05125437214659745
0.004494202662119142,0.05151126406216201
0.0045462954695324,0.05177113364074928
0.004598992090522438,0.05203401539678552
0.004652299523960189,0.052299944244757555
0.004706224849841282,0.05256895550385001
0.004760775230226368,0.05284101330579701
0.00481595791019235,0.053114993253569866
0.004871780218794631,0.05340109417403878
0.004928249570040513,0.05369089430619136
0.004985373463873894,0.053984053544198204
0.005043159487171359,0.05429049056637827
0.005101615314749833,0.054600234581378845
0.005160748710385908,0.05489296806925899
0.005220567527846975,0.055170349246679184
0.005281079711934331,0.05546274296319522
0.005342293299538352,0.05574952342616252
0.005404216420705915,0.056038531980247386
0.00546685729972018,0.056330897749167885
0.0055302242561929005,0.056639520329484286
0.005594325706169377,0.056962479932920626
0.005659170163246243,0.057289182997364164
0.005724766239702178,0.05761030521319741
0.005791122647641758,0.05791275594441155
0.005858248200152536,0.05821871241599337
0.005926151812475552,0.05852821526337291
0.005994842503189409,0.058841305592990015
0.006064329395408062,0.05915802498775391
0.006134621717992506,0.05947818559795607
0.0062057288067765,0.059788757287505344
0.0062776601058065,0.06009204153849823
0.006350425168595962,0.060398841191280084
0.00642403365939419,0.060707468296668975
0.006498495354469888,0.0610136362730203
0.006573820143409586,0.06132335307674486
0.006650018030431118,0.06163665984269898
0.006727099135712337,0.061953598182537775
0.006805073696735206,0.062274210190241666
0.0068839520696454964,0.06259853844770716
0.006963744730628222,0.0629266260304023
0.007044462277299037,0.06325793414806277
0.007126115430111745,0.06359281765984523
0.007208715033782135,0.06393158284399465
0.007292272058728313,0.06427157296994399
0.007376797602527731,0.06461544303960062
0.007462302891391108,0.06496300322601078
0.007548799281653432,0.06531229348716798
0.007636298261282241,0.06566563241094095
0.0077248114514034,0.06602306692583243
0.007814350607844541,0.06638464450429866
0.00790492762269642,0.06675041316905453
0.007996554525892346,0.06712042149945155
0.008089243486805939,0.06749471863792995
0.008183006815867389,0.06787335429654551
0.008277856966198472,0.06825637876357202
0.00837380653526649,0.06864466509749587
0.008470868266557402,0.06903138198048439
0.008569055051268348,0.06940352670183646
0.008668379930019773,0.06977294075433357
0.008768856094587427,0.07014663672657026
0.008870496889654403,0.07052466425075873
0.00897331581458352,0.07091098202900738
0.009077326525210223,0.07132390912838113
0.009182542835656282,0.07174162251210399
0.009288978720164497,0.07216333674093175
0.009396648314954691,0.07258327498031557
0.009505565920101192,0.07300808077095917
0.009615746001432095,0.07343781053319545
0.009727203192450537,0.07387139586672772
0.009839952296278227,0.07431317990036465
0.009954008287621519,0.07474939791683835
0.010069386314760271,0.07516531136125902
0.010186101701559752,0.07560609196999786
0.010304169949505875,0.07601879262098128
0.01042360673976401,0.07646429548641397
0.010544427935261684,0.07692196380106786
0.010666649582795389,0.07737018314978891
0.010790287915161836,0.0778210589242309
0.01091535935331391,0.07828667774797382
0.011041880508541602,0.07876062729220835
0.011169868184678225,0.07927077425738245
0.011299339380332217,0.07974953538093957
0.011430311291144786,0.08023399446822296
0.011562801312073753,0.08072659850233244
0.011696827039703846,0.08121432002320579
0.01183240627458378,0.08170769477896159
0.011969557023590427,0.08220678829687975
0.012108297502320394,0.08271457111290659
0.012248646137509308,0.08322911802313801
0.012390621569479156,0.08373482884108607
0.012534242654613994,0.08422454020695043
0.01267952846786434,0.08473186004179092
0.012826498305280598,0.08527074207057006
0.012975171686575868,0.08581631932251688
0.013125568357718427,0.08636336916223226
0.013277708293554291,0.08691020994801131
0.013431611700460153,0.08745543639828282
0.013587299019027091,0.08801378166159013
0.013744790926775366,0.08858571626281712
0.013904108340900697,0.08916428022219164
0.014065272421052363,0.08975448567505129
0.014228304572143519,0.09035158195364083
0.014393226447194065,0.1062902133195129
0.014560059950206485,0.10695561030033467
0.014728827239075018,0.10765095191547831
0.014899550728528537,0.1084036551707533
0.015072253093107555,0.10911576879425677
0.01524695727017573,0.10982104614670156
0.015423686462966274,0.11050861532813334
0.01560246414366368,0.11122917661569617
0.015783314056521166,0.11202523552426147
0.01596626022101425,0.1127186748744204
0.01615132693503091,0.11342409356397254
0.01633853877809862,0.11414275967776617
0.016527920614648955,0.1148704682818352
0.0167194975973199,0.11561578343411782
0.016913295170296487,0.11637463830867648
0.01710933907269015,0.11711331188637004
0.01730765534195726,0.11789901470380268
0.01750827031735725,0.11873347302319745
0.017711210643450888,0.1195313139804429
0.017916503273639015,0.12032936983584792
0.018124175473742375,0.12114289556938511
0.018334254825622908,0.12199560193672965
0.018546769230846995,0.1227481875400401
0.018761746914391215,0.1234874718658171
0.018979216428391014,0.12424330746480435
0.019199206655932846,0.12501627994322415
0.019421746814890263,0.12584416030630077
0.019646866461804465,0.12666656690269862
0.01987459549580984,0.12747079860078164
0.02010496416260499,0.1283020826711589
0.02033800305846982,0.1291149096697283
0.020573743134329137,0.1299695928350442
0.02081221569986339,0.13080428667025412
0.021053452427667062,0.13163286151770617
0.02129748535745521,0.13247348051658628
0.021544346900318843,0.13338210718075455
0.02179406984302956,0.13427768471427087
0.0220466873523941,0.13519942700036439
0.022302232979659387,0.1360831873926457
0.022560740664968614,0.13698317096933973
0.022822244741868985,0.13789692007454912
0.023086779941871697,0.13883465607353115
0.023354381399064792,0.1398253892909505
0.023625084654779475,0.14076555415428765
0.023898925662310503,0.14171401317423654
0.024175940791691306,0.14266362239444988
0.024456166834524465,0.14362831084904126
0.024739641008868142,0.14459026967016309
0.025026400964179192,0.14553805005275627
0.025316484786313556,0.14646383707852637
0.025609931002584595,0.14744172465649497
0.025906778586880088,0.14835557266249022
0.026207066964838526,0.14928919969002133
0.02651083601908539,0.15028205718918192
0.026818126094530156,0.15124535553627644
0.02712897800372467,0.15223185445775486
0.027443433032283655,0.15317251317914468
0.02776153294436801,0.15421245594437522
0.028083319988231725,0.15520181934149718
0.028408836901833042,0.15619311247991857
0.028738126918510663,0.15718069384138605
0.029071233772725785,0.15827109927072694
0.029408201705870638,0.15928690820794336
0.029749075472144403,0.16031972864380692
0.030093900344497212,0.16146125995509109
0.03044272212064303,0.1626383394309306
0.030795587129142266,0.16376342863846927
0.03115254223555488,0.16488897611129003
0.03151363484866479,0.16610782021862508
0.031878912926776456,0.16724662916018454
0.03224842498408442,0.16836709061690616
0.0326222200971167,0.16954744334476657
0.03300034791125285,0.1707711092557444
0.03338285864731761,0.17201695232593428
0.033769803108250916,0.1732664038117459
0.03416123268585528,0.17460637994176503
0.034557199367621395,0.17590217753380571
0.03495775574363275,0.17721459603629436
0.035362955013550426,0.17857845401960817
0.03577285099367873,0.17991591705013818
0.0361874981241128,0.181259985047721
0.03660695147596903,0.18271024389156823
0.03703126675869927,0.18417014503979418
0.03746050032748993,0.18560266090371585
0.037894709190746674,0.18711429174136246
0.03833395101766601,0.18852324479842522
0.03877828414589457,0.19001557006883507
0.03922776758927719,0.19153113584554077
0.03968246104569482,0.19309819485639163
0.040142424904993215,0.19457883734735365
0.040607720257003654,0.19617646729299992
0.041078408899656464,0.19772081899473032
0.04155455334718875,0.19927944073792075
0.04203621683844714,0.20085178215252236
0.04252346334528682,0.202505308165616
0.04301635758106795,0.20420492309211946
0.0435149650092505,0.2058853776021942
0.044019351852088745,0.2075039017755032
0.044529585099426554,0.2091487254318561
0.04504573251759458,0.2106581275092755
0.04556786265841064,0.2122840579559592
0.046096044868284336,0.21386970219659857
0.04663034929742731,0.2154726943245945
0.04717084690917017,0.2172205747130173
0.047717609489387455,0.2188880679074856
0.04827070965603183,0.22058751504213295
0.0488302208687788,0.22233916542674637
0.0493962174387832,0.2240601774623745
0.04996877453854884,0.22566070101405544
0.0505479682119124,0.2273127922317922
0.05113387538414326,0.22905985351003758
0.05172657387216019,0.23081484894168822
0.05232614239486662,0.2325108807492148
0.052932660583605615,0.23421766700540717
0.05354620899273607,0.23597785241828081
0.05416686911033152,0.2376882436129426
0.05479472336900287,0.23952225580951386
0.05542985515684669,0.24138215188754925
0.05607234882852033,0.24325125246930726
0.05672228971644543,0.24516542487537207
0.05737976414214134,0.2469501682764382
0.05804485942768978,0.24875668426822242
0.05871766390733255,0.2505692285363813
0.05939826693920356,0.25253861351387336
0.060086758917196864,0.2544721480451001
0.0607832312829723,0.25629437058842786
0.06148777653810023,0.2581636516552789
0.062200488256347115,0.2600598294310064
0.06292146109610344,0.2620788920633948
0.06365079081295572,0.2640210736262266
0.06438857427240419,0.2660508744171565
0.06513490946272803,0.2680117640131848
0.0658898955079995,0.2700282905401683
0.06665363268124913,0.2720289281885661
0.06742622241778341,0.2740619413743304
0.06820776732865685,0.27610702940441884
0.06899837121430018,0.27818092358319774
0.0697981390783066,0.2802244447834366
0.07060717714137772,0.282248350749046
0.07142559285543126,0.28436667083040507
0.07225349491787214,0.28644746402231025
0.07309099328602911,0.28861004881505825
0.07393819919175866,0.29074737730960865
0.07479522515621821,0.29284461049076965
0.07566218500481055,0.2950038090044726
0.07653919388230147,0.29710283816488403
0.0774263682681127,0.29933006591529476
0.07832382599179197,0.3016385712218158
0.07923168624866253,0.3038913491618781
0.08015006961565405,0.30601813713925674
0.08107909806731686,0.30830943734780847
0.08201889499202203,0.31063176733410175
0.08296958520834907,0.31293242073541777
0.08393129498166364,0.31537633665299436
0.08490415204088747,0.3176745076783693
0.0858882855954625,0.32011313077007497
0.08688382635251184,0.3224253660441627
0.08789090653419954,0.32496845596847995
0.08890965989529158,0.32752660256134114
0.08994022174092044,0.3300469630501479
0.09098272894455559,0.3325084627249497
0.09203731996618221,0.3349762205737793
0.09310413487069075,0.3375275677250588
0.09418331534647952,0.3400608493173329
0.0952750047242729,0.3425481766457611
0.09637934799615785,0.3451066292939845
0.09749649183484087,0.3475316677101833
0.0986265846131282,0.35010234583909505
0.09976977642363201,0.3527182122754192
0.10092621909870483,0.3553913810699395
0.10209606623060476,0.3580450457882623
0.10327947319189525,0.3607154765488166
0.10447659715608053,0.36339483424697894
0.10568759711848051,0.3659234925481568
0.10691263391734772,0.36855241863028826
0.10815187025522892,0.37113289372531016
0.10940547072057435,0.3737794598009722
0.11067360180959745,0.37636693824435435
0.11195643194838795,0.3790040260727193
0.11325413151528127,0.38177746047810945
0.11456687286348727,0.3845736604030673
0.11589483034398118,0.3872548637997168
0.11723818032865997,0.39004431426331704
0.11859710123376706,0.39276840910128125
0.11997177354358855,0.395430853745962
0.12136237983442417,0.39823684656557223
0.12276910479883604,0.4010615721832097
0.12419213527017846,0.4038802304063617
0.12563166024741215,0.4067970888824224
0.12708787092020596,0.40979829720337346
0.12856096069432965,0.4127468564670259
0.130051125217341,0.4155598120211191
0.13155856240457053,0.4185554797235806
0.1330834724654076,0.421501154665845
0.1346260579298911,0.42441253004438834
0.13618652367560827,0.4273801499631279
0.1377650769549055,0.43031106857998314
0.13936192742241435,0.43329642670393936
0.14097728716289676,0.43638578384533444
0.142611370719413,0.4393605726636068
0.14426439512181588,0.44230268918403653
0.14593657991557576,0.445365789329653
0.1476281471909391,0.44844068628864664
0.14933932161242533,0.4514356246385711
0.15107033044866555,0.45439281028843403
0.15282140360258709,0.4574677692083915
0.15459277364194784,0.46063707031927353
0.15638467583022478,0.4637083787603248
0.15819734815786016,0.46691109646389356
0.16003103137387018,0.4700869771593693
0.16188596901781993,0.4731914805526653
0.1637624074521689,0.4763341546436054
0.16566059589499152,0.47960963017720637
0.16758078645307686,0.48295261863134636
0.16952323415541215,0.4861059362765384
0.1714881969870541,0.4892781032494116
0.17347593592339325,0.49257350674256256
0.1754867149648152,0.4958209223132227
0.1775208011717636,0.4992124476074065
0.1795784647002097,0.5023184327545007
0.18165997883753285,0.5056228258397959
0.18376562003881725,0.508968864823079
0.18589566796356882,0.5124502874764074
0.18805040551285834,0.5158116307856281
0.1902301188668946,0.519257919948841
0.19243509752303323,0.5225905417644056
0.19466563433422632,0.5259399059730667
0.19692202554791735,0.5293973722449424
0.19920457084538712,0.5329273903777504
0.20151357338155584,0.5363772326325863
0.20384933982524642,0.5398075951003749
0.20621218039991446,0.5431685114830664
0.2086024089248505,0.5466603161213182
0.21102034285685967,0.5500998176890923
0.21346630333242453,0.553587057305551
0.21594061521035676,0.557137791660886
0.21844360711494284,0.5605685875020769
0.22097561147959033,0.5642470015461735
0.22353696459097966,0.5677536720716999
0.22612800663372795,0.5713709918416277
0.2287490817355704,0.5749781359157071
0.2314005380130654,0.5786247681137274
0.23408272761782944,0.5820942291166862
0.23679600678330787,0.5857315153908186
0.23954073587208793,0.5893628364306839
0.24231727942376008,0.5928636491273942
0.24512600620333397,0.5965130673763313
0.24796728925021602,0.6002663600014965
0.2508415059277541,0.6039299324707827
0.2537490379733572,0.6076687296990949
0.2566902715491952,0.6114012996833313
0.25966559729348726,0.615085872924918
0.26267541037238384,0.6188115285712964
0.26572011053245065,0.6225804325404825
0.26880010215376077,0.6263254756336606
0.2719157943036019,0.6301415191657682
0.2750676007908067,0.6340139895412449
0.2782559402207126,0.6376113056751509
0.28148123605075814,0.6413911007614649
0.28474391664672477,0.6452240265929154
0.28804441533962977,0.6490288541258667
0.2913831704832789,0.6527547687734991
0.2947606255124859,0.6565391470941608
0.29817722900196736,0.6604591442654659
0.30163343472591975,0.6642939876186038
0.30512970171828707,0.6681332402764881
0.30866649433372745,0.6720648355068117
0.3122442823092858,0.6759086358597269
0.3158635408267819,0.6797528613720559
0.31952475057592133,0.6834575596345439
0.32322839781813806,0.6873318963502297
0.3269749744511768,0.6912377337174497
0.33076497807442423,0.6950813767421236
0.3345989120549975,0.6989572188122999
0.3384772855945983,0.702860203547561
0.34240061379714254,0.7067302855063173
0.34636941773717345,0.7105352949531081
0.3503842245290676,0.7144184270848751
0.3544455673970435,0.7184684121300817
0.3585539857459817,0.7224227598654587
0.36271002523306484,0.7262861058977789
0.3669142378402494,0.7302405788775264
0.3711671819475767,0.734121738127692
0.37546942240733366,0.7378986595457704
0.37982153061907364,0.7418144170986726
0.3842240846055061,0.7455852509223644
0.38867766908926676,0.749426742634731
0.393182875570577,0.7534658880427311
0.39774030240580366,0.7574285399706581
0.40235055488692933,0.7612467159111806
0.4070142453219439,0.7651697198542555
0.4117319931161679,0.7691454714817245
0.4165044248545185,0.7730644469978948
0.42133217438472886,0.7770022017831121
0.4262158829015325,0.7807897073452006
0.43115619903182284,0.7846405388971986
0.43615377892080054,0.7885185447156352
0.441209286319119,0.7923877379370415
0.4463233926710397,0.7962567781955379
0.4514967772036102,0.8000580470618415
0.4567301270168747,0.8039289874375577
0.4620241371751313,0.8077414077999278
0.46737951079924633,0.8115037974496694
0.47279695916003905,0.815127559848516
0.4782772017727485,0.8188776543936115
0.4838209664925957,0.8226288713612975
0.48942898961145315,0.8264055555378051
0.49510201595563513,0.8301475773969516
0.5008407989848213,0.8339912197567176
0.5066461008921268,0.8378797800285493
0.5125186927053332,0.8415996431905498
0.5184593543892912,0.8454039474468715
0.5244688749495119,0.849086178413744
0.5305480525369574,0.8526620767027108
0.5366976945540476,0.8563156774676342
0.5429186177618943,0.8600480679065864
0.5492116483887789,0.8635289914205518
0.5555776222398878,0.8671995606551747
0.5620173848083188,0.8708308117136319
0.5685317913873753,0.8743776749148436
0.5751217071841613,0.8780261707080209
0.5817880074344935,0.881559881636905
0.5885315775191451,0.8850424635649429
0.595353313081437,0.8885685111772142
0.6022541201461928,0.8920774581546574
0.6092349152400711,0.8955501262003072
0.6162966255132942,0.8989443126700994
0.6234401888627864,0.9023044247218553
0.6306665540567405,0.9056930458083852
0.6379766808606282,0.9090447144341942
0.6453715401646701,0.9123152926034994
0.6528521141127848,0.9156184876713729
0.6604193962330305,0.9188175420717745
0.6680743915695615,0.9220395883421375
0.675818116816111,0.9252643097584221
0.6836516004510238,0.9283554301891449
0.6915758828738525,0.9314920719643635
0.6995920165435374,0.9346997523552945
0.707701066118189,0.9378173513597037
0.7159041085964888,0.9408395063513518
0.7242022334607315,0.9438368942467334
0.732596542821523,0.9467695654553445
0.741088151564157,0.9496746018940666
0.7496781874966877,0.9525376084992674
0.7583677914997191,0.9554014446672445
0.7671581176779302,0.9582105975159847
0.7760503335133571,0.9609810653172483
0.7850456200204509,0.9636403047729267
0.794145171902934,0.9662179051423507
0.8033501977124734,0.9687815050210145
0.8126619200091946,0.97136052731364
0.822081575524054,0.9737684019501348
0.8316104153230961,0.9760714238920472
0.8412497049736118,0.9783819380412571
0.8510007247122247,0.9806160443351665
0.8608647696149244,0.9826964376549787
0.8708431497690724,0.9847172984883162
0.880937190447399,0.9865548258110666
0.8911482322840202,0.9883110739865449
0.9014776314524917,0.9899422779460361
0.9119267598459299,0.9914510760596513
0.9224970052592174,0.992834473946586
0.9331897715733238,0.994100965547994
0.9440064789417604,0.9952702529498192
0.9549485639791966,0.9963142013210474
0.9660174799522646,0.9972757241675609
0.9772146969725725,0.99821635258479
0.9885417021919574,0.9991330766512846
1.0,0.9999502721591291


==> data/EEG/RMIA/NHiTS-offline/total/roc_TrendLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,3.226122117342528e-05
4.079534503452449e-05,3.257121115650958e-05
4.1268208457029516e-05,3.2884794268276074e-05
4.174655289253135e-05,3.320201215708255e-05
4.223044187206672e-05,3.352290695403759e-05
4.271993966306776e-05,3.384752127859617e-05
4.321511127789762e-05,3.4175898244220185e-05
4.371602248248502e-05,3.450808146410446e-05
4.422273980505897e-05,3.484411505696929e-05
4.473533054498463e-05,3.518404365291999e-05
4.525386278170167e-05,3.552791239937445e-05
4.577840538376616e-05,3.587576696705932e-05
4.6309028017997366e-05,3.6227653556075805e-05
4.684580115873045e-05,3.6583618902035644e-05
4.738879609717651e-05,0.00030899109471531946
4.793808495089107e-05,0.00031023727372583734
4.8493740673352334e-05,0.00031149789733711714
4.9055837063650453e-05,0.00031277313297814734
4.962444877628913e-05,0.0003140631500186045
5.0199651331100794e-05,0.0003153681197913483
5.0781521123276707e-05,0.00031668821561517657
5.137013543351339e-05,0.00031802361281784515
5.196557243827657e-05,0.0003193744887593532
5.2567911220184194e-05,0.00032074102285549976
5.3177231778509664e-05,0.0003221233966017124
5.379361503980698e-05,0.00032352179359715274
5.441714286865888e-05,0.00032493639956910063
5.5047898078549675e-05,0.0003263674023976219
5.5685964442864085e-05,0.00032781499214052116
5.633142670601352e-05,0.00032927936105858443
5.698437059469136e-05,0.0003307607036411141
5.764488282925873e-05,0.0003322592166317598
5.8313051135262185e-05,0.0003337750990546489
5.8988964255084936e-05,0.0003353085522408199
5.9672711959733106e-05,0.0003368597798549617
6.0364385060758635e-05,0.00033842898792246377
6.106407542232036e-05,0.00034001638485677883
6.177187597338488e-05,0.00034162218148710326
6.248788072006888e-05,0.0003432465910863785
6.321218475812448e-05,0.0003448898293996163
6.394488428556937e-05,0.00034655211467255343
6.468607661546321e-05,0.0003482336676806371
6.543586018883229e-05,0.00034993471175834783
6.619433458774387e-05,0.000351655472828861
6.696160054853215e-05,0.0003533961794340529
6.773775997517745e-05,0.00035515706276485434
6.852291595284057e-05,0.0003569383566919561
6.9317172761554e-05,0.0003587402977968706
7.012063589007177e-05,0.00036056312540335285
7.09334120498799e-05,0.0003624070816091866
7.17556091893692e-05,0.0003642724113183379
7.258733650817246e-05,0.00036615936227348244
7.342870447166758e-05,0.000368068185088909
7.42798248256491e-05,0.0003699991332838045
7.514081061116962e-05,0.00037195246331592544
7.601177617955322e-05,0.0003739284346156589
7.689283720758305e-05,0.0003759273096204786
7.778411071286482e-05,0.0003779493538098006
7.868571506936843e-05,0.00037999483574024256
7.959777002314978e-05,0.00038206402708129206
8.05203967082547e-05,0.00038415720265138833
8.145371766280736e-05,0.0003862746404544217
8.239785684528512e-05,0.00038841662171665704
8.335293965098187e-05,0.00039058343092408424
8.43190929286625e-05,0.0003927753558602024
8.529644499741017e-05,0.0003949926876442413
8.628512566366886e-05,0.0003972357207698265
8.728526623848371e-05,0.00039950475314409214
8.829699955494083e-05,0.0004018000861272473
8.932045998580959e-05,0.0004041220245726013
9.03557834613892e-05,0.00040647087686705225
9.140310748756223e-05,0.0004088469549720454
9.246257116405733e-05,0.0004112505744650061
9.353431520292377e-05,0.0004136820545812531
9.461848194721992e-05,0.00041614171825639747
9.571521538991856e-05,0.00041862989216923335
9.682466119303115e-05,0.0004211469067851253
9.794696670695385e-05,0.0004236930963998991
9.908228099003788e-05,0.00042626879918424086
0.00010023075482838654,0.0004288743572286115
0.00010139254075588153,0.00043151011658867976
0.00010256779307444219,0.00043417642733128563
0.00010375666787451859,0.0004368736435809327
0.00010495932305582277,0.00043960212356682125
0.00010617591834830001,0.00044236222967042685
0.00010740661533334334,0.0004451543284736289
0.00010865157746525384,0.0004479787908073989
0.00010991097009294972,0.0004508359918010517
0.0001111849604819271,0.0004537263109320679
0.00011247371783647519,0.0004566501320764944
0.00011377741332214914,0.0004596078435599284
0.00011509622008850323,0.0004625998382090925
0.00011643031329208767,0.00046562651340400823
0.00011777987011971193,0.0004686882711307733
0.0001191450698119776,0.0004717855180349515
0.00012052609368708426,0.00047491866547558095
0.00012192312516491107,0.00047808812957980847
0.0001233363497913776,0.0004812943312981575
0.00012476595526308696,0.0004845376964604362
0.00012621213145225474,0.0004878186558322937
0.00012767507043192657,0.0004911376451724322
0.0001291549665014884,0.000494495105290482
0.00013065201621247213,0.0004978914821055471
0.00013216641839466052,0.00050132722670543
0.00013369837418249466,0.0005048027954065427
0.00013524808704178755,0.0005083186498145116
0.0001368157627967472,0.0005118752568854858
0.00013840160965731315,0.0005154730889881557
0.00014000583824680976,0.0005191126239664903
0.00014162866162991988,0.0005227943452032011
0.0001432702953409831,0.0005265187416839438
0.00014493095741262166,0.0005302863080622606
0.00014661086840469845,0.0005340975447252793
0.00014831025143361044,0.0005379529578601706
0.00015002933220192182,0.0005418530595213775
0.00015176833902834055,0.000545798367698624
0.00015352750287804228,0.0005497894063857105
0.000155307057393346,0.0005538267056501087
0.00015710723892474503,0.0005579108017033615
0.00015892828656229778,0.0005620422369723007
0.00016077044216738237,0.0005662215601710876
0.00016263395040481922,0.0005704493263740913
0.00016451905877536624,0.00057472609708961
0.00016642601764859036,0.000579052440334448
0.00016835508029612023,0.000583000213581107
0.00017030650292528443,0.000585074883955271
0.0001722805447131394,0.0005879821170888739
0.00017427746784089192,0.0005918580164227981
0.00017629753752872057,0.0005957788417408703
0.0001783410220710008,0.0005997451137852142
0.00018040819287193827,0.0006037573593339343
0.00018249932448161524,0.0006078161112710792
0.00018461469463245476,0.0006119219086574163
0.0001867545842761076,0.0006160752968020267
0.00018891927762076664,0.0006202768273347304
0.00019110906216891378,0.0006245270582793505
0.0001933242287555045,0.000628826554127827
0.00019556507158659492,0.0006331758859151889
0.00019783188827841644,0.0006375756312953969
0.0002001249798969037,0.0012256415658028464
0.00020244465099768038,0.0012346722996006223
0.00020479120966650856,0.0012438077096473116
0.0002071649675602069,0.0012530490092570628
0.0002095662399480433,0.0012623974258076849
0.0002119953457536071,0.0012718542009036598
0.00021445260759716674,0.001281420590541048
0.00021693835183851843,0.0012910978652743003
0.00021945290862033137,0.0013008873103850065
0.0002219966119119955,0.0013107902260525999
0.0002245697995539774,0.0013208079275270391
0.0002271728133026905,0.0013309417453034936
0.0002298059988758851,0.001341193025299051
0.0002324697059985648,0.0013516094875998612
0.00023516428844943486,0.0013622979324335316
0.00023789010410788932,0.0013731102682307671
0.00024064751500154242,0.00138404793102563
0.00024343688735431105,0.0013951123734974146
0.00024625859163505465,0.001406305065163584
0.00024911300260677886,0.0014176274925749425
0.0002520004993764092,0.0014290811595130723
0.0002549214654451423,0.0014406675871900562
0.0002578762887593801,0.0014523883144505173
0.0002608653617622548,0.0014642448979759995
0.00026388908144575103,0.0014762389124917165
0.0002669478494034321,0.0014883719509756997
0.00027004207188377727,0.0015006456248703667
0.0002731721598441376,0.0015130615642965455
0.000276338529005317,0.0015256214182699773
0.00027954159990678566,0.0015383268549203303
0.0002827817979625341,0.0015511795617127499
0.0002860595535175742,0.0015641812456719806
0.000289375301905095,0.0015773336336090814
0.0002927294835042816,0.0015905344441283962
0.00029612254379880347,0.001603133467234263
0.00029955493343598134,0.0016158785270308604
0.0003030271082866396,0.0016287713162458598
0.0003065395295056527,0.0016418135472275283
0.00031009266359319264,0.0016550069521721546
0.00031368698245668765,0.0016683532833541084
0.00031732296347349763,0.0016818543133585687
0.00032100108955431715,0.0016955118353169478
0.00032472184920731285,0.0017093276631450459
0.00032848573660300434,0.0017233036317839648
0.0003322932516398972,0.0017374415974438138
0.0003361449000108765,0.0017517434378502433
0.0003400411932703706,0.0017662110524938302
0.00034398264890229247,0.0017808463628823628
0.00034796979038876914,0.0017956513127960392
0.0003520031472796679,0.0018106278685456334
0.0003560832552629278,0.001823399784344711
0.000360210656235707,0.0018357368756585744
0.00036438589837635443,0.001848216967582372
0.0003686095362172158,0.0018608417176522222
0.00037288213071828336,0.0018736128026169301
0.00037720424934169976,0.0018865319186606839
0.00038157646612712486,0.0018996007816283334
0.00038599936176797673,0.0019128211272532788
0.00039047352368855597,0.0019261947113880008
0.0003949995461220643,0.0019397233102372631
0.000399578030189527,0.0019534087205940187
0.00040420958397963103,0.0019672527600780496
0.0004088948226294864,0.0019812572673773695
0.00041363436840632776,0.001995424102492436
0.00041842885079015847,0.002009755146983177
0.0004232789065573553,0.002024252304218895
0.00042818517986524155,0.002038917499631059
0.0004331483223376403,0.00205375268096903
0.00043816899315141946,0.00206875981855875
0.00044324785912404005,0.002083940905564431
0.00044838559480211905,0.0020992979582532744
0.0004535828825510191,0.0021148330162632616
0.00045884041264547613,0.0021305481428740463
0.0004641588833612782,0.002146445425280988
0.0004695390010680063,0.0021625269748723626
0.0004749814803228505,0.002178794927509784
0.0004804870439655134,0.0021952514438118775
0.0004860564232142139,0.002211898709441242
0.0004916903577628031,0.0022287389353947366
0.0004973895958790067,0.0022457743582971327
0.0005031548945038057,0.0022630072406981706
0.0005089870193519685,0.002280439871373059
0.0005148867450137498,0.002298074565626457
0.0005208548550577665,0.0023159136655999785
0.0005268921421350677,0.0023339595405832657
0.0005329994080844093,0.002352214587328661
0.0005391774640387505,0.002370681230369534
0.0005454271305329836,0.002389361922342291
0.0005517492376129129,0.0024082591443121224
0.0005581446249454966,0.002427375406102525
0.0005646141419303673,0.002446713246628641
0.0005711586478126435,0.002466275234234461
0.0005777790117970507,0.0024860639670339414
0.0005844761131633638,0.0025060820732560676
0.0005912508413831881,0.0025263322115939234
0.0005981040962380944,0.0025468170715578016
0.0006050367879391225,0.00256753937383241
0.0006120498372476703,0.00258850187063822
0.0006191441755977848,0.0026097073460969976
0.0006263207452198692,0.0026311586166015777
0.0006335804992658254,0.0026528585311899194
0.0006409244019356456,0.002674809971923503
0.0006483534286054727,0.002697015854270104
0.0006558685659571436,0.0027194791274910133
0.0006634708121092351,0.002742202775032741
0.0006711611767496287,0.00276518981492326
0.0006789406812696112,0.002788443300172843
0.0006868103588995307,0.002811966319179549
0.000694771254846024,0.0028357619961394058
0.0007028244264308353,0.002860286323362088
0.0007109709432312439,0.0028855715485127742
0.0007192118872221193,0.002911149857545787
0.0007275483529196233,0.002937024647629298
0.0007359814475265771,0.0029631993553084343
0.0007445122910795143,0.0029896774569617055
0.0007531420165974376,0.0030164624692627143
0.0007618717702322999,0.004212419297113851
0.0007707027114212304,0.004245452528193462
0.0007796360130405236,0.004278868651161632
0.0007886728615614156,0.004312672104161213
0.0007978144572076629,0.004346867376778063
0.0008070620141149507,0.00438145901063734
0.0008164167604921472,0.004416451600006685
0.0008258799387844272,0.0044521721656011135
0.0008354528058382871,0.004488308875006171
0.0008451366330684721,0.004524864449065342
0.0008549327066268384,0.004561843742885841
0.0008648423275731727,0.00459925166785097
0.0008748668120479914,0.004637093192272432
0.0008850074914473438,0.0046753733420501825
0.00089526571259964,0.004714097201339952
0.0009056428379445294,0.0047513232027274754
0.0009161402457138521,0.004786994003268292
0.0009267593301146883,0.004823078268061292
0.0009375015015145289,0.004858162238990367
0.0009483681866285928,0.004893568323746623
0.0009593608287093146,0.004929384804404697
0.0009704808877380307,0.00496561643790954
0.0009817298406188842,0.005002268036344393
0.00099310918137498,0.005039344467569884
0.0010046204213468132,0.0050768506558705705
0.001016265089392995,0.005114791582608936
0.0010280447320933097,0.005153172286887005
0.0010399609139541202,0.005360961578292392
0.0010520152176161591,0.005402671332591818
0.0010642092440647246,0.005444888052433168
0.001076544612842316,0.005487141550203698
0.0010890229622637305,0.005526153459337171
0.001101645949633657,0.005565869129808388
0.001114415251466788,0.005613849832209835
0.0011273325637104871,0.005662632438629266
0.0011403996019700331,0.0057119804897142745
0.0011536181017364785,0.005763486880736697
0.0011669898186171474,0.005815523917060044
0.0011805165285688054,0.005865684520931303
0.0011942000281335325,0.005914466560826011
0.0012080421346773289,0.005963814038819644
0.0012220446866314887,0.006013733508968666
0.0012362095437367692,0.0060647577616223525
0.0012505385872903913,0.006114512185322584
0.0012650337203959038,0.00616398732923872
0.0012796968682159415,0.006214035945100277
0.001294529978227916,0.006258956556919782
0.0013095350204826678,0.006307918464971665
0.0013247139878661174,0.006358774559067634
0.0013400688963639508,0.006410220131857537
0.001355601785329369,0.006462262016055066
0.0013713147177539455,0.006514907123572669
0.001387209780541621,0.006568587752081781
0.001403289084785873,0.006623171668187394
0.0014195547660501016,0.006678388272590205
0.0014360089846512606,0.0067331317053119875
0.0014526539259467812,0.006782502295158113
0.0014694918006248172,0.006831520110113681
0.0014865248449978572,0.006881106096063365
0.0015037553212997384,0.0069346710744833855
0.001521185517986105,0.006994209713978648
0.0015388177500383464,0.00705364741059971
0.001556654359271062,0.007113853335159952
0.0015746977146430866,0.007174757113348309
0.001592950212572123,0.007236366834064503
0.0016114142772530198,0.007298690679967598
0.0016300923609797412,0.007361736928562776
0.0016489869444710648,0.0074255139533007134
0.001668100537200059,0.0074900302246896895
0.0016874356777273757,0.0075552943114205965
0.001706994934038408,0.007621314881504989
0.001726780903884356,0.007692057804140404
0.0017467962151272458,0.007764447967252562
0.0017670435260889468,0.007835572141712224
0.0017875255259042354,0.007908892282532488
0.0018082449348779518,0.007983062285333267
0.0018292045048462937,0.008058092000960151
0.0018504070195423021,0.00812880391701283
0.0018718552949655793,0.008199788057652372
0.0018935521797562953,0.008271346179948411
0.0019155005555735278,0.008351608615612276
0.0019377033374779887,0.00842661393351569
0.0019601634743191855,0.008502488646476306
0.001982883949127071,0.008580492602718393
0.002005867779508234,0.00865979776881808
0.002029118018046678,0.00874002216999796
0.002052637752709252,0.008818817716537527
0.0020764301072557748,0.008895321139706827
0.0021004982416539153,0.008972711322639592
0.0021248453524988827,0.009050998543867747
0.0021494746734379805,0.009129097801640673
0.00217438947560008,0.009206231469258083
0.0021995930680300748,0.009283134546614853
0.0022250887981283695,0.009360228643172264
0.002250880052095462,0.009438216346054665
0.00227697025538168,0.009519913788429627
0.0023033628731421313,0.00960860228707983
0.002330061410696925,0.0096999441473513
0.002357069413996728,0.009792601182821182
0.0023843904700937206,0.009873586076351026
0.002412028207618007,0.00995361941041306
0.00243998629725955,0.010040089604769476
0.0024682684522556926,0.010123735972676315
0.0024968784288843266,0.010206920588637891
0.0025258200269627847,0.010292448921258959
0.002555097090352507,0.010376308198557251
0.0025847135074695635,0.01046113949814972
0.002614673211801092,0.010547363447753666
0.00264498018242772,0.010632145872538135
0.002675638444552045,0.01071832435307254
0.0027066520700332413,0.010806688644587266
0.0027380251779278576,0.010897611598608577
0.0027697619350368907,0.010989819145609208
0.002801866556459195,0.011082916967748647
0.002834343306151309,0.011178294622823614
0.0028671964974937695,0.011277781894307707
0.0029004304938639917,0.011379316580877949
0.002934049709215787,0.011482446972934417
0.0029680586086656023,0.011585662958979554
0.003002461709085549,0.011690626539932974
0.0030372635797033115,0.011797914183775224
0.0030724688427090033,0.01190393192588902
0.003108082173869064,0.012020416558220365
0.0031441083031472647,0.012134074633288555
0.00318055201533292,0.012243286442367699
0.0032174181506763717,0.012345924971038943
0.003254711605531848,0.01246781185838532
0.003292437333007769,0.012582960306499408
0.0033306003436245884,0.012704771376716429
0.003369205705980267,0.012826839826606035
0.003408258547423452,0.01294635734957988
0.0034477640547344642,0.01306534213948381
0.0034877274748141775,0.01318430257316909
0.003528154115380883,0.013305003403518123
0.0035690493456752297,0.013427377303144476
0.0036104185971733375,0.013547866693215204
0.0036522673643081755,0.013655630376029524
0.0036946012051993025,0.013764696094475226
0.003737425742391064,0.013874708836348948
0.0037807466635993493,0.013989575141426267
0.0038245697224669993,0.014120129112997353
0.0038689007393279753,0.014250584599344154
0.003913745601980384,0.014384016270389655
0.0039591102664684585,0.014516700979178792
0.004005000757873611,0.01463659161389232
0.004051423171114647,0.014761218546811006
0.0040983836717572615,0.014895558069756999
0.004145888496832911,0.015027309753849536
0.004193943955667186,0.015165744488534291
0.004242556430717777,0.0153126711492097
0.004291732378422158,0.015464182781248647
0.004341478330055092,0.015606639994808685
0.004391800892596086,0.015755009570525495
0.004442706749606883,0.015903719596350358
0.004494202662119142,0.016051903102177953
0.0045462954695324,0.01620180421965132
0.004598992090522438,0.01634180254121999
0.004652299523960189,0.01650425397820533
0.004706224849841282,0.01664736358862696
0.004760775230226368,0.016779263049364883
0.00481595791019235,0.016927950956490294
0.004871780218794631,0.017076947356788552
0.004928249570040513,0.017220969271800494
0.004985373463873894,0.017368974944028382
0.005043159487171359,0.017524005087416472
0.005101615314749833,0.01769208094351867
0.005160748710385908,0.017855014852030476
0.005220567527846975,0.018016470086236344
0.005281079711934331,0.018171375331000363
0.005342293299538352,0.018323916148807146
0.005404216420705915,0.01849283823057641
0.00546685729972018,0.018668655868979638
0.0055302242561929005,0.018826922469346856
0.005594325706169377,0.01898376844448741
0.005659170163246243,0.019146843421904293
0.005724766239702178,0.01930310258178578
0.005791122647641758,0.019461339686634122
0.005858248200152536,0.01961850113324793
0.005926151812475552,0.019774570548058742
0.005994842503189409,0.01993288496276067
0.006064329395408062,0.020093105001157525
0.006134621717992506,0.02028579782648931
0.0062057288067765,0.020469583225612997
0.0062776601058065,0.02064605926938973
0.006350425168595962,0.02083752765653878
0.00642403365939419,0.02103820464576937
0.006498495354469888,0.021219174635095824
0.006573820143409586,0.02140107538260297
0.006650018030431118,0.021585487294664713
0.006727099135712337,0.021768510248712597
0.006805073696735206,0.02194909078496515
0.0068839520696454964,0.0221579872502865
0.006963744730628222,0.022357479832640675
0.007044462277299037,0.022554833444135513
0.007126115430111745,0.022766734581118934
0.007208715033782135,0.02298327564751238
0.007292272058728313,0.02319273822531893
0.007376797602527731,0.0234011471065446
0.007462302891391108,0.023605540652618363
0.007548799281653432,0.02381901285607828
0.007636298261282241,0.02404068285137236
0.0077248114514034,0.02427143571611858
0.007814350607844541,0.024508520794710116
0.00790492762269642,0.024737371779395327
0.007996554525892346,0.024946930175733906
0.008089243486805939,0.02515771687560906
0.008183006815867389,0.02538916592925617
0.008277856966198472,0.025624026044317606
0.00837380653526649,0.025854456905393248
0.008470868266557402,0.02607906158520861
0.008569055051268348,0.026317575915326553
0.008668379930019773,0.026562239374408242
0.008768856094587427,0.026793572982775137
0.008870496889654403,0.027039600163653678
0.00897331581458352,0.027297568304553644
0.009077326525210223,0.027560264654639094
0.009182542835656282,0.027828040557260635
0.009288978720164497,0.02808414173916345
0.009396648314954691,0.02835910542422999
0.009505565920101192,0.028637860208280574
0.009615746001432095,0.028909005257631903
0.009727203192450537,0.029181538310661448
0.009839952296278227,0.029468041508710175
0.009954008287621519,0.029735719528603856
0.010069386314760271,0.030016203963183045
0.010186101701559752,0.030296745405357806
0.010304169949505875,0.030586178893199905
0.01042360673976401,0.030868161752476475
0.010544427935261684,0.0311474444585595
0.010666649582795389,0.03142910928906449
0.010790287915161836,0.031727926223027
0.01091535935331391,0.03203368379229049
0.011041880508541602,0.0323433424601602
0.011169868184678225,0.03263560795278322
0.011299339380332217,0.03290483481279575
0.011430311291144786,0.033164277865073255
0.011562801312073753,0.03344265811947107
0.011696827039703846,0.03373865042970162
0.01183240627458378,0.034045472422708827
0.011969557023590427,0.03434665010151336
0.012108297502320394,0.034640958469630306
0.012248646137509308,0.034969471546457326
0.012390621569479156,0.03527897024421678
0.012534242654613994,0.035576351036437116
0.01267952846786434,0.03590181153336739
0.012826498305280598,0.03623122339366762
0.012975171686575868,0.03655738223874712
0.013125568357718427,0.03691665114952782
0.013277708293554291,0.03729194086747012
0.013431611700460153,0.037641651598268086
0.013587299019027091,0.03799528480872604
0.013744790926775366,0.038330829570610805
0.013904108340900697,0.038673225785559026
0.014065272421052363,0.03905520121968723
0.014228304572143519,0.03941827082581273
0.014393226447194065,0.039776223814120035
0.014560059950206485,0.040155747595481774
0.014728827239075018,0.040508007129022416
0.014899550728528537,0.04087927126545595
0.015072253093107555,0.04124140585556127
0.01524695727017573,0.04158984517505067
0.015423686462966274,0.041979175649506574
0.01560246414366368,0.04235713482704058
0.015783314056521166,0.04271730835236433
0.01596626022101425,0.04309284352229921
0.01615132693503091,0.04348471654287164
0.01633853877809862,0.04386187085331122
0.016527920614648955,0.04423055245048364
0.0167194975973199,0.0446323081085147
0.016913295170296487,0.04502590063141935
0.01710933907269015,0.045401027066936175
0.01730765534195726,0.045785022762004204
0.01750827031735725,0.04619081673178359
0.017711210643450888,0.04657446913531059
0.017916503273639015,0.04699453333672328
0.018124175473742375,0.04739801704568451
0.018334254825622908,0.047840372955529675
0.018546769230846995,0.048290700327645354
0.018761746914391215,0.048732759976805054
0.018979216428391014,0.0491668623915736
0.019199206655932846,0.04960608213752003
0.019421746814890263,0.05005118698839841
0.019646866461804465,0.050492187878533844
0.01987459549580984,0.05094326482820564
0.02010496416260499,0.051367297892033384
0.02033800305846982,0.05181631243497951
0.020573743134329137,0.05230800131437182
0.02081221569986339,0.05280918385111934
0.021053452427667062,0.0532831635998723
0.02129748535745521,0.05373665926528263
0.021544346900318843,0.054219693280080895
0.02179406984302956,0.054690667145360916
0.0220466873523941,0.05518596054837123
0.022302232979659387,0.05568915190895325
0.022560740664968614,0.05614721671805688
0.022822244741868985,0.05666828780909401
0.023086779941871697,0.05721032758304467
0.023354381399064792,0.057700168792514675
0.023625084654779475,0.05820415063268568
0.023898925662310503,0.058736589399776495
0.024175940791691306,0.059208680481235856
0.024456166834524465,0.059725154191085095
0.024739641008868142,0.060267194784322145
0.025026400964179192,0.06082773598497317
0.025316484786313556,0.06134683289329035
0.025609931002584595,0.06187389154040568
0.025906778586880088,0.06241999786942741
0.026207066964838526,0.06295781072496932
0.02651083601908539,0.06354858463834975
0.026818126094530156,0.06410915963349657
0.02712897800372467,0.06465622517722776
0.027443433032283655,0.06519664063380219
0.02776153294436801,0.06571375929424386
0.028083319988231725,0.06630349681642252
0.028408836901833042,0.0668612702776501
0.028738126918510663,0.06744437186951045
0.029071233772725785,0.06803086885086902
0.029408201705870638,0.0686268448022724
0.029749075472144403,0.06922260037145718
0.030093900344497212,0.06984882187345112
0.03044272212064303,0.07046001687282803
0.030795587129142266,0.07104035348102151
0.03115254223555488,0.0716434671294686
0.03151363484866479,0.07232429845644867
0.031878912926776456,0.07296868528298076
0.03224842498408442,0.07361516147168888
0.0326222200971167,0.07423393730163372
0.03300034791125285,0.07485139638255531
0.03338285864731761,0.07546604069120362
0.033769803108250916,0.07614386375850733
0.03416123268585528,0.07683873333780127
0.034557199367621395,0.0774821152915383
0.03495775574363275,0.07812886627636366
0.035362955013550426,0.07876014491723667
0.03577285099367873,0.07945800490548487
0.0361874981241128,0.08020081466120473
0.03660695147596903,0.08087156804079657
0.03703126675869927,0.08158555884429039
0.03746050032748993,0.08233990877461858
0.037894709190746674,0.08306110086195888
0.03833395101766601,0.08374672941489374
0.03877828414589457,0.08449128993137385
0.03922776758927719,0.08522255785664587
0.03968246104569482,0.08594137508986435
0.040142424904993215,0.08670524311833382
0.040607720257003654,0.08746055477058443
0.041078408899656464,0.08819472284677446
0.04155455334718875,0.08889906741306502
0.04203621683844714,0.08966764935554819
0.04252346334528682,0.09047251890308605
0.04301635758106795,0.0912398588826674
0.0435149650092505,0.09202842882479641
0.044019351852088745,0.09286493140935827
0.044529585099426554,0.09370845832759882
0.04504573251759458,0.09453656024073864
0.04556786265841064,0.09537986917213284
0.046096044868284336,0.0962075052611629
0.04663034929742731,0.0970063878639341
0.04717084690917017,0.09789810532975911
0.047717609489387455,0.09878898386146458
0.04827070965603183,0.09972227810481211
0.0488302208687788,0.10065244294264704
0.0493962174387832,0.10155469695566602
0.04996877453854884,0.1024615578631209
0.0505479682119124,0.10342262672081906
0.05113387538414326,0.1043617969779268
0.05172657387216019,0.10528035872397941
0.05232614239486662,0.1061944691112561
0.052932660583605615,0.10712381689380952
0.05354620899273607,0.10813755854587756
0.05416686911033152,0.10913978951978676
0.05479472336900287,0.11017040339570727
0.05542985515684669,0.11107630620118052
0.05607234882852033,0.1120543709119678
0.05672228971644543,0.11306633519925832
0.05737976414214134,0.11404149308283658
0.05804485942768978,0.11505793460013547
0.05871766390733255,0.11609004616675493
0.05939826693920356,0.11704434982188931
0.060086758917196864,0.11804679030121439
0.0607832312829723,0.11900957983933191
0.06148777653810023,0.12008293114761888
0.062200488256347115,0.1210286198025772
0.06292146109610344,0.12207782207965531
0.06365079081295572,0.12316065528879121
0.06438857427240419,0.1242937557714425
0.06513490946272803,0.12540330164383667
0.0658898955079995,0.12647693849579897
0.06665363268124913,0.12768147316844267
0.06742622241778341,0.1288555767029166
0.06820776732865685,0.1299822651476516
0.06899837121430018,0.1311077035672242
0.0697981390783066,0.13225767791326878
0.07060717714137772,0.13342166158778274
0.07142559285543126,0.13461440562964042
0.07225349491787214,0.1358587231147146
0.07309099328602911,0.13704342273765596
0.07393819919175866,0.13823748715391299
0.07479522515621821,0.13939118839513534
0.07566218500481055,0.1406009054617699
0.07653919388230147,0.14193809337313454
0.0774263682681127,0.1431831953835294
0.07832382599179197,0.1443981158807262
0.07923168624866253,0.14556931071835344
0.08015006961565405,0.14684504642704801
0.08107909806731686,0.1481080329523284
0.08201889499202203,0.1493603053595484
0.08296958520834907,0.15063826488630203
0.08393129498166364,0.15195460315337206
0.08490415204088747,0.15333530289553743
0.0858882855954625,0.15481967956234907
0.08688382635251184,0.15621481364475895
0.08789090653419954,0.1576330686515212
0.08890965989529158,0.15901556702295078
0.08994022174092044,0.1604314712689031
0.09098272894455559,0.1618443213034753
0.09203731996618221,0.16337919272838294
0.09310413487069075,0.16481853896554585
0.09418331534647952,0.16624621508261278
0.0952750047242729,0.16772838853850242
0.09637934799615785,0.1692290251651619
0.09749649183484087,0.17076301019989318
0.0986265846131282,0.17228981215102607
0.09976977642363201,0.17373529825379486
0.10092621909870483,0.17524149259405436
0.10209606623060476,0.1768164429255165
0.10327947319189525,0.17841242367111002
0.10447659715608053,0.17996056607529293
0.10568759711848051,0.1815781135992887
0.10691263391734772,0.18321649569816004
0.10815187025522892,0.1848801037230164
0.10940547072057435,0.18649303497200403
0.11067360180959745,0.18819393756847216
0.11195643194838795,0.18982468671959335
0.11325413151528127,0.19155659510672945
0.11456687286348727,0.19338333914073683
0.11589483034398118,0.1951349055561939
0.11723818032865997,0.19685455455328305
0.11859710123376706,0.1986189040234369
0.11997177354358855,0.2003405114513937
0.12136237983442417,0.20206397149317348
0.12276910479883604,0.2039185807701141
0.12419213527017846,0.20564213281095695
0.12563166024741215,0.20747247014985729
0.12708787092020596,0.20933209857383633
0.12856096069432965,0.21122482455514144
0.130051125217341,0.2131351195455568
0.13155856240457053,0.21499869425313117
0.1330834724654076,0.21698903635982209
0.1346260579298911,0.21895122870252073
0.13618652367560827,0.2209805734040712
0.1377650769549055,0.22289864067689433
0.13936192742241435,0.22481793549338
0.14097728716289676,0.22688935884032085
0.142611370719413,0.22890322993487172
0.14426439512181588,0.2309084108274336
0.14593657991557576,0.2329835494222589
0.1476281471909391,0.2350609704001901
0.14933932161242533,0.2371730926713394
0.15107033044866555,0.23936610485034757
0.15282140360258709,0.24155513692939867
0.15459277364194784,0.24376685900471468
0.15638467583022478,0.24599923197488693
0.15819734815786016,0.24823567041238986
0.16003103137387018,0.250525239554373
0.16188596901781993,0.252798685796829
0.1637624074521689,0.25511180318904625
0.16566059589499152,0.25750810575837485
0.16758078645307686,0.2599084243002342
0.16952323415541215,0.2623167521524781
0.1714881969870541,0.26471211700853703
0.17347593592339325,0.2671012264570197
0.1754867149648152,0.269599507491384
0.1775208011717636,0.2721650266548574
0.1795784647002097,0.27469868175789147
0.18165997883753285,0.2771332396554876
0.18376562003881725,0.27958885695729696
0.18589566796356882,0.28209050334838454
0.18805040551285834,0.28468256421657734
0.1902301188668946,0.28731723179993396
0.19243509752303323,0.28980947700602244
0.19466563433422632,0.29248494473681713
0.19692202554791735,0.2950973947792842
0.19920457084538712,0.29777321185023287
0.20151357338155584,0.3004844036261052
0.20384933982524642,0.3032819001914853
0.20621218039991446,0.30609540107562505
0.2086024089248505,0.3088944044013813
0.21102034285685967,0.31168533796331416
0.21346630333242453,0.3146066353581582
0.21594061521035676,0.3175370851813784
0.21844360711494284,0.3204498910247694
0.22097561147959033,0.3233980183207989
0.22353696459097966,0.32632252737957856
0.22612800663372795,0.3292855589843161
0.2287490817355704,0.33241836165306127
0.2314005380130654,0.3355576498188187
0.23408272761782944,0.33862359325447294
0.23679600678330787,0.34183901102332676
0.23954073587208793,0.3449335887746231
0.24231727942376008,0.34820690955936434
0.24512600620333397,0.3514059755540767
0.24796728925021602,0.3547807799264894
0.2508415059277541,0.35793095415447435
0.2537490379733572,0.3612198219406425
0.2566902715491952,0.36450492760116376
0.25966559729348726,0.3679748980604254
0.26267541037238384,0.371407307762872
0.26572011053245065,0.3747673026271743
0.26880010215376077,0.3782591676890886
0.2719157943036019,0.38174967989605096
0.2750676007908067,0.3852415505125769
0.2782559402207126,0.38869182916575945
0.28148123605075814,0.39228893860975106
0.28474391664672477,0.39601897732233726
0.28804441533962977,0.39973763716251376
0.2913831704832789,0.4034524413818211
0.2947606255124859,0.40716151320639804
0.29817722900196736,0.4109203652312418
0.30163343472591975,0.414627243034481
0.30512970171828707,0.4185749995028504
0.30866649433372745,0.42234932411629816
0.3122442823092858,0.4262841238440334
0.3158635408267819,0.43020856256825873
0.31952475057592133,0.43417400080062496
0.32322839781813806,0.43819485507371514
0.3269749744511768,0.4421743445592936
0.33076497807442423,0.4462243475259819
0.3345989120549975,0.4503609711850006
0.3384772855945983,0.4545508601023525
0.34240061379714254,0.45867418152245476
0.34636941773717345,0.4630347728773567
0.3503842245290676,0.46739307941009905
0.3544455673970435,0.47153548897933933
0.3585539857459817,0.4759779233829204
0.36271002523306484,0.48068266759595046
0.3669142378402494,0.48518724679737135
0.3711671819475767,0.4896602013056762
0.37546942240733366,0.49417946685507347
0.37982153061907364,0.4988823227797103
0.3842240846055061,0.5034190712420801
0.38867766908926676,0.5080243569207331
0.393182875570577,0.5127460426785136
0.39774030240580366,0.5174533906125725
0.40235055488692933,0.5221166854709283
0.4070142453219439,0.5268206044932336
0.4117319931161679,0.5316722133731698
0.4165044248545185,0.5365250307710384
0.42133217438472886,0.5414264370056031
0.4262158829015325,0.546311992362501
0.43115619903182284,0.5512303602045692
0.43615377892080054,0.5562610199558158
0.441209286319119,0.5613716811951095
0.4463233926710397,0.5665957341041699
0.4514967772036102,0.5716980180698163
0.4567301270168747,0.5768478159298841
0.4620241371751313,0.5820287113686768
0.46737951079924633,0.5874160784383912
0.47279695916003905,0.5927341788010727
0.4782772017727485,0.5981757581226654
0.4838209664925957,0.6037302246248842
0.48942898961145315,0.6092417074135914
0.49510201595563513,0.6148803342428265
0.5008407989848213,0.6203368085727909
0.5066461008921268,0.6259587793492136
0.5125186927053332,0.6316260271463151
0.5184593543892912,0.637305876984217
0.5244688749495119,0.6430833652600331
0.5305480525369574,0.6487648332004786
0.5366976945540476,0.6544896683035182
0.5429186177618943,0.6602873041620015
0.5492116483887789,0.6659573436342587
0.5555776222398878,0.6717986348355656
0.5620173848083188,0.6776375204125188
0.5685317913873753,0.6836785963059633
0.5751217071841613,0.6897794898614312
0.5817880074344935,0.6958430065313156
0.5885315775191451,0.7019569536854743
0.595353313081437,0.7079232070264204
0.6022541201461928,0.7141075711738213
0.6092349152400711,0.7203242987017001
0.6162966255132942,0.7266133658273142
0.6234401888627864,0.7328547348582437
0.6306665540567405,0.7389378280022176
0.6379766808606282,0.7451358049055579
0.6453715401646701,0.7515929315509939
0.6528521141127848,0.7580272618338908
0.6604193962330305,0.764545022506413
0.6680743915695615,0.7710436670441043
0.675818116816111,0.7776703213132419
0.6836516004510238,0.7844195143352234
0.6915758828738525,0.7909838572919768
0.6995920165435374,0.7975190950239197
0.707701066118189,0.8042454834923868
0.7159041085964888,0.811012293799009
0.7242022334607315,0.817852027816514
0.732596542821523,0.8246523790095612
0.741088151564157,0.8314313589068372
0.7496781874966877,0.8383758298469294
0.7583677914997191,0.8452269601522099
0.7671581176779302,0.8520637218131707
0.7760503335133571,0.85897813649496
0.7850456200204509,0.8658779715755383
0.794145171902934,0.8727183915359017
0.8033501977124734,0.8796182857175209
0.8126619200091946,0.8866117895927678
0.822081575524054,0.8936458945739008
0.8316104153230961,0.9007328726940586
0.8412497049736118,0.9077101255758968
0.8510007247122247,0.9147246427634034
0.8608647696149244,0.9216071414723178
0.8708431497690724,0.9286577620809459
0.880937190447399,0.9356783674331831
0.8911482322840202,0.942507393187564
0.9014776314524917,0.9492544063817187
0.9119267598459299,0.955909827832038
0.9224970052592174,0.9626909610919159
0.9331897715733238,0.9694004857944604
0.9440064789417604,0.9758415657441446
0.9549485639791966,0.9835495713368468
0.9660174799522646,0.9890557854193751
0.9772146969725725,0.992880427034558
0.9885417021919574,0.9965020787507598
1.0,0.999861568442981


==> data/EEG/RMIA/NHiTS-online/total/roc_MAELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,7.668922651229064e-05
1.0233165783302449e-05,7.695500374403606e-05
1.0351779556301762e-05,7.722386162950116e-05
1.0471768194855202e-05,7.749583587688896e-05
1.05931476351837e-05,7.777096260830022e-05
1.0715933998226711e-05,7.804927836453105e-05
1.084014359178331e-05,7.8330820109926e-05
1.09657929126781e-05,7.861562523728753e-05
1.1092898648952227e-05,7.890373157284222e-05
1.1221477682079803e-05,7.919517738126472e-05
1.1351547089209991e-05,7.949000137075981e-05
1.148312414543511e-05,7.978824269820343e-05
1.1616226326085018e-05,8.008994097434322e-05
1.1750871309048075e-05,8.039513626905946e-05
1.1887076977119033e-05,8.070386911668697e-05
1.2024861420374123e-05,8.101618052139851e-05
1.216424293857368e-05,8.133211196265085e-05
1.2305240043592616e-05,8.165170540069377e-05
1.244787146187906e-05,8.197500328214304e-05
1.259215613694151e-05,8.230204854561792e-05
1.2738113231864785e-05,8.263288462744402e-05
1.288576213185518e-05,8.296755546742224e-05
1.3035122446815089e-05,8.33061055146647e-05
1.3186214013947484e-05,8.364857973349813e-05
1.3339056900390587e-05,8.399502360943584e-05
1.3493671405883065e-05,0.0008464628387219325
1.3650078065460137e-05,0.0008587668292753288
1.3808297652180924e-05,0.0008712134367640306
1.3968351179887397e-05,0.0008838043142769399
1.4130259905995336e-05,0.0008965411340640977
1.429404533431761e-05,0.0009094255877587833
1.4459729217920196e-05,0.0009224593866021867
1.4627333562011299e-05,0.0009356442616706868
1.4796880626863964e-05,0.0009489819641057632
1.4968392930772556e-05,0.0009624742653465722
1.514189325304352e-05,0.0009761229573652214
1.53174046370208e-05,0.0009899298529047677
1.5494950393146317e-05,0.0010038967857199748
1.567455410205595e-05,0.001018025610820866
1.5856239617711373e-05,0.0010323182047190925
1.60400310705682e-05,0.001046776465677163
1.622595287078087e-05,0.0010614023139605597
1.6414029711444665e-05,0.0010761976920927781
1.6604286571875295e-05,0.001091164565113321
1.6796748720926532e-05,0.001106304920838685
1.6991441720346258e-05,0.011686435844555452
1.7188391428171457e-05,0.01170158455958234
1.7387624002162504e-05,0.011716908865065153
1.7589165903277326e-05,0.011732410796292567
1.7793043899185774e-05,0.011748092412144525
1.7999285067824765e-05,0.011763955795365674
1.8207916800994626e-05,0.011780003052841988
1.8418966807997107e-05,0.011796236315880596
1.86324631193156e-05,0.011812657740492845
1.8848434090337955e-05,0.011829269507680647
1.906690840512252e-05,0.011846073823726159
1.9287915080207776e-05,0.0118630729204848
1.9511483468466162e-05,0.011880269055681675
1.9737643263002554e-05,0.011897664513211432
1.9966424501097934e-05,0.011915261603441602
2.0197857568198782e-05,0.012002006957120491
2.0431973201952705e-05,0.01201004102528548
2.066880249629082e-05,0.012018168217236181
2.09083769055575e-05,0.012026389612380851
2.1150728248687946e-05,0.012034706302639277
2.1395888713434215e-05,0.01204311939258782
2.1643890860640203e-05,0.012051629999606106
2.189476762856621e-05,0.012060239254025433
2.2148552337263592e-05,0.012068948299278898
2.2405278693000182e-05,0.01207775829205326
2.266498079273693e-05,0.012086670402442557
2.2927693128656486e-05,0.012095685814103531
2.3193450592744275e-05,0.012104805724412809
2.3462288481422625e-05,0.012114031344625955
2.3734242500238664e-05,0.012122096363548397
2.4009348768606518e-05,0.012129910036584968
2.4287643824604503e-05,0.012137814278782588
2.45691646298279e-05,0.012145810139938564
2.4853948574297985e-05,0.012153898682018525
2.5142033481427965e-05,0.01216208097929746
2.543345761304648e-05,0.012170358118502407
2.5728259674479322e-05,0.01217873119895677
2.6026478819690045e-05,0.012187201332726338
2.63281546564802e-05,0.012195769644766982
2.6633327251749808e-05,0.012204437273074055
2.694203713681882e-05,0.012248111983121581
2.7254325312810276e-05,0.01225679433795742
2.7570233256095827e-05,0.012265577330942527
2.7889802923804396e-05,0.012274462128584986
2.8213076759394707e-05,0.012283449910914008
2.8540097698292373e-05,0.012292541871636645
2.8870909173592345e-05,0.012301739218296354
2.9205555121827452e-05,0.012311043172433356
2.95440799888038e-05,0.012320454969746887
2.9886528735503827e-05,0.012329975860259308
3.0232946844057763e-05,0.012339607108482127
3.0583380323784315e-05,0.01236454504618748
3.0937875717301366e-05,0.012375518704304797
3.12964801067075e-05,0.012386619559324855
3.165924111983521e-05,0.012397849085601233
3.20262069365765e-05,0.0124092087745769
3.2397426295281954e-05,0.012420700134982313
3.277294849923382e-05,0.012432324693035788
3.315282342319423e-05,0.012444083992646215
3.353710152002929e-05,0.012455979595618099
3.392583382740992e-05,0.012511356136024812
3.4319071974590426e-05,0.012523122757669754
3.4716868189265594e-05,0.01253502576754668
3.511927530450728e-05,0.012547066746546893
3.552634676578139e-05,0.012559247293885977
3.5938136638046256e-05,0.01257156902731622
3.6354699612933176e-05,0.012584033583341443
3.677609101601031e-05,0.012596642617434376
3.720236681413066e-05,0.012609397804256513
3.7633583622865324e-05,0.01262230083788054
3.806979871402284e-05,0.012635353432015333
3.8511070023255685e-05,0.012648557320233556
3.895745615775501e-05,0.012661914256201907
3.940901640403448e-05,0.01267542601391403
3.986581073580439e-05,0.012689094387926137
4.032789982193705e-05,0.01291132322408237
4.079534503452449e-05,0.012930124983497427
4.1268208457029516e-05,0.01294914467621587
4.174655289253135e-05,0.012968384828327078
4.223044187206672e-05,0.01298784799520061
4.271993966306776e-05,0.0130075367618256
4.321511127789762e-05,0.013027453743154093
4.371602248248502e-05,0.013108492417800377
4.422273980505897e-05,0.013125216984972876
4.473533054498463e-05,0.013142135408480365
4.525386278170167e-05,0.013159249935333382
4.577840538376616e-05,0.013176562838587804
4.6309028017997366e-05,0.013194076417646774
4.684580115873045e-05,0.013211792998566058
4.738879609717651e-05,0.013261312633062624
4.793808495089107e-05,0.013285810915938296
4.8493740673352334e-05,0.013310593161160067
4.9055837063650453e-05,0.013335662660167363
4.962444877628913e-05,0.013361022742551049
5.0199651331100794e-05,0.01338667677649565
5.0781521123276707e-05,0.013496771342474245
5.137013543351339e-05,0.013519099445309223
5.196557243827657e-05,0.013541686355689905
5.2567911220184194e-05,0.013564535073483602
5.3177231778509664e-05,0.013587648633329414
5.379361503980698e-05,0.013661732817857939
5.441714286865888e-05,0.013678573265302179
5.5047898078549675e-05,0.013695608912262647
5.5685964442864085e-05,0.013712842021318838
5.633142670601352e-05,0.013730274881276067
5.698437059469136e-05,0.013747909807469441
5.764488282925873e-05,0.01380291905004483
5.8313051135262185e-05,0.01382123242969854
5.8988964255084936e-05,0.013839758081791016
5.9672711959733106e-05,0.013858498466795915
6.0364385060758635e-05,0.013877456073706523
6.106407542232036e-05,0.01397310502289455
6.177187597338488e-05,0.013990711561602278
6.248788072006888e-05,0.014008522179676042
6.321218475812448e-05,0.014026539242622676
6.394488428556937e-05,0.014044765143367869
6.468607661546321e-05,0.014063202302573977
6.543586018883229e-05,0.014081853168961534
6.619433458774387e-05,0.01410072021963446
6.696160054853215e-05,0.014119805960409066
6.773775997517745e-05,0.014134480961272117
6.852291595284057e-05,0.014147251523248808
6.9317172761554e-05,0.014160170110242532
7.012063589007177e-05,0.014173238438027872
7.09334120498799e-05,0.014187853156874139
7.17556091893692e-05,0.014204295729335358
7.258733650817246e-05,0.014220928889499227
7.342870447166758e-05,0.01423775484648919
7.42798248256491e-05,0.014254775835034896
7.514081061116962e-05,0.014271994115768998
7.601177617955322e-05,0.014289411975527388
7.689283720758305e-05,0.014307031727652941
7.778411071286482e-05,0.01432606617152211
7.868571506936843e-05,0.014346260606433864
7.959777002314978e-05,0.014366689117306975
8.05203967082547e-05,0.014387354417342183
8.145371766280736e-05,0.014568299994268235
8.239785684528512e-05,0.014595025427393573
8.335293965098187e-05,0.014622060638013495
8.43190929286625e-05,0.014677149278364865
8.529644499741017e-05,0.014707447192496042
8.628512566366886e-05,0.014738096293150062
8.728526623848371e-05,0.014769100650969322
8.829699955494083e-05,0.014797402605366411
8.932045998580959e-05,0.014825786574649169
9.03557834613892e-05,0.014854499545705243
9.140310748756223e-05,0.01489980506858916
9.246257116405733e-05,0.014928350047073014
9.353431520292377e-05,0.014957225893605902
9.461848194721992e-05,0.014992075705406796
9.571521538991856e-05,0.01503310398124413
9.682466119303115e-05,0.015074607820431046
9.794696670695385e-05,0.015111350857298153
9.908228099003788e-05,0.015142090843077277
0.00010023075482838654,0.015173187139481325
0.00010139254075588153,0.015249069100939447
0.00010256779307444219,0.015368956030311859
0.00010375666787451859,0.015490232582536794
0.00010495932305582277,0.015612914864888694
0.00010617591834830001,0.0157370191713432
0.00010740661533334334,0.015862561984741293
0.00010865157746525384,0.01597456201873034
0.00010991097009294972,0.01608634510865386
0.0001111849604819271,0.0161994238889174
0.00011247371783647519,0.01631381337801311
0.00011377741332214914,0.016429528768514157
0.00011509622008850323,0.01654757662106512
0.00011643031329208767,0.01666753383495409
0.00011777987011971193,0.016788881486371303
0.0001191450698119776,0.016911635692034188
0.00012052609368708426,0.017035812755470864
0.00012192312516491107,0.01737862976809259
0.0001233363497913776,0.017429034779769897
0.00012476595526308696,0.017483237783812056
0.00012621213145225474,0.017545230536454383
0.00012767507043192657,0.017607941854049645
0.0001291549665014884,0.017688815464729824
0.00013065201621247213,0.01773113206989363
0.00013216641839466052,0.01779512908663152
0.00013369837418249466,0.017867240434073145
0.00013524808704178755,0.017941630111340274
0.0001368157627967472,0.018018087897446446
0.00013840160965731315,0.01813983494151768
0.00014000583824680976,0.0181963755961953
0.00014162866162991988,0.018253571619946497
0.0001432702953409831,0.018311430609227748
0.00014493095741262166,0.018375828705259768
0.00014661086840469845,0.018456875611093704
0.00014831025143361044,0.018537826346764347
0.00015002933220192182,0.018616981011436298
0.00015176833902834055,0.01872589927375705
0.00015352750287804228,0.018788041317899226
0.000155307057393346,0.019553194853152135
0.00015710723892474503,0.019579695025445605
0.00015892828656229778,0.01960650236421008
0.00016077044216738237,0.019633620429846593
0.00016263395040481922,0.019661052824025197
0.00016451905877536624,0.01968880319016329
0.00016642601764859036,0.019716875213909545
0.00016835508029612023,0.019748112825216664
0.00017030650292528443,0.01979242475456841
0.0001722805447131394,0.019844830904377782
0.00017427746784089192,0.019906610713642626
0.00017629753752872057,0.019969106619609826
0.0001783410220710008,0.020032326922636616
0.00018040819287193827,0.020096280019290626
0.00018249932448161524,0.02015976611166496
0.00018461469463245476,0.020222798853734604
0.0001867545842761076,0.020842000999922526
0.00018891927762076664,0.02090095942968285
0.00019110906216891378,0.020960601253219063
0.0001933242287555045,0.02108077286820965
0.00019556507158659492,0.021139340407881912
0.00019783188827841644,0.021198586810479186
0.0002001249798969037,0.021258519944777822
0.00020244465099768038,0.02132768526152976
0.00020479120966650856,0.02141271607400401
0.0002071649675602069,0.02148313743309172
0.0002095662399480433,0.02154196589207327
0.0002119953457536071,0.021590981119337334
0.00021445260759716674,0.021640564487601283
0.00021693835183851843,0.02181849843122805
0.00021945290862033137,0.02201794634030733
0.0002219966119119955,0.022190976020921245
0.0002245697995539774,0.022366011307981205
0.0002271728133026905,0.022543075448696607
0.0002298059988758851,0.022722191959737858
0.0002324697059985648,0.02290338463035973
0.00023516428844943486,0.02308667752556091
0.00023789010410788932,0.023174972999813314
0.00024064751500154242,0.02326301550764125
0.00024343688735431105,0.023316352774445957
0.00024625859163505465,0.02334002521353535
0.00024911300260677886,0.023362749643032078
0.0002520004993764092,0.02337952430073612
0.0002549214654451423,0.023396493395380122
0.0002578762887593801,0.023422678810210894
0.0002608653617622548,0.023474019106959808
0.00026388908144575103,0.02353729007173729
0.0002669478494034321,0.02370045687299575
0.00027004207188377727,0.023762614135856907
0.0002731721598441376,0.023832931886673365
0.000276338529005317,0.023890693999147467
0.00027954159990678566,0.023943488431372686
0.0002827817979625341,0.023975026218846993
0.0002860595535175742,0.02401140267657751
0.000289375301905095,0.02407501603099694
0.0002927294835042816,0.024132775259512497
0.00029612254379880347,0.02418754696417059
0.00029955493343598134,0.024240094751807485
0.0003030271082866396,0.024289210630040803
0.0003065395295056527,0.02433872620998224
0.00031009266359319264,0.024382321319452414
0.00031368698245668765,0.024426421744728873
0.00031732296347349763,0.02447135422830506
0.00032100108955431715,0.02452361568330886
0.00032472184920731285,0.02458785323916825
0.00032848573660300434,0.024668504617017827
0.0003322932516398972,0.02474582127164878
0.0003361449000108765,0.02482047190341556
0.0003400411932703706,0.024872059040695997
0.00034398264890229247,0.02493121005711784
0.00034796979038876914,0.025038338277342632
0.0003520031472796679,0.025135099591154973
0.0003560832552629278,0.025230112795474286
0.000360210656235707,0.025310130910736285
0.00036438589837635443,0.02539877130138223
0.0003686095362172158,0.025488439132743717
0.00037288213071828336,0.025587080988134753
0.00037720424934169976,0.02569034090120813
0.00038157646612712486,0.025811462068245788
0.00038599936176797673,0.02596902397815453
0.00039047352368855597,0.02612387882640923
0.0003949995461220643,0.0262627851979375
0.000399578030189527,0.02635296903432214
0.00040420958397963103,0.026395848331512067
0.0004088948226294864,0.02643777364532541
0.00041363436840632776,0.026509698803317827
0.00041842885079015847,0.026622073721736424
0.0004232789065573553,0.026738506600910115
0.00042818517986524155,0.026824157542933758
0.0004331483223376403,0.026934344142585658
0.00043816899315141946,0.0270577907617982
0.00044324785912404005,0.027184305313176182
0.00044838559480211905,0.02737550882157702
0.0004535828825510191,0.027529158460764775
0.00045884041264547613,0.02761487513872708
0.0004641588833612782,0.027680812518379654
0.0004695390010680063,0.027732956960788036
0.0004749814803228505,0.027785705815280226
0.0004804870439655134,0.02783906971096307
0.0004860564232142139,0.027895400003935644
0.0004916903577628031,0.02796894575467157
0.0004973895958790067,0.028053055175898532
0.0005031548945038057,0.028144363779213866
0.0005089870193519685,0.028236730750797218
0.0005148867450137498,0.028317955542124608
0.0005208548550577665,0.02836553947428392
0.0005268921421350677,0.02842482563338301
0.0005329994080844093,0.028484798985005545
0.0005391774640387505,0.028528822479440864
0.0005454271305329836,0.028569177516944665
0.0005517492376129129,0.028641229253419675
0.0005581446249454966,0.02875091768115915
0.0005646141419303673,0.028856758979031637
0.0005711586478126435,0.028960727994697167
0.0005777790117970507,0.029078515939833877
0.0005844761131633638,0.029181163868451244
0.0005912508413831881,0.029255394387867707
0.0005981040962380944,0.02931668652116482
0.0006050367879391225,0.029369986315451724
0.0006120498372476703,0.029436668963035005
0.0006191441755977848,0.029515269309883484
0.0006263207452198692,0.029607029820999903
0.0006335804992658254,0.02971258860183264
0.0006409244019356456,0.02985842509607668
0.0006483534286054727,0.029964906914167023
0.0006558685659571436,0.030061904090751733
0.0006634708121092351,0.03012584803118386
0.0006711611767496287,0.030199367916973197
0.0006789406812696112,0.03027638634180533
0.0006868103588995307,0.03035945617300508
0.000694771254846024,0.030459718054575674
0.0007028244264308353,0.03055753785147698
0.0007109709432312439,0.030666972507776342
0.0007192118872221193,0.030792465709975236
0.0007275483529196233,0.030931587315957854
0.0007359814475265771,0.031080720359172864
0.0007445122910795143,0.03122503116739215
0.0007531420165974376,0.03136541335536695
0.0007618717702322999,0.03144010562992937
0.0007707027114212304,0.03153667976383725
0.0007796360130405236,0.031644290167158425
0.0007886728615614156,0.03171990412576055
0.0007978144572076629,0.03180375205452961
0.0008070620141149507,0.03188675563784593
0.0008164167604921472,0.03194275630593892
0.0008258799387844272,0.032078457104970495
0.0008354528058382871,0.032181172739414995
0.0008451366330684721,0.03228295566891404
0.0008549327066268384,0.0324083615318894
0.0008648423275731727,0.03251770633005922
0.0008748668120479914,0.0325973745212776
0.0008850074914473438,0.032666246674030425
0.00089526571259964,0.03273573344006675
0.0009056428379445294,0.03282694955128647
0.0009161402457138521,0.03303822774060261
0.0009267593301146883,0.0331743402683386
0.0009375015015145289,0.0333384048136476
0.0009483681866285928,0.03356413607152379
0.0009593608287093146,0.033687811886235805
0.0009704808877380307,0.03377614240350551
0.0009817298406188842,0.03389467079305096
0.00099310918137498,0.03404664162851033
0.0010046204213468132,0.03419961998844611
0.001016265089392995,0.03434706426286417
0.0010280447320933097,0.03443038905414101
0.0010399609139541202,0.03454126958820484
0.0010520152176161591,0.03464392676159343
0.0010642092440647246,0.034741876492809846
0.001076544612842316,0.03489752522254582
0.0010890229622637305,0.03504822989480552
0.001101645949633657,0.03521945965338298
0.001114415251466788,0.03537783819944279
0.0011273325637104871,0.03548592583802874
0.0011403996019700331,0.03561043619962397
0.0011536181017364785,0.035746039200928816
0.0011669898186171474,0.03585197858636065
0.0011805165285688054,0.035954507964144414
0.0011942000281335325,0.03604729057960233
0.0012080421346773289,0.03614875239212081
0.0012220446866314887,0.036295125542537145
0.0012362095437367692,0.03653044276043942
0.0012505385872903913,0.03663748647339345
0.0012650337203959038,0.03674690466359416
0.0012796968682159415,0.036878039189481335
0.001294529978227916,0.0369912358907712
0.0013095350204826678,0.03710774556007554
0.0013247139878661174,0.03722053893143684
0.0013400688963639508,0.03733422790808694
0.001355601785329369,0.037462438542747785
0.0013713147177539455,0.037640001650740613
0.001387209780541621,0.037764511260196844
0.001403289084785873,0.03787368535103996
0.0014195547660501016,0.03799502382136754
0.0014360089846512606,0.03819098666554655
0.0014526539259467812,0.038330522775031725
0.0014694918006248172,0.038439051062502144
0.0014865248449978572,0.03852954684067274
0.0015037553212997384,0.038717036174385835
0.001521185517986105,0.03888078701348434
0.0015388177500383464,0.039100466132707824
0.001556654359271062,0.039213480387296225
0.0015746977146430866,0.03942898390123491
0.001592950212572123,0.03955887590728449
0.0016114142772530198,0.03966662749619055
0.0016300923609797412,0.03981161296323914
0.0016489869444710648,0.03994288938447613
0.001668100537200059,0.040070089049496715
0.0016874356777273757,0.0402016792749769
0.001706994934038408,0.04032953720573227
0.001726780903884356,0.04047089656884034
0.0017467962151272458,0.040605802008699905
0.0017670435260889468,0.04073840785751268
0.0017875255259042354,0.04091644631609859
0.0018082449348779518,0.041172793572176264
0.0018292045048462937,0.04131393763626151
0.0018504070195423021,0.04144291731274105
0.0018718552949655793,0.041676932077618245
0.0018935521797562953,0.041890435580884296
0.0019155005555735278,0.04198958528385842
0.0019377033374779887,0.04209341973322197
0.0019601634743191855,0.04219846059167576
0.001982883949127071,0.04230194953604888
0.002005867779508234,0.0424274536485838
0.002029118018046678,0.0426409388705999
0.002052637752709252,0.0428616995445998
0.0020764301072557748,0.04304414420805123
0.0021004982416539153,0.043207994639512505
0.0021248453524988827,0.04336612012361367
0.0021494746734379805,0.04355003636799058
0.00217438947560008,0.04378646236307981
0.0021995930680300748,0.04397272238490252
0.0022250887981283695,0.044205123828260064
0.002250880052095462,0.04439500603860526
0.00227697025538168,0.04453006544112968
0.0023033628731421313,0.044652860442841134
0.002330061410696925,0.04474485608296553
0.002357069413996728,0.044897749319064595
0.0023843904700937206,0.04506980863077113
0.002412028207618007,0.04534219749099926
0.00243998629725955,0.04573058953484559
0.0024682684522556926,0.04605561512504263
0.0024968784288843266,0.046289381842903723
0.0025258200269627847,0.046532056336194984
0.002555097090352507,0.0467529349456451
0.0025847135074695635,0.04696530323265924
0.002614673211801092,0.047130833783997
0.00264498018242772,0.047303699785906886
0.002675638444552045,0.047542638478523136
0.0027066520700332413,0.0477553713688318
0.0027380251779278576,0.04795792747495183
0.0027697619350368907,0.048132455706600276
0.002801866556459195,0.04830965802510963
0.002834343306151309,0.048585997841252594
0.0028671964974937695,0.04883840224434395
0.0029004304938639917,0.04910509161714592
0.002934049709215787,0.049380669921664865
0.0029680586086656023,0.04968644579678129
0.003002461709085549,0.0498863553380197
0.0030372635797033115,0.05005820112786084
0.0030724688427090033,0.05026494112577691
0.003108082173869064,0.05044150199972264
0.0031441083031472647,0.05057105593132908
0.00318055201533292,0.05068673667114467
0.0032174181506763717,0.050889168755359426
0.003254711605531848,0.05112405194108862
0.003292437333007769,0.0513673763451283
0.0033306003436245884,0.051579544412889436
0.003369205705980267,0.05180422691430775
0.003408258547423452,0.05205798473452468
0.0034477640547344642,0.05235134304678148
0.0034877274748141775,0.05267364261281737
0.003528154115380883,0.05289481018311322
0.0035690493456752297,0.0530897386833283
0.0036104185971733375,0.05327576909187587
0.0036522673643081755,0.053654181309649454
0.0036946012051993025,0.05395170925412855
0.003737425742391064,0.054211541423882535
0.0037807466635993493,0.054561602965114406
0.0038245697224669993,0.054811905876395305
0.0038689007393279753,0.05503328482616088
0.003913745601980384,0.055297843259515
0.0039591102664684585,0.05568135598197157
0.004005000757873611,0.05600181831281918
0.004051423171114647,0.056277384227823066
0.0040983836717572615,0.056479013025373746
0.004145888496832911,0.056786791324613804
0.004193943955667186,0.05712603221565812
0.004242556430717777,0.05741279892990068
0.004291732378422158,0.05761230807833615
0.004341478330055092,0.057815968461507786
0.004391800892596086,0.058110668355292196
0.004442706749606883,0.058336988839096895
0.004494202662119142,0.05859517534248615
0.0045462954695324,0.058973143341546665
0.004598992090522438,0.05932016894218016
0.004652299523960189,0.05966300964790776
0.004706224849841282,0.06003537504597785
0.004760775230226368,0.06034843431332816
0.00481595791019235,0.06071274564661104
0.004871780218794631,0.061026928690495655
0.004928249570040513,0.06124932326286018
0.004985373463873894,0.06146448004066768
0.005043159487171359,0.06171072168458484
0.005101615314749833,0.062080122094702504
0.005160748710385908,0.062443745907254225
0.005220567527846975,0.0627887525578827
0.005281079711934331,0.06319895874996535
0.005342293299538352,0.06354625053252491
0.005404216420705915,0.06389013428702273
0.00546685729972018,0.06418375821707893
0.0055302242561929005,0.06454844897913294
0.005594325706169377,0.06481408373529901
0.005659170163246243,0.06515354422620437
0.005724766239702178,0.06557821583448112
0.005791122647641758,0.06597266817312171
0.005858248200152536,0.06635693930661633
0.005926151812475552,0.06669334886980925
0.005994842503189409,0.06712087202354955
0.006064329395408062,0.06738835192469834
0.006134621717992506,0.0677516006428243
0.0062057288067765,0.06795928093114498
0.0062776601058065,0.06832908188843392
0.006350425168595962,0.06860622817290593
0.00642403365939419,0.06903246100730108
0.006498495354469888,0.06941117360618086
0.006573820143409586,0.06970483886806426
0.006650018030431118,0.07004254281771896
0.006727099135712337,0.07036161923854431
0.006805073696735206,0.07077481859471194
0.0068839520696454964,0.07106928118905953
0.006963744730628222,0.07139336541368294
0.007044462277299037,0.07176490576493438
0.007126115430111745,0.072145750089195
0.007208715033782135,0.07253080274956483
0.007292272058728313,0.07293692054232351
0.007376797602527731,0.07331751781406837
0.007462302891391108,0.07371064003722234
0.007548799281653432,0.07412820333773594
0.007636298261282241,0.0744638984034883
0.0077248114514034,0.07476472794909292
0.007814350607844541,0.07520709240675004
0.00790492762269642,0.07553372512947716
0.007996554525892346,0.07594134749253188
0.008089243486805939,0.07643442314191645
0.008183006815867389,0.0768947927419772
0.008277856966198472,0.07734044711789348
0.00837380653526649,0.07775342888318422
0.008470868266557402,0.07825261830602769
0.008569055051268348,0.07864613032808465
0.008668379930019773,0.07898133293925494
0.008768856094587427,0.07929500256526281
0.008870496889654403,0.07959690989318141
0.00897331581458352,0.08005153295897378
0.009077326525210223,0.0805234271403468
0.009182542835656282,0.08086249321659153
0.009288978720164497,0.08125411154207321
0.009396648314954691,0.08160494948676106
0.009505565920101192,0.0820884049790594
0.009615746001432095,0.08261315757166177
0.009727203192450537,0.08302611130758705
0.009839952296278227,0.08353940985320511
0.009954008287621519,0.08399721498292576
0.010069386314760271,0.0844102374889275
0.010186101701559752,0.08476065110746481
0.010304169949505875,0.08522820347009907
0.01042360673976401,0.0858268042491263
0.010544427935261684,0.08632945034385256
0.010666649582795389,0.08688964046705092
0.010790287915161836,0.08745390016608552
0.01091535935331391,0.08788796057302888
0.011041880508541602,0.0884388580852766
0.011169868184678225,0.08896764784540384
0.011299339380332217,0.08939635392367491
0.011430311291144786,0.08975931651857563
0.011562801312073753,0.09024655340250048
0.011696827039703846,0.09066609489801078
0.01183240627458378,0.09117702335259717
0.011969557023590427,0.0918145600725405
0.012108297502320394,0.09241590037503658
0.012248646137509308,0.09300331866893866
0.012390621569479156,0.09342711094349303
0.012534242654613994,0.09394879688994617
0.01267952846786434,0.09453977360320577
0.012826498305280598,0.09516747679868892
0.012975171686575868,0.09569176272831564
0.013125568357718427,0.09610450512647455
0.013277708293554291,0.09665862466830406
0.013431611700460153,0.09722982032230376
0.013587299019027091,0.097666365841277
0.013744790926775366,0.09827555813198952
0.013904108340900697,0.09898168731190529
0.014065272421052363,0.09965600299949663
0.014228304572143519,0.1002722244693341
0.014393226447194065,0.10099280052554349
0.014560059950206485,0.10163612316338717
0.014728827239075018,0.10217546536099323
0.014899550728528537,0.1029869493786203
0.015072253093107555,0.10365613790922448
0.01524695727017573,0.1043400189769379
0.015423686462966274,0.10496566742199072
0.01560246414366368,0.1056165619423693
0.015783314056521166,0.10619418051489693
0.01596626022101425,0.10684646619180993
0.01615132693503091,0.10748930890454358
0.01633853877809862,0.10819809683607491
0.016527920614648955,0.10883022211559631
0.0167194975973199,0.10950096130270484
0.016913295170296487,0.11017413632209008
0.01710933907269015,0.11090312934976805
0.01730765534195726,0.11177173799524143
0.01750827031735725,0.11264584619547642
0.017711210643450888,0.11329724247406563
0.017916503273639015,0.11398587244464953
0.018124175473742375,0.11474678173110568
0.018334254825622908,0.11566829269843844
0.018546769230846995,0.11669741030483291
0.018761746914391215,0.11751295056994768
0.018979216428391014,0.11807973293742739
0.019199206655932846,0.11879800669500959
0.019421746814890263,0.11965233661603743
0.019646866461804465,0.12041480730611442
0.01987459549580984,0.12118065391822017
0.02010496416260499,0.12197763387405489
0.02033800305846982,0.12279375321995953
0.020573743134329137,0.12361182092617624
0.02081221569986339,0.12458822748029359
0.021053452427667062,0.12542062878642624
0.02129748535745521,0.1260847263375442
0.021544346900318843,0.12690025221356183
0.02179406984302956,0.1278557087629663
0.0220466873523941,0.12882597904101495
0.022302232979659387,0.12958170911925865
0.022560740664968614,0.1305185563803118
0.022822244741868985,0.13163334563291199
0.023086779941871697,0.13267661645628998
0.023354381399064792,0.13353742725083453
0.023625084654779475,0.13433333551312182
0.023898925662310503,0.13523518513249985
0.024175940791691306,0.13640019517782925
0.024456166834524465,0.13749589843004884
0.024739641008868142,0.13848998725444633
0.025026400964179192,0.1395391634575731
0.025316484786313556,0.14050126350733694
0.025609931002584595,0.14148069955777873
0.025906778586880088,0.14236449748267982
0.026207066964838526,0.1433287420125567
0.02651083601908539,0.14448508625275022
0.026818126094530156,0.1455519844923036
0.02712897800372467,0.14667726540122478
0.027443433032283655,0.14800389355185675
0.02776153294436801,0.14944714539720444
0.028083319988231725,0.1505854997544441
0.028408836901833042,0.15164318369000784
0.028738126918510663,0.152786717975254
0.029071233772725785,0.15400243910900369
0.029408201705870638,0.1551962118981404
0.029749075472144403,0.15629215082900283
0.030093900344497212,0.15724055856486835
0.03044272212064303,0.15816963055954042
0.030795587129142266,0.15938055199945084
0.03115254223555488,0.1607569502505685
0.03151363484866479,0.16182648027236712
0.031878912926776456,0.1632243404374115
0.03224842498408442,0.16461122599357383
0.0326222200971167,0.16596037672208544
0.03300034791125285,0.1672577293393383
0.03338285864731761,0.16860476294012672
0.033769803108250916,0.16991922119762476
0.03416123268585528,0.17113170530305113
0.034557199367621395,0.17230297618985282
0.03495775574363275,0.17367772001413928
0.035362955013550426,0.17497580773317775
0.03577285099367873,0.17607940169339512
0.0361874981241128,0.17733302102771925
0.03660695147596903,0.17885198194361557
0.03703126675869927,0.17998584920100222
0.03746050032748993,0.18144972031390663
0.037894709190746674,0.182718697299259
0.03833395101766601,0.18417500564237735
0.03877828414589457,0.1853917827579594
0.03922776758927719,0.18691255389489128
0.03968246104569482,0.18839213110803138
0.040142424904993215,0.189923449305497
0.040607720257003654,0.19153242386019712
0.041078408899656464,0.1929562008137538
0.04155455334718875,0.19448955882551075
0.04203621683844714,0.19622845290427254
0.04252346334528682,0.19760046935286435
0.04301635758106795,0.1991397733391953
0.0435149650092505,0.20078638661368423
0.044019351852088745,0.2024952823056439
0.044529585099426554,0.20414756285379285
0.04504573251759458,0.20576937835112624
0.04556786265841064,0.207354400714504
0.046096044868284336,0.20894316842090546
0.04663034929742731,0.21052276555708369
0.04717084690917017,0.2123290351207881
0.047717609489387455,0.21402722814240552
0.04827070965603183,0.21552023812222387
0.0488302208687788,0.21685960196847756
0.0493962174387832,0.2187638017310015
0.04996877453854884,0.22041651888682243
0.0505479682119124,0.2221852390274127
0.05113387538414326,0.22381180077907512
0.05172657387216019,0.22585722910615832
0.05232614239486662,0.22749362086357922
0.052932660583605615,0.22951752799436265
0.05354620899273607,0.2311829072322992
0.05416686911033152,0.232934432261546
0.05479472336900287,0.23476110323561022
0.05542985515684669,0.2364792406412845
0.05607234882852033,0.23829907462140762
0.05672228971644543,0.24000494380760234
0.05737976414214134,0.24165725447748473
0.05804485942768978,0.24350139803400261
0.05871766390733255,0.2455337853938832
0.05939826693920356,0.2472891878846964
0.060086758917196864,0.24906734499187883
0.0607832312829723,0.2510368644640999
0.06148777653810023,0.25300756775957
0.062200488256347115,0.254956726416825
0.06292146109610344,0.256980062711927
0.06365079081295572,0.25897019585914116
0.06438857427240419,0.2609270509366903
0.06513490946272803,0.2628547943105482
0.0658898955079995,0.2648581957574955
0.06665363268124913,0.26704138312836856
0.06742622241778341,0.26904511477002235
0.06820776732865685,0.2709776867418846
0.06899837121430018,0.27314868055376496
0.0697981390783066,0.27500043040606725
0.07060717714137772,0.27709141975962437
0.07142559285543126,0.27900077660338674
0.07225349491787214,0.2811435084667374
0.07309099328602911,0.28322904707046553
0.07393819919175866,0.2852146028902608
0.07479522515621821,0.28742488623532403
0.07566218500481055,0.28964764121180464
0.07653919388230147,0.291693303910432
0.0774263682681127,0.29386333306831414
0.07832382599179197,0.2958987460157873
0.07923168624866253,0.29832576156159185
0.08015006961565405,0.3004221645524515
0.08107909806731686,0.30251027058375957
0.08201889499202203,0.3048852022036243
0.08296958520834907,0.3072306166235639
0.08393129498166364,0.30936829261675475
0.08490415204088747,0.3118203583319638
0.0858882855954625,0.31400500640266527
0.08688382635251184,0.31630435792623635
0.08789090653419954,0.31872728304052805
0.08890965989529158,0.32135623274534064
0.08994022174092044,0.3236483627283609
0.09098272894455559,0.326025712079503
0.09203731996618221,0.328564028978031
0.09310413487069075,0.3311399427538431
0.09418331534647952,0.3335256864170032
0.0952750047242729,0.3358561678206158
0.09637934799615785,0.33842493210530655
0.09749649183484087,0.3410530956077461
0.0986265846131282,0.3436248833714418
0.09976977642363201,0.34611061261166043
0.10092621909870483,0.34840618028892034
0.10209606623060476,0.35113600906527254
0.10327947319189525,0.35393943542956674
0.10447659715608053,0.3566034714285154
0.10568759711848051,0.3591260906305757
0.10691263391734772,0.36163290860285036
0.10815187025522892,0.3646865613500421
0.10940547072057435,0.3673997684002237
0.11067360180959745,0.3702063624101395
0.11195643194838795,0.3730310228867252
0.11325413151528127,0.37573384423918255
0.11456687286348727,0.37852932324180555
0.11589483034398118,0.3813724177237299
0.11723818032865997,0.38430710438619287
0.11859710123376706,0.3870960219126312
0.11997177354358855,0.3901241536454101
0.12136237983442417,0.393029651416781
0.12276910479883604,0.3960853132388988
0.12419213527017846,0.3989299581402888
0.12563166024741215,0.40194451768034173
0.12708787092020596,0.40479556423287544
0.12856096069432965,0.4078331191162471
0.130051125217341,0.41066398616704297
0.13155856240457053,0.41365161898326075
0.1330834724654076,0.4168827996498871
0.1346260579298911,0.4198399952141053
0.13618652367560827,0.42281105882893233
0.1377650769549055,0.4259189133546868
0.13936192742241435,0.4289657353335469
0.14097728716289676,0.43194070027767706
0.142611370719413,0.43519589008473447
0.14426439512181588,0.43819563747033674
0.14593657991557576,0.4413084558420846
0.1476281471909391,0.44456723540553467
0.14933932161242533,0.4475281771061109
0.15107033044866555,0.4508447639038532
0.15282140360258709,0.45412123189540177
0.15459277364194784,0.4575396355986472
0.15638467583022478,0.4609322624803302
0.15819734815786016,0.46436441634216774
0.16003103137387018,0.4679174816635493
0.16188596901781993,0.4712972399391487
0.1637624074521689,0.4750089207255794
0.16566059589499152,0.4783973387361349
0.16758078645307686,0.4819779053211016
0.16952323415541215,0.48556640435574394
0.1714881969870541,0.4892562691961609
0.17347593592339325,0.4928257959171193
0.1754867149648152,0.49636750297245014
0.1775208011717636,0.4998401041948733
0.1795784647002097,0.5037118285802229
0.18165997883753285,0.5075326886850237
0.18376562003881725,0.5113281779593433
0.18589566796356882,0.5150525610063267
0.18805040551285834,0.518736590459695
0.1902301188668946,0.5223231650718526
0.19243509752303323,0.5263282262983751
0.19466563433422632,0.5305748408123551
0.19692202554791735,0.534823977007205
0.19920457084538712,0.5388117713106536
0.20151357338155584,0.5425986521995075
0.20384933982524642,0.5469037364058523
0.20621218039991446,0.5510578164875203
0.2086024089248505,0.5551482176493782
0.21102034285685967,0.559269846187392
0.21346630333242453,0.5633067503654785
0.21594061521035676,0.5675946820995087
0.21844360711494284,0.5719315012630979
0.22097561147959033,0.5763383214221871
0.22353696459097966,0.5808060670443593
0.22612800663372795,0.5852692078631463
0.2287490817355704,0.5896079939386916
0.2314005380130654,0.5941902052636732
0.23408272761782944,0.5988195781245316
0.23679600678330787,0.6033549889283514
0.23954073587208793,0.6080130491884859
0.24231727942376008,0.6125964723440422
0.24512600620333397,0.6172045267118351
0.24796728925021602,0.6220654931028352
0.2508415059277541,0.6265080061533765
0.2537490379733572,0.6312757580002337
0.2566902715491952,0.636147910689647
0.25966559729348726,0.6408745561605975
0.26267541037238384,0.6456207044125469
0.26572011053245065,0.6505079306218674
0.26880010215376077,0.6555029430995505
0.2719157943036019,0.6606243910778391
0.2750676007908067,0.6654160566745483
0.2782559402207126,0.6703685644404389
0.28148123605075814,0.6752182563797523
0.28474391664672477,0.6803075534910851
0.28804441533962977,0.6853790484866187
0.2913831704832789,0.6900357849099426
0.2947606255124859,0.6950458957980973
0.29817722900196736,0.6999804870914186
0.30163343472591975,0.7047437868166229
0.30512970171828707,0.7097221883473631
0.30866649433372745,0.7141650371163322
0.3122442823092858,0.7192448478242881
0.3158635408267819,0.7240467081070019
0.31952475057592133,0.7287644424200568
0.32322839781813806,0.7335084155473541
0.3269749744511768,0.7383898734119653
0.33076497807442423,0.7435543602531383
0.3345989120549975,0.7486386118138904
0.3384772855945983,0.7534363786593075
0.34240061379714254,0.7584524597291648
0.34636941773717345,0.7632272210063528
0.3503842245290676,0.7680457328851484
0.3544455673970435,0.7725108269161616
0.3585539857459817,0.7769282436858986
0.36271002523306484,0.7815012255367015
0.3669142378402494,0.7861280110155693
0.3711671819475767,0.7903969508479514
0.37546942240733366,0.7951681692852072
0.37982153061907364,0.7995145896034309
0.3842240846055061,0.8039331464697129
0.38867766908926676,0.8084964534474601
0.393182875570577,0.8130529970137937
0.39774030240580366,0.8174745003526114
0.40235055488692933,0.8218220765984405
0.4070142453219439,0.8258437188115046
0.4117319931161679,0.8299744870115257
0.4165044248545185,0.8340343317578884
0.42133217438472886,0.8383051199382369
0.4262158829015325,0.8425228786115037
0.43115619903182284,0.8466187070613053
0.43615377892080054,0.8504665680813162
0.441209286319119,0.8545129406595752
0.4463233926710397,0.858666872573784
0.4514967772036102,0.8627291572451302
0.4567301270168747,0.8662798932899989
0.4620241371751313,0.8703441714704951
0.46737951079924633,0.8741378175153514
0.47279695916003905,0.8780719252377633
0.4782772017727485,0.8817282323995869
0.4838209664925957,0.8854794247360444
0.48942898961145315,0.8892281034962704
0.49510201595563513,0.8930716577941749
0.5008407989848213,0.8966756195377628
0.5066461008921268,0.9002144525400061
0.5125186927053332,0.9035891906070679
0.5184593543892912,0.9070883189317123
0.5244688749495119,0.9102662470011952
0.5305480525369574,0.9138000525038625
0.5366976945540476,0.9171599194999503
0.5429186177618943,0.9204706422054247
0.5492116483887789,0.9237441683176663
0.5555776222398878,0.9270587050566025
0.5620173848083188,0.9302107023383032
0.5685317913873753,0.9334108916332179
0.5751217071841613,0.9365060602501144
0.5817880074344935,0.9395634670513046
0.5885315775191451,0.9425240573782323
0.595353313081437,0.9454235555304958
0.6022541201461928,0.948086505423525
0.6092349152400711,0.9508071030317575
0.6162966255132942,0.9535700244329538
0.6234401888627864,0.9560966665827468
0.6306665540567405,0.9588225982859079
0.6379766808606282,0.9614045119852243
0.6453715401646701,0.9637192296273558
0.6528521141127848,0.9659420289888706
0.6604193962330305,0.9682204518457389
0.6680743915695615,0.9704346430399055
0.675818116816111,0.9724524845701508
0.6836516004510238,0.97441915895457
0.6915758828738525,0.9764350961764349
0.6995920165435374,0.9782906226417343
0.707701066118189,0.9800880503318087
0.7159041085964888,0.9818172247438227
0.7242022334607315,0.9834378299269785
0.732596542821523,0.9849828136133926
0.741088151564157,0.9863903847185668
0.7496781874966877,0.9877468126594993
0.7583677914997191,0.9890246608470743
0.7671581176779302,0.9902923400954474
0.7760503335133571,0.9913655422232092
0.7850456200204509,0.9924546208117745
0.794145171902934,0.9934387475495289
0.8033501977124734,0.994317754062136
0.8126619200091946,0.9950797318193407
0.822081575524054,0.9957393358118545
0.8316104153230961,0.996432062884155
0.8412497049736118,0.9969883287593536
0.8510007247122247,0.9974932008294525
0.8608647696149244,0.9979265707593173
0.8708431497690724,0.9983116516695913
0.880937190447399,0.9986612654233312
0.8911482322840202,0.9989354990300943
0.9014776314524917,0.9991895738668163
0.9119267598459299,0.9994164808551007
0.9224970052592174,0.9995706326924132
0.9331897715733238,0.9996927411932605
0.9440064789417604,0.9997881658934892
0.9549485639791966,0.9998503176920093
0.9660174799522646,0.9999113780332646
0.9772146969725725,0.9999472509899279
0.9885417021919574,0.9999761676983919
1.0,0.9999986560043007


==> data/EEG/RMIA/NHiTS-online/total/roc_MSELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0002581880722913319
1.0233165783302449e-05,0.0002586477105627034
1.0351779556301762e-05,0.0002591126765528607
1.0471768194855202e-05,0.0002595830320159902
1.05931476351837e-05,0.0002600588394220779
1.0715933998226711e-05,0.0002605401619652065
1.084014359178331e-05,0.00026102706357194837
1.09657929126781e-05,0.00026151960890985596
1.1092898648952227e-05,0.00026201786339605053
1.1221477682079803e-05,0.0002625218932059106
1.1351547089209991e-05,0.00026303176528186094
1.148312414543511e-05,0.00026354754734226346
1.1616226326085018e-05,0.00026406930789041105
1.1750871309048075e-05,0.00026459711622362625
1.1887076977119033e-05,0.0002651310424424644
1.2024861420374123e-05,0.0002656711574600244
1.216424293857368e-05,0.0002662175330113666
1.2305240043592616e-05,0.00026677024166304087
1.244787146187906e-05,0.0002673293568227237
1.259215613694151e-05,0.0002678949527489685
1.2738113231864785e-05,0.00026846710456106775
1.288576213185518e-05,0.0002690458882490301
1.3035122446815089e-05,0.00026963138068367295
1.3186214013947484e-05,0.00027022365962683193
1.3339056900390587e-05,0.0002708228037416889
1.3493671405883065e-05,0.0006557890414572795
1.3650078065460137e-05,0.0006602497593884176
1.3808297652180924e-05,0.0006647621820016945
1.3968351179887397e-05,0.000669326908611883
1.4130259905995336e-05,0.0006739445454804815
1.429404533431761e-05,0.0006786157058962328
1.4459729217920196e-05,0.0006833410102565784
1.4627333562011299e-05,0.0006881210861500568
1.4796880626863964e-05,0.0006929565684396547
1.4968392930772556e-05,0.0006978480993471279
1.514189325304352e-05,0.0007027963285382956
1.53174046370208e-05,0.0007078019132093277
1.5494950393146317e-05,0.0007128655181740275
1.567455410205595e-05,0.0007179878159521301
1.5856239617711373e-05,0.0007231694868586229
1.60400310705682e-05,0.0007284112190940995
1.622595287078087e-05,0.0007337137088361649
1.6414029711444665e-05,0.0007390776603318964
1.6604286571875295e-05,0.000744503785991378
1.6796748720926532e-05,0.0007499928064823192
1.6991441720346258e-05,0.011190615302741683
1.7188391428171457e-05,0.011196527732970595
1.7387624002162504e-05,0.011202508694841807
1.7589165903277326e-05,0.011208558982713274
1.7793043899185774e-05,0.011214679400150446
1.7999285067824765e-05,0.011220870760032989
1.8207916800994626e-05,0.011227133884662748
1.8418966807997107e-05,0.011233469605872962
1.86324631193156e-05,0.011239878765138742
1.8848434090337955e-05,0.011246362213688835
1.906690840512252e-05,0.011252920812618668
1.9287915080207776e-05,0.011259555433004727
1.9511483468466162e-05,0.011266266956020243
1.9737643263002554e-05,0.011273056273052227
1.9966424501097934e-05,0.011279924285819847
2.0197857568198782e-05,0.011292935055972675
2.0431973201952705e-05,0.01130005685355147
2.066880249629082e-05,0.011307261200685235
2.09083769055575e-05,0.011314549054215129
2.1150728248687946e-05,0.011321921382073155
2.1395888713434215e-05,0.011329379163410737
2.1643890860640203e-05,0.011336923388728742
2.189476762856621e-05,0.011344555060009053
2.2148552337263592e-05,0.011352275190847626
2.2405278693000182e-05,0.011360084806589133
2.266498079273693e-05,0.011367984944463125
2.2927693128656486e-05,0.011375976653721798
2.3193450592744275e-05,0.01138406099577935
2.3462288481422625e-05,0.011392239044352943
2.3734242500238664e-05,0.011401376300586786
2.4009348768606518e-05,0.011410854628552954
2.4287643824604503e-05,0.01142044282088227
2.45691646298279e-05,0.011430142151024902
2.4853948574297985e-05,0.01143995390719171
2.5142033481427965e-05,0.01144987939252536
2.543345761304648e-05,0.011459919925273392
2.5728259674479322e-05,0.01147007683896329
2.6026478819690045e-05,0.011480351482579618
2.63281546564802e-05,0.01149074522074316
2.6633327251749808e-05,0.011501259433892182
2.694203713681882e-05,0.011532311537297295
2.7254325312810276e-05,0.011540980136582524
2.7570233256095827e-05,0.011549749214574892
2.7889802923804396e-05,0.011558619935934369
2.8213076759394707e-05,0.01156759347882063
2.8540097698292373e-05,0.011576671035049533
2.8870909173592345e-05,0.011585853810251399
2.9205555121827452e-05,0.011595143024031158
2.95440799888038e-05,0.011604539910130312
2.9886528735503827e-05,0.011614045716590794
3.0232946844057763e-05,0.011623661705920735
3.0583380323784315e-05,0.011633766980062767
3.0937875717301366e-05,0.011643997126294015
3.12964801067075e-05,0.011654345851298292
3.165924111983521e-05,0.01166481452953547
3.20262069365765e-05,0.011675404551396928
3.2397426295281954e-05,0.011686117323390238
3.277294849923382e-05,0.011696954268325947
3.315282342319423e-05,0.011707916825506572
3.353710152002929e-05,0.011719006450917738
3.392583382740992e-05,0.01185449871132283
3.4319071974590426e-05,0.011859306047672113
3.4716868189265594e-05,0.011864169106396514
3.511927530450728e-05,0.011869088533380345
3.552634676578139e-05,0.011874064981994422
3.5938136638046256e-05,0.01187909911318286
3.6354699612933176e-05,0.01188419159555085
3.677609101601031e-05,0.011889343105453469
3.720236681413066e-05,0.011895597012954225
3.7633583622865324e-05,0.011902722870718566
3.806979871402284e-05,0.011909931325099942
3.8511070023255685e-05,0.011917223333485017
3.895745615775501e-05,0.011924599864357618
3.940901640403448e-05,0.011932061897427387
3.986581073580439e-05,0.011939610423759883
4.032789982193705e-05,0.011962753781060539
4.079534503452449e-05,0.011973469962559106
4.1268208457029516e-05,0.011984310356520032
4.174655289253135e-05,0.011995276402703913
4.223044187206672e-05,0.012006369557559762
4.271993966306776e-05,0.01201759129441846
4.321511127789762e-05,0.012028943103688435
4.371602248248502e-05,0.012086628618439397
4.422273980505897e-05,0.01210533915557544
4.473533054498463e-05,0.012124266568647197
4.525386278170167e-05,0.012143413371487971
4.577840538376616e-05,0.012162782107069203
4.6309028017997366e-05,0.01218237534783819
4.684580115873045e-05,0.012202195696059761
4.738879609717651e-05,0.01221438576144063
4.793808495089107e-05,0.01222229552093412
4.8493740673352334e-05,0.01223029696333756
4.9055837063650453e-05,0.012238391151357855
4.962444877628913e-05,0.01224657916001985
5.0199651331100794e-05,0.012254862076809139
5.0781521123276707e-05,0.012263241001816472
5.137013543351339e-05,0.012271717047883882
5.196557243827657e-05,0.012280291340752472
5.2567911220184194e-05,0.01228896501921194
5.3177231778509664e-05,0.012297739235251827
5.379361503980698e-05,0.012314882132396256
5.441714286865888e-05,0.012327607296170075
5.5047898078549675e-05,0.012340479958745263
5.5685964442864085e-05,0.01235350182979698
5.633142670601352e-05,0.012366674638817422
5.698437059469136e-05,0.012380000135345523
5.764488282925873e-05,0.012389962149594404
5.8313051135262185e-05,0.012399121623455868
5.8988964255084936e-05,0.012408387265806772
5.9672711959733106e-05,0.01241776030725799
6.0364385060758635e-05,0.012427241992684548
6.106407542232036e-05,0.012436629087255763
6.177187597338488e-05,0.0124460841229504
6.248788072006888e-05,0.012455648753024854
6.321218475812448e-05,0.01246532424779988
6.394488428556937e-05,0.012474924834660873
6.468607661546321e-05,0.012483506606520494
6.543586018883229e-05,0.012492187850660818
6.619433458774387e-05,0.012500969720076216
6.696160054853215e-05,0.012509853381125544
6.773775997517745e-05,0.012516293598618469
6.852291595284057e-05,0.012521667991285573
6.9317172761554e-05,0.012527104679141216
7.012063589007177e-05,0.012532604384255921
7.09334120498799e-05,0.012538039732667126
7.17556091893692e-05,0.012543385775924818
7.258733650817246e-05,0.012548793785769865
7.342870447166758e-05,0.012554264480463933
7.42798248256491e-05,0.012560707741550598
7.514081061116962e-05,0.01256847998323446
7.601177617955322e-05,0.01257634231384391
7.689283720758305e-05,0.012584295777609797
7.778411071286482e-05,0.012630949841077163
7.868571506936843e-05,0.012644438271585864
7.959777002314978e-05,0.012658083048006316
8.05203967082547e-05,0.012671885982561526
8.145371766280736e-05,0.012718147464652255
8.239785684528512e-05,0.012769735679172925
8.335293965098187e-05,0.012821921858477534
8.43190929286625e-05,0.012950635489572895
8.529644499741017e-05,0.01297520658598696
8.628512566366886e-05,0.013000062488737021
8.728526623848371e-05,0.013025206499045284
8.829699955494083e-05,0.013057437229917621
8.932045998580959e-05,0.01309058760063557
9.03557834613892e-05,0.013124122221020773
9.140310748756223e-05,0.013160688016411359
9.246257116405733e-05,0.013199101142281993
9.353431520292377e-05,0.013237959519005466
9.461848194721992e-05,0.013303572727303408
9.571521538991856e-05,0.01333669407727291
9.682466119303115e-05,0.013370199340526908
9.794696670695385e-05,0.013895895691433438
9.908228099003788e-05,0.013948006617026994
0.00010023075482838654,0.0140007215662072
0.00010139254075588153,0.014069659607570251
0.00010256779307444219,0.014154552000047615
0.00010375666787451859,0.014240428389773135
0.00010495932305582277,0.01432740680321824
0.00010617591834830001,0.014415447749217178
0.00010740661533334334,0.014504509187701482
0.00010865157746525384,0.014619656143803852
0.00010991097009294972,0.014738668747121115
0.0001111849604819271,0.014859060838879477
0.00011247371783647519,0.01498084840888427
0.00011377741332214914,0.015104047632280456
0.00011509622008850323,0.015449203006586611
0.00011643031329208767,0.015472883160950237
0.00011777987011971193,0.015497210303946815
0.0001191450698119776,0.015524264011181881
0.00012052609368708426,0.01555163130097358
0.00012192312516491107,0.015591205549080712
0.0001233363497913776,0.01563665014231912
0.00012476595526308696,0.015716086460559615
0.00012621213145225474,0.01575779900244251
0.00012767507043192657,0.01579999503907951
0.0001291549665014884,0.015873333530180223
0.00013065201621247213,0.015909432388877744
0.00013216641839466052,0.01594594967349758
0.00013369837418249466,0.015982890234061554
0.00013524808704178755,0.0160218428754334
0.0001368157627967472,0.016062571091547254
0.00013840160965731315,0.016782275684079133
0.00014000583824680976,0.016877149762861966
0.00014162866162991988,0.017009228677905996
0.0001432702953409831,0.01714256216791855
0.00014493095741262166,0.01731441283776327
0.00014661086840469845,0.017428392253255993
0.00014831025143361044,0.0175436928169449
0.00015002933220192182,0.017660329842406997
0.00015176833902834055,0.017778830761300796
0.00015352750287804228,0.017899770610568015
0.000155307057393346,0.018022510981591765
0.00015710723892474503,0.01814723083114442
0.00015892828656229778,0.018347446799561122
0.00016077044216738237,0.01858330133105393
0.00016263395040481922,0.01920468238936677
0.00016451905877536624,0.019401736194809813
0.00016642601764859036,0.01960107407302588
0.00016835508029612023,0.01980272249895881
0.00017030650292528443,0.02000670825442649
0.0001722805447131394,0.020217802060954287
0.00017427746784089192,0.020436828220375507
0.00017629753752872057,0.020651119545755235
0.0001783410220710008,0.020984126882035204
0.00018040819287193827,0.02120680815845074
0.00018249932448161524,0.02143367968716458
0.00018461469463245476,0.02166476464550606
0.0001867545842761076,0.021731238420330378
0.00018891927762076664,0.021782494914901585
0.00019110906216891378,0.021834345529253563
0.0001933242287555045,0.021879513324796002
0.00019556507158659492,0.021946431736333535
0.00019783188827841644,0.022066669802297146
0.0002001249798969037,0.022370276232776605
0.00020244465099768038,0.02239890722522192
0.00020479120966650856,0.02242787008271375
0.0002071649675602069,0.022457168651937094
0.0002095662399480433,0.022489781586981082
0.0002119953457536071,0.022526688473102584
0.00021445260759716674,0.022571666603430744
0.00021693835183851843,0.022621886551083596
0.00021945290862033137,0.022717256433897572
0.0002219966119119955,0.022862731960252937
0.0002245697995539774,0.022897375336874293
0.0002271728133026905,0.022932420268761876
0.0002298059988758851,0.022967871410387846
0.0002324697059985648,0.0230092834129776
0.00023516428844943486,0.023069282033721848
0.00023789010410788932,0.023129976105212415
0.00024064751500154242,0.023201862066716254
0.00024343688735431105,0.023293263223665032
0.00024625859163505465,0.023367442693978804
0.00024911300260677886,0.023442481986857687
0.0002520004993764092,0.023518402058864584
0.0002549214654451423,0.02361977580903889
0.0002578762887593801,0.02371477327600173
0.0002608653617622548,0.023853962498515773
0.00026388908144575103,0.02393476297127726
0.0002669478494034321,0.023976141869821433
0.00027004207188377727,0.02402079150021282
0.0002731721598441376,0.024065958669480813
0.000276338529005317,0.02420885200599345
0.00027954159990678566,0.02461739235735439
0.0002827817979625341,0.024727930497422824
0.0002860595535175742,0.02482398042461446
0.000289375301905095,0.02486505267554175
0.0002927294835042816,0.024904905145620475
0.00029612254379880347,0.024959445400244865
0.00029955493343598134,0.025068503792644282
0.0003030271082866396,0.025257239304591617
0.0003065395295056527,0.025319740900884492
0.00031009266359319264,0.025380530869723812
0.00031368698245668765,0.025438459308740467
0.00031732296347349763,0.025489456308523888
0.00032100108955431715,0.025526917691437133
0.00032472184920731285,0.025561681989128292
0.00032848573660300434,0.025596849243695364
0.0003322932516398972,0.025633378655878704
0.0003361449000108765,0.025735266721008426
0.0003400411932703706,0.02577689541036492
0.00034398264890229247,0.025849274095150553
0.00034796979038876914,0.02594160459222534
0.0003520031472796679,0.025984465731452615
0.0003560832552629278,0.02602782367895473
0.000360210656235707,0.02609724508354208
0.00036438589837635443,0.026191840180777127
0.0003686095362172158,0.02627673530137844
0.00037288213071828336,0.02642841374641225
0.00037720424934169976,0.02648937617562
0.00038157646612712486,0.0266247821861335
0.00038599936176797673,0.02670728811401422
0.00039047352368855597,0.02675194451108819
0.0003949995461220643,0.026808277963144257
0.000399578030189527,0.02688114126673216
0.00040420958397963103,0.026940109072255535
0.0004088948226294864,0.027023050730673827
0.00041363436840632776,0.02710780708349465
0.00041842885079015847,0.02717152263961989
0.0004232789065573553,0.027242087641097014
0.00042818517986524155,0.02729878830023432
0.0004331483223376403,0.02735609887272573
0.00043816899315141946,0.027398815837924202
0.00044324785912404005,0.027441637026326793
0.00044838559480211905,0.027484632534329916
0.0004535828825510191,0.027528126408091425
0.00045884041264547613,0.02759160445833363
0.0004641588833612782,0.027640759190327067
0.0004695390010680063,0.027691677039167216
0.0004749814803228505,0.027742023080170146
0.0004804870439655134,0.027792608119659896
0.0004860564232142139,0.02783915576782491
0.0004916903577628031,0.02788189066454295
0.0004973895958790067,0.02793863815318292
0.0005031548945038057,0.027996695519484766
0.0005089870193519685,0.02807355715953843
0.0005148867450137498,0.028187973520625343
0.0005208548550577665,0.02827758813113841
0.0005268921421350677,0.028376766079939265
0.0005329994080844093,0.028431113813895088
0.0005391774640387505,0.028475375341065545
0.0005454271305329836,0.028528606483371733
0.0005517492376129129,0.02858382406766056
0.0005581446249454966,0.028636035190119636
0.0005646141419303673,0.028700504338400157
0.0005711586478126435,0.028796599499771584
0.0005777790117970507,0.028865995003861073
0.0005844761131633638,0.028906498261154677
0.0005912508413831881,0.02902109047538167
0.0005981040962380944,0.02905941505800924
0.0006050367879391225,0.029110576850602133
0.0006120498372476703,0.029167737896606837
0.0006191441755977848,0.02925513210833782
0.0006263207452198692,0.029325177819820768
0.0006335804992658254,0.029390542470531283
0.0006409244019356456,0.02944844362577644
0.0006483534286054727,0.029505271257760934
0.0006558685659571436,0.029574236164941058
0.0006634708121092351,0.02964326395543653
0.0006711611767496287,0.029704526102211682
0.0006789406812696112,0.02976655315972988
0.0006868103588995307,0.029854805138032903
0.000694771254846024,0.029936843832636777
0.0007028244264308353,0.03000621482760079
0.0007109709432312439,0.030075628323131893
0.0007192118872221193,0.03026158074588136
0.0007275483529196233,0.03031625290562162
0.0007359814475265771,0.030369130145136165
0.0007445122910795143,0.030444130173591426
0.0007531420165974376,0.030601186131798415
0.0007618717702322999,0.03080308097409499
0.0007707027114212304,0.030886144212661597
0.0007796360130405236,0.030999297724602286
0.0007886728615614156,0.0311274400883152
0.0007978144572076629,0.031209291370875542
0.0008070620141149507,0.03131346265137876
0.0008164167604921472,0.03138811546635253
0.0008258799387844272,0.031437798108263595
0.0008354528058382871,0.03150225063626379
0.0008451366330684721,0.03163230730519015
0.0008549327066268384,0.03175090110136628
0.0008648423275731727,0.031798613781283284
0.0008748668120479914,0.03183783502942037
0.0008850074914473438,0.03188300289936787
0.00089526571259964,0.03198155601334762
0.0009056428379445294,0.032111220486049974
0.0009161402457138521,0.03222798938476993
0.0009267593301146883,0.03229001579848717
0.0009375015015145289,0.03236676668945522
0.0009483681866285928,0.032451539155389265
0.0009593608287093146,0.03253262341496471
0.0009704808877380307,0.032636078354684316
0.0009817298406188842,0.032732759918647526
0.00099310918137498,0.03281385667683813
0.0010046204213468132,0.03289931681479444
0.001016265089392995,0.0329841830516973
0.0010280447320933097,0.03306953837559071
0.0010399609139541202,0.03316073565335305
0.0010520152176161591,0.03324493732992065
0.0010642092440647246,0.033327523780290774
0.001076544612842316,0.033411168462210636
0.0010890229622637305,0.03351730713083546
0.001101645949633657,0.03360974701554344
0.001114415251466788,0.03367782276035693
0.0011273325637104871,0.03376224868912549
0.0011403996019700331,0.033828743118713867
0.0011536181017364785,0.03390288110140725
0.0011669898186171474,0.034002857918153516
0.0011805165285688054,0.03410736303517875
0.0011942000281335325,0.03419716357639901
0.0012080421346773289,0.034269101453040705
0.0012220446866314887,0.03434908907225717
0.0012362095437367692,0.03443833894484152
0.0012505385872903913,0.03454451111976459
0.0012650337203959038,0.034621288692654836
0.0012796968682159415,0.03469923544443948
0.001294529978227916,0.03477024748037266
0.0013095350204826678,0.03486403894770703
0.0013247139878661174,0.03497215179067252
0.0013400688963639508,0.035089682831095974
0.001355601785329369,0.03527007587308625
0.0013713147177539455,0.03534475818532333
0.001387209780541621,0.03548850270868448
0.001403289084785873,0.035607179059196005
0.0014195547660501016,0.03569406065702362
0.0014360089846512606,0.03580856451949126
0.0014526539259467812,0.035960589019122025
0.0014694918006248172,0.03606389202872583
0.0014865248449978572,0.036157026637980746
0.0015037553212997384,0.0362655431482527
0.001521185517986105,0.036414529317250546
0.0015388177500383464,0.03660313964867964
0.001556654359271062,0.03674975002824392
0.0015746977146430866,0.03686372407933004
0.001592950212572123,0.0370000678252624
0.0016114142772530198,0.037161398965257234
0.0016300923609797412,0.03727178788490978
0.0016489869444710648,0.0373929904372235
0.001668100537200059,0.03750261108544986
0.0016874356777273757,0.03765472809166058
0.001706994934038408,0.0378353510313373
0.001726780903884356,0.037957529198486176
0.0017467962151272458,0.038090707175308845
0.0017670435260889468,0.03828664203235285
0.0017875255259042354,0.03839325299139816
0.0018082449348779518,0.0385413113835994
0.0018292045048462937,0.038682174496033436
0.0018504070195423021,0.03889800218031266
0.0018718552949655793,0.039063250171647204
0.0018935521797562953,0.039228977134375405
0.0019155005555735278,0.03936903675733164
0.0019377033374779887,0.039503042307140315
0.0019601634743191855,0.039637158335321755
0.001982883949127071,0.03986409822796523
0.002005867779508234,0.04001560684534351
0.002029118018046678,0.040213956103566574
0.002052637752709252,0.040420417626660904
0.0020764301072557748,0.04056889468926253
0.0021004982416539153,0.040717034390184995
0.0021248453524988827,0.04090000662010475
0.0021494746734379805,0.041074747504934915
0.00217438947560008,0.041251561150132524
0.0021995930680300748,0.041449082583459716
0.0022250887981283695,0.041577312076029146
0.002250880052095462,0.04167927761863037
0.00227697025538168,0.04178953128063422
0.0023033628731421313,0.041987939155375804
0.002330061410696925,0.04221347224568719
0.002357069413996728,0.04239032070725056
0.0023843904700937206,0.04254438915087792
0.002412028207618007,0.04270925866747916
0.00243998629725955,0.04289017910275945
0.0024682684522556926,0.04315633256824063
0.0024968784288843266,0.04337838780445623
0.0025258200269627847,0.04352560957738026
0.002555097090352507,0.04362791225347906
0.0025847135074695635,0.04374743225465695
0.002614673211801092,0.04389580328148171
0.00264498018242772,0.04406613957975478
0.002675638444552045,0.044208085754074374
0.0027066520700332413,0.04433311165205635
0.0027380251779278576,0.044496035570537634
0.0027697619350368907,0.04467431738697829
0.002801866556459195,0.044828013092475694
0.002834343306151309,0.04508542942273657
0.0028671964974937695,0.0452091374966486
0.0029004304938639917,0.045300436080941926
0.002934049709215787,0.04538529706219837
0.0029680586086656023,0.04554818990452331
0.003002461709085549,0.04573361891197295
0.0030372635797033115,0.04593528359454977
0.0030724688427090033,0.04624890329345817
0.003108082173869064,0.04636652041588514
0.0031441083031472647,0.04654045522384961
0.00318055201533292,0.04669780556986549
0.0032174181506763717,0.04688960379745659
0.003254711605531848,0.04707881711522985
0.003292437333007769,0.04724069303359515
0.0033306003436245884,0.04743251398350781
0.003369205705980267,0.04757505765487261
0.003408258547423452,0.047762933480786356
0.0034477640547344642,0.04800888525536118
0.0034877274748141775,0.048291912072656484
0.003528154115380883,0.0485413380987744
0.0035690493456752297,0.048714392246362405
0.0036104185971733375,0.048820869445224166
0.0036522673643081755,0.04893328883870864
0.0036946012051993025,0.049158645305616644
0.003737425742391064,0.04935819803746947
0.0037807466635993493,0.04956952015029999
0.0038245697224669993,0.04971740660129629
0.0038689007393279753,0.049901052098511714
0.003913745601980384,0.05010915873369949
0.0039591102664684585,0.05044820547539708
0.004005000757873611,0.05068100991990254
0.004051423171114647,0.05103508843941884
0.0040983836717572615,0.05115225008309908
0.004145888496832911,0.051281591106268974
0.004193943955667186,0.051399641966230335
0.004242556430717777,0.051549822465884354
0.004291732378422158,0.05186542342578444
0.004341478330055092,0.052167945244155266
0.004391800892596086,0.05233164908268835
0.004442706749606883,0.052455631882470086
0.004494202662119142,0.05269697625653946
0.0045462954695324,0.05301339930822389
0.004598992090522438,0.053247091951145874
0.004652299523960189,0.0535680153897405
0.004706224849841282,0.053800754232220596
0.004760775230226368,0.05402909367256248
0.00481595791019235,0.054331557165119414
0.004871780218794631,0.054669545474081205
0.004928249570040513,0.054961145100251366
0.004985373463873894,0.05533325313661321
0.005043159487171359,0.05566458066160747
0.005101615314749833,0.055970936080265675
0.005160748710385908,0.05614516153589272
0.005220567527846975,0.05635048491831196
0.005281079711934331,0.056559757710174505
0.005342293299538352,0.05680986494227701
0.005404216420705915,0.057044667002033055
0.00546685729972018,0.05726115191676601
0.0055302242561929005,0.05759893747884791
0.005594325706169377,0.057815574240487486
0.005659170163246243,0.05812293190873148
0.005724766239702178,0.05831469619771927
0.005791122647641758,0.05856550556853594
0.005858248200152536,0.05885196843893137
0.005926151812475552,0.05904396883042797
0.005994842503189409,0.059272013965036355
0.006064329395408062,0.059494450362520636
0.006134621717992506,0.05967972080462998
0.0062057288067765,0.05991900864721418
0.0062776601058065,0.06026284873604813
0.006350425168595962,0.0605613768744781
0.00642403365939419,0.060785653379914685
0.006498495354469888,0.06092407051816504
0.006573820143409586,0.061320685116121834
0.006650018030431118,0.0616119893690938
0.006727099135712337,0.06189258281943484
0.006805073696735206,0.06213229027727844
0.0068839520696454964,0.06245012505403293
0.006963744730628222,0.06287483419783325
0.007044462277299037,0.06313841339795005
0.007126115430111745,0.06343928597049162
0.007208715033782135,0.0637525179835891
0.007292272058728313,0.06426995788505811
0.007376797602527731,0.06461938151618207
0.007462302891391108,0.06501437738127988
0.007548799281653432,0.06531062991110126
0.007636298261282241,0.06554953514393193
0.0077248114514034,0.06577447432344644
0.007814350607844541,0.06616760166755838
0.00790492762269642,0.06641876428580355
0.007996554525892346,0.06671315902111365
0.008089243486805939,0.0669769333553671
0.008183006815867389,0.0672056772518409
0.008277856966198472,0.06750863169693377
0.00837380653526649,0.0679348826908396
0.008470868266557402,0.06812601052082316
0.008569055051268348,0.0684094637292749
0.008668379930019773,0.06888045536237351
0.008768856094587427,0.06928632808634869
0.008870496889654403,0.06957628616821701
0.00897331581458352,0.06990891250104869
0.009077326525210223,0.07022967262117961
0.009182542835656282,0.07053536587178377
0.009288978720164497,0.07090247983856383
0.009396648314954691,0.07130781450833477
0.009505565920101192,0.0718342108692297
0.009615746001432095,0.0722004843651289
0.009727203192450537,0.07248073389011908
0.009839952296278227,0.0727429782140319
0.009954008287621519,0.07313997372257745
0.010069386314760271,0.07336794876666805
0.010186101701559752,0.073720474250319
0.010304169949505875,0.07414825102775527
0.01042360673976401,0.07446386830250501
0.010544427935261684,0.07477183794447353
0.010666649582795389,0.07533400263258529
0.010790287915161836,0.0756790047067062
0.01091535935331391,0.07611659662056906
0.011041880508541602,0.0765726040397646
0.011169868184678225,0.07690407761788676
0.011299339380332217,0.0772810513082562
0.011430311291144786,0.07771109367005337
0.011562801312073753,0.07811388728454711
0.011696827039703846,0.07841920046620632
0.01183240627458378,0.0788230313353188
0.011969557023590427,0.07915023608688375
0.012108297502320394,0.07950893086295502
0.012248646137509308,0.0799105277139835
0.012390621569479156,0.08032601387227861
0.012534242654613994,0.08068676168586551
0.01267952846786434,0.08115206423935119
0.012826498305280598,0.08152516981340384
0.012975171686575868,0.0818884921817441
0.013125568357718427,0.08219360696493733
0.013277708293554291,0.08244957309755017
0.013431611700460153,0.08291732485830387
0.013587299019027091,0.08339717182781717
0.013744790926775366,0.08391445289244027
0.013904108340900697,0.08437689285599041
0.014065272421052363,0.08479514570713066
0.014228304572143519,0.08522086462948779
0.014393226447194065,0.08554745339597306
0.014560059950206485,0.08593075069521158
0.014728827239075018,0.08642473169437462
0.014899550728528537,0.08679192311452937
0.015072253093107555,0.08722253582054881
0.01524695727017573,0.0877063924813098
0.015423686462966274,0.08827528821777993
0.01560246414366368,0.08874845284653742
0.015783314056521166,0.08929565715477647
0.01596626022101425,0.08989297824302107
0.01615132693503091,0.09035449865522135
0.01633853877809862,0.09093891373877042
0.016527920614648955,0.09139369324019178
0.0167194975973199,0.0919004627061197
0.016913295170296487,0.09250637094043179
0.01710933907269015,0.09300215141803281
0.01730765534195726,0.09347937697769963
0.01750827031735725,0.09387225827662138
0.017711210643450888,0.09448903722096094
0.017916503273639015,0.09500488317540765
0.018124175473742375,0.0954205180458447
0.018334254825622908,0.09596425024913872
0.018546769230846995,0.09652166930243614
0.018761746914391215,0.09699113483362269
0.018979216428391014,0.0975237339976938
0.019199206655932846,0.09807057229945375
0.019421746814890263,0.09867880625551029
0.019646866461804465,0.09926816949286592
0.01987459549580984,0.09990733991861242
0.02010496416260499,0.10049081530251928
0.02033800305846982,0.1009652441088075
0.020573743134329137,0.10177668644054065
0.02081221569986339,0.10231799644231498
0.021053452427667062,0.1029245219179293
0.02129748535745521,0.10352608746206723
0.021544346900318843,0.10403739928720575
0.02179406984302956,0.10474178927289797
0.0220466873523941,0.10516934527970478
0.022302232979659387,0.10562846810803958
0.022560740664968614,0.10619425732337695
0.022822244741868985,0.10671641231360321
0.023086779941871697,0.1074131080078811
0.023354381399064792,0.10804450194720547
0.023625084654779475,0.1088017211976803
0.023898925662310503,0.10937615236367126
0.024175940791691306,0.10998931841318849
0.024456166834524465,0.11077654541475576
0.024739641008868142,0.11138911608630717
0.025026400964179192,0.11216092115108545
0.025316484786313556,0.11296541083516917
0.025609931002584595,0.11368343367288256
0.025906778586880088,0.11442752638728962
0.026207066964838526,0.1151969270210678
0.02651083601908539,0.11578888170771602
0.026818126094530156,0.11649099073607314
0.02712897800372467,0.1172554632787282
0.027443433032283655,0.11808240467223811
0.02776153294436801,0.11879278534121931
0.028083319988231725,0.11949449873866855
0.028408836901833042,0.12026595128055209
0.028738126918510663,0.12124340674840535
0.029071233772725785,0.12195665096936252
0.029408201705870638,0.12271407013270216
0.029749075472144403,0.12342981602983975
0.030093900344497212,0.12401822073777284
0.03044272212064303,0.12506196949396997
0.030795587129142266,0.12582410356439971
0.03115254223555488,0.12663550694737707
0.03151363484866479,0.12737286091123626
0.031878912926776456,0.12804693056233285
0.03224842498408442,0.12892544706381798
0.0326222200971167,0.12973017728046302
0.03300034791125285,0.13045103140870337
0.03338285864731761,0.13114826863560286
0.033769803108250916,0.13195995916679756
0.03416123268585528,0.1329994894406755
0.034557199367621395,0.1339093068967718
0.03495775574363275,0.13475420065023588
0.035362955013550426,0.13557748560955402
0.03577285099367873,0.13636443788526514
0.0361874981241128,0.137646178521529
0.03660695147596903,0.1386453857704429
0.03703126675869927,0.13961246815517414
0.03746050032748993,0.14049233600829164
0.037894709190746674,0.14148616517898577
0.03833395101766601,0.142563072149925
0.03877828414589457,0.14356621451514662
0.03922776758927719,0.14471909940402716
0.03968246104569482,0.14568962043055972
0.040142424904993215,0.14674639247786891
0.040607720257003654,0.14757372525441612
0.041078408899656464,0.14864601113131037
0.04155455334718875,0.14965873925308504
0.04203621683844714,0.15073493120687464
0.04252346334528682,0.15166146570819633
0.04301635758106795,0.15285848482179926
0.0435149650092505,0.1541664690825877
0.044019351852088745,0.1552713086551766
0.044529585099426554,0.15643429468683365
0.04504573251759458,0.1577542179678002
0.04556786265841064,0.15901253984675573
0.046096044868284336,0.16015012453668648
0.04663034929742731,0.16142775623644842
0.04717084690917017,0.1626663876110007
0.047717609489387455,0.16399676601874286
0.04827070965603183,0.16525969397079868
0.0488302208687788,0.16651831961677935
0.0493962174387832,0.16787200107268316
0.04996877453854884,0.16907872633638812
0.0505479682119124,0.1704532079218107
0.05113387538414326,0.17194675758335073
0.05172657387216019,0.17347878543458078
0.05232614239486662,0.1750319675160132
0.052932660583605615,0.17655216880362407
0.05354620899273607,0.17804341777251537
0.05416686911033152,0.17957284285229247
0.05479472336900287,0.18090759297171033
0.05542985515684669,0.1823419496420953
0.05607234882852033,0.18391109152833923
0.05672228971644543,0.18548203698216198
0.05737976414214134,0.18693483498322336
0.05804485942768978,0.18860092849821333
0.05871766390733255,0.1901645534173925
0.05939826693920356,0.19170116292538156
0.060086758917196864,0.19331700277038055
0.0607832312829723,0.1951165650117393
0.06148777653810023,0.1969624104732118
0.062200488256347115,0.19871237393821875
0.06292146109610344,0.20052417831103578
0.06365079081295572,0.2026458600393462
0.06438857427240419,0.204627096627887
0.06513490946272803,0.20676697046290582
0.0658898955079995,0.20898496981707976
0.06665363268124913,0.21100196762108356
0.06742622241778341,0.2127680643293277
0.06820776732865685,0.21457548534063223
0.06899837121430018,0.2166351271602153
0.0697981390783066,0.21843739781938282
0.07060717714137772,0.22025383889645758
0.07142559285543126,0.2223048560618433
0.07225349491787214,0.22436256574931476
0.07309099328602911,0.22640019071149636
0.07393819919175866,0.22840802935481846
0.07479522515621821,0.23045515336369066
0.07566218500481055,0.23240786309991224
0.07653919388230147,0.23446560066387323
0.0774263682681127,0.23646871826458216
0.07832382599179197,0.23849356745762273
0.07923168624866253,0.24057155077247253
0.08015006961565405,0.2426149816601913
0.08107909806731686,0.24464395628136618
0.08201889499202203,0.24685334995739877
0.08296958520834907,0.24893513177588975
0.08393129498166364,0.25094483948178586
0.08490415204088747,0.2530598603219696
0.0858882855954625,0.25505664836509706
0.08688382635251184,0.25693351804253234
0.08789090653419954,0.2591264594155177
0.08890965989529158,0.2611572186265313
0.08994022174092044,0.26327297030922636
0.09098272894455559,0.2653466150075392
0.09203731996618221,0.2673821420958522
0.09310413487069075,0.2695142148335077
0.09418331534647952,0.2716868061792129
0.0952750047242729,0.273869158493122
0.09637934799615785,0.27626437306101387
0.09749649183484087,0.27858646330941433
0.0986265846131282,0.28068569149937916
0.09976977642363201,0.28293930915238363
0.10092621909870483,0.2852557679031336
0.10209606623060476,0.28765562132810396
0.10327947319189525,0.28986854104953935
0.10447659715608053,0.2922140803688707
0.10568759711848051,0.29461013887151466
0.10691263391734772,0.29697841954175264
0.10815187025522892,0.2992637385989621
0.10940547072057435,0.3015503285722256
0.11067360180959745,0.30372994669424336
0.11195643194838795,0.30637500587629657
0.11325413151528127,0.30882474252156983
0.11456687286348727,0.3113029071685913
0.11589483034398118,0.31373225870207067
0.11723818032865997,0.31625507314246054
0.11859710123376706,0.3186024368868746
0.11997177354358855,0.3208450509967728
0.12136237983442417,0.323232501061787
0.12276910479883604,0.32568049083103523
0.12419213527017846,0.32827055653260384
0.12563166024741215,0.3309839158933886
0.12708787092020596,0.3337240748408581
0.12856096069432965,0.3364127873790693
0.130051125217341,0.339155654946604
0.13155856240457053,0.34173646486605674
0.1330834724654076,0.3445917068323447
0.1346260579298911,0.3473521002978411
0.13618652367560827,0.3502627642698221
0.1377650769549055,0.35322594778540223
0.13936192742241435,0.35632371319633616
0.14097728716289676,0.35938860131351896
0.142611370719413,0.3624325144496494
0.14426439512181588,0.365438903590231
0.14593657991557576,0.36834201354050616
0.1476281471909391,0.3713226903992636
0.14933932161242533,0.37450187958545306
0.15107033044866555,0.37783150031029444
0.15282140360258709,0.3809314139714478
0.15459277364194784,0.38416977446552597
0.15638467583022478,0.3873456413669418
0.15819734815786016,0.3907614090280099
0.16003103137387018,0.39437049116708567
0.16188596901781993,0.39760834277871215
0.1637624074521689,0.40087423977145786
0.16566059589499152,0.40429004775058586
0.16758078645307686,0.4075213391519642
0.16952323415541215,0.41099728868480867
0.1714881969870541,0.41494149069205283
0.17347593592339325,0.41842635795593025
0.1754867149648152,0.4222907812558957
0.1775208011717636,0.42617178757924384
0.1795784647002097,0.4298851620701546
0.18165997883753285,0.43376042852624275
0.18376562003881725,0.4374964927828982
0.18589566796356882,0.441252630040826
0.18805040551285834,0.4450551553397961
0.1902301188668946,0.44910017985297046
0.19243509752303323,0.453141015153102
0.19466563433422632,0.4575237355264486
0.19692202554791735,0.46193008085224846
0.19920457084538712,0.4659255204929608
0.20151357338155584,0.470181867204745
0.20384933982524642,0.474265027368083
0.20621218039991446,0.47815127661309365
0.2086024089248505,0.48263045872296395
0.21102034285685967,0.4868341776726298
0.21346630333242453,0.4910029512780465
0.21594061521035676,0.49575589105764817
0.21844360711494284,0.5003162096319509
0.22097561147959033,0.5052382643657056
0.22353696459097966,0.5097298003128032
0.22612800663372795,0.5141232639471414
0.2287490817355704,0.5189246849287755
0.2314005380130654,0.5239585964867299
0.23408272761782944,0.5287605856901421
0.23679600678330787,0.5335146700350284
0.23954073587208793,0.5383051308830251
0.24231727942376008,0.5433815435545883
0.24512600620333397,0.5482658675497925
0.24796728925021602,0.55335736528003
0.2508415059277541,0.5580659119967639
0.2537490379733572,0.5631439311912333
0.2566902715491952,0.5686152999572535
0.25966559729348726,0.573463873278014
0.26267541037238384,0.5789186329291984
0.26572011053245065,0.5840338998062611
0.26880010215376077,0.5892668839152233
0.2719157943036019,0.5946710179084664
0.2750676007908067,0.6000403294398358
0.2782559402207126,0.6059918175313944
0.28148123605075814,0.6117056786638173
0.28474391664672477,0.6173033398900196
0.28804441533962977,0.6232703221446043
0.2913831704832789,0.6291116737834258
0.2947606255124859,0.634943579055204
0.29817722900196736,0.6410398591192077
0.30163343472591975,0.6465246904009251
0.30512970171828707,0.6524244866361417
0.30866649433372745,0.6583917779400928
0.3122442823092858,0.6650951429840529
0.3158635408267819,0.6716321113369426
0.31952475057592133,0.6778556683835812
0.32322839781813806,0.6839933403514804
0.3269749744511768,0.6904299910546575
0.33076497807442423,0.6968896068575934
0.3345989120549975,0.7034830270471151
0.3384772855945983,0.7104161000404928
0.34240061379714254,0.716932892738847
0.34636941773717345,0.7230188841670546
0.3503842245290676,0.7290728035740264
0.3544455673970435,0.7353831928687755
0.3585539857459817,0.7421717732653004
0.36271002523306484,0.7491202750951166
0.3669142378402494,0.755381496684008
0.3711671819475767,0.7626253349255367
0.37546942240733366,0.769719192781032
0.37982153061907364,0.7764815796881102
0.3842240846055061,0.783817873182895
0.38867766908926676,0.7904012440624879
0.393182875570577,0.7969181534542152
0.39774030240580366,0.8032632232855705
0.40235055488692933,0.8090396390033243
0.4070142453219439,0.8145972046718203
0.4117319931161679,0.8200108322120266
0.4165044248545185,0.8253695099981005
0.42133217438472886,0.8305515272866753
0.4262158829015325,0.8355394045371355
0.43115619903182284,0.8404508560238527
0.43615377892080054,0.8450158568921393
0.441209286319119,0.8495110066530824
0.4463233926710397,0.853809419036296
0.4514967772036102,0.8584332152950296
0.4567301270168747,0.862539246693669
0.4620241371751313,0.8668183585095152
0.46737951079924633,0.871153325215905
0.47279695916003905,0.8754186827583883
0.4782772017727485,0.8797279562125784
0.4838209664925957,0.883791421991561
0.48942898961145315,0.8877340736496626
0.49510201595563513,0.8914477958636742
0.5008407989848213,0.8952910263410405
0.5066461008921268,0.8989763419205345
0.5125186927053332,0.9025379661095771
0.5184593543892912,0.90627599127371
0.5244688749495119,0.9099287194382084
0.5305480525369574,0.913721290134774
0.5366976945540476,0.9171855476653615
0.5429186177618943,0.9204854532206082
0.5492116483887789,0.9238568226126411
0.5555776222398878,0.9269330176323829
0.5620173848083188,0.9302774288624711
0.5685317913873753,0.9335053765713631
0.5751217071841613,0.9367526611125564
0.5817880074344935,0.9396758568700792
0.5885315775191451,0.9426072772855851
0.595353313081437,0.9455425838386686
0.6022541201461928,0.9483696428304089
0.6092349152400711,0.9512586039759159
0.6162966255132942,0.9539645171670322
0.6234401888627864,0.9565459156191741
0.6306665540567405,0.9590596070698576
0.6379766808606282,0.961442001832278
0.6453715401646701,0.9639059089402899
0.6528521141127848,0.9661952837340211
0.6604193962330305,0.9682022442516315
0.6680743915695615,0.970339108112715
0.675818116816111,0.972393202870043
0.6836516004510238,0.9743561529967282
0.6915758828738525,0.9762738747979484
0.6995920165435374,0.9780730449153504
0.707701066118189,0.9796700088348664
0.7159041085964888,0.9812934829303692
0.7242022334607315,0.9827725723407044
0.732596542821523,0.984227454405986
0.741088151564157,0.9856255315371503
0.7496781874966877,0.9869267043473302
0.7583677914997191,0.9881496264612061
0.7671581176779302,0.9892578411345754
0.7760503335133571,0.9903227181154252
0.7850456200204509,0.9913156259889785
0.794145171902934,0.9922285811263025
0.8033501977124734,0.9930836260201839
0.8126619200091946,0.993896896466502
0.822081575524054,0.994648877114426
0.8316104153230961,0.9953178501345864
0.8412497049736118,0.9959467973308535
0.8510007247122247,0.9966131305077395
0.8608647696149244,0.9971363330849421
0.8708431497690724,0.9975772848963587
0.880937190447399,0.9979933582391887
0.8911482322840202,0.998367171762305
0.9014776314524917,0.9986902657406329
0.9119267598459299,0.9989932438676788
0.9224970052592174,0.999240253661176
0.9331897715733238,0.9994583567674727
0.9440064789417604,0.9996016814881212
0.9549485639791966,0.999709084561383
0.9660174799522646,0.9997937941600851
0.9772146969725725,0.9998829940175806
0.9885417021919574,0.9999646933940081
1.0,0.9999993280021503


==> data/EEG/RMIA/NHiTS-online/total/roc_SMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.00012415440595937077
1.0233165783302449e-05,0.0001258076966803753
1.0351779556301762e-05,0.0001274801508796656
1.0471768194855202e-05,0.00012917199068326912
1.05931476351837e-05,0.00013088344079190093
1.0715933998226711e-05,0.00013261472851080737
1.084014359178331e-05,0.00013436608377995543
1.09657929126781e-05,0.00013613773920457197
1.1092898648952227e-05,0.00013792993008603717
1.1221477682079803e-05,0.00013974289445313598
1.1351547089209991e-05,0.00014157687309367163
1.148312414543511e-05,0.00014343210958644583
1.1616226326085018e-05,0.00014530885033360951
1.1750871309048075e-05,0.00014720734459338863
1.1887076977119033e-05,0.00014912784451318913
1.2024861420374123e-05,0.0001510706051630859
1.216424293857368e-05,0.00015303588456969965
1.2305240043592616e-05,0.00015502394375046665
1.244787146187906e-05,0.0001570350467483055
1.259215613694151e-05,0.00015906946066668605
1.2738113231864785e-05,0.00016112745570510422
1.288576213185518e-05,0.00016320930519496881
1.3035122446815089e-05,0.00016531528563590352
1.3186214013947484e-05,0.00016744567673247028
1.3339056900390587e-05,0.00016960076143131804
1.3493671405883065e-05,0.00038107059974522945
1.3650078065460137e-05,0.0003861016806282919
1.3808297652180924e-05,0.0003911910773344772
1.3968351179887397e-05,0.00039633946580903544
1.4130259905995336e-05,0.00040154752983217416
1.429404533431761e-05,0.0004068159611098739
1.4459729217920196e-05,0.0004121454593657571
1.4627333562011299e-05,0.0004175367324340209
1.4796880626863964e-05,0.00042299049635344835
1.4968392930772556e-05,0.0004285074754625081
1.514189325304352e-05,0.0004340884024955574
1.53174046370208e-05,0.0004397340186801599
1.5494950393146317e-05,0.0004454450738355307
1.567455410205595e-05,0.0004512223264721239
1.5856239617711373e-05,0.0004570665438923733
1.60400310705682e-05,0.00046297850229260124
1.622595287078087e-05,0.00046895898686610886
1.6414029711444665e-05,0.0004750087919074609
1.6604286571875295e-05,0.0004811287209179795
1.6796748720926532e-05,0.000487319586712461
1.6991441720346258e-05,0.0004961291014134461
1.7188391428171457e-05,0.0005050837481292318
1.7387624002162504e-05,0.0005141421891600247
1.7589165903277326e-05,0.0005233056275973785
1.7793043899185774e-05,0.000532575280478016
1.7999285067824765e-05,0.0005419523789454688
1.8207916800994626e-05,0.0005514381684135918
1.8418966807997107e-05,0.0005610339087319712
1.86324631193156e-05,0.000570740874353252
1.8848434090337955e-05,0.0005805603545024019
1.906690840512252e-05,0.0005904936533479401
1.9287915080207776e-05,0.0006005420901751497
1.9511483468466162e-05,0.0006107069995612976
1.9737643263002554e-05,0.0006209897315528855
1.9966424501097934e-05,0.0006313916518449555
2.0197857568198782e-05,0.0006410495185386486
2.0431973201952705e-05,0.0006463561395704042
2.066880249629082e-05,0.0006517242702420682
2.09083769055575e-05,0.0006571546235187795
2.1150728248687946e-05,0.0006626479206297364
2.1395888713434215e-05,0.0006682048911639852
2.1643890860640203e-05,0.0006738262731673208
2.189476762856621e-05,0.0006795128132403103
2.2148552337263592e-05,0.0006852652666374511
2.2405278693000182e-05,0.0006910843973674804
2.266498079273693e-05,0.0006969709782948466
2.2927693128656486e-05,0.0007029257912423567
2.3193450592744275e-05,0.0007089496270950131
2.3462288481422625e-05,0.0007150432859050558
2.3734242500238664e-05,0.0007206360629608918
2.4009348768606518e-05,0.0007261381883282489
2.4287643824604503e-05,0.0007317040894482085
2.45691646298279e-05,0.0007373345055526764
2.4853948574297985e-05,0.0007430301844420781
2.5142033481427965e-05,0.0007487918825846778
2.543345761304648e-05,0.0007546203652170482
2.5728259674479322e-05,0.000760516406445705
2.6026478819690045e-05,0.0007664807893499194
2.63281546564802e-05,0.0007725143060857225
2.6633327251749808e-05,0.0007786177579911146
2.694203713681882e-05,0.0015210105905980366
2.7254325312810276e-05,0.0015325496387009207
2.7570233256095827e-05,0.001544222437205322
2.7889802923804396e-05,0.0015560305364271533
2.8213076759394707e-05,0.0015679755046522155
2.8540097698292373e-05,0.0015800589283444845
2.8870909173592345e-05,0.0015922824123568182
2.9205555121827452e-05,0.0016046475801441053
2.95440799888038e-05,0.0016171560739788814
2.9886528735503827e-05,0.0016298095551694474
3.0232946844057763e-05,0.0016426097042805156
3.0583380323784315e-05,0.0016551689473194068
3.0937875717301366e-05,0.001667865790663876
3.12964801067075e-05,0.0016807098045444392
3.165924111983521e-05,0.0016937026948312963
3.20262069365765e-05,0.0017068461871675802
3.2397426295281954e-05,0.001720142027198547
3.277294849923382e-05,0.0017335919808034235
3.315282342319423e-05,0.0017471978343299387
3.353710152002929e-05,0.0017609613948315812
3.392583382740992e-05,0.0017740413886898538
3.4319071974590426e-05,0.001787108692320662
3.4716868189265594e-05,0.0018003274605343177
3.511927530450728e-05,0.0018136994489737989
3.552634676578139e-05,0.0018272264336319378
3.5938136638046256e-05,0.0018409102110872992
3.6354699612933176e-05,0.0018547525987427916
3.677609101601031e-05,0.0018687554350670446
3.720236681413066e-05,0.0018829205798385838
3.7633583622865324e-05,0.0018972499143928366
3.806979871402284e-05,0.001911745341872001
3.8511070023255685e-05,0.0019264087874778086
3.895745615775501e-05,0.0019412421987272208
3.940901640403448e-05,0.001956247545711088
3.986581073580439e-05,0.001971426821355802
4.032789982193705e-05,0.001987142058944554
4.079534503452449e-05,0.0020236357292842135
4.1268208457029516e-05,0.002060552401852239
4.174655289253135e-05,0.0020978969797149317
4.223044187206672e-05,0.002135674422770582
4.271993966306776e-05,0.0021738897484082195
4.321511127789762e-05,0.0022125480321739934
4.371602248248502e-05,0.0022515685833528675
4.422273980505897e-05,0.0022899256369079365
4.473533054498463e-05,0.0023287272913753375
4.525386278170167e-05,0.0023679787001741415
4.577840538376616e-05,0.002407685076457275
4.6309028017997366e-05,0.0024478516938039076
4.684580115873045e-05,0.0024884838869198575
4.738879609717651e-05,0.0025295870523461142
4.793808495089107e-05,0.0025711666491755815
4.8493740673352334e-05,0.0026132281997781207
4.9055837063650453e-05,0.002655777290534002
4.962444877628913e-05,0.0026988195725758564
5.0199651331100794e-05,0.002742360762539228
5.0781521123276707e-05,0.0027864066433218246
5.137013543351339e-05,0.0028309630648515687
5.196557243827657e-05,0.002876035944863557
5.2567911220184194e-05,0.0029216312696860158
5.3177231778509664e-05,0.0029677550950353727
5.379361503980698e-05,0.003014413546820547
5.441714286865888e-05,0.0030616128219565536
5.5047898078549675e-05,0.0031093591891875444
5.5685964442864085e-05,0.00315765898991939
5.633142670601352e-05,0.0032065186390619073
5.698437059469136e-05,0.003255944625880852
5.764488282925873e-05,0.0033059435148597898
5.8313051135262185e-05,0.003356521946571948
5.8988964255084936e-05,0.003407686638562188
5.9672711959733106e-05,0.003459444386239184
6.0364385060758635e-05,0.0035118020637779565
6.106407542232036e-05,0.0035624188376044987
6.177187597338488e-05,0.0036131531384850993
6.248788072006888e-05,0.0036644755063408056
6.321218475812448e-05,0.003716392757521919
6.394488428556937e-05,0.00380380020430846
6.468607661546321e-05,0.003832838659869414
6.543586018883229e-05,0.0038622137034275824
6.619433458774387e-05,0.0038919292364122137
6.696160054853215e-05,0.00392198920547446
6.773775997517745e-05,0.003953387477038213
6.852291595284057e-05,0.003985593028722604
6.9317172761554e-05,0.0040181718785708
7.012063589007177e-05,0.00405112835352371
7.09334120498799e-05,0.004084466830676299
7.17556091893692e-05,0.0041181917378589365
7.258733650817246e-05,0.004152307554225467
7.342870447166758e-05,0.004186818810848108
7.42798248256491e-05,0.004221730091319249
7.514081061116962e-05,0.004257046032360207
7.601177617955322e-05,0.004292771324437062
7.689283720758305e-05,0.004328910712383609
7.778411071286482e-05,0.0043654689960315445
7.868571506936843e-05,0.0044024510308479535
7.959777002314978e-05,0.004439861728580186
8.05203967082547e-05,0.004477706057908204
8.145371766280736e-05,0.004516054163161297
8.239785684528512e-05,0.004554856423893046
8.335293965098187e-05,0.004594108445983474
8.43190929286625e-05,0.004633785103302823
8.529644499741017e-05,0.004673859499794414
8.628512566366886e-05,0.004714398403113039
8.728526623848371e-05,0.004755407197409462
8.829699955494083e-05,0.004796891329242739
8.932045998580959e-05,0.004838856308303603
9.03557834613892e-05,0.004881307708146232
9.140310748756223e-05,0.004924251166928497
9.246257116405733e-05,0.004967692388160786
9.353431520292377e-05,0.005011637141463518
9.461848194721992e-05,0.005234918520047697
9.571521538991856e-05,0.0052800422697101375
9.682466119303115e-05,0.005325689053818874
9.794696670695385e-05,0.005371864934924872
9.908228099003788e-05,0.0054185760458508045
0.00010023075482838654,0.005465828590505583
0.00010139254075588153,0.005514951109555975
0.00010256779307444219,0.005565926590676952
0.00010375666787451859,0.005617492934320266
0.00010495932305582277,0.005669656989239723
0.00010617591834830001,0.005722425683573801
0.00010740661533334334,0.005775806025765809
0.00010865157746525384,0.005829805105494712
0.00010991097009294972,0.005884430094616737
0.0001111849604819271,0.005939236890337476
0.00011247371783647519,0.005993230334341346
0.00011377741332214914,0.006047849622414015
0.00011509622008850323,0.006099504349031922
0.00011643031329208767,0.006149793980558225
0.00011777987011971193,0.006200666524847245
0.0001191450698119776,0.006252128738506229
0.00012052609368708426,0.006304187456459024
0.00012192312516491107,0.006356849592853838
0.0001233363497913776,0.0064101221419815505
0.00012476595526308696,0.006464012179204651
0.00012621213145225474,0.006518526861896951
0.00012767507043192657,0.006573673430394185
0.0001291549665014884,0.00662945920895563
0.00013065201621247213,0.006685891606736871
0.00013216641839466052,0.0067426111741825554
0.00013369837418249466,0.006799860514733041
0.00013524808704178755,0.006837154472788595
0.0001368157627967472,0.006857644151226862
0.00013840160965731315,0.006878371327827338
0.00014000583824680976,0.006899338755457872
0.00014162866162991988,0.006918662255660057
0.0001432702953409831,0.006934034065837093
0.00014493095741262166,0.0069502702104066285
0.00014661086840469845,0.006968553903307692
0.00014831025143361044,0.006987049524545036
0.00015002933220192182,0.007005759530603793
0.00015176833902834055,0.007024686406442486
0.00015352750287804228,0.00704383266582307
0.000155307057393346,0.007063200851644802
0.00015710723892474503,0.0070827935362819654
0.00015892828656229778,0.007101100134068503
0.00016077044216738237,0.007118386419664083
0.00016263395040481922,0.007192625218851059
0.00016451905877536624,0.007289300602204686
0.00016642601764859036,0.007387096560776049
0.00016835508029612023,0.007485954959699366
0.00017030650292528443,0.007585640900873306
0.0001722805447131394,0.007686482312978529
0.00017427746784089192,0.0077884925892082735
0.00017629753752872057,0.007893724664413139
0.0001783410220710008,0.008000754282032185
0.00018040819287193827,0.008109024491960328
0.00018249932448161524,0.008218549674042244
0.00018461469463245476,0.008329344374801009
0.0001867545842761076,0.008442868691061145
0.00018891927762076664,0.008557847014737222
0.00019110906216891378,0.008674158065066337
0.0001933242287555045,0.008712305812754369
0.00019556507158659492,0.008732609526440392
0.00019783188827841644,0.008753148582750312
0.0002001249798969037,0.008770235293080979
0.00020244465099768038,0.00878671332218037
0.00020479120966650856,0.008803382349964282
0.0002071649675602069,0.008820244590319897
0.0002095662399480433,0.00883730228279582
0.0002119953457536071,0.008854747306775974
0.00021445260759716674,0.008873677083380781
0.00021693835183851843,0.008892826277150587
0.00021945290862033137,0.008911925834774865
0.0002219966119119955,0.008930865812039314
0.0002245697995539774,0.008950025324705752
0.0002271728133026905,0.00897926387911871
0.0002298059988758851,0.009004345074762794
0.0002324697059985648,0.009022580355642098
0.00023516428844943486,0.00904102700370851
0.00023789010410788932,0.00905968746894281
0.00024064751500154242,0.009078564229723793
0.00024343688735431105,0.009097659793157409
0.00024625859163505465,0.009117141479397104
0.00024911300260677886,0.009137192634433015
0.0002520004993764092,0.009157630020709554
0.0002549214654451423,0.009180348050635658
0.0002578762887593801,0.009208310739237438
0.0002608653617622548,0.009237473826242255
0.00026388908144575103,0.009266974945861334
0.0002669478494034321,0.009326433088111518
0.00027004207188377727,0.009417360253721441
0.0002731721598441376,0.009509109816425661
0.000276338529005317,0.009601433350892318
0.00027954159990678566,0.00969264079315211
0.0002827817979625341,0.009776424342957914
0.0002860595535175742,0.009861179037292027
0.000289375301905095,0.009946916132799664
0.0002927294835042816,0.010033647016603076
0.00029612254379880347,0.01012152118247181
0.00029955493343598134,0.010211342188274863
0.0003030271082866396,0.010300951045485266
0.0003065395295056527,0.010385267904914203
0.00031009266359319264,0.01046847405290691
0.00031368698245668765,0.010552644652698711
0.00031732296347349763,0.010637790883358646
0.00032100108955431715,0.010709041143516914
0.00032472184920731285,0.01076544443513795
0.00032848573660300434,0.010820749574747077
0.0003322932516398972,0.010875869218030732
0.0003361449000108765,0.010931627759285426
0.0003400411932703706,0.01098803260404924
0.00034398264890229247,0.01103348885549789
0.00034796979038876914,0.011054603112119383
0.0003520031472796679,0.011075962106458899
0.0003560832552629278,0.011097568675298793
0.000360210656235707,0.011119425688302879
0.00036438589837635443,0.011141536048397576
0.0003686095362172158,0.01116983999909191
0.00037288213071828336,0.011203166372691226
0.00037720424934169976,0.011238243642644407
0.00038157646612712486,0.01127375242863953
0.00038599936176797673,0.011311409678953393
0.00039047352368855597,0.011350371249998655
0.0003949995461220643,0.011389784428986322
0.000399578030189527,0.011429654450554733
0.00040420958397963103,0.011469986610017512
0.0004088948226294864,0.01151078626406685
0.00041363436840632776,0.011552157129901531
0.00041842885079015847,0.011588731478941332
0.0004232789065573553,0.011616726314762668
0.00042818517986524155,0.011648697339826227
0.0004331483223376403,0.01168970314418611
0.00043816899315141946,0.011731390957113596
0.00044324785912404005,0.011773574810161969
0.00044838559480211905,0.011816247620985057
0.0004535828825510191,0.011859415057147302
0.00045884041264547613,0.011919261150839267
0.0004641588833612782,0.011984289881326413
0.0004695390010680063,0.012051801103071438
0.0004749814803228505,0.012120094854964078
0.0004804870439655134,0.012189231534463621
0.0004860564232142139,0.0122924288558366
0.0004916903577628031,0.012400546236289209
0.0004973895958790067,0.012529263964442261
0.0005031548945038057,0.012671644666249315
0.0005089870193519685,0.012810773503624215
0.0005148867450137498,0.01293411252966405
0.0005208548550577665,0.01302955281116539
0.0005268921421350677,0.013104982754771658
0.0005329994080844093,0.01314490388372091
0.0005391774640387505,0.013188353986183395
0.0005454271305329836,0.013233395703306014
0.0005517492376129129,0.013278093801788887
0.0005581446249454966,0.013329590129374217
0.0005646141419303673,0.013387803155849592
0.0005711586478126435,0.013446690936047731
0.0005777790117970507,0.013480249026827068
0.0005844761131633638,0.013514068510234173
0.0005912508413831881,0.013554442525245378
0.0005981040962380944,0.013612311915179328
0.0006050367879391225,0.013681536292377294
0.0006120498372476703,0.01381914318346542
0.0006191441755977848,0.013991816196491796
0.0006263207452198692,0.014166490681790189
0.0006335804992658254,0.014305313370686978
0.0006409244019356456,0.014346741565635776
0.0006483534286054727,0.014390875994479057
0.0006558685659571436,0.014434005697605523
0.0006634708121092351,0.014476309297715914
0.0006711611767496287,0.014524280552564817
0.0006789406812696112,0.014576723264123344
0.0006868103588995307,0.014630589551011755
0.000694771254846024,0.014688959709980793
0.0007028244264308353,0.014749312159173234
0.0007109709432312439,0.01481036416037725
0.0007192118872221193,0.01486986868041506
0.0007275483529196233,0.014927024746323242
0.0007359814475265771,0.014984843314605641
0.0007445122910795143,0.01504728212116411
0.0007531420165974376,0.015123888057606944
0.0007618717702322999,0.0152013819420561
0.0007707027114212304,0.015279102821923013
0.0007796360130405236,0.015347912643729894
0.0007886728615614156,0.015416205282851555
0.0007978144572076629,0.015487971595559414
0.0008070620141149507,0.015551459271212658
0.0008164167604921472,0.015615682839639228
0.0008258799387844272,0.015684719242366797
0.0008354528058382871,0.015748484795046605
0.0008451366330684721,0.015811789712888675
0.0008549327066268384,0.015877927385932127
0.0008648423275731727,0.015969270800980383
0.0008748668120479914,0.016072362959405194
0.0008850074914473438,0.016184576491058623
0.00089526571259964,0.01629809070235047
0.0009056428379445294,0.016399597186059156
0.0009161402457138521,0.01653879185948539
0.0009267593301146883,0.01667339488978919
0.0009375015015145289,0.016765540597735076
0.0009483681866285928,0.01685875437692271
0.0009593608287093146,0.016928365494231573
0.0009704808877380307,0.016970743507804475
0.0009817298406188842,0.01703106894230847
0.00099310918137498,0.017093208873018816
0.0010046204213468132,0.017153549446396736
0.001016265089392995,0.01725595524884877
0.0010280447320933097,0.01737496782687576
0.0010399609139541202,0.017450321553925847
0.0010520152176161591,0.017541257122651747
0.0010642092440647246,0.017659782110350374
0.001076544612842316,0.01780047411963679
0.0010890229622637305,0.017909741964188174
0.001101645949633657,0.018016091993575494
0.001114415251466788,0.018114179698179057
0.0011273325637104871,0.018204282345638898
0.0011403996019700331,0.018284331858039984
0.0011536181017364785,0.018350933560711345
0.0011669898186171474,0.01842318883375921
0.0011805165285688054,0.01851351449439307
0.0011942000281335325,0.018658474784951064
0.0012080421346773289,0.01874966617397878
0.0012220446866314887,0.018855767691618418
0.0012362095437367692,0.018970206497382593
0.0012505385872903913,0.019136617950708205
0.0012650337203959038,0.019302754913561072
0.0012796968682159415,0.019469512159311603
0.001294529978227916,0.019636055995358625
0.0013095350204826678,0.019853451921492165
0.0013247139878661174,0.02007062319221648
0.0013400688963639508,0.020245534179851594
0.001355601785329369,0.02038222900796504
0.0013713147177539455,0.02058646374260635
0.001387209780541621,0.02075213182613798
0.001403289084785873,0.020860868342585347
0.0014195547660501016,0.020962013799780212
0.0014360089846512606,0.021056257430127734
0.0014526539259467812,0.02115461891096081
0.0014694918006248172,0.021257895887841487
0.0014865248449978572,0.02136902171720059
0.0015037553212997384,0.021477973945342656
0.001521185517986105,0.021646656622087364
0.0015388177500383464,0.021820284835818583
0.001556654359271062,0.021997101292281947
0.0015746977146430866,0.02215812980366146
0.001592950212572123,0.022305220867741456
0.0016114142772530198,0.022433321248741013
0.0016300923609797412,0.022535513379744035
0.0016489869444710648,0.022619885842851857
0.001668100537200059,0.02270172471411379
0.0016874356777273757,0.02276678264104486
0.001706994934038408,0.022839902010148953
0.001726780903884356,0.022974326080407885
0.0017467962151272458,0.02307529613947587
0.0017670435260889468,0.02323069458223188
0.0017875255259042354,0.023466448060729513
0.0018082449348779518,0.023644034574354156
0.0018292045048462937,0.02382745609678654
0.0018504070195423021,0.0240018005652899
0.0018718552949655793,0.024203813307197876
0.0018935521797562953,0.024394832196401515
0.0019155005555735278,0.024552859233135216
0.0019377033374779887,0.024715035231791492
0.0019601634743191855,0.024832060661201256
0.001982883949127071,0.02497356262626656
0.002005867779508234,0.025097325741142058
0.002029118018046678,0.025202932700679498
0.002052637752709252,0.02538921453324634
0.0020764301072557748,0.025647251950803363
0.0021004982416539153,0.02582438791862256
0.0021248453524988827,0.02597806101217711
0.0021494746734379805,0.026152156813821027
0.00217438947560008,0.02631746943318249
0.0021995930680300748,0.02648497780950842
0.0022250887981283695,0.02665694725479189
0.002250880052095462,0.026824640451748677
0.00227697025538168,0.02695914366505906
0.0023033628731421313,0.027100961841844545
0.002330061410696925,0.027285378784528042
0.002357069413996728,0.027548392995576036
0.0023843904700937206,0.027750316514081313
0.002412028207618007,0.027958112598780116
0.00243998629725955,0.0281464263292547
0.0024682684522556926,0.02834032969736816
0.0024968784288843266,0.028507493375420034
0.0025258200269627847,0.028676936971331352
0.002555097090352507,0.028850820548272826
0.0025847135074695635,0.029037741591884443
0.002614673211801092,0.029221299883396917
0.00264498018242772,0.029364891248660187
0.002675638444552045,0.02949431075984189
0.0027066520700332413,0.029635281500319566
0.0027380251779278576,0.029797554329633862
0.0027697619350368907,0.029947431303877114
0.002801866556459195,0.030113492981191602
0.002834343306151309,0.030311469413742742
0.0028671964974937695,0.0305261173747564
0.0029004304938639917,0.030698834417260512
0.002934049709215787,0.030971522900477312
0.0029680586086656023,0.031162831964824507
0.003002461709085549,0.031351182622878455
0.0030372635797033115,0.031571394897669025
0.0030724688427090033,0.031807718818415306
0.003108082173869064,0.03210928865895927
0.0031441083031472647,0.03233990085368206
0.00318055201533292,0.03255728293870503
0.0032174181506763717,0.03277923907626371
0.003254711605531848,0.03296520184394226
0.003292437333007769,0.033219034535905204
0.0033306003436245884,0.033471580814724525
0.003369205705980267,0.03368347805960651
0.003408258547423452,0.03389921309028143
0.0034477640547344642,0.03415529333225244
0.0034877274748141775,0.034345696997677824
0.003528154115380883,0.03452748618670105
0.0035690493456752297,0.03472971537302586
0.0036104185971733375,0.03491796810342683
0.0036522673643081755,0.035110448334660524
0.0036946012051993025,0.035377236663243106
0.003737425742391064,0.035703441314202874
0.0037807466635993493,0.036043661722984656
0.0038245697224669993,0.03641368144055128
0.0038689007393279753,0.0367669810264825
0.003913745601980384,0.037016039166785794
0.0039591102664684585,0.037271146522057236
0.004005000757873611,0.03756871334993882
0.004051423171114647,0.0377729376246352
0.0040983836717572615,0.03792561317557206
0.004145888496832911,0.038154026753234496
0.004193943955667186,0.038420949301141774
0.004242556430717777,0.03873872231305221
0.004291732378422158,0.039020660546230115
0.004341478330055092,0.039353567867170494
0.004391800892596086,0.03961207809912154
0.004442706749606883,0.03983808745601989
0.004494202662119142,0.04002635100694544
0.0045462954695324,0.04029745782992602
0.004598992090522438,0.04062094845089984
0.004652299523960189,0.040881143076362765
0.004706224849841282,0.04114109786118233
0.004760775230226368,0.04154311318803619
0.00481595791019235,0.04189782399888989
0.004871780218794631,0.04216997399340215
0.004928249570040513,0.042416785375923825
0.004985373463873894,0.042646052269160184
0.005043159487171359,0.04293805850160044
0.005101615314749833,0.043244946198011544
0.005160748710385908,0.04350621231078572
0.005220567527846975,0.04387153363142424
0.005281079711934331,0.04418644827331854
0.005342293299538352,0.04447129743065621
0.005404216420705915,0.044841751737310795
0.00546685729972018,0.045237005115309675
0.0055302242561929005,0.04559583855775355
0.005594325706169377,0.045839491581014954
0.005659170163246243,0.0462388329520351
0.005724766239702178,0.04661468503777339
0.005791122647641758,0.04702442234986324
0.005858248200152536,0.04734716745849946
0.005926151812475552,0.04765436350245238
0.005994842503189409,0.04791579093697009
0.006064329395408062,0.048269191117495516
0.006134621717992506,0.04863001812179095
0.0062057288067765,0.04900943559790731
0.0062776601058065,0.04933162134812356
0.006350425168595962,0.04966234472660739
0.00642403365939419,0.04998448019935392
0.006498495354469888,0.05029447650106862
0.006573820143409586,0.0507307352258851
0.006650018030431118,0.051201730992645134
0.006727099135712337,0.05160340384399624
0.006805073696735206,0.0519668269282485
0.0068839520696454964,0.05225554740649141
0.006963744730628222,0.05257469416129769
0.007044462277299037,0.05282381475090732
0.007126115430111745,0.05315745494744086
0.007208715033782135,0.053559477078362436
0.007292272058728313,0.053890518300082534
0.007376797602527731,0.05419735262922587
0.007462302891391108,0.054523502197862686
0.007548799281653432,0.054915179456801445
0.007636298261282241,0.055253118762886924
0.0077248114514034,0.05565896480464973
0.007814350607844541,0.05617303422993887
0.00790492762269642,0.056623776107923685
0.007996554525892346,0.05697840088258439
0.008089243486805939,0.05750333328363266
0.008183006815867389,0.05798865145072072
0.008277856966198472,0.058458490010892795
0.00837380653526649,0.05894828250849342
0.008470868266557402,0.059347502689959496
0.008569055051268348,0.05979921756642135
0.008668379930019773,0.06029166729862547
0.008768856094587427,0.06085464255174054
0.008870496889654403,0.0613573005613978
0.00897331581458352,0.06188940962503718
0.009077326525210223,0.0623925946430253
0.009182542835656282,0.06288802124078999
0.009288978720164497,0.06346325139025467
0.009396648314954691,0.06388457290736213
0.009505565920101192,0.06432042108915098
0.009615746001432095,0.06472100658498982
0.009727203192450537,0.06523046646225453
0.009839952296278227,0.06569869015692548
0.009954008287621519,0.06619062869732795
0.010069386314760271,0.06663163888409651
0.010186101701559752,0.06701060426188028
0.010304169949505875,0.06742291489839071
0.01042360673976401,0.06790540252279738
0.010544427935261684,0.06857411498584236
0.010666649582795389,0.0692540454021364
0.010790287915161836,0.06984382745027731
0.01091535935331391,0.07036969925545164
0.011041880508541602,0.07078455876838115
0.011169868184678225,0.07118213930582132
0.011299339380332217,0.07178225473747471
0.011430311291144786,0.07245965349939718
0.011562801312073753,0.0730088016831731
0.011696827039703846,0.0735520113527274
0.01183240627458378,0.07426794073162693
0.011969557023590427,0.07495933676647978
0.012108297502320394,0.07550270292913083
0.012248646137509308,0.07615358811439989
0.012390621569479156,0.0766815560702027
0.012534242654613994,0.07725795818851976
0.01267952846786434,0.07779046534779499
0.012826498305280598,0.07842173835670102
0.012975171686575868,0.07906378337489962
0.013125568357718427,0.07976594464177661
0.013277708293554291,0.08048493337321469
0.013431611700460153,0.08113999560833847
0.013587299019027091,0.08182183211237143
0.013744790926775366,0.08250660425318805
0.013904108340900697,0.08302642805590277
0.014065272421052363,0.08367050318331029
0.014228304572143519,0.08426487283289621
0.014393226447194065,0.08494313612945203
0.014560059950206485,0.08571387462220242
0.014728827239075018,0.08648418185548398
0.014899550728528537,0.08703552480691565
0.015072253093107555,0.08760284736248188
0.01524695727017573,0.08837414978445517
0.015423686462966274,0.08911126125372634
0.01560246414366368,0.08991169080834752
0.015783314056521166,0.09054859231027582
0.01596626022101425,0.09117230591462032
0.01615132693503091,0.09182483630150597
0.01633853877809862,0.09249248527601157
0.016527920614648955,0.09326690753091246
0.0167194975973199,0.09396379035552294
0.016913295170296487,0.09468148307103383
0.01710933907269015,0.0953659392060224
0.01730765534195726,0.0961540937374022
0.01750827031735725,0.0970933170135966
0.017711210643450888,0.09770282135239919
0.017916503273639015,0.09840164675280001
0.018124175473742375,0.09904971723642572
0.018334254825622908,0.09982926131224484
0.018546769230846995,0.1005688448395398
0.018761746914391215,0.10140986018358988
0.018979216428391014,0.10237586369858039
0.019199206655932846,0.10309003784712205
0.019421746814890263,0.10383924910642257
0.019646866461804465,0.10459825901499487
0.01987459549580984,0.10540350252586972
0.02010496416260499,0.10616420222114606
0.02033800305846982,0.1068796161159995
0.020573743134329137,0.1077274436348254
0.02081221569986339,0.10881452597464229
0.021053452427667062,0.10960317156229
0.02129748535745521,0.11036251611071415
0.021544346900318843,0.11133762327174165
0.02179406984302956,0.11212035066375829
0.0220466873523941,0.11297579371930186
0.022302232979659387,0.11386406684489217
0.022560740664968614,0.11469013698577597
0.022822244741868985,0.11555286098053208
0.023086779941871697,0.11656781701242531
0.023354381399064792,0.11738937529856278
0.023625084654779475,0.11809132150952373
0.023898925662310503,0.11898295454957934
0.024175940791691306,0.11986406863681554
0.024456166834524465,0.1207069370899319
0.024739641008868142,0.12157614091264571
0.025026400964179192,0.12255358170072381
0.025316484786313556,0.12334225694179035
0.025609931002584595,0.12438880599035325
0.025906778586880088,0.12535227225995998
0.026207066964838526,0.12632717174798785
0.02651083601908539,0.12724237187901097
0.026818126094530156,0.12817458082214858
0.02712897800372467,0.12912199334523264
0.027443433032283655,0.13004209494193525
0.02776153294436801,0.13099547456658897
0.028083319988231725,0.13189000196740253
0.028408836901833042,0.13297901689601324
0.028738126918510663,0.1338969928464147
0.029071233772725785,0.13491069777429748
0.029408201705870638,0.13595442794470086
0.029749075472144403,0.13681344122409742
0.030093900344497212,0.13814816079853376
0.03044272212064303,0.13919192151009557
0.030795587129142266,0.14031030704309885
0.03115254223555488,0.14124633610195508
0.03151363484866479,0.14228720235134357
0.031878912926776456,0.14334605689485974
0.03224842498408442,0.14440218241137764
0.0326222200971167,0.14556307498489468
0.03300034791125285,0.14669617879550284
0.03338285864731761,0.14770776270321004
0.033769803108250916,0.14893681287210453
0.03416123268585528,0.1500015691234192
0.034557199367621395,0.151157049201766
0.03495775574363275,0.1523838507855181
0.035362955013550426,0.15356776014555043
0.03577285099367873,0.15464013257544793
0.0361874981241128,0.15585901580403524
0.03660695147596903,0.15725193193089013
0.03703126675869927,0.1583706220185166
0.03746050032748993,0.15984099684434672
0.037894709190746674,0.1610446290375
0.03833395101766601,0.16221951557391262
0.03877828414589457,0.16356140223304777
0.03922776758927719,0.16485319017712122
0.03968246104569482,0.16635187091082002
0.040142424904993215,0.167504806062716
0.040607720257003654,0.16909281230183348
0.041078408899656464,0.17035667000419413
0.04155455334718875,0.17156231334920033
0.04203621683844714,0.17270738801018543
0.04252346334528682,0.1739644282051864
0.04301635758106795,0.17561530677650955
0.0435149650092505,0.17712766017538967
0.044019351852088745,0.17855517288016015
0.044529585099426554,0.18019979786488435
0.04504573251759458,0.1816591977822304
0.04556786265841064,0.18325499080983726
0.046096044868284336,0.18464303060622622
0.04663034929742731,0.18591471114986566
0.04717084690917017,0.18753182492031323
0.047717609489387455,0.18910214076009085
0.04827070965603183,0.19064740858325338
0.0488302208687788,0.19212247988353823
0.0493962174387832,0.19354255054842917
0.04996877453854884,0.19490593799593578
0.0505479682119124,0.19639020734447055
0.05113387538414326,0.19787074097732077
0.05172657387216019,0.1994067618352827
0.05232614239486662,0.20096552197898987
0.052932660583605615,0.2025214327290799
0.05354620899273607,0.20407603105845395
0.05416686911033152,0.20569288387816406
0.05479472336900287,0.20740406169296546
0.05542985515684669,0.20904060487055723
0.05607234882852033,0.21064256576749196
0.05672228971644543,0.212354967940343
0.05737976414214134,0.21395810911666563
0.05804485942768978,0.21567576167271127
0.05871766390733255,0.2171863643641764
0.05939826693920356,0.2188232553504279
0.060086758917196864,0.22058860613931386
0.0607832312829723,0.2223775703297493
0.06148777653810023,0.22425962649924108
0.062200488256347115,0.22619347100115622
0.06292146109610344,0.22776316501788246
0.06365079081295572,0.22943795110789833
0.06438857427240419,0.2313720192597807
0.06513490946272803,0.23321333243566372
0.0658898955079995,0.23511722003453572
0.06665363268124913,0.23680309789227322
0.06742622241778341,0.23859976238307912
0.06820776732865685,0.24053757140711735
0.06899837121430018,0.2424360664079222
0.0697981390783066,0.24424297890361588
0.07060717714137772,0.24602564971632987
0.07142559285543126,0.24773823989535432
0.07225349491787214,0.2496323184576117
0.07309099328602911,0.2518226494213291
0.07393819919175866,0.2535901267442592
0.07479522515621821,0.2555907386203533
0.07566218500481055,0.25752495647563445
0.07653919388230147,0.25955117668777195
0.0774263682681127,0.2614487158804989
0.07832382599179197,0.26322428704925477
0.07923168624866253,0.2653821570914216
0.08015006961565405,0.2675466598829608
0.08107909806731686,0.2696214819085122
0.08201889499202203,0.2717573060292646
0.08296958520834907,0.2739900707547339
0.08393129498166364,0.27612138805858394
0.08490415204088747,0.27820639388287816
0.0858882855954625,0.2802580366427409
0.08688382635251184,0.28244789201272014
0.08789090653419954,0.28471780198416224
0.08890965989529158,0.28678959687295025
0.08994022174092044,0.2889563189955389
0.09098272894455559,0.2912458530982729
0.09203731996618221,0.2933767103597383
0.09310413487069075,0.2957236353524947
0.09418331534647952,0.29816787362374053
0.0952750047242729,0.3005177412229648
0.09637934799615785,0.3027573942388301
0.09749649183484087,0.30511331986108237
0.0986265846131282,0.30739236479582727
0.09976977642363201,0.3098197452449942
0.10092621909870483,0.3124362052777613
0.10209606623060476,0.31490595245231967
0.10327947319189525,0.3173682616310744
0.10447659715608053,0.3198736174059787
0.10568759711848051,0.3224926843828704
0.10691263391734772,0.32495376777503593
0.10815187025522892,0.3274617354917647
0.10940547072057435,0.3301394939427927
0.11067360180959745,0.33238174730737663
0.11195643194838795,0.33514404335679293
0.11325413151528127,0.33790650523851606
0.11456687286348727,0.34034315521703057
0.11589483034398118,0.34321759233124316
0.11723818032865997,0.3459875774185924
0.11859710123376706,0.34870189185754735
0.11997177354358855,0.35141095981622356
0.12136237983442417,0.35429592640527147
0.12276910479883604,0.35711600408642585
0.12419213527017846,0.35978117335907045
0.12563166024741215,0.36258927400444296
0.12708787092020596,0.36541304984719847
0.12856096069432965,0.3682886499473339
0.130051125217341,0.3713215027209621
0.13155856240457053,0.37416445892323325
0.1330834724654076,0.3769944487301937
0.1346260579298911,0.38008246807872315
0.13618652367560827,0.38310904170686316
0.1377650769549055,0.3863862002617669
0.13936192742241435,0.3891440658357378
0.14097728716289676,0.3925152985923601
0.142611370719413,0.3953557239076094
0.14426439512181588,0.3983424529746097
0.14593657991557576,0.40142185200469094
0.1476281471909391,0.4046727781012037
0.14933932161242533,0.4079372798146573
0.15107033044866555,0.41112390978462016
0.15282140360258709,0.4142270614963454
0.15459277364194784,0.4178440612428293
0.15638467583022478,0.4209302151378864
0.15819734815786016,0.4242880206374367
0.16003103137387018,0.42756213521411024
0.16188596901781993,0.43084843761181
0.1637624074521689,0.4341608982381076
0.16566059589499152,0.4373233873821943
0.16758078645307686,0.44085702729131804
0.16952323415541215,0.44437035796264074
0.1714881969870541,0.44797103559973184
0.17347593592339325,0.4514992159101226
0.1754867149648152,0.45492109509377643
0.1775208011717636,0.45860479782899227
0.1795784647002097,0.4623719232785131
0.18165997883753285,0.4658689556503176
0.18376562003881725,0.46952182989403307
0.18589566796356882,0.473170846026371
0.18805040551285834,0.4770681722501167
0.1902301188668946,0.480693008610635
0.19243509752303323,0.48436164072669474
0.19466563433422632,0.48859032428307964
0.19692202554791735,0.49251366575732547
0.19920457084538712,0.4965675264395058
0.20151357338155584,0.500559856569282
0.20384933982524642,0.5042557845502091
0.20621218039991446,0.508382467353773
0.2086024089248505,0.5123243450933103
0.21102034285685967,0.5162676371741862
0.21346630333242453,0.5201976440900827
0.21594061521035676,0.5242446214934298
0.21844360711494284,0.5283245947736317
0.22097561147959033,0.5326166762624898
0.22353696459097966,0.5370518794765576
0.22612800663372795,0.5413018315171245
0.2287490817355704,0.5453766050334171
0.2314005380130654,0.5497349865296851
0.23408272761782944,0.5543648036530247
0.23679600678330787,0.5588619970282113
0.23954073587208793,0.5635466228826737
0.24231727942376008,0.5675230775555845
0.24512600620333397,0.5721048817480414
0.24796728925021602,0.5768909362946483
0.2508415059277541,0.5816211967127067
0.2537490379733572,0.5862952238824508
0.2566902715491952,0.5910900810768756
0.25966559729348726,0.5957319437631102
0.26267541037238384,0.6007377285032385
0.26572011053245065,0.605735666352141
0.26880010215376077,0.6105013610337371
0.2719157943036019,0.615321302579052
0.2750676007908067,0.6201628320395935
0.2782559402207126,0.624891703452748
0.28148123605075814,0.6298098570172621
0.28474391664672477,0.6347440902812062
0.28804441533962977,0.6397498887988582
0.2913831704832789,0.6445784594723648
0.2947606255124859,0.6496437008773667
0.29817722900196736,0.6547028285959392
0.30163343472591975,0.6596676900803844
0.30512970171828707,0.664707364841552
0.30866649433372745,0.6696889884599374
0.3122442823092858,0.6747920485927276
0.3158635408267819,0.6801826205121342
0.31952475057592133,0.6852334127464335
0.32322839781813806,0.6901535749778611
0.3269749744511768,0.6951576173881436
0.33076497807442423,0.700151224036657
0.3345989120549975,0.7048226808412438
0.3384772855945983,0.709284908793288
0.34240061379714254,0.7139862251697586
0.34636941773717345,0.7189370735174749
0.3503842245290676,0.7235712780355272
0.3544455673970435,0.7284677329474849
0.3585539857459817,0.7334802699599654
0.36271002523306484,0.7379404946352563
0.3669142378402494,0.7427569723686358
0.3711671819475767,0.7473774339846375
0.37546942240733366,0.7519546937310894
0.37982153061907364,0.7565062249330674
0.3842240846055061,0.761196553718081
0.38867766908926676,0.7659431131484784
0.393182875570577,0.7703894657829427
0.39774030240580366,0.775041740808546
0.40235055488692933,0.7795015202741464
0.4070142453219439,0.7837478035893372
0.4117319931161679,0.7880266676633844
0.4165044248545185,0.7923616589865502
0.42133217438472886,0.7965888845021452
0.4262158829015325,0.8008457736701473
0.43115619903182284,0.8051905191934704
0.43615377892080054,0.8094324303875962
0.441209286319119,0.813633183859398
0.4463233926710397,0.8178735469225931
0.4514967772036102,0.8218954084216328
0.4567301270168747,0.8258209621826003
0.4620241371751313,0.8296615960964123
0.46737951079924633,0.8339000465480501
0.47279695916003905,0.8380301113381414
0.4782772017727485,0.8419729491780636
0.4838209664925957,0.8456976664749007
0.48942898961145315,0.8494068670554302
0.49510201595563513,0.8530241280829076
0.5008407989848213,0.8566079756099114
0.5066461008921268,0.8602455387371206
0.5125186927053332,0.8640635983336435
0.5184593543892912,0.867787724775343
0.5244688749495119,0.8711896045937877
0.5305480525369574,0.8747668308239532
0.5366976945540476,0.8782375741731382
0.5429186177618943,0.8820672666679675
0.5492116483887789,0.8856185264411813
0.5555776222398878,0.8892503322735326
0.5620173848083188,0.8927913785816471
0.5685317913873753,0.8962040247784712
0.5751217071841613,0.8995693134207279
0.5817880074344935,0.9031165234869786
0.5885315775191451,0.9064373918391191
0.595353313081437,0.9097788095903795
0.6022541201461928,0.9130275580852562
0.6092349152400711,0.9163629031552596
0.6162966255132942,0.9196633318950334
0.6234401888627864,0.9225925784671846
0.6306665540567405,0.9255553240700495
0.6379766808606282,0.9287271042967037
0.6453715401646701,0.9316268635224342
0.6528521141127848,0.9345125223282469
0.6604193962330305,0.937494030691752
0.6680743915695615,0.9402381804444818
0.675818116816111,0.9431502175993088
0.6836516004510238,0.9459658677733909
0.6915758828738525,0.9486150803475754
0.6995920165435374,0.9512612958828415
0.707701066118189,0.9539964975389058
0.7159041085964888,0.9565193377087418
0.7242022334607315,0.959130989656604
0.732596542821523,0.9615399154116695
0.741088151564157,0.9639292848175074
0.7496781874966877,0.9662750273009374
0.7583677914997191,0.9686491264276574
0.7671581176779302,0.9708669518109426
0.7760503335133571,0.973012083630041
0.7850456200204509,0.9750402855007287
0.794145171902934,0.9770375849086974
0.8033501977124734,0.9789453089414231
0.8126619200091946,0.9810443194448059
0.822081575524054,0.9829351408861415
0.8316104153230961,0.9846749418758544
0.8412497049736118,0.9863925638188331
0.8510007247122247,0.9880727768154859
0.8608647696149244,0.9897087257555561
0.8708431497690724,0.9911797135255938
0.880937190447399,0.9925422184766219
0.8911482322840202,0.9938048372133654
0.9014776314524917,0.9950039342386663
0.9119267598459299,0.9960650724141888
0.9224970052592174,0.9969798750516041
0.9331897715733238,0.9978046107238562
0.9440064789417604,0.9985140706085213
0.9549485639791966,0.9990577230885634
0.9660174799522646,0.9994644012536973
0.9772146969725725,0.9997700797771291
0.9885417021919574,0.9999132211960873
1.0,0.9999959680129024


==> data/EEG/RMIA/NHiTS-online/total/roc_SeasonalityLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0018785492108175101
1.0233165783302449e-05,0.00189053849991132
1.0351779556301762e-05,0.0019026667582004997
1.0471768194855202e-05,0.0019149355964925888
1.05931476351837e-05,0.0019273466442661779
1.0715933998226711e-05,0.0019399015498873257
1.084014359178331e-05,0.0019526019808284879
1.09657929126781e-05,0.0019654496238899802
1.1092898648952227e-05,0.00197844618542401
1.1221477682079803e-05,0.0019915933915613045
1.1351547089209991e-05,0.0020048929884403663
1.148312414543511e-05,0.0020183467424393846
1.1616226326085018e-05,0.0020319564404108377
1.1750871309048075e-05,0.0020457238899188102
1.1887076977119033e-05,0.002059650919479066
1.2024861420374123e-05,0.0020737393788018985
1.216424293857368e-05,0.0020879911390378034
1.2305240043592616e-05,0.0021024080930259893
1.244787146187906e-05,0.0021169921555457783
1.259215613694151e-05,0.002131745263570914
1.2738113231864785e-05,0.0021466693765268188
1.288576213185518e-05,0.002161766476550837
1.3035122446815089e-05,0.002177038568755487
1.3186214013947484e-05,0.0021924876814947746
1.3339056900390587e-05,0.002208115866633582
1.3493671405883065e-05,0.0024538666360959813
1.3650078065460137e-05,0.0024702033116888065
1.3808297652180924e-05,0.0024867293475217926
1.3968351179887397e-05,0.0025034469384907334
1.4130259905995336e-05,0.002520358304932708
1.429404533431761e-05,0.0025374656929209693
1.4459729217920196e-05,0.0025547713745632597
1.4627333562011299e-05,0.0025722776483035753
1.4796880626863964e-05,0.002589986839227436
1.4968392930772556e-05,0.0026079012993706885
1.514189325304352e-05,0.0026260234080318907
1.53174046370208e-05,0.0026443555720883174
1.5494950393146317e-05,0.002662900226315628
1.567455410205595e-05,0.0026816598337112392
1.5856239617711373e-05,0.0027006368858214476
1.60400310705682e-05,0.0027198339030723435
1.622595287078087e-05,0.002739253435104557
1.6414029711444665e-05,0.0027588980611118904
1.6604286571875295e-05,0.00277877039018387
1.6796748720926532e-05,0.0027988730616522713
1.6991441720346258e-05,0.002819208745441662
1.7188391428171457e-05,0.002839780142424004
1.7387624002162504e-05,0.0028605899847773688
1.7589165903277326e-05,0.002881641036348812
1.7793043899185774e-05,0.002902936093021449
1.7999285067824765e-05,0.002924477983085792
1.8207916800994626e-05,0.002946269567615384
1.8418966807997107e-05,0.002968313740846793
1.86324631193156e-05,0.0029906134305640094
1.8848434090337955e-05,0.0030131715984872943
1.906690840512252e-05,0.0030359912406665423
1.9287915080207776e-05,0.0030590753878791976
1.9511483468466162e-05,0.0030824271060327863
1.9737643263002554e-05,0.003106049496572112
1.9966424501097934e-05,0.0031299456968911744
2.0197857568198782e-05,0.003355667284769267
2.0431973201952705e-05,0.0033839547564399573
2.066880249629082e-05,0.0034125701113693107
2.09083769055575e-05,0.0034415171500889754
2.1150728248687946e-05,0.0034707997171829867
2.1395888713434215e-05,0.003500421701798387
2.1643890860640203e-05,0.0035303870381617566
2.189476762856621e-05,0.003560699706101739
2.2148552337263592e-05,0.0035913637315776173
2.2405278693000182e-05,0.0036223831872140206
2.266498079273693e-05,0.0036537621928418285
2.2927693128656486e-05,0.0036855049160453394
2.3193450592744275e-05,0.0037176155727157933
2.3462288481422625e-05,0.003750098427611294
2.3734242500238664e-05,0.00394052156766875
2.4009348768606518e-05,0.0039508775551710795
2.4287643824604503e-05,0.003961353580086738
2.45691646298279e-05,0.003971951033782852
2.4853948574297985e-05,0.003982671323754045
2.5142033481427965e-05,0.0039935158738093664
2.543345761304648e-05,0.004004486124261396
2.5728259674479322e-05,0.004015583532117538
2.6026478819690045e-05,0.004026809571273535
2.63281546564802e-05,0.004038165732709218
2.6633327251749808e-05,0.004049653524686532
2.694203713681882e-05,0.004060678090685443
2.7254325312810276e-05,0.0040694357721747215
2.7570233256095827e-05,0.004078294964932963
2.7889802923804396e-05,0.004087256845588677
2.8213076759394707e-05,0.004096322604408809
2.8540097698292373e-05,0.004105493445456818
2.8870909173592345e-05,0.0041147705867526025
2.9205555121827452e-05,0.004124155260434263
2.95440799888038e-05,0.0041336487129217505
2.9886528735503827e-05,0.004143252205082412
3.0232946844057763e-05,0.004152967012398449
3.0583380323784315e-05,0.004163223771500663
3.0937875717301366e-05,0.004173608214124344
3.12964801067075e-05,0.004184113023987858
3.165924111983521e-05,0.00419473959628139
3.20262069365765e-05,0.00420548934236693
3.2397426295281954e-05,0.004216363689965726
3.277294849923382e-05,0.004227364083347901
3.315282342319423e-05,0.004238491983524275
3.353710152002929e-05,0.004249748868440408
3.392583382740992e-05,0.004274720226837277
3.4319071974590426e-05,0.004302628251716712
3.4716868189265594e-05,0.004330859761644469
3.511927530450728e-05,0.004359418506172047
3.552634676578139e-05,0.004388308278312415
3.5938136638046256e-05,0.004417532915043785
3.6354699612933176e-05,0.004447096297819207
3.677609101601031e-05,0.004477002353082096
3.720236681413066e-05,0.004505636464840313
3.7633583622865324e-05,0.004533361454784983
3.806979871402284e-05,0.004561407808199507
3.8511070023255685e-05,0.004589779250043927
3.895745615775501e-05,0.004618479548454719
3.940901640403448e-05,0.004647512515245247
3.986581073580439e-05,0.004676882006412035
4.032789982193705e-05,0.004706591922646894
4.079534503452449e-05,0.004736646209854992
4.1268208457029516e-05,0.004767048859678925
4.174655289253135e-05,0.00479780391002887
4.223044187206672e-05,0.004828915445618871
4.271993966306776e-05,0.0048603875985093505
4.321511127789762e-05,0.00489222454865591
4.371602248248502e-05,0.004924678235932041
4.422273980505897e-05,0.00496072852848012
4.473533054498463e-05,0.0049971966840148254
4.525386278170167e-05,0.00503408754603293
4.577840538376616e-05,0.005071406014172721
4.6309028017997366e-05,0.00510915704486474
4.684580115873045e-05,0.005147345651990077
4.738879609717651e-05,0.005185976907546274
4.793808495089107e-05,0.005225055942320972
4.8493740673352334e-05,0.005264587946573342
4.9055837063650453e-05,0.005304578170723433
4.962444877628913e-05,0.005345031926049504
5.0199651331100794e-05,0.005385954585393436
5.0781521123276707e-05,0.005425710349542451
5.137013543351339e-05,0.005465056143744439
5.196557243827657e-05,0.005504857999462558
5.2567911220184194e-05,0.005545121202957023
5.3177231778509664e-05,0.005585851101761683
5.379361503980698e-05,0.005627053105394253
5.441714286865888e-05,0.005668732686074774
5.5047898078549675e-05,0.005710895379452406
5.5685964442864085e-05,0.005753546785340637
5.633142670601352e-05,0.005796692568461024
5.698437059469136e-05,0.0058403384591955414
5.764488282925873e-05,0.005884490254347675
5.8313051135262185e-05,0.005929153817912298
5.8988964255084936e-05,0.005974335081854515
5.9672711959733106e-05,0.006020040046897502
6.0364385060758635e-05,0.006066274783319487
6.106407542232036e-05,0.006113775767957106
6.177187597338488e-05,0.006161973290921284
6.248788072006888e-05,0.0062107294767830504
6.321218475812448e-05,0.0062600508010667456
6.394488428556937e-05,0.006310767124533226
6.468607661546321e-05,0.0063670452805896
6.543586018883229e-05,0.006423975763068574
6.619433458774387e-05,0.00648156613315892
6.696160054853215e-05,0.006539824039691992
6.773775997517745e-05,0.006598730321406893
6.852291595284057e-05,0.006658307345182119
6.9317172761554e-05,0.006718574932925883
7.012063589007177e-05,0.0067795410890426466
7.09334120498799e-05,0.006841213910716815
7.17556091893692e-05,0.006903601588988168
7.258733650817246e-05,0.00696671240983975
7.342870447166758e-05,0.007030554755298358
7.42798248256491e-05,0.007095857227285595
7.514081061116962e-05,0.007162910129363919
7.601177617955322e-05,0.0072307402491551655
7.689283720758305e-05,0.007299356595477068
7.778411071286482e-05,0.007369027665688014
7.868571506936843e-05,0.007439707592664153
7.959777002314978e-05,0.007511206778605848
8.05203967082547e-05,0.007583534719635701
8.145371766280736e-05,0.007620842572958764
8.239785684528512e-05,0.007653264353356876
8.335293965098187e-05,0.007686061938250078
8.43190929286625e-05,0.007719239683630448
8.529644499741017e-05,0.007752801995980857
8.628512566366886e-05,0.0077867533328602094
8.728526623848371e-05,0.00782109820349548
8.829699955494083e-05,0.007855841169380595
8.932045998580959e-05,0.007890986844882274
9.03557834613892e-05,0.007926539897852877
9.140310748756223e-05,0.007962505050250363
9.246257116405733e-05,0.007998887078765431
9.353431520292377e-05,0.008035690815455951
9.461848194721992e-05,0.008072921148388706
9.571521538991856e-05,0.008110583022288616
9.682466119303115e-05,0.00814868143919546
9.794696670695385e-05,0.00818722145912822
9.908228099003788e-05,0.008226208200757128
0.00010023075482838654,0.008265646842083505
0.00010139254075588153,0.008375709291918115
0.00010256779307444219,0.008423280985418828
0.00010375666787451859,0.008471404087757584
0.00010495932305582277,0.008519565213737718
0.00010617591834830001,0.00856801959522154
0.00010740661533334334,0.00861703561687888
0.00010865157746525384,0.008666619788744011
0.00010991097009294972,0.00871677869630976
0.0001111849604819271,0.00876751900140213
0.00011247371783647519,0.008818847443065094
0.00011377741332214914,0.008870770838455649
0.00011509622008850323,0.008923296083749217
0.00011643031329208767,0.008976430155055568
0.00011777987011971193,0.009030511328432089
0.0001191450698119776,0.009087392982032668
0.00012052609368708426,0.009144933957263608
0.00012192312516491107,0.009197392940056406
0.0001233363497913776,0.009247843333672267
0.00012476595526308696,0.009298878503462265
0.00012621213145225474,0.009350505227632661
0.00012767507043192657,0.009402730362956666
0.0001291549665014884,0.009455560845685116
0.00013065201621247213,0.009509003692467708
0.00013216641839466052,0.009563066001284922
0.00013369837418249466,0.009617754952390712
0.00013524808704178755,0.009673077809266175
0.0001368157627967472,0.009729041919584224
0.00013840160965731315,0.009785654716185473
0.00014000583824680976,0.009842923718065439
0.00014162866162991988,0.009902439146159344
0.0001432702953409831,0.009966146600857926
0.00014493095741262166,0.010026508642814892
0.00014661086840469845,0.010076503909031531
0.00014831025143361044,0.010125227159543834
0.00015002933220192182,0.010169626426612661
0.00015176833902834055,0.010214540330568742
0.00015352750287804228,0.010259974836625985
0.000155307057393346,0.010305935979141773
0.00015710723892474503,0.010352429862418399
0.00015892828656229778,0.010394979957122824
0.00016077044216738237,0.010434372049036513
0.00016263395040481922,0.010474220739108307
0.00016451905877536624,0.010514531319818696
0.00016642601764859036,0.010555309144993906
0.00016835508029612023,0.010596559630516967
0.00017030650292528443,0.01063828825504701
0.0001722805447131394,0.01068050056074693
0.00017427746784089192,0.010723202154019444
0.00017629753752872057,0.010766398706251715
0.0001783410220710008,0.010810687839328589
0.00018040819287193827,0.010859568822298115
0.00018249932448161524,0.010915016095390282
0.00018461469463245476,0.010977011092724346
0.0001867545842761076,0.011039724681029822
0.00018891927762076664,0.011103165189575308
0.00019110906216891378,0.01116734104417488
0.0001933242287555045,0.011232260768307177
0.00019556507158659492,0.011302344290037954
0.00019783188827841644,0.011383360907387213
0.0002001249798969037,0.01146531659744016
0.00020244465099768038,0.01153386878556206
0.00020479120966650856,0.01157788991546595
0.0002071649675602069,0.011622421299226773
0.0002095662399480433,0.011667468851254253
0.0002119953457536071,0.01171303855451269
0.00021445260759716674,0.011759136461315604
0.00021693835183851843,0.011823245123210688
0.00021945290862033137,0.011893558764598517
0.0002219966119119955,0.011964687419294535
0.0002245697995539774,0.012036640534209466
0.0002271728133026905,0.012100244684355336
0.0002298059988758851,0.01216210043396759
0.0002324697059985648,0.012221381362858153
0.00023516428844943486,0.01227060998207726
0.00023789010410788932,0.01232040921574636
0.00024064751500154242,0.012370785677921579
0.00024343688735431105,0.012421746059323311
0.00024625859163505465,0.012472513627002007
0.00024911300260677886,0.01252237870135105
0.0002520004993764092,0.012572821767372924
0.0002549214654451423,0.012623849524633973
0.0002578762887593801,0.012675468750355964
0.0002608653617622548,0.01273500922569488
0.00026388908144575103,0.012798149144562718
0.0002669478494034321,0.012857230806598289
0.00027004207188377727,0.012910062353117424
0.0002731721598441376,0.012960558497137939
0.000276338529005317,0.013010323427826495
0.00027954159990678566,0.013056850701896078
0.0002827817979625341,0.013103917278820872
0.0002860595535175742,0.01315152940972079
0.000289375301905095,0.013199693418173189
0.0002927294835042816,0.013248415701052707
0.00029612254379880347,0.013296661583875713
0.00029955493343598134,0.01333846196038933
0.0003030271082866396,0.013380746849758113
0.0003065395295056527,0.013423521868024946
0.00031009266359319264,0.013466792696328883
0.00031368698245668765,0.013510565081659712
0.00031732296347349763,0.013558287657668384
0.00032100108955431715,0.01362993709579649
0.00032472184920731285,0.013718329071702107
0.00032848573660300434,0.013805280178588905
0.0003322932516398972,0.013893239145513617
0.0003361449000108765,0.013980236041254101
0.0003400411932703706,0.014017353729323329
0.00034398264890229247,0.014054901652680456
0.00034796979038876914,0.014089316500981264
0.0003520031472796679,0.014122444209353168
0.0003560832552629278,0.014157297915933051
0.000360210656235707,0.014192555615737318
0.00036438589837635443,0.01422822199149677
0.0003686095362172158,0.014264899016319827
0.00037288213071828336,0.014302473375076582
0.00037720424934169976,0.014340483262442427
0.00038157646612712486,0.014378933726678344
0.00038599936176797673,0.014417829874560278
0.00039047352368855597,0.014462190061835651
0.0003949995461220643,0.014507561513911586
0.000399578030189527,0.014553458871580285
0.00040420958397963103,0.014600748464808837
0.0004088948226294864,0.014655357773651035
0.00041363436840632776,0.014714317723114939
0.00041842885079015847,0.014767794894519723
0.0004232789065573553,0.014811423840621082
0.00042818517986524155,0.014855558494732912
0.0004331483223376403,0.014900204718573515
0.00043816899315141946,0.014945368441805018
0.00044324785912404005,0.01499105566282095
0.00044838559480211905,0.015044718120511577
0.0004535828825510191,0.015103919352803094
0.00045884041264547613,0.015168557481890643
0.0004641588833612782,0.015242565268203579
0.0004695390010680063,0.015317430887073108
0.0004749814803228505,0.01538984270836113
0.0004804870439655134,0.015462463714504826
0.0004860564232142139,0.015535926478880543
0.0004916903577628031,0.015598045057501678
0.0004973895958790067,0.015654308986847294
0.0005031548945038057,0.015722581737247127
0.0005089870193519685,0.015816848290289655
0.0005148867450137498,0.015931673146993265
0.0005208548550577665,0.016041276312126325
0.0005268921421350677,0.016144356206471054
0.0005329994080844093,0.016234257033362925
0.0005391774640387505,0.016304481245333347
0.0005454271305329836,0.01636169242778105
0.0005517492376129129,0.016409004679533497
0.0005581446249454966,0.016456865332905572
0.0005646141419303673,0.016505116547232183
0.0005711586478126435,0.016546188744069084
0.0005777790117970507,0.016587737013348796
0.0005844761131633638,0.016764345632327964
0.0005912508413831881,0.01694588976633679
0.0005981040962380944,0.017086363871838643
0.0006050367879391225,0.0172259737338525
0.0006120498372476703,0.01731745671626749
0.0006191441755977848,0.017425502284842142
0.0006263207452198692,0.017541884323227685
0.0006335804992658254,0.017663338775834182
0.0006409244019356456,0.01776545461082063
0.0006483534286054727,0.017866892156594177
0.0006558685659571436,0.01795763913764124
0.0006634708121092351,0.01802612732718778
0.0006711611767496287,0.018095409371025363
0.0006789406812696112,0.018174992520658156
0.0006868103588995307,0.018266752356463196
0.000694771254846024,0.018352766047563873
0.0007028244264308353,0.018437484793161353
0.0007109709432312439,0.01852318552324651
0.0007192118872221193,0.018609790075921444
0.0007275483529196233,0.01868995128398162
0.0007359814475265771,0.018769006727010606
0.0007445122910795143,0.018849237157168564
0.0007531420165974376,0.018930032961980127
0.0007618717702322999,0.01900324441728507
0.0007707027114212304,0.019084425594881844
0.0007796360130405236,0.019209453191156276
0.0007886728615614156,0.019322940947164476
0.0007978144572076629,0.01941194072205724
0.0008070620141149507,0.01947894574773073
0.0008164167604921472,0.0195498838517607
0.0008258799387844272,0.019622304749986875
0.0008354528058382871,0.019695565086971734
0.0008451366330684721,0.019772767664543715
0.0008549327066268384,0.01986638608178042
0.0008648423275731727,0.01995494069033075
0.0008748668120479914,0.02003931344887875
0.0008850074914473438,0.02012266624989361
0.00089526571259964,0.020208073114567703
0.0009056428379445294,0.020294469939794918
0.0009161402457138521,0.02039689269020999
0.0009267593301146883,0.020502877034505994
0.0009375015015145289,0.020617125633072293
0.0009483681866285928,0.02075730892807333
0.0009593608287093146,0.02091642498409656
0.0009704808877380307,0.02108844236364634
0.0009817298406188842,0.02124498081409843
0.00099310918137498,0.021403333719297046
0.0010046204213468132,0.021563522110790802
0.001016265089392995,0.02171235175237223
0.0010280447320933097,0.021827301432389465
0.0010399609139541202,0.021941331716432526
0.0010520152176161591,0.022055321098439794
0.0010642092440647246,0.022163870474827152
0.001076544612842316,0.02229858175766341
0.0010890229622637305,0.022476254439668813
0.001101645949633657,0.022678656328097745
0.001114415251466788,0.022836779362699948
0.0011273325637104871,0.022952720049142204
0.0011403996019700331,0.02305787262069666
0.0011536181017364785,0.023181782889386996
0.0011669898186171474,0.023313536804609784
0.0011805165285688054,0.0234501076621395
0.0011942000281335325,0.023594892174752347
0.0012080421346773289,0.02372892398429093
0.0012220446866314887,0.023841808226980142
0.0012362095437367692,0.02395256927375326
0.0012505385872903913,0.02407197901057103
0.0012650337203959038,0.02421403259656072
0.0012796968682159415,0.02439646643357337
0.001294529978227916,0.024556033849759594
0.0013095350204826678,0.024685043868612117
0.0013247139878661174,0.024821685620413737
0.0013400688963639508,0.024947136686090297
0.001355601785329369,0.025062546649530792
0.0013713147177539455,0.025234458863375497
0.001387209780541621,0.025408363730983534
0.001403289084785873,0.025555867027928746
0.0014195547660501016,0.025687301091733884
0.0014360089846512606,0.025816240850626677
0.0014526539259467812,0.02595209122698644
0.0014694918006248172,0.026035491645193937
0.0014865248449978572,0.02611985876700839
0.0015037553212997384,0.026243651830120666
0.001521185517986105,0.026397378342721867
0.0015388177500383464,0.026567569571392287
0.001556654359271062,0.026743609490244985
0.0015746977146430866,0.026970302644483572
0.001592950212572123,0.02716519825666886
0.0016114142772530198,0.027328790046926576
0.0016300923609797412,0.027447609529726403
0.0016489869444710648,0.02757324916358323
0.001668100537200059,0.02773567079697915
0.0016874356777273757,0.02785362244440941
0.001706994934038408,0.02796997217887735
0.001726780903884356,0.02814252515339514
0.0017467962151272458,0.028350192810530132
0.0017670435260889468,0.028531243319204945
0.0017875255259042354,0.02871607636546415
0.0018082449348779518,0.02886108658824795
0.0018292045048462937,0.029028681629759818
0.0018504070195423021,0.029227755123690812
0.0018718552949655793,0.029448149785464516
0.0018935521797562953,0.02971794044002285
0.0019155005555735278,0.029985201311966837
0.0019377033374779887,0.030274954424642852
0.0019601634743191855,0.030563952862169712
0.001982883949127071,0.030842559284040588
0.002005867779508234,0.031097416001103106
0.002029118018046678,0.03129080441243037
0.002052637752709252,0.03153769620728344
0.0020764301072557748,0.03169427370008014
0.0021004982416539153,0.031830132989562686
0.0021248453524988827,0.031987720579652226
0.0021494746734379805,0.03216259241423819
0.00217438947560008,0.03240130727786897
0.0021995930680300748,0.03262958666800427
0.0022250887981283695,0.03284409515828755
0.002250880052095462,0.03310554687314236
0.00227697025538168,0.033464342913236654
0.0023033628731421313,0.03370756715673194
0.002330061410696925,0.03392803016834691
0.002357069413996728,0.03412877585685441
0.0023843904700937206,0.034352012167275764
0.002412028207618007,0.03455808451764609
0.00243998629725955,0.03473770582746512
0.0024682684522556926,0.03491135346058942
0.0024968784288843266,0.035134777104977276
0.0025258200269627847,0.035448365891130804
0.002555097090352507,0.03575684500389509
0.0025847135074695635,0.036002634161135603
0.002614673211801092,0.036261747051466134
0.00264498018242772,0.03671607246290389
0.002675638444552045,0.03707895821379108
0.0027066520700332413,0.037439782730049075
0.0027380251779278576,0.03773558723360772
0.0027697619350368907,0.03801106149771448
0.002801866556459195,0.038309801254839536
0.002834343306151309,0.03859518665001911
0.0028671964974937695,0.038915210492301976
0.0029004304938639917,0.03930471991278308
0.002934049709215787,0.03957017463972453
0.0029680586086656023,0.03978643260328087
0.003002461709085549,0.040022571370391696
0.0030372635797033115,0.040340442763683246
0.0030724688427090033,0.040704171878151826
0.003108082173869064,0.04098140074871616
0.0031441083031472647,0.04131683071429533
0.00318055201533292,0.04165474384667781
0.0032174181506763717,0.041968601482018586
0.003254711605531848,0.042245168464097316
0.003292437333007769,0.04255357901431139
0.0033306003436245884,0.04283677108995916
0.003369205705980267,0.04319902287089292
0.003408258547423452,0.043414755740553465
0.0034477640547344642,0.04369683913087781
0.0034877274748141775,0.04403781632644638
0.003528154115380883,0.044412798831979114
0.0035690493456752297,0.045009733155809514
0.0036104185971733375,0.045280392616300215
0.0036522673643081755,0.04560636646483522
0.0036946012051993025,0.0459692312414439
0.003737425742391064,0.046226064213859705
0.0037807466635993493,0.0464612992781781
0.0038245697224669993,0.046726332535424554
0.0038689007393279753,0.047062033364828344
0.003913745601980384,0.047375772712301104
0.0039591102664684585,0.047694652836326096
0.004005000757873611,0.048049735631607846
0.004051423171114647,0.048401333212028455
0.0040983836717572615,0.04875582203528171
0.004145888496832911,0.04919098056094281
0.004193943955667186,0.04949187118055702
0.004242556430717777,0.04985189240937064
0.004291732378422158,0.05029671509210172
0.004341478330055092,0.05075766364972223
0.004391800892596086,0.05107032285753003
0.004442706749606883,0.051381246195773625
0.004494202662119142,0.051740773496648115
0.0045462954695324,0.052008942130860825
0.004598992090522438,0.05244283762666115
0.004652299523960189,0.05274462773072045
0.004706224849841282,0.053214548055453184
0.004760775230226368,0.05354518339722626
0.00481595791019235,0.05391616406325025
0.004871780218794631,0.05421749709796052
0.004928249570040513,0.05463418423711364
0.004985373463873894,0.05510177158068256
0.005043159487171359,0.05545606710799873
0.005101615314749833,0.05594983632919598
0.005160748710385908,0.056526276747757995
0.005220567527846975,0.05700914693502155
0.005281079711934331,0.05751669851188056
0.005342293299538352,0.057993402925029025
0.005404216420705915,0.05847279787386579
0.00546685729972018,0.05895233141403646
0.0055302242561929005,0.05937229070108254
0.005594325706169377,0.05980002393196994
0.005659170163246243,0.06026567543532513
0.005724766239702178,0.0607177107973519
0.005791122647641758,0.06130425142098141
0.005858248200152536,0.061691724582968385
0.005926151812475552,0.062250566795831686
0.005994842503189409,0.062791036548181
0.006064329395408062,0.06335040209701137
0.006134621717992506,0.06385359240686966
0.0062057288067765,0.06451086289623562
0.0062776601058065,0.06503085953116236
0.006350425168595962,0.06547646195229136
0.00642403365939419,0.06587174334097702
0.006498495354469888,0.06630926322482575
0.006573820143409586,0.06691112645192945
0.006650018030431118,0.06757431473577578
0.006727099135712337,0.06818321438119576
0.006805073696735206,0.06872531357679494
0.0068839520696454964,0.06927321099451174
0.006963744730628222,0.0699284234450091
0.007044462277299037,0.07046405136425883
0.007126115430111745,0.07096773891343044
0.007208715033782135,0.07142622826767339
0.007292272058728313,0.07203572381957629
0.007376797602527731,0.07253855410180081
0.007462302891391108,0.07305171280202324
0.007548799281653432,0.0736574514093482
0.007636298261282241,0.07426339705855617
0.0077248114514034,0.07483950190606346
0.007814350607844541,0.07536365224846986
0.00790492762269642,0.07576030225309295
0.007996554525892346,0.07633158992084368
0.008089243486805939,0.07695152559292001
0.008183006815867389,0.0773247879271749
0.008277856966198472,0.07784310251637788
0.00837380653526649,0.07845988540851867
0.008470868266557402,0.07915283409519579
0.008569055051268348,0.07992347427563398
0.008668379930019773,0.08056197647722425
0.008768856094587427,0.08116712080402522
0.008870496889654403,0.08186560907963222
0.00897331581458352,0.08247354794568595
0.009077326525210223,0.08311626216245475
0.009182542835656282,0.08376409533482011
0.009288978720164497,0.08439778963683102
0.009396648314954691,0.08506521363661752
0.009505565920101192,0.0855608007059612
0.009615746001432095,0.08621226294803339
0.009727203192450537,0.0869785113432485
0.009839952296278227,0.08769096764747841
0.009954008287621519,0.08841813239946515
0.010069386314760271,0.08932757187178984
0.010186101701559752,0.08985064742233118
0.010304169949505875,0.09058595686383399
0.01042360673976401,0.0915415596750188
0.010544427935261684,0.09249343723185587
0.010666649582795389,0.09315413033590907
0.010790287915161836,0.0939795535850683
0.01091535935331391,0.09462249907845269
0.011041880508541602,0.09529990716177525
0.011169868184678225,0.09591203913085533
0.011299339380332217,0.09663687114460937
0.011430311291144786,0.09740095021366076
0.011562801312073753,0.0983751665767976
0.011696827039703846,0.09919695673709501
0.01183240627458378,0.09999728638420799
0.011969557023590427,0.1006238380753343
0.012108297502320394,0.10146042713975909
0.012248646137509308,0.1022261470748446
0.012390621569479156,0.10301149856118867
0.012534242654613994,0.10372466056157995
0.01267952846786434,0.1044577998964322
0.012826498305280598,0.1052350637656437
0.012975171686575868,0.10625548075884912
0.013125568357718427,0.10695688973459065
0.013277708293554291,0.10756170200161094
0.013431611700460153,0.10821631283253641
0.013587299019027091,0.10914833128875938
0.013744790926775366,0.1101400644132721
0.013904108340900697,0.11107857479201204
0.014065272421052363,0.11215338044535314
0.014228304572143519,0.1131550381106691
0.014393226447194065,0.11402286374948231
0.014560059950206485,0.11475922271041603
0.014728827239075018,0.11569688062475429
0.014899550728528537,0.11648894667444169
0.015072253093107555,0.11736382978064955
0.01524695727017573,0.11822956701952592
0.015423686462966274,0.11913271409514661
0.01560246414366368,0.12006008956014566
0.015783314056521166,0.12092653256936306
0.01596626022101425,0.12181832368084358
0.01615132693503091,0.12280640040516697
0.01633853877809862,0.12390904234261571
0.016527920614648955,0.12475701872919456
0.0167194975973199,0.12560200755551357
0.016913295170296487,0.12654460926547628
0.01710933907269015,0.12752074912144873
0.01730765534195726,0.12851911059773152
0.01750827031735725,0.12942809254743184
0.017711210643450888,0.1302981698005864
0.017916503273639015,0.1313199531994896
0.018124175473742375,0.13240236929275523
0.018334254825622908,0.13338167504616263
0.018546769230846995,0.134464432593809
0.018761746914391215,0.13546337335408043
0.018979216428391014,0.13667846693119637
0.019199206655932846,0.1376720097921908
0.019421746814890263,0.13888621794293612
0.019646866461804465,0.14001921520877067
0.01987459549580984,0.1410540263208621
0.02010496416260499,0.14203499654450424
0.02033800305846982,0.1431550292595628
0.020573743134329137,0.1443094099278129
0.02081221569986339,0.1456893067068999
0.021053452427667062,0.14699461628904298
0.02129748535745521,0.14831416958628096
0.021544346900318843,0.1494785121198862
0.02179406984302956,0.15050862967956757
0.0220466873523941,0.15161483860889619
0.022302232979659387,0.15271729404699957
0.022560740664968614,0.15398903688371396
0.022822244741868985,0.15514295906810402
0.023086779941871697,0.15632229065085573
0.023354381399064792,0.15759337518708963
0.023625084654779475,0.1588466616634961
0.023898925662310503,0.15993910754809687
0.024175940791691306,0.16113150715415417
0.024456166834524465,0.16235015265632066
0.024739641008868142,0.16362610069710845
0.025026400964179192,0.16493717455775658
0.025316484786313556,0.16625169909525392
0.025609931002584595,0.1675248918541871
0.025906778586880088,0.16893928086848436
0.026207066964838526,0.17030673459944234
0.02651083601908539,0.17166291955968932
0.026818126094530156,0.17301149952902486
0.02712897800372467,0.17429589817275523
0.027443433032283655,0.1756552269206845
0.02776153294436801,0.1771913256470238
0.028083319988231725,0.17824315962854412
0.028408836901833042,0.17955487664375924
0.028738126918510663,0.18094471101961987
0.029071233772725785,0.18234896777695625
0.029408201705870638,0.18383919364346185
0.029749075472144403,0.18516700196628572
0.030093900344497212,0.18674606664570986
0.03044272212064303,0.1882428430507451
0.030795587129142266,0.18999357044577217
0.03115254223555488,0.19157304916959358
0.03151363484866479,0.19300436614368854
0.031878912926776456,0.19472885090973807
0.03224842498408442,0.1960663391631483
0.0326222200971167,0.1978715353062574
0.03300034791125285,0.19912654695038695
0.03338285864731761,0.20052280733128175
0.033769803108250916,0.20192049631665912
0.03416123268585528,0.2034912875903911
0.034557199367621395,0.20501689182937582
0.03495775574363275,0.2067686279287872
0.035362955013550426,0.2084263392893244
0.03577285099367873,0.2100119012603833
0.0361874981241128,0.2116766914956698
0.03660695147596903,0.21314265083835768
0.03703126675869927,0.2148063014427497
0.03746050032748993,0.21637899876726685
0.037894709190746674,0.21815410201174606
0.03833395101766601,0.21970433399276862
0.03877828414589457,0.2213806349700021
0.03922776758927719,0.22313069777413244
0.03968246104569482,0.22476873081138043
0.040142424904993215,0.22644401665239017
0.040607720257003654,0.22801661351779406
0.041078408899656464,0.2296477162708704
0.04155455334718875,0.2312825200714977
0.04203621683844714,0.2331490283782945
0.04252346334528682,0.23486413252954907
0.04301635758106795,0.2364968076620131
0.0435149650092505,0.23823088697214945
0.044019351852088745,0.23996140756886106
0.044529585099426554,0.24176438912087467
0.04504573251759458,0.24374396056793085
0.04556786265841064,0.2456144128132241
0.046096044868284336,0.24734536432516596
0.04663034929742731,0.2492779623141197
0.04717084690917017,0.2511500899263065
0.047717609489387455,0.252968667044949
0.04827070965603183,0.25460043487523165
0.0488302208687788,0.2565165504307546
0.0493962174387832,0.25808969735833615
0.04996877453854884,0.25994445253780346
0.0505479682119124,0.26194313606246966
0.05113387538414326,0.2635351526785391
0.05172657387216019,0.26529898748460556
0.05232614239486662,0.26718959199897074
0.052932660583605615,0.26921886344164586
0.05354620899273607,0.27112615742639246
0.05416686911033152,0.27311145333186027
0.05479472336900287,0.275039181659393
0.05542985515684669,0.27709858094674733
0.05607234882852033,0.27911505209311255
0.05672228971644543,0.2811929084838934
0.05737976414214134,0.28328553749442975
0.05804485942768978,0.28525296464518807
0.05871766390733255,0.28715111376534735
0.05939826693920356,0.28941412744539874
0.060086758917196864,0.291314875975206
0.0607832312829723,0.29352335254021794
0.06148777653810023,0.2957861698973681
0.062200488256347115,0.29814210762260507
0.06292146109610344,0.30059310307089104
0.06365079081295572,0.3028269146048737
0.06438857427240419,0.30502027163304374
0.06513490946272803,0.30737309946642244
0.0658898955079995,0.3096291014793737
0.06665363268124913,0.3117577078919824
0.06742622241778341,0.31408025052765953
0.06820776732865685,0.3161787671444204
0.06899837121430018,0.3184051409455197
0.0697981390783066,0.3206373933547404
0.07060717714137772,0.32273975270356065
0.07142559285543126,0.3248945475944579
0.07225349491787214,0.32725130787769263
0.07309099328602911,0.329506228969486
0.07393819919175866,0.33194515074410424
0.07479522515621821,0.33439361279717256
0.07566218500481055,0.336744660713452
0.07653919388230147,0.33926511187444586
0.0774263682681127,0.34177284818901643
0.07832382599179197,0.34398569560811987
0.07923168624866253,0.34639777516454207
0.08015006961565405,0.34909057323386616
0.08107909806731686,0.3516229650698748
0.08201889499202203,0.3540557190543885
0.08296958520834907,0.35669020905985976
0.08393129498166364,0.3590436977874497
0.08490415204088747,0.3615983207771104
0.0858882855954625,0.36410017666397704
0.08688382635251184,0.3665152904303664
0.08789090653419954,0.3690096328785718
0.08890965989529158,0.37173508075310674
0.08994022174092044,0.3742031263891774
0.09098272894455559,0.37673652147394543
0.09203731996618221,0.379447298695343
0.09310413487069075,0.38225411141164833
0.09418331534647952,0.38488295606972656
0.0952750047242729,0.3876099444683364
0.09637934799615785,0.39046971582321816
0.09749649183484087,0.3934543435933105
0.0986265846131282,0.3962627332373376
0.09976977642363201,0.3990150551729878
0.10092621909870483,0.40215633348896374
0.10209606623060476,0.4047272237240568
0.10327947319189525,0.40737349523587874
0.10447659715608053,0.4099889644560541
0.10568759711848051,0.4129810139582058
0.10691263391734772,0.4158649614711269
0.10815187025522892,0.4186998214257379
0.10940547072057435,0.42155772963430815
0.11067360180959745,0.4245679605688982
0.11195643194838795,0.4275765186834059
0.11325413151528127,0.4305182692366049
0.11456687286348727,0.4333961789999578
0.11589483034398118,0.4366102499536054
0.11723818032865997,0.4395438791591394
0.11859710123376706,0.44257837686512885
0.11997177354358855,0.445324798689357
0.12136237983442417,0.44837281917677724
0.12276910479883604,0.4514496420835693
0.12419213527017846,0.4545487636244901
0.12563166024741215,0.45781683546310264
0.12708787092020596,0.46077061970062383
0.12856096069432965,0.4639485059890907
0.130051125217341,0.4672728214860135
0.13155856240457053,0.470657173638656
0.1330834724654076,0.4735924707337714
0.1346260579298911,0.4768700213515732
0.13618652367560827,0.48016645633486216
0.1377650769549055,0.483345630341198
0.13936192742241435,0.48693074720140117
0.14097728716289676,0.4901020623505932
0.142611370719413,0.49346721144984496
0.14426439512181588,0.49664683399406623
0.14593657991557576,0.5001542867309124
0.1476281471909391,0.5035101663986843
0.14933932161242533,0.5068979684518895
0.15107033044866555,0.510058366401678
0.15282140360258709,0.513512025737583
0.15459277364194784,0.5170942519460293
0.15638467583022478,0.5206645255470123
0.15819734815786016,0.5241705653245196
0.16003103137387018,0.5278169923258851
0.16188596901781993,0.5315369642427628
0.1637624074521689,0.5351161421574854
0.16566059589499152,0.5387700707488624
0.16758078645307686,0.5420196508482953
0.16952323415541215,0.545604415131641
0.1714881969870541,0.5489360438868658
0.17347593592339325,0.5523361238137856
0.1754867149648152,0.5561185280544699
0.1775208011717636,0.5595560392361376
0.1795784647002097,0.5632574293979336
0.18165997883753285,0.567065223771341
0.18376562003881725,0.5708245871321831
0.18589566796356882,0.574231775898743
0.18805040551285834,0.5776165064719426
0.1902301188668946,0.5814317923073389
0.19243509752303323,0.5851309319774709
0.19466563433422632,0.58863544670639
0.19692202554791735,0.5924584681956736
0.19920457084538712,0.5963196369437334
0.20151357338155584,0.6000727756870872
0.20384933982524642,0.6038123142329962
0.20621218039991446,0.6075227711507942
0.2086024089248505,0.6114019177798692
0.21102034285685967,0.6152711092729584
0.21346630333242453,0.6191372479834413
0.21594061521035676,0.622927976150377
0.21844360711494284,0.6266716889545751
0.22097561147959033,0.6305491226886449
0.22353696459097966,0.6345450236720116
0.22612800663372795,0.6382798702242447
0.2287490817355704,0.6424319748118719
0.2314005380130654,0.6462287029054922
0.23408272761782944,0.650099281388105
0.23679600678330787,0.6540921557581649
0.23954073587208793,0.6578965692914486
0.24231727942376008,0.6618878762823236
0.24512600620333397,0.665582315993819
0.24796728925021602,0.6692849453437317
0.2508415059277541,0.673181045625399
0.2537490379733572,0.6767688071116217
0.2566902715491952,0.6807274473691178
0.25966559729348726,0.6849272839137209
0.26267541037238384,0.6888898958566917
0.26572011053245065,0.6927713950352553
0.26880010215376077,0.6966803410912732
0.2719157943036019,0.700510757799859
0.2750676007908067,0.704534078193666
0.2782559402207126,0.7081514743425046
0.28148123605075814,0.7119721514624363
0.28474391664672477,0.7159209318556007
0.28804441533962977,0.7198984067289048
0.2913831704832789,0.7238714411433029
0.2947606255124859,0.7277646980005728
0.29817722900196736,0.7318545921369453
0.30163343472591975,0.7359991344189786
0.30512970171828707,0.7395769097907511
0.30866649433372745,0.7434446832502242
0.3122442823092858,0.7470076415145728
0.3158635408267819,0.750995844430029
0.31952475057592133,0.7549631635181882
0.32322839781813806,0.7588190646574269
0.3269749744511768,0.7626794588369297
0.33076497807442423,0.7664141803877487
0.3345989120549975,0.7702405092112377
0.3384772855945983,0.7739343568916544
0.34240061379714254,0.7776225646532972
0.34636941773717345,0.7814453604324534
0.3503842245290676,0.7850833514758445
0.3544455673970435,0.7887824697333462
0.3585539857459817,0.7925491370255864
0.36271002523306484,0.7965040552682472
0.3669142378402494,0.8004291564291757
0.3711671819475767,0.8041700858062143
0.37546942240733366,0.8080260131953763
0.37982153061907364,0.811857786667518
0.3842240846055061,0.8157624307066733
0.38867766908926676,0.819420033258119
0.393182875570577,0.8230048743505461
0.39774030240580366,0.826628530136651
0.40235055488692933,0.8304389629818445
0.4070142453219439,0.8342350197357371
0.4117319931161679,0.8379613047587545
0.4165044248545185,0.8417409249925718
0.42133217438472886,0.8452081128857174
0.4262158829015325,0.8488836219389198
0.43115619903182284,0.8524332974695271
0.43615377892080054,0.8564072741534634
0.441209286319119,0.8600850089499676
0.4463233926710397,0.8635996200318334
0.4514967772036102,0.8670887769901882
0.4567301270168747,0.870698647104045
0.4620241371751313,0.8741604134822156
0.46737951079924633,0.87776017575363
0.47279695916003905,0.8813255714178518
0.4782772017727485,0.8847669521506051
0.4838209664925957,0.888482853324812
0.48942898961145315,0.8920397084221408
0.49510201595563513,0.8952542739538764
0.5008407989848213,0.8987240080102161
0.5066461008921268,0.9023172190995454
0.5125186927053332,0.9055966338640609
0.5184593543892912,0.9089233523190791
0.5244688749495119,0.9121196647497627
0.5305480525369574,0.9151356879164882
0.5366976945540476,0.918320551665785
0.5429186177618943,0.9215742351577217
0.5492116483887789,0.9249588636533851
0.5555776222398878,0.9280552348840858
0.5620173848083188,0.9309329097069969
0.5685317913873753,0.9339938355513894
0.5751217071841613,0.9368908355557994
0.5817880074344935,0.9398036794564776
0.5885315775191451,0.9426868851560422
0.595353313081437,0.9454119936241099
0.6022541201461928,0.9480433139929229
0.6092349152400711,0.950997946873389
0.6162966255132942,0.9536405146533001
0.6234401888627864,0.9562849516733802
0.6306665540567405,0.9587576748984228
0.6379766808606282,0.9612508471971777
0.6453715401646701,0.9636500161690709
0.6528521141127848,0.9660566666003577
0.6604193962330305,0.9682906348660294
0.6680743915695615,0.9704966597604457
0.675818116816111,0.9725217247547231
0.6836516004510238,0.97461499110185
0.6915758828738525,0.9765607784722882
0.6995920165435374,0.9784866784221213
0.707701066118189,0.9803236595561721
0.7159041085964888,0.9821422995093437
0.7242022334607315,0.9837999800430037
0.732596542821523,0.985337070695282
0.741088151564157,0.9867451291308711
0.7496781874966877,0.9881508529063495
0.7583677914997191,0.9895947628394797
0.7671581176779302,0.9908242815455047
0.7760503335133571,0.9919316357526518
0.7850456200204509,0.9930500360225318
0.794145171902934,0.9940185116010379
0.8033501977124734,0.9949110773672183
0.8126619200091946,0.9957137830493883
0.822081575524054,0.9964011339119914
0.8316104153230961,0.9970117946535091
0.8412497049736118,0.997524265977497
0.8510007247122247,0.9979691432589414
0.8608647696149244,0.9984004823101618
0.8708431497690724,0.9987211585340164
0.880937190447399,0.9989883419075074
0.8911482322840202,0.9992431728213313
0.9014776314524917,0.9994195184496597
0.9119267598459299,0.9995813758257179
0.9224970052592174,0.9997147572841929
0.9331897715733238,0.9997937385899174
0.9440064789417604,0.9998553012986221
0.9549485639791966,0.999890464350514
0.9660174799522646,0.9999187086111903
0.9772146969725725,0.9999396483641986
0.9885417021919574,0.999960645327031
1.0,0.9999986560043007


==> data/EEG/RMIA/NHiTS-online/total/roc_TS2VecLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.00013987554066104344
1.0233165783302449e-05,0.0001402017218090946
1.0351779556301762e-05,0.00014053168375943818
1.0471768194855202e-05,0.00014086547033577773
1.05931476351837e-05,0.00014120312586978246
1.0715933998226711e-05,0.00014154469520697485
1.084014359178331e-05,0.00014189022371268684
1.09657929126781e-05,0.00014223975727808508
1.1092898648952227e-05,0.0001425933423262658
1.1221477682079803e-05,0.0001429510258184207
1.1351547089209991e-05,0.0001433128552600738
1.148312414543511e-05,0.00014367887870739092
1.1616226326085018e-05,0.00014404914477356248
1.1750871309048075e-05,0.00014442370263525973
1.1887076977119033e-05,0.00014480260203916621
1.2024861420374123e-05,0.00014518589330858491
1.216424293857368e-05,0.00014557362735012185
1.2305240043592616e-05,0.00014596585566044724
1.244787146187906e-05,0.000146362630333135
1.259215613694151e-05,0.00014676400406558144
1.2738113231864785e-05,0.00014717003016600437
1.288576213185518e-05,0.00014758076256052313
1.3035122446815089e-05,0.0001479962558003207
1.3186214013947484e-05,0.000148416565068889
1.3339056900390587e-05,0.000148841746189358
1.3493671405883065e-05,0.0003577684465754029
1.3650078065460137e-05,0.0003587196834413762
1.3808297652180924e-05,0.00035968194620061443
1.3968351179887397e-05,0.00036065536265548386
1.4130259905995336e-05,0.00036164006208972213
1.429404533431761e-05,0.00036263617528560943
1.4459729217920196e-05,0.00036364383454133786
1.4627333562011299e-05,0.0003646631736885828
1.4796880626863964e-05,0.0003656943281102777
1.4968392930772556e-05,0.0003667374347585945
1.514189325304352e-05,0.00036779263217313337
1.53174046370208e-05,0.0003688600604993224
1.5494950393146317e-05,0.00036993986150703125
1.567455410205595e-05,0.0003710321786093998
1.5856239617711373e-05,0.00037213715688188604
1.60400310705682e-05,0.0003732549430815335
1.622595287078087e-05,0.00037438568566646325
1.6414029711444665e-05,0.0003755295348155912
1.6604286571875295e-05,0.0003766866424485739
1.6796748720926532e-05,0.0003778571622459855
1.6991441720346258e-05,0.0008801704811993202
1.7188391428171457e-05,0.0008846376586631736
1.7387624002162504e-05,0.0008891566156823341
1.7589165903277326e-05,0.0008937279524394385
1.7793043899185774e-05,0.0008983522760739075
1.7999285067824765e-05,0.0009030302007625828
1.8207916800994626e-05,0.000907762347801299
1.8418966807997107e-05,0.0009125493456874009
1.86324631193156e-05,0.0009173918302032158
1.8848434090337955e-05,0.0009222904445004955
1.906690840512252e-05,0.0009272458391858364
1.9287915080207776e-05,0.0009322586724070884
1.9511483468466162e-05,0.0009373296099407671
1.9737643263002554e-05,0.000942459325280479
1.9966424501097934e-05,0.0009476484997263696
2.0197857568198782e-05,0.0009528978224756117
2.0431973201952705e-05,0.0009582079907139391
2.066880249629082e-05,0.0009635797097082446
2.09083769055575e-05,0.0009690136929002479
2.1150728248687946e-05,0.000974510662001252
2.1395888713434215e-05,0.000980071347087997
2.1643890860640203e-05,0.0009856964866996238
2.189476762856621e-05,0.0009913868279357637
2.2148552337263592e-05,0.0009971431265557635
2.2405278693000182e-05,0.0010029661470790615
2.266498079273693e-05,0.0010088566628867267
2.2927693128656486e-05,0.001014815456324175
2.3193450592744275e-05,0.0010208433188050752
2.3462288481422625e-05,0.0010269410509164616
2.3734242500238664e-05,0.0010323979275485887
2.4009348768606518e-05,0.0010377244850974057
2.4287643824604503e-05,0.0010431127833725377
2.45691646298279e-05,0.001048563538017672
2.4853948574297985e-05,0.001054077472971603
2.5142033481427965e-05,0.0010596553205643796
2.543345761304648e-05,0.0010652978216145715
2.5728259674479322e-05,0.0010710057255276593
2.6026478819690045e-05,0.0010767797903955666
2.63281546564802e-05,0.0010826207830973455
2.6633327251749808e-05,0.0010885294794010293
2.694203713681882e-05,0.0010945066640666652
2.7254325312810276e-05,0.0011005531309505434
2.7570233256095827e-05,0.0011066696831106306
2.7889802923804396e-05,0.0011128571329132278
2.8213076759394707e-05,0.0011191163021408664
2.8540097698292373e-05,0.0011254480221014507
2.8870909173592345e-05,0.0011318531337386676
2.9205555121827452e-05,0.001138332487743678
2.95440799888038e-05,0.001144886944668098
2.9886528735503827e-05,0.0011515173750382957
3.0232946844057763e-05,0.0011582246594710062
3.0583380323784315e-05,0.0011650096887902937
3.0937875717301366e-05,0.0011718733641458627
3.12964801067075e-05,0.0011788165971327465
3.165924111983521e-05,0.001185840309912377
3.20262069365765e-05,0.0011929454353350644
3.2397426295281954e-05,0.0012001329170638906
3.277294849923382e-05,0.0012074037097000423
3.315282342319423e-05,0.001214758778909596
3.353710152002929e-05,0.001222199101551771
3.392583382740992e-05,0.001228884737133244
3.4319071974590426e-05,0.0012354839882213822
3.4716868189265594e-05,0.0012421597319694764
3.511927530450728e-05,0.0012489128550125322
3.552634676578139e-05,0.0012557442542626414
3.5938136638046256e-05,0.0012626548370281046
3.6354699612933176e-05,0.001269645521133934
3.677609101601031e-05,0.0012767172350437559
3.720236681413066e-05,0.001283870917983121
3.7633583622865324e-05,0.00129110752006425
3.806979871402284e-05,0.0012984280024122205
3.8511070023255685e-05,0.001305833337292619
3.895745615775501e-05,0.0013133245082406716
3.940901640403448e-05,0.0013209025101918706
3.986581073580439e-05,0.0013285683496141183
4.032789982193705e-05,0.001336421960018257
4.079534503452449e-05,0.001350025465604938
4.1268208457029516e-05,0.0013637866509515115
4.174655289253135e-05,0.0013777073437417704
4.223044187206672e-05,0.0013917893928443942
4.271993966306776e-05,0.0014060346685585083
4.321511127789762e-05,0.0014204450628620842
4.371602248248502e-05,0.001435022489663222
4.422273980505897e-05,0.0014497688850543468
4.473533054498463e-05,0.0014646862075693473
4.525386278170167e-05,0.0014797764384436977
4.577840538376616e-05,0.0014950415818775966
4.6309028017997366e-05,0.0015104836653021506
4.684580115873045e-05,0.0015261047396486482
4.738879609717651e-05,0.0015436021257685612
4.793808495089107e-05,0.0015622559752407077
4.8493740673352334e-05,0.0015811260435754921
4.9055837063650453e-05,0.0016002148369900163
4.962444877628913e-05,0.0016195248907512258
5.0199651331100794e-05,0.00163905876951263
5.0781521123276707e-05,0.001820907007792183
5.137013543351339e-05,0.0018452520956635722
5.196557243827657e-05,0.0018698793701805779
5.2567911220184194e-05,0.001894792102200277
5.3177231778509664e-05,0.0019199936004926186
5.379361503980698e-05,0.0019449128319685154
5.441714286865888e-05,0.0019601019698793475
5.5047898078549675e-05,0.0019754671667922873
5.5685964442864085e-05,0.0019910104634269865
5.633142670601352e-05,0.0020067339241573064
5.698437059469136e-05,0.002022639637285499
5.764488282925873e-05,0.012522939385672036
5.8313051135262185e-05,0.012541398648739224
5.8988964255084936e-05,0.012560071875196194
5.9672711959733106e-05,0.012578961545116608
6.0364385060758635e-05,0.012598070167320941
6.106407542232036e-05,0.012617400279709683
6.177187597338488e-05,0.012636954449600427
6.248788072006888e-05,0.012656735274068817
6.321218475812448e-05,0.0126767453802935
6.394488428556937e-05,0.012698475480097528
6.468607661546321e-05,0.012729447436922692
6.543586018883229e-05,0.01276077839317521
6.619433458774387e-05,0.012792472510057728
6.696160054853215e-05,0.012824533997005866
6.773775997517745e-05,0.012853685464658902
6.852291595284057e-05,0.012881705064315106
6.9317172761554e-05,0.012910049442295391
7.012063589007177e-05,0.012938722363141763
7.09334120498799e-05,0.012961550156057646
7.17556091893692e-05,0.012977297971936
7.258733650817246e-05,0.012993228322515477
7.342870447166758e-05,0.013009343323576287
7.42798248256491e-05,0.013025645115422878
7.514081061116962e-05,0.013042135863168217
7.601177617955322e-05,0.013058817757021324
7.689283720758305e-05,0.013075693012578188
7.778411071286482e-05,0.01309276387111602
7.868571506936843e-05,0.013110032599890917
7.959777002314978e-05,0.01312750149243901
8.05203967082547e-05,0.013145172868881052
8.145371766280736e-05,0.013156415174194233
8.239785684528512e-05,0.013166803852332098
8.335293965098187e-05,0.013177312946804114
8.43190929286625e-05,0.013188767806627255
8.529644499741017e-05,0.01320204350556108
8.628512566366886e-05,0.013215473084611093
8.728526623848371e-05,0.013229058327418997
8.829699955494083e-05,0.013242801038300871
8.932045998580959e-05,0.013256703042486839
9.03557834613892e-05,0.013270766186363461
9.140310748756223e-05,0.013284992337718978
9.246257116405733e-05,0.01329938338599137
9.353431520292377e-05,0.013313941242519306
9.461848194721992e-05,0.013328667840795994
9.571521538991856e-05,0.013343565136725985
9.682466119303115e-05,0.013358635108884931
9.794696670695385e-05,0.01337283983782877
9.908228099003788e-05,0.013385933795893673
0.00010023075482838654,0.01339917952749596
0.00010139254075588153,0.013412578791859735
0.00010256779307444219,0.013426133368600471
0.00010375666787451859,0.01343984505796135
0.00010495932305582277,0.013453715681052391
0.00010617591834830001,0.013467747080092296
0.00010740661533334334,0.01348194111865313
0.00010865157746525384,0.013492373226577929
0.00010991097009294972,0.013502529589297946
0.0001111849604819271,0.013512635752144805
0.00011247371783647519,0.013522320109946733
0.00011377741332214914,0.01353211672022676
0.00011509622008850323,0.01354202688411596
0.00011643031329208767,0.013552051917826952
0.00011777987011971193,0.01356219315282874
0.0001191450698119776,0.013572451936023517
0.00012052609368708426,0.013582829629925585
0.00012192312516491107,0.013607651828079298
0.0001233363497913776,0.013639281433740925
0.00012476595526308696,0.01367127766171137
0.00012621213145225474,0.013703644761550962
0.00012767507043192657,0.013736387032077153
0.0001291549665014884,0.013769508821935478
0.00013065201621247213,0.013803014530177102
0.00013216641839466052,0.013824071902668034
0.00013369837418249466,0.013840907123292718
0.00013524808704178755,0.01385793748284898
0.0001368157627967472,0.013875165243214065
0.00013840160965731315,0.013892592692482914
0.00014000583824680976,0.013910222145272008
0.00014162866162991988,0.014370342627747478
0.0001432702953409831,0.014395245167965698
0.00014493095741262166,0.01442043635632224
0.00014661086840469845,0.014445919538570079
0.00014831025143361044,0.014471698099243169
0.00015002933220192182,0.014497775462105992
0.00015176833902834055,0.01452470969290338
0.00015352750287804228,0.014553110275393499
0.000155307057393346,0.014581840052222484
0.00015710723892474503,0.014610902839118856
0.00015892828656229778,0.014640302496039684
0.00016077044216738237,0.014670042927683221
0.00016263395040481922,0.014700128084007526
0.00016451905877536624,0.014730561960755057
0.00016642601764859036,0.014769304678134015
0.00016835508029612023,0.014809038927742957
0.00017030650292528443,0.014849233741498241
0.0001722805447131394,0.014889894457850583
0.00017427746784089192,0.014931026477129267
0.00017629753752872057,0.01498065156923579
0.0001783410220710008,0.015035065319061725
0.00018040819287193827,0.015103493694271317
0.00018249932448161524,0.015172715230457262
0.00018461469463245476,0.015242739121237442
0.0001867545842761076,0.015306373923457097
0.00018891927762076664,0.015370058152766292
0.00019110906216891378,0.015434480553124293
0.0001933242287555045,0.015505882400473825
0.00019556507158659492,0.015577698482279082
0.00019783188827841644,0.015646109911664253
0.0002001249798969037,0.015706629705056957
0.00020244465099768038,0.01576482545107958
0.00020479120966650856,0.015821707131017194
0.0002071649675602069,0.015880767562364527
0.0002095662399480433,0.015940629738315143
0.0002119953457536071,0.016001185783465165
0.00021445260759716674,0.01606244374053036
0.00021693835183851843,0.01612441174545049
0.00021945290862033137,0.016187098028469942
0.0002219966119119955,0.016250510915230765
0.0002245697995539774,0.01631465882787847
0.0002271728133026905,0.0163795502861806
0.0002298059988758851,0.016446567074218155
0.0002324697059985648,0.016513809753030743
0.00023516428844943486,0.016575571912706803
0.00023789010410788932,0.01662879939698406
0.00024064751500154242,0.01668252227299965
0.00024343688735431105,0.016736867856900123
0.00024625859163505465,0.016791843366562458
0.00024911300260677886,0.016846454061784626
0.0002520004993764092,0.01689660460984567
0.0002549214654451423,0.016947336458537375
0.0002578762887593801,0.01699557289104235
0.0002608653617622548,0.01704382601842939
0.00026388908144575103,0.017098299481096542
0.0002669478494034321,0.0171572448527534
0.00027004207188377727,0.017219048597899998
0.0002731721598441376,0.017284846027862923
0.000276338529005317,0.01734675070004823
0.00027954159990678566,0.017394038768085096
0.0002827817979625341,0.01743471559729638
0.0002860595535175742,0.017475863916199964
0.000289375301905095,0.017517489189885778
0.0002927294835042816,0.017559596946790233
0.00029612254379880347,0.01760219277943046
0.00029955493343598134,0.017647709486464176
0.0003030271082866396,0.01770658489414228
0.0003065395295056527,0.017761335821339617
0.00031009266359319264,0.017812572993668865
0.00031368698245668765,0.01785328644468315
0.00031732296347349763,0.01789447180987716
0.00032100108955431715,0.01793613455926112
0.00032472184920731285,0.017978280226248734
0.00032848573660300434,0.018020914408392152
0.0003322932516398972,0.01806911684876845
0.0003361449000108765,0.018114470627632374
0.0003400411932703706,0.018162191485801393
0.00034398264890229247,0.01822150173052197
0.00034796979038876914,0.018285427665998867
0.0003520031472796679,0.018354084696285917
0.0003560832552629278,0.018412951117751104
0.000360210656235707,0.01846884970573372
0.00036438589837635443,0.018519796938165488
0.0003686095362172158,0.01856364965999761
0.00037288213071828336,0.01860193448039079
0.00037720424934169976,0.018640663064433616
0.00038157646612712486,0.01867984055584035
0.00038599936176797673,0.018719472157946625
0.00039047352368855597,0.018759563134400525
0.0003949995461220643,0.01880152269578069
0.000399578030189527,0.018844287578379422
0.00040420958397963103,0.01888630460118256
0.0004088948226294864,0.018927238942036094
0.00041363436840632776,0.018977317677769234
0.00041842885079015847,0.019026994568199878
0.0004232789065573553,0.019071677344841904
0.00042818517986524155,0.01911697508906816
0.0004331483223376403,0.01916279788453124
0.00043816899315141946,0.01920915181715894
0.00044324785912404005,0.01925604304342174
0.00044838559480211905,0.019303477791150464
0.0004535828825510191,0.01935146236036342
0.00045884041264547613,0.01940444441264668
0.0004641588833612782,0.019458054013014633
0.0004695390010680063,0.019512285008276724
0.0004749814803228505,0.019559445806420432
0.0004804870439655134,0.019613719296174097
0.0004860564232142139,0.019668492210012288
0.0004916903577628031,0.01972325290944143
0.0004973895958790067,0.019771541454147057
0.0005031548945038057,0.019820389716793486
0.0005089870193519685,0.019869804185134194
0.0005148867450137498,0.01991921622150011
0.0005208548550577665,0.019965536326323516
0.0005268921421350677,0.02001807967711889
0.0005329994080844093,0.020069543669929614
0.0005391774640387505,0.020131434154841206
0.0005454271305329836,0.02019469278152942
0.0005517492376129129,0.020249948169964376
0.0005581446249454966,0.02031460151082785
0.0005646141419303673,0.02038000425582091
0.0005711586478126435,0.02046026801136061
0.0005777790117970507,0.02060492178163221
0.0005844761131633638,0.020763492745371787
0.0005912508413831881,0.020928377571640483
0.0005981040962380944,0.021085601461981983
0.0006050367879391225,0.021252940121982415
0.0006120498372476703,0.0214177555314187
0.0006191441755977848,0.021584050225150964
0.0006263207452198692,0.02174504379772559
0.0006335804992658254,0.021866641257285286
0.0006409244019356456,0.021968725104348073
0.0006483534286054727,0.022052792035132898
0.0006558685659571436,0.022135378728366007
0.0006634708121092351,0.022217567662311234
0.0006711611767496287,0.02229044314675364
0.0006789406812696112,0.022368174752964164
0.0006868103588995307,0.02261683967017744
0.000694771254846024,0.022783161306564575
0.0007028244264308353,0.022874924257886203
0.0007109709432312439,0.02295645872834297
0.0007192118872221193,0.02303914610701847
0.0007275483529196233,0.023148619274254118
0.0007359814475265771,0.023274794643967246
0.0007445122910795143,0.023393363004944944
0.0007531420165974376,0.023509305037364148
0.0007618717702322999,0.023662263010914376
0.0007707027114212304,0.023820317921624173
0.0007796360130405236,0.023935960762692596
0.0007886728615614156,0.02403871581107031
0.0007978144572076629,0.02414787678440155
0.0008070620141149507,0.024293217197492143
0.0008164167604921472,0.024432130799948115
0.0008258799387844272,0.024537371267707126
0.0008354528058382871,0.024643831589538416
0.0008451366330684721,0.024753129339386854
0.0008549327066268384,0.02486902562121837
0.0008648423275731727,0.024985694783182848
0.0008748668120479914,0.025123141508785325
0.0008850074914473438,0.02526231862715277
0.00089526571259964,0.0254017967443926
0.0009056428379445294,0.02552277564914247
0.0009161402457138521,0.025646265861510746
0.0009267593301146883,0.025760802274524618
0.0009375015015145289,0.025871868789569718
0.0009483681866285928,0.02593938980370023
0.0009593608287093146,0.026011300767792067
0.0009704808877380307,0.02608634640662723
0.0009817298406188842,0.02616207874068017
0.00099310918137498,0.02623855982424792
0.0010046204213468132,0.02633511254593545
0.001016265089392995,0.026432797779901252
0.0010280447320933097,0.02654157864767952
0.0010399609139541202,0.026649785952196782
0.0010520152176161591,0.026744698289323483
0.0010642092440647246,0.02688493091589883
0.001076544612842316,0.027008975704587674
0.0010890229622637305,0.027115191660432515
0.001101645949633657,0.02722263877734151
0.001114415251466788,0.02733181783884294
0.0011273325637104871,0.027431556402241458
0.0011403996019700331,0.027526121435597593
0.0011536181017364785,0.027623053944001146
0.0011669898186171474,0.02771022597293745
0.0011805165285688054,0.02778877455746871
0.0011942000281335325,0.027874141831386083
0.0012080421346773289,0.027960341910362525
0.0012220446866314887,0.028092055129012868
0.0012362095437367692,0.028254000266551615
0.0012505385872903913,0.028387928152958763
0.0012650337203959038,0.02852179032508919
0.0012796968682159415,0.028695568229806297
0.001294529978227916,0.028841418900928572
0.0013095350204826678,0.028995568530847626
0.0013247139878661174,0.029148948382217533
0.0013400688963639508,0.029294476449821395
0.001355601785329369,0.029487795117872306
0.0013713147177539455,0.029670440144396265
0.001387209780541621,0.029847463616383914
0.001403289084785873,0.03000756887740679
0.0014195547660501016,0.030263334748373248
0.0014360089846512606,0.030488225398894942
0.0014526539259467812,0.03066242299334406
0.0014694918006248172,0.03078356770203692
0.0014865248449978572,0.03090498461661508
0.0015037553212997384,0.03110622385883869
0.001521185517986105,0.03131664142697159
0.0015388177500383464,0.03150374669401955
0.001556654359271062,0.031672789900794814
0.0015746977146430866,0.03185223227520596
0.001592950212572123,0.03203184917134782
0.0016114142772530198,0.03219230980449143
0.0016300923609797412,0.03237817859942429
0.0016489869444710648,0.03267388409202052
0.001668100537200059,0.03292323398716489
0.0016874356777273757,0.03315250047434355
0.001706994934038408,0.0333210259012196
0.001726780903884356,0.03347438375678161
0.0017467962151272458,0.03370273804772126
0.0017670435260889468,0.03395383668566794
0.0017875255259042354,0.03417086122137859
0.0018082449348779518,0.034378773068992605
0.0018292045048462937,0.03459029030487504
0.0018504070195423021,0.03474921736487648
0.0018718552949655793,0.03485866206974723
0.0018935521797562953,0.034980014092335546
0.0019155005555735278,0.03524146436493758
0.0019377033374779887,0.03551147522564922
0.0019601634743191855,0.03578329536082338
0.001982883949127071,0.0360577324201925
0.002005867779508234,0.03628732293418389
0.002029118018046678,0.03660812339075161
0.002052637752709252,0.036845363054928526
0.0020764301072557748,0.03703336236922146
0.0021004982416539153,0.037301239430557055
0.0021248453524988827,0.03755983878598508
0.0021494746734379805,0.03778158024371407
0.00217438947560008,0.03800440251409658
0.0021995930680300748,0.0382866767560899
0.0022250887981283695,0.03852985627611941
0.002250880052095462,0.038793300582905865
0.00227697025538168,0.03903310900084191
0.0023033628731421313,0.03929209145406502
0.002330061410696925,0.039624723245313055
0.002357069413996728,0.03995964702408584
0.0023843904700937206,0.04017648407370207
0.002412028207618007,0.04042160954548339
0.00243998629725955,0.04064393606517436
0.0024682684522556926,0.040847552016078204
0.0024968784288843266,0.04102406823091244
0.0025258200269627847,0.04116164071665492
0.002555097090352507,0.041334688834524805
0.0025847135074695635,0.04156619844822258
0.002614673211801092,0.041804553059353364
0.00264498018242772,0.04214476035164699
0.002675638444552045,0.04237393398904195
0.0027066520700332413,0.042617850075120756
0.0027380251779278576,0.04289751232084972
0.0027697619350368907,0.043206975152066875
0.002801866556459195,0.04349325677912573
0.002834343306151309,0.04372075522705411
0.0028671964974937695,0.04393559953294705
0.0029004304938639917,0.04414365361346663
0.002934049709215787,0.044517270289427424
0.0029680586086656023,0.04492863225764085
0.003002461709085549,0.04525341983242274
0.0030372635797033115,0.045524004260667314
0.0030724688427090033,0.04581280668194698
0.003108082173869064,0.046078122315142835
0.0031441083031472647,0.04646088488266999
0.00318055201533292,0.04677889831493312
0.0032174181506763717,0.0469903411384527
0.003254711605531848,0.047206839177953555
0.003292437333007769,0.047515373672438174
0.0033306003436245884,0.04779465352894417
0.003369205705980267,0.04833581890839695
0.003408258547423452,0.048635489697610626
0.0034477640547344642,0.04884147610499775
0.0034877274748141775,0.04919975478787738
0.003528154115380883,0.049464566032634445
0.0035690493456752297,0.049851073511382495
0.0036104185971733375,0.05025051187736033
0.0036522673643081755,0.05056230586362763
0.0036946012051993025,0.05102261499762521
0.003737425742391064,0.051250414364400684
0.0037807466635993493,0.051582377075031216
0.0038245697224669993,0.05221343951597206
0.0038689007393279753,0.05268887665446147
0.003913745601980384,0.05298383260729249
0.0039591102664684585,0.05337964730486087
0.004005000757873611,0.05396005482919306
0.004051423171114647,0.05453155203124847
0.0040983836717572615,0.05490090445659283
0.004145888496832911,0.05536157531976926
0.004193943955667186,0.05581489180978259
0.004242556430717777,0.05619999057066536
0.004291732378422158,0.05653390690155412
0.004341478330055092,0.05679367190475617
0.004391800892596086,0.05720615901905353
0.004442706749606883,0.05752845267124268
0.004494202662119142,0.057898241606590115
0.0045462954695324,0.05826574162383025
0.004598992090522438,0.05862443789190985
0.004652299523960189,0.059175438132214285
0.004706224849841282,0.059496868920974055
0.004760775230226368,0.05979152429292835
0.00481595791019235,0.06008991403179984
0.004871780218794631,0.06038189766285205
0.004928249570040513,0.060926985730299796
0.004985373463873894,0.06132264908760336
0.005043159487171359,0.06171403909826499
0.005101615314749833,0.062128161334677655
0.005160748710385908,0.06259504278726066
0.005220567527846975,0.06310692972255587
0.005281079711934331,0.06359944510890571
0.005342293299538352,0.0641867499071842
0.005404216420705915,0.06478976481015147
0.00546685729972018,0.06536794514939989
0.0055302242561929005,0.06576021181970222
0.005594325706169377,0.0660501214486333
0.005659170163246243,0.06657916260860189
0.005724766239702178,0.06697019038221767
0.005791122647641758,0.06732486356631812
0.005858248200152536,0.06767495280436575
0.005926151812475552,0.06818270199739258
0.005994842503189409,0.06870836143378996
0.006064329395408062,0.06914666933144167
0.006134621717992506,0.06954702203359228
0.0062057288067765,0.06998973292534624
0.0062776601058065,0.07047525932071474
0.006350425168595962,0.07096504257769787
0.00642403365939419,0.07136438950261678
0.006498495354469888,0.07167834555379646
0.006573820143409586,0.07215255164447866
0.006650018030431118,0.07265752861350609
0.006727099135712337,0.07331320046485314
0.006805073696735206,0.07379813239858082
0.0068839520696454964,0.07429648384764916
0.006963744730628222,0.07497178882146481
0.007044462277299037,0.07561183215731757
0.007126115430111745,0.07608899115122088
0.007208715033782135,0.0765840915853184
0.007292272058728313,0.07701130776773642
0.007376797602527731,0.07753948928806124
0.007462302891391108,0.07802296496878246
0.007548799281653432,0.07842237010503178
0.007636298261282241,0.07896611345212673
0.0077248114514034,0.07955210376277953
0.007814350607844541,0.08001401996609606
0.00790492762269642,0.08045823545814634
0.007996554525892346,0.08102893156527259
0.008089243486805939,0.08160586250665366
0.008183006815867389,0.08243301184176709
0.008277856966198472,0.08291329020892543
0.00837380653526649,0.08332914809930596
0.008470868266557402,0.08388448994000638
0.008569055051268348,0.08446334357919025
0.008668379930019773,0.08518562247816751
0.008768856094587427,0.08568554794844946
0.008870496889654403,0.08628770486626151
0.00897331581458352,0.08673808917744046
0.009077326525210223,0.08730136835165452
0.009182542835656282,0.08779116282597038
0.009288978720164497,0.08827947737021023
0.009396648314954691,0.0888495949560376
0.009505565920101192,0.08938409655315005
0.009615746001432095,0.09007949050868505
0.009727203192450537,0.09069710093127262
0.009839952296278227,0.09123132181870572
0.009954008287621519,0.09183616797538943
0.010069386314760271,0.09244879593802748
0.010186101701559752,0.09289073492351453
0.010304169949505875,0.09341253256506273
0.01042360673976401,0.0939978980807718
0.010544427935261684,0.09468334889469585
0.010666649582795389,0.09540234762413803
0.010790287915161836,0.09606598533048472
0.01091535935331391,0.09665395251851791
0.011041880508541602,0.097454887953892
0.011169868184678225,0.09805995332950813
0.011299339380332217,0.09871253157123137
0.011430311291144786,0.09919252769293599
0.011562801312073753,0.09972838722004433
0.011696827039703846,0.10030866819174214
0.01183240627458378,0.10092896713974583
0.011969557023590427,0.10146907342448286
0.012108297502320394,0.1021380599245594
0.012248646137509308,0.1028885710492076
0.012390621569479156,0.10357478474403689
0.012534242654613994,0.10426369650148522
0.01267952846786434,0.10498061573002185
0.012826498305280598,0.10567205782883682
0.012975171686575868,0.10638308562039386
0.013125568357718427,0.10703196448030002
0.013277708293554291,0.10773797165861802
0.013431611700460153,0.10839703477752087
0.013587299019027091,0.10907444950651632
0.013744790926775366,0.10980417349075162
0.013904108340900697,0.11070716519454107
0.014065272421052363,0.11143571349211363
0.014228304572143519,0.11205092143486635
0.014393226447194065,0.1126687856059777
0.014560059950206485,0.11350641602909521
0.014728827239075018,0.11437327706772496
0.014899550728528537,0.11504700948096795
0.015072253093107555,0.11581884017835216
0.01524695727017573,0.11660666686515102
0.015423686462966274,0.11723697709614486
0.01560246414366368,0.11804326814548857
0.015783314056521166,0.11877243550834715
0.01596626022101425,0.11956598919054624
0.01615132693503091,0.12049242738041173
0.01633853877809862,0.12144120737669137
0.016527920614648955,0.12216462267926849
0.0167194975973199,0.1230012498047183
0.016913295170296487,0.12370601106014396
0.01710933907269015,0.12445389053736049
0.01730765534195726,0.12523662894335152
0.01750827031735725,0.12606573774772314
0.017711210643450888,0.12709467396467547
0.017916503273639015,0.12806130939416735
0.018124175473742375,0.12895201972134504
0.018334254825622908,0.12994845870002783
0.018546769230846995,0.13096560696176096
0.018761746914391215,0.13185880069253886
0.018979216428391014,0.13260503723524206
0.019199206655932846,0.13339160836957337
0.019421746814890263,0.13422148136808265
0.019646866461804465,0.13503235399600114
0.01987459549580984,0.13586647505179508
0.02010496416260499,0.1369960047931475
0.02033800305846982,0.1379344539577626
0.020573743134329137,0.13898776700398144
0.02081221569986339,0.13993297716950404
0.021053452427667062,0.14087477153433636
0.02129748535745521,0.14178450810078058
0.021544346900318843,0.14279606062781935
0.02179406984302956,0.14366206378321572
0.0220466873523941,0.14463254121936372
0.022302232979659387,0.1455996153790225
0.022560740664968614,0.146827502894903
0.022822244741868985,0.14773212530090227
0.023086779941871697,0.14870247827891317
0.023354381399064792,0.14942851769892274
0.023625084654779475,0.1503671757399596
0.023898925662310503,0.15159567126496803
0.024175940791691306,0.1526688073097762
0.024456166834524465,0.15360805011117243
0.024739641008868142,0.15485267115348872
0.025026400964179192,0.15582417200520673
0.025316484786313556,0.156881194554472
0.025609931002584595,0.15799385615142997
0.025906778586880088,0.15908593270242716
0.026207066964838526,0.16022460274702077
0.02651083601908539,0.16146495322219323
0.026818126094530156,0.1623733809717068
0.02712897800372467,0.16363658069981174
0.027443433032283655,0.16477083724477243
0.02776153294436801,0.16582688230849216
0.028083319988231725,0.16678948876356076
0.028408836901833042,0.16792285912469523
0.028738126918510663,0.16917886226506487
0.029071233772725785,0.17050970773587243
0.029408201705870638,0.17177275506228912
0.029749075472144403,0.17294789150725393
0.030093900344497212,0.17422644773522183
0.03044272212064303,0.17541985487306364
0.030795587129142266,0.17655389472478272
0.03115254223555488,0.1777634420355698
0.03151363484866479,0.17891744449118793
0.031878912926776456,0.18024164079275934
0.03224842498408442,0.18166125204597175
0.0326222200971167,0.18307350158566268
0.03300034791125285,0.184344398476958
0.03338285864731761,0.18566973575719353
0.033769803108250916,0.18673414651860445
0.03416123268585528,0.18792400288111172
0.034557199367621395,0.1889896975005051
0.03495775574363275,0.19035698166085546
0.035362955013550426,0.19163631577675105
0.03577285099367873,0.19316404204482418
0.0361874981241128,0.1943132748352908
0.03660695147596903,0.19551393144277937
0.03703126675869927,0.1967715128638436
0.03746050032748993,0.19811127574112966
0.037894709190746674,0.1996401834838859
0.03833395101766601,0.20126951240310248
0.03877828414589457,0.20254448169206052
0.03922776758927719,0.20404535041830418
0.03968246104569482,0.20538768770762772
0.040142424904993215,0.2068201322910848
0.040607720257003654,0.2083744804069584
0.041078408899656464,0.20981118938738427
0.04155455334718875,0.2112228224343629
0.04203621683844714,0.2126018594452507
0.04252346334528682,0.21423237964613664
0.04301635758106795,0.21582025061512727
0.0435149650092505,0.21746441076837178
0.044019351852088745,0.21896674661579726
0.044529585099426554,0.22041360211522892
0.04504573251759458,0.2220719159792742
0.04556786265841064,0.22363492547261427
0.046096044868284336,0.22527486140461206
0.04663034929742731,0.22690411740917202
0.04717084690917017,0.228425482589138
0.047717609489387455,0.23012359268861174
0.04827070965603183,0.23176324852827018
0.0488302208687788,0.23342412962999576
0.0493962174387832,0.23488700992485317
0.04996877453854884,0.23645471749236577
0.0505479682119124,0.2381495275857743
0.05113387538414326,0.2400068190593378
0.05172657387216019,0.2417709956781351
0.05232614239486662,0.24369481360832285
0.052932660583605615,0.24577531053880436
0.05354620899273607,0.2476918168385945
0.05416686911033152,0.2493542267788594
0.05479472336900287,0.2512993295743978
0.05542985515684669,0.2530163935790488
0.05607234882852033,0.254966366527651
0.05672228971644543,0.25675874039736946
0.05737976414214134,0.2586344867265711
0.05804485942768978,0.2601742932839368
0.05871766390733255,0.26208991960930195
0.05939826693920356,0.2639291941990615
0.060086758917196864,0.26601897624692383
0.0607832312829723,0.2678540548366422
0.06148777653810023,0.2698560660769137
0.062200488256347115,0.2721279188151809
0.06292146109610344,0.27388843252142486
0.06365079081295572,0.27563007069820855
0.06438857427240419,0.27752251494718205
0.06513490946272803,0.2796530505150711
0.0658898955079995,0.2817742324371768
0.06665363268124913,0.2838186378547744
0.06742622241778341,0.2860582708121295
0.06820776732865685,0.2883402339475404
0.06899837121430018,0.2902888949321462
0.0697981390783066,0.29260817925907906
0.07060717714137772,0.2948484279263489
0.07142559285543126,0.296896668452852
0.07225349491787214,0.2989455677802817
0.07309099328602911,0.3008335828310595
0.07393819919175866,0.3029834374871225
0.07479522515621821,0.3052349290695754
0.07566218500481055,0.3073771699036759
0.07653919388230147,0.3094851526720319
0.0774263682681127,0.3118097883928813
0.07832382599179197,0.31402220823404947
0.07923168624866253,0.31639900863100856
0.08015006961565405,0.318839411503319
0.08107909806731686,0.3212641978229754
0.08201889499202203,0.3235358399413347
0.08296958520834907,0.32604843693429053
0.08393129498166364,0.32834519912402804
0.08490415204088747,0.33062386322629767
0.0858882855954625,0.33289142081475614
0.08688382635251184,0.33493623767443287
0.08789090653419954,0.33752460679416535
0.08890965989529158,0.3399053895960952
0.08994022174092044,0.34250059519226655
0.09098272894455559,0.3449180787623967
0.09203731996618221,0.3473791608216695
0.09310413487069075,0.35007701723870427
0.09418331534647952,0.3525147233824038
0.0952750047242729,0.3552195338178288
0.09637934799615785,0.35768600992246924
0.09749649183484087,0.3604005787140332
0.0986265846131282,0.36290235760854195
0.09976977642363201,0.36574845467329403
0.10092621909870483,0.3684703217249408
0.10209606623060476,0.37105362622652877
0.10327947319189525,0.37387038017407526
0.10447659715608053,0.3767575965357132
0.10568759711848051,0.37982409219817354
0.10691263391734772,0.3828377874628894
0.10815187025522892,0.38570117283760474
0.10940547072057435,0.388592196959641
0.11067360180959745,0.3914042920094335
0.11195643194838795,0.39431489139278064
0.11325413151528127,0.39731544498010685
0.11456687286348727,0.40027634519142496
0.11589483034398118,0.4035912635382153
0.11723818032865997,0.4066067756768755
0.11859710123376706,0.4094693106601808
0.11997177354358855,0.4124165877975218
0.12136237983442417,0.41531333378876345
0.12276910479883604,0.41831303988692037
0.12419213527017846,0.4213698698108906
0.12563166024741215,0.4241624598381997
0.12708787092020596,0.42718615104487423
0.12856096069432965,0.4303036370582619
0.130051125217341,0.43342835982116884
0.13155856240457053,0.4364345919769961
0.1330834724654076,0.43934437367519924
0.1346260579298911,0.44250437607556725
0.13618652367560827,0.44562825934671835
0.1377650769549055,0.4490574080935518
0.13936192742241435,0.45233576837397427
0.14097728716289676,0.45558746496704317
0.142611370719413,0.45872159914538246
0.14426439512181588,0.46194391624735365
0.14593657991557576,0.46520236214804117
0.1476281471909391,0.4685211830349699
0.14933932161242533,0.47204899109531046
0.15107033044866555,0.4756668277747007
0.15282140360258709,0.4793352325311656
0.15459277364194784,0.48285975105428813
0.15638467583022478,0.4862339281713039
0.15819734815786016,0.4901451641112132
0.16003103137387018,0.49373553763960204
0.16188596901781993,0.49742513978578734
0.1637624074521689,0.5008909010530893
0.16566059589499152,0.5046944059616875
0.16758078645307686,0.5081893531983246
0.16952323415541215,0.5118226359692426
0.1714881969870541,0.5155590933084826
0.17347593592339325,0.5195577550925321
0.1754867149648152,0.5234662399605465
0.1775208011717636,0.5275692929760846
0.1795784647002097,0.5316518380739286
0.18165997883753285,0.5357287812588293
0.18376562003881725,0.5395599551686626
0.18589566796356882,0.5435718809315047
0.18805040551285834,0.5475015443814237
0.1902301188668946,0.5515670302471551
0.19243509752303323,0.5552307759025034
0.19466563433422632,0.5595471810783991
0.19692202554791735,0.563507212516541
0.19920457084538712,0.5674847125772897
0.20151357338155584,0.5713919230812247
0.20384933982524642,0.5754470162695421
0.20621218039991446,0.5794766819059001
0.2086024089248505,0.5833848835592637
0.21102034285685967,0.5874533448198802
0.21346630333242453,0.591485400352753
0.21594061521035676,0.5959768453875285
0.21844360711494284,0.6003194325600185
0.22097561147959033,0.6043623249726157
0.22353696459097966,0.6084144963572207
0.22612800663372795,0.6127111600819882
0.2287490817355704,0.6172480457484146
0.2314005380130654,0.6215822848255417
0.23408272761782944,0.6259736665919349
0.23679600678330787,0.6306425454177885
0.23954073587208793,0.6350110545062911
0.24231727942376008,0.6396039143250304
0.24512600620333397,0.6440299333982875
0.24796728925021602,0.6485025313390052
0.2508415059277541,0.6528815290251291
0.2537490379733572,0.657577484011952
0.2566902715491952,0.6618410140754437
0.25966559729348726,0.6663813613330906
0.26267541037238384,0.6708402064666151
0.26572011053245065,0.6752692331045423
0.26880010215376077,0.6796555147287923
0.2719157943036019,0.6842761735359275
0.2750676007908067,0.688663675011675
0.2782559402207126,0.6928470443130438
0.28148123605075814,0.6970169670080104
0.28474391664672477,0.7012779992759777
0.28804441533962977,0.7055586273327265
0.2913831704832789,0.709825189204747
0.2947606255124859,0.7139142901146437
0.29817722900196736,0.718498184156604
0.30163343472591975,0.7228570528989412
0.30512970171828707,0.72719646582793
0.30866649433372745,0.7316345750704365
0.3122442823092858,0.7362424796232154
0.3158635408267819,0.740658858963151
0.31952475057592133,0.7452385435608696
0.32322839781813806,0.7498304753908609
0.3269749744511768,0.7543711783866687
0.33076497807442423,0.7586336655818526
0.3345989120549975,0.7628401219858993
0.3384772855945983,0.7672348627417105
0.34240061379714254,0.7713750697088797
0.34636941773717345,0.7754615786486665
0.3503842245290676,0.779444064467796
0.3544455673970435,0.7837324505645378
0.3585539857459817,0.7879908232797043
0.36271002523306484,0.792159688801833
0.3669142378402494,0.7964265513232458
0.3711671819475767,0.8003651316904643
0.37546942240733366,0.8043112861709749
0.37982153061907364,0.8083189277326948
0.3842240846055061,0.8125192924459114
0.38867766908926676,0.8165163071880219
0.393182875570577,0.8207063886196929
0.39774030240580366,0.824741819275224
0.40235055488692933,0.8286342887648525
0.4070142453219439,0.8325810276551394
0.4117319931161679,0.8365744617540127
0.4165044248545185,0.8407048010906287
0.42133217438472886,0.844814443577955
0.4262158829015325,0.8486851170860756
0.43115619903182284,0.85266417295843
0.43615377892080054,0.8564807725464231
0.441209286319119,0.8604758696971324
0.4463233926710397,0.8641800015511034
0.4514967772036102,0.8678979643329423
0.4567301270168747,0.8716006585766778
0.4620241371751313,0.8752518880291447
0.46737951079924633,0.8789308305491377
0.47279695916003905,0.8824841829093766
0.4782772017727485,0.8860966393890088
0.4838209664925957,0.8898809417560294
0.48942898961145315,0.8936934276359931
0.49510201595563513,0.8973153526494363
0.5008407989848213,0.9008634223691161
0.5066461008921268,0.9043243627867227
0.5125186927053332,0.9077759888480623
0.5184593543892912,0.911211439919755
0.5244688749495119,0.9145811378246129
0.5305480525369574,0.9176286527606153
0.5366976945540476,0.920979106499584
0.5429186177618943,0.9241800366062929
0.5492116483887789,0.9273435288515943
0.5555776222398878,0.9304516174416122
0.5620173848083188,0.933433457764143
0.5685317913873753,0.9364856790339318
0.5751217071841613,0.9392876758314133
0.5817880074344935,0.942235571684634
0.5885315775191451,0.9450566986907747
0.595353313081437,0.9479376650920022
0.6022541201461928,0.9503876069165758
0.6092349152400711,0.9530927438840331
0.6162966255132942,0.9556015761859487
0.6234401888627864,0.958096105537801
0.6306665540567405,0.9605459191931199
0.6379766808606282,0.9628264587223148
0.6453715401646701,0.96502439106394
0.6528521141127848,0.9673464591360668
0.6604193962330305,0.9696514391427338
0.6680743915695615,0.9716624751310651
0.675818116816111,0.9735654369057098
0.6836516004510238,0.9753666125438831
0.6915758828738525,0.9772715097289572
0.6995920165435374,0.9790236772857354
0.707701066118189,0.9806284249081113
0.7159041085964888,0.9823100828536429
0.7242022334607315,0.9838389936262291
0.732596542821523,0.9852885737049057
0.741088151564157,0.986617107508932
0.7496781874966877,0.987903233353487
0.7583677914997191,0.9890984742437375
0.7671581176779302,0.9902865861865928
0.7760503335133571,0.9913466819778126
0.7850456200204509,0.9922947993180898
0.794145171902934,0.9932196559444477
0.8033501977124734,0.9941402381986203
0.8126619200091946,0.9949201576599697
0.822081575524054,0.9956122476490584
0.8316104153230961,0.9962398216536805
0.8412497049736118,0.9968211554400156
0.8510007247122247,0.9973080463681947
0.8608647696149244,0.9977808571868179
0.8708431497690724,0.998183868637858
0.880937190447399,0.9985224368923917
0.8911482322840202,0.9988274840210284
0.9014776314524917,0.9990758441993661
0.9119267598459299,0.9992627939436902
0.9224970052592174,0.9994465246257056
0.9331897715733238,0.9995869345789907
0.9440064789417604,0.9997001226664561
0.9549485639791966,0.9997814369430454
0.9660174799522646,0.9998413674945512
0.9772146969725725,0.9999026926786453
0.9885417021919574,0.9999438737822108
1.0,0.9999838720516095


==> data/EEG/RMIA/NHiTS-online/total/roc_TrendLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0023560473074791524
1.7188391428171457e-05,0.00236712901103945
1.7387624002162504e-05,0.002378339163869346
1.7589165903277326e-05,0.00238967925483874
1.7793043899185774e-05,0.0024011507900751888
1.7999285067824765e-05,0.0024127552931639427
1.8207916800994626e-05,0.0024244943053503003
1.8418966807997107e-05,0.002436369385744306
1.86324631193156e-05,0.0024483821115278267
1.8848434090337955e-05,0.002460534078164018
1.906690840512252e-05,0.0024728268996092296
1.9287915080207776e-05,0.00248526220852736
1.9511483468466162e-05,0.0024978416565066986
1.9737643263002554e-05,0.0025105669142792796
1.9966424501097934e-05,0.0025234396719427798
2.0197857568198782e-05,0.0025364616391849873
2.0431973201952705e-05,0.002549634545510875
2.066880249629082e-05,0.002562960140472299
2.09083769055575e-05,0.002576440193900371
2.1150728248687946e-05,0.002590076496140511
2.1395888713434215e-05,0.0026038708582902343
2.1643890860640203e-05,0.002617825112439691
2.189476762856621e-05,0.0026319411119149943
2.2148552337263592e-05,0.0026462207315243675
2.2405278693000182e-05,0.002660665867807146
2.266498079273693e-05,0.0026752784392856674
2.2927693128656486e-05,0.002690060386720074
2.3193450592744275e-05,0.0027050136733660804
2.3462288481422625e-05,0.0027201402852357155
2.3734242500238664e-05,0.0027691444118651686
2.4009348768606518e-05,0.0027847550252843266
2.4287643824604503e-05,0.002800546583075509
2.45691646298279e-05,0.0028165211825852384
2.4853948574297985e-05,0.0028326809454706165
2.5142033481427965e-05,0.0028490280179811088
2.543345761304648e-05,0.0028655645712436007
2.5728259674479322e-05,0.0028822928015507544
2.6026478819690045e-05,0.002899214930652704
2.63281546564802e-05,0.0029163332060521407
2.6633327251749808e-05,0.0029336499013028106
2.694203713681882e-05,0.0029511673163114763
2.7254325312810276e-05,0.0029688877776433797
2.7570233256095827e-05,0.0029868136388312384
2.7889802923804396e-05,0.0030049472806878354
2.8213076759394707e-05,0.0030232911116222184
2.8540097698292373e-05,0.0030418475679595764
2.8870909173592345e-05,0.0030606191142648178
2.9205555121827452e-05,0.0030796082436698982
2.95440799888038e-05,0.0030988174782049455
2.9886528735503827e-05,0.0031182493691332223
3.0232946844057763e-05,0.00313790649728997
3.0583380323784315e-05,0.00315779147342518
3.0937875717301366e-05,0.0031779069385503437
3.12964801067075e-05,0.0031982555642892053
3.165924111983521e-05,0.0032188400532326077
3.20262069365765e-05,0.0032396631392974233
3.2397426295281954e-05,0.0032607275880896626
3.277294849923382e-05,0.0032820361972717856
3.315282342319423e-05,0.0033035917969342723
3.353710152002929e-05,0.003325397249971499
3.392583382740992e-05,0.003347455452461972
3.4319071974590426e-05,0.0033697693340529675
3.4716868189265594e-05,0.0033923418583496345
3.511927530450728e-05,0.0034151760233085983
3.552634676578139e-05,0.003438274861636139
3.5938136638046256e-05,0.003461641441190974
3.6354699612933176e-05,0.0034852788653917167
3.677609101601031e-05,0.0035091902736290523
3.720236681413066e-05,0.003520738094162436
3.7633583622865324e-05,0.003522727702383585
3.806979871402284e-05,0.0035247403723769077
3.8511070023255685e-05,0.0035267763714539923
3.895745615775501e-05,0.003528835970024867
3.940901640403448e-05,0.0035309194416339126
3.986581073580439e-05,0.003533027062996194
4.032789982193705e-05,0.0035351591140342113
4.079534503452449e-05,0.0035373158779150775
4.1268208457029516e-05,0.0035394976410881253
4.174655289253135e-05,0.003541704693322959
4.223044187206672e-05,0.003543937327747931
4.271993966306776e-05,0.003546195840889077
4.321511127789762e-05,0.0035484805327095003
4.371602248248502e-05,0.0035507917066492124
4.422273980505897e-05,0.003553129669665428
4.473533054498463e-05,0.0035554947322733394
4.525386278170167e-05,0.0035578872085873557
4.577840538376616e-05,0.00356030741636282
4.6309028017997366e-05,0.0035627556770382158
4.684580115873045e-05,0.0035652323157778524
4.738879609717651e-05,0.0035677376615150585
4.793808495089107e-05,0.003570272046995864
4.8493740673352334e-05,0.003572835808823196
4.9055837063650453e-05,0.003575429287501584
4.962444877628913e-05,0.003578052827482382
5.0199651331100794e-05,0.0035807067772095228
5.0781521123276707e-05,0.003583391489165786
5.137013543351339e-05,0.0035861073199196236
5.196557243827657e-05,0.0035888546301725095
5.2567911220184194e-05,0.0035916337848068505
5.3177231778509664e-05,0.003594445152934446
5.379361503980698e-05,0.00359728910794551
5.441714286865888e-05,0.0036001660275582674
5.5047898078549675e-05,0.0036030762938691154
5.5685964442864085e-05,0.0036060202934033734
5.633142670601352e-05,0.0036089984171666202
5.698437059469136e-05,0.0036120110606966222
5.764488282925873e-05,0.0036150586241158723
5.8313051135262185e-05,0.0036181415121847227
5.8988964255084936e-05,0.003621260134355154
5.9672711959733106e-05,0.0036244149048251456
6.0364385060758635e-05,0.003627606242593695
6.106407542232036e-05,0.0036308345715164647
6.177187597338488e-05,0.0036341003203620736
6.248788072006888e-05,0.003637403922869046
6.321218475812448e-05,0.0036407458178034204
6.394488428556937e-05,0.003644126449017019
6.468607661546321e-05,0.003647546265506402
6.543586018883229e-05,0.0036510057214724978
6.619433458774387e-05,0.003654505276380931
6.696160054853215e-05,0.0036580453950230407
6.773775997517745e-05,0.0036616265475776172
6.852291595284057e-05,0.0036652492096733436
6.9317172761554e-05,0.003668913862451971
7.012063589007177e-05,0.0036726209926322174
7.09334120498799e-05,0.0036763710925744103
7.17556091893692e-05,0.0036801646603458844
7.258733650817246e-05,0.0036840021997871265
7.342870447166758e-05,0.0036878842205786953
7.42798248256491e-05,0.003691811238308915
7.514081061116962e-05,0.003695783774542349
7.601177617955322e-05,0.0036998023568890794
7.689283720758305e-05,0.00370386751907477
7.778411071286482e-05,0.003707979801011564
7.868571506936843e-05,0.003712139748869784
7.959777002314978e-05,0.0037163479151504733
8.05203967082547e-05,0.003720604858758779
8.145371766280736e-05,0.004057586198973982
8.239785684528512e-05,0.004063543209062713
8.335293965098187e-05,0.004069569267523901
8.43190929286625e-05,0.00407566517470498
8.529644499741017e-05,0.004081831740230301
8.628512566366886e-05,0.004088069783108663
8.728526623848371e-05,0.004094380131842082
8.829699955494083e-05,0.004100763624535844
8.932045998580959e-05,0.004107221109009799
9.03557834613892e-05,0.004113753442910975
9.140310748756223e-05,0.004120361493827484
9.246257116405733e-05,0.004127046139403745
9.353431520292377e-05,0.004133808267457058
9.461848194721992e-05,0.004140648776095509
9.571521538991856e-05,0.004147568573837256
9.682466119303115e-05,0.0041545685797311944
9.794696670695385e-05,0.004161649723479017
9.908228099003788e-05,0.004168812945558693
0.00010023075482838654,0.00417605919734938
0.00010139254075588153,0.004183389441257774
0.00010256779307444219,0.004190804650845937
0.00010375666787451859,0.004198305810960602
0.00010495932305582277,0.004205893917863964
0.00010617591834830001,0.004213569979366009
0.00010740661533334334,0.004221335014958362
0.00010865157746525384,0.004229190055949687
0.00010991097009294972,0.004237136145602665
0.0001111849604819271,0.004245174339272553
0.00011247371783647519,0.004253305704547344
0.00011377741332214914,0.004261531321389568
0.00011509622008850323,0.0042698522822797215
0.00011643031329208767,0.004278269692361362
0.00011777987011971193,0.004286784669587893
0.0001191450698119776,0.00429539834487104
0.00012052609368708426,0.004304111862231054
0.00012192312516491107,0.004312926378948652
0.0001233363497913776,0.004321843065718723
0.00012476595526308696,0.00433086310680581
0.00012621213145225474,0.0043399877002014
0.00012767507043192657,0.004349218057783037
0.0001291549665014884,0.004358555405475269
0.00013065201621247213,0.0043680009834124725
0.00013216641839466052,0.004377556046103567
0.00013369837418249466,0.004387221862598619
0.00013524808704178755,0.0043969997166574
0.0001368157627967472,0.004406890906919884
0.00013840160965731315,0.004416896747078727
0.00014000583824680976,0.004427018566053747
0.00014162866162991988,0.0044372577081684145
0.0001432702953409831,0.0044476155333284095
0.00014493095741262166,0.004458093417202228
0.00014661086840469845,0.004468692751403897
0.00014831025143361044,0.004479414943677795
0.00015002933220192182,0.004490261418085626
0.00015176833902834055,0.004501233615195549
0.00015352750287804228,0.004512332992273518
0.000155307057393346,0.0045235610234768105
0.00015710723892474503,0.004534919200049834
0.00015892828656229778,0.004546409030522171
0.00016077044216738237,0.004558032040908948
0.00016263395040481922,0.0045697897749134965
0.00016451905877536624,0.00458168379413239
0.00016642601764859036,0.004593715678262842
0.00016835508029612023,0.004605887025312514
0.00017030650292528443,0.004618199451811753
0.0001722805447131394,0.004630654593028293
0.00017427746784089192,0.004643254103184438
0.00017629753752872057,0.004655999655676767
0.0001783410220710008,0.00466889294329839
0.00018040819287193827,0.0046819356784637695
0.00018249932448161524,0.004695129593436156
0.00018461469463245476,0.004708476440557661
0.0001867545842761076,0.004721977992481983
0.00018891927762076664,0.004735636042409857
0.00019110906216891378,0.004749452404327204
0.0001933242287555045,0.004966023237635607
0.00019556507158659492,0.004980562742765508
0.00019783188827841644,0.004995270776931048
0.0002001249798969037,0.005010149293571192
0.00020244465099768038,0.005025200268767437
0.00020479120966650856,0.005040425701506259
0.0002071649675602069,0.005055827613944614
0.0002095662399480433,0.005071408051678503
0.0002119953457536071,0.005087169084014661
0.00021445260759716674,0.0051031128042453916
0.00021693835183851843,0.005119241329926583
0.00021945290862033137,0.0051355568031589485
0.0002219966119119955,0.005152061390872537
0.0002245697995539774,0.00516875728511452
0.0002271728133026905,0.005185646703340339
0.0002298059988758851,0.005202731888708209
0.0002324697059985648,0.005220015110377043
0.00023516428844943486,0.00523749866380783
0.00023789010410788932,0.005255184871068505
0.00024064751500154242,0.0053032176726903295
0.00024343688735431105,0.005361577235847128
0.00024625859163505465,0.0054206132512498095
0.00024911300260677886,0.005480333559732273
0.0002520004993764092,0.005540746093012397
0.0002549214654451423,0.005601858874745498
0.0002578762887593801,0.005663937528148407
0.0002608653617622548,0.005726781040877942
0.00026388908144575103,0.005790352979816065
0.0002669478494034321,0.005854661788232705
0.00027004207188377727,0.005919716007264685
0.0002731721598441376,0.005985524277050096
0.000276338529005317,0.0060520953378758475
0.00027954159990678566,0.0061194380313384904
0.0002827817979625341,0.006187561301518512
0.0002860595535175742,0.0062564741961682446
0.000289375301905095,0.006326185867913531
0.0002927294835042816,0.00639670557546933
0.00029612254379880347,0.006468042684869399
0.00029955493343598134,0.006540206670710247
0.0003030271082866396,0.006613207117409495
0.0003065395295056527,0.006686356552420515
0.00031009266359319264,0.006757885376754538
0.00031368698245668765,0.006830243299718657
0.00031732296347349763,0.006903439931488134
0.00032100108955431715,0.006977610955934263
0.00032472184920731285,0.0070527743529520915
0.00032848573660300434,0.007128808977339879
0.0003322932516398972,0.007191044144213061
0.0003361449000108765,0.007250092681773093
0.0003400411932703706,0.007309825657558636
0.00034398264890229247,0.0073702510049699745
0.00034796979038876914,0.00743137674936432
0.0003520031472796679,0.007493211009121706
0.0003560832552629278,0.007555761996723217
0.000360210656235707,0.007619038019841729
0.00036438589837635443,0.007668904847169329
0.0003686095362172158,0.007694020545472531
0.00037288213071828336,0.007719427362653344
0.00037720424934169976,0.007745128673103355
0.00038157646612712486,0.007771127890327087
0.00038599936176797673,0.007797428467395393
0.00039047352368855597,0.007824033897404048
0.0003949995461220643,0.007850947713937696
0.000399578030189527,0.007878173491539159
0.00040420958397963103,0.007905714846184183
0.0004088948226294864,0.007933575435761692
0.00041363436840632776,0.007961758960559614
0.00041842885079015847,0.007990269163756334
0.0004232789065573553,0.008019109831917831
0.00042818517986524155,0.008045386735611552
0.0004331483223376403,0.008065092137322438
0.00043816899315141946,0.008082249663917388
0.00044324785912404005,0.008099433717546383
0.00044838559480211905,0.008116816953469453
0.0004535828825510191,0.008134401680430923
0.00045884041264547613,0.008152190233936025
0.0004641588833612782,0.008170184976561107
0.0004695390010680063,0.008188388298267393
0.0004749814803228505,0.008206802616718424
0.0004804870439655134,0.008225430377601147
0.0004860564232142139,0.00824427405495074
0.0004916903577628031,0.008263336151479202
0.0004973895958790067,0.008366970866277353
0.0005031548945038057,0.008387159820930952
0.0005089870193519685,0.008407582788023624
0.0005148867450137498,0.008429919210042564
0.0005208548550577665,0.008463197183662353
0.0005268921421350677,0.008496860886008952
0.0005329994080844093,0.00853091478810732
0.0005391774640387505,0.008565363412806568
0.0005454271305329836,0.00860021133538066
0.0005517492376129129,0.00863546318413608
0.0005581446249454966,0.00867112364102652
0.0005646141419303673,0.00870719744227473
0.0005711586478126435,0.008743689379001548
0.0005777790117970507,0.00878060429786223
0.0005844761131633638,0.00881968944878002
0.0005912508413831881,0.008859265035556486
0.0005981040962380944,0.00889929208838652
0.0006050367879391225,0.008937855635185335
0.0006120498372476703,0.008977076391464509
0.0006191441755977848,0.009019343458441348
0.0006263207452198692,0.00906254919005596
0.0006335804992658254,0.009108192366086492
0.0006409244019356456,0.009154364597292648
0.0006483534286054727,0.009201072016012337
0.0006558685659571436,0.009248320825664092
0.0006634708121092351,0.009295822096926018
0.0006711611767496287,0.009342710685451673
0.0006789406812696112,0.009390142764868947
0.0006868103588995307,0.009432994339354066
0.000694771254846024,0.009451776312606434
0.0007028244264308353,0.009470775989818558
0.0007109709432312439,0.009489995894421462
0.0007192118872221193,0.009509438579095551
0.0007275483529196233,0.009529106626109628
0.0007359814475265771,0.009549297219293592
0.0007445122910795143,0.00957014106507487
0.0007531420165974376,0.009591226514211772
0.0007618717702322999,0.009612556367155911
0.0007707027114212304,0.009634133456819243
0.0007796360130405236,0.009655960648950327
0.0007886728615614156,0.009678500712000049
0.0007978144572076629,0.009705153433523852
0.0008070620141149507,0.009734426697342138
0.0008164167604921472,0.0097640392708465
0.0008258799387844272,0.009793995087013587
0.0008354528058382871,0.009823207874268042
0.0008451366330684721,0.009851954856100572
0.0008549327066268384,0.009881035047425622
0.0008648423275731727,0.00990187969565794
0.0008748668120479914,0.009920956109822809
0.0008850074914473438,0.009940253640845092
0.00089526571259964,0.009959774851715095
0.0009056428379445294,0.009979649741143602
0.0009161402457138521,0.010002871907842341
0.0009267593301146883,0.010029022746595737
0.0009375015015145289,0.010055476702655866
0.0009483681866285928,0.01008886237281608
0.0009593608287093146,0.010133226797875159
0.0009704808877380307,0.010178105455963843
0.0009817298406188842,0.01022139491803013
0.00099310918137498,0.010264046626153553
0.0010046204213468132,0.010307192715012372
0.001016265089392995,0.010350838915029173
0.0010280447320933097,0.010394991023048512
0.0010399609139541202,0.010430166571465947
0.0010520152176161591,0.010465658791483926
0.0010642092440647246,0.010501867010317315
0.001076544612842316,0.010539712405407912
0.0010890229622637305,0.010580117964320082
0.001101645949633657,0.01062262212608325
0.001114415251466788,0.010665618958355388
0.0011273325637104871,0.010707023559937686
0.0011403996019700331,0.010748160079766604
0.0011536181017364785,0.010791621144972532
0.0011669898186171474,0.01083558597226263
0.0011805165285688054,0.010880060400799746
0.0011942000281335325,0.010925050337429128
0.0012080421346773289,0.01096848091360596
0.0012220446866314887,0.011008879672857675
0.0012362095437367692,0.011049746698661581
0.0012505385872903913,0.011091087418747834
0.0012650337203959038,0.011135051124887444
0.0012796968682159415,0.011181099022263588
0.001294529978227916,0.011229350639972565
0.0013095350204826678,0.011290259643236095
0.0013247139878661174,0.011351874649591892
0.0013400688963639508,0.011414203842401032
0.001355601785329369,0.011477255499878842
0.0013713147177539455,0.01151690333123097
0.001387209780541621,0.011546044078296413
0.001403289084785873,0.011575522599031376
0.0014195547660501016,0.011605342808608374
0.0014360089846512606,0.011635508667581115
0.0014526539259467812,0.01168358501755917
0.0014694918006248172,0.011752080414945316
0.0014865248449978572,0.011821369750169378
0.0015037553212997384,0.011886002103343724
0.001521185517986105,0.011952945402061727
0.0015388177500383464,0.012022050386806834
0.001556654359271062,0.012094311730963068
0.0015746977146430866,0.012151048678304284
0.001592950212572123,0.012210153720391973
0.0016114142772530198,0.012269943855655493
0.0016300923609797412,0.012344224016556387
0.0016489869444710648,0.012440043275330178
0.001668100537200059,0.012536973185885624
0.0016874356777273757,0.012632978768304107
0.001706994934038408,0.012676326786686388
0.001726780903884356,0.012724512499724283
0.0017467962151272458,0.012826151787457208
0.0017670435260889468,0.012928969187580592
0.0017875255259042354,0.01307067004562128
0.0018082449348779518,0.013197853725424171
0.0018292045048462937,0.013232838790523671
0.0018504070195423021,0.013268229371438896
0.0018718552949655793,0.013304030168549178
0.0018935521797562953,0.013340245936716465
0.0019155005555735278,0.013376881485916852
0.0019377033374779887,0.013418844796316009
0.0019601634743191855,0.013471377132718034
0.001982883949127071,0.013527800754359425
0.002005867779508234,0.013588700339954962
0.002029118018046678,0.013673251954275979
0.002052637752709252,0.013758783615847297
0.0020764301072557748,0.013842782604591642
0.0021004982416539153,0.013925384144600272
0.0021248453524988827,0.014012081187190398
0.0021494746734379805,0.01409978314493066
0.00217438947560008,0.014187605341888981
0.0021995930680300748,0.014310257288083694
0.0022250887981283695,0.01442781226495719
0.002250880052095462,0.014510327698423992
0.00227697025538168,0.014579162234303361
0.0023033628731421313,0.014648832431694375
0.002330061410696925,0.014719310184162004
0.002357069413996728,0.01477904921678981
0.0023843904700937206,0.014821959576971643
0.002412028207618007,0.014864850748186184
0.00243998629725955,0.014911868014228669
0.0024682684522556926,0.01498467487372739
0.0024968784288843266,0.015052351311209697
0.0025258200269627847,0.015117802431311866
0.002555097090352507,0.015190410755482572
0.0025847135074695635,0.015265531219313599
0.002614673211801092,0.015320824233988858
0.00264498018242772,0.015376758156202411
0.002675638444552045,0.015438021919249988
0.0027066520700332413,0.015501451903636105
0.0027380251779278576,0.015582907972859559
0.0027697619350368907,0.01566357358493132
0.002801866556459195,0.01573923475768339
0.002834343306151309,0.015814422005604057
0.0028671964974937695,0.01590312110968846
0.0029004304938639917,0.015983416341567972
0.002934049709215787,0.016063537328879083
0.0029680586086656023,0.016146314734933043
0.003002461709085549,0.016216416239801513
0.0030372635797033115,0.01627621898691405
0.0030724688427090033,0.016337693373468663
0.003108082173869064,0.0164231116281769
0.0031441083031472647,0.01650824018845686
0.00318055201533292,0.01660214934350898
0.0032174181506763717,0.016697730242529473
0.003254711605531848,0.016780114210689534
0.003292437333007769,0.016844299420835943
0.0033306003436245884,0.016917899689016073
0.003369205705980267,0.01699329821382887
0.003408258547423452,0.01706907499742901
0.0034477640547344642,0.017146860227313897
0.0034877274748141775,0.017245323720992987
0.003528154115380883,0.017332002957935688
0.0035690493456752297,0.017444934228922435
0.0036104185971733375,0.017605872035551282
0.0036522673643081755,0.0176984348163373
0.0036946012051993025,0.017775687592710344
0.003737425742391064,0.017838943656856888
0.0037807466635993493,0.01790252243113914
0.0038245697224669993,0.017977102874619212
0.0038689007393279753,0.018072081782228487
0.003913745601980384,0.01818823701148468
0.0039591102664684585,0.018327191997631425
0.004005000757873611,0.01846900807736266
0.004051423171114647,0.018575493641470882
0.0040983836717572615,0.018682143052760846
0.004145888496832911,0.018798258147162912
0.004193943955667186,0.018914384766739768
0.004242556430717777,0.019016412056575793
0.004291732378422158,0.019137935365328613
0.004341478330055092,0.01926928996496115
0.004391800892596086,0.019371691435889155
0.004442706749606883,0.019471502422802142
0.004494202662119142,0.019582235255748
0.0045462954695324,0.019718668628455026
0.004598992090522438,0.019848040384552904
0.004652299523960189,0.019958826132808458
0.004706224849841282,0.020091628323586085
0.004760775230226368,0.020238356540079668
0.00481595791019235,0.020358058169207945
0.004871780218794631,0.020474381773365836
0.004928249570040513,0.02058584581303812
0.004985373463873894,0.020714698069936695
0.005043159487171359,0.020839253048025502
0.005101615314749833,0.02097247017694298
0.005160748710385908,0.021087284271048688
0.005220567527846975,0.02117827555415239
0.005281079711934331,0.02127023604733802
0.005342293299538352,0.02136334222761449
0.005404216420705915,0.021536542967126298
0.00546685729972018,0.02166305929772381
0.0055302242561929005,0.021795471490781766
0.005594325706169377,0.021950481758558616
0.005659170163246243,0.02209274064997102
0.005724766239702178,0.022190433307250058
0.005791122647641758,0.022298525056142243
0.005858248200152536,0.022419749791552444
0.005926151812475552,0.02255056161069465
0.005994842503189409,0.02267699475982907
0.006064329395408062,0.022784683694432394
0.006134621717992506,0.02289112968986772
0.0062057288067765,0.02301106934436009
0.0062776601058065,0.02314289557079211
0.006350425168595962,0.023278579030066786
0.00642403365939419,0.023423616221783163
0.006498495354469888,0.02357264511726551
0.006573820143409586,0.023707200318101373
0.006650018030431118,0.023824232701918767
0.006727099135712337,0.023951468622010596
0.006805073696735206,0.024085493239343548
0.0068839520696454964,0.024196002662197603
0.006963744730628222,0.02431288928667528
0.007044462277299037,0.024460536849663303
0.007126115430111745,0.024624721918663103
0.007208715033782135,0.024782483479057087
0.007292272058728313,0.02493697068794442
0.007376797602527731,0.02516579312814015
0.007462302891391108,0.025338749960340058
0.007548799281653432,0.025500881868121057
0.007636298261282241,0.025667436372321606
0.0077248114514034,0.025817874849374443
0.007814350607844541,0.025936007985894165
0.00790492762269642,0.026078957021481098
0.007996554525892346,0.026261276113164367
0.008089243486805939,0.026402316024141857
0.008183006815867389,0.02652792526692981
0.008277856966198472,0.02671233785669113
0.00837380653526649,0.026850629124753177
0.008470868266557402,0.02697349318804475
0.008569055051268348,0.02714267735809301
0.008668379930019773,0.027327542535745125
0.008768856094587427,0.02752299069237581
0.008870496889654403,0.027682518547712243
0.00897331581458352,0.02785982974965483
0.009077326525210223,0.028015122836898866
0.009182542835656282,0.028189724301567503
0.009288978720164497,0.02835576688700079
0.009396648314954691,0.028510825458132393
0.009505565920101192,0.028730379543773686
0.009615746001432095,0.028872154963132363
0.009727203192450537,0.029071747843378716
0.009839952296278227,0.029263625371025347
0.009954008287621519,0.029446822148015646
0.010069386314760271,0.029645460902706578
0.010186101701559752,0.029872912435988285
0.010304169949505875,0.030111216356713412
0.01042360673976401,0.030350656257645638
0.010544427935261684,0.0305581607961688
0.010666649582795389,0.03084101796915679
0.010790287915161836,0.031096574459479914
0.01091535935331391,0.031331203835173294
0.011041880508541602,0.03155624229211205
0.011169868184678225,0.03175420284612733
0.011299339380332217,0.03202039311315075
0.011430311291144786,0.03225078506991737
0.011562801312073753,0.032435684219842095
0.011696827039703846,0.032697664383621
0.01183240627458378,0.032898165329563286
0.011969557023590427,0.03312069458107381
0.012108297502320394,0.03335435568902656
0.012248646137509308,0.03357154280394844
0.012390621569479156,0.033844794788839526
0.012534242654613994,0.03412761936870863
0.01267952846786434,0.034321639944668934
0.012826498305280598,0.034509627976488835
0.012975171686575868,0.03479423549404255
0.013125568357718427,0.035030079623815866
0.013277708293554291,0.035341799685623884
0.013431611700460153,0.035544564400411864
0.013587299019027091,0.03575884548549526
0.013744790926775366,0.03598564145869172
0.013904108340900697,0.03620280353338628
0.014065272421052363,0.036458892223371606
0.014228304572143519,0.03675944076549183
0.014393226447194065,0.03704216703005283
0.014560059950206485,0.03734176995899029
0.014728827239075018,0.03763136585833842
0.014899550728528537,0.03800018001246973
0.015072253093107555,0.038248167252669524
0.01524695727017573,0.03852241368220601
0.015423686462966274,0.03881782256277957
0.01560246414366368,0.03905882889667374
0.015783314056521166,0.03929582711079614
0.01596626022101425,0.03966585132474221
0.01615132693503091,0.039978591470776766
0.01633853877809862,0.04030398423048307
0.016527920614648955,0.04063042666741817
0.0167194975973199,0.040947067927576186
0.016913295170296487,0.04119928806011236
0.01710933907269015,0.04146248129500697
0.01730765534195726,0.04177675480938229
0.01750827031735725,0.042081247373336385
0.017711210643450888,0.042388069778994245
0.017916503273639015,0.04274552405064717
0.018124175473742375,0.04301535256260791
0.018334254825622908,0.043390224599020685
0.018546769230846995,0.0437791126549222
0.018761746914391215,0.044121316173411675
0.018979216428391014,0.04442985761734479
0.019199206655932846,0.04472383486167976
0.019421746814890263,0.04508044980374452
0.019646866461804465,0.0454583229804311
0.01987459549580984,0.04566251893337157
0.02010496416260499,0.04597572764222556
0.02033800305846982,0.04632116729686027
0.020573743134329137,0.046678809485544794
0.02081221569986339,0.04711348099512493
0.021053452427667062,0.04743773013779987
0.02129748535745521,0.04788657400747455
0.021544346900318843,0.048153848072272284
0.02179406984302956,0.04856661927643601
0.0220466873523941,0.04895767269340937
0.022302232979659387,0.049406715972256564
0.022560740664968614,0.04978400973282069
0.022822244741868985,0.05013757651583182
0.023086779941871697,0.05055774679830849
0.023354381399064792,0.05103051970317435
0.023625084654779475,0.051454796103557035
0.023898925662310503,0.05189796851579217
0.024175940791691306,0.05234093667988325
0.024456166834524465,0.05276702375294039
0.024739641008868142,0.053184111980193946
0.025026400964179192,0.053588154740235275
0.025316484786313556,0.05410889150484949
0.025609931002584595,0.05455566233004481
0.025906778586880088,0.05503148823875228
0.026207066964838526,0.05557484317038229
0.02651083601908539,0.056031555473709506
0.026818126094530156,0.056610889348036306
0.02712897800372467,0.05711187901547917
0.027443433032283655,0.057614672672878495
0.02776153294436801,0.05806622963856349
0.028083319988231725,0.0585264192729239
0.028408836901833042,0.058955512708716774
0.028738126918510663,0.05944724045050398
0.029071233772725785,0.05999426138531368
0.029408201705870638,0.06051608047045387
0.029749075472144403,0.061100157053296265
0.030093900344497212,0.06162985452117516
0.03044272212064303,0.06216930879810878
0.030795587129142266,0.0627133211752263
0.03115254223555488,0.06320045761787241
0.03151363484866479,0.06377736815192991
0.031878912926776456,0.06426107996576506
0.03224842498408442,0.06479867101613317
0.0326222200971167,0.06531823043868562
0.03300034791125285,0.06580342367893191
0.03338285864731761,0.06633069972522607
0.033769803108250916,0.06682749087421862
0.03416123268585528,0.06733424279063685
0.034557199367621395,0.06786236639347418
0.03495775574363275,0.06848778121061641
0.035362955013550426,0.06902545221446336
0.03577285099367873,0.06963974353346958
0.0361874981241128,0.07036006613577664
0.03660695147596903,0.07109303619023796
0.03703126675869927,0.07170116645848572
0.03746050032748993,0.07230911705723468
0.037894709190746674,0.0728429750897028
0.03833395101766601,0.07354067577692905
0.03877828414589457,0.0741841248748612
0.03922776758927719,0.07487575504581372
0.03968246104569482,0.07552910076345273
0.040142424904993215,0.07624596806720725
0.040607720257003654,0.07687707400753199
0.041078408899656464,0.07752897125318042
0.04155455334718875,0.07826997927797277
0.04203621683844714,0.07896935272087433
0.04252346334528682,0.07961771820584948
0.04301635758106795,0.08043933677037922
0.0435149650092505,0.08118693956298986
0.044019351852088745,0.08174735572618741
0.044529585099426554,0.0825084218817802
0.04504573251759458,0.08316345885432107
0.04556786265841064,0.08379148327645858
0.046096044868284336,0.08453581811546822
0.04663034929742731,0.0852857331741538
0.04717084690917017,0.08611866257410533
0.047717609489387455,0.08685922311830999
0.04827070965603183,0.08758305169708304
0.0488302208687788,0.08835234507651347
0.0493962174387832,0.0890980677277482
0.04996877453854884,0.08999572982247099
0.0505479682119124,0.09085980655786552
0.05113387538414326,0.09171779065963341
0.05172657387216019,0.09271517894350154
0.05232614239486662,0.09349822920757747
0.052932660583605615,0.09440640962408776
0.05354620899273607,0.09527763721334559
0.05416686911033152,0.09605772180580928
0.05479472336900287,0.09691499647555615
0.05542985515684669,0.09777850991485487
0.05607234882852033,0.09850493069443969
0.05672228971644543,0.09950484211871857
0.05737976414214134,0.10050822460313072
0.05804485942768978,0.10146489790916165
0.05871766390733255,0.10242494215131814
0.05939826693920356,0.1033511816117054
0.060086758917196864,0.10436853032583955
0.0607832312829723,0.1052393088118675
0.06148777653810023,0.10625219366214837
0.062200488256347115,0.10726437528040592
0.06292146109610344,0.1083246734936452
0.06365079081295572,0.1092142001509934
0.06438857427240419,0.11035293479236777
0.06513490946272803,0.11139774579913456
0.0658898955079995,0.11254219757608697
0.06665363268124913,0.113694971058577
0.06742622241778341,0.11475214387681938
0.06820776732865685,0.11594393892452512
0.06899837121430018,0.11694249760833406
0.0697981390783066,0.11802105748179073
0.07060717714137772,0.11915798203988559
0.07142559285543126,0.1201722657664122
0.07225349491787214,0.12139489800457101
0.07309099328602911,0.12269367228552035
0.07393819919175866,0.12402431375780423
0.07479522515621821,0.12528686205655462
0.07566218500481055,0.12655707707314584
0.07653919388230147,0.1278333429690392
0.0774263682681127,0.12910337619748352
0.07832382599179197,0.1304235478972055
0.07923168624866253,0.13173848654631146
0.08015006961565405,0.1332027165633352
0.08107909806731686,0.13452852075217528
0.08201889499202203,0.13583945910811743
0.08296958520834907,0.13718065219591957
0.08393129498166364,0.13840764802067698
0.08490415204088747,0.1397834664178948
0.0858882855954625,0.14102771762732993
0.08688382635251184,0.1423331164992041
0.08789090653419954,0.14374334093545507
0.08890965989529158,0.1452461478342017
0.08994022174092044,0.14659701225423014
0.09098272894455559,0.14800547191424593
0.09203731996618221,0.14942798682105202
0.09310413487069075,0.150997865018489
0.09418331534647952,0.15261380141639977
0.0952750047242729,0.1541534994568922
0.09637934799615785,0.15573095247983818
0.09749649183484087,0.15711807864798769
0.0986265846131282,0.15869764986156448
0.09976977642363201,0.16037630832404762
0.10092621909870483,0.16207412025531653
0.10209606623060476,0.16354187945526993
0.10327947319189525,0.16501385051717551
0.10447659715608053,0.16669687555314935
0.10568759711848051,0.16835479901085457
0.10691263391734772,0.17001914333195683
0.10815187025522892,0.1719789395590922
0.10940547072057435,0.1738415734100061
0.11067360180959745,0.17546773058866852
0.11195643194838795,0.177246840261959
0.11325413151528127,0.1792330353525337
0.11456687286348727,0.18097193633593409
0.11589483034398118,0.1828116507601132
0.11723818032865997,0.18477597539517318
0.11859710123376706,0.18658902062144658
0.11997177354358855,0.1884498814436671
0.12136237983442417,0.19041528501670157
0.12276910479883604,0.19244076882295214
0.12419213527017846,0.19445920632393154
0.12563166024741215,0.19630697737912153
0.12708787092020596,0.19831147901497695
0.12856096069432965,0.20027258907886525
0.130051125217341,0.20228365621231004
0.13155856240457053,0.20423548586621249
0.1330834724654076,0.20617892213697128
0.1346260579298911,0.2081769627911676
0.13618652367560827,0.21026949266591832
0.1377650769549055,0.21233672158280842
0.13936192742241435,0.21477108847487375
0.14097728716289676,0.21700569887106616
0.142611370719413,0.21920797074414802
0.14426439512181588,0.22145893275787865
0.14593657991557576,0.2237535588373712
0.1476281471909391,0.22604977139623736
0.14933932161242533,0.22828963981035608
0.15107033044866555,0.23048743412033104
0.15282140360258709,0.23281639850820052
0.15459277364194784,0.23522943935399532
0.15638467583022478,0.23764869183317927
0.15819734815786016,0.2400397428475734
0.16003103137387018,0.24244801510489244
0.16188596901781993,0.24513171729852518
0.1637624074521689,0.2478388241828889
0.16566059589499152,0.25023742810299643
0.16758078645307686,0.25269029038407176
0.16952323415541215,0.25537421820013684
0.1714881969870541,0.25813473105132734
0.17347593592339325,0.2609524985244071
0.1754867149648152,0.2637970491874882
0.1775208011717636,0.2664798858091749
0.1795784647002097,0.2693546436636224
0.18165997883753285,0.27219260946704377
0.18376562003881725,0.27513232008434424
0.18589566796356882,0.2781045675783921
0.18805040551285834,0.28113794413336596
0.1902301188668946,0.28409270435373374
0.19243509752303323,0.287043258784184
0.19466563433422632,0.2900359950020712
0.19692202554791735,0.29302053063624744
0.19920457084538712,0.29624846097625956
0.20151357338155584,0.2991591818147606
0.20384933982524642,0.30230169258262024
0.20621218039991446,0.3055266527747334
0.2086024089248505,0.3087900917056259
0.21102034285685967,0.3120874110961879
0.21346630333242453,0.3152861595507302
0.21594061521035676,0.31856593041014036
0.21844360711494284,0.32192477855270396
0.22097561147959033,0.32526780430268654
0.22353696459097966,0.3287479683079046
0.22612800663372795,0.33223104071481513
0.2287490817355704,0.3355301933853691
0.2314005380130654,0.3393185015297033
0.23408272761782944,0.3428239215950333
0.23679600678330787,0.34620322721202623
0.23954073587208793,0.35002439526746065
0.24231727942376008,0.3535967065449025
0.24512600620333397,0.3572074497377592
0.24796728925021602,0.36124750884483803
0.2508415059277541,0.365208519577137
0.2537490379733572,0.3689455474164478
0.2566902715491952,0.372822560336475
0.25966559729348726,0.3768144634822158
0.26267541037238384,0.3810002804586477
0.26572011053245065,0.38510822573967196
0.26880010215376077,0.38910201233252206
0.2719157943036019,0.3935334121613386
0.2750676007908067,0.39775655363605444
0.2782559402207126,0.40209765444297163
0.28148123605075814,0.4063315231702068
0.28474391664672477,0.41038902723446347
0.28804441533962977,0.41454846595235484
0.2913831704832789,0.4189667479879013
0.2947606255124859,0.4234557022678251
0.29817722900196736,0.4280678769776161
0.30163343472591975,0.4324673371267965
0.30512970171828707,0.43718367842201716
0.30866649433372745,0.4418554643403058
0.3122442823092858,0.4464301294083802
0.3158635408267819,0.4512963247105037
0.31952475057592133,0.45643778433696874
0.32322839781813806,0.46148591091948016
0.3269749744511768,0.4659911024881887
0.33076497807442423,0.4709673960714896
0.3345989120549975,0.47604478505014924
0.3384772855945983,0.4809121191150054
0.34240061379714254,0.4860174002175368
0.34636941773717345,0.49099760962540506
0.3503842245290676,0.49668738040512456
0.3544455673970435,0.5024366845882082
0.3585539857459817,0.5075784137898816
0.36271002523306484,0.5125922288607679
0.3669142378402494,0.5180061045025577
0.3711671819475767,0.5234231243941796
0.37546942240733366,0.5284707798284465
0.37982153061907364,0.5337867756188469
0.3842240846055061,0.5392650676898437
0.38867766908926676,0.5445670791414765
0.393182875570577,0.5502029200214595
0.39774030240580366,0.5554865990180213
0.40235055488692933,0.5610715983429897
0.4070142453219439,0.5669225553398701
0.4117319931161679,0.5729471537140668
0.4165044248545185,0.578694591918669
0.42133217438472886,0.584237698586393
0.4262158829015325,0.5906226194143585
0.43115619903182284,0.5964723819786476
0.43615377892080054,0.6025512290892655
0.441209286319119,0.6082696100381269
0.4463233926710397,0.6140805619950138
0.4514967772036102,0.6202839726320104
0.4567301270168747,0.626446679495199
0.4620241371751313,0.6327453378667025
0.46737951079924633,0.6389598094184262
0.47279695916003905,0.6452467989980589
0.4782772017727485,0.6514399867365077
0.4838209664925957,0.6574516438502457
0.48942898961145315,0.6637449893823621
0.49510201595563513,0.670331950802298
0.5008407989848213,0.6768870662694431
0.5066461008921268,0.683091034867694
0.5125186927053332,0.6891707615764363
0.5184593543892912,0.695593159864296
0.5244688749495119,0.702091699553479
0.5305480525369574,0.708746750636758
0.5366976945540476,0.714988661886889
0.5429186177618943,0.7213244277037445
0.5492116483887789,0.7276095420835056
0.5555776222398878,0.7343121958945819
0.5620173848083188,0.7406765241982527
0.5685317913873753,0.7474285324421059
0.5751217071841613,0.7543862841447554
0.5817880074344935,0.7607953712999175
0.5885315775191451,0.7671931495805845
0.595353313081437,0.7733815339198495
0.6022541201461928,0.780012895488579
0.6092349152400711,0.7867983338845688
0.6162966255132942,0.7933828947170396
0.6234401888627864,0.8002493593071691
0.6306665540567405,0.8068773792384665
0.6379766808606282,0.8131585740942752
0.6453715401646701,0.8202190231961637
0.6528521141127848,0.826844187122299
0.6604193962330305,0.833669097734273
0.6680743915695615,0.8403447490320477
0.675818116816111,0.8463961417942732
0.6836516004510238,0.8527981935854536
0.6915758828738525,0.8592018678547426
0.6995920165435374,0.8657640970688378
0.707701066118189,0.8722562950583918
0.7159041085964888,0.8785118293138889
0.7242022334607315,0.8847440178843943
0.732596542821523,0.8910275211122046
0.741088151564157,0.8971308198124159
0.7496781874966877,0.9033614298057484
0.7583677914997191,0.9090853972067732
0.7671581176779302,0.9147893316473409
0.7760503335133571,0.9205100703254494
0.7850456200204509,0.9263459641069953
0.794145171902934,0.9317394209460765
0.8033501977124734,0.9366528776636361
0.8126619200091946,0.941893952138684
0.822081575524054,0.9467867557360842
0.8316104153230961,0.9519210704094417
0.8412497049736118,0.956602588584121
0.8510007247122247,0.9610830633553628
0.8608647696149244,0.965412625102166
0.8708431497690724,0.9693963920111269
0.880937190447399,0.9731750831564643
0.8911482322840202,0.9766121902989748
0.9014776314524917,0.9800702795941374
0.9119267598459299,0.9832567259848044
0.9224970052592174,0.9861647865060487
0.9331897715733238,0.9890268111164655
0.9440064789417604,0.9915092409402997
0.9549485639791966,0.9938940823759153
0.9660174799522646,0.9958527097698893
0.9772146969725725,0.997690059288281
0.9885417021919574,0.9990454192551897
1.0,0.9999603521268732


==> data/ELD/DTS/LSTM-offline/total/roc_InceptionTimeS.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0015294061452839514
1.0233165783302449e-05,0.001531399474522042
1.0351779556301762e-05,0.0015334159086630302
1.0471768194855202e-05,0.0015354557155184388
1.05931476351837e-05,0.0015375191660040232
1.0715933998226711e-05,0.0015396065341757542
1.084014359178331e-05,0.0015417180972662164
1.09657929126781e-05,0.001543854135721428
1.1092898648952227e-05,0.001546014933238088
1.1221477682079803e-05,0.0015482007768012568
1.1351547089209991e-05,0.0015504119567224701
1.148312414543511e-05,0.001552648766678297
1.1616226326085018e-05,0.0015549115037493456
1.1750871309048075e-05,0.0015572004684597175
1.1887076977119033e-05,0.0015595159648169239
1.2024861420374123e-05,0.0015618583003522602
1.216424293857368e-05,0.0015642277861616528
1.2305240043592616e-05,0.0015666247369469743
1.244787146187906e-05,0.0015690494710578443
1.259215613694151e-05,0.001571502310533906
1.2738113231864785e-05,0.0015739835811476015
1.288576213185518e-05,0.0015764936124474382
1.3035122446815089e-05,0.0015790327378017565
1.3186214013947484e-05,0.0015816012944430073
1.3339056900390587e-05,0.0015841996235125403
1.3493671405883065e-05,0.0018280597514684482
1.3650078065460137e-05,0.0018287166594386718
1.3808297652180924e-05,0.001829381181702899
1.3968351179887397e-05,0.001830053406519266
1.4130259905995336e-05,0.0018307334231689198
1.429404533431761e-05,0.001831421321967873
1.4459729217920196e-05,0.0018321171942790042
1.4627333562011299e-05,0.0018328211325241866
1.4796880626863964e-05,0.0018335332301965678
1.4968392930772556e-05,0.0018342535818729837
1.514189325304352e-05,0.0018349822832265216
1.53174046370208e-05,0.0018357194310392264
1.5494950393146317e-05,0.0018364651232149539
1.567455410205595e-05,0.0018372194587923743
1.5856239617711373e-05,0.0018379825379581272
1.60400310705682e-05,0.0018387544620601254
1.622595287078087e-05,0.0018395353336210188
1.6414029711444665e-05,0.0018403252563518068
1.6604286571875295e-05,0.0018411243351656157
1.6796748720926532e-05,0.0018419326761916308
1.6991441720346258e-05,0.0018427503867891933
1.7188391428171457e-05,0.0018435775755620593
1.7387624002162504e-05,0.0018444143523728216
1.7589165903277326e-05,0.0018452608283575042
1.7793043899185774e-05,0.0018461171159403194
1.7999285067824765e-05,0.0018469833288486033
1.8207916800994626e-05,0.0018478595821279163
1.8418966807997107e-05,0.001848745992157327
1.86324631193156e-05,0.0018496426766648646
1.8848434090337955e-05,0.0018505497547431585
1.906690840512252e-05,0.0018514673468652536
1.9287915080207776e-05,0.0018523955749006117
1.9511483468466162e-05,0.001853334562131297
1.9737643263002554e-05,0.00185428443326835
1.9966424501097934e-05,0.0018552453144683502
2.0197857568198782e-05,0.0018879036218976766
2.0431973201952705e-05,0.001889519019770579
2.066880249629082e-05,0.0018911531419015116
2.09083769055575e-05,0.0018928062053254519
2.1150728248687946e-05,0.0018944784295930519
2.1395888713434215e-05,0.0018961700367998012
2.1643890860640203e-05,0.0018978812516155224
2.189476762856621e-05,0.001899612301314212
2.2148552337263592e-05,0.001901363415804224
2.2405278693000182e-05,0.0019031348276588064
2.266498079273693e-05,0.00190492677214699
2.2927693128656486e-05,0.0019067394872648348
2.3193450592744275e-05,0.0019085732137670403
2.3462288481422625e-05,0.001910428195198921
2.3734242500238664e-05,0.0019405714511650403
2.4009348768606518e-05,0.001942524705670452
2.4287643824604503e-05,0.0019445006005680376
2.45691646298279e-05,0.0019464993982851238
2.4853948574297985e-05,0.0019485213642908617
2.5142033481427965e-05,0.0019505667671314846
2.543345761304648e-05,0.0019526358784659754
2.5728259674479322e-05,0.001954728973102149
2.6026478819690045e-05,0.0019568463290331453
2.63281546564802e-05,0.0019589882274743554
2.6633327251749808e-05,0.0019611549529007693
2.694203713681882e-05,0.0020068837700583566
2.7254325312810276e-05,0.002008382753303115
2.7570233256095827e-05,0.002009899111430886
2.7889802923804396e-05,0.0020114330458358876
2.8213076759394707e-05,0.002012984760246721
2.8540097698292373e-05,0.0020145544607534293
2.8870909173592345e-05,0.0020161423558348692
2.9205555121827452e-05,0.0020177486563863977
2.95440799888038e-05,0.0020193735757478844
2.9886528735503827e-05,0.0020210173297320446
3.0232946844057763e-05,0.0020226801366531036
3.0583380323784315e-05,0.0020741244059358475
3.0937875717301366e-05,0.002075861433364081
3.12964801067075e-05,0.0020776185948721713
3.165924111983521e-05,0.002079396123836497
3.20262069365765e-05,0.002081194256338529
3.2397426295281954e-05,0.0020830132311961858
3.277294849923382e-05,0.0020848532899955504
3.315282342319423e-05,0.0020867146771229566
3.353710152002929e-05,0.002088597639797448
3.392583382740992e-05,0.002125230636319456
3.4319071974590426e-05,0.0021277080366466933
3.4716868189265594e-05,0.0021302141527991467
3.511927530450728e-05,0.00213274931762517
3.552634676578139e-05,0.0021353138678311965
3.5938136638046256e-05,0.002137908144026465
3.6354699612933176e-05,0.0021405324907682525
3.677609101601031e-05,0.0021431872566076383
3.720236681413066e-05,0.0021786067006979324
3.7633583622865324e-05,0.002180978393145973
3.806979871402284e-05,0.002183377576147339
3.8511070023255685e-05,0.0021858045683481194
3.895745615775501e-05,0.002188259692087866
3.940901640403448e-05,0.002190743273442403
3.986581073580439e-05,0.0021932556422671378
4.032789982193705e-05,0.0022864975727085383
4.079534503452449e-05,0.0022879466528675594
4.1268208457029516e-05,0.002289412529477325
4.174655289253135e-05,0.0022908953972273806
4.223044187206672e-05,0.0022923954530639406
4.271993966306776e-05,0.0022939128962160436
4.321511127789762e-05,0.002295447928222016
4.371602248248502e-05,0.0023138694074866808
4.422273980505897e-05,0.0023164029940995505
4.473533054498463e-05,0.0023189659477991786
4.525386278170167e-05,0.002321558608982764
4.577840538376616e-05,0.0023241813219930865
4.6309028017997366e-05,0.0023268344351642426
4.684580115873045e-05,0.0023295183008679083
4.738879609717651e-05,0.0023728064084365245
4.793808495089107e-05,0.002374893706080639
4.8493740673352334e-05,0.0023770051978259923
4.9055837063650453e-05,0.0023791411641091256
4.962444877628913e-05,0.0023813018886171522
5.0199651331100794e-05,0.002383487658325437
5.0781521123276707e-05,0.002477762468931848
5.137013543351339e-05,0.002479999203310747
5.196557243827657e-05,0.0024822618639288472
5.2567911220184194e-05,0.0024845507513000962
5.3177231778509664e-05,0.0024868661694217326
5.379361503980698e-05,0.0025060083720548345
5.441714286865888e-05,0.002508377777804472
5.5047898078549675e-05,0.002510774647602057
5.5685964442864085e-05,0.002513199299786452
5.633142670601352e-05,0.002515652056386419
5.698437059469136e-05,0.0025181332431633953
5.764488282925873e-05,0.0025253365871551305
5.8313051135262185e-05,0.0025270070079201393
5.8988964255084936e-05,0.002528696790719696
5.9672711959733106e-05,0.0025304061599813166
6.0364385060758635e-05,0.00253213534273388
6.106407542232036e-05,0.002538588553585033
6.177187597338488e-05,0.0025403580549626945
6.248788072006888e-05,0.002542148066829404
6.321218475812448e-05,0.002543958826924543
6.394488428556937e-05,0.002550652193549777
6.468607661546321e-05,0.0025536169628693523
6.543586018883229e-05,0.0025566160971628284
6.619433458774387e-05,0.002559649994758475
6.696160054853215e-05,0.002562719058601628
6.773775997517745e-05,0.0025905535939085463
6.852291595284057e-05,0.0025944793737968617
6.9317172761554e-05,0.0025984506578404292
7.012063589007177e-05,0.002602467973483018
7.09334120498799e-05,0.002653794785930282
7.17556091893692e-05,0.0026554391802092606
7.258733650817246e-05,0.0026571026348468666
7.342870447166758e-05,0.0026587853707738572
7.42798248256491e-05,0.002676687572146164
7.514081061116962e-05,0.002678581740874309
7.601177617955322e-05,0.0026804978651247527
7.689283720758305e-05,0.0026824361993864187
7.778411071286482e-05,0.0026941075857973788
7.868571506936843e-05,0.002696632077995589
7.959777002314978e-05,0.0026991858318661764
8.05203967082547e-05,0.0027017691865844707
8.145371766280736e-05,0.0027272304121438522
8.239785684528512e-05,0.0027298740018547895
8.335293965098187e-05,0.0027325482337107404
8.43190929286625e-05,0.002775925969986464
8.529644499741017e-05,0.0027776852037102095
8.628512566366886e-05,0.0027794648289094755
8.728526623848371e-05,0.002781265081944142
8.829699955494083e-05,0.00283808039519555
8.932045998580959e-05,0.002840536700229635
9.03557834613892e-05,0.002843021476571026
9.140310748756223e-05,0.0028931216219388297
9.246257116405733e-05,0.002896511905703614
9.353431520292377e-05,0.0028999414866279867
9.461848194721992e-05,0.0029060165132546094
9.571521538991856e-05,0.0029079906334514667
9.682466119303115e-05,0.0029099876358970695
9.794696670695385e-05,0.0029732610458391476
9.908228099003788e-05,0.0029755316744053155
0.00010023075482838654,0.002977828622082013
0.00010139254075588153,0.003020274357715689
0.00010256779307444219,0.003023565064207658
0.00010375666787451859,0.0030268939136478723
0.00010495932305582277,0.003046421569302291
0.00010617591834830001,0.003048854759887246
0.00010740661533334334,0.0030513161538573324
0.00010865157746525384,0.0030578452202860797
0.00010991097009294972,0.003061119641118089
0.0001111849604819271,0.003101025519501658
0.00011247371783647519,0.003102829779798026
0.00011377741332214914,0.0031046549534779694
0.00011509622008850323,0.003125317222739858
0.00011643031329208767,0.0031271849532248756
0.00011777987011971193,0.00314354678050231
0.0001191450698119776,0.0031481884594560124
0.00012052609368708426,0.0031528839406313757
0.00012192312516491107,0.0031733763911522828
0.0001233363497913776,0.0031776160650316826
0.00012476595526308696,0.0031922997645718694
0.00012621213145225474,0.003195481352188039
0.00012767507043192657,0.0031986998179433174
0.0001291549665014884,0.003217116464822075
0.00013065201621247213,0.003220110564244043
0.00013216641839466052,0.0032296339795602246
0.00013369837418249466,0.003232391499978326
0.00013524808704178755,0.00326602950055222
0.0001368157627967472,0.003267492664590182
0.00013840160965731315,0.0032811971597172147
0.00014000583824680976,0.0032830152854519774
0.00014162866162991988,0.00328794294748755
0.0001432702953409831,0.003288927927714188
0.00014493095741262166,0.0033709552973575202
0.00014661086840469845,0.0033734191668125663
0.00014831025143361044,0.003396743528592784
0.00015002933220192182,0.003399264847052974
0.00015176833902834055,0.0034923940035880494
0.00015352750287804228,0.003496615996827333
0.000155307057393346,0.0035366523240899796
0.00015710723892474503,0.0035413327960716174
0.00015892828656229778,0.0035657572159487902
0.00016077044216738237,0.0035709152516430276
0.00016263395040481922,0.0035818996912545245
0.00016451905877536624,0.0035849158646474
0.00016642601764859036,0.003589447029044908
0.00016835508029612023,0.0036281715707865885
0.00017030650292528443,0.0036303181356786693
0.0001722805447131394,0.003640461446534254
0.00017427746784089192,0.0036424583696620058
0.00017629753752872057,0.0036656259920138344
0.0001783410220710008,0.0036787255022882096
0.00018040819287193827,0.0036803792389289596
0.00018249932448161524,0.003718515954316072
0.00018461469463245476,0.003721900546557415
0.0001867545842761076,0.0037438347198087522
0.00018891927762076664,0.003760479813275789
0.00019110906216891378,0.0037633265331883806
0.0001933242287555045,0.003801119470160983
0.00019556507158659492,0.0038111192110317957
0.00019783188827841644,0.0038140660727311636
0.0002001249798969037,0.0038277990574289073
0.00020244465099768038,0.0038523143220044512
0.00020479120966650856,0.0038534876013388655
0.0002071649675602069,0.003861394458781783
0.0002095662399480433,0.003904362709271355
0.0002119953457536071,0.003914054752268676
0.00021445260759716674,0.003921917990168068
0.00021693835183851843,0.003957073811029796
0.00021945290862033137,0.004006120957804358
0.0002219966119119955,0.0040317897428751295
0.0002245697995539774,0.004036936118159094
0.0002271728133026905,0.004057205787069328
0.0002298059988758851,0.004060538373404745
0.0002324697059985648,0.004078733217994677
0.00023516428844943486,0.0040803499674652
0.00023789010410788932,0.004091259600254258
0.00024064751500154242,0.004102455843185456
0.00024343688735431105,0.00412110307863391
0.00024625859163505465,0.004132813906523067
0.00024911300260677886,0.004170117015116003
0.0002520004993764092,0.004192596672935458
0.0002549214654451423,0.004197270218645431
0.0002578762887593801,0.004207459361489898
0.0002608653617622548,0.004245448470055732
0.00026388908144575103,0.0042772932014979725
0.0002669478494034321,0.004296363566364103
0.00027004207188377727,0.0043105165551617485
0.0002731721598441376,0.004312818019379367
0.000276338529005317,0.004364937328146881
0.00027954159990678566,0.004384776463155223
0.0002827817979625341,0.004408577243984963
0.0002860595535175742,0.004424907980966905
0.000289375301905095,0.004465586165936392
0.0002927294835042816,0.004504222090775664
0.00029612254379880347,0.0045247832663890195
0.00029955493343598134,0.004546865752840182
0.0003030271082866396,0.004551397513501343
0.0003065395295056527,0.00456581800190097
0.00031009266359319264,0.004585820250086973
0.00031368698245668765,0.004611234028931642
0.00031732296347349763,0.004614640018386827
0.00032100108955431715,0.004647503456422524
0.00032472184920731285,0.004655867700708865
0.00032848573660300434,0.004704059807420395
0.0003322932516398972,0.00471835407924091
0.0003361449000108765,0.004751842769777694
0.0003400411932703706,0.004757755056586007
0.00034398264890229247,0.004775808467059673
0.00034796979038876914,0.004796049616792798
0.0003520031472796679,0.004874625335943876
0.0003560832552629278,0.004930382698207465
0.000360210656235707,0.0049624472055148265
0.00036438589837635443,0.0049837682905882075
0.0003686095362172158,0.004996738344462239
0.00037288213071828336,0.0050192358238904345
0.00037720424934169976,0.005027960640758425
0.00038157646612712486,0.005043897546699667
0.00038599936176797673,0.005077968228074417
0.00039047352368855597,0.005085172068692062
0.0003949995461220643,0.005116240924222021
0.000399578030189527,0.005131271303467518
0.00040420958397963103,0.005158463423307705
0.0004088948226294864,0.0051803420064356655
0.00041363436840632776,0.005206995029652212
0.00041842885079015847,0.005244045408817173
0.0004232789065573553,0.0052660393836188426
0.00042818517986524155,0.005296956254803584
0.0004331483223376403,0.005331253560924558
0.00043816899315141946,0.005373719120332572
0.00044324785912404005,0.005387862180854772
0.00044838559480211905,0.0054221430847053555
0.0004535828825510191,0.005448539765492243
0.00045884041264547613,0.005475667042145904
0.0004641588833612782,0.005491470611628894
0.0004695390010680063,0.005500458700687843
0.0004749814803228505,0.00552571731796817
0.0004804870439655134,0.0055587713608460775
0.0004860564232142139,0.005583845323132873
0.0004916903577628031,0.005614282689490718
0.0004973895958790067,0.005630175883478314
0.0005031548945038057,0.005645027993729515
0.0005089870193519685,0.00570491547389257
0.0005148867450137498,0.005739427508687905
0.0005208548550577665,0.00577114014106887
0.0005268921421350677,0.005796027280902624
0.0005329994080844093,0.005811223408713618
0.0005391774640387505,0.005840649147804054
0.0005454271305329836,0.005852644372257849
0.0005517492376129129,0.005866153629592574
0.0005581446249454966,0.005914523561230412
0.0005646141419303673,0.005933286531396094
0.0005711586478126435,0.006000885462894961
0.0005777790117970507,0.006036501027472668
0.0005844761131633638,0.006086924118540206
0.0005912508413831881,0.006104993197407649
0.0005981040962380944,0.00614341994715889
0.0006050367879391225,0.006190539679895762
0.0006120498372476703,0.006205440860912105
0.0006191441755977848,0.006231488984722566
0.0006263207452198692,0.006299180942399486
0.0006335804992658254,0.006367649139556808
0.0006409244019356456,0.006408181818448153
0.0006483534286054727,0.006470542797599492
0.0006558685659571436,0.006522543925543305
0.0006634708121092351,0.006553633615415598
0.0006711611767496287,0.006582977261598538
0.0006789406812696112,0.00661353369285612
0.0006868103588995307,0.0066493715116960365
0.000694771254846024,0.006726474649017972
0.0007028244264308353,0.006805791561842203
0.0007109709432312439,0.00684469981340767
0.0007192118872221193,0.006874712189621152
0.0007275483529196233,0.006895056072035441
0.0007359814475265771,0.00691763214517746
0.0007445122910795143,0.006943191651194254
0.0007531420165974376,0.006997715377971546
0.0007618717702322999,0.007003138694067161
0.0007707027114212304,0.007031872604609609
0.0007796360130405236,0.0070735046684604185
0.0007886728615614156,0.00708743198749027
0.0007978144572076629,0.007113024042408635
0.0008070620141149507,0.007177202871636169
0.0008164167604921472,0.0071883003704645955
0.0008258799387844272,0.0072051609434849815
0.0008354528058382871,0.007241173211675535
0.0008451366330684721,0.007270740336134343
0.0008549327066268384,0.007311076325761508
0.0008648423275731727,0.007370595471135666
0.0008748668120479914,0.0073821502994434
0.0008850074914473438,0.007411191381228975
0.00089526571259964,0.007441333903221494
0.0009056428379445294,0.007466668695461464
0.0009161402457138521,0.00750307326111062
0.0009267593301146883,0.007524673298492173
0.0009375015015145289,0.007566036688986462
0.0009483681866285928,0.0076076921439478555
0.0009593608287093146,0.0076474026472427015
0.0009704808877380307,0.007700984155506077
0.0009817298406188842,0.007738790814454642
0.00099310918137498,0.007780484046180797
0.0010046204213468132,0.007803229211345822
0.001016265089392995,0.007868188992515865
0.0010280447320933097,0.007891225956811517
0.0010399609139541202,0.00793531315209534
0.0010520152176161591,0.007974666197881137
0.0010642092440647246,0.008022982326456556
0.001076544612842316,0.008070159010162213
0.0010890229622637305,0.008131405847783612
0.001101645949633657,0.008156365479551021
0.001114415251466788,0.008194121542330183
0.0011273325637104871,0.008225600912312019
0.0011403996019700331,0.008286006135030121
0.0011536181017364785,0.008325166076794316
0.0011669898186171474,0.008368603931064334
0.0011805165285688054,0.008410285148331864
0.0011942000281335325,0.008451419315344492
0.0012080421346773289,0.00847608947655489
0.0012220446866314887,0.008521087049130826
0.0012362095437367692,0.008560527306234082
0.0012505385872903913,0.00861089348074641
0.0012650337203959038,0.008649955427544157
0.0012796968682159415,0.008704296338900899
0.001294529978227916,0.008777822735112017
0.0013095350204826678,0.008818283465890803
0.0013247139878661174,0.008868531266090125
0.0013400688963639508,0.008900271429882076
0.001355601785329369,0.008941603386869163
0.0013713147177539455,0.009019730779245925
0.001387209780541621,0.009048564108130357
0.001403289084785873,0.009102843016088916
0.0014195547660501016,0.009162127968432191
0.0014360089846512606,0.00918150661917882
0.0014526539259467812,0.009219371785229958
0.0014694918006248172,0.009312580101542822
0.0014865248449978572,0.009355619663894438
0.0015037553212997384,0.009407665922132403
0.001521185517986105,0.009451412525021189
0.0015388177500383464,0.009484554719126957
0.001556654359271062,0.009543909327603153
0.0015746977146430866,0.009600161279483906
0.001592950212572123,0.009663329077346952
0.0016114142772530198,0.00969368875370747
0.0016300923609797412,0.00975693580871553
0.0016489869444710648,0.009798093534592404
0.001668100537200059,0.009859498799652552
0.0016874356777273757,0.009890080782750114
0.001706994934038408,0.00994088826844198
0.001726780903884356,0.00997648007526376
0.0017467962151272458,0.01002411228381572
0.0017670435260889468,0.010097377524517568
0.0017875255259042354,0.010189505642779127
0.0018082449348779518,0.010234983825061153
0.0018292045048462937,0.010316113060098348
0.0018504070195423021,0.010354918628767246
0.0018718552949655793,0.010440363361778756
0.0018935521797562953,0.010506172971545108
0.0019155005555735278,0.010553726228076071
0.0019377033374779887,0.010593172009475304
0.0019601634743191855,0.010649149922720248
0.001982883949127071,0.01071846375978711
0.002005867779508234,0.010792285464686514
0.002029118018046678,0.010863086591490207
0.002052637752709252,0.010902429976454086
0.0020764301072557748,0.010944139679485872
0.0021004982416539153,0.011002620791613467
0.0021248453524988827,0.01107277499752081
0.0021494746734379805,0.011141356968360475
0.00217438947560008,0.011230139706917577
0.0021995930680300748,0.011279675947728125
0.0022250887981283695,0.011333993323062619
0.002250880052095462,0.011393051542235065
0.00227697025538168,0.011467533058062866
0.0023033628731421313,0.011558045063036464
0.002330061410696925,0.011620186815402191
0.002357069413996728,0.011674290033595663
0.0023843904700937206,0.011736633682829506
0.002412028207618007,0.011788769461159379
0.00243998629725955,0.011887096782333437
0.0024682684522556926,0.01194113705850436
0.0024968784288843266,0.011987891564415584
0.0025258200269627847,0.012050265439150595
0.002555097090352507,0.012115078285082126
0.0025847135074695635,0.012165849069282978
0.002614673211801092,0.012266889377456139
0.00264498018242772,0.012326321149681612
0.002675638444552045,0.01237685639405954
0.0027066520700332413,0.012411128284389488
0.0027380251779278576,0.0124875896155566
0.0027697619350368907,0.012571063772595929
0.002801866556459195,0.012653047510247966
0.002834343306151309,0.012708151333915733
0.0028671964974937695,0.015358770722593788
0.0029004304938639917,0.015460659865480597
0.002934049709215787,0.015544961481854736
0.0029680586086656023,0.015648240564823744
0.003002461709085549,0.015732198500309887
0.0030372635797033115,0.015811010945706222
0.0030724688427090033,0.015902035318223318
0.003108082173869064,0.016000206111555133
0.0031441083031472647,0.016084349022770193
0.00318055201533292,0.016188418485019195
0.0032174181506763717,0.016265811804552256
0.003254711605531848,0.016366386991173765
0.003292437333007769,0.01646346916170898
0.0033306003436245884,0.016549166970869847
0.003369205705980267,0.016634173871356808
0.003408258547423452,0.016747777151416454
0.0034477640547344642,0.016835116900821515
0.0034877274748141775,0.016936011715926024
0.003528154115380883,0.017055419010267154
0.0035690493456752297,0.017141883327264674
0.0036104185971733375,0.017236871195495135
0.0036522673643081755,0.01733314148244594
0.0036946012051993025,0.01740652177604417
0.003737425742391064,0.017506162975065843
0.0037807466635993493,0.017602154297110612
0.0038245697224669993,0.017675107659120975
0.0038689007393279753,0.01777484098065358
0.003913745601980384,0.017873545508973337
0.0039591102664684585,0.017971484180411147
0.004005000757873611,0.018082418857333537
0.004051423171114647,0.0182051363917294
0.0040983836717572615,0.01832962234936375
0.004145888496832911,0.01841436042758185
0.004193943955667186,0.018511667921924164
0.004242556430717777,0.018616451220332845
0.004291732378422158,0.018730334169752443
0.004341478330055092,0.018848502015575797
0.004391800892596086,0.01896564069558923
0.004442706749606883,0.019087112383561096
0.004494202662119142,0.019175656586641547
0.0045462954695324,0.01928209776731566
0.004598992090522438,0.01942971540837392
0.004652299523960189,0.01954768039197685
0.004706224849841282,0.019683011544255113
0.004760775230226368,0.01980695741906773
0.00481595791019235,0.019935648955057877
0.004871780218794631,0.020027608544393748
0.004928249570040513,0.02014545761698278
0.004985373463873894,0.020264070413939222
0.005043159487171359,0.020394174690617467
0.005101615314749833,0.020540490131184738
0.005160748710385908,0.02065925132222618
0.005220567527846975,0.020777699817963992
0.005281079711934331,0.020906056206477237
0.005342293299538352,0.020998387917342026
0.005404216420705915,0.021147117793370862
0.00546685729972018,0.021270137853024285
0.0055302242561929005,0.021378076761900674
0.005594325706169377,0.021485753410396068
0.005659170163246243,0.021613758552168703
0.005724766239702178,0.02174786566049234
0.005791122647641758,0.021878582248505935
0.005858248200152536,0.021969605758077316
0.005926151812475552,0.022092235496003042
0.005994842503189409,0.022194449618223543
0.006064329395408062,0.022324305283306423
0.006134621717992506,0.022468239169420413
0.0062057288067765,0.02259360680806576
0.0062776601058065,0.022716773689613896
0.006350425168595962,0.022847553636971146
0.00642403365939419,0.02299779310267385
0.006498495354469888,0.023124247055631413
0.006573820143409586,0.023233066606320053
0.006650018030431118,0.023392561010887263
0.006727099135712337,0.023531397361168382
0.006805073696735206,0.02366511098929764
0.0068839520696454964,0.023782128857053587
0.006963744730628222,0.02392389261568115
0.007044462277299037,0.02410487015916358
0.007126115430111745,0.024252930670879285
0.007208715033782135,0.02438899722867382
0.007292272058728313,0.0245318105750701
0.007376797602527731,0.025406920382751486
0.007462302891391108,0.025553157710347735
0.007548799281653432,0.025738865533784943
0.007636298261282241,0.025868145609996996
0.0077248114514034,0.02599870637521724
0.007814350607844541,0.026184289178367348
0.00790492762269642,0.026363013689582937
0.007996554525892346,0.02652075163108545
0.008089243486805939,0.026690223363272918
0.008183006815867389,0.026877858530860388
0.008277856966198472,0.027030713997948964
0.00837380653526649,0.027223129973867416
0.008470868266557402,0.027379517370939355
0.008569055051268348,0.02753908696636705
0.008668379930019773,0.027665285222342954
0.008768856094587427,0.027796224395549567
0.008870496889654403,0.027964038954735294
0.00897331581458352,0.028090658468974395
0.009077326525210223,0.02829105638001598
0.009182542835656282,0.028463002183500553
0.009288978720164497,0.02862108239962933
0.009396648314954691,0.028786326870302564
0.009505565920101192,0.028981354201072007
0.009615746001432095,0.02912287442575891
0.009727203192450537,0.029296403346488014
0.009839952296278227,0.02949528503301929
0.009954008287621519,0.02966513252544852
0.010069386314760271,0.02982036860866464
0.010186101701559752,0.030006322042035218
0.010304169949505875,0.030174296725270604
0.01042360673976401,0.030375655509298494
0.010544427935261684,0.030569145379799323
0.010666649582795389,0.03074632841151801
0.010790287915161836,0.030910287843420526
0.01091535935331391,0.031103268744943784
0.011041880508541602,0.03127763150645839
0.011169868184678225,0.031469858258557165
0.011299339380332217,0.031653686505601575
0.011430311291144786,0.031864656286646954
0.011562801312073753,0.032050628957452844
0.011696827039703846,0.032245931154025964
0.01183240627458378,0.03241340760563789
0.011969557023590427,0.03262003346390217
0.012108297502320394,0.03280004636459208
0.012248646137509308,0.03299906398094139
0.012390621569479156,0.03320571701277488
0.012534242654613994,0.03338543856817046
0.01267952846786434,0.03356113512674565
0.012826498305280598,0.033767863599526625
0.012975171686575868,0.03396704505003799
0.013125568357718427,0.03414438020506857
0.013277708293554291,0.034357181506304305
0.013431611700460153,0.0345618862183137
0.013587299019027091,0.03474998662145269
0.013744790926775366,0.0349427601022821
0.013904108340900697,0.0351565185273617
0.014065272421052363,0.035356993765404944
0.014228304572143519,0.03560039978447958
0.014393226447194065,0.03579888501716195
0.014560059950206485,0.036023868271500156
0.014728827239075018,0.036236631614141736
0.014899550728528537,0.03648969283730265
0.015072253093107555,0.0367297686109793
0.01524695727017573,0.03692217273550186
0.015423686462966274,0.037151862291661994
0.01560246414366368,0.037387845830783605
0.015783314056521166,0.03761804057292145
0.01596626022101425,0.03786321835731586
0.01615132693503091,0.03809316840033501
0.01633853877809862,0.03828754772303913
0.016527920614648955,0.03852206567269027
0.0167194975973199,0.038742553607260165
0.016913295170296487,0.038969526280595565
0.01710933907269015,0.03923347623257605
0.01730765534195726,0.03946563501303639
0.01750827031735725,0.039709468833139486
0.017711210643450888,0.03993630772775212
0.017916503273639015,0.04020159459879704
0.018124175473742375,0.040446842695443755
0.018334254825622908,0.04069563639969491
0.018546769230846995,0.04096185349622137
0.018761746914391215,0.04121486634926612
0.018979216428391014,0.0414900098417275
0.019199206655932846,0.04175625789904843
0.019421746814890263,0.042034067345710927
0.019646866461804465,0.04230507934512538
0.01987459549580984,0.042574354552850455
0.02010496416260499,0.04282541958122117
0.02033800305846982,0.04306800232791842
0.020573743134329137,0.043338039044854726
0.02081221569986339,0.04362164648392053
0.021053452427667062,0.04388155906528487
0.02129748535745521,0.044148518327250245
0.021544346900318843,0.0444236715316764
0.02179406984302956,0.04472550297633443
0.0220466873523941,0.04500970169676236
0.022302232979659387,0.045313394474581624
0.022560740664968614,0.04563722921897555
0.022822244741868985,0.04593045594618285
0.023086779941871697,0.046252765591912236
0.023354381399064792,0.0465554123781946
0.023625084654779475,0.04684524143295461
0.023898925662310503,0.0471500818897321
0.024175940791691306,0.04743076642806922
0.024456166834524465,0.04776095286303696
0.024739641008868142,0.04806253092221219
0.025026400964179192,0.04841456549285533
0.025316484786313556,0.04872416856817392
0.025609931002584595,0.049054335673844034
0.025906778586880088,0.04936273666444273
0.026207066964838526,0.049712043784833466
0.02651083601908539,0.050043850414623094
0.026818126094530156,0.05036020110808036
0.02712897800372467,0.05073657529200892
0.027443433032283655,0.051066076929061566
0.02776153294436801,0.05146040877201028
0.028083319988231725,0.051803297185905706
0.028408836901833042,0.05214307782821763
0.028738126918510663,0.05251770938358837
0.029071233772725785,0.05287483638734747
0.029408201705870638,0.05322630712630015
0.029749075472144403,0.053583710665963055
0.030093900344497212,0.05394982113256659
0.03044272212064303,0.05431349196550263
0.030795587129142266,0.054698022677995506
0.03115254223555488,0.0551102880318163
0.03151363484866479,0.05551677441298608
0.031878912926776456,0.055951179703189836
0.03224842498408442,0.056364665511673316
0.0326222200971167,0.056771072862759106
0.03300034791125285,0.057194537084901034
0.03338285864731761,0.0576019127683722
0.033769803108250916,0.05802502914278952
0.03416123268585528,0.05845982532891893
0.034557199367621395,0.05889310352233248
0.03495775574363275,0.05932128622972467
0.035362955013550426,0.05977757857300083
0.03577285099367873,0.06023923123446005
0.0361874981241128,0.060689069276005016
0.03660695147596903,0.0611063149422207
0.03703126675869927,0.06155802111783358
0.03746050032748993,0.06202203492985189
0.037894709190746674,0.0625183511681843
0.03833395101766601,0.06303538102404257
0.03877828414589457,0.06348242250352876
0.03922776758927719,0.06398823954578466
0.03968246104569482,0.0644977804100597
0.040142424904993215,0.0649499361602043
0.040607720257003654,0.06543489664867241
0.041078408899656464,0.0659465089711713
0.04155455334718875,0.06643370741213628
0.04203621683844714,0.06692066239561674
0.04252346334528682,0.06738788830079438
0.04301635758106795,0.06797169918835089
0.0435149650092505,0.06852093273301525
0.044019351852088745,0.06902702674192322
0.044529585099426554,0.06952213904797482
0.04504573251759458,0.07009340770109536
0.04556786265841064,0.0706929822062355
0.046096044868284336,0.07128358636764921
0.04663034929742731,0.07189654533687295
0.04717084690917017,0.07247829435416228
0.047717609489387455,0.07306267885514901
0.04827070965603183,0.07363057879437812
0.0488302208687788,0.07423881157344865
0.0493962174387832,0.074863248437605
0.04996877453854884,0.07542349753253336
0.0505479682119124,0.07599568079998571
0.05113387538414326,0.07665913849326571
0.05172657387216019,0.07731836009900495
0.05232614239486662,0.07796069249348848
0.052932660583605615,0.07862362639801942
0.05354620899273607,0.07931926617834822
0.05416686911033152,0.07999040076401136
0.05479472336900287,0.08064579741829532
0.05542985515684669,0.08130367582823736
0.05607234882852033,0.08198189130995512
0.05672228971644543,0.08271512380271283
0.05737976414214134,0.08341979705664941
0.05804485942768978,0.08412022784951886
0.05871766390733255,0.08482561655802702
0.05939826693920356,0.08559841408507492
0.060086758917196864,0.08633626772394329
0.0607832312829723,0.08710141159120788
0.06148777653810023,0.08790336136904064
0.062200488256347115,0.08867750823197366
0.06292146109610344,0.08944089778912707
0.06365079081295572,0.09022486562907589
0.06438857427240419,0.09104674077676626
0.06513490946272803,0.09188690511967894
0.0658898955079995,0.092704321888436
0.06665363268124913,0.09359586049324643
0.06742622241778341,0.09452280916334972
0.06820776732865685,0.09545393454740944
0.06899837121430018,0.0962603319669377
0.0697981390783066,0.09715161760129401
0.07060717714137772,0.09807203816947785
0.07142559285543126,0.09898775952263521
0.07225349491787214,0.0999711040924669
0.07309099328602911,0.1008910691485787
0.07393819919175866,0.10190057349756443
0.07479522515621821,0.10292864042872611
0.07566218500481055,0.10392177945030576
0.07653919388230147,0.10492507223976884
0.0774263682681127,0.1059879280451285
0.07832382599179197,0.10702775351118876
0.07923168624866253,0.10796519051139038
0.08015006961565405,0.10899529304382531
0.08107909806731686,0.11014767903151323
0.08201889499202203,0.11122029907603737
0.08296958520834907,0.11226732074457361
0.08393129498166364,0.11339917747881283
0.08490415204088747,0.11448833201075496
0.0858882855954625,0.11557959814528593
0.08688382635251184,0.11675205214573561
0.08789090653419954,0.11800013439956991
0.08890965989529158,0.11916537867078825
0.08994022174092044,0.12038707076137356
0.09098272894455559,0.12160405886701162
0.09203731996618221,0.12280827901350717
0.09310413487069075,0.12405281903097909
0.09418331534647952,0.12521862664701247
0.0952750047242729,0.12653349493453142
0.09637934799615785,0.12783040222472716
0.09749649183484087,0.1290639069954976
0.0986265846131282,0.13046569450977757
0.09976977642363201,0.1318331844085765
0.10092621909870483,0.1331570458974531
0.10209606623060476,0.13461785581046476
0.10327947319189525,0.13596736564167183
0.10447659715608053,0.13735276506362837
0.10568759711848051,0.13882198776963914
0.10691263391734772,0.14031875418754183
0.10815187025522892,0.14171504578009625
0.10940547072057435,0.14317182985014448
0.11067360180959745,0.14458504132786776
0.11195643194838795,0.14608964451313752
0.11325413151528127,0.1475855117263625
0.11456687286348727,0.1491909145890733
0.11589483034398118,0.15069820576574156
0.11723818032865997,0.1522523443415818
0.11859710123376706,0.15372891606746858
0.11997177354358855,0.1553141589946912
0.12136237983442417,0.15695710737606433
0.12276910479883604,0.15858141253947988
0.12419213527017846,0.16027014313554194
0.12563166024741215,0.1619319938176198
0.12708787092020596,0.16370875613198038
0.12856096069432965,0.16539681473019285
0.130051125217341,0.16713258517572743
0.13155856240457053,0.16882632843414305
0.1330834724654076,0.17055392989392823
0.1346260579298911,0.1724326322155769
0.13618652367560827,0.17432901014716753
0.1377650769549055,0.17618977219272897
0.13936192742241435,0.17802029433505814
0.14097728716289676,0.17993616020428735
0.142611370719413,0.18180834362846027
0.14426439512181588,0.18369933783890696
0.14593657991557576,0.1856528459108931
0.1476281471909391,0.18765209943348382
0.14933932161242533,0.18967945702573752
0.15107033044866555,0.19169477857670855
0.15282140360258709,0.19379275586318126
0.15459277364194784,0.1958389893152342
0.15638467583022478,0.19804179826624552
0.15819734815786016,0.20006249580001345
0.16003103137387018,0.2021981049660641
0.16188596901781993,0.20426987433640212
0.1637624074521689,0.20645789933472214
0.16566059589499152,0.20862173241045628
0.16758078645307686,0.21089738167069738
0.16952323415541215,0.2131362139641153
0.1714881969870541,0.2153934547409448
0.17347593592339325,0.21760634365970027
0.1754867149648152,0.21988240037631882
0.1775208011717636,0.22224917680263423
0.1795784647002097,0.22458504132786775
0.18165997883753285,0.22700154559505412
0.18376562003881725,0.2294422417848263
0.18589566796356882,0.23189301794234257
0.18805040551285834,0.234335058127814
0.1902301188668946,0.23682279416705865
0.19243509752303323,0.23929238626436397
0.19466563433422632,0.24171090652509913
0.19692202554791735,0.2443061622202809
0.19920457084538712,0.24686916201868153
0.20151357338155584,0.2496364491633627
0.20384933982524642,0.2522583432019285
0.20621218039991446,0.25494456017740746
0.2086024089248505,0.25764347083140515
0.21102034285685967,0.260280223103286
0.21346630333242453,0.2631106780458302
0.21594061521035676,0.2658389893152342
0.21844360711494284,0.26864995632013977
0.22097561147959033,0.27143321113403374
0.22353696459097966,0.2742510583966131
0.22612800663372795,0.2771661850682078
0.2287490817355704,0.2800719037699079
0.2314005380130654,0.2830340702909751
0.23408272761782944,0.2859364290034272
0.23679600678330787,0.2890768278602568
0.23954073587208793,0.2921712250520798
0.24231727942376008,0.29522814326994157
0.24512600620333397,0.29835629325986157
0.24796728925021602,0.30145220390205585
0.2508415059277541,0.30458974531281496
0.2537490379733572,0.30777568711780123
0.2566902715491952,0.31107922854646863
0.25966559729348726,0.31434424774308695
0.26267541037238384,0.31761068183255753
0.26572011053245065,0.3209911968281702
0.26880010215376077,0.32451918553860626
0.2719157943036019,0.3279873664404274
0.2750676007908067,0.3313782675895437
0.2782559402207126,0.33491835226127276
0.28148123605075814,0.3385182447416168
0.28474391664672477,0.34212216920905847
0.28804441533962977,0.3456394059539009
0.2913831704832789,0.34935622606007655
0.2947606255124859,0.3530602782071097
0.29817722900196736,0.35673409045091053
0.30163343472591975,0.3605429742624824
0.30512970171828707,0.36436798602244475
0.30866649433372745,0.36815670989852833
0.3122442823092858,0.37196156172300243
0.3158635408267819,0.37574356562059
0.31952475057592133,0.3796801290235871
0.32322839781813806,0.38358846851690076
0.3269749744511768,0.38759962368120415
0.33076497807442423,0.39167211395370616
0.3345989120549975,0.39583047389678677
0.3384772855945983,0.39993616020428735
0.34240061379714254,0.4041549627041194
0.34636941773717345,0.40828842147705124
0.3503842245290676,0.4125206639338755
0.3544455673970435,0.41689604193266583
0.3585539857459817,0.4212317720583294
0.36271002523306484,0.4257220616894026
0.3669142378402494,0.43021571130972386
0.3711671819475767,0.43469659297090246
0.37546942240733366,0.4394691216988106
0.37982153061907364,0.444184530609502
0.3842240846055061,0.44891860228498803
0.38867766908926676,0.4536798602244473
0.393182875570577,0.45838922115449227
0.39774030240580366,0.46314629393185947
0.40235055488692933,0.4679732544855856
0.4070142453219439,0.4728046365786688
0.4117319931161679,0.4776493515220751
0.4165044248545185,0.4826859754048787
0.42133217438472886,0.48763456756938384
0.4262158829015325,0.4927894630737182
0.43115619903182284,0.4979517505543982
0.43615377892080054,0.503080438142598
0.441209286319119,0.5081439419393858
0.4463233926710397,0.5134150930717022
0.4514967772036102,0.5188502116793228
0.4567301270168747,0.5241905785901484
0.4620241371751313,0.5295658893891539
0.46737951079924633,0.5351038236677643
0.47279695916003905,0.540596734090451
0.4782772017727485,0.5461333243733619
0.4838209664925957,0.5517344264498354
0.48942898961145315,0.5574154962704119
0.49510201595563513,0.5630979100866877
0.5008407989848213,0.568805187823399
0.5066461008921268,0.5745857133257174
0.5125186927053332,0.5804912304280626
0.5184593543892912,0.5864578993347221
0.5244688749495119,0.5923970163295478
0.5305480525369574,0.5983032054297426
0.5366976945540476,0.6044775000693339
0.5429186177618943,0.6106646058732611
0.5492116483887789,0.6167475304079028
0.5555776222398878,0.6230905181103421
0.5620173848083188,0.6294415697869766
0.5685317913873753,0.6357227336872523
0.5751217071841613,0.6420912573079767
0.5817880074344935,0.6486089644513137
0.5885315775191451,0.6552698071366171
0.595353313081437,0.661936697802567
0.6022541201461928,0.6686015724749681
0.6092349152400711,0.6753208789731872
0.6162966255132942,0.682040857469256
0.6234401888627864,0.6888912035481486
0.6306665540567405,0.6955150863517237
0.6379766808606282,0.7023956723338485
0.6453715401646701,0.7094180498622403
0.6528521141127848,0.716300651837914
0.6604193962330305,0.7233942611383644
0.6680743915695615,0.7304771184732208
0.675818116816111,0.7375371278811909
0.6836516004510238,0.7448619044419058
0.6915758828738525,0.7521188092198104
0.6995920165435374,0.7596525771117534
0.707701066118189,0.7671372891606747
0.7159041085964888,0.7748793763859956
0.7242022334607315,0.7826295275855117
0.732596542821523,0.7904173106646059
0.741088151564157,0.7983872051609434
0.7496781874966877,0.80639338754116
0.7583677914997191,0.814464753712788
0.7671581176779302,0.8225703917747463
0.7760503335133571,0.8306793898259525
0.7850456200204509,0.838890531550299
0.794145171902934,0.8472387608359654
0.8033501977124734,0.8556542475930289
0.8126619200091946,0.8640201872408685
0.822081575524054,0.8722814326994154
0.8316104153230961,0.8806995497614407
0.8412497049736118,0.8892056985417647
0.8510007247122247,0.8975672573676852
0.8608647696149244,0.906010348766884
0.8708431497690724,0.9145534574289365
0.880937190447399,0.9230522142329145
0.8911482322840202,0.9313688596196492
0.9014776314524917,0.9396666890665951
0.9119267598459299,0.9476889993952019
0.9224970052592174,0.9555063503796788
0.9331897715733238,0.9627121833210135
0.9440064789417604,0.9697634567569384
0.9549485639791966,0.9764867952422552
0.9660174799522646,0.9831294939856192
0.9772146969725725,0.9890894429137825
0.9885417021919574,0.9946865130031582
1.0,1.0


==> data/ELD/DTS/LSTM-offline/total/roc_LSTM.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0006244119474297846
1.0233165783302449e-05,0.0006270150009054088
1.0351779556301762e-05,0.0006296482266659935
1.0471768194855202e-05,0.0006323119744418798
1.05931476351837e-05,0.0006350065980171725
1.0715933998226711e-05,0.0006377324552767274
1.084014359178331e-05,0.0006404899082536838
1.09657929126781e-05,0.0006432793231775482
1.1092898648952227e-05,0.0006461010705228338
1.1221477682079803e-05,0.000648955525058266
1.1351547089209991e-05,0.0006518430658965562
1.148312414543511e-05,0.0006547640765447538
1.1616226326085018e-05,0.0006577189449551818
1.1750871309048075e-05,0.0006607080635769616
1.1887076977119033e-05,0.0006637318294081369
1.2024861420374123e-05,0.0006667906440483999
1.216424293857368e-05,0.00066988491375243
1.2305240043592616e-05,0.0006730150494838504
1.244787146187906e-05,0.0006761814669698095
1.259215613694151e-05,0.0006793845867561958
1.2738113231864785e-05,0.0006826248342634925
1.288576213185518e-05,0.0006859026398432793
1.3035122446815089e-05,0.0006892184388353894
1.3186214013947484e-05,0.0006925726716257285
1.3339056900390587e-05,0.0006959657837047654
1.3493671405883065e-05,0.0006993874828439493
1.3650078065460137e-05,0.0007028284293546449
1.3808297652180924e-05,0.0007063092602625022
1.3968351179887397e-05,0.0007098304378720446
1.4130259905995336e-05,0.0007133924298464193
1.429404533431761e-05,0.0007169957092695092
1.4459729217920196e-05,0.0007206407547087661
1.4627333562011299e-05,0.0007243280502787704
1.4796880626863964e-05,0.000728058085705529
1.4968392930772556e-05,0.0007318313563915181
1.514189325304352e-05,0.0007356483634814793
1.53174046370208e-05,0.0007395096139289794
1.5494950393146317e-05,0.0007434156205637408
1.567455410205595e-05,0.0007473669021597527
1.5856239617711373e-05,0.0007513639835041721
1.60400310705682e-05,0.0007554073954670222
1.622595287078087e-05,0.000759497675071701
1.6414029711444665e-05,0.0007636353655663045
1.6604286571875295e-05,0.0007678210164957784
1.6796748720926532e-05,0.0007720551837749056
1.6991441720346258e-05,0.000944948493349055
1.7188391428171457e-05,0.0009457625521413991
1.7387624002162504e-05,0.0009465860467805622
1.7589165903277326e-05,0.0009474190866385034
1.7793043899185774e-05,0.000948261782354925
1.7999285067824765e-05,0.0009491142458519661
1.8207916800994626e-05,0.0009499765903490682
1.8418966807997107e-05,0.0009508489303780117
1.86324631193156e-05,0.0009517313817981283
1.8848434090337955e-05,0.0009526240618116874
1.906690840512252e-05,0.0009535270889794636
1.9287915080207776e-05,0.0009544405832364825
1.9511483468466162e-05,0.0009553646659079505
1.9737643263002554e-05,0.0009562994597253677
1.9966424501097934e-05,0.0009572450888428285
2.0197857568198782e-05,0.0009582016788535121
2.0431973201952705e-05,0.0009591693568063615
2.066880249629082e-05,0.0009601482512229592
2.09083769055575e-05,0.0009611384921145948
2.1150728248687946e-05,0.0009621402109995338
2.1395888713434215e-05,0.0009631535409204853
2.1643890860640203e-05,0.0009641786164622699
2.189476762856621e-05,0.0009652155737696974
2.2148552337263592e-05,0.0009662645505656466
2.2405278693000182e-05,0.0009673256861693578
2.266498079273693e-05,0.0009683991215149363
2.2927693128656486e-05,0.0009694849991700706
2.3193450592744275e-05,0.0009705834633549667
2.3462288481422625e-05,0.0009716946599615039
2.3734242500238664e-05,0.0009728187365726102
2.4009348768606518e-05,0.0009739558424818639
2.4287643824604503e-05,0.0009751061287133223
2.45691646298279e-05,0.0009762697480415791
2.4853948574297985e-05,0.0009774468550120554
2.5142033481427965e-05,0.000978637605961526
2.543345761304648e-05,0.0009798421590388824
2.5728259674479322e-05,0.0009810606742261382
2.6026478819690045e-05,0.0009822933133596758
2.63281546564802e-05,0.0009835402401517418
2.6633327251749808e-05,0.0009848016202121895
2.694203713681882e-05,0.0013365156826523896
2.7254325312810276e-05,0.0013394511915067093
2.7570233256095827e-05,0.0013424207261735935
2.7889802923804396e-05,0.001345424681050054
2.8213076759394707e-05,0.0013484634551046027
2.8540097698292373e-05,0.001351537451930241
2.8870909173592345e-05,0.0013546470797980606
2.9205555121827452e-05,0.0013577927517114707
2.95440799888038e-05,0.0013609748854610485
2.9886528735503827e-05,0.0013641939036800285
3.0232946844057763e-05,0.0013674502339004356
3.0583380323784315e-05,0.0014290905938380088
3.0937875717301366e-05,0.0014329951073866038
3.12964801067075e-05,0.00143694487858992
3.165924111983521e-05,0.0014409404320345123
3.20262069365765e-05,0.001444982298387477
3.2397426295281954e-05,0.0014490710144669328
3.277294849923382e-05,0.001453207123313317
3.315282342319423e-05,0.0014573911742615095
3.353710152002929e-05,0.0014616237230137927
3.392583382740992e-05,0.001466100896521896
3.4319071974590426e-05,0.0014706680767170067
3.4716868189265594e-05,0.0014752881956103052
3.511927530450728e-05,0.001479961866820184
3.552634676578139e-05,0.0014846897110775532
3.5938136638046256e-05,0.0014894723563082866
3.6354699612933176e-05,0.0014943104377166162
3.677609101601031e-05,0.001499204597869498
3.720236681413066e-05,0.0015037917591533246
3.7633583622865324e-05,0.0015081532091616692
3.806979871402284e-05,0.0015125652132265196
3.8511070023255685e-05,0.0015170283573256176
3.895745615775501e-05,0.0015215432342288392
3.940901640403448e-05,0.001526110443576923
3.986581073580439e-05,0.00153073059196111
4.032789982193705e-05,0.0015730289466207228
4.079534503452449e-05,0.0015773361203652782
4.1268208457029516e-05,0.0015816932190440744
4.174655289253135e-05,0.0015861008213426272
4.223044187206672e-05,0.0015905595126540603
4.271993966306776e-05,0.0015950698851568558
4.321511127789762e-05,0.001599632537893502
4.371602248248502e-05,0.001696889758224909
4.422273980505897e-05,0.0017002413313727913
4.473533054498463e-05,0.0017036317529811565
4.525386278170167e-05,0.0017070614733468703
4.577840538376616e-05,0.0017105309479862399
4.6309028017997366e-05,0.001714040637695512
4.684580115873045e-05,0.0017175910086120751
4.738879609717651e-05,0.0017745320723638331
4.793808495089107e-05,0.00177857719242226
4.8493740673352334e-05,0.0017826691999212423
4.9055837063650453e-05,0.001786808638338366
4.962444877628913e-05,0.0017909960574507267
5.0199651331100794e-05,0.001795232013407947
5.0781521123276707e-05,0.001819218985410936
5.137013543351339e-05,0.001822847372194752
5.196557243827657e-05,0.0018265178160169712
5.2567911220184194e-05,0.0018302308043654444
5.3177231778509664e-05,0.001833986830378551
5.379361503980698e-05,0.001959465949152557
5.441714286865888e-05,0.001964194368521351
5.5047898078549675e-05,0.001968977595529689
5.5685964442864085e-05,0.0019738162654590738
5.633142670601352e-05,0.0019787110209546236
5.698437059469136e-05,0.0019836625121104306
5.764488282925873e-05,0.001988986435923504
5.8313051135262185e-05,0.0019944542798942992
5.8988964255084936e-05,0.0019999855022581814
5.9672711959733106e-05,0.0020055808376412193
6.0364385060758635e-05,0.0020112410291846113
6.106407542232036e-05,0.0020988434503198526
6.177187597338488e-05,0.002104505854728369
6.248788072006888e-05,0.002110233892701841
6.321218475812448e-05,0.0021160283250062856
6.394488428556937e-05,0.002145681106053641
6.468607661546321e-05,0.002148784231274796
6.543586018883229e-05,0.002151923325168635
6.619433458774387e-05,0.002155098804652078
6.696160054853215e-05,0.0021583110914745783
6.773775997517745e-05,0.002162421372297316
6.852291595284057e-05,0.002166964808221393
6.9317172761554e-05,0.0021715609076211487
7.012063589007177e-05,0.0021762102809248377
7.09334120498799e-05,0.0021811875467197765
7.17556091893692e-05,0.002186548272069247
7.258733650817246e-05,0.002191971134187844
7.342870447166758e-05,0.002197456853309832
7.42798248256491e-05,0.0022016379248160018
7.514081061116962e-05,0.0022039798061526178
7.601177617955322e-05,0.0022063488324986207
7.689283720758305e-05,0.002208745318494862
7.778411071286482e-05,0.002211169582429228
7.868571506936843e-05,0.002213621946278918
7.959777002314978e-05,0.0022161027357532033
8.05203967082547e-05,0.0022186122803366888
8.145371766280736e-05,0.002237483150307578
8.239785684528512e-05,0.0022457443681542584
8.335293965098187e-05,0.0022541013427041052
8.43190929286625e-05,0.0022622996945015684
8.529644499741017e-05,0.002270069643448113
8.628512566366886e-05,0.002277929654744869
8.728526623848371e-05,0.0022858807723146472
8.829699955494083e-05,0.002309677088928628
8.932045998580959e-05,0.002317404215181687
9.03557834613892e-05,0.0023252209074223133
9.140310748756223e-05,0.0024716850404560373
9.246257116405733e-05,0.002478836420272379
9.353431520292377e-05,0.0024860706925347274
9.461848194721992e-05,0.002497073558011329
9.571521538991856e-05,0.0025065054656185372
9.682466119303115e-05,0.0025160466995253054
9.794696670695385e-05,0.002598400821968303
9.908228099003788e-05,0.002605439770523424
0.00010023075482838654,0.0026125603083211853
0.00010139254075588153,0.0026188147997678957
0.00010256779307444219,0.0026242209604332746
0.00010375666787451859,0.002629689784513626
0.00010495932305582277,0.0027405334567063523
0.00010617591834830001,0.002746859752227234
0.00010740661533334334,0.0027532593765494592
0.00010865157746525384,0.0027597331796353946
0.00010991097009294972,0.0027662820212994124
0.0001111849604819271,0.002808950098766768
0.00011247371783647519,0.0028174558973067853
0.00011377741332214914,0.0028260602875122337
0.00011509622008850323,0.0028446465214338875
0.00011643031329208767,0.0028510501688110926
0.00011777987011971193,0.002943412507799286
0.0001191450698119776,0.002954061065398958
0.00012052609368708426,0.0029648330516247904
0.00012192312516491107,0.00299069670942887
0.0001233363497913776,0.002998045477486496
0.00012476595526308696,0.0030125465449096825
0.00012621213145225474,0.003016836867604214
0.00012767507043192657,0.0030211769199105735
0.0001291549665014884,0.003047071209437694
0.00013065201621247213,0.0030515124569136126
0.00013216641839466052,0.003091741962755103
0.00013369837418249466,0.0030982783074498623
0.00013524808704178755,0.0031150698873162255
0.0001368157627967472,0.0031194593794301125
0.00013840160965731315,0.0031242849809324388
0.00014000583824680976,0.003129739358136727
0.00014162866162991988,0.0031443391582595334
0.0001432702953409831,0.003153203980299275
0.00014493095741262166,0.003162532691283837
0.00014661086840469845,0.003172948139434713
0.00014831025143361044,0.003197609252577184
0.00015002933220192182,0.0032058608402650785
0.00015176833902834055,0.0032542329429843613
0.00015352750287804228,0.0032596863509184366
0.000155307057393346,0.0033496496344354357
0.00015710723892474503,0.003353069979345094
0.00015892828656229778,0.0033847912165446844
0.00016077044216738237,0.003396949443538243
0.00016263395040481922,0.003424282502296603
0.00016451905877536624,0.003433331022475229
0.00016642601764859036,0.0034428417339656854
0.00016835508029612023,0.003468963261188794
0.00017030650292528443,0.003473256390972955
0.0001722805447131394,0.0034850561358530123
0.00017427746784089192,0.00349104690523627
0.00017629753752872057,0.003500034433755745
0.0001783410220710008,0.003504839084973061
0.00018040819287193827,0.003510420446135592
0.00018249932448161524,0.003524272520982731
0.00018461469463245476,0.0035289263353145777
0.0001867545842761076,0.0035646445025914785
0.00018891927762076664,0.003590925461363795
0.00019110906216891378,0.0035980057647361377
0.0001933242287555045,0.0036033632950819043
0.00019556507158659492,0.003672001931223813
0.00019783188827841644,0.003676384443494668
0.0002001249798969037,0.00370471012987747
0.00020244465099768038,0.003717951406706034
0.00020479120966650856,0.0037229573985328676
0.0002071649675602069,0.0037284625400587786
0.0002095662399480433,0.0037446678457690513
0.0002119953457536071,0.003760334916447762
0.00021445260759716674,0.003767411830557214
0.00021693835183851843,0.003776469813936624
0.00021945290862033137,0.0037921830534491502
0.0002219966119119955,0.003823987522546789
0.0002245697995539774,0.0038303690278989042
0.0002271728133026905,0.003843118906684301
0.0002298059988758851,0.0038579051232137686
0.0002324697059985648,0.003864619522804348
0.00023516428844943486,0.0038759367690980027
0.00023789010410788932,0.003918020846903246
0.00024064751500154242,0.003934991835636512
0.00024343688735431105,0.003943446480311199
0.00024625859163505465,0.0039549574831236976
0.00024911300260677886,0.003985222846823665
0.0002520004993764092,0.00399503087207963
0.0002549214654451423,0.004003209577072083
0.0002578762887593801,0.004040376681063235
0.0002608653617622548,0.0040617591133525095
0.00026388908144575103,0.00409014270403762
0.0002669478494034321,0.004110908190669833
0.00027004207188377727,0.004134266477612311
0.0002731721598441376,0.004149348040878678
0.000276338529005317,0.004165845613213535
0.00027954159990678566,0.004179608865799468
0.0002827817979625341,0.004251081531981244
0.0002860595535175742,0.004269405228828745
0.000289375301905095,0.004275538660135379
0.0002927294835042816,0.004299508998000739
0.00029612254379880347,0.004321382900052078
0.00029955493343598134,0.004334617610436592
0.0003030271082866396,0.004346143017099763
0.0003065395295056527,0.004355075288796228
0.00031009266359319264,0.004372134493004197
0.00031368698245668765,0.004395292303451202
0.00031732296347349763,0.0044250805827909835
0.00032100108955431715,0.004462037976833909
0.00032472184920731285,0.00448962572048594
0.00032848573660300434,0.0045017759779933525
0.0003322932516398972,0.004508058386842219
0.0003361449000108765,0.004615573181514931
0.0003400411932703706,0.004637409494953775
0.00034398264890229247,0.004647919251269842
0.00034796979038876914,0.004673201034319307
0.0003520031472796679,0.004749813501655508
0.0003560832552629278,0.004753316305171299
0.000360210656235707,0.00478007887443937
0.00036438589837635443,0.004801681589205865
0.0003686095362172158,0.004843402218955456
0.00037288213071828336,0.00486581374770177
0.00037720424934169976,0.004902844130375492
0.00038157646612712486,0.004909731282183258
0.00038599936176797673,0.00493384116685376
0.00039047352368855597,0.004963704798630009
0.0003949995461220643,0.004974825538775377
0.000399578030189527,0.004992269126229787
0.00040420958397963103,0.005029691116016513
0.0004088948226294864,0.005048558329823742
0.00041363436840632776,0.005054135210839939
0.00041842885079015847,0.0050760900221794025
0.0004232789065573553,0.00508058392486634
0.00042818517986524155,0.005170852693317634
0.0004331483223376403,0.005192004860726535
0.00043816899315141946,0.0052533665410668786
0.00044324785912404005,0.005264456623918076
0.00044838559480211905,0.005295537364413266
0.0004535828825510191,0.005300484594460126
0.00045884041264547613,0.0053150732488873595
0.0004641588833612782,0.005360431805159457
0.0004695390010680063,0.005429680236520235
0.0004749814803228505,0.005479757131795296
0.0004804870439655134,0.005518678349651732
0.0004860564232142139,0.00552864774788058
0.0004916903577628031,0.005536668130974501
0.0004973895958790067,0.0055555062911530105
0.0005031548945038057,0.0055702689320386205
0.0005089870193519685,0.005626728966632953
0.0005148867450137498,0.00568650135658186
0.0005208548550577665,0.005723530032649161
0.0005268921421350677,0.005739328993613112
0.0005329994080844093,0.005753255148739045
0.0005391774640387505,0.005787262264870707
0.0005454271305329836,0.005818705143633321
0.0005517492376129129,0.005866592080169325
0.0005581446249454966,0.005888279520991494
0.0005646141419303673,0.005897575481584518
0.0005711586478126435,0.0059182257749579945
0.0005777790117970507,0.005949002168158905
0.0005844761131633638,0.005978014439529389
0.0005912508413831881,0.0059890985971469985
0.0005981040962380944,0.006005019602245437
0.0006050367879391225,0.006038763655201779
0.0006120498372476703,0.006067009303893087
0.0006191441755977848,0.006102654113335942
0.0006263207452198692,0.006114812231567198
0.0006335804992658254,0.006177182254395524
0.0006409244019356456,0.006224299308689079
0.0006483534286054727,0.006248061710873547
0.0006558685659571436,0.0063110329361943315
0.0006634708121092351,0.0063292766747750865
0.0006711611767496287,0.006351896328183301
0.0006789406812696112,0.006373853313713125
0.0006868103588995307,0.006401205561496347
0.000694771254846024,0.006420416889345781
0.0007028244264308353,0.006480224608937851
0.0007109709432312439,0.006528992256565999
0.0007192118872221193,0.0065845136314766324
0.0007275483529196233,0.006609096872501538
0.0007359814475265771,0.0066616297249186465
0.0007445122910795143,0.006697991642001244
0.0007531420165974376,0.006743414634399115
0.0007618717702322999,0.0067704849287887284
0.0007707027114212304,0.0067810514783051765
0.0007796360130405236,0.006816817290910128
0.0007886728615614156,0.006844532559873296
0.0007978144572076629,0.006896381240772563
0.0008070620141149507,0.006934545188469416
0.0008164167604921472,0.006953899266842112
0.0008258799387844272,0.006998180187423632
0.0008354528058382871,0.007021468627157847
0.0008451366330684721,0.007034622058588116
0.0008549327066268384,0.007061429124632551
0.0008648423275731727,0.007086870417083285
0.0008748668120479914,0.007153850563948702
0.0008850074914473438,0.007203537207457989
0.00089526571259964,0.007219355186788362
0.0009056428379445294,0.007250235093648344
0.0009161402457138521,0.007278398615542013
0.0009267593301146883,0.007346235246940664
0.0009375015015145289,0.00738662616340401
0.0009483681866285928,0.00742314810091083
0.0009593608287093146,0.007449322891231525
0.0009704808877380307,0.007485611240665527
0.0009817298406188842,0.007525218094318223
0.00099310918137498,0.007564958623321638
0.0010046204213468132,0.00759154497957501
0.001016265089392995,0.007621849117379978
0.0010280447320933097,0.007679524238624308
0.0010399609139541202,0.007696753915484897
0.0010520152176161591,0.007752271352015986
0.0010642092440647246,0.007778865637536822
0.001076544612842316,0.007841746129526418
0.0010890229622637305,0.007879604890404197
0.001101645949633657,0.007923182225737433
0.001114415251466788,0.00796021169627699
0.0011273325637104871,0.007995128118294835
0.0011403996019700331,0.008036095910117468
0.0011536181017364785,0.008071607605507184
0.0011669898186171474,0.008115690161582223
0.0011805165285688054,0.008140654501104651
0.0011942000281335325,0.00817827367909785
0.0012080421346773289,0.008225253679188225
0.0012220446866314887,0.00827078983205978
0.0012362095437367692,0.00830415490137053
0.0012505385872903913,0.008341036933301233
0.0012650337203959038,0.008388714701467145
0.0012796968682159415,0.008428975508901333
0.001294529978227916,0.008483376149775398
0.0013095350204826678,0.008531995750807278
0.0013247139878661174,0.008564116240218207
0.0013400688963639508,0.008595743041289803
0.001355601785329369,0.008651238765337984
0.0013713147177539455,0.008692467826487372
0.001387209780541621,0.008728393756985146
0.001403289084785873,0.008767753373313583
0.0014195547660501016,0.008803139276854596
0.0014360089846512606,0.008835273159077896
0.0014526539259467812,0.00888136243919167
0.0014694918006248172,0.008925509340169259
0.0014865248449978572,0.00896165516345442
0.0015037553212997384,0.00900312321666906
0.001521185517986105,0.009032352520829673
0.0015388177500383464,0.009084044000761257
0.001556654359271062,0.009115762302012642
0.0015746977146430866,0.009153499810270915
0.001592950212572123,0.009191040712674839
0.0016114142772530198,0.00921522628478737
0.0016300923609797412,0.009266675923912341
0.0016489869444710648,0.009320562284815332
0.001668100537200059,0.009357516405996212
0.0016874356777273757,0.009389730814878627
0.001706994934038408,0.009442913782675897
0.001726780903884356,0.009467726989190284
0.0017467962151272458,0.00950414193796259
0.0017670435260889468,0.009554399327841832
0.0017875255259042354,0.009602865015212236
0.0018082449348779518,0.009656222460718997
0.0018292045048462937,0.009701385242207792
0.0018504070195423021,0.009747621983947557
0.0018718552949655793,0.009816817614105655
0.0018935521797562953,0.009856943753429298
0.0019155005555735278,0.009894192360794812
0.0019377033374779887,0.009933068029433775
0.0019601634743191855,0.010023777873279266
0.001982883949127071,0.010055299940782473
0.002005867779508234,0.010114884151341794
0.002029118018046678,0.010150464420758721
0.002052637752709252,0.010192001978283705
0.0020764301072557748,0.010246605911593931
0.0021004982416539153,0.010277838088867088
0.0021248453524988827,0.010316574632562378
0.0021494746734379805,0.010388414757072778
0.00217438947560008,0.010424797927375913
0.0021995930680300748,0.010473038550313373
0.0022250887981283695,0.01051692152953361
0.002250880052095462,0.010587873020770985
0.00227697025538168,0.0106204850311225
0.0023033628731421313,0.010671325851757275
0.002330061410696925,0.010705984985443673
0.002357069413996728,0.013052057108311222
0.0023843904700937206,0.01311959509109622
0.002412028207618007,0.01317294966625801
0.00243998629725955,0.013225600843186391
0.0024682684522556926,0.013321026838489906
0.0024968784288843266,0.013380282154831632
0.0025258200269627847,0.013441415482473329
0.002555097090352507,0.013542584670792862
0.0025847135074695635,0.013612214366355391
0.002614673211801092,0.013705758325825837
0.00264498018242772,0.013776736349085373
0.002675638444552045,0.013851794422100891
0.0027066520700332413,0.01394314369689327
0.0027380251779278576,0.014019692360173364
0.0027697619350368907,0.01408959143504398
0.002801866556459195,0.014172980539882408
0.002834343306151309,0.014242983900747668
0.0028671964974937695,0.014332157480197092
0.0029004304938639917,0.014397448362195992
0.002934049709215787,0.014475664193599644
0.0029680586086656023,0.01454423137395019
0.003002461709085549,0.0146216194570404
0.0030372635797033115,0.01469537634536901
0.0030724688427090033,0.014796539845492077
0.003108082173869064,0.014875223630117479
0.0031441083031472647,0.014949464938732754
0.00318055201533292,0.015035906585784454
0.0032174181506763717,0.01510643442792683
0.003254711605531848,0.015176769102753096
0.003292437333007769,0.015264995797990233
0.0033306003436245884,0.015364363597037693
0.003369205705980267,0.015442693998387175
0.003408258547423452,0.015506050468885906
0.0034477640547344642,0.015571261970892165
0.0034877274748141775,0.01564529824228562
0.003528154115380883,0.015759232389338566
0.0035690493456752297,0.015826189580675713
0.0036104185971733375,0.01590302780638194
0.0036522673643081755,0.01599750140579347
0.0036946012051993025,0.016106554556681214
0.003737425742391064,0.01619261384500984
0.0037807466635993493,0.016279282022995507
0.0038245697224669993,0.016373459678392592
0.0038689007393279753,0.016459853345393086
0.003913745601980384,0.01654470831182802
0.0039591102664684585,0.016665779334798448
0.004005000757873611,0.01675994939381522
0.004051423171114647,0.016847192004989832
0.0040983836717572615,0.016938328867225336
0.004145888496832911,0.017029447948334005
0.004193943955667186,0.017141519722010008
0.004242556430717777,0.017241720183318605
0.004291732378422158,0.017340728089757233
0.004341478330055092,0.017442838309539833
0.004391800892596086,0.017554887533907583
0.004442706749606883,0.017652881032110972
0.004494202662119142,0.017756481376761297
0.0045462954695324,0.01784951548514554
0.004598992090522438,0.017961191064261035
0.004652299523960189,0.018077284543269914
0.004706224849841282,0.01819107069155842
0.004760775230226368,0.01830601408563897
0.00481595791019235,0.01842967079397575
0.004871780218794631,0.018544526917074176
0.004928249570040513,0.01865868447377722
0.004985373463873894,0.018777684150594637
0.005043159487171359,0.01892474833949976
0.005101615314749833,0.0190378970167751
0.005160748710385908,0.01913854548297758
0.005220567527846975,0.019267251345157145
0.005281079711934331,0.019374460655247467
0.005342293299538352,0.01948239108706527
0.005404216420705915,0.019617009337718896
0.00546685729972018,0.019716926295317988
0.0055302242561929005,0.019841972131801944
0.005594325706169377,0.019948595575080812
0.005659170163246243,0.020076238207859788
0.005724766239702178,0.02020683265460352
0.005791122647641758,0.020342182172106572
0.005858248200152536,0.020515976200963397
0.005926151812475552,0.020630542917712588
0.005994842503189409,0.02225128871055743
0.006064329395408062,0.022391506974126053
0.006134621717992506,0.0225428933407754
0.0062057288067765,0.022708352508901124
0.0062776601058065,0.022865828007214883
0.006350425168595962,0.023035791135037516
0.00642403365939419,0.023179673610546216
0.006498495354469888,0.023322343599871734
0.006573820143409586,0.02348458417914532
0.006650018030431118,0.023663564105397078
0.006727099135712337,0.02379918519660754
0.006805073696735206,0.023958991288158628
0.0068839520696454964,0.02413091084816684
0.006963744730628222,0.024300937557338982
0.007044462277299037,0.024474476559556504
0.007126115430111745,0.02466529466129109
0.007208715033782135,0.024835614608693664
0.007292272058728313,0.02498235725182551
0.007376797602527731,0.025189937500609626
0.007462302891391108,0.025358622750189873
0.007548799281653432,0.025544163406723254
0.007636298261282241,0.025727854556957287
0.0077248114514034,0.02593678073384107
0.007814350607844541,0.026096211982374086
0.00790492762269642,0.026336032438938405
0.007996554525892346,0.026558783209251445
0.008089243486805939,0.0268245914628647
0.008183006815867389,0.027061631494331127
0.008277856966198472,0.027302005125897096
0.00837380653526649,0.027528318307576582
0.008470868266557402,0.027700537375900697
0.008569055051268348,0.027873311830709135
0.008668379930019773,0.028050574038460053
0.008768856094587427,0.02824806330015518
0.008870496889654403,0.028470717319079325
0.00897331581458352,0.02867900179420771
0.009077326525210223,0.028895863069847916
0.009182542835656282,0.029078998841899732
0.009288978720164497,0.02929742981146124
0.009396648314954691,0.029497165673995206
0.009505565920101192,0.029679210814174222
0.009615746001432095,0.029920045901330204
0.009727203192450537,0.030129402974985016
0.009839952296278227,0.030350753318046132
0.009954008287621519,0.0305679578869759
0.010069386314760271,0.03077230520550981
0.010186101701559752,0.03098222157427203
0.010304169949505875,0.031222682790986455
0.01042360673976401,0.03144878246995092
0.010544427935261684,0.031703447179263156
0.010666649582795389,0.03195589335817657
0.010790287915161836,0.032205445814463246
0.01091535935331391,0.03242456557040932
0.011041880508541602,0.03268063480847903
0.011169868184678225,0.03292411988366583
0.011299339380332217,0.033131675461179295
0.011430311291144786,0.03332715495343769
0.011562801312073753,0.03354472237220893
0.011696827039703846,0.03379223409100961
0.01183240627458378,0.03404274518672597
0.011969557023590427,0.03427764977606849
0.012108297502320394,0.034528778992829176
0.012248646137509308,0.03474174077249838
0.012390621569479156,0.03500502828901382
0.012534242654613994,0.03525354553506986
0.01267952846786434,0.03551904409679966
0.012826498305280598,0.03575688019926337
0.012975171686575868,0.03603319924509458
0.013125568357718427,0.03629840092122075
0.013277708293554291,0.036590821811439
0.013431611700460153,0.036856373478210136
0.013587299019027091,0.037142338494593356
0.013744790926775366,0.03743654225998929
0.013904108340900697,0.03773078201198442
0.014065272421052363,0.03799467307776261
0.014228304572143519,0.03826890024033876
0.014393226447194065,0.038575533713014566
0.014560059950206485,0.03885972893267372
0.014728827239075018,0.039098612465321564
0.014899550728528537,0.039392043555792775
0.015072253093107555,0.039675444254890536
0.01524695727017573,0.03999657663934604
0.015423686462966274,0.04032254023793674
0.01560246414366368,0.040596046531712955
0.015783314056521166,0.04088511677027441
0.01596626022101425,0.041252053748803925
0.01615132693503091,0.04157357572526348
0.01633853877809862,0.04188152255141618
0.016527920614648955,0.04220958563167138
0.0167194975973199,0.042538767549453696
0.016913295170296487,0.04286788683378969
0.01710933907269015,0.04323855658536596
0.01730765534195726,0.04353615813734253
0.01750827031735725,0.0439027468093076
0.017711210643450888,0.044261496665243136
0.017916503273639015,0.044605375309360026
0.018124175473742375,0.044952986003473465
0.018334254825622908,0.04528224260866052
0.018546769230846995,0.04559716607670984
0.018761746914391215,0.045946885698009275
0.018979216428391014,0.046292605701365876
0.019199206655932846,0.04671572376009227
0.019421746814890263,0.04711239453618393
0.019646866461804465,0.04746901040944783
0.01987459549580984,0.04785118385555803
0.02010496416260499,0.048242589956039014
0.02033800305846982,0.04861812378120476
0.020573743134329137,0.04906338767940743
0.02081221569986339,0.049446431288729276
0.021053452427667062,0.04981727160558706
0.02129748535745521,0.050259445002195015
0.021544346900318843,0.05066685733031077
0.02179406984302956,0.05107466933228731
0.0220466873523941,0.05148137014057215
0.022302232979659387,0.051880127026356956
0.022560740664968614,0.052289520307882045
0.022822244741868985,0.052680246275096584
0.023086779941871697,0.053049553048109724
0.023354381399064792,0.05346328985469913
0.023625084654779475,0.05392415348175643
0.023898925662310503,0.05432840300465943
0.024175940791691306,0.05473622802816205
0.024456166834524465,0.05515679187321215
0.024739641008868142,0.055587354243469986
0.025026400964179192,0.056007805488112794
0.025316484786313556,0.05647164913371294
0.025609931002584595,0.05693439228712658
0.025906778586880088,0.05738251109430749
0.026207066964838526,0.05778586311551348
0.02651083601908539,0.05820587118943654
0.026818126094530156,0.05866343800084565
0.02712897800372467,0.0590993709691431
0.027443433032283655,0.05956980675548155
0.02776153294436801,0.05999735246994527
0.028083319988231725,0.06045324446253113
0.028408836901833042,0.0609684255871048
0.028738126918510663,0.06143760611978962
0.029071233772725785,0.061963516132829244
0.029408201705870638,0.06246081445024021
0.029749075472144403,0.0629572470721581
0.030093900344497212,0.06341790637868223
0.03044272212064303,0.06389036229638526
0.030795587129142266,0.06439691506487602
0.03115254223555488,0.06489608148675326
0.03151363484866479,0.06536693041263326
0.031878912926776456,0.06592366451392248
0.03224842498408442,0.066433928318856
0.0326222200971167,0.06694208223415896
0.03300034791125285,0.06748777874158127
0.03338285864731761,0.0680322153914038
0.033769803108250916,0.06860598669516675
0.03416123268585528,0.06913657156369094
0.034557199367621395,0.0697069509278889
0.03495775574363275,0.07028037460713929
0.035362955013550426,0.07081690089925219
0.03577285099367873,0.07138460575598235
0.0361874981241128,0.07197115067966896
0.03660695147596903,0.07257777499233428
0.03703126675869927,0.0731604412530268
0.03746050032748993,0.07374285903290564
0.037894709190746674,0.07435753423741687
0.03833395101766601,0.07499593475027064
0.03877828414589457,0.07559612295544757
0.03922776758927719,0.07621165286813314
0.03968246104569482,0.0768278933625693
0.040142424904993215,0.07737047241448827
0.040607720257003654,0.07797213734563888
0.041078408899656464,0.0785877719108907
0.04155455334718875,0.0791908691179226
0.04203621683844714,0.07983617537148428
0.04252346334528682,0.0804904463146457
0.04301635758106795,0.08108566966590439
0.0435149650092505,0.08176929361540199
0.044019351852088745,0.0823554055483081
0.044529585099426554,0.08300765093197633
0.04504573251759458,0.08369247851603807
0.04556786265841064,0.08439214679268738
0.046096044868284336,0.08496546258564532
0.04663034929742731,0.08558209003828156
0.04717084690917017,0.08627441863538854
0.047717609489387455,0.08698733938910422
0.04827070965603183,0.08766592111797351
0.0488302208687788,0.08845373294805456
0.0493962174387832,0.0891917896876088
0.04996877453854884,0.08991580315715536
0.0505479682119124,0.0906821938031441
0.05113387538414326,0.09141336737847883
0.05172657387216019,0.0921598010886365
0.05232614239486662,0.0929133166450912
0.052932660583605615,0.09371132211739312
0.05354620899273607,0.09447108576064653
0.05416686911033152,0.09522612727639271
0.05479472336900287,0.09605604462065723
0.05542985515684669,0.09686985652293575
0.05607234882852033,0.09769387303161362
0.05672228971644543,0.0984808439840765
0.05737976414214134,0.09932354371613743
0.05804485942768978,0.10017068745380016
0.05871766390733255,0.10094214098514884
0.05939826693920356,0.10176401948938148
0.060086758917196864,0.10257812686947657
0.0607832312829723,0.10333533048480492
0.06148777653810023,0.10418250660567441
0.062200488256347115,0.10508508118732211
0.06292146109610344,0.1059644414027433
0.06365079081295572,0.10681859307959943
0.06438857427240419,0.10771722330488542
0.06513490946272803,0.10862405198192134
0.0658898955079995,0.10953171876963297
0.06665363268124913,0.1104314226194476
0.06742622241778341,0.11137449923794147
0.06820776732865685,0.11227605671661851
0.06899837121430018,0.11317606023842483
0.0697981390783066,0.1141018748740004
0.07060717714137772,0.1150083999731201
0.07142559285543126,0.11594069113152121
0.07225349491787214,0.11685303407029098
0.07309099328602911,0.11780189503393587
0.07393819919175866,0.11878637188360999
0.07479522515621821,0.1197459848128486
0.07566218500481055,0.12074927760231166
0.07653919388230147,0.12176277788219954
0.0774263682681127,0.12274957040787293
0.07832382599179197,0.1237408353549339
0.07923168624866253,0.12480066455389685
0.08015006961565405,0.12587258920771455
0.08107909806731686,0.12688378547597262
0.08201889499202203,0.1278516228748068
0.08296958520834907,0.12890934749008803
0.08393129498166364,0.1299771520731134
0.08490415204088747,0.13100329278946307
0.0858882855954625,0.13208588132517976
0.08688382635251184,0.1331328539748673
0.08789090653419954,0.1342295544654257
0.08890965989529158,0.1353141589946912
0.08994022174092044,0.13647873126805993
0.09098272894455559,0.13752723593070265
0.09203731996618221,0.13864659633089174
0.09310413487069075,0.13985888045158254
0.09418331534647952,0.14104294066258988
0.0952750047242729,0.14221087292520665
0.09637934799615785,0.14345972821088399
0.09749649183484087,0.14456756938377796
0.0986265846131282,0.14575498958403332
0.09976977642363201,0.1470425374638801
0.10092621909870483,0.14834016531147104
0.10209606623060476,0.14957664135474769
0.10327947319189525,0.15076811827926342
0.10447659715608053,0.1520576574154963
0.10568759711848051,0.1533505812781399
0.10691263391734772,0.15467307304616623
0.10815187025522892,0.15595322894966737
0.10940547072057435,0.15731671258651972
0.11067360180959745,0.15868602739773696
0.11195643194838795,0.16001612794839057
0.11325413151528127,0.16135071567770987
0.11456687286348727,0.16269941536187085
0.11589483034398118,0.16401518715140112
0.11723818032865997,0.16541899065922988
0.11859710123376706,0.16676769034339092
0.11997177354358855,0.16812042150530396
0.12136237983442417,0.16956185740205632
0.12276910479883604,0.17097693063981909
0.12419213527017846,0.17256778885708018
0.12563166024741215,0.1740998588804516
0.12708787092020596,0.17565620590014114
0.12856096069432965,0.17725220079295745
0.130051125217341,0.17876944821395407
0.13155856240457053,0.1802881054172597
0.1330834724654076,0.18175996236812042
0.1346260579298911,0.18335394126738797
0.13618652367560827,0.18501646394731536
0.1377650769549055,0.18663977031336534
0.13936192742241435,0.188280357502856
0.14097728716289676,0.1900172436028636
0.142611370719413,0.191697466568107
0.14426439512181588,0.193379477185673
0.14593657991557576,0.19513876755594384
0.1476281471909391,0.1970008735972045
0.14933932161242533,0.19881257979974465
0.15107033044866555,0.20057523015926346
0.15282140360258709,0.2024138162757879
0.15459277364194784,0.20421409851488473
0.15638467583022478,0.2061339963712116
0.15819734815786016,0.2080763319114876
0.16003103137387018,0.20995161615482832
0.16188596901781993,0.21190108191653784
0.1637624074521689,0.21383845171695454
0.16566059589499152,0.21588132517975947
0.16758078645307686,0.2179231191883373
0.16952323415541215,0.21992608023654325
0.1714881969870541,0.22199671876035687
0.17347593592339325,0.22402661111484443
0.1754867149648152,0.22604149997166073
0.1775208011717636,0.22814864592433307
0.1795784647002097,0.2302849270882333
0.18165997883753285,0.2324124722800887
0.18376562003881725,0.23466568106982058
0.18589566796356882,0.23697936966601704
0.18805040551285834,0.23926080236543243
0.1902301188668946,0.24161615482830454
0.19243509752303323,0.24394798736644044
0.19466563433422632,0.24634701968953698
0.19692202554791735,0.24866474027283111
0.19920457084538712,0.25116390027551916
0.20151357338155584,0.25365298031046296
0.20384933982524642,0.2562193400981117
0.20621218039991446,0.2587305960620926
0.2086024089248505,0.2613003158389893
0.21102034285685967,0.26382904374706
0.21346630333242453,0.26654727504871983
0.21594061521035676,0.26924265842349304
0.21844360711494284,0.27186277803911024
0.22097561147959033,0.2745608494052819
0.22353696459097966,0.2773382165177071
0.22612800663372795,0.28011155164303475
0.2287490817355704,0.2829198306565419
0.2314005380130654,0.2857617095625294
0.23408272761782944,0.2886909481889658
0.23679600678330787,0.29160405886701163
0.23954073587208793,0.2945769773536725
0.24231727942376008,0.2974359711727031
0.24512600620333397,0.30038371077212556
0.24796728925021602,0.30341240508030376
0.2508415059277541,0.306451179356226
0.2537490379733572,0.3094556817418184
0.2566902715491952,0.31259872227570157
0.25966559729348726,0.31581681338619716
0.26267541037238384,0.3191055708621732
0.26572011053245065,0.3222612727639272
0.26880010215376077,0.3255332302936631
0.2719157943036019,0.3287608359653249
0.2750676007908067,0.331952153753108
0.2782559402207126,0.3353215509710369
0.28148123605075814,0.3386492843222902
0.28474391664672477,0.34204757744775216
0.28804441533962977,0.34553591828506147
0.2913831704832789,0.34898125125999596
0.2947606255124859,0.3524689200994557
0.29817722900196736,0.35599758080774146
0.30163343472591975,0.359534977488072
0.30512970171828707,0.363061622202809
0.30866649433372745,0.36670049055843024
0.3122442823092858,0.37041731066460587
0.3158635408267819,0.3741697466568107
0.31952475057592133,0.37792823062966197
0.32322839781813806,0.38187285800685433
0.3269749744511768,0.3856662858678852
0.33076497807442423,0.38964585713325717
0.3345989120549975,0.3936207244136819
0.3384772855945983,0.3974511121564411
0.34240061379714254,0.4016269067938983
0.34636941773717345,0.4055560782205497
0.3503842245290676,0.4096371211612123
0.3544455673970435,0.4138055238223237
0.3585539857459817,0.4180081983737652
0.36271002523306484,0.422331669719686
0.3669142378402494,0.42665479470465695
0.3711671819475767,0.43097491881677163
0.37546942240733366,0.4354095826893354
0.37982153061907364,0.44018042063224827
0.3842240846055061,0.4446777770311135
0.38867766908926676,0.449295746253612
0.393182875570577,0.4538377797191049
0.39774030240580366,0.45838586116524427
0.40235055488692933,0.46312613399637126
0.4070142453219439,0.4678946307371817
0.4117319931161679,0.4726369195618574
0.4165044248545185,0.47744976816074186
0.42133217438472886,0.48248101606074867
0.4262158829015325,0.48746076948400924
0.43115619903182284,0.49263355957260935
0.43615377892080054,0.4977561991801626
0.441209286319119,0.5028398629124387
0.4463233926710397,0.5079322626167596
0.4514967772036102,0.5129050467038506
0.4567301270168747,0.5181405819501378
0.4620241371751313,0.5233653652308312
0.46737951079924633,0.5286022444728177
0.47279695916003905,0.5341462267320745
0.4782772017727485,0.5395033935891405
0.4838209664925957,0.5448236005644782
0.48942898961145315,0.5503212149721122
0.49510201595563513,0.55596599690881
0.5008407989848213,0.561847994086419
0.5066461008921268,0.5675989516833546
0.5125186927053332,0.5734224850480478
0.5184593543892912,0.579348834083731
0.5244688749495119,0.5855748941603387
0.5305480525369574,0.5917048585444526
0.5366976945540476,0.5978549828640548
0.5429186177618943,0.6041267387944359
0.5492116483887789,0.6103064310194207
0.5555776222398878,0.6165466030508703
0.5620173848083188,0.6231053020630333
0.5685317913873753,0.6295363214837713
0.5751217071841613,0.6359068610980445
0.5817880074344935,0.642514445784997
0.5885315775191451,0.6490807069417378
0.595353313081437,0.6558853571668571
0.6022541201461928,0.6624823600564478
0.6092349152400711,0.6693327061353405
0.6162966255132942,0.6761702842550905
0.6234401888627864,0.6832054297426249
0.6306665540567405,0.690336670922653
0.6379766808606282,0.6975324238962435
0.6453715401646701,0.7045554734224849
0.6528521141127848,0.7116450507358376
0.6604193962330305,0.7188340837309319
0.6680743915695615,0.726259659969088
0.675818116816111,0.7336623882803575
0.6836516004510238,0.7413493716820106
0.6915758828738525,0.7488999395201936
0.6995920165435374,0.7565963308917412
0.707701066118189,0.7640743229621665
0.7159041085964888,0.7717949062563
0.7242022334607315,0.7793784481705416
0.732596542821523,0.7872038169477857
0.741088151564157,0.7951118876419596
0.7496781874966877,0.8029937504199987
0.7583677914997191,0.8109260130367583
0.7671581176779302,0.8188757475976077
0.7760503335133571,0.8269699616961226
0.7850456200204509,0.8349815200591358
0.794145171902934,0.8432302936630602
0.8033501977124734,0.8514730192863382
0.8126619200091946,0.859524897520328
0.822081575524054,0.8678025670317855
0.8316104153230961,0.8760244607217258
0.8412497049736118,0.8842194744976816
0.8510007247122247,0.8925609838048517
0.8608647696149244,0.9008440292991062
0.8708431497690724,0.909138498756804
0.880937190447399,0.9173825683757812
0.8911482322840202,0.9254270546334252
0.9014776314524917,0.9335703245749614
0.9119267598459299,0.9417774343122103
0.9224970052592174,0.9496465291311067
0.9331897715733238,0.9575458638532357
0.9440064789417604,0.9654955984140849
0.9549485639791966,0.9732343256501579
0.9660174799522646,0.9810382366776427
0.9772146969725725,0.9882817014985552
0.9885417021919574,0.9945534574289361
1.0,1.0


==> data/ELD/DTS/LSTM-online/total/roc_InceptionTimeS.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.016455355116836243
1.0233165783302449e-05,0.0164558241354805
1.0351779556301762e-05,0.016456298590572495
1.0471768194855202e-05,0.01645677854512671
1.05931476351837e-05,0.01645726406288802
1.0715933998226711e-05,0.016457755208340193
1.084014359178331e-05,0.016458252046714424
1.09657929126781e-05,0.016458754643998
1.1092898648952227e-05,0.0164592630669431
1.1221477682079803e-05,0.01645977738307561
1.1351547089209991e-05,0.016460297660704126
1.148312414543511e-05,0.016460823968929027
1.1616226326085018e-05,0.01646135637765163
1.1750871309048075e-05,0.016461894957583482
1.1887076977119033e-05,0.016462439780255765
1.2024861420374123e-05,0.016462990918028785
1.216424293857368e-05,0.016463548444101587
1.2305240043592616e-05,0.016464112432521657
1.244787146187906e-05,0.016464682958194806
1.259215613694151e-05,0.016465260096895057
1.2738113231864785e-05,0.016465843925274747
1.288576213185518e-05,0.01646643452087471
1.3035122446815089e-05,0.01646703196213455
1.3186214013947484e-05,0.01646763632840308
1.3339056900390587e-05,0.016468247699948854
1.3493671405883065e-05,0.01812169561393311
1.3650078065460137e-05,0.01812344736852037
1.3808297652180924e-05,0.018125219427891644
1.3968351179887397e-05,0.018127012027401957
1.4130259905995336e-05,0.018128825405134365
1.429404533431761e-05,0.018130659801931577
1.4459729217920196e-05,0.018132515461427925
1.4627333562011299e-05,0.018134392630081743
1.4796880626863964e-05,0.018136291557208098
1.4968392930772556e-05,0.018138212495011876
1.514189325304352e-05,0.018140155698621305
1.53174046370208e-05,0.01814212142612185
1.5494950393146317e-05,0.018144109938590457
1.567455410205595e-05,0.018146121500130247
1.5856239617711373e-05,0.018148156377905587
1.60400310705682e-05,0.018150214842177582
1.622595287078087e-05,0.01815229716633996
1.6414029711444665e-05,0.018154403626955397
1.6604286571875295e-05,0.01815653450379222
1.6796748720926532e-05,0.018158690079861595
1.6991441720346258e-05,0.018285574998261715
1.7188391428171457e-05,0.018287485410427615
1.7387624002162504e-05,0.018289417966395334
1.7589165903277326e-05,0.018291372922836144
1.7793043899185774e-05,0.01829335053939646
1.7999285067824765e-05,0.018295351078732255
1.8207916800994626e-05,0.018297374806544003
1.8418966807997107e-05,0.018299421991611928
1.86324631193156e-05,0.018301492905831718
1.8848434090337955e-05,0.018303587824250636
1.906690840512252e-05,0.018305707025104045
1.9287915080207776e-05,0.01830785078985237
1.9511483468466162e-05,0.01831001940321848
1.9737643263002554e-05,0.01831221315322548
1.9966424501097934e-05,0.01831443233123501
2.0197857568198782e-05,0.018524324567514412
2.0431973201952705e-05,0.018526595489161825
2.066880249629082e-05,0.018528892733316905
2.09083769055575e-05,0.01853121660508679
2.1150728248687946e-05,0.018533567413115157
2.1395888713434215e-05,0.018535945469623193
2.1643890860640203e-05,0.018538351090451093
2.189476762856621e-05,0.018540784595099977
2.2148552337263592e-05,0.01854324630677434
2.2405278693000182e-05,0.018545736552424984
2.266498079273693e-05,0.01854825566279243
2.2927693128656486e-05,0.018550803972450854
2.3193450592744275e-05,0.018553381819852503
2.3462288481422625e-05,0.01855598954737268
2.3734242500238664e-05,0.018694635861073797
2.4009348768606518e-05,0.018696781689967065
2.4287643824604503e-05,0.01869895239140385
2.45691646298279e-05,0.018701148253684595
2.4853948574297985e-05,0.018703369568451464
2.5142033481427965e-05,0.018705616630727076
2.543345761304648e-05,0.018707889738953702
2.5728259674479322e-05,0.018710189195032877
2.6026478819690045e-05,0.018712515304365518
2.63281546564802e-05,0.018714868375892483
2.6633327251749808e-05,0.018717248722135586
2.694203713681882e-05,0.019206064000562538
2.7254325312810276e-05,0.019211279213101597
2.7570233256095827e-05,0.019216554875754466
2.7889802923804396e-05,0.0192218916892052
2.8213076759394707e-05,0.019227290362259557
2.8540097698292373e-05,0.019232751611939145
2.8870909173592345e-05,0.019238276163576658
2.9205555121827452e-05,0.019243864750912186
2.95440799888038e-05,0.01924951811619069
2.9886528735503827e-05,0.01925523701026058
3.0232946844057763e-05,0.01926102219267343
3.0583380323784315e-05,0.019512922601620006
3.0937875717301366e-05,0.019515474968453326
3.12964801067075e-05,0.01951805692005705
3.165924111983521e-05,0.01952066879935157
3.20262069365765e-05,0.01952331095323211
3.2397426295281954e-05,0.019525983732614792
3.277294849923382e-05,0.01952868749248324
3.315282342319423e-05,0.01953142259193576
3.353710152002929e-05,0.01953418939423297
3.392583382740992e-05,0.019818372280002383
3.4319071974590426e-05,0.019821793451882855
3.4716868189265594e-05,0.019825254278950526
3.511927530450728e-05,0.01982875522085313
3.552634676578139e-05,0.019832296742566213
3.5938136638046256e-05,0.01983587931445492
3.6354699612933176e-05,0.019839503412336434
3.677609101601031e-05,0.019843169517543207
3.720236681413066e-05,0.020415145812668522
3.7633583622865324e-05,0.02041846618209578
3.806979871402284e-05,0.020421825038297692
3.8511070023255685e-05,0.02042522282737879
3.895745615775501e-05,0.020428660000614433
3.940901640403448e-05,0.02043213701451078
3.986581073580439e-05,0.02043565433086541
4.032789982193705e-05,0.02060315901713435
4.079534503452449e-05,0.020605542987718547
4.1268208457029516e-05,0.020607954591173323
4.174655289253135e-05,0.020610394147794375
4.223044187206672e-05,0.02061286198159001
4.271993966306776e-05,0.020615358420324116
4.321511127789762e-05,0.02061788379555975
4.371602248248502e-05,0.020976608151672203
4.422273980505897e-05,0.020979344425214104
4.473533054498463e-05,0.020982112415209697
4.525386278170167e-05,0.02098491248928797
4.577840538376616e-05,0.020987745019339123
4.6309028017997366e-05,0.020990610381563968
4.684580115873045e-05,0.02099350895652393
4.738879609717651e-05,0.02120525798710693
4.793808495089107e-05,0.02120794950249013
4.8493740673352334e-05,0.02121067221553019
4.9055837063650453e-05,0.021213426487842652
4.962444877628913e-05,0.021216212685234583
5.0199651331100794e-05,0.021219031177753155
5.0781521123276707e-05,0.021272091337253954
5.137013543351339e-05,0.021274681240218998
5.196557243827657e-05,0.021277301163039955
5.2567911220184194e-05,0.02127995145368035
5.3177231778509664e-05,0.02128263246413698
5.379361503980698e-05,0.02157903351418619
5.441714286865888e-05,0.021582255074635258
5.5047898078549675e-05,0.02158551397655303
5.5685964442864085e-05,0.021588810652768655
5.633142670601352e-05,0.021592145541128267
5.698437059469136e-05,0.02159551908455309
5.764488282925873e-05,0.021711722356709783
5.8313051135262185e-05,0.021715040925962933
5.8988964255084936e-05,0.02171839796112472
5.9672711959733106e-05,0.021721793908057802
6.0364385060758635e-05,0.0217252292177929
6.106407542232036e-05,0.021836808271483453
6.177187597338488e-05,0.02184103148143814
6.248788072006888e-05,0.02184530364309336
6.321218475812448e-05,0.021849625323853754
6.394488428556937e-05,0.022289365881911553
6.468607661546321e-05,0.022293183022410505
6.543586018883229e-05,0.022297044407813358
6.619433458774387e-05,0.022300950550967754
6.696160054853215e-05,0.022304901970665814
6.773775997517745e-05,0.022512003934798658
6.852291595284057e-05,0.022516283034876926
6.9317172761554e-05,0.022520611734484407
7.012063589007177e-05,0.022524990608534832
7.09334120498799e-05,0.022604011999912153
7.17556091893692e-05,0.022608492974322367
7.258733650817246e-05,0.022613025888209848
7.342870447166758e-05,0.022617611343610892
7.42798248256491e-05,0.02273458160883511
7.514081061116962e-05,0.022739532277101855
7.601177617955322e-05,0.022744540329120058
7.689283720758305e-05,0.02274960643003123
7.778411071286482e-05,0.02286079523365127
7.868571506936843e-05,0.02286577981773651
7.959777002314978e-05,0.022870822178695273
8.05203967082547e-05,0.02287592298622578
8.145371766280736e-05,0.02294363929809163
8.239785684528512e-05,0.0229497087642647
8.335293965098187e-05,0.022955848582301323
8.43190929286625e-05,0.02304711586900289
8.529644499741017e-05,0.023052519229725822
8.628512566366886e-05,0.023057985221409283
8.728526623848371e-05,0.023063514570015757
8.829699955494083e-05,0.023245859346844443
8.932045998580959e-05,0.02325080119863921
9.03557834613892e-05,0.023255800331992725
9.140310748756223e-05,0.023657598101305247
9.246257116405733e-05,0.02366207811913728
9.353431520292377e-05,0.02366661006535877
9.461848194721992e-05,0.02382798555403682
9.571521538991856e-05,0.02383306186311445
9.682466119303115e-05,0.02383819701226029
9.794696670695385e-05,0.024006230610288067
9.908228099003788e-05,0.024010463710686426
0.00010023075482838654,0.024014745877426552
0.00010139254075588153,0.024688974840540726
0.00010256779307444219,0.024693188959568707
0.00010375666787451859,0.02469745192492327
0.00010495932305582277,0.024995379670185395
0.00010617591834830001,0.02499864709754233
0.00010740661533334334,0.025001952398016447
0.00010865157746525384,0.02505235017020634
0.00010991097009294972,0.0250572438101311
0.0001111849604819271,0.02519689905800358
0.00011247371783647519,0.02520319555822152
0.00011377741332214914,0.0252095650418801
0.00011509622008850323,0.025473212214206942
0.00011643031329208767,0.025479463393789446
0.00011777987011971193,0.02558232040146936
0.0001191450698119776,0.025586942577570316
0.00012052609368708426,0.02559161832983318
0.00012192312516491107,0.02583385011313182
0.0001233363497913776,0.02583806959808798
0.00012476595526308696,0.025963621387608493
0.00012621213145225474,0.02596898830813274
0.00012767507043192657,0.025974417437235074
0.0001291549665014884,0.02604460220047918
0.00013065201621247213,0.026053750837601856
0.00013216641839466052,0.02609825872361778
0.00013369837418249466,0.026101646048081996
0.00013524808704178755,0.026150435898176026
0.0001368157627967472,0.026154529273758425
0.00013840160965731315,0.026418895931699098
0.00014000583824680976,0.02642517024796024
0.00014162866162991988,0.02650109959895693
0.0001432702953409831,0.026506535230578006
0.00014493095741262166,0.026640074594438224
0.00014661086840469845,0.02664698089518343
0.00014831025143361044,0.026715495631565927
0.00015002933220192182,0.026723938228228085
0.00015176833902834055,0.026770430678092576
0.00015352750287804228,0.026775903632291643
0.000155307057393346,0.026956375424476802
0.00015710723892474503,0.02696249604168356
0.00015892828656229778,0.026985285791510473
0.00016077044216738237,0.026991180689446746
0.00016263395040481922,0.02720277525778625
0.00016451905877536624,0.027208807604571998
0.00016642601764859036,0.027371613231769787
0.00016835508029612023,0.027547816075505115
0.00017030650292528443,0.02755484119697011
0.0001722805447131394,0.027789755018423123
0.00017427746784089192,0.02779694394168302
0.00017629753752872057,0.027896239138758116
0.0001783410220710008,0.028057079243594733
0.00018040819287193827,0.028061006868116516
0.00018249932448161524,0.028115307747301515
0.00018461469463245476,0.02812186539476912
0.0001867545842761076,0.02832435601686754
0.00018891927762076664,0.028424644758326668
0.00019110906216891378,0.028429900241242218
0.0001933242287555045,0.02849636844536426
0.00019556507158659492,0.028523524677426543
0.00019783188827841644,0.02852987176416364
0.0002001249798969037,0.02871437185084123
0.00020244465099768038,0.028758832688904744
0.00020479120966650856,0.028764464429709934
0.0002071649675602069,0.028865574832478414
0.0002095662399480433,0.029053421541227094
0.0002119953457536071,0.029236340925780663
0.00021445260759716674,0.029244695616048765
0.00021693835183851843,0.029331595658601127
0.00021945290862033137,0.02955804769120416
0.0002219966119119955,0.02964978669420535
0.0002245697995539774,0.029655962344546104
0.0002271728133026905,0.029673671081121893
0.0002298059988758851,0.029766968593074105
0.0002324697059985648,0.029899356648856075
0.00023516428844943486,0.029904907488704863
0.00023789010410788932,0.029942778565742408
0.00024064751500154242,0.03001867323555612
0.00024343688735431105,0.030108157380041283
0.00024625859163505465,0.030178136703932414
0.00024911300260677886,0.03020225146041085
0.0002520004993764092,0.030274244751163887
0.0002549214654451423,0.03027967774805173
0.0002578762887593801,0.03035186777437334
0.0002608653617622548,0.030477921753423946
0.00026388908144575103,0.03055414664442213
0.0002669478494034321,0.030616610334156295
0.00027004207188377727,0.03069293060522734
0.0002731721598441376,0.030745249265232154
0.000276338529005317,0.03077337432727466
0.00027954159990678566,0.030854868252411786
0.0002827817979625341,0.03091686236365444
0.0002860595535175742,0.03098291038618347
0.000289375301905095,0.031066326062824296
0.0002927294835042816,0.031138844053295155
0.00029612254379880347,0.03125204215100914
0.00029955493343598134,0.03139854184837487
0.0003030271082866396,0.0314597926271936
0.0003065395295056527,0.03149904929625447
0.00031009266359319264,0.031594058077852136
0.00031368698245668765,0.031667832605079896
0.00031732296347349763,0.03172212018903232
0.00032100108955431715,0.031863543159338
0.00032472184920731285,0.031936754362308015
0.00032848573660300434,0.031991038230092125
0.0003322932516398972,0.03203285583218671
0.0003361449000108765,0.032261126447456115
0.0003400411932703706,0.03231930571389203
0.00034398264890229247,0.032389297353400716
0.00034796979038876914,0.03252562100268331
0.0003520031472796679,0.03254057641753494
0.0003560832552629278,0.03258839962763401
0.000360210656235707,0.03272443745249192
0.00036438589837635443,0.0328174794613592
0.0003686095362172158,0.03290480784984325
0.00037288213071828336,0.032962685167289674
0.00037720424934169976,0.033135171969484525
0.00038157646612712486,0.03315388797575057
0.00038599936176797673,0.03326067935672386
0.00039047352368855597,0.03340697168945749
0.0003949995461220643,0.03349290963280978
0.000399578030189527,0.0335148557848364
0.00040420958397963103,0.03358444228468529
0.0004088948226294864,0.03364675349744898
0.00041363436840632776,0.033760503781256876
0.00041842885079015847,0.033779649189766316
0.0004232789065573553,0.03380603634278342
0.00042818517986524155,0.03403068027190407
0.0004331483223376403,0.03418596602173327
0.00043816899315141946,0.03436184059551918
0.00044324785912404005,0.03444463198244657
0.00044838559480211905,0.03454011131313424
0.0004535828825510191,0.03458032167698688
0.00045884041264547613,0.03471793852594456
0.0004641588833612782,0.03477560124761977
0.0004695390010680063,0.03485220103409985
0.0004749814803228505,0.03500190915785295
0.0004804870439655134,0.03516865152474486
0.0004860564232142139,0.03524205187703529
0.0004916903577628031,0.03549587723537729
0.0004973895958790067,0.035694355638119554
0.0005031548945038057,0.03588602413134602
0.0005089870193519685,0.03607354062908275
0.0005148867450137498,0.036135105896018524
0.0005208548550577665,0.03628379888322593
0.0005268921421350677,0.03639690271122884
0.0005329994080844093,0.03651749390224933
0.0005391774640387505,0.03668855855359553
0.0005454271305329836,0.036860141228843776
0.0005517492376129129,0.03698320029709794
0.0005581446249454966,0.03709508467547186
0.0005646141419303673,0.03720823193056215
0.0005711586478126435,0.037329273421282436
0.0005777790117970507,0.03743164174172593
0.0005844761131633638,0.037618067131616806
0.0005912508413831881,0.037783639535074805
0.0005981040962380944,0.038051052353199104
0.0006050367879391225,0.038152551869916014
0.0006120498372476703,0.03826788863482628
0.0006191441755977848,0.03835389876608469
0.0006263207452198692,0.03849409315297531
0.0006335804992658254,0.03857278115977776
0.0006409244019356456,0.038679223360195546
0.0006483534286054727,0.038782412868525365
0.0006558685659571436,0.03904457930474249
0.0006634708121092351,0.039145210071894684
0.0006711611767496287,0.0393000034811226
0.0006789406812696112,0.039458855901218864
0.0006868103588995307,0.03964334029649193
0.000694771254846024,0.03975408630847206
0.0007028244264308353,0.039999082681045114
0.0007109709432312439,0.04009286759932812
0.0007192118872221193,0.04023952735430274
0.0007275483529196233,0.04036247445304868
0.0007359814475265771,0.040469606201260964
0.0007445122910795143,0.040615348171756584
0.0007531420165974376,0.04075885399831909
0.0007618717702322999,0.0408446051345297
0.0007707027114212304,0.04095042272515214
0.0007796360130405236,0.04118948211545908
0.0007886728615614156,0.04126897826667332
0.0007978144572076629,0.04140447299918709
0.0008070620141149507,0.041547395958573395
0.0008164167604921472,0.04167679689050776
0.0008258799387844272,0.041966222692137435
0.0008354528058382871,0.042122262782127634
0.0008451366330684721,0.04239457569814236
0.0008549327066268384,0.04262955598087302
0.0008648423275731727,0.04289966423344099
0.0008748668120479914,0.04305002205908156
0.0008850074914473438,0.04321028529212646
0.00089526571259964,0.043485700325697325
0.0009056428379445294,0.043575751924980435
0.0009161402457138521,0.043757353365267204
0.0009267593301146883,0.04395288295270573
0.0009375015015145289,0.044057072671564224
0.0009483681866285928,0.04415747104725398
0.0009593608287093146,0.04427782844140991
0.0009704808877380307,0.044485020350041815
0.0009817298406188842,0.044640902179547706
0.00099310918137498,0.04476611900623562
0.0010046204213468132,0.044889688565841857
0.001016265089392995,0.04509145988125193
0.0010280447320933097,0.04523607208495621
0.0010399609139541202,0.04538031741789454
0.0010520152176161591,0.045504274369227354
0.0010642092440647246,0.045571766964900305
0.001076544612842316,0.04579513126596689
0.0010890229622637305,0.04594287014812807
0.001101645949633657,0.04609302237713122
0.001114415251466788,0.046312906640481204
0.0011273325637104871,0.046439136007233005
0.0011403996019700331,0.046553176544870026
0.0011536181017364785,0.0466524282207118
0.0011669898186171474,0.04683163619661666
0.0011805165285688054,0.047079275318705836
0.0011942000281335325,0.04724133607236519
0.0012080421346773289,0.047365848229468197
0.0012220446866314887,0.04752870201663551
0.0012362095437367692,0.04767875870644821
0.0012505385872903913,0.04781444826516574
0.0012650337203959038,0.04795354956040738
0.0012796968682159415,0.048113019140907556
0.001294529978227916,0.04827461852597475
0.0013095350204826678,0.048459054225484494
0.0013247139878661174,0.048621594985101796
0.0013400688963639508,0.048774398809761144
0.001355601785329369,0.04898124101747846
0.0013713147177539455,0.049246457841247676
0.001387209780541621,0.04943422326133718
0.001403289084785873,0.049575458562401795
0.0014195547660501016,0.049758429174666365
0.0014360089846512606,0.04994845075322093
0.0014526539259467812,0.050099792031945936
0.0014694918006248172,0.05032149148380434
0.0014865248449978572,0.0505014388424476
0.0015037553212997384,0.05061472754733781
0.001521185517986105,0.05078260952554192
0.0015388177500383464,0.0509446545143601
0.001556654359271062,0.05108594715469521
0.0015746977146430866,0.051200292609849506
0.001592950212572123,0.051352097456741706
0.0016114142772530198,0.05157552227886315
0.0016300923609797412,0.05173721395637041
0.0016489869444710648,0.051857094945787885
0.001668100537200059,0.052011235914093776
0.0016874356777273757,0.05217674524991951
0.001706994934038408,0.052371991262703046
0.001726780903884356,0.05246934573138817
0.0017467962151272458,0.05263581863955804
0.0017670435260889468,0.05276616334053221
0.0017875255259042354,0.05290639787965625
0.0018082449348779518,0.05305587077302519
0.0018292045048462937,0.05325677423279207
0.0018504070195423021,0.053511622941618396
0.0018718552949655793,0.05369562640327976
0.0018935521797562953,0.05387740036131372
0.0019155005555735278,0.05405642690949521
0.0019377033374779887,0.054275581764089455
0.0019601634743191855,0.054454831448802685
0.001982883949127071,0.05468125393633376
0.002005867779508234,0.05484767360071021
0.002029118018046678,0.05509611814237479
0.002052637752709252,0.055295839350663734
0.0020764301072557748,0.05548261245650231
0.0021004982416539153,0.055610194265377555
0.0021248453524988827,0.05571479300085173
0.0021494746734379805,0.05588103412718849
0.00217438947560008,0.05603520404982293
0.0021995930680300748,0.05619304864572111
0.0022250887981283695,0.05637073913551227
0.002250880052095462,0.05657218799981515
0.00227697025538168,0.05675435089679652
0.0023033628731421313,0.05694172061062826
0.002330061410696925,0.057144592048316324
0.002357069413996728,0.057359409136408024
0.0023843904700937206,0.057609210702415134
0.002412028207618007,0.0577812001329616
0.00243998629725955,0.057954898525439794
0.0024682684522556926,0.05813043105305933
0.0024968784288843266,0.058297684612828235
0.0025258200269627847,0.05843501082029192
0.002555097090352507,0.05863480410695872
0.0025847135074695635,0.05886695802590869
0.002614673211801092,0.05908069667840153
0.00264498018242772,0.05934883240691845
0.002675638444552045,0.05954673523115618
0.0027066520700332413,0.059737926496999584
0.0027380251779278576,0.0599051344181147
0.0027697619350368907,0.060096378391157924
0.002801866556459195,0.060349610866339706
0.002834343306151309,0.060534615333663354
0.0028671964974937695,0.06075465443598419
0.0029004304938639917,0.0609897667091294
0.002934049709215787,0.06116080956817212
0.0029680586086656023,0.061350030133742475
0.003002461709085549,0.061509386073981875
0.0030372635797033115,0.06167966504773813
0.0030724688427090033,0.06189051547687156
0.003108082173869064,0.06212031281019388
0.0031441083031472647,0.06232339037431842
0.00318055201533292,0.06264092201548423
0.0032174181506763717,0.06282426081398082
0.003254711605531848,0.06307152044141781
0.003292437333007769,0.06329217077652138
0.0033306003436245884,0.06352826884062997
0.003369205705980267,0.06366354411894759
0.003408258547423452,0.06388259344077002
0.0034477640547344642,0.0641651847518696
0.0034877274748141775,0.06441452992672887
0.003528154115380883,0.06461813976015326
0.0035690493456752297,0.0648217525098073
0.0036104185971733375,0.06506083714186603
0.0036522673643081755,0.0652589394363557
0.0036946012051993025,0.06546523755872381
0.003737425742391064,0.06566019097178885
0.0037807466635993493,0.06583088200072448
0.0038245697224669993,0.06603980594195277
0.0038689007393279753,0.06625058366210297
0.003913745601980384,0.06643925704299615
0.0039591102664684585,0.0666930951398636
0.004005000757873611,0.0669000536988646
0.004051423171114647,0.06713259394421568
0.0040983836717572615,0.06732705768164352
0.004145888496832911,0.0675501852887313
0.004193943955667186,0.06779386127852588
0.004242556430717777,0.06799874240525068
0.004291732378422158,0.06826874148997282
0.004341478330055092,0.06853748795295025
0.004391800892596086,0.06876903928886376
0.004442706749606883,0.06902506623296631
0.004494202662119142,0.06924640563141862
0.0045462954695324,0.0695451034592045
0.004598992090522438,0.06978824280419045
0.004652299523960189,0.07005785449390459
0.004706224849841282,0.07026659983477615
0.004760775230226368,0.07049782873237838
0.00481595791019235,0.07075470462669892
0.004871780218794631,0.07095771657075811
0.004928249570040513,0.07118927048353636
0.004985373463873894,0.0713923442247412
0.005043159487171359,0.07165560554035723
0.005101615314749833,0.07193445534571898
0.005160748710385908,0.07211588177659008
0.005220567527846975,0.07232284193918297
0.005281079711934331,0.072591707503425
0.005342293299538352,0.07290910346178982
0.005404216420705915,0.07319247889514471
0.00546685729972018,0.0734742939070982
0.0055302242561929005,0.07374216244007367
0.005594325706169377,0.07398340255013361
0.005659170163246243,0.07428985427965532
0.005724766239702178,0.07457683805560318
0.005791122647641758,0.07486001348199799
0.005858248200152536,0.07510216506238115
0.005926151812475552,0.075387143396315
0.005994842503189409,0.07569296083719516
0.006064329395408062,0.07596774218398229
0.006134621717992506,0.07621330706487522
0.0062057288067765,0.07649245582367396
0.0062776601058065,0.07678851038364214
0.006350425168595962,0.07706620725472199
0.00642403365939419,0.07736452162381308
0.006498495354469888,0.07767028602495658
0.006573820143409586,0.07793608827084395
0.006650018030431118,0.07823199103700268
0.006727099135712337,0.07853005091912667
0.006805073696735206,0.0788077199414218
0.0068839520696454964,0.07911245309587683
0.006963744730628222,0.07938204745075533
0.007044462277299037,0.07962253764859813
0.007126115430111745,0.07995820960383361
0.007208715033782135,0.08024155484735854
0.007292272058728313,0.08049179449899586
0.007376797602527731,0.08080070656152417
0.007462302891391108,0.0811339730483623
0.007548799281653432,0.0814526400391141
0.007636298261282241,0.08179676833539097
0.0077248114514034,0.08212021860556715
0.007814350607844541,0.08244117494388062
0.00790492762269642,0.08275017161662099
0.007996554525892346,0.08302682901910274
0.008089243486805939,0.08343436022762056
0.008183006815867389,0.08381515786690436
0.008277856966198472,0.08411601990909054
0.00837380653526649,0.08449380961911288
0.008470868266557402,0.0849006354373955
0.008569055051268348,0.08524463954678604
0.008668379930019773,0.08553939765228366
0.008768856094587427,0.08585928042917486
0.008870496889654403,0.08618616536613687
0.00897331581458352,0.08652866210470397
0.009077326525210223,0.08684840021237601
0.009182542835656282,0.08716758164616124
0.009288978720164497,0.08745237468586993
0.009396648314954691,0.08781877353558773
0.009505565920101192,0.08823695775006149
0.009615746001432095,0.08858897754681765
0.009727203192450537,0.08896109916893997
0.009839952296278227,0.08931993642987848
0.009954008287621519,0.08967775008386775
0.010069386314760271,0.09001928735299906
0.010186101701559752,0.09033306376590994
0.010304169949505875,0.0907079392832264
0.01042360673976401,0.09109394801008826
0.010544427935261684,0.09150141519916202
0.010666649582795389,0.09184911812666272
0.010790287915161836,0.09219631604580251
0.01091535935331391,0.09257252357658158
0.011041880508541602,0.09296802042361427
0.011169868184678225,0.09334503761014017
0.011299339380332217,0.09367690019193922
0.011430311291144786,0.09403464771990126
0.011562801312073753,0.09436898151317055
0.011696827039703846,0.09475309224835751
0.01183240627458378,0.09525271516385936
0.011969557023590427,0.09560992423769571
0.012108297502320394,0.09602478536992005
0.012248646137509308,0.09643070390170999
0.012390621569479156,0.0967722027191811
0.012534242654613994,0.09718343174472127
0.01267952846786434,0.0975949344089165
0.012826498305280598,0.09800111271770998
0.012975171686575868,0.09845246802114407
0.013125568357718427,0.09880627720118457
0.013277708293554291,0.09922691170854878
0.013431611700460153,0.09965263024182831
0.013587299019027091,0.10006741970054653
0.013744790926775366,0.10051826813075475
0.013904108340900697,0.10092490545732624
0.014065272421052363,0.1013455255658144
0.014228304572143519,0.10178457630989943
0.014393226447194065,0.10219455147853902
0.014560059950206485,0.10265673457642224
0.014728827239075018,0.10310086399341152
0.014899550728528537,0.1035523427151033
0.015072253093107555,0.10396263958441683
0.01524695727017573,0.10443303502637573
0.015423686462966274,0.10486666509167317
0.01560246414366368,0.10535505744546603
0.015783314056521166,0.10583622598427722
0.01596626022101425,0.1063181730747658
0.01615132693503091,0.10678236119186586
0.01633853877809862,0.10728492021896666
0.016527920614648955,0.10777272320408346
0.0167194975973199,0.10826835709111342
0.016913295170296487,0.10879562922769559
0.01710933907269015,0.10926936811414908
0.01730765534195726,0.10972479840769958
0.01750827031735725,0.11016819222304355
0.017711210643450888,0.1105751392051724
0.017916503273639015,0.11107448645273912
0.018124175473742375,0.11159674558463491
0.018334254825622908,0.11215385636594544
0.018546769230846995,0.11264789782333721
0.018761746914391215,0.11318308059493462
0.018979216428391014,0.11371520354372537
0.019199206655932846,0.11421244132952717
0.019421746814890263,0.1147302433114454
0.019646866461804465,0.11529440279062193
0.01987459549580984,0.11588633952855198
0.02010496416260499,0.11651999130219129
0.02033800305846982,0.11706336465326495
0.020573743134329137,0.11763994355218063
0.02081221569986339,0.11818493380821182
0.021053452427667062,0.1187398408083552
0.02129748535745521,0.11932282641852351
0.021544346900318843,0.11989184668298218
0.02179406984302956,0.12042978790255246
0.0220466873523941,0.12106950815793263
0.022302232979659387,0.12165122045481651
0.022560740664968614,0.12229406051680795
0.022822244741868985,0.12293595860493248
0.023086779941871697,0.12353678344620647
0.023354381399064792,0.12417140110475056
0.023625084654779475,0.1248593446541374
0.023898925662310503,0.125500031255449
0.024175940791691306,0.12611945786414538
0.024456166834524465,0.12680465022511928
0.024739641008868142,0.1274625361198844
0.025026400964179192,0.12803507828774946
0.025316484786313556,0.12865388488747484
0.025609931002584595,0.12922458884480675
0.025906778586880088,0.12986056163706
0.026207066964838526,0.13052197249517858
0.02651083601908539,0.1312413362838521
0.026818126094530156,0.13192636818897308
0.02712897800372467,0.1326517884775677
0.027443433032283655,0.13328165383921547
0.02776153294436801,0.13396370367240293
0.028083319988231725,0.13463342517303944
0.028408836901833042,0.1354593105302063
0.028738126918510663,0.1362432237977872
0.029071233772725785,0.13703679288259968
0.029408201705870638,0.13772524560406052
0.029749075472144403,0.13841459547480603
0.030093900344497212,0.13911400216418873
0.03044272212064303,0.13993803350078304
0.030795587129142266,0.14072131082680955
0.03115254223555488,0.14146785149524424
0.03151363484866479,0.1422653638892948
0.031878912926776456,0.14304213426517037
0.03224842498408442,0.1437502195137094
0.0326222200971167,0.14450374648565545
0.03300034791125285,0.1452847804399392
0.03338285864731761,0.1460178880262375
0.033769803108250916,0.1468322946053056
0.03416123268585528,0.14769571937369802
0.034557199367621395,0.14851079475558865
0.03495775574363275,0.14932674367611046
0.035362955013550426,0.15009542369464418
0.03577285099367873,0.15092831921609928
0.0361874981241128,0.15183396491613363
0.03660695147596903,0.15263489043017198
0.03703126675869927,0.15353016975520736
0.03746050032748993,0.15446810974226702
0.037894709190746674,0.15527533320969694
0.03833395101766601,0.1560647805927021
0.03877828414589457,0.15689805792621464
0.03922776758927719,0.15785767085545327
0.03968246104569482,0.15877648952114756
0.040142424904993215,0.15967219172113706
0.040607720257003654,0.1605494722820304
0.041078408899656464,0.1614925072239769
0.04155455334718875,0.1623997043209462
0.04203621683844714,0.16333674445785185
0.04252346334528682,0.16423963443316983
0.04301635758106795,0.16522007929574628
0.0435149650092505,0.16616082513678726
0.044019351852088745,0.16709968382381468
0.044529585099426554,0.16808951011356763
0.04504573251759458,0.16910489886432364
0.04556786265841064,0.17012358529964128
0.046096044868284336,0.1711829276400083
0.04663034929742731,0.17217466874396906
0.04717084690917017,0.1731651098716484
0.047717609489387455,0.17414065918703817
0.04827070965603183,0.17519946818616233
0.0488302208687788,0.17614676433035414
0.0493962174387832,0.17716820106175662
0.04996877453854884,0.17818022982326456
0.0505479682119124,0.1792224984880048
0.05113387538414326,0.1802822390968349
0.05172657387216019,0.1814078354949264
0.05232614239486662,0.18246421611450842
0.052932660583605615,0.18353941267387947
0.05354620899273607,0.18449124569613473
0.05416686911033152,0.18555886270050187
0.05479472336900287,0.1867932300040875
0.05542985515684669,0.18788656676298637
0.05607234882852033,0.1890746589610913
0.05672228971644543,0.19010886365163632
0.05737976414214134,0.1912909078690948
0.05804485942768978,0.19245480814461394
0.05871766390733255,0.19367314024595123
0.05939826693920356,0.19480075263759156
0.060086758917196864,0.19602850694774285
0.0607832312829723,0.1972851286875882
0.06148777653810023,0.19858611118424124
0.062200488256347115,0.19981923257845574
0.06292146109610344,0.20112897512071326
0.06365079081295572,0.20248504804784623
0.06438857427240419,0.2038599556481419
0.06513490946272803,0.20512263960755325
0.0658898955079995,0.20645665660983187
0.06665363268124913,0.20785229487265638
0.06742622241778341,0.2092758499536192
0.06820776732865685,0.21061890713819958
0.06899837121430018,0.2119321922188025
0.0697981390783066,0.21331294939856194
0.07060717714137772,0.21467112966925397
0.07142559285543126,0.21607082857334853
0.07225349491787214,0.217425576238156
0.07309099328602911,0.21882669175458638
0.07393819919175866,0.2202177273032726
0.07479522515621821,0.2216044317660061
0.07566218500481055,0.2230434782608696
0.07653919388230147,0.224557889176299
0.0774263682681127,0.22611249244002418
0.07832382599179197,0.22759626369195618
0.07923168624866253,0.22908200689558966
0.08015006961565405,0.230504847603663
0.08107909806731686,0.23205228143269943
0.08201889499202203,0.23361736442443384
0.08296958520834907,0.23523419125058803
0.08393129498166364,0.2368389221154492
0.08490415204088747,0.23854042067065384
0.0858882855954625,0.24019689536993485
0.08688382635251184,0.24184060211007324
0.08789090653419954,0.24339627713191314
0.08890965989529158,0.24510919965056113
0.08994022174092044,0.24673275827502553
0.09098272894455559,0.24849942880182785
0.09203731996618221,0.25019891136348366
0.09310413487069075,0.2519631108396142
0.09418331534647952,0.2536926281835898
0.0952750047242729,0.25543579060547006
0.09637934799615785,0.25714669713056915
0.09749649183484087,0.25893891539547076
0.0986265846131282,0.26078623748404006
0.09976977642363201,0.26269269538337475
0.10092621909870483,0.2645252335192527
0.10209606623060476,0.2663738996035213
0.10327947319189525,0.26829446945769775
0.10447659715608053,0.27012163161077885
0.10568759711848051,0.272046233452053
0.10691263391734772,0.27392043545460654
0.10815187025522892,0.275841005308783
0.10940547072057435,0.2778403710744287
0.11067360180959745,0.27986896041932663
0.11195643194838795,0.28189973792083867
0.11325413151528127,0.28393051542235065
0.11456687286348727,0.28593374101202873
0.11589483034398118,0.2879268866339628
0.11723818032865997,0.28999798400645116
0.11859710123376706,0.2921483771251932
0.11997177354358855,0.29441166588266915
0.12136237983442417,0.2965358510852765
0.12276910479883604,0.29872222362087875
0.12419213527017846,0.3008151333915731
0.12563166024741215,0.3028640548350245
0.12708787092020596,0.30495531214300114
0.12856096069432965,0.3071634970768094
0.130051125217341,0.3094133458772932
0.13155856240457053,0.31174853840467714
0.1330834724654076,0.3140165311471003
0.1346260579298911,0.31620119615617226
0.13618652367560827,0.3183770130880549
0.1377650769549055,0.3206242860022848
0.13936192742241435,0.32286472683287415
0.14097728716289676,0.32533364693232986
0.142611370719413,0.327758887171561
0.14426439512181588,0.33020428734628055
0.14593657991557576,0.3326019756736779
0.1476281471909391,0.33501444795376656
0.14933932161242533,0.33743834419729857
0.15107033044866555,0.33980176063436596
0.15282140360258709,0.3421651770714334
0.15459277364194784,0.3445238895235535
0.15638467583022478,0.34694711376923587
0.15819734815786016,0.34939251394395543
0.16003103137387018,0.35197164169074663
0.16188596901781993,0.3545581614138835
0.1637624074521689,0.35711108124454005
0.16566059589499152,0.35957260936765
0.16758078645307686,0.36205362542839864
0.16952323415541215,0.3647268328741348
0.1714881969870541,0.36735770445534577
0.17347593592339325,0.3700080639741953
0.1754867149648152,0.3725838317317385
0.1775208011717636,0.37515355150863516
0.1795784647002097,0.3778354949264162
0.18165997883753285,0.38047510247967203
0.18376562003881725,0.3831355419662657
0.18589566796356882,0.38573550164639475
0.18805040551285834,0.38844163698676165
0.1902301188668946,0.3911968281701499
0.19243509752303323,0.393964115314831
0.19466563433422632,0.3967287144681137
0.19692202554791735,0.3993535380686782
0.19920457084538712,0.40215576910153894
0.20151357338155584,0.40507358376453195
0.20384933982524642,0.40788858275653517
0.20621218039991446,0.41075330958940937
0.2086024089248505,0.4136464276219434
0.21102034285685967,0.41658423493044816
0.21346630333242453,0.4194738256837578
0.21594061521035676,0.42242927222632887
0.21844360711494284,0.4253874067602984
0.22097561147959033,0.42831866138028357
0.22353696459097966,0.4312720919293058
0.22612800663372795,0.43424904240306433
0.2287490817355704,0.4373355285263087
0.2314005380130654,0.4404112626839594
0.23408272761782944,0.4435407566695787
0.23679600678330787,0.4466930985820846
0.23954073587208793,0.44991196828170155
0.24231727942376008,0.45301323835763724
0.24512600620333397,0.4561723002486392
0.24796728925021602,0.45934547409448284
0.2508415059277541,0.4624897520327934
0.2537490379733572,0.465677037833479
0.2566902715491952,0.4691317787783079
0.25966559729348726,0.47231637658759495
0.26267541037238384,0.4755291983065654
0.26572011053245065,0.4789321954169747
0.26880010215376077,0.4823909683489013
0.2719157943036019,0.4857220616894026
0.2750676007908067,0.48894899536321484
0.2782559402207126,0.49240104831664533
0.28148123605075814,0.49600026879913983
0.28474391664672477,0.4994724816880586
0.28804441533962977,0.5030663261877562
0.2913831704832789,0.5065304751024797
0.2947606255124859,0.5101552315032591
0.29817722900196736,0.5137779719104899
0.30163343472591975,0.5174175122639608
0.30512970171828707,0.5210348766883947
0.30866649433372745,0.5247590887709159
0.3122442823092858,0.5284093810899806
0.3158635408267819,0.5321788233457878
0.31952475057592133,0.5359021571130972
0.32322839781813806,0.5396559371010012
0.3269749744511768,0.5433929171426651
0.33076497807442423,0.547293864659633
0.3345989120549975,0.5511578522948726
0.3384772855945983,0.5549613601236476
0.34240061379714254,0.5588678655186518
0.34636941773717345,0.5628600228479268
0.3503842245290676,0.5669276258315973
0.3544455673970435,0.5708413413077078
0.3585539857459817,0.5748088166117868
0.36271002523306484,0.5788965795309455
0.3669142378402494,0.5829023587124521
0.3711671819475767,0.5869968416101068
0.37546942240733366,0.5911531483099255
0.37982153061907364,0.5953827027753511
0.3842240846055061,0.5996492171225052
0.38867766908926676,0.6038868355621262
0.393182875570577,0.6081352059673408
0.39774030240580366,0.6124151602714871
0.40235055488692933,0.616676970633694
0.4070142453219439,0.6210523486324844
0.4117319931161679,0.6254398225925677
0.4165044248545185,0.6299717760903165
0.42133217438472886,0.6345803373429205
0.4262158829015325,0.6392144345138095
0.43115619903182284,0.6436711242524024
0.43615377892080054,0.648160741885626
0.441209286319119,0.6526879913984276
0.4463233926710397,0.6572730327262952
0.4514967772036102,0.6617821382971575
0.4567301270168747,0.6664128754787985
0.4620241371751313,0.6710691485787246
0.46737951079924633,0.6759814528593509
0.47279695916003905,0.6806424299442242
0.4782772017727485,0.6852913110678045
0.4838209664925957,0.6899825280559102
0.48942898961145315,0.6947186720570935
0.49510201595563513,0.6994825616558027
0.5008407989848213,0.7043269941536188
0.5066461008921268,0.7091270747933607
0.5125186927053332,0.7141300987836839
0.5184593543892912,0.7190047711847323
0.5244688749495119,0.7239930112223641
0.5305480525369574,0.7289745312814999
0.5366976945540476,0.7340776829514146
0.5429186177618943,0.7390995228815268
0.5492116483887789,0.7442093945299375
0.5555776222398878,0.7493609300450238
0.5620173848083188,0.7544392177945031
0.5685317913873753,0.759618977219273
0.5751217071841613,0.7649223842483704
0.5817880074344935,0.7702862710839324
0.5885315775191451,0.775463342517304
0.595353313081437,0.7808077414152275
0.6022541201461928,0.7860788925475438
0.6092349152400711,0.7915267791143068
0.6162966255132942,0.7968503460788925
0.6234401888627864,0.802182649015523
0.6306665540567405,0.8077152073113366
0.6379766808606282,0.8130622942006586
0.6453715401646701,0.8184409649889121
0.6528521141127848,0.8238391237148042
0.6604193962330305,0.8293468180901822
0.6680743915695615,0.8345279215106511
0.675818116816111,0.8401028075578327
0.6836516004510238,0.8455244943216181
0.6915758828738525,0.8509723808883811
0.6995920165435374,0.8565351790874269
0.707701066118189,0.8619635777165513
0.7159041085964888,0.8674161682682616
0.7242022334607315,0.8728781667898662
0.732596542821523,0.87835898125126
0.741088151564157,0.8838599556481419
0.7496781874966877,0.8893165781869499
0.7583677914997191,0.8948975203279348
0.7671581176779302,0.9003870707613736
0.7760503335133571,0.905844365298031
0.7850456200204509,0.9111437403400309
0.794145171902934,0.9165560110207647
0.8033501977124734,0.9218157381896377
0.8126619200091946,0.9270559774208722
0.822081575524054,0.9320919293058262
0.8316104153230961,0.9371695450574558
0.8412497049736118,0.9421718970499293
0.8510007247122247,0.947075465358511
0.8608647696149244,0.9519024259122372
0.8708431497690724,0.9567327464552113
0.880937190447399,0.961569114978832
0.8911482322840202,0.9661521403131509
0.9014776314524917,0.9705288623076406
0.9119267598459299,0.9746784490289631
0.9224970052592174,0.9787675559438209
0.9331897715733238,0.9826765674349842
0.9440064789417604,0.986415563470197
0.9549485639791966,0.9899220482494455
0.9660174799522646,0.9930273503124789
0.9772146969725725,0.9957052617431623
0.9885417021919574,0.9980370942812982
1.0,1.0


==> data/ELD/DTS/LSTM-online/total/roc_LSTM.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.016799849623015624
1.0233165783302449e-05,0.016806111021916446
1.0351779556301762e-05,0.01681244499739461
1.0471768194855202e-05,0.01681885239069337
1.05931476351837e-05,0.01682533405280691
1.0715933998226711e-05,0.016831890844593404
1.084014359178331e-05,0.016838523636889327
1.09657929126781e-05,0.01684523331062511
1.1092898648952227e-05,0.016852020756942147
1.1221477682079803e-05,0.01685888687731116
1.1351547089209991e-05,0.016865832583651912
1.148312414543511e-05,0.01687285879845433
1.1616226326085018e-05,0.016879966454901037
1.1750871309048075e-05,0.016887156496991265
1.1887076977119033e-05,0.016894429879666256
1.2024861420374123e-05,0.016901787568936077
1.216424293857368e-05,0.016909230542007932
1.2305240043592616e-05,0.01691675978741595
1.244787146187906e-05,0.016924376305152443
1.259215613694151e-05,0.016932081106800778
1.2738113231864785e-05,0.01693987521566968
1.288576213185518e-05,0.016947759666929164
1.3035122446815089e-05,0.016955735507748024
1.3186214013947484e-05,0.016963803797432894
1.3339056900390587e-05,0.016971965607568956
1.3493671405883065e-05,0.01726708990376515
1.3650078065460137e-05,0.017275223050063158
1.3808297652180924e-05,0.017283450468572638
1.3968351179887397e-05,0.017291773252013375
1.4130259905995336e-05,0.017300192505770987
1.429404533431761e-05,0.017308709348043745
1.4459729217920196e-05,0.01731732490999108
1.4627333562011299e-05,0.017326040335883818
1.4796880626863964e-05,0.017334856783256157
1.4968392930772556e-05,0.017343775423059406
1.514189325304352e-05,0.017352797439817495
1.53174046370208e-05,0.01736192403178431
1.5494950393146317e-05,0.017371156411102838
1.567455410205595e-05,0.01738049580396614
1.5856239617711373e-05,0.01738994345078022
1.60400310705682e-05,0.017399500606328774
1.622595287078087e-05,0.017409168539939835
1.6414029711444665e-05,0.01741894853565435
1.6604286571875295e-05,0.017428841892396744
1.6796748720926532e-05,0.01743884992414741
1.6991441720346258e-05,0.017870051794675552
1.7188391428171457e-05,0.01788624106065878
1.7387624002162504e-05,0.01790261797824085
1.7589165903277326e-05,0.01791918472251248
1.7793043899185774e-05,0.017935943493776155
1.7999285067824765e-05,0.017952896517838282
1.8207916800994626e-05,0.017970046046304845
1.8418966807997107e-05,0.01798739435688045
1.86324631193156e-05,0.018004943753670826
1.8848434090337955e-05,0.018022696567488866
1.906690840512252e-05,0.01804065515616416
1.9287915080207776e-05,0.018058821904856165
1.9511483468466162e-05,0.018077199226371007
1.9737643263002554e-05,0.018095789561481897
1.9966424501097934e-05,0.018114595379253338
2.0197857568198782e-05,0.018766239177650794
2.0431973201952705e-05,0.018783001857027574
2.066880249629082e-05,0.01879995883450218
2.09083769055575e-05,0.018817112362205672
2.1150728248687946e-05,0.018834464718373817
2.1395888713434215e-05,0.01885201820764965
2.1643890860640203e-05,0.018869775161389594
2.189476762856621e-05,0.018887737937973097
2.2148552337263592e-05,0.018905908923115833
2.2405278693000182e-05,0.01892429053018657
2.266498079273693e-05,0.01894288520052772
2.2927693128656486e-05,0.01896169540377956
2.3193450592744275e-05,0.018980723638208248
2.3462288481422625e-05,0.01899997243103762
2.3734242500238664e-05,0.019642274386841695
2.4009348768606518e-05,0.019657515274109274
2.4287643824604503e-05,0.019672932820211562
2.45691646298279e-05,0.019688529072820937
2.4853948574297985e-05,0.01970430610334458
2.5142033481427965e-05,0.01972026600719958
2.543345761304648e-05,0.019736410904091246
2.5728259674479322e-05,0.019752742938294626
2.6026478819690045e-05,0.019769264278939304
2.63281546564802e-05,0.019785977120297477
2.6633327251749808e-05,0.01980288368207541
2.694203713681882e-05,0.01996417904273492
2.7254325312810276e-05,0.01996990432596143
2.7570233256095827e-05,0.019975695971588332
2.7889802923804396e-05,0.019981554748829657
2.8213076759394707e-05,0.01998748143581548
2.8540097698292373e-05,0.01999347681969527
2.8870909173592345e-05,0.019999541696742434
2.9205555121827452e-05,0.020005676872460076
2.95440799888038e-05,0.020011883161687977
2.9886528735503827e-05,0.02001816138871081
3.0232946844057763e-05,0.020024512387367632
3.0583380323784315e-05,0.0200608483836368
3.0937875717301366e-05,0.020067701961244792
3.12964801067075e-05,0.02007463497943998
3.165924111983521e-05,0.020081648359027114
3.20262069365765e-05,0.020088743031484113
3.2397426295281954e-05,0.020095919939085754
3.277294849923382e-05,0.020103180035028822
3.315282342319423e-05,0.020110524283558726
3.353710152002929e-05,0.020117953660097533
3.392583382740992e-05,0.020347920554748912
3.4319071974590426e-05,0.020354736682633375
3.4716868189265594e-05,0.020361631817021077
3.511927530450728e-05,0.020368606873685267
3.552634676578139e-05,0.02037566277901402
3.5938136638046256e-05,0.02038280047013328
3.6354699612933176e-05,0.020390020895031318
3.677609101601031e-05,0.020397325012684653
3.720236681413066e-05,0.020813429712731413
3.7633583622865324e-05,0.02083430060627417
3.806979871402284e-05,0.020855413416686196
3.8511070023255685e-05,0.020876770948053062
3.895745615775501e-05,0.020898376036962835
3.940901640403448e-05,0.020920231552882758
3.986581073580439e-05,0.020942340398540423
4.032789982193705e-05,0.021129171560399607
4.079534503452449e-05,0.02114169909209695
4.1268208457029516e-05,0.021154371831820083
4.174655289253135e-05,0.021167191462691536
4.223044187206672e-05,0.021180159687343082
4.271993966306776e-05,0.02119327822814191
4.321511127789762e-05,0.021206548827419354
4.371602248248502e-05,0.021399367743740898
4.422273980505897e-05,0.021412542394127824
4.473533054498463e-05,0.02142586975336589
4.525386278170167e-05,0.021439351591520533
4.577840538376616e-05,0.02145298969917421
4.6309028017997366e-05,0.021466785887664222
4.684580115873045e-05,0.02148074198932328
4.738879609717651e-05,0.022222232791422873
4.793808495089107e-05,0.02223376785735088
4.8493740673352334e-05,0.022245436627522562
4.9055837063650453e-05,0.022257240651718826
4.962444877628913e-05,0.022269181497684233
5.0199651331100794e-05,0.02228126075133528
5.0781521123276707e-05,0.022293938035854288
5.137013543351339e-05,0.022307005273541545
5.196557243827657e-05,0.022320223975047286
5.2567911220184194e-05,0.022333595896005635
5.3177231778509664e-05,0.022347122812400463
5.379361503980698e-05,0.022973543912347485
5.441714286865888e-05,0.022997487380975398
5.5047898078549675e-05,0.023021708381035205
5.5685964442864085e-05,0.023046210129424878
5.633142670601352e-05,0.023070995880329816
5.698437059469136e-05,0.023096068925655047
5.764488282925873e-05,0.023178951290275418
5.8313051135262185e-05,0.023203406250275147
5.8988964255084936e-05,0.02322814467046066
5.9672711959733106e-05,0.02325316983645078
6.0364385060758635e-05,0.023278485071948313
6.106407542232036e-05,0.023458828702374868
6.177187597338488e-05,0.023483318601441698
6.248788072006888e-05,0.023508092365676966
6.321218475812448e-05,0.02353315328539369
6.394488428556937e-05,0.02377906653869937
6.468607661546321e-05,0.023801005831664227
6.543586018883229e-05,0.02382319942543595
6.619433458774387e-05,0.023845650267643733
6.696160054853215e-05,0.023868361340083067
6.773775997517745e-05,0.023947381409973396
6.852291595284057e-05,0.023972977494845213
6.9317172761554e-05,0.023998870266809268
7.012063589007177e-05,0.024025063164798945
7.09334120498799e-05,0.024434069846262233
7.17556091893692e-05,0.02444492284850349
7.258733650817246e-05,0.02445590164911169
7.342870447166758e-05,0.02446700770622983
7.42798248256491e-05,0.024592386229676175
7.514081061116962e-05,0.02460512881930188
7.601177617955322e-05,0.024618019109713958
7.689283720758305e-05,0.024631058812928798
7.778411071286482e-05,0.024757719302755863
7.868571506936843e-05,0.024778095561212844
7.959777002314978e-05,0.024798708003168305
8.05203967082547e-05,0.024819559366251676
8.145371766280736e-05,0.025012384710988024
8.239785684528512e-05,0.025023242311586515
8.335293965098187e-05,0.025034225763852024
8.43190929286625e-05,0.02516191151625515
8.529644499741017e-05,0.025174128417114493
8.628512566366886e-05,0.025186486925442723
8.728526623848371e-05,0.02519898868262791
8.829699955494083e-05,0.02527631982061948
8.932045998580959e-05,0.025287100270491303
9.03557834613892e-05,0.025298005677767403
9.140310748756223e-05,0.025447867686595467
9.246257116405733e-05,0.025458603585183946
9.353431520292377e-05,0.02546946392477779
9.461848194721992e-05,0.025496229368128974
9.571521538991856e-05,0.025508000973747273
9.682466119303115e-05,0.025519909025367347
9.794696670695385e-05,0.025717398235427437
9.908228099003788e-05,0.025743056338225136
0.00010023075482838654,0.025769011846971817
0.00010139254075588153,0.02598718326874495
0.00010256779307444219,0.02600786770955162
0.00010375666787451859,0.02602879190603296
0.00010495932305582277,0.02621213459576493
0.00010617591834830001,0.02623184343950306
0.00010740661533334334,0.026251780730660763
0.00010865157746525384,0.02652846168677834
0.00010991097009294972,0.026552390146704557
0.0001111849604819271,0.02667318076945711
0.00011247371783647519,0.026694058638600787
0.00011377741332214914,0.026715178505468708
0.00011509622008850323,0.026740343526194494
0.00011643031329208767,0.02675008240658066
0.00011777987011971193,0.026776242366251386
0.0001191450698119776,0.02678757352369719
0.00012052609368708426,0.026799036021860574
0.00012192312516491107,0.026860843440830652
0.0001233363497913776,0.026874269074782083
0.00012476595526308696,0.026894123952173575
0.00012621213145225474,0.0269064164497815
0.00012767507043192657,0.026918851431108715
0.0001291549665014884,0.027028755014646667
0.00013065201621247213,0.027038635542739158
0.00013216641839466052,0.027127028978001344
0.00013369837418249466,0.027136833495043484
0.00013524808704178755,0.02721563484485102
0.0001368157627967472,0.02722629503998475
0.00013840160965731315,0.02764269582359984
0.00014000583824680976,0.02765125170941049
0.00014162866162991988,0.027688028854494735
0.0001432702953409831,0.02769645590754486
0.00014493095741262166,0.027758559899582296
0.00014661086840469845,0.027766511478278126
0.00014831025143361044,0.02781220876255988
0.00015002933220192182,0.02784005787100653
0.00015176833902834055,0.028040240051912784
0.00015352750287804228,0.028064516513038668
0.000155307057393346,0.028290444661022117
0.00015710723892474503,0.028305026131426447
0.00015892828656229778,0.02836957118086833
0.00016077044216738237,0.028383387347906464
0.00016263395040481922,0.02848755205358446
0.00016451905877536624,0.028502821431385893
0.00016642601764859036,0.029146532463533586
0.00016835508029612023,0.029315159715502616
0.00017030650292528443,0.029334178858645744
0.0001722805447131394,0.029686501115383936
0.00017427746784089192,0.0297127532585023
0.00017629753752872057,0.02989553926784433
0.0001783410220710008,0.03003228683059666
0.00018040819287193827,0.03004354525527362
0.00018249932448161524,0.030068940141947435
0.00018461469463245476,0.030080249537550167
0.0001867545842761076,0.03034203962956238
0.00018891927762076664,0.030479093934546564
0.00019110906216891378,0.03049036321465638
0.0001933242287555045,0.030529806543778366
0.00019556507158659492,0.030622700518540148
0.00019783188827841644,0.030635046273893195
0.0002001249798969037,0.03077706225524975
0.00020244465099768038,0.030891435372933252
0.00020479120966650856,0.030911020446859932
0.0002071649675602069,0.03096953629240773
0.0002095662399480433,0.031024662678722455
0.0002119953457536071,0.031085175068727645
0.00021445260759716674,0.031098803770989614
0.00021693835183851843,0.03125105094932733
0.00021945290862033137,0.0313750167929863
0.0002219966119119955,0.031445914437602314
0.0002245697995539774,0.03146944957420185
0.0002271728133026905,0.03172065407349077
0.0002298059988758851,0.03178049921571048
0.0002324697059985648,0.03196392829831786
0.00023516428844943486,0.03198372349939675
0.00023789010410788932,0.032141645832563334
0.00024064751500154242,0.03221949336761272
0.00024343688735431105,0.032254907289249214
0.00024625859163505465,0.03240917693342475
0.00024911300260677886,0.03250580582365497
0.0002520004993764092,0.0326275341512785
0.0002549214654451423,0.03265016081991834
0.0002578762887593801,0.03281954990567154
0.0002608653617622548,0.032910142078037025
0.00026388908144575103,0.032964335980857074
0.0002669478494034321,0.033251419646061195
0.00027004207188377727,0.033621472545797046
0.0002731721598441376,0.03370047234335807
0.000276338529005317,0.03376043400883225
0.00027954159990678566,0.033850377461475435
0.0002827817979625341,0.03412310761966768
0.0002860595535175742,0.03418239298225041
0.000289375301905095,0.034333205686078436
0.0002927294835042816,0.034430948908133134
0.00029612254379880347,0.034856794669913614
0.00029955493343598134,0.03490050558174205
0.0003030271082866396,0.034931783887012235
0.0003065395295056527,0.03510376451419591
0.00031009266359319264,0.0351647890403057
0.00031368698245668765,0.03522781716237279
0.00031732296347349763,0.03562049905174185
0.00032100108955431715,0.035664376269535183
0.00032472184920731285,0.03579195770799237
0.00032848573660300434,0.03583030245430728
0.0003322932516398972,0.03606099530310671
0.0003361449000108765,0.03611385824684606
0.0003400411932703706,0.03620351443477406
0.00034398264890229247,0.03630481139959846
0.00034796979038876914,0.03636082497783505
0.0003520031472796679,0.036408048143041896
0.0003560832552629278,0.03650516797354611
0.000360210656235707,0.036659411909696744
0.00036438589837635443,0.03690072630221771
0.0003686095362172158,0.03691623517354554
0.00037288213071828336,0.03698399217401046
0.00037720424934169976,0.037168532060153525
0.00038157646612712486,0.03721667561087945
0.00038599936176797673,0.0373178183705747
0.00039047352368855597,0.03749145670588352
0.0003949995461220643,0.037506490289768574
0.000399578030189527,0.03760571247720749
0.00040420958397963103,0.037689781479671294
0.0004088948226294864,0.037768029302911545
0.00041363436840632776,0.03787719504777258
0.00041842885079015847,0.0379327837871304
0.0004232789065573553,0.038016901241330295
0.00042818517986524155,0.038105585596474666
0.0004331483223376403,0.03818191315224523
0.00043816899315141946,0.038318437050633744
0.00044324785912404005,0.03836957713330554
0.00044838559480211905,0.038481991680128315
0.0004535828825510191,0.03861929553837777
0.00045884041264547613,0.03874412343571444
0.0004641588833612782,0.03886599952914624
0.0004695390010680063,0.03892165047375573
0.0004749814803228505,0.03911267147155122
0.0004804870439655134,0.039246540186567674
0.0004860564232142139,0.03929118686809883
0.0004916903577628031,0.03945920485158416
0.0004973895958790067,0.03960737766026098
0.0005031548945038057,0.039720739516450235
0.0005089870193519685,0.03978347038021301
0.0005148867450137498,0.039942436761845515
0.0005208548550577665,0.04001468458928311
0.0005268921421350677,0.04008753083221646
0.0005329994080844093,0.04022440365609035
0.0005391774640387505,0.04036147003756857
0.0005454271305329836,0.0404945792891865
0.0005517492376129129,0.04058949806886123
0.0005581446249454966,0.04065972844093736
0.0005646141419303673,0.040847049617824864
0.0005711586478126435,0.040910407786646244
0.0005777790117970507,0.04097467641970341
0.0005844761131633638,0.0410263243507764
0.0005912508413831881,0.041124217407413885
0.0005981040962380944,0.04125466531142684
0.0006050367879391225,0.04138427685950401
0.0006120498372476703,0.04148714529100003
0.0006191441755977848,0.04178323910680565
0.0006263207452198692,0.041872768485483304
0.0006335804992658254,0.041914791810165185
0.0006409244019356456,0.042067830043298324
0.0006483534286054727,0.04219701925414904
0.0006558685659571436,0.04243086311796022
0.0006634708121092351,0.042502969767021566
0.0006711611767496287,0.042560605819685106
0.0006789406812696112,0.04273081167419495
0.0006868103588995307,0.042834874768789846
0.000694771254846024,0.04292303314621319
0.0007028244264308353,0.04313092123803307
0.0007109709432312439,0.0433329899529323
0.0007192118872221193,0.043497334954154726
0.0007275483529196233,0.04363320394468776
0.0007359814475265771,0.04385186842187615
0.0007445122910795143,0.04396391809121364
0.0007531420165974376,0.0440603551333111
0.0007618717702322999,0.04416670170570539
0.0007707027114212304,0.04429108341292604
0.0007796360130405236,0.04457883393710707
0.0007886728615614156,0.04467557377194792
0.0007978144572076629,0.044798605055418814
0.0008070620141149507,0.04486547786784813
0.0008164167604921472,0.04501695119016023
0.0008258799387844272,0.045137467306867705
0.0008354528058382871,0.04533626819653192
0.0008451366330684721,0.045450692781370566
0.0008549327066268384,0.04561634225552206
0.0008648423275731727,0.045817102947334126
0.0008748668120479914,0.045922996294649354
0.0008850074914473438,0.04613207329220703
0.00089526571259964,0.0462513164892189
0.0009056428379445294,0.04638360704025305
0.0009161402457138521,0.04651322183977238
0.0009267593301146883,0.04671954057539503
0.0009375015015145289,0.046910551533778364
0.0009483681866285928,0.04708138220373196
0.0009593608287093146,0.0472870104390429
0.0009704808877380307,0.04736050472423016
0.0009817298406188842,0.047587653226126785
0.00099310918137498,0.04775825044929053
0.0010046204213468132,0.04783469741166764
0.001016265089392995,0.04795815867134474
0.0010280447320933097,0.04802719791477058
0.0010399609139541202,0.048247176419404805
0.0010520152176161591,0.0484104761603852
0.0010642092440647246,0.04856360083897272
0.001076544612842316,0.04874717561383836
0.0010890229622637305,0.04900897495887923
0.001101645949633657,0.049259129195551934
0.001114415251466788,0.049492303120206776
0.0011273325637104871,0.049699731014490746
0.0011403996019700331,0.04980394442171495
0.0011536181017364785,0.04988332864036293
0.0011669898186171474,0.04998549595733241
0.0011805165285688054,0.05009803789022595
0.0011942000281335325,0.05027082913091878
0.0012080421346773289,0.05045060236817091
0.0012220446866314887,0.05059796774826249
0.0012362095437367692,0.05068504558053395
0.0012505385872903913,0.05086802816247806
0.0012650337203959038,0.051087115732656695
0.0012796968682159415,0.051223760764119476
0.001294529978227916,0.05142039547011974
0.0013095350204826678,0.051577766209962725
0.0013247139878661174,0.051746190040644104
0.0013400688963639508,0.05188876149939664
0.001355601785329369,0.051998218526304686
0.0013713147177539455,0.05219208127422352
0.001387209780541621,0.052316058277102104
0.001403289084785873,0.0525088038095081
0.0014195547660501016,0.05267568894170244
0.0014360089846512606,0.05279051467413224
0.0014526539259467812,0.053019795396367274
0.0014694918006248172,0.05323661126912306
0.0014865248449978572,0.0533902297864509
0.0015037553212997384,0.05353099687556486
0.001521185517986105,0.053734284688480835
0.0015388177500383464,0.05390499547860472
0.001556654359271062,0.05409827262393872
0.0015746977146430866,0.054435574734735384
0.001592950212572123,0.05459541322702682
0.0016114142772530198,0.05472435230162257
0.0016300923609797412,0.054967010593624424
0.0016489869444710648,0.05517009199943136
0.001668100537200059,0.05538450758515847
0.0016874356777273757,0.05556977221324481
0.001706994934038408,0.0558334686392775
0.001726780903884356,0.055950983863799875
0.0017467962151272458,0.056116982224141444
0.0017670435260889468,0.05632275325745856
0.0017875255259042354,0.056456070271055946
0.0018082449348779518,0.056547073982755144
0.0018292045048462937,0.056807774132001776
0.0018504070195423021,0.0569748937125497
0.0018718552949655793,0.05707001680687429
0.0018935521797562953,0.057272763718308105
0.0019155005555735278,0.0574811081126857
0.0019377033374779887,0.05800722823531059
0.0019601634743191855,0.05819209958769565
0.001982883949127071,0.05835523059048346
0.002005867779508234,0.058574271133832304
0.002029118018046678,0.05881563666877385
0.002052637752709252,0.05899794020108984
0.0020764301072557748,0.0591368333086009
0.0021004982416539153,0.05936389031872267
0.0021248453524988827,0.059521777060393286
0.0021494746734379805,0.05973307125952371
0.00217438947560008,0.059852114523818445
0.0021995930680300748,0.0599971568659534
0.0022250887981283695,0.06012761341585733
0.002250880052095462,0.060300622228787584
0.00227697025538168,0.06046864266265711
0.0023033628731421313,0.060653545158302215
0.002330061410696925,0.06089525087610281
0.002357069413996728,0.061093818555391824
0.0023843904700937206,0.06126877136217037
0.002412028207618007,0.06147925180867282
0.00243998629725955,0.06173176608986265
0.0024682684522556926,0.06200954388477594
0.0024968784288843266,0.06223589222633524
0.0025258200269627847,0.06239773155659829
0.002555097090352507,0.06257203071302433
0.0025847135074695635,0.0627848935115779
0.002614673211801092,0.06293221370569559
0.00264498018242772,0.0631005877651399
0.002675638444552045,0.06327893325914173
0.0027066520700332413,0.06346902472016283
0.0027380251779278576,0.06364853029973588
0.0027697619350368907,0.06382159250257541
0.002801866556459195,0.06405258030284068
0.002834343306151309,0.06429736292392227
0.0028671964974937695,0.06449888735731436
0.0029004304938639917,0.06475430613788206
0.002934049709215787,0.06495784831271709
0.0029680586086656023,0.06516227105741475
0.003002461709085549,0.0653828886579671
0.0030372635797033115,0.06558099233853532
0.0030724688427090033,0.0657704929267506
0.003108082173869064,0.06603827791307715
0.0031441083031472647,0.06619060280792685
0.00318055201533292,0.06644824864319174
0.0032174181506763717,0.06675222216364586
0.003254711605531848,0.06695340747670177
0.003292437333007769,0.06713875178236024
0.0033306003436245884,0.06733590895156069
0.003369205705980267,0.06756043923647262
0.003408258547423452,0.06769560093845949
0.0034477640547344642,0.06782506621866768
0.0034877274748141775,0.06804661919238718
0.003528154115380883,0.06826480912353729
0.0035690493456752297,0.06842891175875135
0.0036104185971733375,0.06862650477099776
0.0036522673643081755,0.06876999487598141
0.0036946012051993025,0.06897492157954495
0.003737425742391064,0.06923700350919777
0.0037807466635993493,0.06945952322536231
0.0038245697224669993,0.06970790036011718
0.0038689007393279753,0.06991905732804357
0.003913745601980384,0.07009574838545644
0.0039591102664684585,0.07028004575715822
0.004005000757873611,0.07048623339290805
0.004051423171114647,0.07075421485957849
0.0040983836717572615,0.07095778985785064
0.004145888496832911,0.0711408783617175
0.004193943955667186,0.0714205230660803
0.004242556430717777,0.07163390244197101
0.004291732378422158,0.07187818064401606
0.004341478330055092,0.07208642419221226
0.004391800892596086,0.0723918685632485
0.004442706749606883,0.07259824911149068
0.004494202662119142,0.07278199615647996
0.0045462954695324,0.07301395394724793
0.004598992090522438,0.07322904446640946
0.004652299523960189,0.07346160169643431
0.004706224849841282,0.07367211924596744
0.004760775230226368,0.07391005560101332
0.00481595791019235,0.07408423318217314
0.004871780218794631,0.07427745965719443
0.004928249570040513,0.07454093128616934
0.004985373463873894,0.07474499091891143
0.005043159487171359,0.07498151937960998
0.005101615314749833,0.07528495341204419
0.005160748710385908,0.07553495949569419
0.005220567527846975,0.07575636486074092
0.005281079711934331,0.07594517086871437
0.005342293299538352,0.07621731516208069
0.005404216420705915,0.07645814184831172
0.00546685729972018,0.07674744760249394
0.0055302242561929005,0.0770361243516098
0.005594325706169377,0.07730991045627103
0.005659170163246243,0.07757336872053097
0.005724766239702178,0.0778784008556317
0.005791122647641758,0.07808778255542681
0.005858248200152536,0.07835072984422894
0.005926151812475552,0.07863631720335891
0.005994842503189409,0.07888387162582813
0.006064329395408062,0.07912475287882517
0.006134621717992506,0.07938579137986927
0.0062057288067765,0.0796463652606966
0.0062776601058065,0.0799551558894663
0.006350425168595962,0.08028505993187085
0.00642403365939419,0.0805206982916659
0.006498495354469888,0.08076036408364251
0.006573820143409586,0.0810175790093918
0.006650018030431118,0.0813104313243188
0.006727099135712337,0.08163964060636394
0.006805073696735206,0.08190449703841798
0.0068839520696454964,0.08222076629411863
0.006963744730628222,0.08258765243560733
0.007044462277299037,0.08287229345587563
0.007126115430111745,0.08312075095504348
0.007208715033782135,0.08346976626545011
0.007292272058728313,0.08378957678885979
0.007376797602527731,0.08408129494953073
0.007462302891391108,0.08442249918363802
0.007548799281653432,0.08473103702177442
0.007636298261282241,0.08500129996255751
0.0077248114514034,0.08530617856861437
0.007814350607844541,0.08564033459475848
0.00790492762269642,0.0859432466353577
0.007996554525892346,0.08631594626052502
0.008089243486805939,0.0866195829434095
0.008183006815867389,0.08693667213943075
0.008277856966198472,0.08724731573345026
0.00837380653526649,0.08756949404934669
0.008470868266557402,0.08793206729630497
0.008569055051268348,0.08828646623618285
0.008668379930019773,0.0886339559181652
0.008768856094587427,0.08900470122525697
0.008870496889654403,0.08937978558230664
0.00897331581458352,0.08971548771450263
0.009077326525210223,0.09008783419668853
0.009182542835656282,0.0904520695197925
0.009288978720164497,0.09087777934797041
0.009396648314954691,0.0911968314165291
0.009505565920101192,0.09157008844840149
0.009615746001432095,0.09196797508233735
0.009727203192450537,0.092306613545273
0.009839952296278227,0.09268857068371121
0.009954008287621519,0.0930677202605416
0.010069386314760271,0.09336072397771782
0.010186101701559752,0.0937672567210864
0.010304169949505875,0.09416253734781976
0.01042360673976401,0.09460346293944473
0.010544427935261684,0.09506126886090577
0.010666649582795389,0.09554103497253472
0.010790287915161836,0.09600640334579662
0.01091535935331391,0.09633871799856625
0.011041880508541602,0.09672840993066137
0.011169868184678225,0.0971132658899739
0.011299339380332217,0.09751454564039824
0.011430311291144786,0.09796701567975488
0.011562801312073753,0.09843778752287755
0.011696827039703846,0.09888809022608971
0.01183240627458378,0.0992806804276177
0.011969557023590427,0.09971273549718745
0.012108297502320394,0.1002326044689444
0.012248646137509308,0.1006576413406252
0.012390621569479156,0.10108449011009128
0.012534242654613994,0.1015245134799142
0.01267952846786434,0.10195306650133654
0.012826498305280598,0.1024233058746693
0.012975171686575868,0.10281676848850078
0.013125568357718427,0.10323970010616297
0.013277708293554291,0.10377956576020345
0.013431611700460153,0.10416276899229568
0.013587299019027091,0.104651782928366
0.013744790926775366,0.10515673378138217
0.013904108340900697,0.10562900903072056
0.014065272421052363,0.10609601943043978
0.014228304572143519,0.10657565702774585
0.014393226447194065,0.10701929598278921
0.014560059950206485,0.10753155896187742
0.014728827239075018,0.10800110210669303
0.014899550728528537,0.10851249005208632
0.015072253093107555,0.10900348929581308
0.01524695727017573,0.1094833890688383
0.015423686462966274,0.10990682290654034
0.01560246414366368,0.11039150742519958
0.015783314056521166,0.11088694564884796
0.01596626022101425,0.11132804725914665
0.01615132693503091,0.11186239962610434
0.01633853877809862,0.11235063333988848
0.016527920614648955,0.11286378187845474
0.0167194975973199,0.11331974569312975
0.016913295170296487,0.11382384987474296
0.01710933907269015,0.11432574731244434
0.01730765534195726,0.11494419138262157
0.01750827031735725,0.11550737754830298
0.017711210643450888,0.11608992035746331
0.017916503273639015,0.11658683432972768
0.018124175473742375,0.11714141275079522
0.018334254825622908,0.11770041634704873
0.018546769230846995,0.1182262633984148
0.018761746914391215,0.11879548538179407
0.018979216428391014,0.1193357257316483
0.019199206655932846,0.11989253648994949
0.019421746814890263,0.12041716028489516
0.019646866461804465,0.12099442312812714
0.01987459549580984,0.12156200800554136
0.02010496416260499,0.12202461215386992
0.02033800305846982,0.12253846357497229
0.020573743134329137,0.12316726652930683
0.02081221569986339,0.1237636302553368
0.021053452427667062,0.1243243061622203
0.02129748535745521,0.12490745428643032
0.021544346900318843,0.12553539987970835
0.02179406984302956,0.12611863765432618
0.0220466873523941,0.12672622198650815
0.022302232979659387,0.1273626677435047
0.022560740664968614,0.127955062300032
0.022822244741868985,0.1285498996753103
0.023086779941871697,0.1291575497514948
0.023354381399064792,0.12977791531858168
0.023625084654779475,0.13037651884614976
0.023898925662310503,0.13101646257972335
0.024175940791691306,0.13172055994061876
0.024456166834524465,0.1323309215599027
0.024739641008868142,0.13302736638271534
0.025026400964179192,0.13375957862102736
0.025316484786313556,0.13436466721661605
0.025609931002584595,0.13506319568408295
0.025906778586880088,0.13578474671209623
0.026207066964838526,0.13641026873537587
0.02651083601908539,0.13705820175525868
0.026818126094530156,0.13769566294763866
0.02712897800372467,0.13839082003924846
0.027443433032283655,0.13914214708563707
0.02776153294436801,0.13982719487360562
0.028083319988231725,0.14050727567134605
0.028408836901833042,0.1412200270070932
0.028738126918510663,0.14194478955277678
0.029071233772725785,0.14263905691515263
0.029408201705870638,0.1434065672072671
0.029749075472144403,0.14417398468786138
0.030093900344497212,0.14494077451201073
0.03044272212064303,0.14568656524781579
0.030795587129142266,0.14648934494576424
0.03115254223555488,0.14731056976039078
0.03151363484866479,0.14806276818888006
0.031878912926776456,0.14879941280545772
0.03224842498408442,0.14952288152677912
0.0326222200971167,0.15034945577938572
0.03300034791125285,0.15113692259600542
0.03338285864731761,0.1519345559984069
0.033769803108250916,0.15277477158937927
0.03416123268585528,0.15366113308509408
0.034557199367621395,0.15449353360095625
0.03495775574363275,0.15539085227096297
0.035362955013550426,0.15625238089738502
0.03577285099367873,0.1571339317225927
0.0361874981241128,0.15795393211705994
0.03660695147596903,0.15882601975673677
0.03703126675869927,0.15974060883005176
0.03746050032748993,0.16061084604529266
0.037894709190746674,0.1615403691615819
0.03833395101766601,0.16249272612916915
0.03877828414589457,0.1633707412136281
0.03922776758927719,0.16430481822458168
0.03968246104569482,0.16519675697629171
0.040142424904993215,0.16623217139312682
0.040607720257003654,0.16715117915656838
0.041078408899656464,0.16819938990217828
0.04155455334718875,0.16943081782138297
0.04203621683844714,0.17038236677642632
0.04252346334528682,0.1713654996304012
0.04301635758106795,0.17241484331918383
0.0435149650092505,0.17341369792759437
0.044019351852088745,0.17444058833292025
0.044529585099426554,0.17544519857536459
0.04504573251759458,0.17640413950675357
0.04556786265841064,0.1774215442510584
0.046096044868284336,0.17846589938424756
0.04663034929742731,0.17950692098367088
0.04717084690917017,0.18056178177347437
0.047717609489387455,0.18171359451649755
0.04827070965603183,0.1827533960135933
0.0488302208687788,0.18376789194274576
0.0493962174387832,0.18485518446340973
0.04996877453854884,0.18598663173050395
0.0505479682119124,0.18713325717357704
0.05113387538414326,0.1882470694118868
0.05172657387216019,0.18937768393113108
0.05232614239486662,0.19048585444526578
0.052932660583605615,0.19155488101800466
0.05354620899273607,0.192618775619918
0.05416686911033152,0.19373698004166387
0.05479472336900287,0.1948887880983016
0.05542985515684669,0.19609036152379639
0.05607234882852033,0.19730663261877562
0.05672228971644543,0.19855029088462367
0.05737976414214134,0.19971372891606748
0.05804485942768978,0.20095154895504336
0.05871766390733255,0.2021940729789665
0.05939826693920356,0.2033808211813722
0.060086758917196864,0.20468785699885758
0.0607832312829723,0.20599758080774144
0.06148777653810023,0.20720784359469752
0.062200488256347115,0.2084490289631073
0.06292146109610344,0.20970746942505364
0.06365079081295572,0.21106175660237886
0.06438857427240419,0.21233317653383507
0.06513490946272803,0.2136328203749748
0.0658898955079995,0.21498162132994478
0.06665363268124913,0.21628250789597475
0.06742622241778341,0.21757569539411378
0.06820776732865685,0.2189469736070894
0.06899837121430018,0.2202829110946845
0.0697981390783066,0.2216840266111148
0.07060717714137772,0.22307379078073838
0.07142559285543126,0.22438075398158724
0.07225349491787214,0.22577716551307034
0.07309099328602911,0.22716036652226865
0.07393819919175866,0.22857939654593107
0.07479522515621821,0.22993854909683065
0.07566218500481055,0.23136751562395
0.07653919388230147,0.23277064713392917
0.0774263682681127,0.23420737853638868
0.07832382599179197,0.23569383777971914
0.07923168624866253,0.2372562327800551
0.08015006961565405,0.2387124521201532
0.08107909806731686,0.2401343995699214
0.08201889499202203,0.24165763844080562
0.08296958520834907,0.24320744573617364
0.08393129498166364,0.24477992070425375
0.08490415204088747,0.24635911565082988
0.0858882855954625,0.24790269471137694
0.08688382635251184,0.24950003359989248
0.08789090653419954,0.25112162596781695
0.08890965989529158,0.2526422955446542
0.08994022174092044,0.25420066446779976
0.09098272894455559,0.2558309253410389
0.09203731996618221,0.25754183186613805
0.09310413487069075,0.2592843222901687
0.09418331534647952,0.260861501243196
0.0952750047242729,0.2625540937477576
0.09637934799615785,0.26418453060950203
0.09749649183484087,0.2658530380350012
0.0986265846131282,0.2676177676231436
0.09976977642363201,0.26943283381493177
0.10092621909870483,0.27125730797661446
0.10209606623060476,0.27310463006518376
0.10327947319189525,0.274852521209174
0.10447659715608053,0.27671191452187355
0.10568759711848051,0.27848061286203885
0.10691263391734772,0.2802708151333916
0.10815187025522892,0.28204824944560175
0.10940547072057435,0.28388549156642695
0.11067360180959745,0.28577493271324
0.11195643194838795,0.2877528391909146
0.11325413151528127,0.2896664838529521
0.11456687286348727,0.29161413883475573
0.11589483034398118,0.29344062898998724
0.11723818032865997,0.2954781264699953
0.11859710123376706,0.2974510243056204
0.11997177354358855,0.2994657612002169
0.12136237983442417,0.3015146831530139
0.12276910479883604,0.30348229285666284
0.12419213527017846,0.30563940595390093
0.12563166024741215,0.30769437537799876
0.12708787092020596,0.30973187285800685
0.12856096069432965,0.3118022982326457
0.130051125217341,0.31387272360728447
0.13155856240457053,0.31603722868086825
0.1330834724654076,0.3182313016598347
0.1346260579298911,0.32039244674417044
0.13618652367560827,0.3225878637188361
0.1377650769549055,0.3248014246354412
0.13936192742241435,0.32704455345742894
0.14097728716289676,0.3292816342987703
0.142611370719413,0.331524763120758
0.14426439512181588,0.3337820038975875
0.14593657991557576,0.33607418856259663
0.1476281471909391,0.3384960688125799
0.14933932161242533,0.3408225253679188
0.15107033044866555,0.3431664538673476
0.15282140360258709,0.3456474699280962
0.15459277364194784,0.34804919024259123
0.15638467583022478,0.35042335864525237
0.15819734815786016,0.3528761507963175
0.16003103137387018,0.35536859082050937
0.16188596901781993,0.3578590148511525
0.1637624074521689,0.3603716148108326
0.16566059589499152,0.3630186143404341
0.16758078645307686,0.36567031785498283
0.16952323415541215,0.36821786170284254
0.1714881969870541,0.370704253746388
0.17347593592339325,0.3733337813318997
0.1754867149648152,0.37596263691956183
0.1775208011717636,0.37876688394597136
0.1795784647002097,0.3814502672294042
0.18165997883753285,0.384270762348507
0.18376562003881725,0.3870808413413077
0.18589566796356882,0.3897621127612391
0.18805040551285834,0.3925972716887306
0.1902301188668946,0.39540353470868894
0.19243509752303323,0.39822928566628585
0.19466563433422632,0.40114508433573004
0.19692202554791735,0.40400510718365695
0.19920457084538712,0.4068295141455548
0.20151357338155584,0.40970432094617293
0.20384933982524642,0.412565687789799
0.20621218039991446,0.415567502183993
0.2086024089248505,0.4185807405416303
0.21102034285685967,0.42149586721322485
0.21346630333242453,0.4245944492977622
0.21594061521035676,0.4276627914790672
0.21844360711494284,0.43074121362811635
0.22097561147959033,0.4338270277535112
0.22353696459097966,0.436994825616558
0.22612800663372795,0.440295679053827
0.2287490817355704,0.44338686916201875
0.2314005380130654,0.4465522667317039
0.23408272761782944,0.4498951683354614
0.23679600678330787,0.45306498219205704
0.23954073587208793,0.4563329077346953
0.24231727942376008,0.459723136885962
0.24512600620333397,0.46303877427592227
0.24796728925021602,0.4664652913110678
0.2508415059277541,0.46984006451179355
0.2537490379733572,0.47312680599422086
0.2566902715491952,0.4765130031583899
0.25966559729348726,0.479924736240844
0.26267541037238384,0.4833938953262743
0.26572011053245065,0.48689469793696666
0.26880010215376077,0.4904777904710705
0.2719157943036019,0.4939506753578389
0.2750676007908067,0.4973718164101875
0.2782559402207126,0.5010321886969962
0.28148123605075814,0.5045917613063637
0.28474391664672477,0.5083677172233049
0.28804441533962977,0.51210268127142
0.2913831704832789,0.5157549895840333
0.2947606255124859,0.5194335058127815
0.29817722900196736,0.5233139620291415
0.30163343472591975,0.5271796250252
0.30512970171828707,0.5310449566561386
0.30866649433372745,0.5349398561924602
0.3122442823092858,0.5388636516363147
0.3158635408267819,0.5427822774147348
0.31952475057592133,0.5465680775931764
0.32322839781813806,0.5505389422753847
0.3269749744511768,0.5545628653988308
0.33076497807442423,0.5587205160943485
0.3345989120549975,0.5628143269941536
0.3384772855945983,0.5668913379477185
0.34240061379714254,0.5710342046905449
0.34636941773717345,0.5751112156441099
0.3503842245290676,0.5791223708084134
0.3544455673970435,0.5832504535985485
0.3585539857459817,0.5874235602446072
0.36271002523306484,0.591577850950877
0.3669142378402494,0.5958094214098515
0.3711671819475767,0.5999919360258047
0.37546942240733366,0.604322962166521
0.37982153061907364,0.6084913648276326
0.3842240846055061,0.612880182783415
0.38867766908926676,0.6171769370338016
0.393182875570577,0.6214602513271957
0.39774030240580366,0.6258672132249177
0.40235055488692933,0.6303178549828641
0.4070142453219439,0.6348713124118003
0.4117319931161679,0.6393851219676098
0.4165044248545185,0.6439540353470868
0.42133217438472886,0.6485592366104428
0.4262158829015325,0.6530656541899066
0.43115619903182284,0.6576950473758484
0.43615377892080054,0.662401720314495
0.441209286319119,0.6671950809757409
0.4463233926710397,0.6718936899401922
0.4514967772036102,0.6767340904509106
0.4567301270168747,0.681581210940125
0.4620241371751313,0.6862569719776896
0.46737951079924633,0.6910012767959144
0.47279695916003905,0.695906189100195
0.4782772017727485,0.7007486056044622
0.4838209664925957,0.7057650695517774
0.48942898961145315,0.7106310059807809
0.49510201595563513,0.715632685975405
0.5008407989848213,0.7206646058732613
0.5066461008921268,0.7257301256635978
0.5125186927053332,0.7307008937571399
0.5184593543892912,0.7355863181237818
0.5244688749495119,0.7406021100732477
0.5305480525369574,0.7457012297560648
0.5366976945540476,0.7509125730797661
0.5429186177618943,0.7560493246421611
0.5492116483887789,0.7613429008759279
0.5555776222398878,0.7664424514018113
0.5620173848083188,0.7717720583294134
0.5685317913873753,0.7769860896445131
0.5751217071841613,0.7821309051811035
0.5817880074344935,0.7873281365499631
0.5885315775191451,0.7926570794973457
0.595353313081437,0.7978953027350312
0.6022541201461928,0.8031489819232579
0.6092349152400711,0.8084026611114844
0.6162966255132942,0.8136045964652914
0.6234401888627864,0.8187460520126336
0.6306665540567405,0.8239204354546065
0.6379766808606282,0.8293649620321215
0.6453715401646701,0.8344358578052551
0.6528521141127848,0.8396875209999328
0.6604193962330305,0.8449519521537532
0.6680743915695615,0.8501950812572628
0.675818116816111,0.8554183186613802
0.6836516004510238,0.8605308783011895
0.6915758828738525,0.8656474699280962
0.6995920165435374,0.8708137893958738
0.707701066118189,0.8759801088636516
0.7159041085964888,0.8810751965593709
0.7242022334607315,0.8861696122572408
0.732596542821523,0.8911376923593846
0.741088151564157,0.8961051004636784
0.7496781874966877,0.9010449566561387
0.7583677914997191,0.9061400443518581
0.7671581176779302,0.9108433573012567
0.7760503335133571,0.9155426382635575
0.7850456200204509,0.9200813117398023
0.794145171902934,0.9245225455278543
0.8033501977124734,0.9291432027417512
0.8126619200091946,0.9337893958739333
0.822081575524054,0.9382776695114575
0.8316104153230961,0.9425354478865667
0.8412497049736118,0.9466420267455143
0.8510007247122247,0.950594718096902
0.8608647696149244,0.954514481553659
0.8708431497690724,0.9582830454942546
0.880937190447399,0.961933337813319
0.8911482322840202,0.9654035347086889
0.9014776314524917,0.9687131241180028
0.9119267598459299,0.9718096902089913
0.9224970052592174,0.9747960486526444
0.9331897715733238,0.9776433035414287
0.9440064789417604,0.9802667831462939
0.9549485639791966,0.982706135340367
0.9660174799522646,0.984972784087091
0.9772146969725725,0.9872831126940393
0.9885417021919574,0.989798400645118
1.0,1.0


==> data/ELD/DTS/NHiTS-offline/total/roc_InceptionTimeS.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0004495881274138846
1.0233165783302449e-05,0.00044965848021052306
1.0351779556301762e-05,0.0004497296484743227
1.0471768194855202e-05,0.0004498016416574547
1.05931476351837e-05,0.00044987446932165186
1.0715933998226711e-05,0.00044994814113947764
1.084014359178331e-05,0.00045002266689561166
1.09657929126781e-05,0.00045009805648814843
1.1092898648952227e-05,0.00045017431992991293
1.1221477682079803e-05,0.00045025146734978944
1.1351547089209991e-05,0.00045032950899406767
1.148312414543511e-05,0.0004504084552278026
1.1616226326085018e-05,0.0004504883165361926
1.1750871309048075e-05,0.0004505691035259705
1.1887076977119033e-05,0.0004506508269268131
1.2024861420374123e-05,0.00045073349759276607
1.216424293857368e-05,0.0004508171265036858
1.2305240043592616e-05,0.00045090172476669715
1.244787146187906e-05,0.000450987303617669
1.259215613694151e-05,0.00045107387442270647
1.2738113231864785e-05,0.00045116144867966043
1.288576213185518e-05,0.0004512500380196548
1.3035122446815089e-05,0.00045133965420863066
1.3186214013947484e-05,0.0004514303091489101
1.3339056900390587e-05,0.00045152201488077596
1.3493671405883065e-05,0.0005248410634257234
1.3650078065460137e-05,0.0005248723447576388
1.3808297652180924e-05,0.0005249039886749829
1.3968351179887397e-05,0.0005249359993805241
1.4130259905995336e-05,0.0005249683811257458
1.429404533431761e-05,0.0005250011382114102
1.4459729217920196e-05,0.0005250342749881308
1.4627333562011299e-05,0.000525067795856949
1.4796880626863964e-05,0.0005251017052699195
1.4968392930772556e-05,0.0005251360077307012
1.514189325304352e-05,0.0005251707077951554
1.53174046370208e-05,0.0005252058100719509
1.5494950393146317e-05,0.000525241319223176
1.567455410205595e-05,0.0005252772399649579
1.5856239617711373e-05,0.000525313577068089
1.60400310705682e-05,0.0005253503353586604
1.622595287078087e-05,0.0005253875197187029
1.6414029711444665e-05,0.0005254251350868356
1.6604286571875295e-05,0.0005254631864589218
1.6796748720926532e-05,0.0005255016788887321
1.6991441720346258e-05,0.0006512233649131202
1.7188391428171457e-05,0.0006512824498254678
1.7387624002162504e-05,0.000651342219597665
1.7589165903277326e-05,0.0006514026821679995
1.7793043899185774e-05,0.0006514638455667721
1.7999285067824765e-05,0.0006515257179173638
1.8207916800994626e-05,0.0006515883074373148
1.8418966807997107e-05,0.0006516516224394155
1.86324631193156e-05,0.000651715671332811
1.8848434090337955e-05,0.0006517804626241177
1.906690840512252e-05,0.0006518460049185531
1.9287915080207776e-05,0.0006519123069210788
1.9511483468466162e-05,0.0006519793774375563
1.9737643263002554e-05,0.0006520472253759171
1.9966424501097934e-05,0.0006521158597473458
2.0197857568198782e-05,0.0006656252466596136
2.0431973201952705e-05,0.0006656954813497398
2.066880249629082e-05,0.0006657665301380412
2.09083769055575e-05,0.0006658384024608212
2.1150728248687946e-05,0.0006659111078637604
2.1395888713434215e-05,0.0006659846560031843
2.1643890860640203e-05,0.000666059056647346
2.189476762856621e-05,0.0006661343196777238
2.2148552337263592e-05,0.000666210455090333
2.2405278693000182e-05,0.000666287472997054
2.266498079273693e-05,0.000666365383626975
2.2927693128656486e-05,0.0006664441973277509
2.3193450592744275e-05,0.0006665239245669773
2.3462288481422625e-05,0.0006666045759335807
2.3734242500238664e-05,0.0007151343026401203
2.4009348768606518e-05,0.0007152993664011411
2.4287643824604503e-05,0.0007154663434347398
2.45691646298279e-05,0.0007156352559178739
2.4853948574297985e-05,0.0007158061262845559
2.5142033481427965e-05,0.000715978977228834
2.543345761304648e-05,0.000716153831707805
2.5728259674479322e-05,0.0007163307129446647
2.6026478819690045e-05,0.0007165096444317912
2.63281546564802e-05,0.0007166906499338653
2.6633327251749808e-05,0.000716873753491027
2.694203713681882e-05,0.0007828899194225255
2.7254325312810276e-05,0.0007829523770577238
2.7570233256095827e-05,0.0007830155586463809
2.7889802923804396e-05,0.0007830794725799225
2.8213076759394707e-05,0.0007831441273470406
2.8540097698292373e-05,0.0007832095315348202
2.8870909173592345e-05,0.0007832756938298801
2.9205555121827452e-05,0.0007833426230195272
2.95440799888038e-05,0.0007834103279929224
2.9886528735503827e-05,0.0007834788177422624
3.0232946844057763e-05,0.0007835481013639732
3.0583380323784315e-05,0.0008260227480034469
3.0937875717301366e-05,0.0008261645461608537
3.12964801067075e-05,0.0008263079879166161
3.165924111983521e-05,0.0008264530923218673
3.20262069365765e-05,0.0008265998786485638
3.2397426295281954e-05,0.0008267483663920459
3.277294849923382e-05,0.0008268985752736265
3.315282342319423e-05,0.0008270505252432108
3.353710152002929e-05,0.0008272042364819449
3.392583382740992e-05,0.0010463658401073273
3.4319071974590426e-05,0.0010464444877367634
3.4716868189265594e-05,0.0010465240469796984
3.511927530450728e-05,0.0010466045284027467
3.552634676578139e-05,0.0010466859426950016
3.5938136638046256e-05,0.0010467683006694544
3.6354699612933176e-05,0.0010468516132644318
3.677609101601031e-05,0.0010469358915450471
3.720236681413066e-05,0.0011135489338157526
3.7633583622865324e-05,0.0011136351771774996
3.806979871402284e-05,0.0011137224201957312
3.8511070023255685e-05,0.0011138106744575777
3.895745615775501e-05,0.0011138999516844773
3.940901640403448e-05,0.0011139902637337335
3.986581073580439e-05,0.0011140816226000874
4.032789982193705e-05,0.001147772327128553
4.079534503452449e-05,0.001147772327128553
4.1268208457029516e-05,0.001147772327128553
4.174655289253135e-05,0.001147772327128553
4.223044187206672e-05,0.001147772327128553
4.271993966306776e-05,0.001147772327128553
4.321511127789762e-05,0.001147772327128553
4.371602248248502e-05,0.0013392917142665145
4.422273980505897e-05,0.0013392917142665145
4.473533054498463e-05,0.0013392917142665145
4.525386278170167e-05,0.0013392917142665145
4.577840538376616e-05,0.0013392917142665145
4.6309028017997366e-05,0.0013392917142665145
4.684580115873045e-05,0.0013392917142665145
4.738879609717651e-05,0.0013964115314830992
4.793808495089107e-05,0.0013964115314830992
4.8493740673352334e-05,0.0013964115314830992
4.9055837063650453e-05,0.0013964115314830992
4.962444877628913e-05,0.0013964115314830992
5.0199651331100794e-05,0.0013964115314830992
5.0781521123276707e-05,0.0014651079851041055
5.137013543351339e-05,0.0014653434308282002
5.196557243827657e-05,0.0014655816056301054
5.2567911220184194e-05,0.0014658225411428685
5.3177231778509664e-05,0.0014660662693661986
5.379361503980698e-05,0.0014958672132249179
5.441714286865888e-05,0.0014958672132249179
5.5047898078549675e-05,0.0014958672132249179
5.5685964442864085e-05,0.0014958672132249179
5.633142670601352e-05,0.0014958672132249179
5.698437059469136e-05,0.0014958672132249179
5.764488282925873e-05,0.0015638440091577475
5.8313051135262185e-05,0.001563977642818948
5.8988964255084936e-05,0.0015641128254429127
5.9672711959733106e-05,0.0015642495749838424
6.0364385060758635e-05,0.0015643879096040474
6.106407542232036e-05,0.0015993548820643771
6.177187597338488e-05,0.0015993548820643771
6.248788072006888e-05,0.0015993548820643771
6.321218475812448e-05,0.0015993548820643771
6.394488428556937e-05,0.0016309387809959005
6.468607661546321e-05,0.0016309387809959005
6.543586018883229e-05,0.0016309387809959005
6.619433458774387e-05,0.0016309387809959005
6.696160054853215e-05,0.0016309387809959005
6.773775997517745e-05,0.001646609921542655
6.852291595284057e-05,0.00164692398393372
6.9317172761554e-05,0.0016472416866572053
7.012063589007177e-05,0.0016475630719086126
7.09334120498799e-05,0.0017109065250991197
7.17556091893692e-05,0.0017109065250991197
7.258733650817246e-05,0.0017109065250991197
7.342870447166758e-05,0.0017109065250991197
7.42798248256491e-05,0.0017579463745716014
7.514081061116962e-05,0.0017579463745716014
7.601177617955322e-05,0.0017579463745716014
7.689283720758305e-05,0.0017579463745716014
7.778411071286482e-05,0.0017890600188567474
7.868571506936843e-05,0.0017894206605993488
7.959777002314978e-05,0.0017897854825808615
8.05203967082547e-05,0.001790154533254903
8.145371766280736e-05,0.001824636956824679
8.239785684528512e-05,0.0018248257846611745
8.335293965098187e-05,0.001825016801222314
8.43190929286625e-05,0.0018675458964030837
8.529644499741017e-05,0.0018677413668168334
8.628512566366886e-05,0.001867939102950085
8.728526623848371e-05,0.001868139131065048
8.829699955494083e-05,0.002031152413154414
8.932045998580959e-05,0.0020315617973267613
9.03557834613892e-05,0.002031975926716993
9.140310748756223e-05,0.002049730120859115
9.246257116405733e-05,0.0020499420135944137
9.353431520292377e-05,0.002050156362402187
9.461848194721992e-05,0.0020772531097353213
9.571521538991856e-05,0.002077472456423861
9.682466119303115e-05,0.0020776943455844835
9.794696670695385e-05,0.002128990643257391
9.908228099003788e-05,0.0021292177061140076
0.00010023075482838654,0.0021294474008816773
0.00010139254075588153,0.00221490491230428
0.00010256779307444219,0.00221490491230428
0.00010375666787451859,0.00221490491230428
0.00010495932305582277,0.0022290168671460246
0.00010617591834830001,0.0022290168671460246
0.00010740661533334334,0.0022290168671460246
0.00010865157746525384,0.0022317048585444527
0.00010991097009294972,0.0022317048585444527
0.0001111849604819271,0.0022572407768295137
0.00011247371783647519,0.0022572407768295137
0.00011377741332214914,0.0022572407768295137
0.00011509622008850323,0.00227740071231772
0.00011643031329208767,0.00227740071231772
0.00011777987011971193,0.0023305245917243653
0.0001191450698119776,0.0023307976316628187
0.00012052609368708426,0.00233107383643784
0.00012192312516491107,0.002384248370405215
0.0001233363497913776,0.002384248370405215
0.00012476595526308696,0.0024078575657586186
0.00012621213145225474,0.0024081468009964522
0.00012767507043192657,0.002408439388792387
0.0001291549665014884,0.0024400241919225857
0.00013065201621247213,0.0024400241919225857
0.00013216641839466052,0.0024601841274107922
0.00013369837418249466,0.0024601841274107922
0.00013524808704178755,0.0024738786395390533
0.0001368157627967472,0.0024743489422655415
0.00013840160965731315,0.00249418422386473
0.00014000583824680976,0.0024943446467236797
0.00014162866162991988,0.002507325799525769
0.0001432702953409831,0.002507654126267981
0.00014493095741262166,0.002518647940326591
0.00014661086840469845,0.002518647940326591
0.00014831025143361044,0.0025496539863125267
0.00015002933220192182,0.0025499978024661894
0.00015176833902834055,0.0025582958134533966
0.00015352750287804228,0.0025582958134533966
0.000155307057393346,0.0025710637725959275
0.00015710723892474503,0.0025710637725959275
0.00015892828656229778,0.0026061085399659537
0.00016077044216738237,0.002606292755526462
0.00016263395040481922,0.002619919063342343
0.00016451905877536624,0.0026201075741793976
0.00016642601764859036,0.0026308715812109404
0.00016835508029612023,0.002654533753104941
0.00017030650292528443,0.0026553143221566067
0.0001722805447131394,0.0026698474564881393
0.00017427746784089192,0.0026698474564881393
0.00017629753752872057,0.00267186345003696
0.0001783410220710008,0.0027000873597204486
0.00018040819287193827,0.0027000873597204486
0.00018249932448161524,0.002730999260802366
0.00018461469463245476,0.002730999260802366
0.0001867545842761076,0.0027350312479000067
0.00018891927762076664,0.002754671161484774
0.00019110906216891378,0.0027551091183944036
0.0001933242287555045,0.0027790720764479626
0.00019556507158659492,0.002794304197705532
0.00019783188827841644,0.0027947575610438964
0.0002001249798969037,0.0027999201643148426
0.00020244465099768038,0.002824406961897722
0.00020479120966650856,0.002824406961897722
0.0002071649675602069,0.002830454942544184
0.0002095662399480433,0.0028385189167394664
0.0002119953457536071,0.0028600860525523743
0.00021445260759716674,0.0028605775049210863
0.00021693835183851843,0.0029063906995497614
0.00021945290862033137,0.0029292386264363956
0.0002219966119119955,0.0029347095378499406
0.0002245697995539774,0.0029357388129067335
0.0002271728133026905,0.002959478529668705
0.0002298059988758851,0.003004502385592366
0.0002324697059985648,0.003021974329682145
0.00023516428844943486,0.003021974329682145
0.00023789010410788932,0.0030636381963577717
0.00024064751500154242,0.003085142127545192
0.00024343688735431105,0.0031046300651837917
0.00024625859163505465,0.003111545918985569
0.00024911300260677886,0.0031254619985216043
0.0002520004993764092,0.0031442784606201283
0.0002549214654451423,0.003145446847047622
0.0002578762887593801,0.0031509979168066666
0.0002608653617622548,0.0031852698071366176
0.00026388908144575103,0.0032087897318728584
0.0002669478494034321,0.003234627389919662
0.00027004207188377727,0.003246421611450843
0.0002731721598441376,0.0032591895705933738
0.000276338529005317,0.0032833814931792224
0.00027954159990678566,0.003292117465224111
0.0002827817979625341,0.0033023059731937436
0.0002860595535175742,0.0033253216403156386
0.000289375301905095,0.0033599892480344062
0.0002927294835042816,0.0033992113746667786
0.00029612254379880347,0.0034103890867549225
0.00029955493343598134,0.003417109065250991
0.0003030271082866396,0.003425173039446274
0.0003065395295056527,0.003441972985686446
0.00031009266359319264,0.0034461997033388924
0.00031368698245668765,0.003457670532705302
0.00031732296347349763,0.003464148914723473
0.00032100108955431715,0.0034934052444547787
0.00032472184920731285,0.0035179087426920235
0.00032848573660300434,0.0035279887104361267
0.0003322932516398972,0.003541359530645162
0.0003361449000108765,0.003563604596465291
0.0003400411932703706,0.003585780525502318
0.00034398264890229247,0.0035992204824944556
0.00034796979038876914,0.0036130386190548385
0.0003520031472796679,0.0036287883878771583
0.0003560832552629278,0.00364357234056851
0.000360210656235707,0.0036691082588535713
0.00036438589837635443,0.003677844230898461
0.0003686095362172158,0.00370606814058195
0.00037288213071828336,0.0037450440158591494
0.00037720424934169976,0.003767891942745783
0.00038157646612712486,0.003781711435957768
0.00038599936176797673,0.0038122438008198374
0.00039047352368855597,0.0038360496339227045
0.0003949995461220643,0.003854283828315872
0.000399578030189527,0.00388280357502856
0.00040420958397963103,0.003931859418049862
0.0004088948226294864,0.003943283381493179
0.00041363436840632776,0.0039594824680633635
0.00041842885079015847,0.0039943552180633024
0.0004232789065573553,0.004038707076137357
0.00042818517986524155,0.0040615550030239905
0.0004331483223376403,0.004090450910557086
0.00043816899315141946,0.004116658826691755
0.00044324785912404005,0.0041567621203749665
0.00044838559480211905,0.004175424044570262
0.0004535828825510191,0.0041885625965996905
0.00045884041264547613,0.004223506484779248
0.0004641588833612782,0.0042545144592876704
0.0004695390010680063,0.004263826355755662
0.0004749814803228505,0.004294738256837578
0.0004804870439655134,0.004314898192325785
0.0004860564232142139,0.00432229016867146
0.0004916903577628031,0.004364739225951672
0.0004973895958790067,0.0044123601179527645
0.0005031548945038057,0.004444425078759641
0.0005089870193519685,0.004460029187150774
0.0005148867450137498,0.0045003695988172845
0.0005208548550577665,0.004547420752612252
0.0005268921421350677,0.0045601774074322966
0.0005329994080844093,0.004584793551397138
0.0005391774640387505,0.0046172972246488805
0.0005454271305329836,0.004655601102076473
0.0005517492376129129,0.004702253354073456
0.0005581446249454966,0.004762526042118325
0.0005646141419303673,0.004788683865950754
0.0005711586478126435,0.004794704656945098
0.0005777790117970507,0.004814864592433304
0.0005844761131633638,0.004827632551575835
0.0005912508413831881,0.004855184463409716
0.0005981040962380944,0.004918352261272763
0.0006050367879391225,0.004944584049736724
0.0006120498372476703,0.004966948824086622
0.0006191441755977848,0.004986896041932666
0.0006263207452198692,0.0050083999731200856
0.0006335804992658254,0.005020204440690474
0.0006409244019356456,0.00505241841341857
0.0006483534286054727,0.005091005910115665
0.0006558685659571436,0.005135407566695787
0.0006634708121092351,0.005144143538740676
0.0006711611767496287,0.00520798333445333
0.0006789406812696112,0.005282575095759695
0.0006868103588995307,0.005315777500850534
0.000694771254846024,0.0053630655338131
0.0007028244264308353,0.005451246556011021
0.0007109709432312439,0.005497614407633896
0.0007192118872221193,0.005572241006568811
0.0007275483529196233,0.005601102076473355
0.0007359814475265771,0.005631370740147073
0.0007445122910795143,0.005657549895840333
0.0007531420165974376,0.005683858696982548
0.0007618717702322999,0.005723405685101808
0.0007707027114212304,0.005818410416620649
0.0007796360130405236,0.005861837242120825
0.0007886728615614156,0.005877293192661783
0.0007978144572076629,0.005921272453970933
0.0008070620141149507,0.005999596801290237
0.0008164167604921472,0.00603118070022176
0.0008258799387844272,0.006086149040643117
0.0008354528058382871,0.00610284756674524
0.0008451366330684721,0.006145420334654929
0.0008549327066268384,0.006214562290365271
0.0008648423275731727,0.006255627981990458
0.0008748668120479914,0.006280745823937723
0.0008850074914473438,0.006333579732544854
0.00089526571259964,0.006371883609972447
0.0009056428379445294,0.006438772543128185
0.0009161402457138521,0.0065076271755930394
0.0009267593301146883,0.006542571063772597
0.0009375015015145289,0.006594999796304518
0.0009483681866285928,0.006635647254491501
0.0009593608287093146,0.006666890665949869
0.0009704808877380307,0.006684251409050865
0.0009817298406188842,0.006756938377797192
0.00099310918137498,0.006784490289631073
0.0010046204213468132,0.006818090182111418
0.001016265089392995,0.006868799688129254
0.0010280447320933097,0.00690072352205202
0.0010399609139541202,0.006942772328225977
0.0010520152176161591,0.006992877339605486
0.0010642092440647246,0.007048585444526577
0.001076544612842316,0.007113769235938446
0.0010890229622637305,0.007207848934883408
0.001101645949633657,0.007245480814461393
0.001114415251466788,0.007301036400202639
0.0011273325637104871,0.007354344466097708
0.0011403996019700331,0.007420000581123016
0.0011536181017364785,0.007473960083327734
0.0011669898186171474,0.007547637268754566
0.0011805165285688054,0.00759246376536029
0.0011942000281335325,0.007652711511323164
0.0012080421346773289,0.007709209730693727
0.0012220446866314887,0.007771655130703582
0.0012362095437367692,0.007842214904912303
0.0012505385872903913,0.007910883202976525
0.0012650337203959038,0.007971910489886432
0.0012796968682159415,0.008041034461338907
0.001294529978227916,0.008129157986694443
0.0013095350204826678,0.00819013763375852
0.0013247139878661174,0.008295141455547342
0.0013400688963639508,0.00836558786703571
0.001355601785329369,0.008468150126570612
0.0013713147177539455,0.008548572465760318
0.001387209780541621,0.0086230764061555
0.001403289084785873,0.008690276191116189
0.0014195547660501016,0.008758147973926484
0.0014360089846512606,0.008834083730932061
0.0014526539259467812,0.008927274862496178
0.0014694918006248172,0.008983973153085058
0.0014865248449978572,0.009085692846158365
0.0015037553212997384,0.009168066662186681
0.001521185517986105,0.009221648567880535
0.0015388177500383464,0.009299106242860023
0.001556654359271062,0.00941603386869162
0.0015746977146430866,0.00947852966870506
0.001592950212572123,0.009578720410097247
0.0016114142772530198,0.009675286982459527
0.0016300923609797412,0.00976758825917263
0.0016489869444710648,0.009837894962981975
0.001668100537200059,0.00993481620858813
0.0016874356777273757,0.010028223909683488
0.001706994934038408,0.010105527741595666
0.001726780903884356,0.010178079430145823
0.0017467962151272458,0.010241839587088348
0.0017670435260889468,0.010300383038774275
0.0017875255259042354,0.010351454875344399
0.0018082449348779518,0.010410704829996894
0.0018292045048462937,0.01048612851604889
0.0018504070195423021,0.010562944786745635
0.0018718552949655793,0.010661917881862779
0.0018935521797562953,0.010701753578300877
0.0019155005555735278,0.01077346952489752
0.0019377033374779887,0.010847389288354277
0.0019601634743191855,0.010938108998051206
0.001982883949127071,0.011032286755553525
0.002005867779508234,0.01108929019358543
0.002029118018046678,0.011134269272583194
0.002052637752709252,0.011184060211007325
0.0020764301072557748,0.01124521201532155
0.0021004982416539153,0.011328539748672803
0.0021248453524988827,0.011403131509979169
0.0021494746734379805,0.011474363282037495
0.00217438947560008,0.011524186409332771
0.0021995930680300748,0.011615482830454943
0.0022250887981283695,0.011694778576708555
0.002250880052095462,0.011784154290706268
0.00227697025538168,0.011864794032659097
0.0023033628731421313,0.011929305826221356
0.002330061410696925,0.011994770936869067
0.002357069413996728,0.012065721389691553
0.0023843904700937206,0.012143673140245951
0.002412028207618007,0.012215576910153887
0.00243998629725955,0.01230293663060278
0.0024682684522556926,0.012360870985498743
0.0024968784288843266,0.012463706683696733
0.0025258200269627847,0.012528055910221086
0.002555097090352507,0.012598545791318746
0.0025847135074695635,0.012713527316712585
0.002614673211801092,0.012794287374031479
0.00264498018242772,0.01288757475976077
0.002675638444552045,0.012984342450104162
0.0027066520700332413,0.013092534103890868
0.0027380251779278576,0.013178549828640548
0.0027697619350368907,0.013245975772532542
0.002801866556459195,0.01330958940931389
0.002834343306151309,0.01339157314696593
0.0028671964974937695,0.01349595794743908
0.0029004304938639917,0.01357906054700625
0.002934049709215787,0.013646932329816544
0.0029680586086656023,0.013726465696600404
0.003002461709085549,0.013834419729856865
0.0030372635797033115,0.013904274166112025
0.0030724688427090033,0.013991570696817491
0.003108082173869064,0.014107250856797255
0.0031441083031472647,0.01419461057724615
0.00318055201533292,0.014285730724281557
0.0032174181506763717,0.014388145957932936
0.003254711605531848,0.01449275402730891
0.003292437333007769,0.014597738860997092
0.0033306003436245884,0.014736912841878905
0.003369205705980267,0.014821411868969722
0.003408258547423452,0.014893734230820618
0.0034477640547344642,0.014983619069934864
0.0034877274748141775,0.01507627175593038
0.003528154115380883,0.015162287480680062
0.0035690493456752297,0.015253007190376991
0.0036104185971733375,0.015349102882870776
0.0036522673643081755,0.015435790605470059
0.0036946012051993025,0.015552046233452054
0.003737425742391064,0.015642765943148982
0.0037807466635993493,0.015737669391855683
0.0038245697224669993,0.01582622135609166
0.0038689007393279753,0.015915597070089375
0.003913745601980384,0.01599220482494456
0.0039591102664684585,0.01608649311034631
0.004005000757873611,0.01617095625293999
0.004051423171114647,0.016332235736845644
0.0040983836717572615,0.016455562056835425
0.004145888496832911,0.01654391505947181
0.004193943955667186,0.016685305557537354
0.004242556430717777,0.016780458302533434
0.004291732378422158,0.01687722599287682
0.004341478330055092,0.017002217592903705
0.004391800892596086,0.01708288682939804
0.004442706749606883,0.01718836099724481
0.004494202662119142,0.01728916067468584
0.0045462954695324,0.017423560244607218
0.004598992090522438,0.017563335797325448
0.004652299523960189,0.017723271285531885
0.004706224849841282,0.017856774840272673
0.004760775230226368,0.01797191048988643
0.00481595791019235,0.018123547333151597
0.004871780218794631,0.018240668791558133
0.004928249570040513,0.018363685236207246
0.004985373463873894,0.018451716954505745
0.005043159487171359,0.018557220616894028
0.005101615314749833,0.018696996169612255
0.005160748710385908,0.018828035750285597
0.005220567527846975,0.0189550433438613
0.005281079711934331,0.019093474900880317
0.005342293299538352,0.01922653047510248
0.005404216420705915,0.01937772999126403
0.00546685729972018,0.019526913513876754
0.0055302242561929005,0.019632417176265037
0.005594325706169377,0.019761440763389558
0.005659170163246243,0.01989132600227495
0.005724766239702178,0.02004972784087091
0.005791122647641758,0.020209663329077344
0.005858248200152536,0.0203504682678109
0.005926151812475552,0.020485854445265773
0.005994842503189409,0.020680733821651774
0.006064329395408062,0.02081446139372354
0.006134621717992506,0.020998445074732162
0.0062057288067765,0.021153820307775014
0.0062776601058065,0.021305691821786172
0.006350425168595962,0.021444123378805188
0.00642403365939419,0.021575162959478526
0.006498495354469888,0.021730394462737716
0.006573820143409586,0.02188562596599691
0.006650018030431118,0.022034137490760032
0.006727099135712337,0.0221873530004704
0.006805073696735206,0.02234191250587998
0.0068839520696454964,0.02246488811235804
0.006963744730628222,0.02262415160271487
0.007044462277299037,0.02281163900275519
0.007126115430111745,0.02294133458772932
0.007208715033782135,0.023083126133996372
0.007292272058728313,0.023256501579194944
0.007376797602527731,0.023409717088905314
0.007462302891391108,0.023577669905608372
0.007548799281653432,0.02373966803306229
0.007636298261282241,0.023907667495464018
0.0077248114514034,0.024132786775082318
0.007814350607844541,0.024294066258987966
0.00790492762269642,0.02447416168268262
0.007996554525892346,0.024646193132181977
0.008089243486805939,0.024855856461259325
0.008183006815867389,0.025027887910758682
0.008277856966198472,0.02524091122908407
0.00837380653526649,0.025422350648477927
0.008470868266557402,0.02563873395605134
0.008569055051268348,0.025811437403400313
0.008668379930019773,0.025996158346060404
0.008768856094587427,0.026213292117465224
0.008870496889654403,0.02641690746589611
0.00897331581458352,0.02658130384566652
0.009077326525210223,0.026781130300383038
0.009182542835656282,0.026971305691821785
0.009288978720164497,0.027174921040252674
0.009396648314954691,0.02742062393084928
0.009505565920101192,0.02763859955648142
0.009615746001432095,0.027841542907062693
0.009727203192450537,0.028120422014649555
0.009839952296278227,0.028328069350178075
0.009954008287621519,0.028549156642698748
0.010069386314760271,0.028813151505274477
0.010186101701559752,0.02912478166011573
0.010304169949505875,0.029367650023519924
0.01042360673976401,0.02964604115172943
0.010544427935261684,0.029941020524220534
0.010666649582795389,0.03022175929037027
0.010790287915161836,0.030489886432363417
0.01091535935331391,0.030756669578657348
0.011041880508541602,0.031030844701296956
0.011169868184678225,0.03131064859157579
0.011299339380332217,0.03161413883475574
0.011430311291144786,0.03186404760867583
0.011562801312073753,0.032154425105839664
0.011696827039703846,0.03247967206504939
0.01183240627458378,0.03278408709092131
0.011969557023590427,0.03310085314250452
0.012108297502320394,0.03344264498353605
0.012248646137509308,0.03375512398360325
0.012390621569479156,0.03402795511054365
0.012534242654613994,0.03433401068400391
0.01267952846786434,0.03468046502251193
0.012826498305280598,0.035036623882803576
0.012975171686575868,0.03530071903769908
0.013125568357718427,0.03560446206572139
0.013277708293554291,0.03588132517975942
0.013431611700460153,0.03625092399704321
0.013587299019027091,0.03658087494120019
0.013744790926775366,0.036987433640212355
0.013904108340900697,0.0373348565284591
0.014065272421052363,0.03771991129628385
0.014228304572143519,0.038078930188510655
0.014393226447194065,0.03841475707277737
0.014560059950206485,0.03874336402123514
0.014728827239075018,0.03909549089442914
0.014899550728528537,0.039429473825683764
0.015072253093107555,0.03977958470532894
0.01524695727017573,0.04016652067922162
0.015423686462966274,0.04056716618506821
0.01560246414366368,0.04094482897654727
0.015783314056521166,0.041249916000268796
0.01596626022101425,0.04163228277669512
0.01615132693503091,0.04197164169074659
0.01633853877809862,0.042274712720919295
0.016527920614648955,0.042657132898772696
0.0167194975973199,0.043015254351186076
0.016913295170296487,0.043351747132977375
0.01710933907269015,0.04376654794704657
0.01730765534195726,0.044120018815939785
0.01750827031735725,0.04451851354075668
0.017711210643450888,0.04494859216450507
0.017916503273639015,0.045301391035548685
0.018124175473742375,0.045648813923795446
0.018334254825622908,0.04607822054969424
0.018546769230846995,0.04645722733687252
0.018761746914391215,0.04688730596062092
0.018979216428391014,0.04729722464888112
0.019199206655932846,0.04769773536724682
0.019421746814890263,0.04810295007055978
0.019646866461804465,0.04844163698676164
0.01987459549580984,0.04884281970297695
0.02010496416260499,0.04920771453531349
0.02033800305846982,0.04967945702573752
0.020573743134329137,0.050105503662388286
0.02081221569986339,0.05047779047107048
0.021053452427667062,0.05089106914857873
0.02129748535745521,0.05131308379813184
0.021544346900318843,0.05176869834016531
0.02179406984302956,0.05216248908003494
0.0220466873523941,0.052562327800551034
0.022302232979659387,0.05303810227807271
0.022560740664968614,0.053466836906121896
0.022822244741868985,0.05387901114177478
0.023086779941871697,0.05438612996438411
0.023354381399064792,0.05478596868490021
0.023625084654779475,0.05522142329144547
0.023898925662310503,0.05567905382702776
0.024175940791691306,0.056116524427121825
0.024456166834524465,0.05652577111753242
0.024739641008868142,0.056972649687521006
0.025026400964179192,0.05742960822525369
0.025316484786313556,0.05783011894361938
0.025609931002584595,0.058254821584570925
0.025906778586880088,0.058688512494474335
0.026207066964838526,0.059205698541764676
0.02651083601908539,0.05966265707949735
0.026818126094530156,0.06007727975270479
0.02712897800372467,0.060544990256031175
0.027443433032283655,0.06097977286472683
0.02776153294436801,0.0614253074390162
0.028083319988231725,0.06190511390363551
0.028408836901833042,0.06232914454673745
0.028738126918510663,0.06279013507156776
0.029071233772725785,0.06330354142866743
0.029408201705870638,0.06374504401585915
0.029749075472144403,0.06419595457294537
0.030093900344497212,0.06474497681607419
0.03044272212064303,0.0652624151602715
0.030795587129142266,0.06575566158188294
0.03115254223555488,0.06629729184866609
0.03151363484866479,0.0668268261541563
0.031878912926776456,0.06730394462737718
0.03224842498408442,0.06776829514145555
0.0326222200971167,0.06828842147705128
0.03300034791125285,0.06880518782339898
0.03338285864731761,0.06930313822995766
0.033769803108250916,0.06977219272898327
0.03416123268585528,0.07026010756801575
0.034557199367621395,0.07081714938512197
0.03495775574363275,0.07137221960889725
0.035362955013550426,0.0719427457832135
0.03577285099367873,0.07248504804784625
0.0361874981241128,0.07306296619850816
0.03660695147596903,0.07363618036422284
0.03703126675869927,0.07421241262378077
0.03746050032748993,0.07476782474296081
0.037894709190746674,0.07534036691082588
0.03833395101766601,0.07591223708084134
0.03877828414589457,0.07647738727236073
0.03922776758927719,0.0770324361198311
0.03968246104569482,0.07768026342315704
0.040142424904993215,0.07827766951145756
0.040607720257003654,0.07878435589006115
0.041078408899656464,0.07936966601706875
0.04155455334718875,0.07991667226664875
0.04203621683844714,0.08051542235064849
0.04252346334528682,0.08107049257442375
0.04301635758106795,0.08168133861971641
0.0435149650092505,0.08226799274242322
0.044019351852088745,0.08287144681137021
0.044529585099426554,0.08347826086956522
0.04504573251759458,0.08410321886969963
0.04556786265841064,0.08474766480747262
0.046096044868284336,0.08541428667428264
0.04663034929742731,0.08605940460990526
0.04717084690917017,0.08668167461864122
0.047717609489387455,0.08733888851555675
0.04827070965603183,0.087969222498488
0.0488302208687788,0.08860896445131375
0.0493962174387832,0.08936160204287347
0.04996877453854884,0.09007727975270478
0.0505479682119124,0.09076338955715342
0.05113387538414326,0.09143471540891068
0.05172657387216019,0.09210469726496875
0.05232614239486662,0.0928526308715812
0.052932660583605615,0.09357099657281095
0.05354620899273607,0.09436865802029433
0.05416686911033152,0.09507492776023117
0.05479472336900287,0.09582958508775125
0.05542985515684669,0.09653585108527654
0.05607234882852033,0.0972555607822055
0.05672228971644543,0.09807069417377864
0.05737976414214134,0.09881997177609032
0.05804485942768978,0.09962502519991936
0.05871766390733255,0.10046099052483033
0.05939826693920356,0.10126537195080976
0.060086758917196864,0.10210402526711915
0.0607832312829723,0.10296418251461595
0.06148777653810023,0.10374235602446072
0.062200488256347115,0.10466568106982058
0.06292146109610344,0.10553188629796387
0.06365079081295572,0.10640817149385122
0.06438857427240419,0.10724480881661178
0.06513490946272803,0.10810362206840937
0.0658898955079995,0.10898057926214637
0.06665363268124913,0.10984275250319198
0.06742622241778341,0.11076473355285263
0.06820776732865685,0.11168604260466368
0.06899837121430018,0.11260063167797862
0.0697981390783066,0.11353000470398493
0.07060717714137772,0.11453867347624488
0.07142559285543126,0.11547207848934884
0.07225349491787214,0.11648813923795442
0.07309099328602911,0.11753242389624355
0.07393819919175866,0.11855386062764599
0.07479522515621821,0.11959478529668706
0.07566218500481055,0.12062898998723207
0.07653919388230147,0.12160204287346281
0.0774263682681127,0.12266355468312325
0.07832382599179197,0.12378805187823398
0.07923168624866253,0.12483704052147031
0.08015006961565405,0.12598010886365163
0.08107909806731686,0.12701280906309714
0.08201889499202203,0.12813184597809288
0.08296958520834907,0.12926214636113165
0.08393129498166364,0.13045830253343188
0.08490415204088747,0.13166655466702507
0.0858882855954625,0.1328499428801828
0.08688382635251184,0.13416571466971305
0.08789090653419954,0.13548686244204017
0.08890965989529158,0.1367582823734964
0.08994022174092044,0.1380747261608763
0.09098272894455559,0.1393952019353538
0.09203731996618221,0.14074457361736442
0.09310413487069075,0.14211343323701364
0.09418331534647952,0.14345003695988173
0.0952750047242729,0.1448545124655601
0.09637934799615785,0.14626167596263692
0.09749649183484087,0.14773872723607284
0.0986265846131282,0.14909414689872996
0.09976977642363201,0.15067065385390765
0.10092621909870483,0.15209864928432232
0.10209606623060476,0.1536731402459512
0.10327947319189525,0.1551656474699281
0.10447659715608053,0.15668436261003965
0.10568759711848051,0.15823197365768432
0.10691263391734772,0.15984006451179358
0.10815187025522892,0.16150460318526982
0.10940547072057435,0.16326389355554063
0.11067360180959745,0.16491700826557357
0.11195643194838795,0.16663530676701835
0.11325413151528127,0.1683892211544923
0.11456687286348727,0.1702150393118742
0.11589483034398118,0.17198508164773874
0.11723818032865997,0.17382904374705999
0.11859710123376706,0.17561454203346546
0.11997177354358855,0.1774188552409688
0.12136237983442417,0.17923854007547974
0.12276910479883604,0.18098985283247093
0.12419213527017846,0.1828223909683489
0.12563166024741215,0.18466836906121903
0.12708787092020596,0.1866037228680868
0.12856096069432965,0.18848733284053493
0.130051125217341,0.19053680255842015
0.13155856240457053,0.1924299442241785
0.1330834724654076,0.19428331429339427
0.1346260579298911,0.19626906793898258
0.13618652367560827,0.19833210133727572
0.1377650769549055,0.20045292655063504
0.13936192742241435,0.2024978160069888
0.14097728716289676,0.20472280088703715
0.142611370719413,0.206799946240172
0.14426439512181588,0.20897990726429674
0.14593657991557576,0.21114306834218127
0.1476281471909391,0.21334520529534307
0.14933932161242533,0.21549358242053623
0.15107033044866555,0.2177031113500437
0.15282140360258709,0.2199549761440763
0.15459277364194784,0.22222229688864995
0.15638467583022478,0.2245138095558094
0.15819734815786016,0.22678449028963107
0.16003103137387018,0.22918285061487803
0.16188596901781993,0.23160674685841007
0.1637624074521689,0.2339943552180633
0.16566059589499152,0.23641959545729452
0.16758078645307686,0.23881325179759427
0.16952323415541215,0.2411840602110073
0.1714881969870541,0.24366306027820714
0.17347593592339325,0.24614138834755725
0.1754867149648152,0.2486304683825012
0.1775208011717636,0.25111551643034746
0.1795784647002097,0.2536759241073022
0.18165997883753285,0.25624890800349437
0.18376562003881725,0.258711108124454
0.18589566796356882,0.26134399569921374
0.18805040551285834,0.26385054767824745
0.1902301188668946,0.26660506686378604
0.19243509752303323,0.26920704253746386
0.19466563433422632,0.2718254056115533
0.19692202554791735,0.2745386734762449
0.19920457084538712,0.277328136549963
0.20151357338155584,0.28016329547745444
0.20384933982524642,0.28280559102210867
0.20621218039991446,0.2856756938377797
0.2086024089248505,0.2885478126469995
0.21102034285685967,0.29142799543041464
0.21346630333242453,0.2944224178482629
0.21594061521035676,0.2972952086553323
0.21844360711494284,0.3002123513204758
0.22097561147959033,0.303124790000672
0.22353696459097966,0.3061924601841274
0.22612800663372795,0.30917171874783966
0.2287490817355704,0.31228949667361067
0.2314005380130654,0.31537396680330626
0.23408272761782944,0.3186069484577649
0.23679600678330787,0.3215933069014179
0.23954073587208793,0.32474094482897653
0.24231727942376008,0.32788320677373833
0.24512600620333397,0.33110476446475373
0.24796728925021602,0.33430078623748405
0.2508415059277541,0.3376332235736846
0.2537490379733572,0.34097439688193
0.2566902715491952,0.34438142597943683
0.25966559729348726,0.34780861501243193
0.26267541037238384,0.3512055641421948
0.26572011053245065,0.354651985281008
0.26880010215376077,0.35815603790067874
0.2719157943036019,0.36179490625629995
0.2750676007908067,0.3653501910808144
0.2782559402207126,0.3690692829782945
0.28148123605075814,0.3726893353941267
0.28474391664672477,0.37619716416907467
0.28804441533962977,0.37989449633761174
0.2913831704832789,0.3836422283448693
0.2947606255124859,0.3873698004166387
0.29817722900196736,0.39117935622606004
0.30163343472591975,0.39488340837309316
0.30512970171828707,0.39869545180122073
0.30866649433372745,0.4025502318392581
0.3122442823092858,0.4064074994960015
0.3158635408267819,0.4104166386667563
0.31952475057592133,0.41446273771923925
0.32322839781813806,0.4185625965996909
0.3269749744511768,0.4226960553726228
0.33076497807442423,0.42677239432833813
0.3345989120549975,0.4308877091593306
0.3384772855945983,0.43492641623546807
0.34240061379714254,0.4391877364950646
0.34636941773717345,0.4434251730394463
0.3503842245290676,0.4476865485547618
0.3544455673970435,0.4520160538731995
0.3585539857459817,0.45636852362072444
0.36271002523306484,0.46074322962166525
0.3669142378402494,0.4652133593172502
0.3711671819475767,0.4696127791756185
0.37546942240733366,0.4741583226933674
0.37982153061907364,0.4786801962233721
0.3842240846055061,0.48327128553188625
0.38867766908926676,0.4879040387070761
0.393182875570577,0.4927054633425173
0.39774030240580366,0.4974430481822457
0.40235055488692933,0.5021322491768027
0.4070142453219439,0.5068805859821248
0.4117319931161679,0.5116905287220173
0.4165044248545185,0.5166380262920514
0.42133217438472886,0.5214656273099926
0.4262158829015325,0.526387588918187
0.43115619903182284,0.5313258517572744
0.43615377892080054,0.536441099388482
0.441209286319119,0.5412895638733957
0.4463233926710397,0.5462751159196291
0.4514967772036102,0.5513896523504315
0.4567301270168747,0.5565889389153955
0.4620241371751313,0.5619635777165513
0.46737951079924633,0.5674067602983671
0.47279695916003905,0.5728338149317922
0.4782772017727485,0.5781600698877764
0.4838209664925957,0.583584436529803
0.48942898961145315,0.5889698272965527
0.49510201595563513,0.5946193132181977
0.5008407989848213,0.6001088636516363
0.5066461008921268,0.6057563335797326
0.5125186927053332,0.6113970835293328
0.5184593543892912,0.616994825616558
0.5244688749495119,0.6228210469726496
0.5305480525369574,0.6286009004771185
0.5366976945540476,0.6344593777299913
0.5429186177618943,0.6403568308581413
0.5492116483887789,0.646347019689537
0.5555776222398878,0.6523204246099529
0.5620173848083188,0.6582565782317398
0.5685317913873753,0.664429137826759
0.5751217071841613,0.6706202540151871
0.5817880074344935,0.6767723943283381
0.5885315775191451,0.683061622202809
0.595353313081437,0.6891768026342315
0.6022541201461928,0.6954122706807337
0.6092349152400711,0.7018836099724481
0.6162966255132942,0.7082870774813521
0.6234401888627864,0.7147826086956521
0.6306665540567405,0.7212438680196224
0.6379766808606282,0.7275270479134466
0.6453715401646701,0.7339459713728915
0.6528521141127848,0.7403897587527719
0.6604193962330305,0.7470674013843156
0.6680743915695615,0.7536684362610039
0.675818116816111,0.7603937907398696
0.6836516004510238,0.7672360728445669
0.6915758828738525,0.7740823869363618
0.6995920165435374,0.7809656609098851
0.707701066118189,0.7878697668167461
0.7159041085964888,0.7949015523150326
0.7242022334607315,0.8019125058799812
0.732596542821523,0.8088475236879242
0.741088151564157,0.8159357570055776
0.7496781874966877,0.8229762784759089
0.7583677914997191,0.8300309119010819
0.7671581176779302,0.8369498017606343
0.7760503335133571,0.8442658423493045
0.7850456200204509,0.8511869346350961
0.794145171902934,0.8583408373093206
0.8033501977124734,0.8656347019689538
0.8126619200091946,0.8729601505275182
0.822081575524054,0.8801189436193804
0.8316104153230961,0.8873173845843694
0.8412497049736118,0.8944761776762313
0.8510007247122247,0.901685370606814
0.8608647696149244,0.9088428197029769
0.8708431497690724,0.9161474363282037
0.880937190447399,0.9232370136415563
0.8911482322840202,0.9303783347893286
0.9014776314524917,0.9375418318661379
0.9119267598459299,0.9447214568913379
0.9224970052592174,0.951929977824071
0.9331897715733238,0.9591243868019623
0.9440064789417604,0.9661884281970299
0.9549485639791966,0.973338485316847
0.9660174799522646,0.9806525099119682
0.9772146969725725,0.9879685505006384
0.9885417021919574,0.9940340030911902
1.0,1.0


==> data/ELD/DTS/NHiTS-offline/total/roc_LSTM.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.00029030307103017274
1.0233165783302449e-05,0.00029030307103017274
1.0351779556301762e-05,0.00029030307103017274
1.0471768194855202e-05,0.00029030307103017274
1.05931476351837e-05,0.00029030307103017274
1.0715933998226711e-05,0.00029030307103017274
1.084014359178331e-05,0.00029030307103017274
1.09657929126781e-05,0.00029030307103017274
1.1092898648952227e-05,0.00029030307103017274
1.1221477682079803e-05,0.00029030307103017274
1.1351547089209991e-05,0.00029030307103017274
1.148312414543511e-05,0.00029030307103017274
1.1616226326085018e-05,0.00029030307103017274
1.1750871309048075e-05,0.00029030307103017274
1.1887076977119033e-05,0.00029030307103017274
1.2024861420374123e-05,0.00029030307103017274
1.216424293857368e-05,0.00029030307103017274
1.2305240043592616e-05,0.00029030307103017274
1.244787146187906e-05,0.00029030307103017274
1.259215613694151e-05,0.00029030307103017274
1.2738113231864785e-05,0.00029030307103017274
1.288576213185518e-05,0.00029030307103017274
1.3035122446815089e-05,0.00029030307103017274
1.3186214013947484e-05,0.00029030307103017274
1.3339056900390587e-05,0.00029030307103017274
1.3493671405883065e-05,0.0003628788387877159
1.3650078065460137e-05,0.0003628788387877159
1.3808297652180924e-05,0.0003628788387877159
1.3968351179887397e-05,0.0003628788387877159
1.4130259905995336e-05,0.0003628788387877159
1.429404533431761e-05,0.0003628788387877159
1.4459729217920196e-05,0.0003628788387877159
1.4627333562011299e-05,0.0003628788387877159
1.4796880626863964e-05,0.0003628788387877159
1.4968392930772556e-05,0.0003628788387877159
1.514189325304352e-05,0.0003628788387877159
1.53174046370208e-05,0.0003628788387877159
1.5494950393146317e-05,0.0003628788387877159
1.567455410205595e-05,0.0003628788387877159
1.5856239617711373e-05,0.0003628788387877159
1.60400310705682e-05,0.0003628788387877159
1.622595287078087e-05,0.0003628788387877159
1.6414029711444665e-05,0.0003628788387877159
1.6604286571875295e-05,0.0003628788387877159
1.6796748720926532e-05,0.0003628788387877159
1.6991441720346258e-05,0.0004421745850413279
1.7188391428171457e-05,0.0004421745850413279
1.7387624002162504e-05,0.0004421745850413279
1.7589165903277326e-05,0.0004421745850413279
1.7793043899185774e-05,0.0004421745850413279
1.7999285067824765e-05,0.0004421745850413279
1.8207916800994626e-05,0.0004421745850413279
1.8418966807997107e-05,0.0004421745850413279
1.86324631193156e-05,0.0004421745850413279
1.8848434090337955e-05,0.0004421745850413279
1.906690840512252e-05,0.0004421745850413279
1.9287915080207776e-05,0.0004421745850413279
1.9511483468466162e-05,0.0004421745850413279
1.9737643263002554e-05,0.0004421745850413279
1.9966424501097934e-05,0.0004421745850413279
2.0197857568198782e-05,0.0004569661221486778
2.0431973201952705e-05,0.0004570129452754285
2.066880249629082e-05,0.00045706031113429613
2.09083769055575e-05,0.00045710822601614944
2.1150728248687946e-05,0.00045715669628477556
2.1395888713434215e-05,0.0004572057283777248
2.1643890860640203e-05,0.000457255328807166
2.189476762856621e-05,0.0004573055041607512
2.2148552337263592e-05,0.00045735626110249067
2.2405278693000182e-05,0.000457407606373638
2.266498079273693e-05,0.0004574595467935854
2.2927693128656486e-05,0.0004575120892607693
2.3193450592744275e-05,0.0004575652407535868
2.3462288481422625e-05,0.00045761900833132254
2.3734242500238664e-05,0.000495305278713071
2.4009348768606518e-05,0.0004953602999667446
2.4287643824604503e-05,0.0004954159589779443
2.45691646298279e-05,0.000495472263138989
2.4853948574297985e-05,0.0004955292199278828
2.5142033481427965e-05,0.0004955868369093089
2.543345761304648e-05,0.0004956451217356326
2.5728259674479322e-05,0.0004957040821479192
2.6026478819690045e-05,0.0004957637259769614
2.63281546564802e-05,0.0004958240611443194
2.6633327251749808e-05,0.0004958850956633733
2.694203713681882e-05,0.0005349227129175861
2.7254325312810276e-05,0.0005349851705527844
2.7570233256095827e-05,0.0005350483521414415
2.7889802923804396e-05,0.0005351122660749832
2.8213076759394707e-05,0.0005351769208421013
2.8540097698292373e-05,0.0005352423250298808
2.8870909173592345e-05,0.0005353084873249409
2.9205555121827452e-05,0.000535375416514588
2.95440799888038e-05,0.0005354431214879831
2.9886528735503827e-05,0.0005355116112373231
3.0232946844057763e-05,0.0005355808948590339
3.0583380323784315e-05,0.0005578269105920063
3.0937875717301366e-05,0.0005578978096707097
3.12964801067075e-05,0.000557969530548591
3.165924111983521e-05,0.0005580420827512166
3.20262069365765e-05,0.0005581154759145647
3.2397426295281954e-05,0.0005581897197863058
3.277294849923382e-05,0.0005582648242270962
3.315282342319423e-05,0.0005583407992118883
3.353710152002929e-05,0.0005584176548312553
3.392583382740992e-05,0.0005820153260289723
3.4319071974590426e-05,0.0005820939736584085
3.4716868189265594e-05,0.0005821735329013435
3.511927530450728e-05,0.0005822540143243918
3.552634676578139e-05,0.0005823354286166466
3.5938136638046256e-05,0.0005824177865910996
3.6354699612933176e-05,0.0005825010991860769
3.677609101601031e-05,0.0005825853774666923
3.720236681413066e-05,0.0006317749726647692
3.7633583622865324e-05,0.0006319474593882632
3.806979871402284e-05,0.0006321219454247261
3.8511070023255685e-05,0.0006322984539484193
3.895745615775501e-05,0.0006324770084022189
3.940901640403448e-05,0.0006326576325007308
3.986581073580439e-05,0.0006328403502334388
4.032789982193705e-05,0.0006518411256568844
4.079534503452449e-05,0.0006520281037419194
4.1268208457029516e-05,0.0006522172491109214
4.174655289253135e-05,0.000652408586885122
4.223044187206672e-05,0.0006526021424769362
4.271993966306776e-05,0.0006527979415933367
4.321511127789762e-05,0.0006529960102392686
4.371602248248502e-05,0.0007358521102227501
4.422273980505897e-05,0.0007360547971517796
4.473533054498463e-05,0.0007362598334477498
4.525386278170167e-05,0.0007364672463424367
4.577840538376616e-05,0.0007366770633832624
4.6309028017997366e-05,0.000736889312436955
4.684580115873045e-05,0.0007371040216932483
4.738879609717651e-05,0.0007654753400271767
4.793808495089107e-05,0.0007655851977979197
4.8493740673352334e-05,0.0007656963289424119
4.9055837063650453e-05,0.0007658087482204716
4.962444877628913e-05,0.0007659224705629993
5.0199651331100794e-05,0.0007660375110739616
5.0781521123276707e-05,0.0007869858183702101
5.137013543351339e-05,0.0007871035412322574
5.196557243827657e-05,0.00078722262863321
5.2567911220184194e-05,0.0007873430963895915
5.3177231778509664e-05,0.0007874649605012567
5.379361503980698e-05,0.0008426853034070291
5.441714286865888e-05,0.0008426853034070291
5.5047898078549675e-05,0.0008426853034070291
5.5685964442864085e-05,0.0008426853034070291
5.633142670601352e-05,0.0008426853034070291
5.698437059469136e-05,0.0008426853034070291
5.764488282925873e-05,0.0009031651098716485
5.8313051135262185e-05,0.0009031651098716485
5.8988964255084936e-05,0.0009031651098716485
5.9672711959733106e-05,0.0009031651098716485
6.0364385060758635e-05,0.0009031651098716485
6.106407542232036e-05,0.0009287010281567099
6.177187597338488e-05,0.0009287010281567099
6.248788072006888e-05,0.0009287010281567099
6.321218475812448e-05,0.0009287010281567099
6.394488428556937e-05,0.00098252390926901
6.468607661546321e-05,0.000982968624666946
6.543586018883229e-05,0.0009834184948109676
6.619433458774387e-05,0.0009838735794503145
6.696160054853215e-05,0.0009843339390267875
6.773775997517745e-05,0.0010249043156533918
6.852291595284057e-05,0.0010250613468489242
6.9317172761554e-05,0.0010252201982106671
7.012063589007177e-05,0.0010253808908363706
7.09334120498799e-05,0.0010478688302418223
7.17556091893692e-05,0.0010483621485255158
7.258733650817246e-05,0.0010488611849167977
7.342870447166758e-05,0.001049366005694895
7.42798248256491e-05,0.001069964601121712
7.514081061116962e-05,0.0010703089954359202
7.601177617955322e-05,0.0010706573816632735
7.689283720758305e-05,0.0010710098060744855
7.778411071286482e-05,0.0011477723271285532
7.868571506936843e-05,0.0011477723271285532
7.959777002314978e-05,0.0011477723271285532
8.05203967082547e-05,0.0011477723271285532
8.145371766280736e-05,0.0012048921443451382
8.239785684528512e-05,0.0012048921443451382
8.335293965098187e-05,0.0012048921443451382
8.43190929286625e-05,0.001261467708403237
8.529644499741017e-05,0.001261858649230736
8.628512566366886e-05,0.0012622541214972395
8.728526623848371e-05,0.0012626541777271654
8.829699955494083e-05,0.0013569511141775026
8.932045998580959e-05,0.0013571558062636766
9.03557834613892e-05,0.0013573628709587925
9.140310748756223e-05,0.0014302847830796966
9.246257116405733e-05,0.0014307085685502947
9.353431520292377e-05,0.0014311372661658414
9.461848194721992e-05,0.0014322429307131667
9.571521538991856e-05,0.001432681624090246
9.682466119303115e-05,0.0014331254024114912
9.794696670695385e-05,0.0014618996900033405
9.908228099003788e-05,0.0014625808785731908
0.00010023075482838654,0.0014632699628762
0.00010139254075588153,0.0015740561091052558
0.00010256779307444219,0.0015745262100326798
0.00010375666787451859,0.0015750017599527107
0.00010495932305582277,0.001593114697388362
0.00010617591834830001,0.0015938446545638487
0.00010740661533334334,0.0015945830727548745
0.00010865157746525384,0.0016139196055173829
0.00010991097009294972,0.0016144233625684612
0.0001111849604819271,0.0016269678569576177
0.00011247371783647519,0.0016272256084285276
0.00011377741332214914,0.0016274863475256624
0.00011509622008850323,0.0016541293421446681
0.00011643031329208767,0.0016546629794261017
0.00011777987011971193,0.0016585267421174847
0.0001191450698119776,0.0016587997820559377
0.00012052609368708426,0.0016590759868309588
0.00012192312516491107,0.001692090585310127
0.0001233363497913776,0.001692090585310127
0.00012476595526308696,0.0017190597699115648
0.00012621213145225474,0.0017193490051493985
0.00012767507043192657,0.0017196415929453326
0.0001291549665014884,0.0017407695054970588
0.00013065201621247213,0.0017410689154392553
0.00013216641839466052,0.0017554837507174376
0.00013369837418249466,0.0017557901418750043
0.00013524808704178755,0.0017818057061560067
0.0001368157627967472,0.0017824327764579904
0.00013840160965731315,0.0018368269431707674
0.00014000583824680976,0.001837468634606566
0.00014162866162991988,0.001928939296299234
0.0001432702953409831,0.0019299242765258718
0.00014493095741262166,0.0019582920177038804
0.00014661086840469845,0.001958627999902296
0.00014831025143361044,0.002024917810673572
0.00015002933220192182,0.0020256054429808965
0.00015176833902834055,0.0020428734628049187
0.00015352750287804228,0.0020428734628049187
0.000155307057393346,0.0021886230399070163
0.00015710723892474503,0.0021900631851321352
0.00015892828656229778,0.0022446745760679194
0.00016077044216738237,0.0022450430071889365
0.00016263395040481922,0.0023330463225851522
0.00016451905877536624,0.002333800365933371
0.00016642601764859036,0.002411485593288471
0.00016835508029612023,0.002477656071500571
0.00017030650292528443,0.002477656071500571
0.0001722805447131394,0.0025255521374353365
0.00017427746784089192,0.002525951522060887
0.00017629753752872057,0.0025290435273968804
0.0001783410220710008,0.0025442361769966878
0.00018040819287193827,0.0025446496111568755
0.00018249932448161524,0.0025556078220549693
0.00018461469463245476,0.0025556078220549693
0.0001867545842761076,0.002566860895179602
0.00018891927762076664,0.0026288555876621193
0.00019110906216891378,0.0026288555876621193
0.0001933242287555045,0.002640951548955043
0.00019556507158659492,0.0026577514951952154
0.00019783188827841644,0.0026577514951952154
0.0002001249798969037,0.0026668645900926797
0.00020244465099768038,0.0026893353941267384
0.00020479120966650856,0.0026893353941267384
0.0002071649675602069,0.0027094953296149453
0.0002095662399480433,0.0027429219868736468
0.0002119953457536071,0.00276459915328271
0.00021445260759716674,0.00276459915328271
0.00021693835183851843,0.0027821587155086084
0.00021945290862033137,0.0028069350178079435
0.0002219966119119955,0.0028170624498603915
0.0002245697995539774,0.0028175770873887875
0.0002271728133026905,0.002825489666484206
0.0002298059988758851,0.0028354242734933413
0.0002324697059985648,0.0028517912341893496
0.00023516428844943486,0.002853946900150045
0.00023789010410788932,0.0028620388414757067
0.00024064751500154242,0.0028749701141250706
0.00024343688735431105,0.0028808547812647
0.00024625859163505465,0.002883654276036355
0.00024911300260677886,0.0028930455022080697
0.0002520004993764092,0.00290235871245212
0.0002549214654451423,0.00290235871245212
0.0002578762887593801,0.0029166369351399097
0.0002608653617622548,0.0029352866070828576
0.00026388908144575103,0.0029534305490222434
0.0002669478494034321,0.0029567905382702777
0.00027004207188377727,0.0030038303877427596
0.0002731721598441376,0.0030132383576372554
0.000276338529005317,0.0030199583361333244
0.00027954159990678566,0.0030726391653306327
0.0002827817979625341,0.0031020506140108923
0.0002860595535175742,0.0031355419662657076
0.000289375301905095,0.0031410844396922177
0.0002927294835042816,0.0031632170037771768
0.00029612254379880347,0.0031769141830137087
0.00029955493343598134,0.003199381761978362
0.0003030271082866396,0.003218197701767354
0.0003065395295056527,0.003235309851181335
0.00031009266359319264,0.0032517975942476978
0.00031368698245668765,0.003271647926603144
0.00031732296347349763,0.0032861786779003256
0.00032100108955431715,0.0033052946931116643
0.00032472184920731285,0.0033194299554875884
0.00032848573660300434,0.0033287600630707423
0.0003322932516398972,0.0033443950239272443
0.0003361449000108765,0.0033660664237223554
0.0003400411932703706,0.003379613641516785
0.00034398264890229247,0.003387793908988845
0.00034796979038876914,0.003396067674918699
0.0003520031472796679,0.0034209819075958436
0.0003560832552629278,0.0034406138689814882
0.000360210656235707,0.0034736952459571745
0.00036438589837635443,0.003509844768496741
0.0003686095362172158,0.003530004703984948
0.00037288213071828336,0.003545460654525906
0.00037720424934169976,0.0035784249141565133
0.00038157646612712486,0.003606612458840131
0.00038599936176797673,0.003619972535481073
0.00039047352368855597,0.0036505782274312048
0.0003949995461220643,0.0036614204454786963
0.000399578030189527,0.0036743799655198
0.00040420958397963103,0.0037024732398306622
0.0004088948226294864,0.0037094281298299843
0.00041363436840632776,0.003729058343827822
0.00041842885079015847,0.0037457600894727056
0.0004232789065573553,0.0037725640322150396
0.00042818517986524155,0.0038156037900678717
0.0004331483223376403,0.0038236677642631543
0.00043816899315141946,0.0038442520146273113
0.00044324785912404005,0.003868583331540215
0.00044838559480211905,0.003914016881073184
0.0004535828825510191,0.003919760323570213
0.00045884041264547613,0.003940676142210263
0.0004641588833612782,0.003978227269672737
0.0004695390010680063,0.003988807336535085
0.0004749814803228505,0.004012743759272687
0.0004804870439655134,0.004038712225035312
0.0004860564232142139,0.004068490172269356
0.0004916903577628031,0.004090005298217436
0.0004973895958790067,0.004105234863248438
0.0005031548945038057,0.004127744460950704
0.0005089870193519685,0.004159876994556398
0.0005148867450137498,0.004192756261710229
0.0005208548550577665,0.004216114508433573
0.0005268921421350677,0.004220021261569949
0.0005329994080844093,0.004226742585791978
0.0005391774640387505,0.004255722057452071
0.0005454271305329836,0.004264831015310691
0.0005517492376129129,0.004284128491430923
0.0005581446249454966,0.0043108662052281435
0.0005646141419303673,0.004328419718274275
0.0005711586478126435,0.004335058127813991
0.0005777790117970507,0.004343766272085907
0.0005844761131633638,0.0043834095697867625
0.0005912508413831881,0.004400913917075465
0.0005981040962380944,0.004437875532809709
0.0006050367879391225,0.004458545392403235
0.0006120498372476703,0.004480988019999766
0.0006191441755977848,0.004502385592366104
0.0006263207452198692,0.004530482602234175
0.0006335804992658254,0.004560557911559368
0.0006409244019356456,0.004582525207655575
0.0006483534286054727,0.004601779025975339
0.0006558685659571436,0.004626839327061464
0.0006634708121092351,0.004642576198407248
0.0006711611767496287,0.004665681069820577
0.0006789406812696112,0.004697309539385432
0.0006868103588995307,0.004726435386745298
0.000694771254846024,0.004749531497122017
0.0007028244264308353,0.004778694043272862
0.0007109709432312439,0.004786640682749815
0.0007192118872221193,0.004814227432212248
0.0007275483529196233,0.004822928566628587
0.0007359814475265771,0.004866080231210469
0.0007445122910795143,0.004899560592869294
0.0007531420165974376,0.004921040252671191
0.0007618717702322999,0.004946407013141951
0.0007707027114212304,0.0049813541307347445
0.0007796360130405236,0.0050017036961233245
0.0007886728615614156,0.005017438098323914
0.0007978144572076629,0.005047675249481986
0.0008070620141149507,0.005066996704953223
0.0008164167604921472,0.005097079438556109
0.0008258799387844272,0.005121832126457242
0.0008354528058382871,0.00515465860094993
0.0008451366330684721,0.0051817754183186605
0.0008549327066268384,0.005227098361767542
0.0008648423275731727,0.0052491077123621825
0.0008748668120479914,0.0052717859360959
0.0008850074914473438,0.005310526103357864
0.00089526571259964,0.005351050307618984
0.0009056428379445294,0.005390094751696795
0.0009161402457138521,0.005421668557078201
0.0009267593301146883,0.005451500162220663
0.0009375015015145289,0.00548148645924333
0.0009483681866285928,0.0055112246083626115
0.0009593608287093146,0.0055571365563613995
0.0009704808877380307,0.005586206922793221
0.0009817298406188842,0.0056313419797056645
0.00099310918137498,0.0056471804008875895
0.0010046204213468132,0.005685773805523821
0.001016265089392995,0.0057122913889558116
0.0010280447320933097,0.005756243997488369
0.0010399609139541202,0.005797325448558565
0.0010520152176161591,0.005847793003875359
0.0010642092440647246,0.005883439278975679
0.001076544612842316,0.005937020523845727
0.0010890229622637305,0.005980896795271418
0.001101645949633657,0.006021686625582937
0.001114415251466788,0.006070608337572439
0.0011273325637104871,0.006104450934226887
0.0011403996019700331,0.0061396450033857405
0.0011536181017364785,0.006171856608721733
0.0011669898186171474,0.0062170815265329415
0.0011805165285688054,0.006251828055394562
0.0011942000281335325,0.006282397436157654
0.0012080421346773289,0.006311093004584817
0.0012220446866314887,0.0063423157045897445
0.0012362095437367692,0.006379222286410145
0.0012505385872903913,0.006427783948894138
0.0012650337203959038,0.006461594876597155
0.0012796968682159415,0.0065094595550277915
0.001294529978227916,0.006580296355124048
0.0013095350204826678,0.006605624090135542
0.0013247139878661174,0.006688818418476149
0.0013400688963639508,0.006721994489617633
0.001355601785329369,0.0067750207692355725
0.0013713147177539455,0.0068405295738819885
0.001387209780541621,0.006880978512636511
0.001403289084785873,0.0069374685151629405
0.0014195547660501016,0.006968773492512429
0.0014360089846512606,0.007037420196231376
0.0014526539259467812,0.00707682049883801
0.0014694918006248172,0.00712072451428127
0.0014865248449978572,0.007178703908710701
0.0015037553212997384,0.007225080959730988
0.001521185517986105,0.007288626907861752
0.0015388177500383464,0.0073361890590460405
0.001556654359271062,0.0073841082389666385
0.0015746977146430866,0.0074217613518339845
0.001592950212572123,0.007483557238624518
0.0016114142772530198,0.007519655937101001
0.0016300923609797412,0.007591285769705773
0.0016489869444710648,0.007632762907896266
0.001668100537200059,0.0076850951702319885
0.0016874356777273757,0.00772475949627392
0.001706994934038408,0.0077562232593700094
0.001726780903884356,0.007798433616845725
0.0017467962151272458,0.007846007975699558
0.0017670435260889468,0.007918150661917882
0.0017875255259042354,0.00798064871112131
0.0018082449348779518,0.008016376491847575
0.0018292045048462937,0.00806270530683323
0.0018504070195423021,0.008118406021100734
0.0018718552949655793,0.008165479998954258
0.0018935521797562953,0.008215173711444123
0.0019155005555735278,0.008299845440494589
0.0019377033374779887,0.008380752996841876
0.0019601634743191855,0.008454662894447199
0.001982883949127071,0.008505574841031649
0.002005867779508234,0.008528987546896875
0.002029118018046678,0.008572645018658374
0.002052637752709252,0.008634437234030862
0.0020764301072557748,0.008690948188965795
0.0021004982416539153,0.008751427995430414
0.0021248453524988827,0.00879779584705329
0.0021494746734379805,0.008843980009615355
0.00217438947560008,0.008923938373491124
0.0021995930680300748,0.009000019263975092
0.0022250887981283695,0.009064372545055372
0.002250880052095462,0.009153892158527419
0.00227697025538168,0.009213542025002821
0.0023033628731421313,0.009291078366110558
0.002330061410696925,0.009341759879747074
0.002357069413996728,0.009403265909549088
0.0023843904700937206,0.009441569786976682
0.002412028207618007,0.009489192819804631
0.00243998629725955,0.009569503019676618
0.0024682684522556926,0.009654328376292143
0.0024968784288843266,0.009738592836502923
0.0025258200269627847,0.009813678218147076
0.002555097090352507,0.009854106573524243
0.0025847135074695635,0.009918688260197567
0.002614673211801092,0.009977944386329037
0.00264498018242772,0.010027551911833882
0.002675638444552045,0.010130584983447067
0.0027066520700332413,0.010209663329077346
0.0027380251779278576,0.010276044692500354
0.0027697619350368907,0.010360975924704549
0.002801866556459195,0.010436798602244474
0.002834343306151309,0.010538942275384718
0.0028671964974937695,0.010634591103812981
0.0029004304938639917,0.010714485668694176
0.002934049709215787,0.010809085410926686
0.0029680586086656023,0.010876285195887373
0.003002461709085549,0.010972231679036437
0.0030372635797033115,0.011071836570122976
0.0030724688427090033,0.011168891994467477
0.003108082173869064,0.011262011961561723
0.0031441083031472647,0.01135793932745292
0.00318055201533292,0.011451915792489338
0.0032174181506763717,0.011530520791616358
0.003254711605531848,0.011634523577768145
0.003292437333007769,0.011724576841996275
0.0033306003436245884,0.011834554129426786
0.003369205705980267,0.01192627243090363
0.003408258547423452,0.012018009542369465
0.0034477640547344642,0.012136953161749883
0.0034877274748141775,0.012231032860694846
0.003528154115380883,0.012322457649230335
0.0035690493456752297,0.012421356404986133
0.0036104185971733375,0.012539165904771674
0.0036522673643081755,0.012627511591962907
0.0036946012051993025,0.01275155380061247
0.003737425742391064,0.012828550718853044
0.0037807466635993493,0.012935958604932466
0.0038245697224669993,0.013024351106512502
0.0038689007393279753,0.013127477992070424
0.003913745601980384,0.013233525277912373
0.0039591102664684585,0.013333317920506915
0.004005000757873611,0.013435231722033694
0.004051423171114647,0.013517908742692023
0.0040983836717572615,0.013649620321214972
0.004145888496832911,0.013737652039513474
0.004193943955667186,0.013886835562126202
0.004242556430717777,0.014021907129897185
0.004291732378422158,0.014135007990367585
0.004341478330055092,0.014246354411665885
0.004391800892596086,0.014354605054535615
0.004442706749606883,0.01445582632111686
0.004494202662119142,0.014591089308514212
0.0045462954695324,0.014695920973052884
0.004598992090522438,0.014798064646193135
0.004652299523960189,0.014891887228224604
0.004706224849841282,0.015020271917082027
0.004760775230226368,0.015112493732961477
0.00481595791019235,0.015234191250588
0.004871780218794631,0.015369893978037539
0.004928249570040513,0.015476782474296083
0.004985373463873894,0.015600761844389688
0.005043159487171359,0.015702536876938337
0.005101615314749833,0.015842349304482226
0.005160748710385908,0.015972716887305963
0.005220567527846975,0.016078721394824146
0.005281079711934331,0.016223879405863784
0.005342293299538352,0.016359115650829918
0.005404216420705915,0.016502251192796184
0.00546685729972018,0.01664269874336402
0.0055302242561929005,0.01675351477933481
0.005594325706169377,0.016908809891808346
0.005659170163246243,0.017057321416571465
0.005724766239702178,0.01717357704455346
0.005791122647641758,0.017306632618775623
0.005858248200152536,0.017453800147839527
0.005926151812475552,0.017557959814528595
0.005994842503189409,0.01767757543175862
0.006064329395408062,0.01781936697802567
0.006134621717992506,0.017980646461931322
0.0062057288067765,0.018152005913581078
0.0062776601058065,0.01832538135877965
0.006350425168595962,0.018526980713661715
0.00642403365939419,0.018656004300786237
0.006498495354469888,0.01881257979974464
0.006573820143409586,0.018966131544305865
0.006650018030431118,0.01913849875680398
0.006727099135712337,0.019300530370788726
0.006805073696735206,0.01945343193820621
0.0068839520696454964,0.019620321214972113
0.006963744730628222,0.019777417413725414
0.007044462277299037,0.01997648007526376
0.007126115430111745,0.020154475152415738
0.007208715033782135,0.020338994535551533
0.007292272058728313,0.020531550299039043
0.007376797602527731,0.0207129897184329
0.007462302891391108,0.020892319852880613
0.007548799281653432,0.021116860426046637
0.007636298261282241,0.021295420394142072
0.0077248114514034,0.021464283314293398
0.007814350607844541,0.021644853859220946
0.00790492762269642,0.021856504642878107
0.007996554525892346,0.02203816947785767
0.008089243486805939,0.022256946401202574
0.008183006815867389,0.022436950802055274
0.008277856966198472,0.022611593025038623
0.00837380653526649,0.022813654996304014
0.008470868266557402,0.023038774275922318
0.008569055051268348,0.023238357637255562
0.008668379930019773,0.023424501041596664
0.008768856094587427,0.02363200520856872
0.008870496889654403,0.023829740799878332
0.00897331581458352,0.02403669108258854
0.009077326525210223,0.024204690544990255
0.009182542835656282,0.024394132382735044
0.009288978720164497,0.02460492295322583
0.009396648314954691,0.024793360661245885
0.009505565920101192,0.025020527201895383
0.009615746001432095,0.02522467463540503
0.009727203192450537,0.025441166588266916
0.009839952296278227,0.025681069820576573
0.009954008287621519,0.025923661044284656
0.010069386314760271,0.02617028425509038
0.010186101701559752,0.026381291579866944
0.010304169949505875,0.026598346885289968
0.01042360673976401,0.026816930204884466
0.010544427935261684,0.02703245749613601
0.010666649582795389,0.027271016732746456
0.010790287915161836,0.027508231973657683
0.01091535935331391,0.0277808139578881
0.011041880508541602,0.028004838384517172
0.011169868184678225,0.028232898440376276
0.011299339380332217,0.028483972851286878
0.011430311291144786,0.02867750823197366
0.011562801312073753,0.02892300310899764
0.011696827039703846,0.029180834621329216
0.01183240627458378,0.029448961763322363
0.011969557023590427,0.02972582487736039
0.012108297502320394,0.030006499228976947
0.012248646137509308,0.030284177223903662
0.012390621569479156,0.030563806195820175
0.012534242654613994,0.030813789395873932
0.01267952846786434,0.03112089241314428
0.012826498305280598,0.031409851488475235
0.012975171686575868,0.03169343458100934
0.013125568357718427,0.03198844163698676
0.013277708293554291,0.03230293663060278
0.013431611700460153,0.032614071634970765
0.013587299019027091,0.03291848666084268
0.013744790926775366,0.03320206975337679
0.013904108340900697,0.033520596734090455
0.014065272421052363,0.033849203682548214
0.014228304572143519,0.034168152682455044
0.014393226447194065,0.03455681741818426
0.014560059950206485,0.03486123244405617
0.014728827239075018,0.03516900745917613
0.014899550728528537,0.03545326254955984
0.015072253093107555,0.035808749412001885
0.01524695727017573,0.03614931753427169
0.015423686462966274,0.036463947315368596
0.01560246414366368,0.03684336091555486
0.015783314056521166,0.03723943283381493
0.01596626022101425,0.037556615818829374
0.01615132693503091,0.03792419864256434
0.01633853877809862,0.03826893353941267
0.016527920614648955,0.03866675626637995
0.0167194975973199,0.0390430750621598
0.016913295170296487,0.03944071964826533
0.01710933907269015,0.03983536052684631
0.01730765534195726,0.0402245174268351
0.01750827031735725,0.0405859821248572
0.017711210643450888,0.04098918083462133
0.017916503273639015,0.041382971574490966
0.018124175473742375,0.04182850614878032
0.018334254825622908,0.0422364088434917
0.018546769230846995,0.042675895437134605
0.018761746914391215,0.04317250184799408
0.018979216428391014,0.043564948592164504
0.019199206655932846,0.04404609905248304
0.019421746814890263,0.04449028963107319
0.019646866461804465,0.04499227202472952
0.01987459549580984,0.045491566426987436
0.02010496416260499,0.04599018883139573
0.02033800305846982,0.04644714736912842
0.020573743134329137,0.046910825885357166
0.02081221569986339,0.047409448289765475
0.021053452427667062,0.04794503057590216
0.02129748535745521,0.04852630871581211
0.021544346900318843,0.04898729924064243
0.02179406984302956,0.04951683354613264
0.0220466873523941,0.049972135669524576
0.022302232979659387,0.0504986224044083
0.022560740664968614,0.05104898864323635
0.022822244741868985,0.05155970700893757
0.023086779941871697,0.05208117734023251
0.023354381399064792,0.052558967811303
0.023625084654779475,0.05312411800282239
0.023898925662310503,0.05359922048249446
0.024175940791691306,0.05414286674282642
0.024456166834524465,0.05466342609588816
0.024739641008868142,0.055155567502184
0.025026400964179192,0.05571063772595928
0.025316484786313556,0.056291915865869235
0.025609931002584595,0.05682682615415631
0.025906778586880088,0.057422216248907997
0.026207066964838526,0.057935954935925335
0.02651083601908539,0.05854982864054835
0.026818126094530156,0.0591700826557355
0.02712897800372467,0.05972918486660842
0.027443433032283655,0.060206975337678915
0.02776153294436801,0.06081849338082118
0.028083319988231725,0.0614253074390162
0.028408836901833042,0.06207580135743566
0.028738126918510663,0.06266379947584168
0.029071233772725785,0.06323835763725556
0.029408201705870638,0.06386062764599153
0.029749075472144403,0.06448894563537397
0.030093900344497212,0.06510247967206505
0.03044272212064303,0.06569988576036556
0.030795587129142266,0.06639540353470869
0.03115254223555488,0.06701028156709898
0.03151363484866479,0.06762515959948928
0.031878912926776456,0.06829782944694576
0.03224842498408442,0.06900342718903299
0.0326222200971167,0.06958403333109334
0.03300034791125285,0.07025603118070022
0.03338285864731761,0.07098850883677173
0.033769803108250916,0.07167327464552113
0.03416123268585528,0.07231772058329414
0.034557199367621395,0.07304616625226798
0.03495775574363275,0.07375588150286942
0.035362955013550426,0.0744425777837511
0.03577285099367873,0.07511054364626032
0.0361874981241128,0.07588670116255627
0.03660695147596903,0.07656743498420805
0.03703126675869927,0.07726295275855118
0.03746050032748993,0.077988038438277
0.037894709190746674,0.07881459579329346
0.03833395101766601,0.0795403534708689
0.03877828414589457,0.08024393521940729
0.03922776758927719,0.08102278072710167
0.03968246104569482,0.08186009004771184
0.040142424904993215,0.08262885558766211
0.040607720257003654,0.08347154089106915
0.041078408899656464,0.08428197029769505
0.04155455334718875,0.08509172770647135
0.04203621683844714,0.08588132517975942
0.04252346334528682,0.08661783482292856
0.04301635758106795,0.0873348565284591
0.0435149650092505,0.08818963779315905
0.044019351852088745,0.08902761911161884
0.044529585099426554,0.08982864054835024
0.04504573251759458,0.09063033398293126
0.04556786265841064,0.09149519521537533
0.046096044868284336,0.09230024863920434
0.04663034929742731,0.09315973388885154
0.04717084690917017,0.09400309119010819
0.047717609489387455,0.09485921645050736
0.04827070965603183,0.09575633357973254
0.0488302208687788,0.09657684295410254
0.0493962174387832,0.09753578388549156
0.04996877453854884,0.09840870909213091
0.0505479682119124,0.09931082017078612
0.05113387538414326,0.10021535111338534
0.05172657387216019,0.10107855654861905
0.05232614239486662,0.10203346549291044
0.052932660583605615,0.10292722263288759
0.05354620899273607,0.10392446744170418
0.05416686911033152,0.10487131241180028
0.05479472336900287,0.1057529735904845
0.05542985515684669,0.10667025065519789
0.05607234882852033,0.10757610375646798
0.05672228971644543,0.10850346078892548
0.05737976414214134,0.10953430549022243
0.05804485942768978,0.11051945433774613
0.05871766390733255,0.11146629930784221
0.05939826693920356,0.11251603535141844
0.060086758917196864,0.11353336469323297
0.0607832312829723,0.11450776157516296
0.06148777653810023,0.11557287816678988
0.062200488256347115,0.11665210671325851
0.06292146109610344,0.11769504737584839
0.06365079081295572,0.11884550769437537
0.06438857427240419,0.11998656004300785
0.06513490946272803,0.12105503662388281
0.0658898955079995,0.12212821718970499
0.06665363268124913,0.12335125327598953
0.06742622241778341,0.12441099388481958
0.06820776732865685,0.12557623815603788
0.06899837121430018,0.12668167461864122
0.0697981390783066,0.12774679121026813
0.07060717714137772,0.12884894030025995
0.07142559285543126,0.1300288959075331
0.07225349491787214,0.1312109401249916
0.07309099328602911,0.13243464820912573
0.07393819919175866,0.1335851085276527
0.07479522515621821,0.13478193669780256
0.07566218500481055,0.1359559169410658
0.07653919388230147,0.13716282507895974
0.0774263682681127,0.13838317317384585
0.07832382599179197,0.1395611854042067
0.07923168624866253,0.1408877091593307
0.08015006961565405,0.14216181708218534
0.08107909806731686,0.1434841483548114
0.08201889499202203,0.144825616558027
0.08296958520834907,0.1461212284120691
0.08393129498166364,0.14741616826826154
0.08490415204088747,0.1488387877158793
0.0858882855954625,0.15010550366238826
0.08688382635251184,0.15154761104764464
0.08789090653419954,0.15290437470600096
0.08890965989529158,0.1543941939385794
0.08994022174092044,0.15576775754317587
0.09098272894455559,0.15711645722733686
0.09203731996618221,0.1585276527115113
0.09310413487069075,0.15998521604730861
0.09418331534647952,0.1614360594046099
0.0952750047242729,0.16294200658557895
0.09637934799615785,0.16442577783751094
0.09749649183484087,0.16605873261205564
0.0986265846131282,0.16757408776291915
0.09976977642363201,0.1690877500565831
0.10092621909870483,0.17066124588401316
0.10209606623060476,0.1722747127209193
0.10327947319189525,0.17387944358578053
0.10447659715608053,0.17549291042268664
0.10568759711848051,0.17718768899939522
0.10691263391734772,0.17890061151804315
0.10815187025522892,0.1805557422216249
0.10940547072057435,0.18210671325851757
0.11067360180959745,0.18385256367179625
0.11195643194838795,0.18555675021839932
0.11325413151528127,0.18726832874134805
0.11456687286348727,0.18907197096969292
0.11589483034398118,0.19087830118943622
0.11723818032865997,0.1926779114306834
0.11859710123376706,0.1945904173106646
0.11997177354358855,0.1963698676164236
0.12136237983442417,0.19824810160607487
0.12276910479883604,0.20019219138498756
0.12419213527017846,0.2020858813251798
0.12563166024741215,0.20402056313419797
0.12708787092020596,0.20606814058195014
0.12856096069432965,0.20798535044687858
0.130051125217341,0.20990121631610775
0.13155856240457053,0.21190444190578592
0.1330834724654076,0.21394865936429003
0.1346260579298911,0.2160338686916202
0.13618652367560827,0.21812109401249918
0.1377650769549055,0.22026476715274507
0.13936192742241435,0.22242591223708086
0.14097728716289676,0.22460385726765675
0.142611370719413,0.22666689066594986
0.14426439512181588,0.22888246757610378
0.14593657991557576,0.23109602849270883
0.1476281471909391,0.23330289939082297
0.14933932161242533,0.23558363013238356
0.15107033044866555,0.23784490289631072
0.15282140360258709,0.24013977555271823
0.15459277364194784,0.24242927222632887
0.15638467583022478,0.24468449700960954
0.15819734815786016,0.24697197768967136
0.16003103137387018,0.24929641825146157
0.16188596901781993,0.2516302667831463
0.1637624074521689,0.2539815872589208
0.16566059589499152,0.25637591559707007
0.16758078645307686,0.2586533163093878
0.16952323415541215,0.2611343323701364
0.1714881969870541,0.26348565284591086
0.17347593592339325,0.26593978899267523
0.1754867149648152,0.26844701296955853
0.1775208011717636,0.2708709092130905
0.1795784647002097,0.2733747732007258
0.18165997883753285,0.27593105302063037
0.18376562003881725,0.2784490289631073
0.18589566796356882,0.2809853294128871
0.18805040551285834,0.2833781331899738
0.1902301188668946,0.2858645252335193
0.19243509752303323,0.2884540916099759
0.19466563433422632,0.291112828438949
0.19692202554791735,0.2936576842954103
0.19920457084538712,0.29627108393253143
0.20151357338155584,0.29888582756535176
0.20384933982524642,0.3015395470734494
0.20621218039991446,0.30409918688260196
0.2086024089248505,0.30679188226597676
0.21102034285685967,0.3093972179289026
0.21346630333242453,0.3120858813251797
0.21594061521035676,0.3148377125193199
0.21844360711494284,0.317560647805927
0.22097561147959033,0.3204099186882602
0.22353696459097966,0.3232471415910002
0.22612800663372795,0.3260829245346415
0.2287490817355704,0.3288932195416975
0.2314005380130654,0.3318070022175929
0.23408272761782944,0.3346374571601371
0.23679600678330787,0.3375377998790404
0.23954073587208793,0.340487198440965
0.24231727942376008,0.3434684958686241
0.24512600620333397,0.34643572340568507
0.24796728925021602,0.34953296149452323
0.2508415059277541,0.3525347758887172
0.2537490379733572,0.35568106982057657
0.2566902715491952,0.35867683623412405
0.25966559729348726,0.3617590720156493
0.26267541037238384,0.3648511524763121
0.26572011053245065,0.3678973187285801
0.26880010215376077,0.3710536926281836
0.2719157943036019,0.37413749076002956
0.2750676007908067,0.3774336402123513
0.2782559402207126,0.38066393387541153
0.28148123605075814,0.3839620993212821
0.28474391664672477,0.38720448894563536
0.28804441533962977,0.39039446273771927
0.2913831704832789,0.3937551239836033
0.2947606255124859,0.3970606814058195
0.29817722900196736,0.40056044620657216
0.30163343472591975,0.40412472280088707
0.30512970171828707,0.407680263423157
0.30866649433372745,0.41123916403467503
0.3122442823092858,0.41473086486123245
0.3158635408267819,0.41826490155231505
0.31952475057592133,0.42179289026275113
0.32322839781813806,0.4253363349237282
0.3269749744511768,0.4290457630535582
0.33076497807442423,0.4328210469726497
0.3345989120549975,0.4366306027820711
0.3384772855945983,0.4403686645646559
0.34240061379714254,0.4442571063772595
0.34636941773717345,0.4479749117041446
0.3503842245290676,0.4517740743229622
0.3544455673970435,0.4557315299836759
0.3585539857459817,0.4596613130837982
0.36271002523306484,0.4636286255694273
0.3669142378402494,0.46770984172166863
0.3711671819475767,0.4717625002965109
0.37546942240733366,0.47580015422140354
0.37982153061907364,0.4800665277871111
0.3842240846055061,0.4842799543041463
0.38867766908926676,0.4884732208856931
0.393182875570577,0.49273771923929843
0.39774030240580366,0.4970808413413077
0.40235055488692933,0.5015187151401115
0.4070142453219439,0.5060681405819502
0.4117319931161679,0.5105564142194745
0.4165044248545185,0.5150419998656004
0.42133217438472886,0.5197298568644582
0.4262158829015325,0.5242181305019824
0.43115619903182284,0.5289555190886709
0.43615377892080054,0.5337430280223103
0.441209286319119,0.538491644102273
0.4463233926710397,0.5433801491835226
0.4514967772036102,0.5483724212082521
0.4567301270168747,0.5534251730394464
0.4620241371751313,0.5583636852362072
0.46737951079924633,0.5633586452523353
0.47279695916003905,0.5685093951919972
0.4782772017727485,0.5737309320610173
0.4838209664925957,0.5788616356427659
0.48942898961145315,0.5841064820161015
0.49510201595563513,0.5894807217181078
0.5008407989848213,0.5947881450130116
0.5066461008921268,0.6001505275183119
0.5125186927053332,0.6056595658893892
0.5184593543892912,0.6112022041529467
0.5244688749495119,0.6167891942745783
0.5305480525369574,0.62218802499832
0.5366976945540476,0.6279631745178416
0.5429186177618943,0.6337739399233924
0.5492116483887789,0.6396552651031517
0.5555776222398878,0.6454915664269875
0.5620173848083188,0.6513063638196358
0.5685317913873753,0.6572226328875748
0.5751217071841613,0.6632981654458706
0.5817880074344935,0.6694482897654728
0.5885315775191451,0.6756945097775687
0.595353313081437,0.681952153753108
0.6022541201461928,0.6882306296619851
0.6092349152400711,0.694536657482696
0.6162966255132942,0.7007748135205968
0.6234401888627864,0.7071890329950945
0.6306665540567405,0.7135064847792487
0.6379766808606282,0.7200792957462536
0.6453715401646701,0.7266326187756198
0.6528521141127848,0.7332914454673745
0.6604193962330305,0.739962368120422
0.6680743915695615,0.7466238828035751
0.675818116816111,0.7533922451448156
0.6836516004510238,0.7601935353806868
0.6915758828738525,0.7671957529735904
0.6995920165435374,0.7742261944761777
0.707701066118189,0.78128217189705
0.7159041085964888,0.7883065654189906
0.7242022334607315,0.7955688461796923
0.732596542821523,0.8025824877360392
0.741088151564157,0.809697600967677
0.7496781874966877,0.8171359451649755
0.7583677914997191,0.8244251058396612
0.7671581176779302,0.8319955641309761
0.7760503335133571,0.8395060815805391
0.7850456200204509,0.8469981856058061
0.794145171902934,0.8545064175794638
0.8033501977124734,0.8620819070245188
0.8126619200091946,0.8697627847590887
0.822081575524054,0.8774417041865465
0.8316104153230961,0.8848592164505075
0.8412497049736118,0.8925730797661448
0.8510007247122247,0.9002828006779465
0.8608647696149244,0.907906054700625
0.8708431497690724,0.9155594382097977
0.880937190447399,0.9231725018479942
0.8911482322840202,0.9308608292453464
0.9014776314524917,0.9385410926685035
0.9119267598459299,0.9463880115583632
0.9224970052592174,0.9540407230696861
0.9331897715733238,0.96191452187353
0.9440064789417604,0.9696619850816477
0.9549485639791966,0.9774571601370876
0.9660174799522646,0.9848115046031852
0.9772146969725725,0.991514683153014
0.9885417021919574,0.99663261877562
1.0,1.0


==> data/ELD/DTS/NHiTS-online/total/roc_InceptionTimeS.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.013214852089870574
1.0233165783302449e-05,0.013214898991734999
1.0351779556301762e-05,0.0132149464372442
1.0471768194855202e-05,0.013214994432699623
1.05931476351837e-05,0.013215042984475752
1.0715933998226711e-05,0.01321509209902097
1.084014359178331e-05,0.013215141782858392
1.09657929126781e-05,0.01321519204258675
1.1092898648952227e-05,0.013215242884881259
1.1221477682079803e-05,0.01321529431649451
1.1351547089209991e-05,0.013215346344257365
1.148312414543511e-05,0.013215398975079853
1.1616226326085018e-05,0.013215452215952115
1.1750871309048075e-05,0.0132155060739453
1.1887076977119033e-05,0.013215560556212527
1.2024861420374123e-05,0.013215615669989828
1.216424293857368e-05,0.013215671422597108
1.2305240043592616e-05,0.013215727821439116
1.244787146187906e-05,0.013215784874006431
1.259215613694151e-05,0.013215842587876456
1.2738113231864785e-05,0.013215900970714425
1.288576213185518e-05,0.01321596003027442
1.3035122446815089e-05,0.013216019774400406
1.3186214013947484e-05,0.01321608021102726
1.3339056900390587e-05,0.013216141348181836
1.3493671405883065e-05,0.014017939600096039
1.3650078065460137e-05,0.014018127288087531
1.3808297652180924e-05,0.014018317151591594
1.3968351179887397e-05,0.014018509215824843
1.4130259905995336e-05,0.014018703506296174
1.429404533431761e-05,0.01401890004881016
1.4459729217920196e-05,0.01401909886947048
1.4627333562011299e-05,0.014019299994683394
1.4796880626863964e-05,0.014019503451161213
1.4968392930772556e-05,0.014019709265925906
1.514189325304352e-05,0.01401991746631263
1.53174046370208e-05,0.014020128079973404
1.5494950393146317e-05,0.014020341134880755
1.567455410205595e-05,0.014020556659331445
1.5856239617711373e-05,0.014020774681950232
1.60400310705682e-05,0.014020995231693659
1.622595287078087e-05,0.014021218337853917
1.6414029711444665e-05,0.014021444030062714
1.6604286571875295e-05,0.01402167233829523
1.6796748720926532e-05,0.014021903292874092
1.6991441720346258e-05,0.015326369853272247
1.7188391428171457e-05,0.01532648802309694
1.7387624002162504e-05,0.015326607562641337
1.7589165903277326e-05,0.015326728487782004
1.7793043899185774e-05,0.01532685081457955
1.7999285067824765e-05,0.015326974559280731
1.8207916800994626e-05,0.015327099738320634
1.8418966807997107e-05,0.015327226368324837
1.86324631193156e-05,0.015327354466111626
1.8848434090337955e-05,0.01532748404869424
1.906690840512252e-05,0.01532761513328311
1.9287915080207776e-05,0.01532774773728816
1.9511483468466162e-05,0.015327881878321117
1.9737643263002554e-05,0.015328017574197841
1.9966424501097934e-05,0.015328154842940696
2.0197857568198782e-05,0.01558770762597721
2.0431973201952705e-05,0.015587988564737715
2.066880249629082e-05,0.015588272759890918
2.09083769055575e-05,0.015588560249182041
2.1150728248687946e-05,0.015588851070793797
2.1395888713434215e-05,0.015589145263351489
2.1643890860640203e-05,0.015589442865928138
2.189476762856621e-05,0.01558974391804965
2.2148552337263592e-05,0.015590048459700084
2.2405278693000182e-05,0.015590356531326972
2.266498079273693e-05,0.015590668173846656
2.2927693128656486e-05,0.01559098342864976
2.3193450592744275e-05,0.015591302337606663
2.3462288481422625e-05,0.01559162494307308
2.3734242500238664e-05,0.01632887574759761
2.4009348768606518e-05,0.01632887574759761
2.4287643824604503e-05,0.01632887574759761
2.45691646298279e-05,0.01632887574759761
2.4853948574297985e-05,0.01632887574759761
2.5142033481427965e-05,0.01632887574759761
2.543345761304648e-05,0.01632887574759761
2.5728259674479322e-05,0.01632887574759761
2.6026478819690045e-05,0.01632887574759761
2.63281546564802e-05,0.01632887574759761
2.6633327251749808e-05,0.01632887574759761
2.694203713681882e-05,0.01693908706893218
2.7254325312810276e-05,0.016939274441837775
2.7570233256095827e-05,0.01693946398660375
2.7889802923804396e-05,0.016939655728404373
2.8213076759394707e-05,0.016939849692705726
2.8540097698292373e-05,0.016940045905269065
2.8870909173592345e-05,0.016940244392154247
2.9205555121827452e-05,0.016940445179723186
2.95440799888038e-05,0.016940648294643375
2.9886528735503827e-05,0.016940853763891393
3.0232946844057763e-05,0.016941061614756524
3.0583380323784315e-05,0.018046036339598077
3.0937875717301366e-05,0.018046249036834185
3.12964801067075e-05,0.01804646419946783
3.165924111983521e-05,0.018046681856075705
3.20262069365765e-05,0.01804690203556575
3.2397426295281954e-05,0.018047124767180976
3.277294849923382e-05,0.018047350080503344
3.315282342319423e-05,0.01804757800545772
3.353710152002929e-05,0.01804780857231582
3.392583382740992e-05,0.01872454808144614
3.4319071974590426e-05,0.01872454808144614
3.4716868189265594e-05,0.01872454808144614
3.511927530450728e-05,0.01872454808144614
3.552634676578139e-05,0.01872454808144614
3.5938136638046256e-05,0.01872454808144614
3.6354699612933176e-05,0.01872454808144614
3.677609101601031e-05,0.01872454808144614
3.720236681413066e-05,0.01920987601991376
3.7633583622865324e-05,0.019210134749999
3.806979871402284e-05,0.019210396479053694
3.8511070023255685e-05,0.019210661241839237
3.895745615775501e-05,0.019210929073519935
3.940901640403448e-05,0.019211200009667702
3.986581073580439e-05,0.019211474086266764
4.032789982193705e-05,0.01986829323878437
4.079534503452449e-05,0.01986857370591192
4.1268208457029516e-05,0.019868857423965422
4.174655289253135e-05,0.019869144430626724
4.223044187206672e-05,0.019869434764014444
4.271993966306776e-05,0.019869728462689046
4.321511127789762e-05,0.019870025565657944
4.371602248248502e-05,0.020106182892689495
4.422273980505897e-05,0.020106284236154008
4.473533054498463e-05,0.020106386754301993
4.525386278170167e-05,0.02010649046074934
4.577840538376616e-05,0.02010659536926975
4.6309028017997366e-05,0.0201067014937966
4.684580115873045e-05,0.020106808848424744
4.738879609717651e-05,0.02094100635742445
4.793808495089107e-05,0.02094133593073668
4.8493740673352334e-05,0.020941669324170156
4.9055837063650453e-05,0.020942006582004336
4.962444877628913e-05,0.020942347749031916
5.0199651331100794e-05,0.020942692870564807
5.0781521123276707e-05,0.02145360768518024
5.137013543351339e-05,0.021453725408042284
5.196557243827657e-05,0.021453844495443235
5.2567911220184194e-05,0.021453964963199616
5.3177231778509664e-05,0.021454086827311283
5.379361503980698e-05,0.022039520230971135
5.441714286865888e-05,0.022039644936536908
5.5047898078549675e-05,0.02203977108757888
5.5685964442864085e-05,0.022039898700851747
5.633142670601352e-05,0.022040027793304377
5.698437059469136e-05,0.022040158382082113
5.764488282925873e-05,0.023232519682854166
5.8313051135262185e-05,0.023232786950176568
5.8988964255084936e-05,0.0232330573154245
5.9672711959733106e-05,0.02323333081450636
6.0364385060758635e-05,0.023233607483746768
6.106407542232036e-05,0.024420518708505607
6.177187597338488e-05,0.024420660268615817
6.248788072006888e-05,0.024420803469565155
6.321218475812448e-05,0.024420948330372765
6.394488428556937e-05,0.025001722030053186
6.468607661546321e-05,0.025002018506985142
6.543586018883229e-05,0.025002318420414487
6.619433458774387e-05,0.025002621810174052
6.696160054853215e-05,0.02500292871655837
6.773775997517745e-05,0.02547554607359977
6.852291595284057e-05,0.0254757031047953
6.9317172761554e-05,0.02547586195615704
7.012063589007177e-05,0.025476022648782747
7.09334120498799e-05,0.02593575700557758
7.17556091893692e-05,0.02593575700557758
7.258733650817246e-05,0.02593575700557758
7.342870447166758e-05,0.02593575700557758
7.42798248256491e-05,0.02633693972179289
7.514081061116962e-05,0.02633693972179289
7.601177617955322e-05,0.02633693972179289
7.689283720758305e-05,0.02633693972179289
7.778411071286482e-05,0.026778442308984608
7.868571506936843e-05,0.026778442308984608
7.959777002314978e-05,0.026778442308984608
8.05203967082547e-05,0.026778442308984608
8.145371766280736e-05,0.027584330525805258
8.239785684528512e-05,0.02758451935364175
8.335293965098187e-05,0.02758471037020289
8.43190929286625e-05,0.027976134094020756
8.529644499741017e-05,0.027976720505262002
8.628512566366886e-05,0.027977313713661755
8.728526623848371e-05,0.027977913798006647
8.829699955494083e-05,0.028508836771722335
8.932045998580959e-05,0.028508836771722335
9.03557834613892e-05,0.028508836771722335
9.140310748756223e-05,0.028897923526644713
9.246257116405733e-05,0.028897923526644713
9.353431520292377e-05,0.028897923526644713
9.461848194721992e-05,0.02920043031556826
9.571521538991856e-05,0.029200649662256807
9.682466119303115e-05,0.02920087155141743
9.794696670695385e-05,0.029371682010617566
9.908228099003788e-05,0.029371682010617566
0.00010023075482838654,0.029371682010617566
0.00010139254075588153,0.029477976243518424
0.00010256779307444219,0.029478211293982138
0.00010375666787451859,0.029478449068942147
0.00010495932305582277,0.029826944417348122
0.00010617591834830001,0.029827431055465113
0.00010740661533334334,0.029827923334259134
0.00010865157746525384,0.030001124766460868
0.00010991097009294972,0.03000162852351194
0.0001111849604819271,0.030217788366331988
0.00011247371783647519,0.030218046117802898
0.00011377741332214914,0.030218306856900034
0.00011509622008850323,0.030502654391505946
0.00011643031329208767,0.030502654391505946
0.00011777987011971193,0.030725121729013528
0.0001191450698119776,0.030725394768951975
0.00012052609368708426,0.030725670973727005
0.00012192312516491107,0.03102210872925206
0.0001233363497913776,0.03102210872925206
0.00012476595526308696,0.031188181468722126
0.00012621213145225474,0.03118847070395996
0.00012767507043192657,0.031188763291755895
0.0001291549665014884,0.031588602916470664
0.00013065201621247213,0.031588602916470664
0.00013216641839466052,0.031963577716551304
0.00013369837418249466,0.031963577716551304
0.00013524808704178755,0.03213662057074844
0.0001368157627967472,0.03213724764105043
0.00013840160965731315,0.03227336872522008
0.00014000583824680976,0.03227336872522008
0.00014162866162991988,0.03251595994892816
0.0001432702953409831,0.03251595994892816
0.00014493095741262166,0.03287247994501753
0.00014661086840469845,0.03287382387381119
0.00014831025143361044,0.03314370008536501
0.00015002933220192182,0.03314404390151867
0.00015176833902834055,0.0333728709717503
0.00015352750287804228,0.033373222804520236
0.000155307057393346,0.03385525166319468
0.00015710723892474503,0.03385525166319468
0.00015892828656229778,0.03399475873482517
0.00016077044216738237,0.03399549559706721
0.00016263395040481922,0.03417337753935857
0.00016451905877536624,0.03417375456103268
0.00016642601764859036,0.03443459904945252
0.00016835508029612023,0.03460856125260399
0.00017030650292528443,0.03460856125260399
0.0001722805447131394,0.035071079991746204
0.00017427746784089192,0.03507147937637175
0.00017629753752872057,0.03567098985283247
0.0001783410220710008,0.03598548484644849
0.00018040819287193827,0.03598548484644849
0.00018249932448161524,0.036042144646833016
0.00018461469463245476,0.036042567720863186
0.0001867545842761076,0.03633665875907012
0.00018891927762076664,0.036676298635844366
0.00019110906216891378,0.036676298635844366
0.0001933242287555045,0.03689040485914027
0.00019556507158659492,0.037154898243804586
0.00019783188827841644,0.03715535160714295
0.0002001249798969037,0.03720755405988638
0.00020244465099768038,0.03762247160809086
0.00020479120966650856,0.03762247160809086
0.0002071649675602069,0.03772394328338149
0.0002095662399480433,0.03810521544542258
0.0002119953457536071,0.038391300352666614
0.00021445260759716674,0.038391791805035325
0.00021693835183851843,0.0386721322491768
0.00021945290862033137,0.03897092073740149
0.0002219966119119955,0.03925139439553794
0.0002245697995539774,0.03925139439553794
0.0002271728133026905,0.03941603386869162
0.0002298059988758851,0.03967528373279409
0.0002324697059985648,0.03980915261071165
0.00023516428844943486,0.03980915261071165
0.00023789010410788932,0.04007714592620428
0.00024064751500154242,0.040262242474853514
0.00024343688735431105,0.04056380619582018
0.00024625859163505465,0.04061104192059837
0.00024911300260677886,0.040829340106065336
0.0002520004993764092,0.041054364626033193
0.0002549214654451423,0.041054364626033193
0.0002578762887593801,0.04123782003897587
0.0002608653617622548,0.04133300097370317
0.00026388908144575103,0.041601060861783404
0.0002669478494034321,0.04174645389280216
0.00027004207188377727,0.0419239298434245
0.0002731721598441376,0.04206343861059446
0.000276338529005317,0.04217138893421314
0.00027954159990678566,0.04226610924733839
0.0002827817979625341,0.04245491668483946
0.0002860595535175742,0.04267858342853302
0.000289375301905095,0.04291109468449701
0.0002927294835042816,0.043079094146898735
0.00029612254379880347,0.04333664671928687
0.00029955493343598134,0.0434804832192584
0.0003030271082866396,0.04367460985684314
0.0003065395295056527,0.04402206323148409
0.00031009266359319264,0.0441697466568107
0.00031368698245668765,0.04432901014716753
0.00031732296347349763,0.044551363027201106
0.00032100108955431715,0.04472853729203223
0.00032472184920731285,0.04486881757511065
0.00032848573660300434,0.04512398360325247
0.0003322932516398972,0.045238895235535245
0.0003361449000108765,0.04565889389153955
0.0003400411932703706,0.04580606142060345
0.00034398264890229247,0.045836301323835774
0.00034796979038876914,0.045880653181909814
0.0003520031472796679,0.04597255774255317
0.0003560832552629278,0.04617297224648881
0.000360210656235707,0.04637524359922048
0.00036438589837635443,0.046756938377797194
0.0003686095362172158,0.04690284034037155
0.00037288213071828336,0.0470028742555906
0.00037720424934169976,0.04768783249021509
0.00038157646612712486,0.04787099249999582
0.00038599936176797673,0.048005430502015584
0.00039047352368855597,0.04850830772805604
0.0003949995461220643,0.048552892792767186
0.000399578030189527,0.048612944300346086
0.00040420958397963103,0.04884953968147302
0.0004088948226294864,0.04893353941267388
0.00041363436840632776,0.04918217861702843
0.00041842885079015847,0.04925748645194834
0.0004232789065573553,0.049322626167596265
0.00042818517986524155,0.04970096095692494
0.0004331483223376403,0.049788934617091676
0.00043816899315141946,0.05006988777635911
0.00044324785912404005,0.05016189733743196
0.00044838559480211905,0.05054394766529467
0.0004535828825510191,0.05066527473792408
0.00045884041264547613,0.05091630944399674
0.0004641588833612782,0.05136281163900276
0.0004695390010680063,0.05142329144546738
0.0004749814803228505,0.051797594247698406
0.0004804870439655134,0.052024057523015935
0.0004860564232142139,0.05229128426360931
0.0004916903577628031,0.0524904240306431
0.0004973895958790067,0.052726317513289114
0.0005031548945038057,0.05279215106511659
0.0005089870193519685,0.052978966467307306
0.0005148867450137498,0.05326456555339023
0.0005208548550577665,0.05349576672662245
0.0005268921421350677,0.05359304726788672
0.0005329994080844093,0.053876260041440874
0.0005391774640387505,0.05420133055574222
0.0005454271305329836,0.05438567974100479
0.0005517492376129129,0.05457092937302601
0.0005581446249454966,0.054702200799562416
0.0005646141419303673,0.05493988338211231
0.0005711586478126435,0.054976136171468314
0.0005777790117970507,0.05515220751293596
0.0005844761131633638,0.055330286943081786
0.0005912508413831881,0.055516408894168714
0.0005981040962380944,0.05595188495396815
0.0006050367879391225,0.056079564545393444
0.0006120498372476703,0.05627713191317788
0.0006191441755977848,0.056486795242255215
0.0006263207452198692,0.05669202713540241
0.0006335804992658254,0.05694644177138634
0.0006409244019356456,0.05716484107250856
0.0006483534286054727,0.05728781667898662
0.0006558685659571436,0.057589677845978196
0.0006634708121092351,0.05788584393938574
0.0006711611767496287,0.058021975659464056
0.0006789406812696112,0.05843290101471675
0.0006868103588995307,0.058601572474968076
0.000694771254846024,0.058912035481486456
0.0007028244264308353,0.05908742692023385
0.0007109709432312439,0.05929641825146159
0.0007192118872221193,0.059669377057993425
0.0007275483529196233,0.059778912707479336
0.0007359814475265771,0.060186844162632126
0.0007445122910795143,0.060361253778691684
0.0007531420165974376,0.06053774960719682
0.0007618717702322999,0.06069081378939587
0.0007707027114212304,0.06099724480881661
0.0007796360130405236,0.06122440378348305
0.0007886728615614156,0.06140563457903227
0.0007978144572076629,0.061634298770243935
0.0008070620141149507,0.062024057523015916
0.0008164167604921472,0.06220145282995611
0.0008258799387844272,0.06243572123833213
0.0008354528058382871,0.0627350312479
0.0008451366330684721,0.06308783011894362
0.0008549327066268384,0.06329749344802096
0.0008648423275731727,0.06355042965763882
0.0008748668120479914,0.0639038894298782
0.0008850074914473438,0.06411356490128658
0.00089526571259964,0.06439718364450232
0.0009056428379445294,0.06454642659863521
0.0009161402457138521,0.06478260869565218
0.0009267593301146883,0.0649613601236476
0.0009375015015145289,0.06522412418310648
0.0009483681866285928,0.06540689469793697
0.0009593608287093146,0.06572071769370338
0.0009704808877380307,0.06597338888515557
0.0009817298406188842,0.0662241666790975
0.00099310918137498,0.06641498441577962
0.0010046204213468132,0.06667562663799476
0.001016265089392995,0.06693300181439418
0.0010280447320933097,0.06703917747463209
0.0010399609139541202,0.0673446093456159
0.0010520152176161591,0.06754183186613803
0.0010642092440647246,0.06777434312210201
0.001076544612842316,0.06798817324362413
0.0010890229622637305,0.06829379745984812
0.001101645949633657,0.06858678852227673
0.001114415251466788,0.06874717577255665
0.0011273325637104871,0.06894934259633863
0.0011403996019700331,0.06924561906426874
0.0011536181017364785,0.06949219798362934
0.0011669898186171474,0.06981116860426047
0.0011805165285688054,0.07006249580001343
0.0011942000281335325,0.07041462267320744
0.0012080421346773289,0.07066832706143585
0.0012220446866314887,0.0710637725959277
0.0012362095437367692,0.07119607622243827
0.0012505385872903913,0.07145621934009812
0.0012650337203959038,0.07167394664337075
0.0012796968682159415,0.07190771008797689
0.001294529978227916,0.07223506484779249
0.0013095350204826678,0.07242019193978369
0.0013247139878661174,0.0727645991532827
0.0013400688963639508,0.07303664491965314
0.001355601785329369,0.07328942947382569
0.0013713147177539455,0.07361888406195542
0.001387209780541621,0.0738572676567435
0.001403289084785873,0.07419235729951883
0.0014195547660501016,0.0744533297493448
0.0014360089846512606,0.07488878435589005
0.0014526539259467812,0.07512062361400443
0.0014694918006248172,0.07552113433237014
0.0014865248449978572,0.07576641354747664
0.0015037553212997384,0.07612660439486593
0.001521185517986105,0.07651636314763792
0.0015388177500383464,0.07681809018211141
0.001556654359271062,0.07720448894563539
0.0015746977146430866,0.07742959787749226
0.001592950212572123,0.0777629191586587
0.0016114142772530198,0.07811437403400309
0.0016300923609797412,0.07842080505342383
0.0016489869444710648,0.07860276291540452
0.001668100537200059,0.07881997177609032
0.0016874356777273757,0.07908488314387825
0.001706994934038408,0.07946979369666017
0.001726780903884356,0.07977953399140787
0.0017467962151272458,0.08009660841280312
0.0017670435260889468,0.08035817485384047
0.0017875255259042354,0.08075129809424046
0.0018082449348779518,0.08099993280021503
0.0018292045048462937,0.081405147503528
0.0018504070195423021,0.08176563152631702
0.0018718552949655793,0.08209871754108437
0.0018935521797562953,0.08229352866070828
0.0019155005555735278,0.08276728714468114
0.0019377033374779887,0.08314071585733498
0.0019601634743191855,0.0835253007190377
0.001982883949127071,0.08382510981851972
0.002005867779508234,0.08412875478798468
0.002029118018046678,0.08448411545532028
0.002052637752709252,0.08484100937300001
0.0020764301072557748,0.08507223111922683
0.0021004982416539153,0.08548283045494254
0.0021248453524988827,0.0858385837469328
0.0021494746734379805,0.08622740407230696
0.00217438947560008,0.08665949868960418
0.0021995930680300748,0.08687050601438076
0.0022250887981283695,0.08725085679725823
0.002250880052095462,0.08764061555003025
0.00227697025538168,0.0879407780978474
0.0023033628731421313,0.08836672727525338
0.002330061410696925,0.0887494120018816
0.002357069413996728,0.08905282642227923
0.0023843904700937206,0.08946912169881056
0.002412028207618007,0.08981990457630536
0.00243998629725955,0.09023183925811437
0.0024682684522556926,0.09065654189906594
0.0024968784288843266,0.09099321282171897
0.0025258200269627847,0.0912416736485617
0.002555097090352507,0.09148676029569969
0.0025847135074695635,0.09178146629930785
0.002614673211801092,0.09229230498037513
0.00264498018242772,0.09261622135736451
0.002675638444552045,0.09302533431893018
0.0027066520700332413,0.09332101337275721
0.0027380251779278576,0.09365357909646857
0.0027697619350368907,0.09394328338149319
0.002801866556459195,0.09433169813856596
0.002834343306151309,0.09467643303541429
0.0028671964974937695,0.09510180767421544
0.0029004304938639917,0.09537934278610308
0.002934049709215787,0.09586116524427121
0.0029680586086656023,0.09623167367993486
0.003002461709085549,0.09653988307237418
0.0030372635797033115,0.0969027619111619
0.0030724688427090033,0.09728781667898663
0.003108082173869064,0.09761843962099322
0.0031441083031472647,0.09788858275653518
0.00318055201533292,0.09821759014233142
0.0032174181506763717,0.09862173241045628
0.003254711605531848,0.09905785901485116
0.003292437333007769,0.09936697802567031
0.0033306003436245884,0.09968684900208319
0.003369205705980267,0.10006299509590337
0.003408258547423452,0.10061689402593912
0.0034477640547344642,0.10103159971639679
0.0034877274748141775,0.10147705127343594
0.003528154115380883,0.10185202607351655
0.0035690493456752297,0.10224447281768698
0.0036104185971733375,0.1026073516564747
0.0036522673643081755,0.10303943808411087
0.0036946012051993025,0.10346280491902426
0.003737425742391064,0.10385547520291002
0.0037807466635993493,0.10423358645252337
0.0038245697224669993,0.1046013496678991
0.0038689007393279753,0.10502721591290909
0.003913745601980384,0.1054492305624622
0.0039591102664684585,0.10580337342920502
0.004005000757873611,0.1062025401518715
0.004051423171114647,0.10659431489819234
0.0040983836717572615,0.10700340094643397
0.004145888496832911,0.10739063234997648
0.004193943955667186,0.1077434312210201
0.004242556430717777,0.1082218936899402
0.004291732378422158,0.10862643639540352
0.004341478330055092,0.10910691485787245
0.004391800892596086,0.10966002807718196
0.004442706749606883,0.11003561588602917
0.004494202662119142,0.11047107049257443
0.0045462954695324,0.11092265304751026
0.004598992090522438,0.11139237954438545
0.004652299523960189,0.11178389717379278
0.004706224849841282,0.11224380081983738
0.004760775230226368,0.1126933673812244
0.00481595791019235,0.11322693367381224
0.004871780218794631,0.1135884276787297
0.004928249570040513,0.11409498396413915
0.004985373463873894,0.11462468920099456
0.005043159487171359,0.11521735442952216
0.005101615314749833,0.11570055775821517
0.005160748710385908,0.11612458840131712
0.005220567527846975,0.11661497567881045
0.005281079711934331,0.11705312475227866
0.005342293299538352,0.11768967139305153
0.005404216420705915,0.11823600564478194
0.00546685729972018,0.11883677172233047
0.0055302242561929005,0.11939587393320342
0.005594325706169377,0.12003427189032996
0.005659170163246243,0.12057590215711309
0.005724766239702178,0.12105960952104036
0.005791122647641758,0.12171426651434716
0.005858248200152536,0.12224886219295035
0.005926151812475552,0.12277047328971775
0.005994842503189409,0.12327934950608159
0.006064329395408062,0.12367112425240238
0.006134621717992506,0.12431489819232577
0.0062057288067765,0.12493784019891137
0.0062776601058065,0.12552339036401458
0.006350425168595962,0.12607822054969425
0.00642403365939419,0.12668906659498688
0.006498495354469888,0.12742490424030645
0.006573820143409586,0.127982998690331
0.006650018030431118,0.1285646125932397
0.006727099135712337,0.12917621076861147
0.006805073696735206,0.12969424097842885
0.0068839520696454964,0.13025791399433365
0.006963744730628222,0.13078825347758888
0.007044462277299037,0.1314757072777367
0.007126115430111745,0.13210402526711915
0.007208715033782135,0.13272293528660709
0.007292272058728313,0.13336133324373362
0.007376797602527731,0.13404945904173107
0.007462302891391108,0.13472952086553322
0.007548799281653432,0.13530878301189436
0.007636298261282241,0.13596801290235871
0.0077248114514034,0.13660309010427168
0.007814350607844541,0.13729319266178347
0.00790492762269642,0.1379121026812714
0.007996554525892346,0.13856998857603656
0.008089243486805939,0.13934783996138916
0.008183006815867389,0.1400396478731268
0.008277856966198472,0.1407577822661649
0.00837380653526649,0.14154170573283112
0.008470868266557402,0.14219272898326724
0.008569055051268348,0.14297426248236006
0.008668379930019773,0.14359451649754723
0.008768856094587427,0.14425643437941
0.008870496889654403,0.14490088031718298
0.00897331581458352,0.1455748941603387
0.009077326525210223,0.14637457160137088
0.009182542835656282,0.1471413211477723
0.009288978720164497,0.1478818627780391
0.009396648314954691,0.1485625965996909
0.009505565920101192,0.14938713796115852
0.009615746001432095,0.15011480298699428
0.009727203192450537,0.15096432377806407
0.009839952296278227,0.15162220280895103
0.009954008287621519,0.15231032860694846
0.010069386314760271,0.15305826221356092
0.010186101701559752,0.15385497452349856
0.010304169949505875,0.1545855299108742
0.01042360673976401,0.1554265666540478
0.010544427935261684,0.156133324373362
0.010666649582795389,0.15686419477779154
0.010790287915161836,0.1576083596532491
0.01091535935331391,0.15831395739533635
0.011041880508541602,0.15912505879981184
0.011169868184678225,0.1598356133116887
0.011299339380332217,0.16062898998723205
0.011430311291144786,0.16143001142396343
0.011562801312073753,0.1622041529467106
0.011696827039703846,0.16299389131345787
0.01183240627458378,0.16377528391909144
0.011969557023590427,0.16472683287413478
0.012108297502320394,0.16555607822054969
0.012248646137509308,0.16641287547879846
0.012390621569479156,0.16718365701229754
0.012534242654613994,0.16801827834150931
0.01267952846786434,0.168868355621262
0.012826498305280598,0.16971507291176666
0.012975171686575868,0.17049459041731066
0.013125568357718427,0.17125461998521604
0.013277708293554291,0.17208991331227738
0.013431611700460153,0.17294267858342854
0.013587299019027091,0.17371883609972447
0.013744790926775366,0.17454875344398896
0.013904108340900697,0.17523083126133993
0.014065272421052363,0.1760540286271084
0.014228304572143519,0.17682749815200594
0.014393226447194065,0.17759223170485855
0.014560059950206485,0.17846204222994452
0.014728827239075018,0.17925475438478594
0.014899550728528537,0.1801155836301324
0.015072253093107555,0.1809750688797796
0.01524695727017573,0.18180969020899132
0.015423686462966274,0.18266043948659366
0.01560246414366368,0.18356132341807485
0.015783314056521166,0.1844130098783684
0.01596626022101425,0.18530265329411885
0.01615132693503091,0.18612324440561792
0.01633853877809862,0.18693703380149182
0.016527920614648955,0.1877817350984477
0.0167194975973199,0.1887494120018816
0.016913295170296487,0.1896248470590576
0.01710933907269015,0.1904690544990256
0.01730765534195726,0.19128956387339563
0.01750827031735725,0.19219004099186882
0.017711210643450888,0.1931047715285961
0.017916503273639015,0.19394933136213965
0.018124175473742375,0.194882064377394
0.018334254825622908,0.19568510180767423
0.018546769230846995,0.1966104428465829
0.018761746914391215,0.1975095759693569
0.018979216428391014,0.19840938108998052
0.019199206655932846,0.19929982385924244
0.019421746814890263,0.20024595121295613
0.019646866461804465,0.20113769235938445
0.01987459549580984,0.20210200927357036
0.02010496416260499,0.20309119010819163
0.02033800305846982,0.20407499258803963
0.020573743134329137,0.2049539681473019
0.02081221569986339,0.20596263691956188
0.021053452427667062,0.20700624958000136
0.02129748535745521,0.20787850278879105
0.021544346900318843,0.20896109132450777
0.02179406984302956,0.20985888045158257
0.0220466873523941,0.21089075672993718
0.022302232979659387,0.21189811879538084
0.022560740664968614,0.21287547879846785
0.022822244741868985,0.21385121967609705
0.023086779941871697,0.21486330720133046
0.023354381399064792,0.21580942140985152
0.023625084654779475,0.21683220213695317
0.023898925662310503,0.21781667898662724
0.024175940791691306,0.2189106914857873
0.024456166834524465,0.21986291243868017
0.024739641008868142,0.22087158121094014
0.025026400964179192,0.22186613802835833
0.025316484786313556,0.22290773469524897
0.025609931002584595,0.22396680330622942
0.025906778586880088,0.22504603185269811
0.026207066964838526,0.22608611468992357
0.02651083601908539,0.22706952154828314
0.026818126094530156,0.22812311000604799
0.02712897800372467,0.22913715476110474
0.027443433032283655,0.23019084738928836
0.02776153294436801,0.23127343592500504
0.028083319988231725,0.23244204018547138
0.028408836901833042,0.23354075666957863
0.028738126918510663,0.23464955312143002
0.029071233772725785,0.2357818694980176
0.029408201705870638,0.2368920099455682
0.029749075472144403,0.23804045427054632
0.030093900344497212,0.23914424206742108
0.03044272212064303,0.24027619111618842
0.030795587129142266,0.2414269085688968
0.03115254223555488,0.24259365608503852
0.03151363484866479,0.24379544385457966
0.031878912926776456,0.24497412808279012
0.03224842498408442,0.24612324440561792
0.0326222200971167,0.24717088905315504
0.03300034791125285,0.24823062966198509
0.03338285864731761,0.2493548820643774
0.033769803108250916,0.250506014380754
0.03416123268585528,0.251644378737988
0.034557199367621395,0.25281695697586953
0.03495775574363275,0.254039379073987
0.035362955013550426,0.25523687924198646
0.03577285099367873,0.2563826355755662
0.0361874981241128,0.2575290639069955
0.03660695147596903,0.25870304415025874
0.03703126675869927,0.2599321282171897
0.03746050032748993,0.2611827162153081
0.037894709190746674,0.2625186479403266
0.03833395101766601,0.26364424433841815
0.03877828414589457,0.2648713124118003
0.03922776758927719,0.266174316242188
0.03968246104569482,0.2674810752723872
0.040142424904993215,0.2686808682212217
0.040607720257003654,0.26988777635911565
0.041078408899656464,0.27111484443249784
0.04155455334718875,0.272357368456421
0.04203621683844714,0.2737719239298434
0.04252346334528682,0.2750648477924871
0.04301635758106795,0.2763618036422283
0.0435149650092505,0.277541831866138
0.044019351852088745,0.2788764195954573
0.044529585099426554,0.2802042873462805
0.04504573251759458,0.2815583630132384
0.04556786265841064,0.28276716253530837
0.046096044868284336,0.2841449532112753
0.04663034929742731,0.28548686244204025
0.04717084690917017,0.2868550416350428
0.047717609489387455,0.2882642295544654
0.04827070965603183,0.28968080102143673
0.0488302208687788,0.2910879645185135
0.0493962174387832,0.292480344062899
0.04996877453854884,0.2938680196223372
0.0505479682119124,0.2953410389086755
0.05113387538414326,0.29669981856058064
0.05172657387216019,0.29814864592433304
0.05232614239486662,0.29952019353538073
0.052932660583605615,0.30087292520663933
0.05354620899273607,0.30230024863920435
0.05416686911033152,0.3037867078825348
0.05479472336900287,0.30520999932800214
0.05542985515684669,0.30679188226597676
0.05607234882852033,0.3083327733351253
0.05672228971644543,0.3098474564881392
0.05737976414214134,0.3112848598884484
0.05804485942768978,0.3127222632887575
0.05871766390733255,0.3142208184933808
0.05939826693920356,0.3157717895302735
0.060086758917196864,0.3172024729520866
0.0607832312829723,0.3187366440427391
0.06148777653810023,0.3202916470667294
0.062200488256347115,0.32189032995094413
0.06292146109610344,0.3234715408910691
0.06365079081295572,0.3251837914118675
0.06438857427240419,0.32680061823802165
0.06513490946272803,0.3283864683210767
0.0658898955079995,0.32999395201935355
0.06665363268124913,0.3315711309723809
0.06742622241778341,0.33316846986089643
0.06820776732865685,0.33470398494724823
0.06899837121430018,0.3363046838250118
0.0697981390783066,0.3380807741415227
0.07060717714137772,0.3397715207311337
0.07142559285543126,0.34145084335730125
0.07225349491787214,0.3431899737920839
0.07309099328602911,0.34481576602499026
0.07393819919175866,0.34658759491969626
0.07479522515621821,0.3483193333781332
0.07566218500481055,0.3500927357032458
0.07653919388230147,0.3518137221960889
0.0774263682681127,0.3535918285061488
0.07832382599179197,0.355275183119414
0.07923168624866253,0.35698608964451306
0.08015006961565405,0.35889926752234397
0.08107909806731686,0.3606935017807943
0.08201889499202203,0.36246251161046006
0.08296958520834907,0.3643292842884946
0.08393129498166364,0.36616710168999766
0.08490415204088747,0.36796855050063837
0.0858882855954625,0.36983065654189906
0.08688382635251184,0.3716880585982125
0.08789090653419954,0.3735185807405416
0.08890965989529158,0.37543310261407165
0.08994022174092044,0.3772434648209126
0.09098272894455559,0.3791978225848254
0.09203731996618221,0.3810382366776426
0.09310413487069075,0.38291579866944425
0.09418331534647952,0.38483704052147033
0.0952750047242729,0.3867300584638129
0.09637934799615785,0.3886949801760634
0.09749649183484087,0.39064713392917144
0.0986265846131282,0.3925658518329139
0.09976977642363201,0.3946414891472347
0.10092621909870483,0.3965916269067939
0.10209606623060476,0.39854109266850346
0.10327947319189525,0.40054700624957995
0.10447659715608053,0.4025858477252873
0.10568759711848051,0.40466500907197095
0.10691263391734772,0.4067737383240374
0.10815187025522892,0.40886096364491636
0.10940547072057435,0.4110113567636584
0.11067360180959745,0.4130932061017404
0.11195643194838795,0.4151515355150863
0.11325413151528127,0.41727370472414493
0.11456687286348727,0.4193266581546939
0.11589483034398118,0.42152610711645727
0.11723818032865997,0.42373323515181494
0.11859710123376706,0.42582008552462447
0.11997177354358855,0.4279423425845037
0.12136237983442417,0.43013708756131985
0.12276910479883604,0.43239164034675087
0.12419213527017846,0.434620657213897
0.12563166024741215,0.43689906237674536
0.12708787092020596,0.43905853101270076
0.12856096069432965,0.44125999596801285
0.130051125217341,0.4435414286674283
0.13155856240457053,0.4457953094550097
0.1330834724654076,0.4481634298770244
0.1346260579298911,0.45049526241516025
0.13618652367560827,0.45288488676836236
0.1377650769549055,0.45515153551508636
0.13936192742241435,0.4574779920704254
0.14097728716289676,0.4598178885827565
0.142611370719413,0.46219743296821447
0.14426439512181588,0.4646952489752033
0.14593657991557576,0.4671144412337881
0.1476281471909391,0.4694610577246153
0.14933932161242533,0.4718997379208387
0.15107033044866555,0.47441099388481955
0.15282140360258709,0.4768691620186815
0.15459277364194784,0.47933129580761813
0.15638467583022478,0.4817713863315637
0.15819734815786016,0.48433304213426515
0.16003103137387018,0.4869175458638533
0.16188596901781993,0.48952288152677914
0.1637624074521689,0.4920045695853773
0.16566059589499152,0.4945722733687252
0.16758078645307686,0.4971798895666721
0.16952323415541215,0.4998024326322156
0.1714881969870541,0.5025112559639809
0.17347593592339325,0.5052179397211483
0.1754867149648152,0.5079114306834218
0.1775208011717636,0.510553726228076
0.1795784647002097,0.5132316376587596
0.18165997883753285,0.5159774208722532
0.18376562003881725,0.5187158121094012
0.18589566796356882,0.5214857872454808
0.18805040551285834,0.5242779383105974
0.1902301188668946,0.5269222498488004
0.19243509752303323,0.5296572810967005
0.19466563433422632,0.5325186479403266
0.19692202554791735,0.5353706068140582
0.19920457084538712,0.5382198776963915
0.20151357338155584,0.541118204421746
0.20384933982524642,0.544023923123446
0.20621218039991446,0.546931657818695
0.2086024089248505,0.5497923526644716
0.21102034285685967,0.552765943148982
0.21346630333242453,0.5557025737517639
0.21594061521035676,0.5588031718298501
0.21844360711494284,0.5618009542369464
0.22097561147959033,0.5647631207580137
0.22353696459097966,0.5678401989113635
0.22612800663372795,0.5708589593000001
0.2287490817355704,0.5739871659875952
0.2314005380130654,0.5769182178617028
0.23408272761782944,0.5800100799677441
0.23679600678330787,0.5830926870095074
0.23954073587208793,0.5863376117196425
0.24231727942376008,0.5895457294536658
0.24512600620333397,0.5927598951683354
0.24796728925021602,0.5960278207109737
0.2508415059277541,0.5992863382837175
0.2537490379733572,0.6025797997446408
0.2566902715491952,0.6058799811840603
0.25966559729348726,0.609135138767556
0.26267541037238384,0.6123687924198643
0.26572011053245065,0.6156945097775688
0.26880010215376077,0.619104226866474
0.2719157943036019,0.6224669041059069
0.2750676007908067,0.6259451649754721
0.2782559402207126,0.6294697936966601
0.28148123605075814,0.6329473825683758
0.28474391664672477,0.6365183791411868
0.28804441533962977,0.6401310395806734
0.2913831704832789,0.6436140044351857
0.2947606255124859,0.6472593625193375
0.29817722900196736,0.6507334902866511
0.30163343472591975,0.6542127545191855
0.30512970171828707,0.6579255426382635
0.30866649433372745,0.6614884752368793
0.3122442823092858,0.6652415832269336
0.3158635408267819,0.6688690276191116
0.31952475057592133,0.6726436101514721
0.32322839781813806,0.6763765875949197
0.3269749744511768,0.6801962233720852
0.33076497807442423,0.6839345474094483
0.3345989120549975,0.6877010953564948
0.3384772855945983,0.6915778509508769
0.34240061379714254,0.6954714064914993
0.34636941773717345,0.6992574423761845
0.3503842245290676,0.7030569182178616
0.3544455673970435,0.7070526174316243
0.3585539857459817,0.7110866205228143
0.36271002523306484,0.7149835360526846
0.3669142378402494,0.7189778912707478
0.3711671819475767,0.7229386465963309
0.37546942240733366,0.7269629761094251
0.37982153061907364,0.73108358574212
0.3842240846055061,0.7351616154828304
0.38867766908926676,0.739223842483704
0.393182875570577,0.7431839258114374
0.39774030240580366,0.7471991129628386
0.40235055488692933,0.7513406357099657
0.4070142453219439,0.7555910221087292
0.4117319931161679,0.75980557475387
0.4165044248545185,0.7640165311471004
0.42133217438472886,0.7682192056985417
0.4262158829015325,0.7724064242994422
0.43115619903182284,0.7764968752099993
0.43615377892080054,0.7806935017807943
0.441209286319119,0.7849472481688059
0.4463233926710397,0.7891122908406694
0.4514967772036102,0.7933364693232982
0.4567301270168747,0.7975720717693703
0.4620241371751313,0.8019277089618054
0.46737951079924633,0.8061756602378873
0.47279695916003905,0.8104247026409516
0.4782772017727485,0.8147389288354276
0.4838209664925957,0.818996707210537
0.48942898961145315,0.8233472212888918
0.49510201595563513,0.8277985350446878
0.5008407989848213,0.8321860090047712
0.5066461008921268,0.8364505073583764
0.5125186927053332,0.8406881257979973
0.5184593543892912,0.84488878435589
0.5244688749495119,0.8492776023116726
0.5305480525369574,0.8535427726631276
0.5366976945540476,0.8579094146898729
0.5429186177618943,0.8622390968348901
0.5492116483887789,0.8664578993347222
0.5555776222398878,0.8707082857334857
0.5620173848083188,0.8748672804247025
0.5685317913873753,0.8790820509374369
0.5751217071841613,0.8832007257576775
0.5817880074344935,0.8873032726295277
0.5885315775191451,0.891314427793831
0.595353313081437,0.895375982796855
0.6022541201461928,0.8993703380149183
0.6092349152400711,0.9034473489684833
0.6162966255132942,0.9074255762381561
0.6234401888627864,0.9113117398024327
0.6306665540567405,0.915066863786036
0.6379766808606282,0.918760835965325
0.6453715401646701,0.9224729520865533
0.6528521141127848,0.926208588132518
0.6604193962330305,0.929823936563403
0.6680743915695615,0.9333386871977238
0.675818116816111,0.9368154021907129
0.6836516004510238,0.9401088636516365
0.6915758828738525,0.9434802768631141
0.6995920165435374,0.9466588266917546
0.707701066118189,0.9498145285935085
0.7159041085964888,0.952919830656542
0.7242022334607315,0.9560600766077549
0.732596542821523,0.9590316510987165
0.741088151564157,0.9617975942476983
0.7496781874966877,0.9645151535515085
0.7583677914997191,0.967201800954237
0.7671581176779302,0.969719776896714
0.7760503335133571,0.9722431288219878
0.7850456200204509,0.9746166252267994
0.794145171902934,0.9768496740810428
0.8033501977124734,0.9790612190040993
0.8126619200091946,0.9811686042604665
0.822081575524054,0.9831604058867012
0.8316104153230961,0.9850083999731201
0.8412497049736118,0.9868537060681406
0.8510007247122247,0.9884960688125798
0.8608647696149244,0.9900356158860291
0.8708431497690724,0.991526779114307
0.880937190447399,0.9929453665748271
0.8911482322840202,0.9941663866675625
0.9014776314524917,0.9953242389624354
0.9119267598459299,0.9963234997648007
0.9224970052592174,0.9972091929305826
0.9331897715733238,0.998013574356562
0.9440064789417604,0.9986835562126201
0.9549485639791966,0.9992063705396144
0.9660174799522646,0.9995759693568982
0.9772146969725725,0.999827296552651
0.9885417021919574,0.9999711040924669
1.0,1.0


==> data/ELD/DTS/NHiTS-online/total/roc_LSTM.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.012902387467154627
1.0233165783302449e-05,0.01290248127088348
1.0351779556301762e-05,0.01290257616190188
1.0471768194855202e-05,0.012902672152812721
1.05931476351837e-05,0.012902769256364984
1.0715933998226711e-05,0.012902867485455419
1.084014359178331e-05,0.012902966853130263
1.09657929126781e-05,0.01290306737258698
1.1092898648952227e-05,0.012903169057175997
1.1221477682079803e-05,0.012903271920402502
1.1351547089209991e-05,0.012903375975928204
1.148312414543511e-05,0.012903481237573186
1.1616226326085018e-05,0.012903587719317705
1.1750871309048075e-05,0.012903695435304074
1.1887076977119033e-05,0.012903804399838532
1.2024861420374123e-05,0.012903914627393136
1.216424293857368e-05,0.012904026132607696
1.2305240043592616e-05,0.01290413893029171
1.244787146187906e-05,0.012904253035426342
1.259215613694151e-05,0.01290436846316639
1.2738113231864785e-05,0.01290448522884233
1.288576213185518e-05,0.012904603347962321
1.3035122446815089e-05,0.01290472283621429
1.3186214013947484e-05,0.012904843709467994
1.3339056900390587e-05,0.012904965983777151
1.3493671405883065e-05,0.013713503088458623
1.3650078065460137e-05,0.013713628213786282
1.3808297652180924e-05,0.013713754789455662
1.3968351179887397e-05,0.013713882832277827
1.4130259905995336e-05,0.013714012359258712
1.429404533431761e-05,0.013714143387601371
1.4459729217920196e-05,0.013714275934708253
1.4627333562011299e-05,0.013714410018183526
1.4796880626863964e-05,0.013714545655835408
1.4968392930772556e-05,0.013714682865678535
1.514189325304352e-05,0.01371482166593635
1.53174046370208e-05,0.013714962075043533
1.5494950393146317e-05,0.013715104111648436
1.567455410205595e-05,0.013715247794615562
1.5856239617711373e-05,0.013715393143028085
1.60400310705682e-05,0.013715540176190371
1.622595287078087e-05,0.013715688913630541
1.6414029711444665e-05,0.013715839375103072
1.6604286571875295e-05,0.013715991580591416
1.6796748720926532e-05,0.013716145550310657
1.6991441720346258e-05,0.014110092044579825
1.7188391428171457e-05,0.014110249604346087
1.7387624002162504e-05,0.01411040899040528
1.7589165903277326e-05,0.014110570223926169
1.7793043899185774e-05,0.014110733326322896
1.7999285067824765e-05,0.014110898319257808
1.8207916800994626e-05,0.014111065224644342
1.8418966807997107e-05,0.014111234064649947
1.86324631193156e-05,0.014111404861699001
1.8848434090337955e-05,0.01411157763847582
1.906690840512252e-05,0.014111752417927647
1.9287915080207776e-05,0.014111929223267714
1.9511483468466162e-05,0.014112108077978322
1.9737643263002554e-05,0.01411228900581395
1.9966424501097934e-05,0.014112472030804426
2.0197857568198782e-05,0.015147511112404708
2.0431973201952705e-05,0.015147557935531459
2.066880249629082e-05,0.015147605301390327
2.09083769055575e-05,0.015147653216272178
2.1150728248687946e-05,0.015147701686540805
2.1395888713434215e-05,0.015147750718633755
2.1643890860640203e-05,0.015147800319063195
2.189476762856621e-05,0.015147850494416781
2.2148552337263592e-05,0.01514790125135852
2.2405278693000182e-05,0.015147952596629665
2.266498079273693e-05,0.015148004537049614
2.2927693128656486e-05,0.015148057079516797
2.3193450592744275e-05,0.015148110231009615
2.3462288481422625e-05,0.015148163998587353
2.3734242500238664e-05,0.015759021571130974
2.4009348768606518e-05,0.015759021571130974
2.4287643824604503e-05,0.015759021571130974
2.45691646298279e-05,0.015759021571130974
2.4853948574297985e-05,0.015759021571130974
2.5142033481427965e-05,0.015759021571130974
2.543345761304648e-05,0.015759021571130974
2.5728259674479322e-05,0.015759021571130974
2.6026478819690045e-05,0.015759021571130974
2.63281546564802e-05,0.015759021571130974
2.6633327251749808e-05,0.015759021571130974
2.694203713681882e-05,0.016827609973680494
2.7254325312810276e-05,0.016828172092397276
2.7570233256095827e-05,0.016828740726695192
2.7889802923804396e-05,0.01682931595209707
2.8213076759394707e-05,0.016829897845001128
2.8540097698292373e-05,0.016830486482691146
2.8870909173592345e-05,0.016831081943346683
2.9205555121827452e-05,0.016831684306053505
2.95440799888038e-05,0.016832293650814067
2.9886528735503827e-05,0.016832910058558127
3.0232946844057763e-05,0.01683353361115352
3.0583380323784315e-05,0.017242861518481263
3.0937875717301366e-05,0.017242932417559965
3.12964801067075e-05,0.017243004138437844
3.165924111983521e-05,0.01724307669064047
3.20262069365765e-05,0.017243150083803817
3.2397426295281954e-05,0.017243224327675562
3.277294849923382e-05,0.01724329943211635
3.315282342319423e-05,0.017243375407101143
3.353710152002929e-05,0.01724345226272051
3.392583382740992e-05,0.01765156308043219
3.4319071974590426e-05,0.0176517990233205
3.4716868189265594e-05,0.017652037701049304
3.511927530450728e-05,0.01765227914531845
3.552634676578139e-05,0.017652523388195212
3.5938136638046256e-05,0.01765277046211857
3.6354699612933176e-05,0.017653020399903505
3.677609101601031e-05,0.017653273234745352
3.720236681413066e-05,0.018056007215121593
3.7633583622865324e-05,0.01805617970184509
3.806979871402284e-05,0.01805635418788155
3.8511070023255685e-05,0.018056530696405247
3.895745615775501e-05,0.018056709250859046
3.940901640403448e-05,0.018056889874957557
3.986581073580439e-05,0.018057072592690262
4.032789982193705e-05,0.018511524763120756
4.079534503452449e-05,0.018511524763120756
4.1268208457029516e-05,0.018511524763120756
4.174655289253135e-05,0.018511524763120756
4.223044187206672e-05,0.018511524763120756
4.271993966306776e-05,0.018511524763120756
4.321511127789762e-05,0.018511524763120756
4.371602248248502e-05,0.019756079245495918
4.422273980505897e-05,0.019756281932424947
4.473533054498463e-05,0.01975648696872092
4.525386278170167e-05,0.019756694381615602
4.577840538376616e-05,0.01975690419865643
4.6309028017997366e-05,0.01975711644771012
4.684580115873045e-05,0.019757331156966415
4.738879609717651e-05,0.020178960795970247
4.793808495089107e-05,0.020179290369282475
4.8493740673352334e-05,0.020179623762715954
4.9055837063650453e-05,0.020179961020550134
4.962444877628913e-05,0.020180302187577714
5.0199651331100794e-05,0.0201806473091106
5.0781521123276707e-05,0.02107676956451188
5.137013543351339e-05,0.021077122733098023
5.196557243827657e-05,0.02107747999530088
5.2567911220184194e-05,0.021077841398570024
5.3177231778509664e-05,0.02107820699090502
5.379361503980698e-05,0.022354693979851015
5.441714286865888e-05,0.022354943390982554
5.5047898078549675e-05,0.02235519569306651
5.5685964442864085e-05,0.022355450919612236
5.633142670601352e-05,0.022355709104517497
5.698437059469136e-05,0.02235597028207297
5.764488282925873e-05,0.022703867401458622
5.8313051135262185e-05,0.022704401936103423
5.8988964255084936e-05,0.02270494266659929
5.9672711959733106e-05,0.022705489664763
6.0364385060758635e-05,0.022706043003243824
6.106407542232036e-05,0.023375678906158444
6.177187597338488e-05,0.02337596202637887
6.248788072006888e-05,0.023376248428277548
6.321218475812448e-05,0.023376538149892767
6.394488428556937e-05,0.023760520984114693
6.468607661546321e-05,0.02376066922258067
6.543586018883229e-05,0.023760819179295345
6.619433458774387e-05,0.023760970874175124
6.696160054853215e-05,0.023761124327367284
6.773775997517745e-05,0.024118110417393868
6.852291595284057e-05,0.024118267448589397
6.9317172761554e-05,0.02411842629995114
7.012063589007177e-05,0.024118586992576845
7.09334120498799e-05,0.02452926550635038
7.17556091893692e-05,0.02452926550635038
7.258733650817246e-05,0.02452926550635038
7.342870447166758e-05,0.02452926550635038
7.42798248256491e-05,0.024667025065519793
7.514081061116962e-05,0.024667025065519793
7.601177617955322e-05,0.024667025065519793
7.689283720758305e-05,0.024667025065519793
7.778411071286482e-05,0.025142329288395084
7.868571506936843e-05,0.025142689930137685
7.959777002314978e-05,0.0251430547521192
8.05203967082547e-05,0.02514342380279324
8.145371766280736e-05,0.02603201549321336
8.239785684528512e-05,0.026032204321049857
8.335293965098187e-05,0.026032395337610998
8.43190929286625e-05,0.026258379845734446
8.529644499741017e-05,0.02625857531614819
8.628512566366886e-05,0.02625877305228145
8.728526623848371e-05,0.02625897308039641
8.829699955494083e-05,0.026663233590494644
8.932045998580959e-05,0.02666364297466699
9.03557834613892e-05,0.026664057104057226
9.140310748756223e-05,0.026955314422989346
9.246257116405733e-05,0.02695552631572465
9.353431520292377e-05,0.026955740664532418
9.461848194721992e-05,0.027451219913041548
9.571521538991856e-05,0.027451439259730093
9.682466119303115e-05,0.027451661148890714
9.794696670695385e-05,0.027665783837574065
9.908228099003788e-05,0.027666465026143915
0.00010023075482838654,0.02766715411044693
0.00010139254075588153,0.028239365634029973
0.00010256779307444219,0.028239365634029973
0.00010375666787451859,0.028239365634029973
0.00010495932305582277,0.02846531684277124
0.00010617591834830001,0.028465560161829728
0.00010740661533334334,0.028465806301226738
0.00010865157746525384,0.02894832336536523
0.00010991097009294972,0.02894832336536523
0.0001111849604819271,0.029033178283593773
0.00011247371783647519,0.029033951538006503
0.00011377741332214914,0.029034733755297904
0.00011509622008850323,0.029433005132062855
0.00011643031329208767,0.029433271950703572
0.00011777987011971193,0.029604337463732356
0.0001191450698119776,0.029605429623486168
0.00012052609368708426,0.029606534442586253
0.00012192312516491107,0.029983392756206963
0.0001233363497913776,0.029983675401132254
0.00012476595526308696,0.03031391226638358
0.00012621213145225474,0.030314201501621413
0.00012767507043192657,0.030314494089417342
0.0001291549665014884,0.030516389423513323
0.00013065201621247213,0.03051668883345552
0.00013216641839466052,0.030659229890464344
0.00013369837418249466,0.030659229890464344
0.00013524808704178755,0.03125125999596802
0.0001368157627967472,0.03125125999596802
0.00013840160965731315,0.031343452111461736
0.00014000583824680976,0.03134377295717964
0.00014162866162991988,0.031633932240321815
0.0001432702953409831,0.03163491722054845
0.00014493095741262166,0.032191475271517465
0.00014661086840469845,0.03219181125371588
0.00014831025143361044,0.03253477588871716
0.00015002933220192182,0.03253477588871716
0.00015176833902834055,0.032827208717869504
0.00015352750287804228,0.03282756055063944
0.000155307057393346,0.03316675288814113
0.00015710723892474503,0.03316747296075369
0.00015892828656229778,0.03338055270028449
0.00016077044216738237,0.03338128956252652
0.00016263395040481922,0.033712116121228416
0.00016451905877536624,0.033712116121228416
0.00016642601764859036,0.03381224380081983
0.00016835508029612023,0.034061096375911024
0.00017030650292528443,0.03406226722948852
0.0001722805447131394,0.03421208252133594
0.00017427746784089192,0.03421208252133594
0.00017629753752872057,0.03434043411061084
0.0001783410220710008,0.03467441704186547
0.00018040819287193827,0.03467441704186547
0.00018249932448161524,0.03500344795235833
0.00018461469463245476,0.035004294100418665
0.0001867545842761076,0.0351035427050415
0.00018891927762076664,0.035464014515153554
0.00019110906216891378,0.035464014515153554
0.0001933242287555045,0.035679414795351264
0.00019556507158659492,0.03579773686567892
0.00019783188827841644,0.03579909695569402
0.0002001249798969037,0.03613907747901144
0.00020244465099768038,0.036423627444392176
0.00020479120966650856,0.036423627444392176
0.0002071649675602069,0.03662724279282307
0.0002095662399480433,0.036724259864480434
0.0002119953457536071,0.03694576977353673
0.00021445260759716674,0.03694576977353673
0.00021693835183851843,0.03710234527249513
0.00021945290862033137,0.037329019269312265
0.0002219966119119955,0.03745850413278678
0.0002245697995539774,0.03745850413278678
0.0002271728133026905,0.03764841823311279
0.0002298059988758851,0.03772017664228576
0.0002324697059985648,0.037834529199447534
0.00023516428844943486,0.03783614594891806
0.00023789010410788932,0.038054298572387055
0.00024064751500154242,0.03837309320610174
0.00024343688735431105,0.03849600387932853
0.00024625859163505465,0.038609160326619464
0.00024911300260677886,0.03875766549537777
0.0002520004993764092,0.038957731857569254
0.0002549214654451423,0.03895890024399675
0.0002578762887593801,0.03916941065788589
0.0002608653617622548,0.03949844684427638
0.00026388908144575103,0.039779274691499146
0.0002669478494034321,0.03985582220209627
0.00027004207188377727,0.039954552732634936
0.0002731721598441376,0.04009878368389221
0.000276338529005317,0.04042201464955312
0.00027954159990678566,0.040628989987232036
0.0002827817979625341,0.04069976684189182
0.0002860595535175742,0.040981393140886835
0.000289375301905095,0.0411430683421813
0.0002927294835042816,0.04128309014625471
0.00029612254379880347,0.04153753107990054
0.00029955493343598134,0.04178849581202046
0.0003030271082866396,0.04191275711036661
0.0003065395295056527,0.041991441831559
0.00031009266359319264,0.04209366276263504
0.00031368698245668765,0.04219364257759476
0.00031732296347349763,0.04228882467576104
0.00032100108955431715,0.04232175257039178
0.00032472184920731285,0.04264272812093346
0.00032848573660300434,0.04284523889523554
0.0003322932516398972,0.04299912640279551
0.0003361449000108765,0.043377490387165665
0.0003400411932703706,0.04347046980705749
0.00034398264890229247,0.043570996572810966
0.00034796979038876914,0.043786707882534776
0.0003520031472796679,0.043954548200183706
0.0003560832552629278,0.044044083058934216
0.000360210656235707,0.04437753235367843
0.00036438589837635443,0.04445766314836017
0.0003686095362172158,0.044582827478105616
0.00037288213071828336,0.04466630706218207
0.00037720424934169976,0.044951952153753104
0.00038157646612712486,0.04526308715812109
0.00038599936176797673,0.045417486902828284
0.00039047352368855597,0.045681069820576584
0.0003949995461220643,0.045885357166857065
0.000399578030189527,0.04597540487870439
0.00040420958397963103,0.04657166914614879
0.0004088948226294864,0.046746448863800805
0.00041363436840632776,0.0469223209869801
0.00041842885079015847,0.047037519517890036
0.0004232789065573553,0.0471970969692897
0.00042818517986524155,0.04731536859082051
0.0004331483223376403,0.04741482427256233
0.00043816899315141946,0.04760365566830187
0.00044324785912404005,0.04772792112615583
0.00044838559480211905,0.04808540893854581
0.0004535828825510191,0.04817283158054544
0.00045884041264547613,0.04850614878032391
0.0004641588833612782,0.048697764240888376
0.0004695390010680063,0.04873866003628788
0.0004749814803228505,0.04891765606355331
0.0004804870439655134,0.04916470667293865
0.0004860564232142139,0.049306713409955
0.0004916903577628031,0.049548643830574134
0.0004973895958790067,0.0497083751707046
0.0005031548945038057,0.049798735245887
0.0005089870193519685,0.050152869240440524
0.0005148867450137498,0.05039731240713056
0.0005208548550577665,0.050635721270050595
0.0005268921421350677,0.05086351723674485
0.0005329994080844093,0.050984476849674075
0.0005391774640387505,0.051143384179051954
0.0005454271305329836,0.0513480276863114
0.0005517492376129129,0.051506089381156084
0.0005581446249454966,0.051690823871565275
0.0005646141419303673,0.05186277803911027
0.0005711586478126435,0.05199919360258047
0.0005777790117970507,0.052148993467496865
0.0005844761131633638,0.0522364088434917
0.0005912508413831881,0.05247561862469757
0.0005981040962380944,0.052706812540234106
0.0006050367879391225,0.05285531886297964
0.0006120498372476703,0.05302264632753175
0.0006191441755977848,0.053372757207176935
0.0006263207452198692,0.05360352501860919
0.0006335804992658254,0.053896915529870304
0.0006409244019356456,0.05412052410490161
0.0006483534286054727,0.054294738256837574
0.0006558685659571436,0.05456891337947718
0.0006634708121092351,0.05476813532901011
0.0006711611767496287,0.05490020831933338
0.0006789406812696112,0.055355150863517236
0.0006868103588995307,0.05546199852160474
0.000694771254846024,0.055668301861434046
0.0007028244264308353,0.05604865264431154
0.0007109709432312439,0.056377259592769305
0.0007192118872221193,0.05666420267455143
0.0007275483529196233,0.05688130225226253
0.0007359814475265771,0.057139333914664914
0.0007445122910795143,0.05738267824483716
0.0007531420165974376,0.057598951683354604
0.0007618717702322999,0.05774527805675461
0.0007707027114212304,0.058052131268713926
0.0007796360130405236,0.05829113316994901
0.0007886728615614156,0.05850260386873053
0.0007978144572076629,0.058685721906711286
0.0008070620141149507,0.058938243397621125
0.0008164167604921472,0.05905718701700154
0.0008258799387844272,0.0592988352763672
0.0008354528058382871,0.059572135560881125
0.0008451366330684721,0.059903904307506216
0.0008549327066268384,0.06028761507963174
0.0008648423275731727,0.06051581042546154
0.0008748668120479914,0.06071567770983133
0.0008850074914473438,0.06093340501310396
0.00089526571259964,0.061147402043803444
0.0009056428379445294,0.0613372757207177
0.0009161402457138521,0.06153215509710369
0.0009267593301146883,0.06177877830790942
0.0009375015015145289,0.062017350444782446
0.0009483681866285928,0.0621873530004704
0.0009593608287093146,0.0625384886565691
0.0009704808877380307,0.0628014478340223
0.0009817298406188842,0.06295556913860963
0.00099310918137498,0.06332235736845641
0.0010046204213468132,0.06345406894697937
0.001016265089392995,0.0636808418895942
0.0010280447320933097,0.06390497950406558
0.0010399609139541202,0.06411665882669175
0.0010520152176161591,0.06442913782675895
0.0010642092440647246,0.06460770778524194
0.001076544612842316,0.06489066757297779
0.0010890229622637305,0.06510919965056113
0.001101645949633657,0.06548283045494255
0.001114415251466788,0.06587527719911297
0.0011273325637104871,0.06608864775056214
0.0011403996019700331,0.0662928605130961
0.0011536181017364785,0.0665212954905173
0.0011669898186171474,0.06681943417781062
0.0011805165285688054,0.06697086575447392
0.0011942000281335325,0.067227336872522
0.0012080421346773289,0.06753443988979235
0.0012220446866314887,0.06782387268304231
0.0012362095437367692,0.06811907801895034
0.0012505385872903913,0.06839930112223641
0.0012650337203959038,0.0687688999395202
0.0012796968682159415,0.06899527140778068
0.001294529978227916,0.06929373026006316
0.0013095350204826678,0.06970028895907533
0.0013247139878661174,0.0700001756448281
0.0013400688963639508,0.07023251125596398
0.001355601785329369,0.07049996640010751
0.0013713147177539455,0.07080774141522747
0.001387209780541621,0.07112223640884349
0.001403289084785873,0.07148108326053357
0.0014195547660501016,0.07169712243093329
0.0014360089846512606,0.07199769503932787
0.0014526539259467812,0.07227897242217612
0.0014694918006248172,0.0726210269133136
0.0014865248449978572,0.07284053491028829
0.0015037553212997384,0.07307341419173793
0.001521185517986105,0.07335645133651167
0.0015388177500383464,0.07377461192124184
0.001556654359271062,0.07429608225253678
0.0015746977146430866,0.07452657751495195
0.001592950212572123,0.07491236734242705
0.0016114142772530198,0.07526241516027149
0.0016300923609797412,0.07559794111749854
0.0016489869444710648,0.07587930918621061
0.001668100537200059,0.07626699829565417
0.0016874356777273757,0.07670250655197904
0.001706994934038408,0.07704592153233554
0.001726780903884356,0.0772823899822687
0.0017467962151272458,0.07749202438649698
0.0017670435260889468,0.07781191283800457
0.0017875255259042354,0.07822122169209059
0.0018082449348779518,0.07845978092870103
0.0018292045048462937,0.07875775004686
0.0018504070195423021,0.0789293180143513
0.0018718552949655793,0.07920375080497793
0.0018935521797562953,0.07959314494976082
0.0019155005555735278,0.07991331227740071
0.0019377033374779887,0.08019084738928835
0.0019601634743191855,0.08046636650762717
0.001982883949127071,0.08087762919158659
0.002005867779508234,0.08129897184329012
0.002029118018046678,0.08154693904979504
0.002052637752709252,0.0820058504455086
0.0020764301072557748,0.08222967156578383
0.0021004982416539153,0.08262415160271486
0.0021248453524988827,0.08305019823936563
0.0021494746734379805,0.08327934950608158
0.00217438947560008,0.08366440427390633
0.0021995930680300748,0.08396814730192863
0.0022250887981283695,0.08435723405685103
0.002250880052095462,0.08454942544183859
0.00227697025538168,0.08483099254082387
0.0023033628731421313,0.08512907773329324
0.002330061410696925,0.08547476648074727
0.002357069413996728,0.08585882064309772
0.0023843904700937206,0.08621665210671325
0.002412028207618007,0.08649687520999932
0.00243998629725955,0.08690948188965796
0.0024682684522556926,0.08723876083596532
0.0024968784288843266,0.08762179961024126
0.0025258200269627847,0.08795981452859351
0.002555097090352507,0.08836099724480881
0.0025847135074695635,0.08875411598682884
0.002614673211801092,0.08900006719978497
0.00264498018242772,0.08922317048585444
0.002675638444552045,0.08952489752032793
0.0027066520700332413,0.0899220482494456
0.0027380251779278576,0.09030105503662389
0.0027697619350368907,0.0906928297829447
0.002801866556459195,0.0910053087830119
0.002834343306151309,0.09140581950137759
0.0028671964974937695,0.09183858611652443
0.0029004304938639917,0.09219556892922773
0.002934049709215787,0.09252335192527383
0.0029680586086656023,0.09295074255762381
0.003002461709085549,0.09327531751898394
0.0030372635797033115,0.09365566830186142
0.0030724688427090033,0.09405281903097909
0.003108082173869064,0.09433841811706203
0.0031441083031472647,0.09470667293864661
0.00318055201533292,0.09495329614945232
0.0032174181506763717,0.09529332706135342
0.003254711605531848,0.09566292587863719
0.003292437333007769,0.09598817283784691
0.0033306003436245884,0.09634164370674014
0.003369205705980267,0.09668234661649082
0.003408258547423452,0.09701632954774544
0.0034477640547344642,0.09739936832202137
0.0034877274748141775,0.09782139469864537
0.003528154115380883,0.09820442174585042
0.0035690493456752297,0.09852966870506015
0.0036104185971733375,0.098808547812647
0.0036522673643081755,0.09909750688797796
0.0036946012051993025,0.09947113769235938
0.003737425742391064,0.09981788858275654
0.0037807466635993493,0.10018076742154425
0.0038245697224669993,0.10059203010550366
0.0038689007393279753,0.1009209476769295
0.003913745601980384,0.1012781399099523
0.0039591102664684585,0.1017203144949936
0.004005000757873611,0.10206572138969154
0.004051423171114647,0.10242860022847926
0.0040983836717572615,0.10295192591115407
0.004145888496832911,0.10326792554263826
0.004193943955667186,0.10367932370142172
0.004242556430717777,0.104080370942813
0.004291732378422158,0.10442779383105974
0.004341478330055092,0.10482628855587661
0.004391800892596086,0.10523755123983602
0.004442706749606883,0.1055459982528056
0.004494202662119142,0.10581815738189637
0.0045462954695324,0.10621804210580084
0.004598992090522438,0.10662657079497347
0.004652299523960189,0.10704186546603052
0.004706224849841282,0.10740071231772057
0.004760775230226368,0.1077723271285532
0.00481595791019235,0.1081459579329346
0.004871780218794631,0.10854781264699953
0.004928249570040513,0.1089960352126873
0.004985373463873894,0.10931926617834824
0.005043159487171359,0.10970626319007049
0.005101615314749833,0.11011356763658357
0.005160748710385908,0.11054700624958
0.005220567527846975,0.11100329278946308
0.005281079711934331,0.11141389676464186
0.005342293299538352,0.11187888806653357
0.005404216420705915,0.11235495120699583
0.00546685729972018,0.11281634298770245
0.0055302242561929005,0.11319467777703111
0.005594325706169377,0.11363348109446281
0.005659170163246243,0.11408324858812266
0.005724766239702178,0.1144815536590283
0.005791122647641758,0.11500503998387206
0.005858248200152536,0.11534811627533728
0.005926151812475552,0.11583159733888851
0.005994842503189409,0.11633962771319131
0.006064329395408062,0.1168839459713729
0.006134621717992506,0.11740138431557019
0.0062057288067765,0.11790739869632416
0.0062776601058065,0.11842886902761911
0.006350425168595962,0.11894094048698174
0.00642403365939419,0.11940326590954911
0.006498495354469888,0.12003561588602915
0.006573820143409586,0.12057388616356428
0.006650018030431118,0.12117275610927822
0.006727099135712337,0.12170284255090383
0.006805073696735206,0.12222767287144683
0.0068839520696454964,0.12270680733821653
0.006963744730628222,0.12326120556414219
0.007044462277299037,0.12382299576641356
0.007126115430111745,0.12435387406760298
0.007208715033782135,0.12506417579463747
0.007292272058728313,0.12565956588938915
0.007376797602527731,0.1262401720314495
0.007462302891391108,0.12681199555576628
0.007548799281653432,0.1273530004703985
0.007636298261282241,0.12794839056515023
0.0077248114514034,0.12856394059539009
0.007814350607844541,0.12912304280626302
0.00790492762269642,0.1297762247160809
0.007996554525892346,0.13041726668771997
0.008089243486805939,0.13107318056582218
0.008183006815867389,0.13163833075734158
0.008277856966198472,0.13227202472952088
0.00837380653526649,0.13287883878771586
0.008470868266557402,0.13356091660506686
0.008569055051268348,0.1342470264095155
0.008668379930019773,0.1348605604462066
0.008768856094587427,0.13551374235602448
0.008870496889654403,0.13623681204220145
0.00897331581458352,0.13692896982729655
0.009077326525210223,0.13757811975001683
0.009182542835656282,0.138160008331932
0.009288978720164497,0.13880585982124857
0.009396648314954691,0.13948457764935152
0.009505565920101192,0.14012566359787648
0.009615746001432095,0.1407331496539211
0.009727203192450537,0.14137221960889726
0.009839952296278227,0.14203279349506082
0.009954008287621519,0.14262952758551173
0.010069386314760271,0.14333176533835093
0.010186101701559752,0.14401182716215308
0.010304169949505875,0.1447174249042403
0.01042360673976401,0.14539412673879443
0.010544427935261684,0.1460526846314092
0.010666649582795389,0.14671729050467036
0.010790287915161836,0.147463208117734
0.01091535935331391,0.14820173375445198
0.011041880508541602,0.14895773133525975
0.011169868184678225,0.14973321685370605
0.011299339380332217,0.15041327867750823
0.011430311291144786,0.1511524763120758
0.011562801312073753,0.15180364222834486
0.011696827039703846,0.15248975203279352
0.01183240627458378,0.15328674148242727
0.011969557023590427,0.15396949129762785
0.012108297502320394,0.1547073449364962
0.012248646137509308,0.1555184463409717
0.012390621569479156,0.156342783946985
0.012534242654613994,0.15706404139506755
0.01267952846786434,0.15781533499092804
0.012826498305280598,0.15859754048787045
0.012975171686575868,0.15926080236543244
0.013125568357718427,0.15996236812042203
0.013277708293554291,0.16068543780659902
0.013431611700460153,0.1614763792755863
0.013587299019027091,0.16221490491230428
0.013744790926775366,0.1630945500974397
0.013904108340900697,0.1638861635642766
0.014065272421052363,0.16461595322894967
0.014228304572143519,0.16540731671713013
0.014393226447194065,0.1662206840938109
0.014560059950206485,0.16706404139506753
0.014728827239075018,0.1678596868490021
0.014899550728528537,0.16872145977274688
0.015072253093107555,0.16954438545796652
0.01524695727017573,0.1703904307506216
0.015423686462966274,0.17121833210133727
0.01560246414366368,0.17198575364558835
0.015783314056521166,0.17276623206068265
0.01596626022101425,0.17364088434917008
0.01615132693503091,0.1744741334066285
0.01633853877809862,0.17533633492372824
0.016527920614648955,0.1762126201196156
0.0167194975973199,0.1770970075095184
0.016913295170296487,0.17799274242322422
0.01710933907269015,0.17875277199112963
0.01730765534195726,0.1796082252536792
0.01750827031735725,0.1805268463140918
0.017711210643450888,0.18144748336805322
0.017916503273639015,0.18226866474027284
0.018124175473742375,0.1832491096028493
0.018334254825622908,0.1842571063772596
0.018546769230846995,0.18517303944627378
0.018761746914391215,0.1860431034428615
0.018979216428391014,0.18692023385525167
0.019199206655932846,0.18784624689200996
0.019421746814890263,0.18878321368661222
0.019646866461804465,0.18962099321282172
0.01987459549580984,0.19056111820442173
0.02010496416260499,0.19144546737450438
0.02033800305846982,0.1923526644714737
0.020573743134329137,0.19326601534281235
0.02081221569986339,0.1942026745514414
0.021053452427667062,0.19509979168066663
0.02129748535745521,0.19608158053894229
0.021544346900318843,0.19711040924669043
0.02179406984302956,0.1979766144748337
0.0220466873523941,0.1989570593374101
0.022302232979659387,0.19990793629460388
0.022560740664968614,0.20091830363329607
0.022822244741868985,0.20187756199180162
0.023086779941871697,0.20295886529554458
0.023354381399064792,0.20399771520731136
0.023625084654779475,0.2049593441300988
0.023898925662310503,0.2059223170485854
0.024175940791691306,0.20694375377998792
0.024456166834524465,0.2079483905651502
0.024739641008868142,0.20901686714602513
0.025026400964179192,0.21009724810827093
0.025316484786313556,0.2111450843357301
0.025609931002584595,0.2121974329682145
0.025906778586880088,0.21329480545662252
0.026207066964838526,0.2143236341643707
0.02651083601908539,0.2153390229151267
0.026818126094530156,0.21650897117129225
0.02712897800372467,0.2176063436597003
0.027443433032283655,0.21865936429003424
0.02776153294436801,0.21975203279349506
0.028083319988231725,0.22085276527115116
0.028408836901833042,0.22195685773805524
0.028738126918510663,0.22309995385625098
0.029071233772725785,0.22415496270411936
0.029408201705870638,0.22525166319467776
0.029749075472144403,0.22645924333042133
0.030093900344497212,0.22757341576506956
0.03044272212064303,0.22870707613735633
0.030795587129142266,0.22978320182875836
0.03115254223555488,0.2309918688260198
0.03151363484866479,0.23209797728647272
0.031878912926776456,0.2332296216652107
0.03224842498408442,0.23442107385256367
0.0326222200971167,0.23555003023990323
0.03300034791125285,0.23674887440360187
0.03338285864731761,0.23786573482964854
0.033769803108250916,0.23907533095894093
0.03416123268585528,0.24030710301727032
0.034557199367621395,0.24149855520462332
0.03495775574363275,0.24279416705866544
0.035362955013550426,0.24402593911699483
0.03577285099367873,0.24523015926349037
0.0361874981241128,0.24644378737988037
0.03660695147596903,0.24762381560379007
0.03703126675869927,0.24878905987500843
0.03746050032748993,0.2500806397419528
0.037894709190746674,0.25128351589274917
0.03833395101766601,0.25258248773603925
0.03877828414589457,0.253926483435253
0.03922776758927719,0.2552113433237014
0.03968246104569482,0.2564740272831127
0.040142424904993215,0.2577266312747799
0.040607720257003654,0.2589718432901015
0.041078408899656464,0.26022982326456556
0.04155455334718875,0.26148780323902965
0.04203621683844714,0.2627155433102614
0.04252346334528682,0.2640454270546334
0.04301635758106795,0.2653904497972431
0.0435149650092505,0.26677508231973657
0.044019351852088745,0.2680834886756392
0.044529585099426554,0.2694059539009475
0.04504573251759458,0.2708366373227606
0.04556786265841064,0.27224044083058935
0.046096044868284336,0.2736429003427189
0.04663034929742731,0.27504871984409646
0.04717084690917017,0.2763678516228748
0.047717609489387455,0.27774611921241854
0.04827070965603183,0.27920368254821587
0.0488302208687788,0.2806316779786305
0.0493962174387832,0.2820059135810766
0.04996877453854884,0.283413749076003
0.0505479682119124,0.2849149922720247
0.05113387538414326,0.28629661985081645
0.05172657387216019,0.28783549492641625
0.05232614239486662,0.2892903702708151
0.052932660583605615,0.29074646760492756
0.05354620899273607,0.2922202808951011
0.05416686911033152,0.2937712519319938
0.05479472336900287,0.29514212754519187
0.05542985515684669,0.2966662186681003
0.05607234882852033,0.2981701498555204
0.05672228971644543,0.29970096095692494
0.05737976414214134,0.30117935622606007
0.05804485942768978,0.3026691754586385
0.05871766390733255,0.30419797056649417
0.05939826693920356,0.30577447752167186
0.060086758917196864,0.3074423761843962
0.0607832312829723,0.30906659498689604
0.06148777653810023,0.3106551979033667
0.062200488256347115,0.31223640884349174
0.06292146109610344,0.3137732679255426
0.06365079081295572,0.31538539076674954
0.06438857427240419,0.3171339291714267
0.06513490946272803,0.318569316578187
0.0658898955079995,0.32016070875686503
0.06665363268124913,0.32186479403265905
0.06742622241778341,0.32357973254485584
0.06820776732865685,0.3252046233452053
0.06899837121430018,0.3267253544788657
0.0697981390783066,0.32844634097170883
0.07060717714137772,0.33011961561723
0.07142559285543126,0.3318379141186748
0.07225349491787214,0.3335051407835495
0.07309099328602911,0.33529601505275186
0.07393819919175866,0.33704791344667695
0.07479522515621821,0.33872387608359655
0.07566218500481055,0.34051945433774616
0.07653919388230147,0.3422639607553256
0.0774263682681127,0.34399569921376255
0.07832382599179197,0.34572407768295144
0.07923168624866253,0.34756333579732546
0.08015006961565405,0.3494511549754794
0.08107909806731686,0.35125797997446406
0.08201889499202203,0.35306431019420736
0.08296958520834907,0.3548746724010483
0.08393129498166364,0.3565692036909097
0.08490415204088747,0.3583925811437404
0.0858882855954625,0.36030307103017273
0.08688382635251184,0.3621913849875681
0.08789090653419954,0.3639291714266515
0.08890965989529158,0.3657764935152208
0.08994022174092044,0.3676990852728531
0.09098272894455559,0.36959142530743905
0.09203731996618221,0.37154828304549425
0.09310413487069075,0.3735992204824944
0.09418331534647952,0.375608494052819
0.0952750047242729,0.37757879174786646
0.09637934799615785,0.3796485451246556
0.09749649183484087,0.38163765875949196
0.0986265846131282,0.38368254821584574
0.09976977642363201,0.3858060614206035
0.10092621909870483,0.38777098313285396
0.10209606623060476,0.38987702439352195
0.10327947319189525,0.39196626570794973
0.10447659715608053,0.39396075532558295
0.10568759711848051,0.3961104764464754
0.10691263391734772,0.3982353336469323
0.10815187025522892,0.4004919024259122
0.10940547072057435,0.4026469995296015
0.11067360180959745,0.4047882230637355
0.11195643194838795,0.4069686177004234
0.11325413151528127,0.4091169948256166
0.11456687286348727,0.4112129561185404
0.11589483034398118,0.41342382904374714
0.11723818032865997,0.4156918217861702
0.11859710123376706,0.41784826288555876
0.11997177354358855,0.42001545595054096
0.12136237983442417,0.422311586241732
0.12276910479883604,0.4245944492977623
0.12419213527017846,0.42689940192191383
0.12563166024741215,0.42927961830522143
0.12708787092020596,0.43156642698743364
0.12856096069432965,0.4339883072374168
0.130051125217341,0.43643437940998586
0.13155856240457053,0.4386909481889658
0.1330834724654076,0.441097372488408
0.1346260579298911,0.4434043411061085
0.13618652367560827,0.44586452523351927
0.1377650769549055,0.44842752503191996
0.13936192742241435,0.4509045091055709
0.14097728716289676,0.4533835091727706
0.142611370719413,0.45589476255191974
0.14426439512181588,0.4584033331093341
0.14593657991557576,0.4609643169141859
0.1476281471909391,0.4634453329749345
0.14933932161242533,0.46586990121631616
0.15107033044866555,0.46846552768505595
0.15282140360258709,0.4710247967206505
0.15459277364194784,0.47360251413971943
0.15638467583022478,0.47610510046367854
0.15819734815786016,0.47857314344381585
0.16003103137387018,0.4812284120690814
0.16188596901781993,0.4839765486856284
0.1637624074521689,0.48654996304011827
0.16566059589499152,0.4893723540084672
0.16758078645307686,0.4920522814326994
0.16952323415541215,0.494728176869834
0.1714881969870541,0.49737652039513475
0.17347593592339325,0.5000698877763592
0.1754867149648152,0.5027834150930717
0.1775208011717636,0.5056217598580339
0.1795784647002097,0.5082616374330196
0.18165997883753285,0.5110053087830119
0.18376562003881725,0.5137264456931341
0.18589566796356882,0.5165687789799073
0.18805040551285834,0.5194066258987972
0.1902301188668946,0.5222814326994154
0.19243509752303323,0.5251118876419596
0.19466563433422632,0.5279987904038708
0.19692202554791735,0.5309891808346213
0.19920457084538712,0.5338406453699376
0.20151357338155584,0.5367764263154358
0.20384933982524642,0.539625697197769
0.20621218039991446,0.5426140716349707
0.2086024089248505,0.5455641421947449
0.21102034285685967,0.5485330286943082
0.21346630333242453,0.5514884752368793
0.21594061521035676,0.5544472817686984
0.21844360711494284,0.55753847187689
0.22097561147959033,0.560614045755363
0.22353696459097966,0.5636422283448692
0.22612800663372795,0.5667421544251059
0.2287490817355704,0.5698891203548149
0.2314005380130654,0.5729534305490221
0.23408272761782944,0.576160876285196
0.23679600678330787,0.5793619078541067
0.23954073587208793,0.5825260399166723
0.24231727942376008,0.5857751495195215
0.24512600620333397,0.58895705933741
0.24796728925021602,0.5921524091122908
0.2508415059277541,0.5952610711645723
0.2537490379733572,0.5985283247093609
0.2566902715491952,0.6018843885615695
0.25966559729348726,0.6052792151065116
0.26267541037238384,0.6085847725287279
0.26572011053245065,0.6118782339896512
0.26880010215376077,0.615237551239836
0.2719157943036019,0.6185491566426988
0.2750676007908067,0.6218755459982528
0.2782559402207126,0.6252745111215645
0.28148123605075814,0.6286902761911162
0.28474391664672477,0.6321477051273436
0.28804441533962977,0.6356414219474498
0.2913831704832789,0.6391526107116458
0.2947606255124859,0.642791479067267
0.29817722900196736,0.6463940595390095
0.30163343472591975,0.650028991897808
0.30512970171828707,0.6535017807943013
0.30866649433372745,0.6571372891606747
0.3122442823092858,0.6608137893958739
0.3158635408267819,0.6645568174181843
0.31952475057592133,0.6684080370942813
0.32322839781813806,0.6721598010886366
0.3269749744511768,0.6757764935152206
0.33076497807442423,0.6794523217525704
0.3345989120549975,0.683113586590826
0.3384772855945983,0.686928297829447
0.34240061379714254,0.6908220352653085
0.34636941773717345,0.6946475371278812
0.3503842245290676,0.6984315570190176
0.3544455673970435,0.7024077682951415
0.3585539857459817,0.7063576622792279
0.36271002523306484,0.7103306229420066
0.3669142378402494,0.7143048286177105
0.3711671819475767,0.7181788858275654
0.37546942240733366,0.7222054969424098
0.37982153061907364,0.7262623479604865
0.3842240846055061,0.7304589745312816
0.38867766908926676,0.7345057455816141
0.393182875570577,0.7386190444190579
0.39774030240580366,0.742750487198441
0.40235055488692933,0.7468846179692226
0.4070142453219439,0.7511417243464822
0.4117319931161679,0.7552691351387676
0.4165044248545185,0.7594657617095625
0.42133217438472886,0.7636422283448694
0.4262158829015325,0.7679235266447147
0.43115619903182284,0.7722720247295208
0.43615377892080054,0.7765378670788253
0.441209286319119,0.7807264296754249
0.4463233926710397,0.7850803037430281
0.4514967772036102,0.7893925139439554
0.4567301270168747,0.793919763456757
0.4620241371751313,0.7982380216383307
0.46737951079924633,0.802593239701633
0.47279695916003905,0.8069444257778375
0.4782772017727485,0.8112512599959679
0.4838209664925957,0.8156441099388483
0.48942898961145315,0.8198871043612659
0.49510201595563513,0.8241784826288555
0.5008407989848213,0.8283670452254551
0.5066461008921268,0.8327357032457495
0.5125186927053332,0.8371104092466904
0.5184593543892912,0.8413936382322028
0.5244688749495119,0.8455950540958268
0.5305480525369574,0.8498165445870572
0.5366976945540476,0.8540877629191586
0.5429186177618943,0.8583421813050199
0.5492116483887789,0.8624830320542974
0.5555776222398878,0.866668234661649
0.5620173848083188,0.8709078690948189
0.5685317913873753,0.8750419998656005
0.5751217071841613,0.8790948188965796
0.5817880074344935,0.8831630938780994
0.5885315775191451,0.8870458974531281
0.595353313081437,0.8909636449163362
0.6022541201461928,0.8949277602311673
0.6092349152400711,0.8989046435051407
0.6162966255132942,0.902627511591963
0.6234401888627864,0.9063913715476112
0.6306665540567405,0.9101209596129293
0.6379766808606282,0.9139352194072978
0.6453715401646701,0.9176278475908877
0.6528521141127848,0.921323163765876
0.6604193962330305,0.9249895840333311
0.6680743915695615,0.9286479403265909
0.675818116816111,0.932225648764741
0.6836516004510238,0.9356810698205766
0.6915758828738525,0.9391653786707883
0.6995920165435374,0.942517975942477
0.707701066118189,0.94589745312815
0.7159041085964888,0.9491734426449835
0.7242022334607315,0.9523782003897587
0.732596542821523,0.9553699348162086
0.741088151564157,0.9583025334318929
0.7496781874966877,0.9613191317787784
0.7583677914997191,0.9640528190309791
0.7671581176779302,0.9668073382165178
0.7760503335133571,0.9694019219138499
0.7850456200204509,0.9718271621530811
0.794145171902934,0.9741744506417579
0.8033501977124734,0.9764659633089174
0.8126619200091946,0.9785457966534507
0.822081575524054,0.9805584302130234
0.8316104153230961,0.9825542638263558
0.8412497049736118,0.9844398897923528
0.8510007247122247,0.9862515959948928
0.8608647696149244,0.9878670788253479
0.8708431497690724,0.9895020495934412
0.880937190447399,0.9909985888045159
0.8911482322840202,0.9924843760499966
0.9014776314524917,0.9938377797191048
0.9119267598459299,0.9951475035279886
0.9224970052592174,0.9963685236207244
0.9331897715733238,0.9974101202876151
0.9440064789417604,0.9983193333781332
0.9549485639791966,0.9990679389825953
0.9660174799522646,0.9995665613870035
0.9772146969725725,0.9998521604730864
0.9885417021919574,0.9999731200860158
1.0,1.0


==> data/ELD/Ensemble/LSTM-attack_mode/total/roc_MAELoss.csv <==
fpr,tpr
0.0,3.3599892480344065e-06
0.00040655869901216315,0.0004871984409649889
0.006525099119682817,0.00886029164706673
0.009182850614878033,0.012710839325314159
0.010916605066863786,0.014935152207512936
0.01949801760634366,0.026181036220684094
0.023466164908272292,0.030196223372085208
0.02350984476849674,0.03029702304952624
0.04182514615953229,0.052819030979100866
0.04463409717088905,0.057019017539143874
0.08036758282373496,0.09236946441771386
0.1305759021571131,0.1391707546535851
0.29105906861098046,0.2879947584167731
0.42900006719978495,0.41316107788455075
0.4629695584974128,0.45172367448424167
0.47045225455278544,0.46249244002419193
0.4916101068476581,0.4804919024259122
0.5948155365902829,0.6008164773872724
0.6596230092063705,0.666504267186345
0.7067770983132854,0.714266514347154
0.755268463140918,0.765620590014112
0.8158423493044822,0.8334856528459109
0.8914454673745044,0.9021907129897184
0.9016833546132652,0.9131509979168067
0.9195517774343122,0.927736711242524
0.9295309455009744,0.9377158793091862
0.961917881862778,0.9665009071970969
0.9687252200792957,0.9718298501444795
0.9713359317250185,0.9736576842954102
0.9904105906861098,0.9916773066326188
0.9952691351387676,0.9959276930313823
0.9952859350850077,0.9959377729991264


==> data/ELD/Ensemble/LSTM-attack_mode/total/roc_MSELoss.csv <==
fpr,tpr
3.3599892480344065e-06,0.0
0.00024191922585847726,0.0004569585377326793
0.0027686311403803507,0.004512465560110208
0.03429205026543915,0.04416705866541227
0.03913715476110476,0.051091996505611185
0.04381089980512062,0.05480814461393724
0.08252469592097306,0.10302399032323097
0.0988777635911565,0.12110409246690411
0.1837006921577851,0.22138969155298702
0.19419057859014852,0.23122438008198373
0.20999260802365433,0.24345138095558094
0.3267152745111216,0.37694711376923595
0.4771386331563739,0.5359048451044957
0.4867381224380082,0.5457630535582286
0.6352362072441368,0.6967408104294066
0.6822088569316578,0.7381728378469189
0.6959310530206303,0.7512230360862845
0.7376352395672334,0.7763423157045898
0.8600631677978631,0.8915899469121699
0.9244204018547141,0.943753779987904
0.9339459713728916,0.9482292856662858
0.955759021571131,0.9618708420133055
0.9825952556951818,0.9886667562663799
0.9891841946105773,0.9958369733216854
0.9985720045695854,0.9982057657415496


==> data/ELD/Ensemble/LSTM-attack_mode/total/roc_RescaledSMAPELoss.csv <==
fpr,tpr
0.0,3.3599892480344065e-06
0.0041361467643303545,0.0035011087964518513
0.012159801088636516,0.010022847926886635
0.013873395605134063,0.011820442174585041
0.028391909145890733,0.027773671124252403
0.0900678717828103,0.09030643101942074
0.09204690544990256,0.0920603454068947
0.10119615617230025,0.10084335730125664
0.1435958604932464,0.14352194072978966
0.19306498219205698,0.19731872858006855
0.23228277669511457,0.23829043747060008
0.25549358242053627,0.2600194879376386
0.2619850816477387,0.26568778979907265
0.279977824070963,0.2830152543511861
0.448928163429877,0.453615348430885
0.5683690612190041,0.5741852026073516
0.6176029836704523,0.6199549761440764
0.6342886902761912,0.6373731604058867
0.779984544049459,0.7837342920502655
0.8435286607082857,0.8521940729789664
0.8569686177004233,0.8635575566158188
0.8590551710234527,0.8658591492507224
0.9074457361736442,0.9116020428734628
0.9348027686311404,0.9361434043411061
0.9631509979168067,0.9640145151535515
0.976076876553995,0.9753107990054432
0.9858074054163026,0.9862173241045629
0.9938142597943687,0.9937840198911363
0.996878569988576,0.9965459310530206


==> data/ELD/Ensemble/LSTM-attack_mode/total/roc_SMAPELoss.csv <==
fpr,tpr
3.3599892480344065e-06,0.0
0.01129292386264364,0.015815469390497952
0.03870371614810832,0.053840467710503326
0.04380753981587259,0.05862173241045629
0.055325582958134535,0.07487736039244675
0.09487265640749949,0.12028761507963175
0.10876621194812176,0.13387541159868288
0.11212620119615617,0.13652644311538203
0.1200389758752772,0.1428297829446946
0.14413345877293193,0.1651972313688596
0.18621732410456288,0.20971036892681943
0.25632013977555274,0.2857200456958538
0.26529131106780457,0.2972851286875882
0.27164841072508566,0.3033969491297628
0.31142396344331696,0.34404945904173106
0.35422014649553124,0.3840165311471003
0.3639943552180633,0.39307842214904914
0.40867885222767286,0.43463476916873867
0.4508702372152409,0.47575767757543175
0.4660506686378604,0.4900880317182985
0.5048988643236342,0.5286237484040051
0.6230764061555003,0.6368758819971776
0.7169477857670855,0.7242692023385525
0.7343525300719038,0.7413581076540555
0.7891270747933606,0.792480344062899
0.8355050063839796,0.8382366776426315
0.9023351925273839,0.8999630401182717
0.9048652644311538,0.9025871917209864
0.9546267051945434,0.9528257509575969
0.9661749882400377,0.9643101942073785
0.9839157314696593,0.9832504535985485
0.9917915462670519,0.991116188428197
0.9971272091929306,0.9968416101068477


==> data/ELD/Ensemble/LSTM-attack_mode/total/roc_SeasonalityLoss.csv <==
fpr,tpr
0.0,3.3599892480344065e-06
0.00517774343122102,0.005601102076473356
0.0510348766883946,0.05215711309723809
0.09051139036355084,0.09139506753578389
0.11808682212216921,0.13347557287816678
0.12289160674685841,0.1388750755997581
0.13231301659834688,0.1488475236879242
0.18830723741684027,0.2232040857469256
0.2323533364693233,0.2604596465291311
0.25854781264699955,0.2738424837040521
0.29259458369733216,0.31391035548686247
0.38937235400846715,0.3777131913177878
0.5145991532827094,0.49870640413950673
0.5167529063906996,0.5018883139573953
0.5600732477656072,0.5542772663127478
0.5689940192191385,0.564162354680465
0.5764531953497749,0.5750117599623681
0.5806834218130502,0.5800853437269001
0.6367515623950003,0.6467340904509106
0.6843357301256636,0.7022679927424232
0.69629057187017,0.713957395336335
0.7305154223506485,0.743562260600766
0.7439150594718097,0.7566830186143404
0.7994960016127949,0.8164605873261206
0.8061084604529265,0.821678650628318
0.8439822592567704,0.8546569450977757
0.8922384248370405,0.9012566359787648
0.9526174316242189,0.9503124790000672
0.9682817014985552,0.9685807405416302
0.9727874470801694,0.9718936899401922
0.9929641825146159,0.9921611450843357


==> data/ELD/Ensemble/LSTM-attack_mode/total/roc_TS2VecLoss.csv <==
fpr,tpr
0.0,3.3599892480344065e-06
0.0004166386667562664,0.000571198172165849
0.0031953497748807205,0.0043780659901888315
0.008410053087830119,0.01131644378737988
0.011225724077682952,0.01462603319669377
0.02611719642497144,0.03337141321147772
0.027813990995228816,0.03553860627645992
0.060429406625898796,0.06649082722935287
0.07326456555339023,0.07919494657617096
0.11388347557287817,0.11820106175660237
0.1815234191250588,0.17946038572676568
0.18476244876016396,0.18112022041529466
0.21675626637994758,0.20950876957193737
0.2648309925408239,0.2588468516900746
0.2886197164169075,0.2785229487265641
0.32222968886499564,0.3092937302600632
0.44718096902089916,0.427346952489752
0.579100866877226,0.5779147906726698
0.6163497076809354,0.6102076473355286
0.7055137423560245,0.7156407499496001
0.7932901014716753,0.8002822390968349
0.8779651905113903,0.900194879376386
0.8987971238492036,0.9146663530676702
0.9281903097910087,0.9482259256770378
0.9558127813990995,0.9641791546267052
0.9660002687991398,0.9727202472952087
0.9684362610039647,0.9740508030374303
0.9727807271016733,0.9770008735972044
0.9981318459780929,0.998333445332975


==> data/ELD/Ensemble/LSTM-attack_mode/total/roc_TrendLoss.csv <==
fpr,tpr
3.3599892480344065e-06,0.0
0.006662858678852228,0.006924937840198911
0.018463140917949063,0.01922585847725287
0.020677373832403735,0.02161817082185337
0.02338552516631947,0.02450104159666689
0.02922182649015523,0.030680061823802163
0.03594516497547208,0.03811907801895034
0.03801827834150931,0.04034003091190108
0.0428029030307103,0.0456252939990592
0.05066527787111081,0.05431758618372421
0.05986156844298098,0.06393387541159869
0.06958537732679256,0.07467576103756468
0.07644647537127881,0.08191989785632686
0.08477924870640415,0.090917949062563
0.08740004031987098,0.09351522075129359
0.10112559639809153,0.10840333310933405
0.12911430683421812,0.1349102882870775
0.1527921510651166,0.15913917075465359
0.15341374907600297,0.15992876822794166
0.1716013708756132,0.17742423224245682
0.19685169007459177,0.2028526308715812
0.2988945635373967,0.2741314427793831
0.3010617566023789,0.27523015926349037
0.3526073516564747,0.3145420334654929
0.39438209797728646,0.36197836166924263
0.40161279483905654,0.3648881123580405
0.41140044351858074,0.3712653719508098
0.5180465022511928,0.46128284389489954
0.6182077817350985,0.5656575498958404
0.6431153820307774,0.5954942544183859
0.6690712989718433,0.6179860224447282
0.7874605201263356,0.7480142463544117
0.9189738592836503,0.9008198373765204
0.9320542974262482,0.915721389691553
0.9571769370338015,0.9472884886768362
0.9705967340904509,0.9638297157449096
0.9775250319198978,0.972847926886634
0.9971876889993952,0.9966937705799341


==> data/ELD/Ensemble/LSTM-audit_mode/total/roc_MAELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0
0.0008748668120479914,0.0
0.0008850074914473438,0.0
0.00089526571259964,0.0
0.0009056428379445294,0.0
0.0009161402457138521,0.0
0.0009267593301146883,0.0
0.0009375015015145289,0.0
0.0009483681866285928,0.0
0.0009593608287093146,0.0
0.0009704808877380307,0.0
0.0009817298406188842,0.0
0.00099310918137498,0.0
0.0010046204213468132,0.0
0.001016265089392995,0.0
0.0010280447320933097,0.0
0.0010399609139541202,0.0
0.0010520152176161591,0.0
0.0010642092440647246,0.0
0.001076544612842316,0.0
0.0010890229622637305,0.0
0.001101645949633657,0.0
0.001114415251466788,0.0
0.0011273325637104871,0.0
0.0011403996019700331,0.0
0.0011536181017364785,0.0
0.0011669898186171474,0.0
0.0011805165285688054,0.0
0.0011942000281335325,0.0
0.0012080421346773289,0.0
0.0012220446866314887,0.0
0.0012362095437367692,0.0
0.0012505385872903913,0.0
0.0012650337203959038,0.0
0.0012796968682159415,0.0
0.001294529978227916,0.0
0.0013095350204826678,0.0
0.0013247139878661174,0.0
0.0013400688963639508,0.0
0.001355601785329369,0.0
0.0013713147177539455,0.0
0.001387209780541621,0.0
0.001403289084785873,0.0
0.0014195547660501016,0.0
0.0014360089846512606,0.0
0.0014526539259467812,0.0
0.0014694918006248172,0.0
0.0014865248449978572,0.0
0.0015037553212997384,0.0
0.001521185517986105,0.0
0.0015388177500383464,0.0
0.001556654359271062,0.0
0.0015746977146430866,0.0
0.001592950212572123,0.0
0.0016114142772530198,0.0
0.0016300923609797412,0.0
0.0016489869444710648,0.0
0.001668100537200059,0.0
0.0016874356777273757,0.0
0.001706994934038408,0.0
0.001726780903884356,0.0
0.0017467962151272458,0.0
0.0017670435260889468,0.0
0.0017875255259042354,0.0
0.0018082449348779518,0.0
0.0018292045048462937,0.0
0.0018504070195423021,0.0
0.0018718552949655793,0.0
0.0018935521797562953,0.0
0.0019155005555735278,0.0
0.0019377033374779887,0.0
0.0019601634743191855,0.0
0.001982883949127071,0.0
0.002005867779508234,0.0
0.002029118018046678,0.0
0.002052637752709252,0.0
0.0020764301072557748,0.0
0.0021004982416539153,0.0
0.0021248453524988827,0.0
0.0021494746734379805,0.0
0.00217438947560008,0.0
0.0021995930680300748,0.0
0.0022250887981283695,0.0
0.002250880052095462,0.0
0.00227697025538168,0.0
0.0023033628731421313,0.0
0.002330061410696925,0.0
0.002357069413996728,0.0
0.0023843904700937206,0.0
0.002412028207618007,0.0
0.00243998629725955,0.0
0.0024682684522556926,0.0
0.0024968784288843266,0.0
0.0025258200269627847,0.0
0.002555097090352507,0.0
0.0025847135074695635,0.0
0.002614673211801092,0.0
0.00264498018242772,0.0
0.002675638444552045,0.0
0.0027066520700332413,0.0
0.0027380251779278576,0.0
0.0027697619350368907,0.0
0.002801866556459195,0.0
0.002834343306151309,0.0
0.0028671964974937695,0.0
0.0029004304938639917,0.0
0.002934049709215787,0.0
0.0029680586086656023,0.0
0.003002461709085549,0.0
0.0030372635797033115,0.0
0.0030724688427090033,0.0
0.003108082173869064,0.0
0.0031441083031472647,0.0
0.00318055201533292,0.0
0.0032174181506763717,0.000689404095141874
0.003254711605531848,0.0006975615051467456
0.003292437333007769,0.0007058134686064395
0.0033306003436245884,0.0007141610815006616
0.003369205705980267,0.0007226054525127418
0.003408258547423452,0.0007311477031768826
0.0034477640547344642,0.0007397889680271156
0.0034877274748141775,0.0007485303947479835
0.003528154115380883,0.0007573731443269693
0.0035690493456752297,0.0007663183912086923
0.0036104185971733375,0.0007753673234508913
0.0036522673643081755,0.0007845211428822154
0.0036946012051993025,0.0007937810652618447
0.003737425742391064,0.0008031483204409601
0.0037807466635993493,0.0008126241525260862
0.0038245697224669993,0.0008222098200443249
0.0038689007393279753,0.0008319065961105078
0.003913745601980384,0.0008417157685962833
0.0039591102664684585,0.0008516386403011642
0.004005000757873611,0.0008616765291255593
0.004051423171114647,0.000871830768245808
0.0040983836717572615,0.0008821027062912472
0.004145888496832911,0.0008924937075233273
0.004193943955667186,0.0009030051520168066
0.004242556430717777,0.0009136384358430442
0.004291732378422158,0.0009243949712554196
0.004341478330055092,0.0009352761868768992
0.004391800892596086,0.0009462835278897793
0.004442706749606883,0.0009574184562276256
0.004494202662119142,0.0009686824507694402
0.0045462954695324,0.0009800770075360777
0.004598992090522438,0.000991603639888938
0.004652299523960189,0.001003263878730963
0.004706224849841282,0.0010150592727099627
0.004760775230226368,0.0010269913884242972
0.00481595791019235,0.001039061810630944
0.004871780218794631,0.0010512721424559776
0.004928249570040513,0.0010636240056074852
0.004985373463873894,0.0010761190405909552
0.005043159487171359,0.0010887589069271595
0.005101615314749833,0.0011015452833725604
0.005160748710385908,0.0011144798681422766
0.005220567527846975,0.0011275643791356271
0.005281079711934331,0.0011408005541642956
0.005342293299538352,0.0011541901511831353
0.005404216420705915,0.0011677349485236526
0.00546685729972018,0.0011814367451301925
0.0055302242561929005,0.001195297360798867
0.005594325706169377,0.0012093186364192485
0.005659170163246243,0.0012235024342188675
0.005724766239702178,0.0012378506380105413
0.005791122647641758,0.0012523651534425751
0.005858248200152536,0.001267047908251856
0.005926151812475552,0.0012819008525198864
0.005994842503189409,0.0012969259589317816
0.006064329395408062,0.0013121252230382725
0.006134621717992506,0.001327500663520741
0.0062057288067765,0.0013430543224593329
0.0062776601058065,0.0013587882656041729
0.006350425168595962,0.0013747045826497282
0.00642403365939419,0.0013908053875123483
0.006498495354469888,0.0014070928186110255
0.006573820143409586,0.0014235690391514052
0.006650018030431118,0.001440236237413093
0.006727099135712337,0.0022780900136162435
0.006805073696735206,0.0023050801785656464
0.0068839520696454964,0.0023323831895459175
0.006963744730628222,0.0023600026727905086
0.007044462277299037,0.002387942296564953
0.007126115430111745,0.0024162057716540586
0.007208715033782135,0.002444796851854757
0.007292272058728313,0.0024737193344746616
0.007376797602527731,0.002502977060836406
0.007462302891391108,0.002532573916787824
0.007548799281653432,0.0025625138332180464
0.007636298261282241,0.0025928007865795833
0.0077248114514034,0.002623438799416453
0.007814350607844541,0.002654431940898429
0.00790492762269642,0.0026857843273614917
0.007996554525892346,0.0027175001228545337
0.008089243486805939,0.0027495835396924026
0.008183006815867389,0.002782038839015363
0.008277856966198472,0.0028148703313550343
0.00837380653526649,0.0028480823772068908
0.008470868266557402,0.0028816793876093984
0.008569055051268348,0.0029156658247298673
0.008668379930019773,0.0029500462024570867
0.008768856094587427,0.0029848250870008414
0.008870496889654403,0.003020007097498361
0.00897331581458352,0.003055596906627818
0.009077326525210223,0.0030915992412289188
0.009182542835656282,0.003128018882930702
0.009288978720164497,0.003164860668786601
0.009396648314954691,0.003202129491916883
0.009505565920101192,0.0032398303021585174
0.009615746001432095,0.0032779681067225917
0.009727203192450537,0.003316547970859339
0.009839952296278227,0.0033555750185308756
0.009954008287621519,0.0033950544330917376
0.010069386314760271,0.003434991457977306
0.010186101701559752,0.0034753913974002086
0.010304169949505875,0.0035162596170547978
0.01042360673976401,0.0035576015448297907
0.010544427935261684,0.003599422671529175
0.010666649582795389,0.003641728551601457
0.010790287915161836,0.0036845248038773855
0.01091535935331391,0.0037278171123162037
0.011041880508541602,0.003771611226760565
0.011169868184678225,0.0038159129637001937
0.011299339380332217,0.0038607282070444006
0.011430311291144786,0.003906062908903549
0.011562801312073753,0.003951923090379579
0.011696827039703846,0.003998314842365704
0.01183240627458378,0.00404524432635536
0.011969557023590427,0.004092717775260547
0.012108297502320394,0.004140741494239646
0.012248646137509308,0.004189321861534838
0.012390621569479156,0.0042384653293192215
0.012534242654613994,0.004288178424553764
0.01267952846786434,0.0043384677498541635
0.012826498305280598,0.00873412012273037
0.012975171686575868,0.008858063671481516
0.013125568357718427,0.008983443863815655
0.013277708293554291,0.009110277352029784
0.013431611700460153,0.009238580981439544
0.013587299019027091,0.009368371792616514
0.013744790926775366,0.009499667023651463
0.013904108340900697,0.00963248411244379
0.014065272421052363,0.00976684069901755
0.014228304572143519,0.009902754627864297
0.014393226447194065,0.010040243950313088
0.014560059950206485,0.010179326926927962
0.014728827239075018,0.010320022029933203
0.014899550728528537,0.010462347945666724
0.015072253093107555,0.010606323577061868
0.01524695727017573,0.010751968046158009
0.015423686462966274,0.010899300696640227
0.01560246414366368,0.011048341096408416
0.015783314056521166,0.011199109040176205
0.01596626022101425,0.011351624552099959
0.01615132693503091,0.01150590788843831
0.01633853877809862,0.011661979540242416
0.016527920614648955,0.01181986023607754
0.0167194975973199,0.011979570944776067
0.016913295170296487,0.01214113287822246
0.01710933907269015,0.012304567494170532
0.01730765534195726,0.012469896499093322
0.01750827031735725,0.012637141851066019
0.017711210643450888,0.012806325762682352
0.017916503273639015,0.01297747070400469
0.018124175473742375,0.013150599405548436
0.018334254825622908,0.013325734861300948
0.018546769230846995,0.013502900331775453
0.018761746914391215,0.013682119347100419
0.018979216428391014,0.013863415710144659
0.019199206655932846,0.014046813499678715
0.019421746814890263,0.014232337073572864
0.019646866461804465,0.014420011072032191
0.01987459549580984,0.01460986042086915
0.02010496416260499,0.0148019103348141
0.02033800305846982,0.014996186320864163
0.020573743134329137,0.015192714181670928
0.02081221569986339,0.015391520018967408
0.021053452427667062,0.015592630237034754
0.02129748535745521,0.01579607154620907
0.021544346900318843,0.01600187096642899
0.02179406984302956,0.01621005583082428
0.0220466873523941,0.01642065378934608
0.022302232979659387,0.01663369281243921
0.022560740664968614,0.016849201194757073
0.022822244741868985,0.017067207558919554
0.023086779941871697,0.02293739355727291
0.023354381399064792,0.023225702741816318
0.023625084654779475,0.023517353750472935
0.023898925662310503,0.023812385318701078
0.024175940791691306,0.02411083663094613
0.024456166834524465,0.024412747325844763
0.024739641008868142,0.024718157501489542
0.025026400964179192,0.025027107720754515
0.025316484786313556,0.025339639016682562
0.025609931002584595,0.02565579289793518
0.025906778586880088,0.02597561135430539
0.026207066964838526,0.026299136862294646
0.02651083601908539,0.026626412390754268
0.026818126094530156,0.026957481406592383
0.02712897800372467,0.027292387880546908
0.027443433032283655,0.027631176293025535
0.02776153294436801,0.027973891640013328
0.028083319988231725,0.028320579439048883
0.028408836901833042,0.028667948044743964
0.028738126918510663,0.02901753041247307
0.029071233772725785,0.02937116482865799
0.029408201705870638,0.029728898261047125
0.029749075472144403,0.030090778221797305
0.030093900344497212,0.030456852773784092
0.03044272212064303,0.03082717053698524
0.030795587129142266,0.031200892343249152
0.03115254223555488,0.03157824967591015
0.03151363484866479,0.031958680641999714
0.031878912926776456,0.03234352122611065
0.03224842498408442,0.0327328225406203
0.0326222200971167,0.0331296469504898
0.03300034791125285,0.0335374303947087
0.03338285864731761,0.033949940502592556
0.033769803108250916,0.03436723206143036
0.03416123268585528,0.0347893604935567
0.034557199367621395,0.0352163818637127
0.03495775574363275,0.03564835288649214
0.035362955013550426,0.03608533093387406
0.03577285099367873,0.03652737404284254
0.0361874981241128,0.036974540923094844
0.03660695147596903,0.037426890964838935
0.03703126675869927,0.037884484246681324
0.03746050032748993,0.03834738154360643
0.037894709190746674,0.03881564433504829
0.03833395101766601,0.03928933481305601
0.03877828414589457,0.03976851589055367
0.03922776758927719,0.040253251209696146
0.03968246104569482,0.040743605150321646
0.040142424904993215,0.041239642838502344
0.040607720257003654,0.041741430155194
0.041078408899656464,0.0422490337449859
0.04155455334718875,0.048747540281345945
0.04203621683844714,0.04933504810694249
0.04252346334528682,0.04992936580167791
0.04301635758106795,0.050530572299509614
0.0435149650092505,0.05113874744932738
0.044019351852088745,0.05175397202555844
0.044529585099426554,0.05237632773889543
0.04504573251759458,0.05300589724714887
0.04556786265841064,0.05364276416622517
0.046096044868284336,0.054286219993861996
0.04663034929742731,0.054936552170052236
0.04717084690917017,0.05559442241947946
0.047717609489387455,0.05625544648619714
0.04827070965603183,0.056914952353093205
0.0488302208687788,0.05758210262650476
0.0493962174387832,0.05825698591360556
0.04996877453854884,0.05893969184862515
0.0505479682119124,0.05963781454521903
0.05113387538414326,0.06034800906022806
0.05172657387216019,0.06106643551956131
0.05232614239486662,0.06179318934060925
0.052932660583605615,0.06252836704675607
0.05354620899273607,0.06327206628019928
0.05416686911033152,0.06402438581491814
0.05479472336900287,0.06478542556979208
0.05542985515684669,0.06555528662187156
0.05607234882852033,0.06633407121980243
0.05672228971644543,0.06712111414471586
0.05737976414214134,0.06791673434334237
0.05804485942768978,0.0687215766649787
0.05871766390733255,0.06953574800428759
0.05939826693920356,0.07035935649495986
0.060086758917196864,0.07119251152407599
0.0607832312829723,0.07203532374663445
0.06148777653810023,0.07288790510024822
0.062200488256347115,0.07375036882001165
0.06292146109610344,0.07460873094804274
0.06365079081295572,0.07542125177044665
0.06438857427240419,0.07624319061288719
0.06513490946272803,0.07707465664069163
0.0658898955079995,0.07791576028453462
0.06665363268124913,0.07876661325510528
0.06742622241778341,0.07962732855794381
0.06820776732865685,0.08049802050845031
0.06899837121430018,0.08137880474706752
0.0697981390783066,0.08226979825463951
0.07060717714137772,0.08317111936794847
0.07142559285543126,0.08408288779543152
0.07225349491787214,0.08500522463307966
0.07309099328602911,0.08593825238052115
0.07393819919175866,0.08688209495729117
0.07479522515621821,0.08783687771929016
0.07566218500481055,0.08880272747543287
0.07653919388230147,0.08977977250449037
0.0774263682681127,0.09076814257212744
0.07832382599179197,0.09176796894813717
0.07923168624866253,0.09277938442387554
0.08015006961565405,0.0937987740831003
0.08107909806731686,0.0948256900747188
0.08201889499202203,0.0958680222445967
0.08296958520834907,0.09693505469874322
0.08393129498166364,0.09801445524581218
0.08490415204088747,0.09910636724575667
0.0858882855954625,0.10021093572023107
0.08688382635251184,0.10132830737185201
0.08789090653419954,0.10245863060368263
0.08890965989529158,0.1036020555389426
0.08994022174092044,0.10475873404094667
0.09098272894455559,0.10592881973327439
0.09203731996618221,0.1070964285300589
0.09310413487069075,0.10827732347394033
0.09418331534647952,0.10947265833377899
0.0952750047242729,0.1106864182054635
0.09637934799615785,0.11191424690403347
0.09749649183484087,0.11315630750284023
0.0986265846131282,0.11441276496543654
0.09976977642363201,0.11568378616748627
0.10092621909870483,0.11696953991892793
0.10209606623060476,0.11827019698639467
0.10327947319189525,0.11958593011589513
0.10447659715608053,0.12091691405575622
0.10568759711848051,0.12223237243444904
0.10691263391734772,0.12355974529876053
0.10815187025522892,0.1249025038909051
0.10940547072057435,0.12626082654858073
0.11067360180959745,0.12763489367661768
0.11195643194838795,0.12902488777093873
0.11325413151528127,0.13043099344279757
0.11456687286348727,0.1318533974432975
0.11589483034398118,0.13333745174207728
0.11723818032865997,0.13484634533973647
0.11859710123376706,0.13637272869241995
0.11997177354358855,0.13791680452584099
0.12136237983442417,0.13947877791552926
0.12276910479883604,0.1410588563140681
0.12419213527017846,0.14266100379258054
0.12563166024741215,0.144296138248379
0.12708787092020596,0.14595003721029653
0.12856096069432965,0.1476231067006885
0.130051125217341,0.14931556892730188
0.13155856240457053,0.15102764867351856
0.1330834724654076,0.15265448673160914
0.1346260579298911,0.15423856014288223
0.13618652367560827,0.15584257249838454
0.1377650769549055,0.15745645713394948
0.13936192742241435,0.15907461176893595
0.14097728716289676,0.16070401544148472
0.142611370719413,0.16235230571485992
0.14426439512181588,0.16401970150577122
0.14593657991557576,0.165755434367598
0.1476281471909391,0.16755118417315915
0.14933932161242533,0.16939249903114761
0.15107033044866555,0.17125515677629438
0.15282140360258709,0.1731394047963998
0.15459277364194784,0.17504549334676375
0.15638467583022478,0.17697367558342356
0.15819734815786016,0.17892420759677644
0.16003103137387018,0.1808973484455923
0.16188596901781993,0.1828933601914202
0.1637624074521689,0.18491250793339406
0.16566059589499152,0.18701315456846837
0.16758078645307686,0.18915844805894516
0.16952323415541215,0.19132120334909403
0.1714881969870541,0.19341921925261724
0.17347593592339325,0.19551766045877103
0.1754867149648152,0.19763522850633466
0.1775208011717636,0.19977734152277926
0.1795784647002097,0.201940967228411
0.18165997883753285,0.20412823896075008
0.18376562003881725,0.20634086360520273
0.18589566796356882,0.2085791350302184
0.18805040551285834,0.2108442063084633
0.1902301188668946,0.21314889402724574
0.19243509752303323,0.21553158741480974
0.19466563433422632,0.21794189886882398
0.19692202554791735,0.2203801485133961
0.19920457084538712,0.22284666018322813
0.20151357338155584,0.22534176146662652
0.20384933982524642,0.22786578374901073
0.20621218039991446,0.23041906225692546
0.2086024089248505,0.23300193610256406
0.21102034285685967,0.2356147483288075
0.21346630333242453,0.2382578459547851
0.21594061521035676,0.24093158002196396
0.21844360711494284,0.24360727503036245
0.22097561147959033,0.24615551906697317
0.22353696459097966,0.24868384309985775
0.22612800663372795,0.251229640598132
0.2287490817355704,0.2538049467209079
0.2314005380130654,0.25641010350596366
0.23408272761782944,0.25900012487777907
0.23679600678330787,0.26171082996113826
0.23954073587208793,0.2643906822628138
0.24231727942376008,0.26703853917846254
0.24512600620333397,0.2696653653048767
0.24796728925021602,0.2722981584378341
0.2508415059277541,0.27485780050033
0.2537490379733572,0.2775279473788877
0.2566902715491952,0.28023186244499315
0.25966559729348726,0.2827976591598918
0.26267541037238384,0.2853767570394586
0.26572011053245065,0.287990738104881
0.26880010215376077,0.2906350181181838
0.2719157943036019,0.2934032339757795
0.2750676007908067,0.2964155851773732
0.2782559402207126,0.29944525433926383
0.28148123605075814,0.3023699230953845
0.28474391664672477,0.3053080116022492
0.28804441533962977,0.3084562684197844
0.2913831704832789,0.31141807958907775
0.2947606255124859,0.31423917509862076
0.29817722900196736,0.3170929702428091
0.30163343472591975,0.32010284947936213
0.30512970171828707,0.3233105861692142
0.30866649433372745,0.32691010991098385
0.3122442823092858,0.33058626473256136
0.3158635408267819,0.334305030277228
0.31952475057592133,0.33805619162239003
0.32322839781813806,0.34202567857281724
0.3269749744511768,0.3460958281170856
0.33076497807442423,0.3502131552214893
0.3345989120549975,0.35427991587788366
0.3384772855945983,0.35826190341965564
0.34240061379714254,0.36229545204737856
0.34636941773717345,0.36639610659503036
0.3503842245290676,0.37054429228973507
0.3544455673970435,0.374800574502936
0.3585539857459817,0.37910230979653453
0.36271002523306484,0.3834641433153601
0.3669142378402494,0.38800827440992447
0.3711671819475767,0.3925181472902415
0.37546942240733366,0.3967933742757287
0.37982153061907364,0.4012005955530973
0.3842240846055061,0.40565681459878
0.38867766908926676,0.41018155345072954
0.393182875570577,0.41476749161455845
0.39774030240580366,0.4193564059184527
0.40235055488692933,0.4242877449679533
0.4070142453219439,0.429343427132342
0.4117319931161679,0.43429899635732283
0.4165044248545185,0.4388006974489011
0.42133217438472886,0.4433010314965952
0.4262158829015325,0.44824837909624327
0.43115619903182284,0.45339381256658273
0.43615377892080054,0.45868017594878197
0.441209286319119,0.46394918775829197
0.4463233926710397,0.4691414373232602
0.4514967772036102,0.4745253873023974
0.4567301270168747,0.4797498998000032
0.4620241371751313,0.48503525835942485
0.46737951079924633,0.48989751177189333
0.47279695916003905,0.4945682011429219
0.4782772017727485,0.4993437765056809
0.4838209664925957,0.5042675067413092
0.48942898961145315,0.5096371705636706
0.49510201595563513,0.5152948049683166
0.5008407989848213,0.5210029721502855
0.5066461008921268,0.5263372376886153
0.5125186927053332,0.531756262869003
0.5184593543892912,0.5374257488654773
0.5244688749495119,0.5426759191289874
0.5305480525369574,0.5475872653882379
0.5366976945540476,0.5527940310777528
0.5429186177618943,0.5590539853012861
0.5492116483887789,0.565581567227858
0.5555776222398878,0.5721447233436521
0.5620173848083188,0.5787308969879129
0.5685317913873753,0.5852567739775393
0.5751217071841613,0.5916273824920586
0.5817880074344935,0.5982382822843662
0.5885315775191451,0.6051564834393273
0.595353313081437,0.6118228764543114
0.6022541201461928,0.6187021214035839
0.6092349152400711,0.6257170783101343
0.6162966255132942,0.6328013337527867
0.6234401888627864,0.6399597525183669
0.6306665540567405,0.647063573579265
0.6379766808606282,0.6542703979638504
0.6453715401646701,0.661498169719239
0.6528521141127848,0.6688208454464732
0.6604193962330305,0.6763077263170661
0.6680743915695615,0.684008774902426
0.675818116816111,0.6925162832149234
0.6836516004510238,0.7008637996895043
0.6915758828738525,0.7094359533644977
0.6995920165435374,0.7182252187015792
0.707701066118189,0.7268938523383672
0.7159041085964888,0.7357989645924901
0.7242022334607315,0.7456184403228259
0.732596542821523,0.7557999724339578
0.741088151564157,0.7663533070787392
0.7496781874966877,0.7766602637337754
0.7583677914997191,0.7858662197194308
0.7671581176779302,0.7947434365261901
0.7760503335133571,0.8021517881678051
0.7850456200204509,0.8106464632805471
0.794145171902934,0.8197100678220611
0.8033501977124734,0.8275594243247972
0.8126619200091946,0.8354237591486149
0.822081575524054,0.8439482444498975
0.8316104153230961,0.8526567467043866
0.8412497049736118,0.8615564623220691
0.8510007247122247,0.8705600987568332
0.8608647696149244,0.8795763624822136
0.8708431497690724,0.8892627665115821
0.880937190447399,0.899063527451147
0.8911482322840202,0.9083726786836749
0.9014776314524917,0.9183607233868892
0.9119267598459299,0.9285080014990491
0.9224970052592174,0.9386779945518666
0.9331897715733238,0.948363271192869
0.9440064789417604,0.9584412691121791
0.9549485639791966,0.966933656079082
0.9660174799522646,0.974457657455049
0.9772146969725725,0.9824119292567101
0.9885417021919574,0.9891266872781446
1.0,0.9926140716349708


==> data/ELD/Ensemble/LSTM-audit_mode/total/roc_MSELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0
0.0008748668120479914,0.0
0.0008850074914473438,0.0
0.00089526571259964,0.0
0.0009056428379445294,0.0
0.0009161402457138521,0.0
0.0009267593301146883,0.0
0.0009375015015145289,0.0
0.0009483681866285928,0.0
0.0009593608287093146,0.0
0.0009704808877380307,0.0
0.0009817298406188842,0.0
0.00099310918137498,0.0
0.0010046204213468132,0.0
0.001016265089392995,0.0
0.0010280447320933097,0.0
0.0010399609139541202,0.0
0.0010520152176161591,0.0
0.0010642092440647246,0.0
0.001076544612842316,0.0
0.0010890229622637305,0.0
0.001101645949633657,0.0
0.001114415251466788,0.0
0.0011273325637104871,0.00021410314486099326
0.0011403996019700331,0.00021687192544611548
0.0011536181017364785,0.00021967279927772302
0.0011669898186171474,0.0002225061383522375
0.0011805165285688054,0.00022537231897793282
0.0011942000281335325,0.0002282717218249144
0.0012080421346773289,0.00023120473197567744
0.0012220446866314887,0.0002341717389762516
0.0012362095437367692,0.00023717313688793824
0.0012505385872903913,0.00024020932433964763
0.0012650337203959038,0.0002432807045808424
0.0012796968682159415,0.0002463876855350949
0.001294529978227916,0.0002495306798542654
0.0013095350204826678,0.0002527101049733083
0.0013247139878661174,0.0002559263831657133
0.0013400688963639508,0.00025917994159958954
0.001355601785329369,0.0002624712123943996
0.0013713147177539455,0.0002658006326783513
0.001387209780541621,0.0002691686446464546
0.001403289084785873,0.0002725756956192514
0.0014195547660501016,0.0002760222381022262
0.0014360089846512606,0.0002795087298459053
0.0014526539259467812,0.00028303563390665287
0.0014694918006248172,0.00028660341870817124
0.0014865248449978572,0.0002902125581037146
0.0015037553212997384,0.000293863531439023
0.001521185517986105,0.0002975568236159872
0.0015388177500383464,0.00030129292515704997
0.001556654359271062,0.0003050723322703549
0.0015746977146430866,0.0003088955469156496
0.001592950212572123,0.00031276307687095375
0.0016114142772530198,0.00031667543579999883
0.0016300923609797412,0.0003206331433204504
0.0016489869444710648,0.00032463672507292054
0.001668100537200059,0.00032868671279078095
0.0016874356777273757,0.0003327836443707842
0.001706994934038408,0.0003369280639445046
0.001726780903884356,0.00034112052195060664
0.0017467962151272458,0.00034536157520795107
0.0017670435260889468,0.0003496517869895486
0.0017875255259042354,0.0003539917270973706
0.0018082449348779518,0.0003583819719380272
0.0018292045048462937,0.0003628231045993218
0.0018504070195423021,0.00036731571492769447
0.0018718552949655793,0.0003718603996065612
0.0018935521797562953,0.0003764577622355626
0.0019155005555735278,0.0003811084134107304
0.0019377033374779887,0.00038581297080558346
0.0019601634743191855,0.0003905720592531637
0.001982883949127071,0.00039538631082902296
0.002005867779508234,0.0004002563649351719
0.002029118018046678,0.0004051828683850012
0.002052637752709252,0.0004101664754891885
0.0020764301072557748,0.0004152078481426
0.0021004982416539153,0.00042030765591219926
0.0021248453524988827,0.00042546657612597597
0.0021494746734379805,0.0004306852939629043
0.00217438947560008,0.000435964502543945
0.0021995930680300748,0.00044130490302410157
0.0022250887981283695,0.00044670720468554387
0.002250880052095462,0.00045217212503181095
0.00227697025538168,0.0004577003898831057
0.0023033628731421313,0.00046329273347269493
0.002330061410696925,0.0004689498985444254
0.002357069413996728,0.0004746726364513711
0.0023843904700937206,0.0004804617072556236
0.002412028207618007,0.00048631787982924
0.00243998629725955,0.0004922419319563591
0.0024682684522556926,0.0004982346504365037
0.0024968784288843266,0.0005042968311890774
0.0025258200269627847,0.0005104292793590753
0.002555097090352507,0.0005166328094240184
0.0025847135074695635,0.0005229082453021282
0.002614673211801092,0.0005292564204617547
0.00264498018242772,0.000535678178032073
0.002675638444552045,0.0005421743709150629
0.0027066520700332413,0.0005487458618987872
0.0027380251779278576,0.0005553935237719819
0.0027697619350368907,0.0005621182394399747
0.002801866556459195,0.0005689209020419486
0.002834343306151309,0.0005758024150695629
0.0028671964974937695,0.00058276369248695
0.0029004304938639917,0.0005898056588521033
0.002934049709215787,0.0005969292494396713
0.0029680586086656023,0.0006041354103651766
0.003002461709085549,0.0006114250987106723
0.0030372635797033115,0.0006187992826518576
0.0030724688427090033,0.0006262589415866641
0.003108082173869064,0.0006338050662653356
0.0031441083031472647,0.0006414386589220125
0.00318055201533292,0.0006491607334078441
0.0032174181506763717,0.0006569723153256416
0.003254711605531848,0.000664874442166094
0.003292437333007769,0.0006728681634455609
0.0033306003436245884,0.0006809545408454642
0.003369205705980267,0.000689134648353294
0.003408258547423452,0.0006974095724052501
0.0034477640547344642,0.000705780412030536
0.0034877274748141775,0.0007142482789973263
0.003528154115380883,0.0007228142979604252
0.0035690493456752297,0.0007314796066106368
0.0036104185971733375,0.0007402453558258671
0.0036522673643081755,0.0007491127098239771
0.0036946012051993025,0.0007580828463174076
0.003737425742391064,0.0007671569566695964
0.0037807466635993493,0.0007763362460532091
0.0038245697224669993,0.0007856219336102022
0.0038689007393279753,0.0007950152526137436
0.003913745601980384,0.0008045174506320094
0.0039591102664684585,0.000814129789693878
0.004005000757873611,0.0008238535464565463
0.004051423171114647,0.0008336900123750879
0.0040983836717572615,0.0008436404938739772
0.004145888496832911,0.000853706312520601
0.004193943955667186,0.0008638888052007829
0.004242556430717777,0.000874189324296339
0.004291732378422158,0.0008846092378646953
0.004341478330055092,0.0008951499298205849
0.004391800892596086,0.0009058128001198523
0.004442706749606883,0.0009165992649453865
0.004494202662119142,0.000927510756895212
0.0045462954695324,0.0009385487251727572
0.004598992090522438,0.0009497146357793305
0.004652299523960189,0.0009610099717088259
0.004706224849841282,0.000972436233144686
0.004760775230226368,0.000983994937659148
0.00481595791019235,0.0009956876204147988
0.004871780218794631,0.0010075158343684685
0.004928249570040513,0.0015101779068490363
0.004985373463873894,0.0015277761770071696
0.005043159487171359,0.0015455784306896505
0.005101615314749833,0.001563587032292402
0.005160748710385908,0.001581804373617326
0.005220567527846975,0.0016002328741899663
0.005281079711934331,0.0016188749815808615
0.005342293299538352,0.0016377331717306125
0.005404216420705915,0.0016568099492787285
0.00546685729972018,0.001676107847896273
0.0055302242561929005,0.001695629430622378
0.005594325706169377,0.0017153772902046478
0.005659170163246243,0.0017353540494435163
0.005724766239702178,0.0017555623615405909
0.005791122647641758,0.001776004910451037
0.005858248200152536,0.0017966844112400448
0.005926151812475552,0.0018176036104434311
0.005994842503189409,0.0018387652864324164
0.006064329395408062,0.0018601722497826345
0.006134621717992506,0.0018818273436474165
0.0062057288067765,0.0019041653163449658
0.0062776601058065,0.0019269050306496365
0.006350425168595962,0.0019499083235347506
0.00642403365939419,0.0019731782501692134
0.006498495354469888,0.001996717901134737
0.006573820143409586,0.0020205304028363116
0.006650018030431118,0.002044618917917439
0.006727099135712337,0.002068986645680177
0.006805073696735206,0.002093636822510053
0.0068839520696454964,0.0021185727223059013
0.006963744730628222,0.002143797656914685
0.007044462277299037,0.0021693149765713584
0.007126115430111745,0.002195128070343824
0.007208715033782135,0.0022212403665830497
0.007292272058728313,0.002247655333378407
0.007376797602527731,0.002274376479018277
0.007462302891391108,0.002301407352456009
0.007548799281653432,0.002328751543781265
0.007636298261282241,0.002356412684696842
0.0077248114514034,0.0023843944490010115
0.007814350607844541,0.0024127005530754507
0.00790492762269642,0.0024413347563788357
0.007996554525892346,0.0024703008619461515
0.008089243486805939,0.0024996027168937844
0.008183006815867389,0.0025292442129304813
0.008277856966198472,0.002559229286874223
0.00837380653526649,0.002589561921175086
0.008470868266557402,0.00505218537661498
0.008569055051268348,0.005111036546326339
0.008668379930019773,0.005170569866550324
0.008768856094587427,0.005230793244170084
0.008870496889654403,0.005291714677718331
0.00897331581458352,0.005353342258439675
0.009077326525210223,0.00541568417136524
0.009182542835656282,0.005478748696399777
0.009288978720164497,0.005542544209421329
0.009396648314954691,0.005607079183393693
0.009505565920101192,0.005672362189491731
0.009615746001432095,0.005738401898239759
0.009727203192450537,0.0058052070806631165
0.009839952296278227,0.005874431352998288
0.009954008287621519,0.005944819530744683
0.010069386314760271,0.006016023585758567
0.010186101701559752,0.006088052974964909
0.010304169949505875,0.006160917264904956
0.01042360673976401,0.006234626133006809
0.010544427935261684,0.00630918936887072
0.010666649582795389,0.006384616875569303
0.010790287915161836,0.006460918670962791
0.01091535935331391,0.0065381048890295656
0.011041880508541602,0.006616066504110803
0.011169868184678225,0.006694838976816354
0.011299339380332217,0.006774524510093184
0.011430311291144786,0.006855133687328841
0.011562801312073753,0.006936677214584107
0.011696827039703846,0.007019165922014914
0.01183240627458378,0.007102610765310753
0.011969557023590427,0.007187022827149732
0.012108297502320394,0.0072724133186705345
0.012248646137509308,0.007358793580961399
0.012390621569479156,0.007446175086566402
0.012534242654613994,0.009476201503726096
0.01267952846786434,0.009588183594557566
0.012826498305280598,0.009701463682370926
0.012975171686575868,0.009816056812394855
0.013125568357718427,0.009931615701274338
0.013277708293554291,0.010047444905128955
0.013431611700460153,0.010164616698284248
0.013587299019027091,0.010283146642843471
0.013744790926775366,0.010403050481291967
0.013904108340900697,0.010524344138587983
0.014065272421052363,0.01064704372427776
0.014228304572143519,0.010773718164221591
0.014393226447194065,0.010903813698298206
0.014560059950206485,0.011035417184310118
0.014728827239075018,0.011168546101097443
0.014899550728528537,0.011303218130099487
0.015072253093107555,0.011439451157703104
0.01524695727017573,0.011577263277618264
0.015423686462966274,0.01171667279328117
0.01560246414366368,0.011857698220285193
0.015783314056521166,0.012000358288840033
0.01596626022101425,0.012144671946259348
0.01615132693503091,0.012290658359477255
0.01633853877809862,0.012438336917593915
0.016527920614648955,0.01258772723445076
0.0167194975973199,0.012738849151235446
0.016913295170296487,0.012891722739117057
0.01710933907269015,0.013046368301911868
0.01730765534195726,0.013202806378779955
0.01750827031735725,0.013361057746953092
0.017711210643450888,0.013521143424494304
0.017916503273639015,0.013683084673089322
0.018124175473742375,0.01384690300087047
0.018334254825622908,0.014012620165273253
0.018546769230846995,0.014180258175926044
0.018761746914391215,0.014349839297573289
0.018979216428391014,0.014521386053032586
0.019199206655932846,0.014694921226186052
0.019421746814890263,0.01487046786500632
0.019646866461804465,0.01504804928461767
0.01987459549580984,0.015227689070392602
0.02010496416260499,0.015409411081084314
0.02033800305846982,0.015593239451995495
0.020573743134329137,0.01577919859818383
0.02081221569986339,0.01596691662151954
0.021053452427667062,0.01615449329067644
0.02129748535745521,0.01634424418205611
0.021544346900318843,0.016536194497312334
0.02179406984302956,0.016730369730214096
0.0220466873523941,0.016926795670031507
0.022302232979659387,0.017125498404961016
0.022560740664968614,0.017326504325590273
0.022822244741868985,0.017529840128403196
0.023086779941871697,0.01773553281932565
0.023354381399064792,0.017943609717312202
0.023625084654779475,0.01815409845797451
0.023898925662310503,0.018367026997251686
0.024175940791691306,0.018582423615123272
0.024456166834524465,0.018800316919365245
0.024739641008868142,0.01902073584934951
0.025026400964179192,0.01924370967988748
0.025316484786313556,0.01946926802511819
0.025609931002584595,0.01968553370768891
0.025906778586880088,0.019903979223805556
0.026207066964838526,0.02012495676641431
0.02651083601908539,0.02034849568451838
0.026818126094530156,0.020574625667308596
0.02712897800372467,0.020803376748106502
0.027443433032283655,0.021034779308353263
0.02776153294436801,0.02126886408164472
0.028083319988231725,0.021505662157813292
0.028408836901833042,0.02174520498705712
0.028738126918510663,0.02198752438411713
0.029071233772725785,0.0222381284492243
0.029408201705870638,0.022540040811813752
0.029749075472144403,0.02284545267447974
0.030093900344497212,0.023154404600320384
0.03044272212064303,0.023466937622605218
0.030795587129142266,0.023783093250225002
0.03115254223555488,0.02410291347320472
0.03151363484866479,0.02442644076828045
0.031878912926776456,0.024753718104540873
0.03224842498408442,0.025084788949134212
0.0326222200971167,0.025419697273041265
0.03300034791125285,0.02575848755691542
0.03338285864731761,0.026101204796990313
0.033769803108250916,0.026447894511055947
0.03416123268585528,0.026798602744504157
0.034557199367621395,0.027153376076444097
0.03495775574363275,0.027512261625888566
0.035362955013550426,0.02787530705801216
0.03577285099367873,0.02824256059048185
0.0361874981241128,0.02861407099986099
0.03660695147596903,0.028989887628087574
0.03703126675869927,0.029370042226710236
0.03746050032748993,0.029752758908073218
0.037894709190746674,0.03015238845785892
0.03833395101766601,0.030560142168100164
0.03877828414589457,0.030972622197356497
0.03922776758927719,0.031389883328922036
0.03968246104569482,0.031811980981090185
0.040142424904993215,0.03223897121451404
0.040607720257003654,0.03267091073965198
0.041078408899656464,0.033107856924299704
0.04155455334718875,0.03354986780120946
0.04203621683844714,0.03399700207579763
0.04252346334528682,0.034449319133941655
0.04301635758106795,0.034906879049867404
0.0435149650092505,0.035369742594127764
0.044019351852088745,0.03583797124167396
0.044529585099426554,0.03631162718002028
0.04504573251759458,0.03679077331750346
0.04556786265841064,0.03727547329163782
0.046096044868284336,0.037765791477567257
0.04663034929742731,0.03826179299661519
0.04717084690917017,0.03876354372493359
0.047717609489387455,0.03927111030225232
0.04827070965603183,0.03978456014072982
0.0488302208687788,0.040303961433906424
0.0493962174387832,0.04082938316576143
0.04996877453854884,0.041360895119875216
0.0505479682119124,0.04189856788869743
0.05113387538414326,0.04244301050264622
0.05172657387216019,0.042994870307946124
0.05232614239486662,0.04355312678218108
0.052932660583605615,0.04411785406985859
0.05354620899273607,0.044689127174903406
0.05416686911033152,0.04526702197061926
0.05479472336900287,0.045851615209765835
0.05542985515684669,0.046441033771975296
0.05607234882852033,0.047036737870796166
0.05672228971644543,0.04763934684267865
0.05737976414214134,0.048248940722781325
0.05804485942768978,0.0488656004739592
0.05871766390733255,0.04948940799751693
0.05939826693920356,0.05012044614408627
0.060086758917196864,0.050758798724630017
0.0607832312829723,0.05137740125643018
0.06148777653810023,0.05199721076284843
0.062200488256347115,0.08389969750508927
0.06292146109610344,0.08481504092832874
0.06365079081295572,0.08574099419991031
0.06438857427240419,0.08667768029977681
0.06513490946272803,0.08761602890456385
0.0658898955079995,0.0885644500213981
0.06665363268124913,0.08952386439383302
0.06742622241778341,0.09049439944592796
0.06820776732865685,0.09147264268557394
0.06899837121430018,0.09246187661030504
0.0697981390783066,0.09346257685647334
0.07060717714137772,0.09447487633149738
0.07142559285543126,0.09549890948334058
0.07225349491787214,0.0965348123183677
0.07309099328602911,0.0975827224194086
0.07393819919175866,0.09864277896403115
0.07479522515621821,0.09971512274302602
0.07566218500481055,0.10079989617910574
0.07653919388230147,0.10189724334582051
0.0774263682681127,0.10300730998669314
0.07832382599179197,0.10413024353457608
0.07923168624866253,0.10520096581882794
0.08015006961565405,0.1062806929161769
0.08107909806731686,0.10737293525148232
0.08201889499202203,0.10848059194879733
0.08296958520834907,0.10960115117893954
0.08393129498166364,0.11073469893687175
0.08490415204088747,0.11188138577407725
0.0858882855954625,0.1130536096527548
0.08688382635251184,0.11424390351663953
0.08789090653419954,0.11544799421027992
0.08890965989529158,0.11666604165427796
0.08994022174092044,0.11787901861319253
0.09098272894455559,0.11910230103839252
0.09203731996618221,0.12033454805455526
0.09310413487069075,0.12140534989937857
0.09418331534647952,0.12248856352855472
0.0952750047242729,0.12359781958793221
0.09637934799615785,0.12474595792884983
0.09749649183484087,0.12590740447012558
0.0986265846131282,0.12708231346860321
0.09976977642363201,0.12827084096913494
0.10092621909870483,0.1294731448253066
0.10209606623060476,0.13069288199980955
0.10327947319189525,0.13192839860834354
0.10447659715608053,0.1331869801110907
0.10568759711848051,0.1344701390671935
0.10691263391734772,0.13576817126275748
0.10815187025522892,0.13708124909517036
0.10940547072057435,0.13839750398591394
0.11067360180959745,0.13970461844677934
0.11195643194838795,0.14102688381805
0.11325413151528127,0.14236447571562877
0.11456687286348727,0.14371757179100203
0.11589483034398118,0.14508635175483459
0.11723818032865997,0.14647099740083763
0.11859710123376706,0.14787169262991376
0.11997177354358855,0.14931808105554512
0.12136237983442417,0.15080528542070476
0.12276910479883604,0.15231523987273793
0.12419213527017846,0.15384269637627745
0.12563166024741215,0.15538785779956657
0.12708787092020596,0.15695092936231694
0.12856096069432965,0.15853211866296502
0.130051125217341,0.160131635706244
0.13155856240457053,0.1617496929310756
0.1330834724654076,0.16338650523878478
0.1346260579298911,0.16504229002164197
0.13618652367560827,0.16671726719173577
0.1377650769549055,0.16841165921018048
0.13936192742241435,0.17012569111666215
0.14097728716289676,0.17185959055932704
0.142611370719413,0.17361358782501674
0.14426439512181588,0.1753879158698533
0.14593657991557576,0.1771828103501795
0.1476281471909391,0.17899850965385705
0.14933932161242533,0.18081029365610174
0.15107033044866555,0.18262893006570866
0.15282140360258709,0.18446864649403366
0.15459277364194784,0.1863296872819394
0.15638467583022478,0.1881755140791102
0.15819734815786016,0.19001428001110407
0.16003103137387018,0.191874359285369
0.16188596901781993,0.19375599894724718
0.1637624074521689,0.19566705093250888
0.16566059589499152,0.19763092041238034
0.16758078645307686,0.19959050761156655
0.16952323415541215,0.20152908865008673
0.1714881969870541,0.20344824315238724
0.17347593592339325,0.20538964278989882
0.1754867149648152,0.20735354540848
0.1775208011717636,0.20934021184270998
0.1795784647002097,0.21127019632893557
0.18165997883753285,0.21319969369542097
0.18376562003881725,0.2152298281621979
0.18589566796356882,0.21729147114710892
0.18805040551285834,0.21937701086722355
0.1902301188668946,0.22148672431228125
0.19243509752303323,0.22361500052899452
0.19466563433422632,0.22566851442177133
0.19692202554791735,0.2277576135290794
0.19920457084538712,0.2298732750622053
0.20151357338155584,0.23204398335614007
0.20384933982524642,0.2342930218612242
0.20621218039991446,0.23656572064562215
0.2086024089248505,0.23877034746967554
0.21102034285685967,0.24097209282295914
0.21346630333242453,0.24321145651232476
0.21594061521035676,0.24547677691752373
0.21844360711494284,0.2477036811424677
0.22097561147959033,0.24994007390958162
0.22353696459097966,0.25220238895623565
0.22612800663372795,0.25449092675048113
0.2287490817355704,0.256788600866848
0.2314005380130654,0.25913030854534835
0.23408272761782944,0.26149915922034556
0.23679600678330787,0.2638896304593812
0.23954073587208793,0.26638361255664567
0.24231727942376008,0.26877670038277
0.24512600620333397,0.2711336044163619
0.24796728925021602,0.27363793135536607
0.2508415059277541,0.27617128622896525
0.2537490379733572,0.2787340055032073
0.2566902715491952,0.28128731010486463
0.25966559729348726,0.2839068374601382
0.26267541037238384,0.28647492522147705
0.26572011053245065,0.28907277997625813
0.26880010215376077,0.29170074675704327
0.2719157943036019,0.29434982501360035
0.2750676007908067,0.29712511569938693
0.2782559402207126,0.2999252083264256
0.28148123605075814,0.3027782388833713
0.28474391664672477,0.30562037534885145
0.28804441533962977,0.30857259217116545
0.2913831704832789,0.3114655892528927
0.2947606255124859,0.31428825304638763
0.29817722900196736,0.3171934586481033
0.30163343472591975,0.3201383102200296
0.30512970171828707,0.3231107477636047
0.30866649433372745,0.3261488940403174
0.3122442823092858,0.32932645581405007
0.3158635408267819,0.3324369277824969
0.31952475057592133,0.3355845140005939
0.32322839781813806,0.3389069060752727
0.3269749744511768,0.3424172567202618
0.33076497807442423,0.34612432383235825
0.3345989120549975,0.3499617449748865
0.3384772855945983,0.3538449072720023
0.34240061379714254,0.3577272977187812
0.34636941773717345,0.36149227161631214
0.3503842245290676,0.3651789454921738
0.3544455673970435,0.36896293599109137
0.3585539857459817,0.3725155412193004
0.36271002523306484,0.3761170561145054
0.3669142378402494,0.37976031657303655
0.3711671819475767,0.38346727712952305
0.37546942240733366,0.3873017232433723
0.37982153061907364,0.3917382804924391
0.3842240846055061,0.3969224268456686
0.38867766908926676,0.4021676882468478
0.393182875570577,0.40744181162798015
0.39774030240580366,0.41281817228981466
0.40235055488692933,0.4180575425217383
0.4070142453219439,0.4228220028681936
0.4117319931161679,0.4278227215366259
0.4165044248545185,0.432654324246913
0.42133217438472886,0.4374498091194813
0.4262158829015325,0.4425965580256584
0.43115619903182284,0.4471553725164113
0.43615377892080054,0.4519078230044132
0.441209286319119,0.45654615736671833
0.4463233926710397,0.46143344214003257
0.4514967772036102,0.4664473840284343
0.4567301270168747,0.47154276235377546
0.4620241371751313,0.47654728707244515
0.46737951079924633,0.4815245006066992
0.47279695916003905,0.4865776771036976
0.4782772017727485,0.4916790293249476
0.4838209664925957,0.4966902613518995
0.48942898961145315,0.501526864511733
0.49510201595563513,0.5071743274234131
0.5008407989848213,0.5129361155837784
0.5066461008921268,0.5192944498610649
0.5125186927053332,0.5256187204481052
0.5184593543892912,0.5319422655083689
0.5244688749495119,0.5382223067456626
0.5305480525369574,0.5447212531345381
0.5366976945540476,0.5522434625445832
0.5429186177618943,0.559283497678799
0.5492116483887789,0.5663629065660135
0.5555776222398878,0.5730564397333879
0.5620173848083188,0.5795954422022834
0.5685317913873753,0.5865266654373746
0.5751217071841613,0.5936021177197899
0.5817880074344935,0.6060378082082056
0.5885315775191451,0.6134314314000819
0.595353313081437,0.6211268410646087
0.6022541201461928,0.6284224558266205
0.6092349152400711,0.6358026348780806
0.6162966255132942,0.6430915255554989
0.6234401888627864,0.650685777893021
0.6306665540567405,0.6586669281342225
0.6379766808606282,0.6662667344408778
0.6453715401646701,0.6745289572365596
0.6528521141127848,0.6831519579953094
0.6604193962330305,0.6915916884023439
0.6680743915695615,0.7003163592219949
0.675818116816111,0.7091824383022176
0.6836516004510238,0.7175834966477541
0.6915758828738525,0.7261841757251519
0.6995920165435374,0.734533588761521
0.707701066118189,0.7430528122219806
0.7159041085964888,0.7520993336710826
0.7242022334607315,0.7613709011040029
0.732596542821523,0.7708000669505621
0.741088151564157,0.7794667239299586
0.7496781874966877,0.7881907541520106
0.7583677914997191,0.7966544775871931
0.7671581176779302,0.8060839434244402
0.7760503335133571,0.8157761493048981
0.7850456200204509,0.8245436303122338
0.794145171902934,0.8331256661552999
0.8033501977124734,0.8416210408089297
0.8126619200091946,0.8502344985442459
0.822081575524054,0.8586783717666749
0.8316104153230961,0.8670769125911967
0.8412497049736118,0.8755067927129729
0.8510007247122247,0.8837562112309486
0.8608647696149244,0.892630416975502
0.8708431497690724,0.9012796737827153
0.880937190447399,0.9101414688160145
0.8911482322840202,0.9191454878855392
0.9014776314524917,0.9283596718511463
0.9119267598459299,0.9377016662052698
0.9224970052592174,0.9469683551590193
0.9331897715733238,0.9564264770933611
0.9440064789417604,0.9659838526214818
0.9549485639791966,0.9743587127910104
0.9660174799522646,0.9811106315038831
0.9772146969725725,0.9876923701411513
0.9885417021919574,0.9930917652510216
1.0,0.9971527451112158


==> data/ELD/Ensemble/LSTM-audit_mode/total/roc_RescaledSMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0
0.0008748668120479914,0.0
0.0008850074914473438,0.0
0.00089526571259964,0.0
0.0009056428379445294,0.0
0.0009161402457138521,0.0
0.0009267593301146883,0.0
0.0009375015015145289,0.0
0.0009483681866285928,0.0
0.0009593608287093146,0.0
0.0009704808877380307,0.0
0.0009817298406188842,0.0
0.00099310918137498,0.0
0.0010046204213468132,0.0
0.001016265089392995,0.0
0.0010280447320933097,0.0
0.0010399609139541202,0.0
0.0010520152176161591,0.0
0.0010642092440647246,0.0
0.001076544612842316,0.0
0.0010890229622637305,0.0
0.001101645949633657,0.0
0.001114415251466788,0.0
0.0011273325637104871,0.0
0.0011403996019700331,0.0
0.0011536181017364785,0.0
0.0011669898186171474,0.0
0.0011805165285688054,0.0
0.0011942000281335325,0.0
0.0012080421346773289,0.0
0.0012220446866314887,0.0
0.0012362095437367692,0.0
0.0012505385872903913,0.0
0.0012650337203959038,0.0
0.0012796968682159415,0.0
0.001294529978227916,0.0
0.0013095350204826678,0.0
0.0013247139878661174,0.0
0.0013400688963639508,0.0
0.001355601785329369,0.0
0.0013713147177539455,0.0
0.001387209780541621,0.0
0.001403289084785873,0.0
0.0014195547660501016,0.0
0.0014360089846512606,0.0
0.0014526539259467812,0.0
0.0014694918006248172,0.0
0.0014865248449978572,0.0
0.0015037553212997384,0.0
0.001521185517986105,0.0
0.0015388177500383464,0.0
0.001556654359271062,0.0
0.0015746977146430866,0.0
0.001592950212572123,0.0
0.0016114142772530198,0.0
0.0016300923609797412,0.0
0.0016489869444710648,0.0
0.001668100537200059,0.0
0.0016874356777273757,0.0
0.001706994934038408,0.0
0.001726780903884356,0.0
0.0017467962151272458,0.0
0.0017670435260889468,0.0
0.0017875255259042354,0.0
0.0018082449348779518,0.0
0.0018292045048462937,0.0
0.0018504070195423021,0.0
0.0018718552949655793,0.0
0.0018935521797562953,0.0
0.0019155005555735278,0.0
0.0019377033374779887,0.0
0.0019601634743191855,0.0
0.001982883949127071,0.0
0.002005867779508234,0.0
0.002029118018046678,0.0
0.002052637752709252,0.0
0.0020764301072557748,0.0
0.0021004982416539153,0.0
0.0021248453524988827,0.0
0.0021494746734379805,0.0
0.00217438947560008,0.0
0.0021995930680300748,0.0
0.0022250887981283695,0.0
0.002250880052095462,0.0
0.00227697025538168,0.0
0.0023033628731421313,0.0
0.002330061410696925,0.0
0.002357069413996728,0.0
0.0023843904700937206,0.0
0.002412028207618007,0.0
0.00243998629725955,0.0
0.0024682684522556926,0.0
0.0024968784288843266,0.0
0.0025258200269627847,0.0
0.002555097090352507,0.0
0.0025847135074695635,0.0
0.002614673211801092,0.0
0.00264498018242772,0.0
0.002675638444552045,0.0
0.0027066520700332413,0.0
0.0027380251779278576,0.0
0.0027697619350368907,0.0
0.002801866556459195,0.0
0.002834343306151309,0.0
0.0028671964974937695,0.0
0.0029004304938639917,0.0
0.002934049709215787,0.0
0.0029680586086656023,0.0
0.003002461709085549,0.0
0.0030372635797033115,0.0
0.0030724688427090033,0.0
0.003108082173869064,0.0
0.0031441083031472647,0.0
0.00318055201533292,0.0
0.0032174181506763717,0.0
0.003254711605531848,0.0
0.003292437333007769,0.0
0.0033306003436245884,0.0
0.003369205705980267,0.0
0.003408258547423452,0.0
0.0034477640547344642,0.0
0.0034877274748141775,0.0
0.003528154115380883,0.0
0.0035690493456752297,0.0
0.0036104185971733375,0.0
0.0036522673643081755,0.0
0.0036946012051993025,0.0
0.003737425742391064,0.0
0.0037807466635993493,0.0
0.0038245697224669993,0.0
0.0038689007393279753,0.0
0.003913745601980384,0.0
0.0039591102664684585,0.0
0.004005000757873611,0.0
0.004051423171114647,0.0
0.0040983836717572615,0.0
0.004145888496832911,0.0004689362718722309
0.004193943955667186,0.0004749829242392077
0.004242556430717777,0.00048109966403234877
0.004291732378422158,0.0004872873036428759
0.004341478330055092,0.0004935466648785293
0.004391800892596086,0.0004998785790727147
0.004442706749606883,0.0005062838871949165
0.004494202662119142,0.000512763439962391
0.0045462954695324,0.0005193180979531536
0.004598992090522438,0.0005259487317202759
0.004652299523960189,0.0005326562219075079
0.004706224849841282,0.0005394414593662406
0.004760775230226368,0.0005463053452738226
0.00481595791019235,0.000553248791253251
0.004871780218794631,0.0005602727194942471
0.004928249570040513,0.0005673780628757365
0.004985373463873894,0.0005745657650897499
0.005043159487171359,0.0005818367807667573
0.005101615314749833,0.000589192075602458
0.005160748710385908,0.0005966326264860388
0.005220567527846975,0.0006041594216299182
0.005281079711934331,0.0006117734607009961
0.005342293299538352,0.0006194757549534234
0.005404216420705915,0.0006272673273629118
0.00546685729972018,0.0006351492127625984
0.0055302242561929005,0.0006431224579804884
0.005594325706169377,0.0006511881219784868
0.005659170163246243,0.000659347275993046
0.005724766239702178,0.0006676010036774392
0.005791122647641758,0.0006759504012456872
0.005858248200152536,0.0006843965776181502
0.005926151812475552,0.0024229766146872333
0.005994842503189409,0.002453081296031632
0.006064329395408062,0.002483534924115956
0.006134621717992506,0.0025143415436210286
0.0062057288067765,0.002545505246110021
0.0062776601058065,0.002577030170571873
0.006350425168595962,0.0026089205039710106
0.00642403365939419,0.002641180481803433
0.006498495354469888,0.0026738143886592494
0.006573820143409586,0.0027068265587917332
0.006650018030431118,0.002740221376692975
0.006727099135712337,0.0027740032776762042
0.006805073696735206,0.002808176748464864
0.0068839520696454964,0.002842746327788514
0.006963744730628222,0.0028777166069856343
0.007044462277299037,0.002913092230613427
0.007126115430111745,0.0029488778970646777
0.007208715033782135,0.0029850783591917696
0.007292272058728313,0.003021698424937931
0.007376797602527731,0.0030587429579758
0.007462302891391108,0.0030962168783533897
0.007548799281653432,0.0031341251631475434
0.007636298261282241,0.0031724728471249587
0.0077248114514034,0.003211265023410881
0.007814350607844541,0.0032505068441655398
0.00790492762269642,0.0032902035212684323
0.007996554525892346,0.00333036032701054
0.008089243486805939,0.003370982594794553
0.008183006815867389,0.0034120757198432368
0.008277856966198472,0.0034536451599159884
0.00837380653526649,0.0034956964360337043
0.008470868266557402,0.0035382351332120567
0.008569055051268348,0.0035812669012032588
0.008668379930019773,0.003624797455246436
0.008768856094587427,0.0036688325768266944
0.008870496889654403,0.0037133781144429783
0.00897331581458352,0.003758439984384844
0.009077326525210223,0.003804024171518222
0.009182542835656282,0.0038501367300802945
0.009288978720164497,0.003896783784483588
0.009396648314954691,0.003943971530129381
0.009505565920101192,0.003991706234230544
0.009615746001432095,0.004039994236643915
0.009727203192450537,0.004088841950712323
0.009839952296278227,0.004138255864116378
0.009954008287621519,0.004188242539736115
0.010069386314760271,0.004238808616522659
0.010186101701559752,0.004289960810379953
0.010304169949505875,0.004341705915056742
0.01042360673976401,0.004394050803048874
0.010544427935261684,0.004447002426512066
0.010666649582795389,0.004500567818185255
0.010790287915161836,0.00455475409232464
0.01091535935331391,0.004609568445648566
0.011041880508541602,0.004665018158293348
0.011169868184678225,0.004720898152596168
0.011299339380332217,0.004776356907147557
0.011430311291144786,0.004832458490346746
0.011562801312073753,0.004889210353292732
0.011696827039703846,0.004946620033451036
0.01183240627458378,0.0050046951556547885
0.011969557023590427,0.00806615340693623
0.012108297502320394,0.008161249772606375
0.012248646137509308,0.00825744841092308
0.012390621569479156,0.008354762098452295
0.012534242654613994,0.008453203759854573
0.01267952846786434,0.00855278646960167
0.012826498305280598,0.008653523453712994
0.012975171686575868,0.008755428091512245
0.013125568357718427,0.011560111946707908
0.013277708293554291,0.01169112347858973
0.013431611700460153,0.011823653579840205
0.013587299019027091,0.011957719852367312
0.013744790926775366,0.012093340102104716
0.013904108340900697,0.012230532341376646
0.014065272421052363,0.012369314791290217
0.014228304572143519,0.012509705884155434
0.014393226447194065,0.012651724265933275
0.014560059950206485,0.012795388798712152
0.014728827239075018,0.012940718563213053
0.014899550728528537,0.013087732861323748
0.015072253093107555,0.013236451218662348
0.01524695727017573,0.013386893387170607
0.015423686462966274,0.013539079347737237
0.01560246414366368,0.013693029312851693
0.015783314056521166,0.01384876372928864
0.01596626022101425,0.014006303280823622
0.01615132693503091,0.014165668890980148
0.01633853877809862,0.01432688172580861
0.016527920614648955,0.014489963196697486
0.0167194975973199,0.014654934963217065
0.016913295170296487,0.014821818935996134
0.01710933907269015,0.0149909546161229
0.01730765534195726,0.015162295933196726
0.01750827031735725,0.015335623286705333
0.017711210643450888,0.015510959697019919
0.017916503273639015,0.015688328451343377
0.018124175473742375,0.0158677531068032
0.018334254825622908,0.016049257493580188
0.018546769230846995,0.016232865718073426
0.018761746914391215,0.016416196091358973
0.018979216428391014,0.01659361351829305
0.019199206655932846,0.01677308741053319
0.019421746814890263,0.01695523248956725
0.019646866461804465,0.017139648061144503
0.01987459549580984,0.01732620121430773
0.02010496416260499,0.017514916726004977
0.02033800305846982,0.01770581966037669
0.020573743134329137,0.017898935372084555
0.02081221569986339,0.018094289509679017
0.021053452427667062,0.01829190801900573
0.02129748535745521,0.01849181714665155
0.021544346900318843,0.018694043443430477
0.02179406984302956,0.018898613767909984
0.0220466873523941,0.019105555289978197
0.022302232979659387,0.01931489549445247
0.022560740664968614,0.019526662184729766
0.022822244741868985,0.019740883486479337
0.023086779941871697,0.019957587851378217
0.023354381399064792,0.02017680406089004
0.023625084654779475,0.02039856123008759
0.023898925662310503,0.020622888811519753
0.024175940791691306,0.025266467728943448
0.024456166834524465,0.025547160777344813
0.024739641008868142,0.025831107370370653
0.025026400964179192,0.02611834522022182
0.025316484786313556,0.026408912476225555
0.025609931002584595,0.026702847729902196
0.025906778586880088,0.027000190020090735
0.026207066964838526,0.02730097883813375
0.02651083601908539,0.02760525413312237
0.026818126094530156,0.027913056317202145
0.02712897800372467,0.02822965705610243
0.027443433032283655,0.028551066742207133
0.02776153294436801,0.02887620192405329
0.028083319988231725,0.02920510578428014
0.028408836901833042,0.029537822006061733
0.028738126918510663,0.029874394778908686
0.029071233772725785,0.030214868804537193
0.029408201705870638,0.030559289302806058
0.029749075472144403,0.030907702017722548
0.030093900344497212,0.03126015322351784
0.03044272212064303,0.031616689730792936
0.030795587129142266,0.03197735889273575
0.03115254223555488,0.03234220861141031
0.03151363484866479,0.032711287344118864
0.031878912926776456,0.03308464410983767
0.03224842498408442,0.03346232849572745
0.0326222200971167,0.033842671352278364
0.03300034791125285,0.03422710420729157
0.03338285864731761,0.034615993066669765
0.033769803108250916,0.03500938958045961
0.03416123268585528,0.03540734599738926
0.034557199367621395,0.03580991517180774
0.03495775574363275,0.03621715057070475
0.035362955013550426,0.03662910628081189
0.03577285099367873,0.03704583701578613
0.0361874981241128,0.03747291533349652
0.03660695147596903,0.037927914408498256
0.03703126675869927,0.03838818742884008
0.03746050032748993,0.03885379552541428
0.037894709190746674,0.039326648854890935
0.03833395101766601,0.03980834068089171
0.03877828414589457,0.040295615850904964
0.03922776758927719,0.04078853908209773
0.03968246104569482,0.041287175841780974
0.040142424904993215,0.041786713463909754
0.040607720257003654,0.04228202524883841
0.041078408899656464,0.04278307824825196
0.04155455334718875,0.043289939009211804
0.04203621683844714,0.04380267485013378
0.04252346334528682,0.04432135386972907
0.04301635758106795,0.04484603640451053
0.0435149650092505,0.04537440737736946
0.044019351852088745,0.0459089027574706
0.044529585099426554,0.04644959353350564
0.04504573251759458,0.0469936458155175
0.04556786265841064,0.04754340249877683
0.046096044868284336,0.04809953147344763
0.04663034929742731,0.04866210660147476
0.04717084690917017,0.04923120260094518
0.047717609489387455,0.04980745135783056
0.04827070965603183,0.050391149406766776
0.0488302208687788,0.05098161316529304
0.0493962174387832,0.051578921055508486
0.04996877453854884,0.0521831524085116
0.0505479682119124,0.05279438747493653
0.05113387538414326,0.05341270743561154
0.05172657387216019,0.05403819441234096
0.05232614239486662,0.05467093147881219
0.052932660583605615,0.05531100267162907
0.05354620899273607,0.05595849300147313
0.05416686911033152,0.056613488464394256
0.05479472336900287,0.05727607605323222
0.05542985515684669,0.05794634376917048
0.05607234882852033,0.05862438063342422
0.05672228971644543,0.05931027669906341
0.05737976414214134,0.060004123062973314
0.05804485942768978,0.06070601187795338
0.05871766390733255,0.06141603636495655
0.05939826693920356,0.062135666535242794
0.060086758917196864,0.06286776158824432
0.0607832312829723,0.0636083424371637
0.06148777653810023,0.06435750744181375
0.062200488256347115,0.06511535610210682
0.06292146109610344,0.06588198907127005
0.06365079081295572,0.06665750816921333
0.06438857427240419,0.0674420163960526
0.06513490946272803,0.06823561794578968
0.0658898955079995,0.06903841822015078
0.06665363268124913,0.06985052384258529
0.06742622241778341,0.07067204267242706
0.06820776732865685,0.07150308381921952
0.06899837121430018,0.07234375765720708
0.0697981390783066,0.07319417583999438
0.07060717714137772,0.07405445131537554
0.07142559285543126,0.07493332257372716
0.07225349491787214,0.07585181808382732
0.07309099328602911,0.07678095997846215
0.07393819919175866,0.07772087166106953
0.07479522515621821,0.07866501379423424
0.07566218500481055,0.07961367014430072
0.07653919388230147,0.08055245907942601
0.0774263682681127,0.08149339226225114
0.07832382599179197,0.08244523190719354
0.07923168624866253,0.08340810443227954
0.08015006961565405,0.08438213772086105
0.08107909806731686,0.08536746113860028
0.08201889499202203,0.08636420555065127
0.08296958520834907,0.08737250333904083
0.08393129498166364,0.08839248842025065
0.08490415204088747,0.08942429626300342
0.0858882855954625,0.09046174218020338
0.08688382635251184,0.09152497701996334
0.08789090653419954,0.09260053593407123
0.08890965989529158,0.0936885617722559
0.08994022174092044,0.0947891990400334
0.09098272894455559,0.09590259391789943
0.09203731996618221,0.09702889428074427
0.09310413487069075,0.09816824971749254
0.09418331534647952,0.09932078974753131
0.0952750047242729,0.10048661105042238
0.09637934799615785,0.10166594551886818
0.09749649183484087,0.1028589497854872
0.0986265846131282,0.10406578229844407
0.09976977642363201,0.10528660334249403
0.10092621909870483,0.10652157506027085
0.10209606623060476,0.10777086682342034
0.10327947319189525,0.10903464078734437
0.10447659715608053,0.1103120610541469
0.10568759711848051,0.11159208220447478
0.10691263391734772,0.11288694022360493
0.10815187025522892,0.11419680708734876
0.10940547072057435,0.11552185676490852
0.11067360180959745,0.11686226524198307
0.11195643194838795,0.1182182105441411
0.11325413151528127,0.11958987276046587
0.11456687286348727,0.12097743406747322
0.11589483034398118,0.12238107875330753
0.11723818032865997,0.12380099324221772
0.11859710123376706,0.12523736611931713
0.11997177354358855,0.12669038815563027
0.12136237983442417,0.12815350871557868
0.12276910479883604,0.12963210315230625
0.12419213527017846,0.13112783614308338
0.12563166024741215,0.1326409063428136
0.12708787092020596,0.13417151470903138
0.12856096069432965,0.13572337230939074
0.130051125217341,0.1372943648151776
0.13155856240457053,0.13888356687140183
0.1330834724654076,0.14048229919863847
0.1346260579298911,0.14207997550664733
0.13618652367560827,0.14369223576634912
0.1377650769549055,0.14532318391565519
0.13936192742241435,0.14697303656799104
0.14097728716289676,0.14864201284757295
0.142611370719413,0.15033016533129487
0.14426439512181588,0.15203763628571026
0.14593657991557576,0.15376489872757718
0.1476281471909391,0.15551257176946384
0.14933932161242533,0.15729172185075854
0.15107033044866555,0.15909149426030855
0.15282140360258709,0.16091212803383503
0.15459277364194784,0.1627538649777489
0.15638467583022478,0.16461694970126653
0.15819734815786016,0.16651880907551317
0.16003103137387018,0.1685056767629884
0.16188596901781993,0.17065889103712
0.1637624074521689,0.17288379101860257
0.16566059589499152,0.17512099597026326
0.16758078645307686,0.17710031979223914
0.16952323415541215,0.17912807789071464
0.1714881969870541,0.18118382224432103
0.17347593592339325,0.18326339496143357
0.1754867149648152,0.18539388058830097
0.1775208011717636,0.1875385921682226
0.1795784647002097,0.18969712084041587
0.18165997883753285,0.1918472206478768
0.18376562003881725,0.19401657653643614
0.18589566796356882,0.19621107767255322
0.18805040551285834,0.19843101551761433
0.1902301188668946,0.20067668491136753
0.19243509752303323,0.2029483841110813
0.19466563433422632,0.20524641483115774
0.19692202554791735,0.20753578804497724
0.19920457084538712,0.2098633259734885
0.20151357338155584,0.2122101507025619
0.20384933982524642,0.21458417774043959
0.20621218039991446,0.21704418378723594
0.2086024089248505,0.21968808217784347
0.21102034285685967,0.2223626262914049
0.21346630333242453,0.22506817134593424
0.21594061521035676,0.2278050766768172
0.21844360711494284,0.2305737057845365
0.22097561147959033,0.23337442638294953
0.22353696459097966,0.23622796106214086
0.22612800663372795,0.23911468648480172
0.2287490817355704,0.24199080843217943
0.2314005380130654,0.24473467366795595
0.23408272761782944,0.2474709937664541
0.23679600678330787,0.25022248344373355
0.23954073587208793,0.25321581652808206
0.24231727942376008,0.2562374902687693
0.24512600620333397,0.25929418856888864
0.24796728925021602,0.262386317402039
0.2508415059277541,0.265514287447505
0.2537490379733572,0.2686347427421124
0.2566902715491952,0.2717875457025544
0.25966559729348726,0.2749544326096844
0.26267541037238384,0.2778729822805378
0.26572011053245065,0.28082506343255326
0.26880010215376077,0.2838113624884957
0.2719157943036019,0.28685575761240073
0.2750676007908067,0.2899852123295573
0.2782559402207126,0.2933067550279067
0.28148123605075814,0.29688554245295734
0.28474391664672477,0.3005629093140263
0.28804441533962977,0.3042829009470701
0.2913831704832789,0.3079606402377366
0.2947606255124859,0.3116353958328138
0.29817722900196736,0.3153298399010521
0.30163343472591975,0.3187449933371862
0.30512970171828707,0.3222167218342119
0.30866649433372745,0.3256966673351023
0.3122442823092858,0.3293309059450944
0.3158635408267819,0.3324417460583043
0.31952475057592133,0.3358539440256197
0.32322839781813806,0.3393440562339418
0.3269749744511768,0.34275185965435784
0.33076497807442423,0.3461991633066565
0.3345989120549975,0.34968642504245867
0.3384772855945983,0.35330261398064233
0.34240061379714254,0.35690255405458554
0.34636941773717345,0.3605593128238921
0.3503842245290676,0.3642396819268112
0.3544455673970435,0.36795790815343316
0.3585539857459817,0.37172577474732654
0.36271002523306484,0.37554203638141603
0.3669142378402494,0.3797935851724788
0.3711671819475767,0.3841494689824494
0.37546942240733366,0.3885500182825263
0.37982153061907364,0.39253195621186093
0.3842240846055061,0.3964513950702469
0.38867766908926676,0.4002803354463739
0.393182875570577,0.4039276192385941
0.39774030240580366,0.4076052943083967
0.40235055488692933,0.41132559772265626
0.4070142453219439,0.41514210582643163
0.4117319931161679,0.4190492467857994
0.4165044248545185,0.42308409613837944
0.42133217438472886,0.4274298475705544
0.4262158829015325,0.4316682148991339
0.43115619903182284,0.43595570961906444
0.43615377892080054,0.44030808897417273
0.441209286319119,0.44486351686582515
0.4463233926710397,0.44948706468218047
0.4514967772036102,0.4540360028763972
0.4567301270168747,0.45862036685405555
0.4620241371751313,0.46300484538941855
0.46737951079924633,0.46744434802023055
0.47279695916003905,0.4719484962618271
0.4782772017727485,0.47676357514775064
0.4838209664925957,0.48198521155517937
0.48942898961145315,0.4868858116225424
0.49510201595563513,0.49162885948432083
0.5008407989848213,0.4961836016679692
0.5066461008921268,0.5008965889213028
0.5125186927053332,0.50621851922277
0.5184593543892912,0.5116261408885686
0.5244688749495119,0.5170538818581482
0.5305480525369574,0.523022570567273
0.5366976945540476,0.5291632830040787
0.5429186177618943,0.5353547878952616
0.5492116483887789,0.5411811208981476
0.5555776222398878,0.5466919192109486
0.5620173848083188,0.552127224442363
0.5685317913873753,0.5576137263628945
0.5751217071841613,0.5636177293307776
0.5817880074344935,0.5697194178575188
0.5885315775191451,0.5756300346456575
0.595353313081437,0.5820368008482214
0.6022541201461928,0.5887037256216441
0.6092349152400711,0.5964084701114284
0.6162966255132942,0.6043174766878774
0.6234401888627864,0.6106333680752203
0.6306665540567405,0.6172887006391325
0.6379766808606282,0.6237368103897175
0.6453715401646701,0.6301314961189646
0.6528521141127848,0.6374971196078094
0.6604193962330305,0.6478672198651169
0.6680743915695615,0.659646406683169
0.675818116816111,0.6684015377299539
0.6836516004510238,0.6774053295331639
0.6915758828738525,0.6865555781398391
0.6995920165435374,0.6959965300312013
0.707701066118189,0.705444322028774
0.7159041085964888,0.7140244102358487
0.7242022334607315,0.7231840237452302
0.732596542821523,0.7323138871452681
0.741088151564157,0.7409640358293831
0.7496781874966877,0.7490465305923083
0.7583677914997191,0.7577959859443313
0.7671581176779302,0.7668099325139452
0.7760503335133571,0.7759678184461507
0.7850456200204509,0.7852735980010883
0.794145171902934,0.7948131261079576
0.8033501977124734,0.804127355021822
0.8126619200091946,0.8134609366522589
0.822081575524054,0.8235921475863055
0.8316104153230961,0.8335560344839761
0.8412497049736118,0.8439409309599034
0.8510007247122247,0.8544427136667991
0.8608647696149244,0.8642240751950435
0.8708431497690724,0.8734889077933788
0.880937190447399,0.8827120656575044
0.8911482322840202,0.8918502707062764
0.9014776314524917,0.9012458040458933
0.9119267598459299,0.9115662011176859
0.9224970052592174,0.9220906292654136
0.9331897715733238,0.933087729588418
0.9440064789417604,0.9444060160099162
0.9549485639791966,0.9555819333117718
0.9660174799522646,0.9640862049644088
0.9772146969725725,0.9720898576573941
0.9885417021919574,0.9778076713468202
1.0,0.9806599018883141


==> data/ELD/Ensemble/LSTM-audit_mode/total/roc_SMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0002470326701753268
0.0008748668120479914,0.0002493466223228739
0.0008850074914473438,0.00025168739574944375
0.00089526571259964,0.0002540553013434916
0.0009056428379445294,0.00025645065359701546
0.0009161402457138521,0.00025887377064732554
0.0009267593301146883,0.0002613249743192972
0.0009375015015145289,0.00026380459016811416
0.0009483681866285928,0.0002663129475225068
0.0009593608287093146,0.0002688503795284916
0.0009704808877380307,0.00027141722319361814
0.0009817298406188842,0.0002740138194317282
0.00099310918137498,0.00027664051310823405
0.0010046204213468132,0.0002792976530859221
0.001016265089392995,0.0002819855922712858
0.0010280447320933097,0.000284704687661398
0.0010399609139541202,0.00028745530039132417
0.0010520152176161591,0.0002902377957820873
0.0010642092440647246,0.000293052543389187
0.001076544612842316,0.0002958999170516824
0.0010890229622637305,0.00029878029494184293
0.001101645949633657,0.00030169405961537533
0.001114415251466788,0.00030464159806223247
0.0011273325637104871,0.00030762330175801124
0.0011403996019700331,0.00031063956671594596
0.0011536181017364785,0.0003136907935395049
0.0011669898186171474,0.00031677738747559606
0.0011805165285688054,0.00031989975846838983
0.0011942000281335325,0.0003230583212137656
0.0012080421346773289,0.00032625349521438895
0.0012220446866314887,0.0003294857048354282
0.0012362095437367692,0.0003327553793609159
0.0012505385872903913,0.00033606295305076383
0.0012650337203959038,0.00033940886519843945
0.0012796968682159415,0.0003427935601893098
0.001294529978227916,0.0003462174875596628
0.0013095350204826678,0.00034968110205641184
0.0013247139878661174,0.0003531848636974927
0.0013400688963639508,0.000356729237832961
0.001355601785329369,0.00036031469520679657
0.0013713147177539455,0.00036394171201942617
0.001387209780541621,0.00036761076999096865
0.001403289084785873,0.0003713223564252149
0.0014195547660501016,0.00037507696427434913
0.0014360089846512606,0.00037887509220441905
0.0014526539259467812,0.00038271724466156686
0.0014694918006248172,0.00038660393193902656
0.0014865248449978572,0.0003905356702448982
0.0015037553212997384,0.00039451298177070794
0.001521185517986105,0.00039853639476076255
0.0015388177500383464,0.00040260644358230756
0.001556654359271062,0.0004067236687964997
0.0015746977146430866,0.00041088861723020015
0.001592950212572123,0.0004151018420486023
0.0016114142772530198,0.00041936390282869865
0.0016300923609797412,0.0004236753656336019
0.0016489869444710648,0.0004280368030877256
0.001668100537200059,0.00043244879445283733
0.0016874356777273757,0.0004369119257049926
0.001706994934038408,0.0004414267896123613
0.001726780903884356,0.00044599398581395575
0.0017467962151272458,0.00045061412089927096
0.0017670435260889468,0.00045528780848884935
0.0017875255259042354,0.00046001566931577764
0.0018082449348779518,0.0004647983313081296
0.0018292045048462937,0.0004696364296723635
0.0018504070195423021,0.0004745306069776871
0.0018718552949655793,0.0004794815132414001
0.0018935521797562953,0.0004844898060152255
0.0019155005555735278,0.000489556150472642
0.0019377033374779887,0.0004946812194972291
0.0019601634743191855,0.0004998656937720349
0.001982883949127071,0.0005051102618699817
0.002005867779508234,0.0005104156203453173
0.002029118018046678,0.0005157824738261281
0.002052637752709252,0.0005212115351079238
0.0020764301072557748,0.0005267035252483069
0.0021004982416539153,0.0005322591736627393
0.0021248453524988827,0.0005378792182214196
0.0021494746734379805,0.0005435644053472824
0.00217438947560008,0.0005493154901151347
0.0021995930680300748,0.0005551332363519397
0.0022250887981283695,0.0005610184167382656
0.002250880052095462,0.0005669718129109067
0.00227697025538168,0.0005729942155666976
0.0023033628731421313,0.0005790864245675291
0.002330061410696925,0.0005852492490465803
0.002357069413996728,0.0005914835075157838
0.0023843904700937206,0.0005977900279745363
0.002412028207618007,0.000604169648019668
0.00243998629725955,0.0006106232149566883
0.0024682684522556926,0.0006171515859123196
0.0024968784288843266,0.0006237556279483362
0.0025258200269627847,0.0006304362181767234
0.002555097090352507,0.0006371942438761691
0.0025847135074695635,0.0006440306026099087
0.002614673211801092,0.0006509462023449335
0.00264498018242772,0.000657941961572582
0.002675638444552045,0.0009921300051110224
0.0027066520700332413,0.0010029170758289788
0.0027380251779278576,0.0010138291806941935
0.0027697619350368907,0.001024867768991499
0.002801866556459195,0.001036034306804551
0.002834343306151309,0.001047330277210546
0.0028671964974937695,0.001058757180477194
0.0029004304938639917,0.0010703165342619764
0.002934049709215787,0.001082009873813713
0.0029680586086656023,0.0010938387521764656
0.003002461709085549,0.0011058047403958026
0.0030372635797033115,0.0011179094277274592
0.0030724688427090033,0.001130154421848411
0.003108082173869064,0.0011425413490703993
0.0031441083031472647,0.0011550718545559255
0.00318055201533292,0.0011677476025367564
0.0032174181506763717,0.0011805702765349537
0.003254711605531848,0.0011935415795864739
0.003292437333007769,0.0012066632344673535
0.0033306003436245884,0.0012199369839225197
0.003369205705980267,0.0012333645908972515
0.003408258547423452,0.0012469478387713254
0.0034477640547344642,0.0012606885315958715
0.0034877274748141775,0.00127458849433298
0.003528154115380883,0.0012886495730980816
0.0035690493456752297,0.0013028736354051373
0.0036104185971733375,0.001317262570414673
0.0036522673643081755,0.0013318182891846858
0.0036946012051993025,0.0013465427249244601
0.003737425742391064,0.0013614378332513267
0.0037807466635993493,0.0013765055924503963
0.0038245697224669993,0.0013917480037373038
0.0038689007393279753,0.0014071670915239997
0.003913745601980384,0.0014227649036876202
0.0039591102664684585,0.0014385435118424755
0.004005000757873611,0.0014545050116151893
0.004051423171114647,0.0014706515229230297
0.0040983836717572615,0.0025975835825779907
0.004145888496832911,0.002629116932452101
0.004193943955667186,0.0026610157889233954
0.004242556430717777,0.002693284388619861
0.004291732378422158,0.0027259270172767134
0.004341478330055092,0.0027589480103056086
0.004391800892596086,0.0027923517533704444
0.004442706749606883,0.0028261426829698398
0.004494202662119142,0.0028603252870263696
0.0045462954695324,0.002894904105482622
0.004598992090522438,0.0029298837309041674
0.004652299523960189,0.002965268809089522
0.004706224849841282,0.0036228361622204414
0.004760775230226368,0.0036652987298160674
0.00481595791019235,0.003708253485798005
0.004871780218794631,0.003751706135177077
0.004928249570040513,0.0037956624490915252
0.004985373463873894,0.0038401282655735015
0.005043159487171359,0.003885109490324444
0.005101615314749833,0.003930612097499441
0.005160748710385908,0.0039766421305006796
0.005220567527846975,0.004023205702780102
0.005281079711934331,0.004070308998651358
0.005342293299538352,0.004117958274111169
0.005404216420705915,0.00416615985767022
0.00546685729972018,0.004214920151193669
0.0055302242561929005,0.004264245630751416
0.005594325706169377,0.004314142847478211
0.005659170163246243,0.004364618428443744
0.005724766239702178,0.00441567907753281
0.005791122647641758,0.00446733157633569
0.005858248200152536,0.004519582785048834
0.005926151812475552,0.004572439643386004
0.005994842503189409,0.004625909171499959
0.006064329395408062,0.004679998470914838
0.006134621717992506,0.0047347147254693436
0.0062057288067765,0.004790065202270858
0.0062776601058065,0.004846057252660621
0.006350425168595962,0.004902698313190093
0.00642403365939419,0.00495999590660864
0.006498495354469888,0.005017957642862657
0.006573820143409586,0.005076591220106281
0.006650018030431118,0.005135904425723823
0.006727099135712337,0.005195905137364031
0.006805073696735206,0.00525660132398637
0.0068839520696454964,0.005318001046919409
0.006963744730628222,0.005380112460931475
0.007044462277299037,0.005442943815313737
0.007126115430111745,0.005506503454975817
0.007208715033782135,0.005570799821554127
0.007292272058728313,0.005635841454533032
0.007376797602527731,0.005701636992379017
0.007462302891391108,0.005768195173688
0.007548799281653432,0.005835524838345951
0.007636298261282241,0.005903634928702943
0.0077248114514034,0.0059725344907608415
0.007814350607844541,0.006042232675374723
0.00790492762269642,0.006112738739468262
0.007996554525892346,0.00618406204726317
0.008089243486805939,0.0062562120715229045
0.008183006815867389,0.006329198394810784
0.008277856966198472,0.006403030710762698
0.00837380653526649,0.006477718825374558
0.008470868266557402,0.006553043278441059
0.008569055051268348,0.006628373975178974
0.008668379930019773,0.006704577838476673
0.008768856094587427,0.00678166498930575
0.008870496889654403,0.006859645665951099
0.00897331581458352,0.006938530225370736
0.009077326525210223,0.007018329144571333
0.009182542835656282,0.007099053021999725
0.009288978720164497,0.007180712578950532
0.009396648314954691,0.007263318660990103
0.009505565920101192,0.007346882239396968
0.009615746001432095,0.007431414412618968
0.009727203192450537,0.007516926407747311
0.009839952296278227,0.0076034295820076704
0.009954008287621519,0.007690935424268598
0.010069386314760271,0.007779455556567415
0.010186101701559752,0.007869001735653773
0.010304169949505875,0.007959585854551136
0.01042360673976401,0.008051219944136335
0.010544427935261684,0.008143916174737448
0.010666649582795389,0.008237686857750183
0.010790287915161836,0.008332544447273021
0.01091535935331391,0.008428501541761302
0.011041880508541602,0.008525570885700471
0.011169868184678225,0.00862376537129873
0.011299339380332217,0.008723098040199323
0.011430311291144786,0.00882358208521263
0.011562801312073753,0.008925230852068394
0.011696827039703846,0.009028057841188196
0.01183240627458378,0.009132076709478526
0.011969557023590427,0.009237301272144602
0.012108297502320394,0.009343745504525247
0.012248646137509308,0.009451423543948994
0.012390621569479156,0.009560349691611745
0.012534242654613994,0.009670538414476163
0.01267952846786434,0.009782004347193101
0.012826498305280598,0.009894762294045298
0.012975171686575868,0.010008827230913587
0.013125568357718427,0.010124214307265919
0.013277708293554291,0.010240938848169432
0.013431611700460153,0.010359016356325832
0.013587299019027091,0.010478462514130382
0.013744790926775366,0.010599293185754751
0.013904108340900697,0.010721524419254
0.014065272421052363,0.010845172448697992
0.014228304572143519,0.010970253696327526
0.014393226447194065,0.011096784774735432
0.014560059950206485,0.011224782489072967
0.014728827239075018,0.011354263839281783
0.014899550728528537,0.011485246022351759
0.015072253093107555,0.01161774643460502
0.01524695727017573,0.011751782674006417
0.015423686462966274,0.011887372542500774
0.01560246414366368,0.01202453404837726
0.015783314056521166,0.012163285408661156
0.01596626022101425,0.012303645051533309
0.01615132693503091,0.0124456316187777
0.01633853877809862,0.012589263968257287
0.016527920614648955,0.012734561176418663
0.0167194975973199,0.01288154254082565
0.016913295170296487,0.013030227582722284
0.01710933907269015,0.013183963359430678
0.01730765534195726,0.013342868231181092
0.01750827031735725,0.013503614987132878
0.017711210643450888,0.0136664235721361
0.017916503273639015,0.01383113816969941
0.018124175473742375,0.01399776199264798
0.018334254825622908,0.014166317171027515
0.018546769230846995,0.014336826091395555
0.018761746914391215,0.01450931139979474
0.018979216428391014,0.014683796004760542
0.019199206655932846,0.014860303080363835
0.019421746814890263,0.015038856069288741
0.019646866461804465,0.015219478685946183
0.01987459549580984,0.015402086569375712
0.02010496416260499,0.015586735326143599
0.02033800305846982,0.015773524367373178
0.020573743134329137,0.015962478501341835
0.02081221569986339,0.016153622823882476
0.021053452427667062,0.016346982721716634
0.02129748535745521,0.016542583875826168
0.021544346900318843,0.016740452264864102
0.02179406984302956,0.016940614168604925
0.0220466873523941,0.017143096171434943
0.022302232979659387,0.01734792516588307
0.022560740664968614,0.017555128356192534
0.022822244741868985,0.017764733261934017
0.023086779941871697,0.017976767721660614
0.023354381399064792,0.018191259896605215
0.023625084654779475,0.01840823827442074
0.023898925662310503,0.018627731672963665
0.024175940791691306,0.01884976924412149
0.024456166834524465,0.019074380477684515
0.024739641008868142,0.0193015952052625
0.025026400964179192,0.01953144360424675
0.025316484786313556,0.019763956201818096
0.025609931002584595,0.01999916387900134
0.025906778586880088,0.020237097874766723
0.026207066964838526,0.020477789790178887
0.02651083601908539,0.020721271592593963
0.026818126094530156,0.020967575619905296
0.02712897800372467,0.02121673458483837
0.027443433032283655,0.02146878157929556
0.02776153294436801,0.02172375007875118
0.028083319988231725,0.02198167394669753
0.028408836901833042,0.022242587439142456
0.028738126918510663,0.027645313423573608
0.029071233772725785,0.027973799583732473
0.029408201705870638,0.028306093263837716
0.029749075472144403,0.028642238597280316
0.030093900344497212,0.029013437616893
0.03044272212064303,0.029389043736455955
0.030795587129142266,0.029760684711435885
0.03115254223555488,0.030136633418663784
0.03151363484866479,0.03051693978954756
0.031878912926776456,0.03090165433425569
0.03224842498408442,0.03129082814842568
0.0326222200971167,0.03168451291995028
0.03300034791125285,0.03208276093584243
0.03338285864731761,0.03248562508917972
0.033769803108250916,0.03288599758918975
0.03416123268585528,0.03328626312036682
0.034557199367621395,0.033691168174235085
0.03495775574363275,0.034100766528022734
0.035362955013550426,0.03451511258229583
0.03577285099367873,0.03493426136818352
0.0361874981241128,0.035358268554686906
0.03660695147596903,0.03578137943597909
0.03703126675869927,0.03619643764724242
0.03746050032748993,0.03661630684481192
0.037894709190746674,0.03704104279336978
0.03833395101766601,0.03747070190397288
0.03877828414589457,0.03790534124154495
0.03922776758927719,0.038345018532455734
0.03968246104569482,0.03878979217218772
0.040142424904993215,0.03923972123309204
0.040607720257003654,0.039694865472234074
0.041078408899656464,0.04015528533933003
0.04155455334718875,0.04062104198477557
0.04203621683844714,0.04110135988814555
0.04252346334528682,0.04158490618607349
0.04301635758106795,0.04206936376030228
0.0435149650092505,0.04255943673664163
0.044019351852088745,0.04305519020384759
0.044529585099426554,0.043556690005127296
0.04504573251759458,0.04406671602557055
0.04556786265841064,0.04458549283110145
0.046096044868284336,0.04511409642933817
0.04663034929742731,0.045653873782509395
0.04717084690917017,0.04619990775555711
0.047717609489387455,0.04675227086966444
0.04827070965603183,0.04731103648661569
0.0488302208687788,0.047876278818539855
0.0493962174387832,0.048448072937767
0.04996877453854884,0.04902649478679903
0.0505479682119124,0.04961162118839592
0.05113387538414326,0.050203529855778826
0.05172657387216019,0.05080229940295163
0.05232614239486662,0.051408009355141934
0.052932660583605615,0.052020740159363164
0.05354620899273607,0.052640573195099113
0.05416686911033152,0.05326759078511232
0.05479472336900287,0.053901876206377694
0.05542985515684669,0.054543513701142875
0.05607234882852033,0.05519258848811691
0.05672228971644543,0.05585628417058971
0.05737976414214134,0.05653260255979572
0.05804485942768978,0.05721676023135007
0.05871766390733255,0.057908848051254166
0.05939826693920356,0.05860895793874754
0.060086758917196864,0.05931718287851586
0.0607832312829723,0.060033616933040754
0.06148777653810023,0.060758355255092614
0.062200488256347115,0.06149149410036829
0.06292146109610344,0.062233130840275194
0.06365079081295572,0.06298336397486369
0.06438857427240419,0.06374229314590922
0.06513490946272803,0.06451001915014629
0.0658898955079995,0.06528664395265563
0.06665363268124913,0.06607227070040665
0.06742622241778341,0.06686700373595689
0.06820776732865685,0.0676709486113102
0.06899837121430018,0.06848421210193549
0.0697981390783066,0.06930690222094818
0.07060717714137772,0.07013912823345574
0.07142559285543126,0.0709810006710699
0.07225349491787214,0.07183263134658657
0.07309099328602911,0.07269413336883643
0.07393819919175866,0.07356562115770723
0.07479522515621821,0.07444721045934055
0.07566218500481055,0.07533901836150442
0.07653919388230147,0.07624116330914436
0.0774263682681127,0.07715376512011458
0.07832382599179197,0.0780769450010914
0.07923168624866253,0.07901082556367141
0.08015006961565405,0.07995553084065593
0.08107909806731686,0.08092387335177943
0.08201889499202203,0.08190361583113877
0.08296958520834907,0.0828947146155268
0.08393129498166364,0.08389730133714958
0.08490415204088747,0.08491150915397681
0.0858882855954625,0.08593747276742716
0.08688382635251184,0.0869753284402586
0.08789090653419954,0.08802521401466595
0.08890965989529158,0.08908726893058846
0.08994022174092044,0.09015438726011166
0.09098272894455559,0.09122277642587918
0.09203731996618221,0.09230768913254234
0.09310413487069075,0.09340862471458093
0.09418331534647952,0.09452232136450218
0.0952750047242729,0.09564892699727594
0.09637934799615785,0.09678859124237119
0.09749649183484087,0.09794856061132107
0.0986265846131282,0.09911103085950133
0.09976977642363201,0.1002285047041616
0.10092621909870483,0.10135895637820296
0.10209606623060476,0.1025043580495703
0.10327947319189525,0.10366156307406667
0.10447659715608053,0.10481950036159744
0.10568759711848051,0.10599085943017614
0.10691263391734772,0.10717700242257115
0.10815187025522892,0.10837706276120551
0.10940547072057435,0.10969179644823442
0.11067360180959745,0.11104047079526103
0.11195643194838795,0.1124047777779974
0.11325413151528127,0.11378489859607843
0.11456687286348727,0.1151810165494443
0.11589483034398118,0.11659331706268532
0.11723818032865997,0.1180219877096691
0.11859710123376706,0.11946721823845292
0.11997177354358855,0.12092920059648522
0.12136237983442417,0.12240812895609873
0.12276910479883604,0.12390419974029951
0.12419213527017846,0.12541157813593065
0.12563166024741215,0.12692169646490056
0.12708787092020596,0.12844931874489282
0.12856096069432965,0.12999464786616804
0.130051125217341,0.13155788907071078
0.13155856240457053,0.13313924997948828
0.1330834724654076,0.13475930802451147
0.1346260579298911,0.13641645323095197
0.13618652367560827,0.13809280659345155
0.1377650769549055,0.1397885907559027
0.13936192742241435,0.14150403094288816
0.14097728716289676,0.14323137652200096
0.142611370719413,0.1449734191548069
0.14426439512181588,0.1467356539992683
0.14593657991557576,0.1485081851876205
0.1476281471909391,0.1502976376487535
0.14933932161242533,0.1521078318541827
0.15107033044866555,0.15393900822379392
0.15282140360258709,0.15579140996420696
0.15459277364194784,0.15766528310107672
0.15638467583022478,0.1595608765117692
0.15819734815786016,0.16147844195841576
0.16003103137387018,0.16341823412135087
0.16188596901781993,0.16538051063293754
0.1637624074521689,0.1673655321117842
0.16566059589499152,0.16937356219735883
0.16758078645307686,0.17140486758500423
0.16952323415541215,0.17347760009190688
0.1714881969870541,0.17553984873957973
0.17347593592339325,0.17758455228693154
0.1754867149648152,0.17967977138442187
0.1775208011717636,0.181828757918927
0.1795784647002097,0.18387795746682306
0.18165997883753285,0.18595090951664778
0.18376562003881725,0.1880478893863167
0.18589566796356882,0.190169175584986
0.18805040551285834,0.19231407985849142
0.1902301188668946,0.19448199599478463
0.19243509752303323,0.19670824572510215
0.19466563433422632,0.19897480913974167
0.19692202554791735,0.20118708922887474
0.19920457084538712,0.20339593323709976
0.20151357338155584,0.2056898387791936
0.20384933982524642,0.20805275043832633
0.20621218039991446,0.21045463650824262
0.2086024089248505,0.21288436310914416
0.21102034285685967,0.21534768742780366
0.21346630333242453,0.21788552908559788
0.21594061521035676,0.220452787150854
0.21844360711494284,0.22304980259245197
0.22097561147959033,0.22567692033148057
0.22353696459097966,0.22833448928704744
0.22612800663372795,0.2310228624226208
0.2287490817355704,0.2337423967929082
0.2314005380130654,0.23649345359127807
0.23408272761782944,0.23927639819773203
0.23679600678330787,0.24203719084801847
0.23954073587208793,0.24461113270768492
0.24231727942376008,0.24734068159059402
0.24512600620333397,0.2501269195519672
0.24796728925021602,0.2529454531102329
0.2508415059277541,0.25579665660727907
0.2537490379733572,0.2586774506742111
0.2566902715491952,0.26158311220560854
0.25966559729348726,0.2645224535859009
0.26267541037238384,0.26749586520199636
0.26572011053245065,0.2705244803083886
0.26880010215376077,0.2735961695302561
0.2719157943036019,0.276703463046611
0.2750676007908067,0.2798467735508262
0.2782559402207126,0.2830265185198503
0.28148123605075814,0.2863464056245909
0.28474391664672477,0.28969797831596444
0.28804441533962977,0.29300454503247897
0.2913831704832789,0.296307324050225
0.2947606255124859,0.29964838595021615
0.29817722900196736,0.3030281744736369
0.30163343472591975,0.3064722234150358
0.30512970171828707,0.3099719292651408
0.30866649433372745,0.31350252176702087
0.3122442823092858,0.31728655055433524
0.3158635408267819,0.32115389982699494
0.31952475057592133,0.3247355629792866
0.32322839781813806,0.32835171165495314
0.3269749744511768,0.33233537870513724
0.33076497807442423,0.336554607370087
0.3345989120549975,0.3408227415879902
0.3384772855945983,0.34525001023820456
0.34240061379714254,0.349676539578134
0.34636941773717345,0.35374856313921893
0.3503842245290676,0.3576623455540573
0.3544455673970435,0.3616214930600856
0.3585539857459817,0.36566848171476357
0.36271002523306484,0.37006103116406686
0.3669142378402494,0.37451581937567086
0.3711671819475767,0.3790964358716649
0.37546942240733366,0.38426365596425455
0.37982153061907364,0.3893060725413817
0.3842240846055061,0.3942039107550965
0.38867766908926676,0.39918434704493916
0.393182875570577,0.40422251213074106
0.39774030240580366,0.4093663172450209
0.40235055488692933,0.4144331493615877
0.4070142453219439,0.4193441860577474
0.4117319931161679,0.4242708675445052
0.4165044248545185,0.42914235285747565
0.42133217438472886,0.43380754518608333
0.4262158829015325,0.43851425097773233
0.43115619903182284,0.4432755127244169
0.43615377892080054,0.44784134082463084
0.441209286319119,0.45229977611826255
0.4463233926710397,0.4567793512213509
0.4514967772036102,0.46133126099515787
0.4567301270168747,0.46593647230943336
0.4620241371751313,0.4710334838995928
0.46737951079924633,0.4763868155767385
0.47279695916003905,0.4819524459040556
0.4782772017727485,0.48754728518406065
0.4838209664925957,0.49320697487403453
0.48942898961145315,0.4988847540393637
0.49510201595563513,0.504314013221023
0.5008407989848213,0.5092675732508078
0.5066461008921268,0.5145012082131246
0.5125186927053332,0.5198974630748684
0.5184593543892912,0.5253088068492049
0.5244688749495119,0.5307408877546058
0.5305480525369574,0.5362003945613945
0.5366976945540476,0.5418978152387315
0.5429186177618943,0.5476901602391473
0.5492116483887789,0.5535329519156545
0.5555776222398878,0.5592335277949828
0.5620173848083188,0.5650072298103498
0.5685317913873753,0.5707558737191958
0.5751217071841613,0.5764219091750916
0.5817880074344935,0.5820986017215163
0.5885315775191451,0.5878418426053702
0.595353313081437,0.5934609896386841
0.6022541201461928,0.6000327289580076
0.6092349152400711,0.6075047159243981
0.6162966255132942,0.6134943881726519
0.6234401888627864,0.6206096346056554
0.6306665540567405,0.6267872021010502
0.6379766808606282,0.6335687198287384
0.6453715401646701,0.6455167313459876
0.6528521141127848,0.6540758818024062
0.6604193962330305,0.6621043641881241
0.6680743915695615,0.670374899483997
0.675818116816111,0.6780303283176912
0.6836516004510238,0.6851768208255075
0.6915758828738525,0.6930135642893905
0.6995920165435374,0.7010962019117939
0.707701066118189,0.7097902399321786
0.7159041085964888,0.7184541227333782
0.7242022334607315,0.7271052916742442
0.732596542821523,0.7352467063281274
0.741088151564157,0.743430571032036
0.7496781874966877,0.7520729469843142
0.7583677914997191,0.7604015438029981
0.7671581176779302,0.7684865100765051
0.7760503335133571,0.7766002108092461
0.7850456200204509,0.7850132164743296
0.794145171902934,0.7934349408789423
0.8033501977124734,0.8019934546511454
0.8126619200091946,0.810692186111878
0.822081575524054,0.8197847788011436
0.8316104153230961,0.8290223587703263
0.8412497049736118,0.8386051639281324
0.8510007247122247,0.8481477522688128
0.8608647696149244,0.8582525075625963
0.8708431497690724,0.8678175890480426
0.880937190447399,0.8772546138189619
0.8911482322840202,0.8872740574835725
0.9014776314524917,0.8974292431373676
0.9119267598459299,0.9070286322488196
0.9224970052592174,0.9179176478150073
0.9331897715733238,0.9294492220867511
0.9440064789417604,0.9373895673805835
0.9549485639791966,0.945825302168197
0.9660174799522646,0.9544570884432781
0.9772146969725725,0.9631936557873217
0.9885417021919574,0.9709233217409267
1.0,0.974244338418117


==> data/ELD/Ensemble/LSTM-audit_mode/total/roc_SeasonalityLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0
0.0008748668120479914,0.0
0.0008850074914473438,0.0
0.00089526571259964,0.0
0.0009056428379445294,0.0
0.0009161402457138521,0.0
0.0009267593301146883,0.0
0.0009375015015145289,0.0
0.0009483681866285928,0.0
0.0009593608287093146,0.0
0.0009704808877380307,0.0
0.0009817298406188842,0.0
0.00099310918137498,0.0
0.0010046204213468132,0.0
0.001016265089392995,0.0
0.0010280447320933097,0.0
0.0010399609139541202,0.0
0.0010520152176161591,0.0
0.0010642092440647246,0.0
0.001076544612842316,0.0
0.0010890229622637305,0.0
0.001101645949633657,0.0
0.001114415251466788,0.0
0.0011273325637104871,0.0
0.0011403996019700331,0.0
0.0011536181017364785,0.0
0.0011669898186171474,0.0
0.0011805165285688054,0.0
0.0011942000281335325,0.0
0.0012080421346773289,0.0
0.0012220446866314887,0.0
0.0012362095437367692,0.0
0.0012505385872903913,0.0
0.0012650337203959038,0.0
0.0012796968682159415,0.0
0.001294529978227916,0.0
0.0013095350204826678,0.0
0.0013247139878661174,0.0
0.0013400688963639508,0.0
0.001355601785329369,0.0
0.0013713147177539455,0.0
0.001387209780541621,0.0
0.001403289084785873,0.0
0.0014195547660501016,0.0
0.0014360089846512606,0.0
0.0014526539259467812,0.0
0.0014694918006248172,0.0
0.0014865248449978572,0.0
0.0015037553212997384,0.0
0.001521185517986105,0.0
0.0015388177500383464,0.0
0.001556654359271062,0.0
0.0015746977146430866,0.0
0.001592950212572123,0.0
0.0016114142772530198,0.0
0.0016300923609797412,0.0
0.0016489869444710648,0.0
0.001668100537200059,0.0
0.0016874356777273757,0.0
0.001706994934038408,0.0
0.001726780903884356,0.0
0.0017467962151272458,0.0
0.0017670435260889468,0.0
0.0017875255259042354,0.0
0.0018082449348779518,0.0
0.0018292045048462937,0.0
0.0018504070195423021,0.0
0.0018718552949655793,0.0
0.0018935521797562953,0.0
0.0019155005555735278,0.0
0.0019377033374779887,0.0
0.0019601634743191855,0.0
0.001982883949127071,0.0
0.002005867779508234,0.0
0.002029118018046678,0.0
0.002052637752709252,0.0
0.0020764301072557748,0.0
0.0021004982416539153,0.0
0.0021248453524988827,0.0
0.0021494746734379805,0.0
0.00217438947560008,0.0
0.0021995930680300748,0.0
0.0022250887981283695,0.0
0.002250880052095462,0.0
0.00227697025538168,0.0
0.0023033628731421313,0.0
0.002330061410696925,0.0
0.002357069413996728,0.0
0.0023843904700937206,0.0
0.002412028207618007,0.0
0.00243998629725955,0.0
0.0024682684522556926,0.0
0.0024968784288843266,0.0
0.0025258200269627847,0.0
0.002555097090352507,0.0
0.0025847135074695635,0.0
0.002614673211801092,0.0
0.00264498018242772,0.0
0.002675638444552045,0.0
0.0027066520700332413,0.0
0.0027380251779278576,0.0
0.0027697619350368907,0.0
0.002801866556459195,0.0
0.002834343306151309,0.0
0.0028671964974937695,0.0
0.0029004304938639917,0.0
0.002934049709215787,0.0
0.0029680586086656023,0.0
0.003002461709085549,0.0
0.0030372635797033115,0.0
0.0030724688427090033,0.0
0.003108082173869064,0.0
0.0031441083031472647,0.0
0.00318055201533292,0.0
0.0032174181506763717,0.0
0.003254711605531848,0.0
0.003292437333007769,0.0
0.0033306003436245884,0.0
0.003369205705980267,0.0
0.003408258547423452,0.0
0.0034477640547344642,0.0
0.0034877274748141775,0.0
0.003528154115380883,0.0
0.0035690493456752297,0.0
0.0036104185971733375,0.0
0.0036522673643081755,0.0
0.0036946012051993025,0.0
0.003737425742391064,0.0
0.0037807466635993493,0.0
0.0038245697224669993,0.0
0.0038689007393279753,0.0
0.003913745601980384,0.0
0.0039591102664684585,0.0
0.004005000757873611,0.0
0.004051423171114647,0.0
0.0040983836717572615,0.0
0.004145888496832911,0.0
0.004193943955667186,0.0
0.004242556430717777,0.0
0.004291732378422158,0.0
0.004341478330055092,0.0
0.004391800892596086,0.0
0.004442706749606883,0.0
0.004494202662119142,0.0
0.0045462954695324,0.0
0.004598992090522438,0.0
0.004652299523960189,0.0
0.004706224849841282,0.0
0.004760775230226368,0.0
0.00481595791019235,0.0
0.004871780218794631,0.0
0.004928249570040513,0.0
0.004985373463873894,0.0
0.005043159487171359,0.0
0.005101615314749833,0.0
0.005160748710385908,0.0
0.005220567527846975,0.0
0.005281079711934331,0.0
0.005342293299538352,0.0
0.005404216420705915,0.0
0.00546685729972018,0.0
0.0055302242561929005,0.0
0.005594325706169377,0.00045849693166750873
0.005659170163246243,0.00048495919172461197
0.005724766239702178,0.0005117281788077328
0.005791122647641758,0.0005388074482242524
0.005858248200152536,0.0005662005964915185
0.005926151812475552,0.0005939112618145141
0.005994842503189409,0.0006219431245690658
0.006064329395408062,0.0006502999077906484
0.006134621717992506,0.0006789853776688593
0.0062057288067765,0.0007080033440476216
0.0062776601058065,0.0007373576609311875
0.006350425168595962,0.0007670522269960046
0.00642403365939419,0.000797090986108517
0.006498495354469888,0.0008274779278489673
0.006573820143409586,0.0008582170880412703
0.006650018030431118,0.0008893125492890283
0.006727099135712337,0.0009207684415177607
0.006805073696735206,0.000952588942523417
0.0068839520696454964,0.0009847782785272485
0.006963744730628222,0.0010173407247371109
0.007044462277299037,0.0010502806059152741
0.007126115430111745,0.0010836022969528136
0.007208715033782135,0.0011173102234506565
0.007292272058728313,0.0011514088623073686
0.007376797602527731,0.0011859027423137488
0.007462302891391108,0.0012207964447543181
0.007548799281653432,0.0029911297301886963
0.007636298261282241,0.003046763998442942
0.0077248114514034,0.003103043129744015
0.007814350607844541,0.0031599745987718566
0.00790492762269642,0.0032175659668462675
0.007996554525892346,0.003275824882931154
0.008089243486805939,0.0033347590846504196
0.008183006815867389,0.0033943763993156324
0.008277856966198472,0.003454684744965615
0.00837380653526649,0.0035156921314180604
0.008470868266557402,0.003577406661333357
0.008569055051268348,0.0036398365312907436
0.008668379930019773,0.00618907764896703
0.008768856094587427,0.006281670087282773
0.008870496889654403,0.006375335774942113
0.00897331581458352,0.006470087152098634
0.009077326525210223,0.006565936803101138
0.009182542835656282,0.0066628974581650294
0.009288978720164497,0.006760981995063062
0.009396648314954691,0.006860203440835699
0.009505565920101192,0.0069605749735213
0.009615746001432095,0.007062109923906337
0.009727203192450537,0.0071648217772959264
0.009839952296278227,0.007268724175304875
0.009954008287621519,0.007373830917669469
0.010069386314760271,0.007480155964080292
0.010186101701559752,0.007571783015119145
0.010304169949505875,0.007642213029093373
0.01042360673976401,0.0077134594052635
0.010544427935261684,0.007785531606175358
0.010666649582795389,0.014002726046733189
0.010790287915161836,0.014138829628736591
0.01091535935331391,0.01427651080263306
0.011041880508541602,0.014415787854467274
0.011169868184678225,0.014556679282239502
0.011299339380332217,0.014699203798362415
0.011430311291144786,0.014843380332146352
0.011562801312073753,0.014989228032313423
0.011696827039703846,0.015136766269540719
0.01183240627458378,0.017114039116796372
0.011969557023590427,0.01728513909878033
0.012108297502320394,0.017458222319856963
0.012248646137509308,0.017633311767973156
0.012390621569479156,0.017810430697531666
0.012534242654613994,0.017989602632479656
0.01267952846786434,0.018170851369432993
0.012826498305280598,0.01835420098083678
0.012975171686575868,0.01853967581816255
0.013125568357718427,0.018727300515142452
0.013277708293554291,0.018917099991041013
0.013431611700460153,0.019109099453964738
0.013587299019027091,0.019303324404210127
0.013744790926775366,0.01949980063765048
0.013904108340900697,0.019698554249161948
0.014065272421052363,0.019899611636089342
0.014228304572143519,0.020102999501752043
0.014393226447194065,0.020308744858990608
0.014560059950206485,0.02051687503375445
0.014728827239075018,0.020727417668731145
0.014899550728528537,0.020940400727017767
0.015072253093107555,0.02115585249583475
0.01524695727017573,0.02137380159028292
0.015423686462966274,0.02159427695714392
0.01560246414366368,0.021817307878724792
0.015783314056521166,0.0220429239767471
0.01596626022101425,0.02227115521628108
0.01615132693503091,0.022502031909725502
0.01633853877809862,0.02273558472083349
0.016527920614648955,0.022971844668785223
0.0167194975973199,0.023210843132307656
0.016913295170296487,0.0234526118538421
0.01710933907269015,0.02369718294376006
0.01730765534195726,0.023944588884627974
0.01750827031735725,0.02419486253552132
0.017711210643450888,0.024448037136388844
0.017916503273639015,0.02470414631246724
0.018124175473742375,0.024963224078747116
0.018334254825622908,0.025225304844490648
0.018546769230846995,0.02549042341780161
0.018761746914391215,0.025758615010248447
0.018979216428391014,0.026029915241540823
0.019199206655932846,0.026304360144260457
0.019421746814890263,0.026581986168646776
0.019646866461804465,0.026862830187438007
0.01987459549580984,0.027146929500768448
0.02010496416260499,0.027434321841122405
0.02033800305846982,0.02772504537834568
0.020573743134329137,0.028019138724715016
0.02081221569986339,0.028316640940066407
0.021053452427667062,0.02861759153698277
0.02129748535745521,0.028921403777167252
0.021544346900318843,0.0292282635345489
0.02179406984302956,0.029538680137815337
0.0220466873523941,0.02985269481476638
0.022302232979659387,0.030170349271077878
0.022560740664968614,0.030491685695840886
0.022822244741868985,0.030816746767164928
0.023086779941871697,0.031145575657846286
0.023354381399064792,0.031478216041101965
0.023625084654779475,0.03181471209637014
0.023898925662310503,0.03215510851517782
0.024175940791691306,0.03249945050707646
0.024456166834524465,0.032847783805646596
0.024739641008868142,0.033200154674571755
0.025026400964179192,0.03355660991378302
0.025316484786313556,0.03391719686567477
0.025609931002584595,0.03428196342139234
0.025906778586880088,0.034651035028549194
0.026207066964838526,0.035025586912652104
0.02651083601908539,0.03540448026967728
0.026818126094530156,0.035787765422124605
0.02712897800372467,0.03617549327578768
0.027443433032283655,0.03656771532651487
0.02776153294436801,0.0369644836670487
0.028083319988231725,0.0373667860641982
0.028408836901833042,0.037774027269822465
0.028738126918510663,0.038185988853963286
0.029071233772725785,0.03860272553105779
0.029408201705870638,0.03902429264974429
0.029749075472144403,0.039450746200213355
0.030093900344497212,0.039882142821644165
0.03044272212064303,0.04031853980972695
0.030795587129142266,0.04075999512427275
0.03115254223555488,0.04120656739691126
0.03151363484866479,0.04165831593887796
0.031878912926776456,0.04211530074889156
0.03224842498408442,0.042577582521122606
0.0326222200971167,0.043048142466604454
0.03300034791125285,0.043551006858664976
0.03338285864731761,0.04405970000832723
0.033769803108250916,0.04457428947737471
0.03416123268585528,0.04509484361070712
0.034557199367621395,0.04561777360719095
0.03495775574363275,0.04614479560157132
0.035362955013550426,0.04667792636703296
0.03577285099367873,0.04721723671102706
0.0361874981241128,0.04776279826174187
0.03660695147596903,0.04831468347761602
0.03703126675869927,0.04887296565696203
0.03746050032748993,0.04943771894770142
0.037894709190746674,0.05000901835721253
0.03833395101766601,0.050586939762292706
0.03877828414589457,0.05117155991923571
0.03922776758927719,0.05176295647402616
0.03968246104569482,0.052361207972651966
0.040142424904993215,0.05296639387153641
0.040607720257003654,0.05357859454809113
0.041078408899656464,0.054197891311391265
0.04155455334718875,0.05482436641297469
0.04203621683844714,0.05545810305776601
0.04252346334528682,0.05609918541512744
0.04301635758106795,0.05675252170619562
0.0435149650092505,0.05741464170119408
0.044019351852088745,0.05808443640336023
0.044529585099426554,0.058721563764793705
0.04504573251759458,0.05935384404606943
0.04556786265841064,0.05999345315904233
0.046096044868284336,0.06064047605302307
0.04663034929742731,0.061294998661979364
0.04717084690917017,0.061957107915949064
0.047717609489387455,0.06262689175258598
0.04827070965603183,0.06330443912883907
0.0488302208687788,0.06398984003276725
0.0493962174387832,0.06468318549549118
0.04996877453854884,0.06538456760328346
0.0505479682119124,0.0660940795097989
0.05113387538414326,0.06681181544844693
0.05172657387216019,0.06753827603261434
0.05232614239486662,0.06827331718945531
0.052932660583605615,0.06901687829083435
0.05354620899273607,0.06976905809238475
0.05416686911033152,0.07053018718776716
0.05479472336900287,0.07130036314292655
0.05542985515684669,0.07207946629401427
0.05607234882852033,0.07286760011716019
0.05672228971644543,0.07366486928789759
0.05737976414214134,0.07447137969506562
0.05804485942768978,0.0752872384548728
0.05871766390733255,0.0761125539251237
0.05939826693920356,0.07694743571961035
0.060086758917196864,0.07779199472267054
0.0607832312829723,0.07864634310391484
0.06148777653810023,0.07951059433312438
0.062200488256347115,0.08038486319532127
0.06292146109610344,0.08126926580601371
0.06365079081295572,0.0821639196266177
0.06438857427240419,0.08306894348005778
0.06513490946272803,0.08398445756654838
0.0658898955079995,0.08491058347955795
0.06665363268124913,0.0858474442219586
0.06742622241778341,0.08683280086827981
0.06820776732865685,0.08784228791100888
0.06899837121430018,0.08886347603133873
0.0697981390783066,0.08989650085777298
0.07060717714137772,0.0909414995909004
0.07142559285543126,0.09199861102161729
0.07225349491787214,0.09306797554956067
0.07309099328602911,0.09414973520175567
0.07393819919175866,0.09524403365147846
0.07479522515621821,0.09638329998880396
0.07566218500481055,0.09745334045454676
0.07653919388230147,0.09849016866274939
0.0774263682681127,0.09953901486307015
0.07832382599179197,0.10060001835740437
0.07923168624866253,0.10167361444031442
0.08015006961565405,0.10275269153947911
0.08107909806731686,0.10383731639225724
0.08201889499202203,0.10493451325342465
0.08296958520834907,0.10604442784654151
0.08393129498166364,0.10716720758426604
0.08490415204088747,0.1083030015879332
0.0858882855954625,0.10945196070735999
0.08688382635251184,0.11061423754088066
0.08789090653419954,0.11179452282051468
0.08890965989529158,0.11299525858111063
0.08994022174092044,0.11420991220465879
0.09098272894455559,0.1154386450146706
0.09203731996618221,0.11668162020457637
0.09310413487069075,0.11793900285939973
0.09418331534647952,0.1192109599776835
0.0952750047242729,0.12049766049366917
0.09637934799615785,0.12179744159008891
0.09749649183484087,0.12307807594766662
0.0986265846131282,0.12433880355094025
0.09976977642363201,0.1256141443893471
0.10092621909870483,0.1269042678465357
0.10209606623060476,0.12820934526949904
0.10327947319189525,0.12952954999133276
0.10447659715608053,0.13086505735425566
0.10568759711848051,0.13221604473289794
0.10691263391734772,0.13358090770827388
0.10815187025522892,0.13496034019182632
0.10940547072057435,0.13635576183210074
0.11067360180959745,0.13776735796120715
0.11195643194838795,0.1391953160594608
0.11325413151528127,0.1406398257802822
0.11456687286348727,0.14210107897538604
0.11589483034398118,0.14357926972026178
0.11723818032865997,0.1450745943399496
0.11859710123376706,0.14658725143511528
0.11997177354358855,0.14809893804288138
0.12136237983442417,0.14961647520745708
0.12276910479883604,0.15115160231561123
0.12419213527017846,0.15271806909479888
0.12563166024741215,0.1543075871866265
0.12708787092020596,0.15591552956103832
0.12856096069432965,0.15754210977596134
0.130051125217341,0.15945421766961346
0.13155856240457053,0.16152262944098222
0.1330834724654076,0.16359127473524018
0.1346260579298911,0.1656575449464603
0.13618652367560827,0.1677458414296656
0.1377650769549055,0.16981713822131692
0.13936192742241435,0.17188507474130693
0.14097728716289676,0.17397698094557196
0.142611370719413,0.1760931346694124
0.14426439512181588,0.17823381696854862
0.14593657991557576,0.18039931215644978
0.1476281471909391,0.1825899078420941
0.14933932161242533,0.1847760031440619
0.15107033044866555,0.18700235247840363
0.15282140360258709,0.18924948244135836
0.15459277364194784,0.19145929663014022
0.15638467583022478,0.19369472502317805
0.15819734815786016,0.1959796541147691
0.16003103137387018,0.19829398671322745
0.16188596901781993,0.20063514500055785
0.1637624074521689,0.2029961572536331
0.16566059589499152,0.2048478998031415
0.16758078645307686,0.20674437241271798
0.16952323415541215,0.20866282724914154
0.1714881969870541,0.21061291967875323
0.17347593592339325,0.2126339114586045
0.1754867149648152,0.21468209651321865
0.1775208011717636,0.21675402231065605
0.1795784647002097,0.21884996403253104
0.18165997883753285,0.2209531178983027
0.18376562003881725,0.22304103500602243
0.18589566796356882,0.22510858181338828
0.18805040551285834,0.22720009378782632
0.1902301188668946,0.2293158487122776
0.19243509752303323,0.23145612758949632
0.19466563433422632,0.23362121467937108
0.19692202554791735,0.2357543921445174
0.19920457084538712,0.23788630912601544
0.20151357338155584,0.24004293739649785
0.20384933982524642,0.2422245633872885
0.20621218039991446,0.2444314768497689
0.2086024089248505,0.24664585013610338
0.21102034285685967,0.24888482345620672
0.21346630333242453,0.25114974896732944
0.21594061521035676,0.25343846678730164
0.21844360711494284,0.2557506687386898
0.22097561147959033,0.25810935859293693
0.22353696459097966,0.2604965286507448
0.22612800663372795,0.2628757651003315
0.2287490817355704,0.26526639285517317
0.2314005380130654,0.2677126393355586
0.23408272761782944,0.2701872405334254
0.23679600678330787,0.27269052511148584
0.23954073587208793,0.2752228255420189
0.24231727942376008,0.2777844781510265
0.24512600620333397,0.2803392141115258
0.24796728925021602,0.2829134333683946
0.2508415059277541,0.28551749068955834
0.2537490379733572,0.28815173193136906
0.2566902715491952,0.29082722458728544
0.25966559729348726,0.2935062336917831
0.26267541037238384,0.2961181859302588
0.26572011053245065,0.29888540577298933
0.26880010215376077,0.30173543455575735
0.2719157943036019,0.304615529979212
0.2750676007908067,0.30747311353465184
0.2782559402207126,0.3103621317071562
0.28148123605075814,0.3132934655821048
0.28474391664672477,0.3162795449037544
0.28804441533962977,0.3193015479251357
0.2913831704832789,0.32231860943581775
0.2947606255124859,0.32535979999436015
0.29817722900196736,0.328432224533969
0.30163343472591975,0.3315174200031129
0.30512970171828707,0.3346402093116237
0.30866649433372745,0.33786027032632493
0.3122442823092858,0.34116483159869887
0.3158635408267819,0.34451843275102767
0.31952475057592133,0.3479096774868726
0.32322839781813806,0.35125436462475707
0.3269749744511768,0.3544664415501248
0.33076497807442423,0.3577195568190259
0.3345989120549975,0.3610283960627297
0.3384772855945983,0.36444480060814066
0.34240061379714254,0.3680755203705581
0.34636941773717345,0.37169801385366225
0.3503842245290676,0.3753731913406487
0.3544455673970435,0.37899049072676483
0.3585539857459817,0.3826555173149261
0.36271002523306484,0.38635941841840976
0.3669142378402494,0.3903232717443877
0.3711671819475767,0.39452341238948857
0.37546942240733366,0.39857978577698333
0.37982153061907364,0.40263190168884455
0.3842240846055061,0.40638005915881986
0.38867766908926676,0.41047499671164767
0.393182875570577,0.41476514725304164
0.39774030240580366,0.4189645084536525
0.40235055488692933,0.4229967533867257
0.4070142453219439,0.4272988276164515
0.4117319931161679,0.4315922155764576
0.4165044248545185,0.43610969739874667
0.42133217438472886,0.4406188378802808
0.4262158829015325,0.4455108541101168
0.43115619903182284,0.4501614398284687
0.43615377892080054,0.4546053699329763
0.441209286319119,0.45910049212546006
0.4463233926710397,0.4636305706656868
0.4514967772036102,0.46866777540634563
0.4567301270168747,0.4738010695653749
0.4620241371751313,0.47899180447478
0.46737951079924633,0.48430607316996543
0.47279695916003905,0.48959717204611763
0.4782772017727485,0.4949863200549852
0.4838209664925957,0.5008724390634397
0.48942898961145315,0.506558681165876
0.49510201595563513,0.512196872070565
0.5008407989848213,0.5178747911105748
0.5066461008921268,0.5237687815081732
0.5125186927053332,0.5301027040624036
0.5184593543892912,0.5366123792749309
0.5244688749495119,0.5431745120413478
0.5305480525369574,0.5494982478196261
0.5366976945540476,0.5559152870241519
0.5429186177618943,0.5625348118424084
0.5492116483887789,0.5690076392121599
0.5555776222398878,0.5754100111621651
0.5620173848083188,0.581953743987597
0.5685317913873753,0.5886053026088004
0.5751217071841613,0.5953669388347722
0.5817880074344935,0.602211529519294
0.5885315775191451,0.6091585100288774
0.595353313081437,0.6163488117071949
0.6022541201461928,0.6234812577489026
0.6092349152400711,0.630550424833735
0.6162966255132942,0.6374376630761642
0.6234401888627864,0.6441398020541792
0.6306665540567405,0.6511547912996237
0.6379766808606282,0.659035431251377
0.6453715401646701,0.6674211936961658
0.6528521141127848,0.6749781205024805
0.6604193962330305,0.6826027615299581
0.6680743915695615,0.6914241416167876
0.675818116816111,0.7003928336796126
0.6836516004510238,0.7090391679773219
0.6915758828738525,0.7174313099343858
0.6995920165435374,0.7261865997265168
0.707701066118189,0.7350901704784203
0.7159041085964888,0.7442716375900627
0.7242022334607315,0.753637981934949
0.732596542821523,0.7627015010448266
0.741088151564157,0.7719380029247661
0.7496781874966877,0.7810112540911406
0.7583677914997191,0.7905892350107231
0.7671581176779302,0.8001803874819163
0.7760503335133571,0.8099366142462736
0.7850456200204509,0.8197031131123108
0.794145171902934,0.8296817368235837
0.8033501977124734,0.8388237982423942
0.8126619200091946,0.8474593013824903
0.822081575524054,0.8558190943370002
0.8316104153230961,0.8644332425028212
0.8412497049736118,0.8730896443894739
0.8510007247122247,0.8819084354475237
0.8608647696149244,0.8907729073297819
0.8708431497690724,0.8996403158494392
0.880937190447399,0.9073037504052323
0.8911482322840202,0.9151611641748394
0.9014776314524917,0.9226035810334118
0.9119267598459299,0.9305815636158391
0.9224970052592174,0.9385169077947403
0.9331897715733238,0.9462261083726066
0.9440064789417604,0.9539365595339848
0.9549485639791966,0.96073922324197
0.9660174799522646,0.9661951127485242
0.9772146969725725,0.9713692293209208
0.9885417021919574,0.9765966224188005
1.0,0.9811135004367987


==> data/ELD/Ensemble/LSTM-audit_mode/total/roc_TS2VecLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0
0.0008748668120479914,0.0
0.0008850074914473438,0.0
0.00089526571259964,0.0
0.0009056428379445294,0.0
0.0009161402457138521,0.0
0.0009267593301146883,0.0
0.0009375015015145289,0.0
0.0009483681866285928,0.0
0.0009593608287093146,0.0
0.0009704808877380307,0.0
0.0009817298406188842,0.0
0.00099310918137498,0.0
0.0010046204213468132,0.0
0.001016265089392995,0.0
0.0010280447320933097,0.0
0.0010399609139541202,0.0
0.0010520152176161591,0.0
0.0010642092440647246,0.0
0.001076544612842316,0.0
0.0010890229622637305,0.0
0.001101645949633657,0.0
0.001114415251466788,0.0
0.0011273325637104871,0.0
0.0011403996019700331,0.0
0.0011536181017364785,0.0
0.0011669898186171474,0.0
0.0011805165285688054,0.0
0.0011942000281335325,0.0
0.0012080421346773289,0.0
0.0012220446866314887,0.0
0.0012362095437367692,0.0
0.0012505385872903913,0.0
0.0012650337203959038,0.0
0.0012796968682159415,0.0
0.001294529978227916,0.0
0.0013095350204826678,0.0
0.0013247139878661174,0.0
0.0013400688963639508,0.0
0.001355601785329369,0.0
0.0013713147177539455,0.0
0.001387209780541621,0.0
0.001403289084785873,0.0
0.0014195547660501016,0.0
0.0014360089846512606,0.0
0.0014526539259467812,0.0
0.0014694918006248172,0.0
0.0014865248449978572,0.0
0.0015037553212997384,0.0
0.001521185517986105,0.0
0.0015388177500383464,0.0
0.001556654359271062,0.0
0.0015746977146430866,0.0
0.001592950212572123,0.0004181347028329073
0.0016114142772530198,0.0004270379797103924
0.0016300923609797412,0.0004360444554693243
0.0016489869444710648,0.0004451553262995191
0.001668100537200059,0.0004543718022559636
0.0016874356777273757,0.00046369510741952745
0.001706994934038408,0.0004731264800595392
0.001726780903884356,0.0004826671727982461
0.0017467962151272458,0.0004923184527771804
0.0017670435260889468,0.0005020816018254541
0.0017875255259042354,0.0005119579166300043
0.0018082449348779518,0.000521948708907812
0.0018292045048462937,0.0005320553055801166
0.0018504070195423021,0.000542279048948651
0.0018718552949655793,0.0005526212968739177
0.0018935521797562953,0.0005630834229555328
0.0019155005555735278,0.0005736668167146597
0.0019377033374779887,0.0005843728837785576
0.0019601634743191855,0.0005952030460672691
0.001982883949127071,0.0006061587419824713
0.002005867779508234,0.000617241426598517
0.002029118018046678,0.0006284525718556883
0.002052637752709252,0.0006397936667556931
0.0020764301072557748,0.0006512662175594252
0.0021004982416539153,0.0006628717479870167
0.0021248453524988827,0.0006746117994202115
0.0021494746734379805,0.0006864879311070822
0.00217438947560008,0.0006985017203691203
0.0021995930680300748,0.0007106547628107281
0.0022250887981283695,0.0007229486725311376
0.002250880052095462,0.000735385082338786
0.00227697025538168,0.0007479656439681763
0.0023033628731421313,0.0007606920282992517
0.002330061410696925,0.0007735659255793122
0.002357069413996728,0.0007865890456475039
0.0023843904700937206,0.0007997631181619105
0.002412028207618007,0.0008130898928292765
0.00243998629725955,0.0008265711396373933
0.0024682684522556926,0.0008402086490901805
0.0024968784288843266,0.0008540042324454884
0.0025258200269627847,0.0008679597219556608
0.002555097090352507,0.0008820769711108841
0.0025847135074695635,0.0008963578548853574
0.002614673211801092,0.000910804269986316
0.00264498018242772,0.0009254181351059422
0.002675638444552045,0.0009402013911761934
0.0027066520700332413,0.0009551560016265887
0.0027380251779278576,0.000970283952644978
0.0027697619350368907,0.0009855872534413382
0.002801866556459195,0.0010010679365146243
0.002834343306151309,0.0010167280579227143
0.0028671964974937695,0.001032569697555484
0.0029004304938639917,0.0010485949594110466
0.002934049709215787,0.0010648059718751937
0.0029680586086656023,0.0010812048880040742
0.003002461709085549,0.0010977938858101539
0.0030372635797033115,0.0011145751685514849
0.0030724688427090033,0.0011315509650243302
0.003108082173869064,0.0011487235298591812
0.0031441083031472647,0.001166095143820204
0.00318055201533292,0.0011836681141081582
0.0032174181506763717,0.001201444774666826
0.003254711605531848,0.0012194274864929943
0.003292437333007769,0.0012376186379500283
0.0033306003436245884,0.0012560206450850813
0.003369205705980267,0.0012746359519499807
0.003408258547423452,0.0012934670309258324
0.0034477640547344642,0.001312516383051389
0.0034877274748141775,0.0013317865383552236
0.003528154115380883,0.0013512800561917562
0.0035690493456752297,0.0013709995255811688
0.0036104185971733375,0.0013909475655532687
0.0036522673643081755,0.0014111268254953307
0.0036946012051993025,0.0014315399855039748
0.003737425742391064,0.001452189756741122
0.0037807466635993493,0.0014730788817940758
0.0038245697224669993,0.001494210135039776
0.0038689007393279753,0.0015155863230132767
0.003913745601980384,0.0015372102847804963
0.0039591102664684585,0.0015590848923152834
0.004005000757873611,0.0015812130508808587
0.004051423171114647,0.001603597699415674
0.0040983836717572615,0.0016262418109237477
0.004145888496832911,0.00164914839286952
0.004193943955667186,0.0016723204875772903
0.004242556430717777,0.0016957611726352794
0.004291732378422158,0.0017194735613043795
0.004341478330055092,0.0017434608029316377
0.004391800892596086,0.001767726083368538
0.004442706749606883,0.001792272625394125
0.004494202662119142,0.0018171036891430376
0.0045462954695324,0.001842222572538501
0.004598992090522438,0.0018662881381667547
0.004652299523960189,0.0018798179142828439
0.004706224849841282,0.0018935045155522578
0.004760775230226368,0.0019073497597529485
0.00481595791019235,0.0019213554857329355
0.004871780218794631,0.001935523553654533
0.004928249570040513,0.0019498558452414045
0.004985373463873894,0.001964354264028484
0.005043159487171359,0.0019790207356147928
0.005101615314749833,0.001993857207919186
0.005160748710385908,0.0020088656514390653
0.005220567527846975,0.002024048059512088
0.005281079711934331,0.0020394064485809134
0.005342293299538352,0.0020549428584610134
0.005404216420705915,0.0020706593526115882
0.00546685729972018,0.0020865580184096276
0.0055302242561929005,0.002102640967427142
0.005594325706169377,0.0021189103357116077
0.005659170163246243,0.00213536828406967
0.005724766239702178,0.002152016998354124
0.005791122647641758,0.002168858689754232
0.005858248200152536,0.0021858955950893977
0.005926151812475552,0.00220312997710625
0.005994842503189409,0.0022205641247791683
0.006064329395408062,0.00223820035361429
0.006134621717992506,0.0022560410059570446
0.0062057288067765,0.00227408845130325
0.0062776601058065,0.002292345086613817
0.006350425168595962,0.002310813336633099
0.00642403365939419,0.0023294956542109315
0.006498495354469888,0.0023483945206284104
0.006573820143409586,0.005245257330946431
0.006650018030431118,0.005294366496769122
0.006727099135712337,0.005344044892444081
0.006805073696735206,0.005394299115978411
0.0068839520696454964,0.005445135841857447
0.006963744730628222,0.005496561821931238
0.007044462277299037,0.005548583886311286
0.007126115430111745,0.0056012089442776785
0.007208715033782135,0.005654443985196744
0.007292272058728313,0.005708296079449344
0.007376797602527731,0.005762772379369913
0.007462302891391108,0.0058178801201964015
0.007548799281653432,0.005873626621031211
0.007636298261282241,0.005930019285813281
0.0077248114514034,0.005987065604301443
0.007814350607844541,0.006044773153069156
0.00790492762269642,0.006103149596510799
0.007996554525892346,0.006162202687859602
0.008089243486805939,0.006221940270217392
0.008183006815867389,0.006282370277596272
0.008277856966198472,0.006343500735972368
0.00837380653526649,0.006405339764351796
0.008470868266557402,0.006467895575848981
0.008569055051268348,0.006531176478777483
0.008668379930019773,0.006595190877753454
0.008768856094587427,0.0066599472748118975
0.008870496889654403,0.006725454270535855
0.00897331581458352,0.006791720565198697
0.009077326525210223,0.0068587549599196315
0.009182542835656282,0.006926566357832634
0.009288978720164497,0.0069951637652689
0.009396648314954691,0.007064556292953025
0.009505565920101192,0.0071347531572130305
0.009615746001432095,0.007205763681204435
0.009727203192450537,0.007277597296148497
0.009839952296278227,0.007350263542584818
0.009954008287621519,0.007423772071638468
0.010069386314760271,0.008784538504300263
0.010186101701559752,0.008872064840740133
0.010304169949505875,0.008960605704768221
0.01042360673976401,0.009050172855887651
0.010544427935261684,0.009140778189907278
0.010666649582795389,0.009232433740521604
0.010790287915161836,0.009325151680909036
0.01091535935331391,0.00941894432534866
0.011041880508541602,0.009513824130855756
0.011169868184678225,0.009609803698836258
0.011299339380332217,0.009706895776760418
0.011430311291144786,0.00980511325985584
0.011562801312073753,0.009904469192820165
0.011696827039703846,0.010004976771553582
0.01183240627458378,0.010106649344911444
0.011969557023590427,0.010209500416477182
0.012108297502320394,0.01031354364635578
0.012248646137509308,0.010418792852988032
0.012390621569479156,0.010525262014985824
0.012534242654613994,0.010632965272988713
0.01267952846786434,0.010741916931541983
0.012826498305280598,0.010852131460996516
0.012975171686575868,0.014496805709463514
0.013125568357718427,0.014651334514623008
0.013277708293554291,0.014807654480504922
0.013431611700460153,0.014965786368654194
0.013587299019027091,0.015125751181265173
0.013744790926775366,0.015287570163970986
0.013904108340900697,0.015451264808665294
0.014065272421052363,0.015616856856356689
0.014228304572143519,0.01578436830005625
0.014393226447194065,0.015953821387698512
0.014560059950206485,0.016125238625096305
0.014728827239075018,0.016298642778929878
0.014899550728528537,0.016474056879770615
0.015072253093107555,0.016651504225139835
0.01524695727017573,0.01683100838260305
0.015423686462966274,0.017013774432871977
0.01560246414366368,0.017199100866767767
0.015783314056521166,0.017386575440156888
0.01596626022101425,0.017576223052365274
0.01615132693503091,0.017768068891329765
0.01633853877809862,0.017962138436943352
0.016527920614648955,0.01815845746443938
0.0167194975973199,0.018357052047814782
0.016913295170296487,0.018557948563293132
0.01710933907269015,0.018778474729273742
0.01730765534195726,0.0190140176809201
0.01750827031735725,0.019252290837352515
0.017711210643450888,0.019493325844681064
0.017916503273639015,0.019740328222444887
0.018124175473742375,0.019990235657023275
0.018334254825622908,0.020243039796721436
0.018546769230846995,0.02049877421757348
0.018761746914391215,0.02075747288479712
0.018979216428391014,0.021019170157304708
0.019199206655932846,0.021283900792266594
0.019421746814890263,0.021551699949727415
0.019646866461804465,0.021822603197275806
0.01987459549580984,0.02209664651476834
0.02010496416260499,0.022373866299108112
0.02033800305846982,0.022649356788819373
0.020573743134329137,0.022921081134950328
0.02081221569986339,0.023195955068471226
0.021053452427667062,0.023474015096602973
0.02129748535745521,0.023755298149725754
0.021544346900318843,0.02403984158628394
0.02179406984302956,0.024327539109593843
0.0220466873523941,0.024616227361957833
0.022302232979659387,0.024908261832252677
0.022560740664968614,0.025203681306865934
0.022822244741868985,0.025502525021762534
0.023086779941871697,0.02580483266769589
0.023354381399064792,0.02611064439547938
0.023625084654779475,0.026420000821318977
0.023898925662310503,0.026732943032207645
0.024175940791691306,0.027049512591382285
0.024456166834524465,0.027369751543843978
0.024739641008868142,0.027693702421942096
0.025026400964179192,0.02802140825102325
0.025316484786313556,0.028352912555145694
0.025609931002584595,0.028688259362859903
0.025906778586880088,0.02902749321305622
0.026207066964838526,0.029370659160880296
0.02651083601908539,0.029717802783716996
0.026818126094530156,0.030068970187243783
0.02712897800372467,0.03042420801155419
0.027443433032283655,0.030783563437352342
0.02776153294436801,0.031147084192219156
0.028083319988231725,0.03151481855695132
0.028408836901833042,0.03188681537197365
0.028738126918510663,0.03226312404382582
0.029071233772725785,0.03264379455172423
0.029408201705870638,0.03302887745419999
0.029749075472144403,0.03341842389581382
0.030093900344497212,0.038732752147568494
0.03044272212064303,0.03918901944160722
0.030795587129142266,0.03965057538105521
0.03115254223555488,0.04011748126719491
0.03151363484866479,0.040589799111858824
0.031878912926776456,0.04106759164566557
0.03224842498408442,0.04155092232635137
0.0326222200971167,0.04203985534719821
0.03300034791125285,0.043231282631550697
0.03338285864731761,0.04452045808149722
0.033769803108250916,0.045824576508760276
0.03416123268585528,0.047143811119066875
0.034557199367621395,0.04825835182748105
0.03495775574363275,0.04866883434999936
0.035362955013550426,0.04908407482150208
0.03577285099367873,0.049504128391909874
0.0361874981241128,0.0499290508503923
0.03660695147596903,0.050358898632777406
0.03703126675869927,0.05079372882904731
0.03746050032748993,0.05123359919092048
0.037894709190746674,0.051678568139522055
0.03833395101766601,0.05212869477314301
0.03877828414589457,0.05258403887508918
0.03922776758927719,0.05304466092162148
0.03968246104569482,0.0535106220899879
0.040142424904993215,0.0539819842665488
0.040607720257003654,0.05445821547648076
0.041078408899656464,0.05493954833791144
0.04155455334718875,0.055426460382555984
0.04203621683844714,0.05591901627935314
0.04252346334528682,0.05641728144682656
0.04301635758106795,0.056921322061773416
0.0435149650092505,0.05743120506805348
0.044019351852088745,0.057946998185480346
0.044529585099426554,0.05846876991881561
0.04504573251759458,0.05899658956686717
0.04556786265841064,0.059530527231693234
0.046096044868284336,0.06007065382791284
0.04663034929742731,0.06061666978938901
0.04717084690917017,0.0611674712637415
0.047717609489387455,0.061830787324524204
0.04827070965603183,0.06289003085790565
0.0488302208687788,0.06344842227203598
0.0493962174387832,0.06401328606371232
0.04996877453854884,0.06458469725498917
0.0505479682119124,0.06516273173751003
0.05113387538414326,0.06574746628258704
0.05172657387216019,0.0663389785513972
0.05232614239486662,0.0669373471052969
0.052932660583605615,0.06754265141625607
0.05354620899273607,0.06815497187741312
0.05416686911033152,0.06877438981375242
0.05479472336900287,0.06940098749290527
0.05542985515684669,0.07003484813607636
0.05607234882852033,0.07068795630552195
0.05672228971644543,0.07135324677694282
0.05737976414214134,0.0720262487048794
0.05804485942768978,0.07270705147368954
0.05871766390733255,0.07339574550379525
0.05939826693920356,0.0740924222636918
0.060086758917196864,0.07479717428209602
0.0607832312829723,0.07551009516023557
0.06148777653810023,0.07623127958428036
0.062200488256347115,0.07696082333791829
0.06292146109610344,0.07769882331507685
0.06365079081295572,0.07844537753279182
0.06438857427240419,0.07918347836837795
0.06513490946272803,0.07991361152968075
0.0658898955079995,0.08065220774639455
0.06665363268124913,0.08139936511474435
0.06742622241778341,0.08217074465032839
0.06820776732865685,0.08296752931874377
0.06899837121430018,0.08377354960766895
0.0697981390783066,0.08458891256821774
0.07060717714137772,0.08541617668207484
0.07142559285543126,0.08625513814698622
0.07225349491787214,0.0870987730848277
0.07309099328602911,0.08794039990513311
0.07393819919175866,0.08876017232390422
0.07479522515621821,0.08958944681677929
0.07566218500481055,0.09042494176592386
0.07653919388230147,0.09126793398045245
0.0774263682681127,0.09212956208093108
0.07832382599179197,0.09300892727686629
0.07923168624866253,0.09388575675205273
0.08015006961565405,0.09475563416344475
0.08107909806731686,0.095625308321118
0.08201889499202203,0.09651067124224103
0.08296958520834907,0.09740830898725002
0.08393129498166364,0.09832263448843512
0.08490415204088747,0.09926934958226949
0.0858882855954625,0.10022703815700047
0.08688382635251184,0.10119582740747668
0.08789090653419954,0.10217584600287637
0.08890965989529158,0.10316722410379679
0.08994022174092044,0.10417009337954122
0.09098272894455559,0.10518458702560665
0.09203731996618221,0.10621083978137395
0.09310413487069075,0.10724898794800339
0.09418331534647952,0.10830099736984196
0.0952750047242729,0.10935433010395476
0.09637934799615785,0.11041447506475381
0.09749649183484087,0.11148595170298807
0.0986265846131282,0.11256735259663057
0.09976977642363201,0.11366128812939025
0.10092621909870483,0.11476695495680042
0.10209606623060476,0.11587658528860534
0.10327947319189525,0.11699907747011318
0.10447659715608053,0.11813458058446724
0.10568759711848051,0.1192832454428503
0.10691263391734772,0.12044522460451443
0.10815187025522892,0.12162067239704318
0.10940547072057435,0.12280962306639802
0.11067360180959745,0.12401031436974845
0.11195643194838795,0.12522643951245732
0.11325413151528127,0.12646057656915666
0.11456687286348727,0.12770901864697978
0.11589483034398118,0.12897193155703193
0.11723818032865997,0.1302552621668886
0.11859710123376706,0.1315618368354303
0.11997177354358855,0.1328835561575839
0.12136237983442417,0.134220595676729
0.12276910479883604,0.13557313297098816
0.12419213527017846,0.1369487634173529
0.12563166024741215,0.13838420844809715
0.12708787092020596,0.13983966956945243
0.12856096069432965,0.14126938669872063
0.130051125217341,0.1427160735964474
0.13155856240457053,0.14420195866228477
0.1330834724654076,0.14570506678867196
0.1346260579298911,0.14724287972021557
0.13618652367560827,0.14881233794505772
0.1377650769549055,0.1503999879363146
0.13936192742241435,0.1520060405567923
0.14097728716289676,0.1536307091134313
0.142611370719413,0.15527420938563688
0.14426439512181588,0.1569538788591117
0.14593657991557576,0.15866978336829698
0.1476281471909391,0.16038619871022028
0.14933932161242533,0.1620540302813706
0.15107033044866555,0.16369357158253894
0.15282140360258709,0.16535211699092467
0.15459277364194784,0.16702988678526734
0.15638467583022478,0.168727103797582
0.15819734815786016,0.17043602946027736
0.16003103137387018,0.17216002513186024
0.16188596901781993,0.1739428993731158
0.1637624074521689,0.1757181830650048
0.16566059589499152,0.17748688242306493
0.16758078645307686,0.17927608297387454
0.16952323415541215,0.18125137945286293
0.1714881969870541,0.18325091534167828
0.17347593592339325,0.18527362807537653
0.1754867149648152,0.18731978629936757
0.1775208011717636,0.18938966177296074
0.1795784647002097,0.19145388319338533
0.18165997883753285,0.19351042025107637
0.18376562003881725,0.19552050445763827
0.18589566796356882,0.19741951153430282
0.18805040551285834,0.199361205333573
0.1902301188668946,0.20132540552357478
0.19243509752303323,0.20331237297840904
0.19466563433422632,0.2053411909114548
0.19692202554791735,0.20737209556357583
0.19920457084538712,0.20942771115567385
0.20151357338155584,0.2115058214924186
0.20384933982524642,0.21360801943929003
0.20621218039991446,0.21573458419848035
0.2086024089248505,0.21788579820844567
0.21102034285685967,0.22008683665328405
0.21346630333242453,0.2223169853465578
0.21594061521035676,0.22457121735267155
0.21844360711494284,0.22685157841494666
0.22097561147959033,0.22915837139820544
0.22353696459097966,0.2314919026778103
0.22612800663372795,0.23385248218035493
0.2287490817355704,0.2362404234248267
0.2314005380130654,0.23865604356424716
0.23408272761782944,0.2410646909067134
0.23679600678330787,0.24348067873728754
0.23954073587208793,0.2459253418428716
0.24231727942376008,0.2484756405520657
0.24512600620333397,0.2510555000598024
0.24796728925021602,0.25367470936084946
0.2508415059277541,0.2563347723552562
0.2537490379733572,0.25902566843835373
0.2566902715491952,0.2619258497966112
0.25966559729348726,0.2649395321897118
0.26267541037238384,0.26804670083736243
0.26572011053245065,0.27123013074820523
0.26880010215376077,0.2744288355135177
0.2719157943036019,0.27766461682473587
0.2750676007908067,0.2806468031357861
0.2782559402207126,0.2835517316698485
0.28148123605075814,0.2864903315565515
0.28474391664672477,0.2894603356414061
0.28804441533962977,0.29245149827973405
0.2913831704832789,0.29547619566058136
0.2947606255124859,0.29853413047477995
0.29817722900196736,0.3014546805477308
0.30163343472591975,0.30437802746168635
0.30512970171828707,0.30729993502671044
0.30866649433372745,0.3104454941125982
0.3122442823092858,0.31369526790122726
0.3158635408267819,0.3169827101825424
0.31952475057592133,0.3203086024009548
0.32322839781813806,0.3236742274574027
0.3269749744511768,0.32706722887373
0.33076497807442423,0.33054729071684197
0.3345989120549975,0.3341464195662128
0.3384772855945983,0.33778726632198486
0.34240061379714254,0.3414578209066335
0.34636941773717345,0.34514250484078357
0.3503842245290676,0.3488637772515867
0.3544455673970435,0.35262818334851886
0.3585539857459817,0.356397551138898
0.36271002523306484,0.36020798428992734
0.3669142378402494,0.36396834518878685
0.3711671819475767,0.3677392414427501
0.37546942240733366,0.3716538462141581
0.37982153061907364,0.3756138256087835
0.3842240846055061,0.37979575361379797
0.38867766908926676,0.384037506605534
0.393182875570577,0.3881428221673605
0.39774030240580366,0.39215497434553276
0.40235055488692933,0.39644693428044414
0.4070142453219439,0.4009514697257779
0.4117319931161679,0.40593366944526493
0.4165044248545185,0.4111670233681114
0.42133217438472886,0.41637313519433244
0.4262158829015325,0.42113812918581733
0.43115619903182284,0.42498075103815997
0.43615377892080054,0.4288793148132056
0.441209286319119,0.43301883208725905
0.4463233926710397,0.4379267383260038
0.4514967772036102,0.4432487079882835
0.4567301270168747,0.4484423443952267
0.4620241371751313,0.4534271515087472
0.46737951079924633,0.4588770861883426
0.47279695916003905,0.46446651779838277
0.4782772017727485,0.4701080184798186
0.4838209664925957,0.47574072806604456
0.48942898961145315,0.4817062370212494
0.49510201595563513,0.4878953297457519
0.5008407989848213,0.4959124480492732
0.5066461008921268,0.5045785134626228
0.5125186927053332,0.5122537543287725
0.5184593543892912,0.5187733396363505
0.5244688749495119,0.5256597737756141
0.5305480525369574,0.5323916538506571
0.5366976945540476,0.5391443536533349
0.5429186177618943,0.546040775347284
0.5492116483887789,0.5528168577479546
0.5555776222398878,0.5599314573603241
0.5620173848083188,0.5670803836690954
0.5685317913873753,0.5739626510192835
0.5751217071841613,0.580754463194719
0.5817880074344935,0.5876253846591825
0.5885315775191451,0.5945588121182889
0.595353313081437,0.6017815741307794
0.6022541201461928,0.6090138078426379
0.6092349152400711,0.6158164474793077
0.6162966255132942,0.6226727201968083
0.6234401888627864,0.6299388210433601
0.6306665540567405,0.6374175846278902
0.6379766808606282,0.6449355444448834
0.6453715401646701,0.6532764886621201
0.6528521141127848,0.6616603075108375
0.6604193962330305,0.6698871537993533
0.6680743915695615,0.6776425616615058
0.675818116816111,0.6853981310585727
0.6836516004510238,0.6931490453737825
0.6915758828738525,0.7010194131433091
0.6995920165435374,0.708734220021193
0.707701066118189,0.7162535009074218
0.7159041085964888,0.7243158298633425
0.7242022334607315,0.7324670645812656
0.732596542821523,0.7409695818564908
0.741088151564157,0.7492512740274326
0.7496781874966877,0.7578304813528012
0.7583677914997191,0.766344945136806
0.7671581176779302,0.7750590565148394
0.7760503335133571,0.7837715851376326
0.7850456200204509,0.7928028139179341
0.794145171902934,0.8019103750421713
0.8033501977124734,0.8111606402836099
0.8126619200091946,0.8202457787829998
0.822081575524054,0.829458225374303
0.8316104153230961,0.8393303942498515
0.8412497049736118,0.8489368750867838
0.8510007247122247,0.8586590113614015
0.8608647696149244,0.8684657318638864
0.8708431497690724,0.8786126907970784
0.880937190447399,0.8891221491332928
0.8911482322840202,0.8992803704742187
0.9014776314524917,0.9090434356056679
0.9119267598459299,0.9192910781068052
0.9224970052592174,0.9299462701861057
0.9331897715733238,0.940896066759848
0.9440064789417604,0.9508712590192676
0.9549485639791966,0.9609289034115293
0.9660174799522646,0.9708816650997486
0.9772146969725725,0.9807095182717431
0.9885417021919574,0.9895864938843673
1.0,0.9947369128418788


==> data/ELD/Ensemble/LSTM-audit_mode/total/roc_TrendLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0
0.0008748668120479914,0.0
0.0008850074914473438,0.0
0.00089526571259964,0.0
0.0009056428379445294,0.0
0.0009161402457138521,0.0
0.0009267593301146883,0.0
0.0009375015015145289,0.0
0.0009483681866285928,0.0
0.0009593608287093146,0.0
0.0009704808877380307,0.0
0.0009817298406188842,0.0
0.00099310918137498,0.0
0.0010046204213468132,0.0
0.001016265089392995,0.0
0.0010280447320933097,0.0
0.0010399609139541202,0.0
0.0010520152176161591,0.0
0.0010642092440647246,0.0
0.001076544612842316,0.0
0.0010890229622637305,0.0
0.001101645949633657,0.0
0.001114415251466788,0.0
0.0011273325637104871,0.0
0.0011403996019700331,0.0
0.0011536181017364785,0.0
0.0011669898186171474,0.0
0.0011805165285688054,0.0
0.0011942000281335325,0.0
0.0012080421346773289,0.0
0.0012220446866314887,0.0
0.0012362095437367692,0.0
0.0012505385872903913,0.0
0.0012650337203959038,0.0
0.0012796968682159415,0.0
0.001294529978227916,0.0
0.0013095350204826678,0.0
0.0013247139878661174,0.0
0.0013400688963639508,0.0
0.001355601785329369,0.0
0.0013713147177539455,0.0
0.001387209780541621,0.0
0.001403289084785873,0.0
0.0014195547660501016,0.0
0.0014360089846512606,0.0
0.0014526539259467812,0.0
0.0014694918006248172,0.0
0.0014865248449978572,0.0
0.0015037553212997384,0.0
0.001521185517986105,0.0
0.0015388177500383464,0.0
0.001556654359271062,0.0
0.0015746977146430866,0.0
0.001592950212572123,0.0
0.0016114142772530198,0.0
0.0016300923609797412,0.0
0.0016489869444710648,0.0
0.001668100537200059,0.0
0.0016874356777273757,0.0
0.001706994934038408,0.0
0.001726780903884356,0.0
0.0017467962151272458,0.0
0.0017670435260889468,0.0
0.0017875255259042354,0.0
0.0018082449348779518,0.0
0.0018292045048462937,0.0
0.0018504070195423021,0.0
0.0018718552949655793,0.0
0.0018935521797562953,0.0
0.0019155005555735278,0.0
0.0019377033374779887,0.0
0.0019601634743191855,0.0
0.001982883949127071,0.0
0.002005867779508234,0.0
0.002029118018046678,0.0
0.002052637752709252,0.0
0.0020764301072557748,0.0
0.0021004982416539153,0.0
0.0021248453524988827,0.0
0.0021494746734379805,0.0
0.00217438947560008,0.0
0.0021995930680300748,0.0
0.0022250887981283695,0.0
0.002250880052095462,0.0
0.00227697025538168,0.0
0.0023033628731421313,0.0
0.002330061410696925,0.0
0.002357069413996728,0.0
0.0023843904700937206,0.0
0.002412028207618007,0.0
0.00243998629725955,0.0
0.0024682684522556926,0.0
0.0024968784288843266,0.0
0.0025258200269627847,0.0
0.002555097090352507,0.0
0.0025847135074695635,0.0
0.002614673211801092,0.0
0.00264498018242772,0.0
0.002675638444552045,0.0
0.0027066520700332413,0.0
0.0027380251779278576,0.0
0.0027697619350368907,0.0
0.002801866556459195,0.0
0.002834343306151309,0.0
0.0028671964974937695,0.0
0.0029004304938639917,0.0
0.002934049709215787,0.0
0.0029680586086656023,0.0
0.003002461709085549,0.0
0.0030372635797033115,0.0
0.0030724688427090033,0.0
0.003108082173869064,0.0
0.0031441083031472647,0.0
0.00318055201533292,0.0
0.0032174181506763717,0.0
0.003254711605531848,0.0
0.003292437333007769,0.0
0.0033306003436245884,0.0
0.003369205705980267,0.0
0.003408258547423452,0.0
0.0034477640547344642,0.0
0.0034877274748141775,0.0
0.003528154115380883,0.0005533071769023743
0.0035690493456752297,0.000559545293434356
0.0036104185971733375,0.0005658557166751253
0.0036522673643081755,0.0005722392847398582
0.0036946012051993025,0.0005786968454584178
0.003737425742391064,0.0005852292564879584
0.0037807466635993493,0.0005918373854268348
0.0038245697224669993,0.0005985221099298311
0.0038689007393279753,0.0006052843178247269
0.003913745601980384,0.0006121249072302134
0.0039591102664684585,0.0006190447866751762
0.004005000757873611,0.0006260448752193608
0.004051423171114647,0.0006331261025754378
0.0040983836717572615,0.0006402894092324815
0.004145888496832911,0.0006475357465808807
0.004193943955667186,0.000654866077038697
0.004242556430717777,0.0006622813741794875
0.004291732378422158,0.0006697826228616101
0.004341478330055092,0.0006773708193590258
0.004391800892596086,0.0006850469714936198
0.004442706749606883,0.000692812098769053
0.004494202662119142,0.0007006672325061679
0.0045462954695324,0.0007086134159799631
0.004598992090522438,0.000716651704558154
0.004652299523960189,0.0007247831658413423
0.004706224849841282,0.0007330088798048079
0.004760775230226368,0.000741329938941945
0.00481595791019235,0.0007497474484093618
0.004871780218794631,0.0007582625261736607
0.004928249570040513,0.0007668763031599201
0.004985373463873894,0.0007755899234018983
0.005043159487171359,0.0007844045441939773
0.005101615314749833,0.0007933213362448673
0.005160748710385908,0.0008023414838330961
0.005220567527846975,0.0008114661849642956
0.005281079711934331,0.0008206966515303156
0.005342293299538352,0.0008300341094701806
0.005404216420705915,0.0008394797989329121
0.00546685729972018,0.0008490349744422372
0.0055302242561929005,0.0008587009050632095
0.005594325706169377,0.0008684788745707573
0.005659170163246243,0.0008783701816201881
0.005724766239702178,0.0008883761399196693
0.005791122647641758,0.0008984980784047068
0.005858248200152536,0.0009087373414146472
0.005926151812475552,0.0009190952888712249
0.005994842503189409,0.0009295732964591803
0.006064329395408062,0.00094017275580897
0.006134621717992506,0.000950895074681595
0.0062057288067765,0.0009617416771555722
0.0062776601058065,0.0009727140038160725
0.006350425168595962,0.000983813511946251
0.00642403365939419,0.000995041675720796
0.006498495354469888,0.0010063999864017195
0.006573820143409586,0.0010178899525364184
0.006650018030431118,0.0010295131001580326
0.006727099135712337,0.0010412709729881232
0.006805073696735206,0.0010531651326417008
0.0068839520696454964,0.0010651971588346311
0.006963744730628222,0.001077368649593444
0.007044462277299037,0.0010896812214675733
0.007126115430111745,0.002873104037354556
0.007208715033782135,0.002906650465866173
0.007292272058728313,0.0029405857347953764
0.007376797602527731,0.0029749143512350844
0.007462302891391108,0.0048058125067146846
0.007548799281653432,0.004863680307623387
0.007636298261282241,0.004922218860706569
0.0077248114514034,0.004981435940727961
0.007814350607844541,0.005041339412569447
0.00790492762269642,0.005101937232275644
0.007996554525892346,0.005163237448110576
0.008089243486805939,0.0052252482016265965
0.008183006815867389,0.005287977728745702
0.008277856966198472,0.005351434360853396
0.00837380653526649,0.005415626525905196
0.008470868266557402,0.005480562749546001
0.008569055051268348,0.005546251656242418
0.008668379930019773,0.005612701970428215
0.008768856094587427,0.005679922517663048
0.008870496889654403,0.0057479222258046275
0.00897331581458352,0.005816710126194463
0.009077326525210223,0.0058862953548573585
0.009182542835656282,0.007337248114030817
0.009288978720164497,0.007425565530239586
0.009396648314954691,0.007514906643530951
0.009505565920101192,0.007605283319692677
0.009615746001432095,0.007696707562050211
0.009727203192450537,0.007789191513060888
0.009839952296278227,0.007882747455926634
0.009954008287621519,0.007977387816225343
0.010069386314760271,0.008073125163561179
0.010186101701559752,0.008169972213233994
0.010304169949505875,0.008267941827928118
0.01042360673976401,0.008367047019420681
0.010544427935261684,0.008467300950309804
0.010666649582795389,0.00856871693576274
0.010790287915161836,0.00867130844528435
0.01091535935331391,0.008775089104506039
0.011041880508541602,0.008880072696995428
0.011169868184678225,0.008986273166087024
0.011299339380332217,0.009093704616734085
0.011430311291144786,0.009202381317381964
0.011562801312073753,0.009312317701863165
0.011696827039703846,0.009423528371314374
0.01183240627458378,0.009536028096115676
0.011969557023590427,0.009649831817852303
0.012108297502320394,0.009764954651299066
0.012248646137509308,0.009881411886427837
0.012390621569479156,0.009999218990438263
0.012534242654613994,0.010118391609812037
0.01267952846786434,0.010238945572390983
0.012826498305280598,0.010360896889479205
0.012975171686575868,0.010484261757969642
0.013125568357718427,0.01060905656249523
0.013277708293554291,0.010735297877605026
0.013431611700460153,0.013686802618382416
0.013587299019027091,0.013849674620184233
0.013744790926775366,0.01401443448963705
0.013904108340900697,0.014181104109226683
0.014065272421052363,0.014349705615081278
0.014228304572143519,0.014520261399911347
0.014393226447194065,0.014692794115983798
0.014560059950206485,0.01486732667813053
0.014728827239075018,0.01504388226679182
0.014899550728528537,0.015222484331095024
0.015072253093107555,0.01540315659196897
0.01524695727017573,0.015585923045294442
0.015423686462966274,0.015770807965091165
0.01560246414366368,0.01595783590674174
0.015783314056521166,0.016147031710252984
0.01596626022101425,0.016338420503555003
0.01615132693503091,0.016532027705838583
0.01633853877809862,0.01672787903093116
0.016527920614648955,0.016926000490712072
0.0167194975973199,0.01712641839856725
0.016913295170296487,0.017329159372884043
0.01710933907269015,0.01753425034058651
0.01730765534195726,0.01774171854071171
0.01750827031735725,0.017951591528027437
0.017711210643450888,0.018163897176691896
0.017916503273639015,0.018378663683955774
0.018124175473742375,0.018595919573907264
0.018334254825622908,0.018815693701260475
0.018546769230846995,0.019038015255187734
0.018761746914391215,0.01926291376319633
0.018979216428391014,0.019490419095050233
0.019199206655932846,0.01972056146673717
0.019421746814890263,0.01995337144448179
0.019646866461804465,0.02018887994880528
0.01987459549580984,0.020427118258632047
0.02010496416260499,0.02066811801544403
0.02033800305846982,0.020911911227483135
0.020573743134329137,0.021158530274002395
0.02081221569986339,0.021408007909566394
0.021053452427667062,0.021660377268401552
0.02129748535745521,0.021915671868796817
0.021544346900318843,0.02217392561755541
0.02179406984302956,0.02243517281449809
0.0220466873523941,0.022699448157018694
0.022302232979659387,0.022966786744692436
0.022560740664968614,0.02323722408393767
0.022822244741868985,0.023510796092731608
0.023086779941871697,0.023787539105380777
0.023354381399064792,0.024067489877346717
0.023625084654779475,0.02435068559012767
0.023898925662310503,0.024637163856196773
0.024175940791691306,0.024926962723997567
0.024456166834524465,0.025220120682997383
0.024739641008868142,0.025516676668799275
0.025026400964179192,0.02581667006831324
0.025316484786313556,0.02612014072498739
0.025609931002584595,0.02642712894409968
0.025906778586880088,0.026737675498111096
0.026207066964838526,0.02705182163208078
0.02651083601908539,0.027369609069143992
0.026818126094530156,0.027691080016053526
0.02712897800372467,0.02801627716878539
0.027443433032283655,0.02834524371820944
0.02776153294436801,0.028678023355825744
0.028083319988231725,0.02901466027956747
0.028408836901833042,0.029355199199670973
0.028738126918510663,0.02969968534461398
0.029071233772725785,0.03004816446712257
0.029408201705870638,0.03040068285024781
0.029749075472144403,0.030757287313512828
0.030093900344497212,0.031118025219131068
0.03044272212064303,0.03148294447829673
0.030795587129142266,0.031852093557548
0.03115254223555488,0.0322255214852042
0.03151363484866479,0.03260327785787737
0.031878912926776456,0.03298541284705947
0.03224842498408442,0.03337197720578584
0.0326222200971167,0.03376302227537591
0.03300034791125285,0.0341585999922522
0.03338285864731761,0.03455876289483805
0.033769803108250916,0.03496419843356999
0.03416123268585528,0.03537637213527761
0.034557199367621395,0.035793323388617446
0.03495775574363275,0.03621510757072661
0.035362955013550426,0.036641780700624835
0.03577285099367873,0.037073399446654595
0.0361874981241128,0.03751002113400751
0.03660695147596903,0.037951703752337876
0.03703126675869927,0.038398505963464634
0.03746050032748993,0.03885009941870494
0.037894709190746674,0.03930539213238746
0.03833395101766601,0.039765653536943876
0.03877828414589457,0.0402313332766687
0.03922776758927719,0.0407027169566837
0.03968246104569482,0.04117956449783424
0.040142424904993215,0.04166193923234791
0.040607720257003654,0.04214990522654327
0.041078408899656464,0.04264201224700874
0.04155455334718875,0.04313712596422074
0.04203621683844714,0.043637978600092504
0.04252346334528682,0.04414463667507425
0.04301635758106795,0.04465749892303845
0.0435149650092505,0.04526906260440321
0.044019351852088745,0.04588771498903068
0.044529585099426554,0.04651353824287592
0.04504573251759458,0.04714661548428876
0.04556786265841064,0.04778703079505317
0.046096044868284336,0.0484348692315545
0.04663034929742731,0.04909021683607624
0.04717084690917017,0.0497531606482276
0.047717609489387455,0.0504237887165037
0.04827070965603183,0.05110219010997964
0.0488302208687788,0.05170035527394381
0.0493962174387832,0.052297766054561025
0.04996877453854884,0.052902203648835744
0.0505479682119124,0.053513647347097994
0.05113387538414326,0.05413217835788536
0.05172657387216019,0.05475787883103268
0.05232614239486662,0.055390831868582756
0.052932660583605615,0.05603112153582349
0.05354620899273607,0.05667883287245297
0.05416686911033152,0.05733405190387395
0.05479472336900287,0.05799686565261934
0.05542985515684669,0.05866736214990994
0.05607234882852033,0.05934563044734631
0.05672228971644543,0.06003176062873612
0.05737976414214134,0.0607258438220586
0.05804485942768978,0.061427972211567525
0.05871766390733255,0.06213823905003481
0.05939826693920356,0.06285673867113561
0.060086758917196864,0.0635835665019774
0.0607832312829723,0.06431881907577389
0.06148777653810023,0.06506259404466608
0.062200488256347115,0.06581499019269196
0.06292146109610344,0.06657610744890644
0.06365079081295572,0.06734604690065314
0.06438857427240419,0.06812491080699061
0.06513490946272803,0.06891280261227353
0.0658898955079995,0.06970982695989172
0.06665363268124913,0.0705160897061683
0.06742622241778341,0.07135084250451595
0.06820776732865685,0.07219583849271576
0.06899837121430018,0.07305062892424347
0.0697981390783066,0.07391532732759089
0.07060717714137772,0.07479004854717124
0.07142559285543126,0.07566594903548766
0.07225349491787214,0.0765375008471257
0.07309099328602911,0.07741915491362127
0.07393819919175866,0.0783110283313442
0.07479522515621821,0.07921323955394143
0.07566218500481055,0.08012590840806937
0.07653919388230147,0.0810491561093087
0.0774263682681127,0.0819831052782635
0.07832382599179197,0.08292787995684699
0.07923168624866253,0.08388360562475618
0.08015006961565405,0.0848504092161373
0.08107909806731686,0.08582841913644453
0.08201889499202203,0.08681776527949404
0.08296958520834907,0.08781857904471588
0.08393129498166364,0.08883099335460552
0.08490415204088747,0.08985514267237814
0.0858882855954625,0.09089116301982698
0.08688382635251184,0.0919391919953893
0.08789090653419954,0.09299936879242118
0.08890965989529158,0.09407183421768457
0.08994022174092044,0.09515673071004835
0.09098272894455559,0.09625420235940636
0.09203731996618221,0.09736439492581456
0.09310413487069075,0.09848745585885003
0.09418331534647952,0.09962353431719456
0.0952750047242729,0.10077278118844482
0.09637934799615785,0.10193534910915261
0.09749649183484087,0.10311148862367572
0.0986265846131282,0.10429926691194102
0.09976977642363201,0.10549817478953556
0.10092621909870483,0.10671280551612787
0.10209606623060476,0.10793666249590927
0.10327947319189525,0.10917085771849436
0.10447659715608053,0.11041935863641053
0.10568759711848051,0.1116823310685778
0.10691263391734772,0.11295994275594198
0.10815187025522892,0.11425236338375284
0.10940547072057435,0.11555976460410107
0.11067360180959745,0.11688232005871593
0.11195643194838795,0.11822020540202746
0.11325413151528127,0.11957359832449592
0.11456687286348727,0.12094267857621163
0.11589483034398118,0.12232762799076846
0.11723818032865997,0.1237286305094137
0.11859710123376706,0.12514587220547843
0.11997177354358855,0.12657954130909058
0.12136237983442417,0.12802982823217451
0.12276910479883604,0.12947090405830203
0.12419213527017846,0.1309440620734879
0.12563166024741215,0.13241590516030027
0.12708787092020596,0.1339085496073084
0.12856096069432965,0.13542283914199793
0.130051125217341,0.13695468097662344
0.13155856240457053,0.13850427856186326
0.1330834724654076,0.14006876554612133
0.1346260579298911,0.14164951588239497
0.13618652367560827,0.14326095462039085
0.1377650769549055,0.1449076345933902
0.13936192742241435,0.14657340141875333
0.14097728716289676,0.14825847633432798
0.142611370719413,0.14996308314235463
0.14426439512181588,0.15168744823919056
0.14593657991557576,0.1534318006453788
0.1476281471909391,0.15519746271490817
0.14933932161242533,0.15699627528711493
0.15107033044866555,0.15881591092591466
0.15282140360258709,0.16065663816561013
0.15459277364194784,0.16251870148131442
0.15638467583022478,0.16438513494869178
0.15819734815786016,0.16626179423906443
0.16003103137387018,0.16816020609787763
0.16188596901781993,0.17007628973629516
0.1637624074521689,0.17198257939658837
0.16566059589499152,0.17391096507426518
0.16758078645307686,0.17586170288674272
0.16952323415541215,0.17783505192012403
0.1714881969870541,0.17982861549113893
0.17347593592339325,0.1818440569144057
0.1754867149648152,0.18388285954539013
0.1775208011717636,0.18594529416647249
0.1795784647002097,0.1880316346987022
0.18165997883753285,0.19014215823817807
0.18376562003881725,0.19227714509285104
0.18589566796356882,0.1944613233741957
0.18805040551285834,0.19668127924357406
0.1902301188668946,0.1989374564974772
0.19243509752303323,0.2012258204083775
0.19466563433422632,0.20354275350433154
0.19692202554791735,0.2058839768057167
0.19920457084538712,0.2082523374891292
0.20151357338155584,0.2106965971786084
0.20384933982524642,0.21317071334369642
0.20621218039991446,0.2156735072669087
0.2086024089248505,0.21820531135535806
0.21102034285685967,0.2207664618691254
0.21346630333242453,0.22335729896591996
0.21594061521035676,0.2259188988967063
0.21844360711494284,0.22840793568341405
0.22097561147959033,0.23091770019409402
0.22353696459097966,0.23353715553523102
0.22612800663372795,0.23629263397549413
0.2287490817355704,0.23903244537635732
0.2314005380130654,0.24188160366214323
0.23408272761782944,0.24477494332585498
0.23679600678330787,0.24762532055703299
0.23954073587208793,0.2504989236830488
0.24231727942376008,0.25340583506538505
0.24512600620333397,0.25638631585137794
0.24796728925021602,0.2593386449135051
0.2508415059277541,0.2623444777958549
0.2537490379733572,0.26538515162447013
0.2566902715491952,0.26846107024466886
0.25966559729348726,0.27159190476560136
0.26267541037238384,0.2747510662446436
0.26572011053245065,0.27790698838970773
0.26880010215376077,0.28109949118252503
0.2719157943036019,0.28432899863348865
0.2750676007908067,0.2876421807987516
0.2782559402207126,0.2910088395571966
0.28148123605075814,0.29435522434293576
0.28474391664672477,0.29775056037259306
0.28804441533962977,0.30117847245553625
0.2913831704832789,0.30463067403967786
0.2947606255124859,0.30812660143656256
0.29817722900196736,0.3117117017819782
0.30163343472591975,0.3154009271630317
0.30512970171828707,0.319128681375421
0.30866649433372745,0.32289964440522906
0.3122442823092858,0.32674739756824367
0.3158635408267819,0.3306544373520445
0.31952475057592133,0.3346067640724422
0.32322839781813806,0.3386261833398986
0.3269749744511768,0.34271810074470876
0.33076497807442423,0.34687308220472446
0.3345989120549975,0.35111148515463164
0.3384772855945983,0.35538342664989714
0.34240061379714254,0.35966297909336437
0.34636941773717345,0.364023199990409
0.3503842245290676,0.3683832366552889
0.3544455673970435,0.37268090389826586
0.3585539857459817,0.3770506347430575
0.36271002523306484,0.3814873879722008
0.3669142378402494,0.3859793999265143
0.3711671819475767,0.39054798460326773
0.37546942240733366,0.3951852572058493
0.37982153061907364,0.3998570178940189
0.3842240846055061,0.40458308030279566
0.38867766908926676,0.409354007039898
0.393182875570577,0.4141809383336784
0.39774030240580366,0.41906381912978186
0.40235055488692933,0.42400329794516856
0.4070142453219439,0.42899473424828827
0.4117319931161679,0.43402464887743053
0.4165044248545185,0.4390766864188869
0.42133217438472886,0.44418728269444535
0.4262158829015325,0.44935152219541113
0.43115619903182284,0.45453285781829633
0.43615377892080054,0.4597104675492436
0.441209286319119,0.4648780241837199
0.4463233926710397,0.47010866399731654
0.4514967772036102,0.47540615971691597
0.4567301270168747,0.4807650593039064
0.4620241371751313,0.4861922082077473
0.46737951079924633,0.4918305135016382
0.47279695916003905,0.49786150557440456
0.4782772017727485,0.5034726996126728
0.4838209664925957,0.5091165746508803
0.48942898961145315,0.5149349421070438
0.49510201595563513,0.5208317059376265
0.5008407989848213,0.5268367518156901
0.5066461008921268,0.5328233430893661
0.5125186927053332,0.5389029736547262
0.5184593543892912,0.5450766217549325
0.5244688749495119,0.5513122533550527
0.5305480525369574,0.5576261148746845
0.5366976945540476,0.5639816579671538
0.5429186177618943,0.5704593647199087
0.5492116483887789,0.5770744777015471
0.5555776222398878,0.5837944985877195
0.5620173848083188,0.5905491779092193
0.5685317913873753,0.5974019340869661
0.5751217071841613,0.604278691666378
0.5817880074344935,0.6112954364106884
0.5885315775191451,0.6184024443862514
0.595353313081437,0.6254882197927031
0.6022541201461928,0.6324839370386056
0.6092349152400711,0.6395212861439475
0.6162966255132942,0.6466738480494848
0.6234401888627864,0.6538985263964529
0.6306665540567405,0.6612123285549326
0.6379766808606282,0.6685002846791595
0.6453715401646701,0.6755422667958283
0.6528521141127848,0.6836388462595455
0.6604193962330305,0.6918616292416215
0.6680743915695615,0.7001217342863377
0.675818116816111,0.7081333474776222
0.6836516004510238,0.7155177555899708
0.6915758828738525,0.7228152839456652
0.6995920165435374,0.730231450807158
0.707701066118189,0.7377614409832788
0.7159041085964888,0.7453458680590775
0.7242022334607315,0.7535949584550818
0.732596542821523,0.761959140036084
0.741088151564157,0.7704736132884025
0.7496781874966877,0.7786296088275788
0.7583677914997191,0.7865755615767062
0.7671581176779302,0.7947131703080093
0.7760503335133571,0.8029891275976402
0.7850456200204509,0.8109847882226962
0.794145171902934,0.818718460311095
0.8033501977124734,0.8265453806461844
0.8126619200091946,0.8346274888314653
0.822081575524054,0.8426823055511777
0.8316104153230961,0.8506650294201439
0.8412497049736118,0.8584845628615396
0.8510007247122247,0.8669344029379922
0.8608647696149244,0.8759467606011544
0.8708431497690724,0.8852639229834278
0.880937190447399,0.8942146917745749
0.8911482322840202,0.9030476663703236
0.9014776314524917,0.9119063181778542
0.9119267598459299,0.9205928322794372
0.9224970052592174,0.9295213182575364
0.9331897715733238,0.9378918761786569
0.9440064789417604,0.9456165038580513
0.9549485639791966,0.9531986502874649
0.9660174799522646,0.9609628509250883
0.9772146969725725,0.9684529904353105
0.9885417021919574,0.9752297867539351
1.0,0.9811148444324977


==> data/ELD/Ensemble/NHiTS-attack_mode/total/roc_MAELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0
0.0008748668120479914,0.0
0.0008850074914473438,0.0
0.00089526571259964,0.0
0.0009056428379445294,0.0
0.0009161402457138521,0.0
0.0009267593301146883,0.0
0.0009375015015145289,0.0
0.0009483681866285928,0.0
0.0009593608287093146,0.0
0.0009704808877380307,0.0
0.0009817298406188842,0.0
0.00099310918137498,0.0
0.0010046204213468132,0.0
0.001016265089392995,0.0
0.0010280447320933097,0.0
0.0010399609139541202,0.0
0.0010520152176161591,0.0
0.0010642092440647246,0.0
0.001076544612842316,0.0
0.0010890229622637305,0.0
0.001101645949633657,0.0
0.001114415251466788,0.0
0.0011273325637104871,0.0
0.0011403996019700331,0.0
0.0011536181017364785,0.0
0.0011669898186171474,0.0
0.0011805165285688054,0.0
0.0011942000281335325,0.0
0.0012080421346773289,0.0
0.0012220446866314887,0.0
0.0012362095437367692,0.0
0.0012505385872903913,0.0
0.0012650337203959038,0.0
0.0012796968682159415,0.0
0.001294529978227916,0.0
0.0013095350204826678,0.0
0.0013247139878661174,0.0
0.0013400688963639508,0.0
0.001355601785329369,0.0
0.0013713147177539455,0.0
0.001387209780541621,0.0
0.001403289084785873,0.0
0.0014195547660501016,0.0
0.0014360089846512606,0.0
0.0014526539259467812,0.0
0.0014694918006248172,0.0
0.0014865248449978572,0.0008929344476099098
0.0015037553212997384,0.0009036759998576784
0.001521185517986105,0.000914542058643009
0.0015388177500383464,0.000925534067135151
0.001556654359271062,0.0009366534852312908
0.0015746977146430866,0.0009479017897504465
0.001592950212572123,0.0009592804746296117
0.0016114142772530198,0.0009707910511221708
0.0016300923609797412,0.0009824350479986162
0.0016489869444710648,0.0009942140117495902
0.001668100537200059,0.0010061295067912825
0.0016874356777273757,0.0010181831156732054
0.001706994934038408,0.0010303764392883808
0.001726780903884356,0.0010427110970859612
0.0017467962151272458,0.001055188727286316
0.0017670435260889468,0.0010678109870986103
0.0017875255259042354,0.0010805795529409074
0.0018082449348779518,0.0010934961206628198
0.0018292045048462937,0.0011065624057707436
0.0018504070195423021,0.001119780143655702
0.0018718552949655793,0.0011331510898238302
0.0018935521797562953,0.0011466770201295317
0.0019155005555735278,0.0011603597310113384
0.0019377033374779887,0.0011742010397305025
0.0019601634743191855,0.0011882027846123549
0.001982883949127071,0.0012023668252904623
0.002005867779508234,0.0012166950429536127
0.002029118018046678,0.0012311893405956642
0.002052637752709252,0.00124585164326829
0.0020764301072557748,0.001260683898336654
0.0021004982416539153,0.001275688075738048
0.0021248453524988827,0.0012908661682435277
0.0021494746734379805,0.0013062201917225823
0.00217438947560008,0.0013217521854108699
0.0021995930680300748,0.0013374642121810581
0.0022250887981283695,0.0013533583588168036
0.002250880052095462,0.001369436736289906
0.00227697025538168,0.0013857014800406756
0.0023033628731421313,0.001402154750261553
0.002330061410696925,0.0014187987321840094
0.002357069413996728,0.0014356356363687801
0.0023843904700937206,0.0014526676989994585
0.002412028207618007,0.0014698971821794924
0.00243998629725955,0.0014873263742326247
0.0024682684522556926,0.0015049575900068154
0.0024968784288843266,0.0015227931711816875
0.0025258200269627847,0.0015408354865795346
0.002555097090352507,0.001559086932479936
0.0025847135074695635,0.001577549932938016
0.002614673211801092,0.0015962269401063943
0.00264498018242772,0.0016151204345608667
0.002675638444552045,0.0016342329256298607
0.0027066520700332413,0.001653566951727713
0.0027380251779278576,0.0016731250806918036
0.0027697619350368907,0.001692909910123605
0.002801866556459195,0.00171292406773368
0.002834343306151309,0.0017331702116906787
0.0028671964974937695,0.0017536510309743825
0.0029004304938639917,0.0017743692457328404
0.002934049709215787,0.0017953276076436405
0.0029680586086656023,0.0018165289002793762
0.003002461709085549,0.001837975939477343
0.0030372635797033115,0.0018596715737135227
0.0030724688427090033,0.0018816186844809006
0.003108082173869064,0.0019038201866721726
0.0031441083031472647,0.0019262790289668807
0.00318055201533292,0.0019489981942230445
0.0032174181506763717,0.001971980699873324
0.003254711605531848,0.0019952295983257807
0.003292437333007769,0.00201874797736928
0.0033306003436245884,0.0020425389605835953
0.003369205705980267,0.002066605707754263
0.003408258547423452,0.0020909514152922483
0.0034477640547344642,0.0021155793166584753
0.0034877274748141775,0.002140492682793275
0.003528154115380883,0.0021656948225508175
0.0035690493456752297,0.0021911890831385695
0.0036104185971733375,0.002216978850561858
0.0036522673643081755,0.002243067550073576
0.0036946012051993025,0.0022694586466291086
0.003737425742391064,0.0022961556453465256
0.0037807466635993493,0.002323162091972116
0.0038245697224669993,0.002350481573351311
0.0038689007393279753,0.0023781177179050686
0.003913745601980384,0.0024060741961117824
0.0039591102664684585,0.002434354720994774
0.004005000757873611,0.0024629630486154327
0.004051423171114647,0.0040268034319059665
0.0040983836717572615,0.00407439864834871
0.004145888496832911,0.004122545546286556
0.004193943955667186,0.004171250520321629
0.004242556430717777,0.004220520039176602
0.004291732378422158,0.004270360646553837
0.004341478330055092,0.004320778962004485
0.004391800892596086,0.004371781681807659
0.004442706749606883,0.004423375579859791
0.004494202662119142,0.00447556750857431
0.0045462954695324,0.004528364399791738
0.004598992090522438,0.004581773265700336
0.004652299523960189,0.004635801199767428
0.004706224849841282,0.004690455377681514
0.004760775230226368,0.004745743058305303
0.00481595791019235,0.004801671584639796
0.004871780218794631,0.004858248384799547
0.004928249570040513,0.004915480972999215
0.004985373463873894,0.004973376950551565
0.005043159487171359,0.005031944006877034
0.005101615314749833,0.005091189920524989
0.005160748710385908,0.005151122560206842
0.005220567527846975,0.005211749885841117
0.005281079711934331,0.0052730799496106505
0.005342293299538352,0.005335120897032031
0.005404216420705915,0.005397880968037444
0.00546685729972018,0.005461368498069058
0.0055302242561929005,0.005525591919186081
0.005594325706169377,0.00559055976118467
0.005659170163246243,0.005656280652730806
0.005724766239702178,0.005722763322506302
0.005791122647641758,0.005790016600368105
0.005858248200152536,0.005858049418521026
0.005926151812475552,0.00592687081270406
0.005994842503189409,0.005996489923390471
0.006064329395408062,0.00606691599700177
0.006134621717992506,0.006138158387135783
0.0062057288067765,0.006210226555808932
0.0062776601058065,0.006283130074712938
0.006350425168595962,0.006356878626486071
0.00642403365939419,0.006431482005999152
0.006498495354469888,0.006506950121656447
0.006573820143409586,0.0065832929967116465
0.006650018030431118,0.0066605207705991
0.006727099135712337,0.006738643700280479
0.006805073696735206,0.006817672161607051
0.0068839520696454964,0.006897616650697736
0.006963744730628222,0.006978487785333145
0.007044462277299037,0.0070564897684848304
0.007126115430111745,0.007132431103406966
0.007208715033782135,0.0072092526828646105
0.007292272058728313,0.0072869647098709606
0.007376797602527731,0.0073655775057034824
0.007462302891391108,0.007445101511274728
0.007548799281653432,0.007525547288519039
0.007636298261282241,0.00760692552179532
0.0077248114514034,0.007689247019306085
0.007814350607844541,0.007772522714532931
0.00790492762269642,0.007856763667688667
0.007996554525892346,0.007941981067186276
0.008089243486805939,0.008028186231124886
0.008183006815867389,0.008115390608792978
0.008277856966198472,0.008203605782189032
0.00837380653526649,0.008292843467559765
0.008470868266557402,0.008383115516956224
0.008569055051268348,0.008474433919807914
0.008668379930019773,0.008566810804515155
0.008768856094587427,0.008660258440059928
0.008870496889654403,0.008754789237635351
0.00897331581458352,0.008850415752294082
0.009077326525210223,0.008947150684615792
0.009182542835656282,0.009048867949637864
0.009288978720164497,0.009152974133057705
0.009396648314954691,0.00925828702293276
0.009505565920101192,0.009364820606332973
0.009615746001432095,0.009472589032453984
0.009727203192450537,0.009581606614496347
0.009839952296278227,0.009691887831566538
0.009954008287621519,0.009803447330599967
0.010069386314760271,0.009916299928306328
0.010186101701559752,0.010030460613137452
0.010304169949505875,0.010145944547278006
0.01042360673976401,0.01026276706865923
0.010544427935261684,0.010380943692996056
0.010666649582795389,0.010500490115847805
0.010790287915161836,0.010621422214702783
0.01091535935331391,0.010743756051087053
0.011041880508541602,0.010867507872697624
0.011169868184678225,0.010992694115560388
0.011299339380332217,0.011119331406213056
0.011430311291144786,0.011247436563913395
0.011562801312073753,0.011377026602873094
0.011696827039703846,0.011508118734517465
0.01183240627458378,0.011640730369771387
0.011969557023590427,0.011774879121371724
0.012108297502320394,0.011910582806206545
0.012248646137509308,0.012047859447681475
0.012390621569479156,0.012186727278113449
0.012534242654613994,0.01232826415620626
0.01267952846786434,0.012472506396854459
0.012826498305280598,0.012618420565501425
0.012975171686575868,0.012766026041652225
0.013125568357718427,0.01291534242944194
0.013277708293554291,0.013066389560239387
0.013431611700460153,0.01321918749528099
0.013587299019027091,0.01337375652833523
0.013744790926775366,0.01353011718839793
0.013904108340900697,0.013688290242418813
0.014065272421052363,0.013848296698059634
0.014228304572143519,0.014010157806484326
0.014393226447194065,0.014172426843365088
0.014560059950206485,0.014336394230268513
0.014728827239075018,0.014502262181554586
0.014899550728528537,0.014670052726878352
0.015072253093107555,0.014839788151243063
0.01524695727017573,0.015011490997959944
0.015423686462966274,0.015185184071642273
0.01560246414366368,0.015360890441234155
0.015783314056521166,0.01553863344307442
0.01596626022101425,0.015718436683996015
0.01615132693503091,0.01590032404446135
0.01633853877809862,0.016084319681733926
0.016527920614648955,0.016270448033086825
0.0167194975973199,0.01645873381904829
0.016913295170296487,0.016649202046684984
0.01710933907269015,0.01684187801292329
0.01730765534195726,0.0170367873079091
0.01750827031735725,0.017233955818406557
0.017711210643450888,0.017433409731236197
0.017916503273639015,0.017635175536752923
0.018124175473742375,0.017839280032364326
0.018334254825622908,0.018045750326089755
0.018546769230846995,0.01825461384016064
0.018761746914391215,0.01846589831466258
0.018979216428391014,0.01867963181121963
0.019199206655932846,0.018895842716721255
0.019421746814890263,0.01911455974709257
0.019646866461804465,0.019335811951108187
0.01987459549580984,0.019559628714250318
0.02010496416260499,0.019786039762611597
0.02033800305846982,0.02001507516684315
0.020573743134329137,0.02024676534614838
0.02081221569986339,0.0204811410723231
0.021053452427667062,0.020718233473842454
0.02129748535745521,0.02095807403999523
0.021544346900318843,0.02120069462506611
0.02179406984302956,0.02144612745256636
0.0220466873523941,0.02169440511951358
0.022302232979659387,0.02194556060076105
0.022560740664968614,0.02219962725337729
0.022822244741868985,0.022456638821076347
0.023086779941871697,0.022716629438699416
0.023354381399064792,0.0229796336367485
0.023625084654779475,0.02324568634597251
0.023898925662310503,0.02351482290200659
0.024175940791691306,0.02378707905006519
0.024456166834524465,0.024062490949689576
0.024739641008868142,0.024341095179550278
0.025026400964179192,0.024618779340691295
0.025316484786313556,0.024899421618061652
0.025609931002584595,0.02518331685156376
0.025906778586880088,0.025470502746577195
0.026207066964838526,0.025761017445528844
0.02651083601908539,0.0260548995329587
0.026818126094530156,0.026354735470452237
0.02712897800372467,0.026661273216079667
0.027443433032283655,0.02697136407511751
0.02776153294436801,0.027285049232102045
0.028083319988231725,0.02760237034894413
0.028408836901833042,0.02792336957046253
0.028738126918510663,0.028248089529981306
0.029071233772725785,0.028576573354992193
0.029408201705870638,0.028908864672882482
0.029749075472144403,0.029245007616729442
0.030093900344497212,0.02958504683116179
0.03044272212064303,0.02992902747828912
0.030795587129142266,0.03027699524370013
0.03115254223555488,0.030628996342530287
0.03151363484866479,0.0309850775255999
0.031878912926776456,0.03134528608562327
0.03224842498408442,0.03170966986348986
0.0326222200971167,0.03207827725461824
0.03300034791125285,0.03245115721538371
0.03338285864731761,0.03282835926962045
0.033769803108250916,0.033209933515198894
0.03416123268585528,0.03359593063067956
0.034557199367621395,0.033986401882043854
0.03495775574363275,0.034381399129502874
0.035362955013550426,0.034780974834385296
0.03577285099367873,0.03518518206610493
0.0361874981241128,0.03559407450920911
0.03660695147596903,0.03600770647050879
0.03703126675869927,0.03642613288629125
0.03746050032748993,0.03684940932961646
0.037894709190746674,0.03727759201769796
0.03833395101766601,0.03771073781936932
0.03877828414589457,0.03814890426263712
0.03922776758927719,0.03859214954232156
0.03968246104569482,0.0390405325277855
0.040142424904993215,0.039494112770753216
0.040607720257003654,0.039952950513219676
0.041078408899656464,0.04041710669545159
0.04155455334718875,0.04088664296408115
0.04203621683844714,0.04136162168029356
0.04252346334528682,0.0418421059281095
0.04301635758106795,0.04232815952276367
0.0435149650092505,0.04281984701918026
0.044019351852088745,0.04331723372054688
0.044529585099426554,0.04382038568698768
0.04504573251759458,0.044329369744337134
0.04556786265841064,0.044844253493015455
0.046096044868284336,0.0453642566895926
0.04663034929742731,0.04588666315368291
0.04717084690917017,0.04641512488972494
0.047717609489387455,0.04694971208505544
0.04827070965603183,0.04749049574056044
0.0488302208687788,0.048032526775964896
0.0493962174387832,0.04858012069195991
0.04996877453854884,0.04913406183048831
0.0505479682119124,0.049694423762918785
0.05113387538414326,0.050261280913394026
0.05172657387216019,0.0508347085687153
0.05232614239486662,0.051414782888341656
0.052932660583605615,0.05200158091450496
0.05354620899273607,0.05259518058244225
0.05416686911033152,0.05319807408938172
0.05479472336900287,0.05381340625722075
0.05542985515684669,0.05443587080927213
0.05607234882852033,0.0550655504178017
0.05672228971644543,0.05570252871333879
0.05737976414214134,0.0563468902957836
0.05804485942768978,0.056998720745643244
0.05871766390733255,0.057658106635398124
0.05939826693920356,0.0583196292815674
0.060086758917196864,0.05898172843080002
0.0607832312829723,0.05965150204557469
0.06148777653810023,0.06032903908148279
0.062200488256347115,0.061014429525209884
0.06292146109610344,0.06170776440648737
0.06365079081295572,0.06240913581018244
0.06438857427240419,0.06311863688852831
0.06513490946272803,0.06383636187349623
0.0658898955079995,0.06456240608931074
0.06665363268124913,0.06529686596511024
0.06742622241778341,0.06603983904775401
0.06820776732865685,0.06679142401477801
0.06899837121430018,0.06755172068750052
0.0697981390783066,0.06832083004427998
0.07060717714137772,0.06909885423392624
0.07142559285543126,0.06988589658926755
0.07225349491787214,0.07068206164087454
0.07309099328602911,0.07148745513094339
0.07393819919175866,0.07230218402733998
0.07479522515621821,0.07312635653780669
0.07566218500481055,0.073960082124334
0.07653919388230147,0.07480347151769864
0.0774263682681127,0.07565663673217017
0.07832382599179197,0.0765196910803881
0.07923168624866253,0.07739274918841148
0.08015006961565405,0.07827592701094288
0.08107909806731686,0.07916934184672886
0.08201889499202203,0.08007311235413886
0.08296958520834907,0.08101607675692457
0.08393129498166364,0.08198320148334937
0.08490415204088747,0.0829615362610126
0.0858882855954625,0.08395121102687622
0.08688382635251184,0.08495235722401603
0.08789090653419954,0.08596510781907937
0.08890965989529158,0.08698959731994484
0.08994022174092044,0.08802596179358696
0.09098272894455559,0.08907433888414787
0.09203731996618221,0.09013486783121835
0.09310413487069075,0.09120768948833095
0.09418331534647952,0.09229294634166732
0.0952750047242729,0.09339078252898236
0.09637934799615785,0.09450134385874798
0.09749649183484087,0.09562477782951834
0.0986265846131282,0.09676123364951995
0.09976977642363201,0.09791086225646864
0.10092621909870483,0.09907381633761629
0.10209606623060476,0.10025025035002959
0.10327947319189525,0.10144032054110469
0.10447659715608053,0.10264418496931879
0.10568759711848051,0.10387242648209404
0.10691263391734772,0.10512598436052749
0.10815187025522892,0.10639407236900891
0.10940547072057435,0.10767685892790635
0.11067360180959745,0.10897451440976719
0.11195643194838795,0.11028721116194613
0.11325413151528127,0.11158964336988367
0.11456687286348727,0.11286117096683099
0.11589483034398118,0.11414743698285021
0.11723818032865997,0.11544861225261083
0.11859710123376706,0.11676486959094612
0.11997177354358855,0.11809638381580549
0.12136237983442417,0.11944333177147283
0.12276910479883604,0.12080589235205397
0.12419213527017846,0.12218424652523638
0.12563166024741215,0.12357857735632435
0.12708787092020596,0.1251764848368056
0.12856096069432965,0.12683227174804826
0.130051125217341,0.12850725107119787
0.13155856240457053,0.1302016452676547
0.1330834724654076,0.13191567937739407
0.1346260579298911,0.1336495810488549
0.13618652367560827,0.13536871787199534
0.1377650769549055,0.13710538131583205
0.13936192742241435,0.13886217462054132
0.14097728716289676,0.14063933111359952
0.142611370719413,0.14243708682700812
0.14426439512181588,0.14425568052864185
0.14593657991557576,0.14609535375396074
0.1476281471909391,0.1479563508380895
0.14933932161242533,0.1498389189482686
0.15107033044866555,0.1517433081166818
0.15282140360258709,0.1536697712736639
0.15459277364194784,0.15561856428129367
0.15638467583022478,0.1575899459673759
0.15819734815786016,0.15958417815981754
0.16003103137387018,0.16160152572140207
0.16188596901781993,0.16364225658496745
0.1637624074521689,0.16570664178899105
0.16566059589499152,0.1677949555135877
0.16758078645307686,0.16990747511692467
0.16952323415541215,0.172044481172059
0.1714881969870541,0.17420625750420138
0.17347593592339325,0.17639309122841246
0.1754867149648152,0.1786052727877357
0.1775208011717636,0.18084309599177256
0.1795784647002097,0.18313340363652117
0.18165997883753285,0.1854581621657308
0.18376562003881725,0.18780986723194584
0.18589566796356882,0.19018883117550067
0.18805040551285834,0.19250814749363254
0.1902301188668946,0.19481356010719025
0.19243509752303323,0.19714569501707396
0.19466563433422632,0.19950486196441924
0.19692202554791735,0.20189137428060597
0.19920457084538712,0.20430554892887315
0.20151357338155584,0.20674770654641633
0.20384933982524642,0.20921817148697275
0.20621218039991446,0.21171727186390016
0.2086024089248505,0.21424533959375516
0.21102034285685967,0.21680271044037636
0.21346630333242453,0.21938972405947868
0.21594061521035676,0.22200672404376462
0.21844360711494284,0.22465405796855817
0.22097561147959033,0.22733207743796796
0.22353696459097966,0.23000844396334075
0.22612800663372795,0.23282587149679534
0.2287490817355704,0.23567595614897266
0.2314005380130654,0.2385590764522008
0.23408272761782944,0.24147561532641854
0.23679600678330787,0.24442596013003243
0.23954073587208793,0.247410502711364
0.24231727942376008,0.25042963946069263
0.24512600620333397,0.25348377136290173
0.24796728925021602,0.25657330405073575
0.2508415059277541,0.2596986478586737
0.2537490379733572,0.26286021787742747
0.2566902715491952,0.26605843400907214
0.25966559729348726,0.2692937210228147
0.26267541037238384,0.27256650861140985
0.26572011053245065,0.2758772314482292
0.26880010215376077,0.27922632924499213
0.2719157943036019,0.2826142468101659
0.2750676007908067,0.28604143410804267
0.2782559402207126,0.28950834631850125
0.28148123605075814,0.2928963012642064
0.28474391664672477,0.2956949691753885
0.28804441533962977,0.29856660036660276
0.2913831704832789,0.301496451765908
0.2947606255124859,0.3044602634015817
0.29817722900196736,0.3074584289105349
0.30163343472591975,0.31049134649236787
0.30512970171828707,0.3135594189622575
0.30866649433372745,0.31666305380445653
0.3122442823092858,0.31980266322641326
0.3158635408267819,0.32297866421351884
0.31952475057592133,0.3269177689819873
0.32322839781813806,0.33109495126097666
0.3269749744511768,0.33532055172854114
0.33076497807442423,0.33959513160533816
0.3345989120549975,0.34391925861719697
0.3384772855945983,0.34829350707052026
0.34240061379714254,0.35271845792856094
0.34636941773717345,0.3571946988885822
0.3503842245290676,0.3617228244599119
0.3544455673970435,0.3663034360429024
0.3585539857459817,0.37093714200880523
0.36271002523306484,0.3755073764806491
0.3669142378402494,0.37977114474427254
0.3711671819475767,0.384084334824336
0.37546942240733366,0.3884475195746603
0.37982153061907364,0.39286127848907887
0.3842240846055061,0.39722995326083704
0.38867766908926676,0.40129244854710033
0.393182875570577,0.4054020326721355
0.39774030240580366,0.40955925144795724
0.40235055488692933,0.4137646570131486
0.4070142453219439,0.41801880790619267
0.4117319931161679,0.4223222691396552
0.4165044248545185,0.42667561227522566
0.42133217438472886,0.43107941549962936
0.4262158829015325,0.43553426370141884
0.43115619903182284,0.4400407485486554
0.43615377892080054,0.4447354336166165
0.441209286319119,0.44948465488788947
0.4463233926710397,0.45428892491589357
0.4514967772036102,0.45945342912402376
0.4567301270168747,0.4648778729900931
0.4620241371751313,0.47036519219376594
0.46737951079924633,0.4759161155301366
0.47279695916003905,0.48153138024184494
0.4782772017727485,0.4872117321169932
0.4838209664925957,0.4929579255881972
0.48942898961145315,0.49877072383278576
0.49510201595563513,0.5046508988741618
0.5008407989848213,0.5104066936537601
0.5066461008921268,0.5162677464254772
0.5125186927053332,0.5222999338532308
0.5184593543892912,0.5279781012682494
0.5244688749495119,0.5336549923426146
0.5305480525369574,0.5395601085743044
0.5366976945540476,0.5452745921516713
0.5429186177618943,0.5510553129494847
0.5492116483887789,0.5569030387308003
0.5555776222398878,0.5628185461579012
0.5620173848083188,0.5688026208954504
0.5685317913873753,0.5748560577148384
0.5751217071841613,0.5809796605997399
0.5817880074344935,0.58749307759584
0.5885315775191451,0.5947837299503616
0.595353313081437,0.6021588890745092
0.6022541201461928,0.6096195344957335
0.6092349152400711,0.6171666570952974
0.6162966255132942,0.6248012592398797
0.6234401888627864,0.6325164843227798
0.6306665540567405,0.6403191024098911
0.6379766808606282,0.6482121615188897
0.6453715401646701,0.6557970109814293
0.6528521141127848,0.6634648720273437
0.6604193962330305,0.6712216121111579
0.6680743915695615,0.679068261439775
0.675818116816111,0.6870058621613407
0.6836516004510238,0.6950354685036582
0.6915758828738525,0.7031581469142028
0.6995920165435374,0.7113749762017619
0.707701066118189,0.7194407144873702
0.7159041085964888,0.727437497038628
0.7242022334607315,0.7366304145776077
0.732596542821523,0.745752391687623
0.741088151564157,0.7547020191782201
0.7496781874966877,0.7637553828054222
0.7583677914997191,0.7735703684017676
0.7671581176779302,0.7835460883227736
0.7760503335133571,0.7936374379328976
0.7850456200204509,0.8038457575088425
0.794145171902934,0.814172402862609
0.8033501977124734,0.8248222514577622
0.8126619200091946,0.8357715030675611
0.822081575524054,0.8468476686815358
0.8316104153230961,0.8590740393277376
0.8412497049736118,0.8701953807110938
0.8510007247122247,0.8803651477914793
0.8608647696149244,0.8896840988150609
0.8708431497690724,0.8988855807950282
0.880937190447399,0.9076784213669218
0.8911482322840202,0.917964710677043
0.9014776314524917,0.9252323968921456
0.9119267598459299,0.9318736305957988
0.9224970052592174,0.9385918435846156
0.9331897715733238,0.9453879281341293
0.9440064789417604,0.9534788266443569
0.9549485639791966,0.9628314346404162
0.9660174799522646,0.9725624128633131
0.9772146969725725,0.9818188538776702
0.9885417021919574,0.9909040219656813
1.0,0.9957899334722129


==> data/ELD/Ensemble/NHiTS-attack_mode/total/roc_MSELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0
0.0008748668120479914,0.0
0.0008850074914473438,0.0
0.00089526571259964,0.0
0.0009056428379445294,0.0
0.0009161402457138521,0.0
0.0009267593301146883,0.0
0.0009375015015145289,0.0
0.0009483681866285928,0.0
0.0009593608287093146,0.0
0.0009704808877380307,0.0
0.0009817298406188842,0.0
0.00099310918137498,0.0
0.0010046204213468132,0.0
0.001016265089392995,0.0
0.0010280447320933097,0.0
0.0010399609139541202,0.0
0.0010520152176161591,0.0
0.0010642092440647246,0.0
0.001076544612842316,0.0
0.0010890229622637305,0.0
0.001101645949633657,0.0
0.001114415251466788,0.0
0.0011273325637104871,0.0
0.0011403996019700331,0.0
0.0011536181017364785,0.0
0.0011669898186171474,0.0
0.0011805165285688054,0.0
0.0011942000281335325,0.0
0.0012080421346773289,0.0
0.0012220446866314887,0.0
0.0012362095437367692,0.0
0.0012505385872903913,0.0
0.0012650337203959038,0.0
0.0012796968682159415,0.0
0.001294529978227916,0.0
0.0013095350204826678,0.0
0.0013247139878661174,0.0
0.0013400688963639508,0.0
0.001355601785329369,0.0
0.0013713147177539455,0.0
0.001387209780541621,0.0
0.001403289084785873,0.0
0.0014195547660501016,0.0
0.0014360089846512606,0.0
0.0014526539259467812,0.0
0.0014694918006248172,0.0
0.0014865248449978572,0.0
0.0015037553212997384,0.0
0.001521185517986105,0.0
0.0015388177500383464,0.0
0.001556654359271062,0.0
0.0015746977146430866,0.0
0.001592950212572123,0.0
0.0016114142772530198,0.0
0.0016300923609797412,0.0
0.0016489869444710648,0.0
0.001668100537200059,0.0
0.0016874356777273757,0.0
0.001706994934038408,0.0
0.001726780903884356,0.0
0.0017467962151272458,0.0
0.0017670435260889468,0.0
0.0017875255259042354,0.0
0.0018082449348779518,0.0
0.0018292045048462937,0.0
0.0018504070195423021,0.0
0.0018718552949655793,0.0
0.0018935521797562953,0.0
0.0019155005555735278,0.0
0.0019377033374779887,0.0
0.0019601634743191855,0.0
0.001982883949127071,0.0
0.002005867779508234,0.0
0.002029118018046678,0.0
0.002052637752709252,0.0
0.0020764301072557748,0.0
0.0021004982416539153,0.0
0.0021248453524988827,0.0
0.0021494746734379805,0.0
0.00217438947560008,0.0
0.0021995930680300748,0.0
0.0022250887981283695,0.0
0.002250880052095462,0.0
0.00227697025538168,0.0
0.0023033628731421313,0.0
0.002330061410696925,0.0
0.002357069413996728,0.0
0.0023843904700937206,0.0
0.002412028207618007,0.0
0.00243998629725955,0.0
0.0024682684522556926,0.0
0.0024968784288843266,0.0
0.0025258200269627847,0.0
0.002555097090352507,0.0
0.0025847135074695635,0.0
0.002614673211801092,0.0
0.00264498018242772,0.0
0.002675638444552045,0.0
0.0027066520700332413,0.0
0.0027380251779278576,0.0
0.0027697619350368907,0.0
0.002801866556459195,0.0
0.002834343306151309,0.0
0.0028671964974937695,0.0
0.0029004304938639917,0.0
0.002934049709215787,0.0
0.0029680586086656023,0.0
0.003002461709085549,0.0
0.0030372635797033115,0.0
0.0030724688427090033,0.0
0.003108082173869064,0.0
0.0031441083031472647,0.0
0.00318055201533292,0.0
0.0032174181506763717,0.0
0.003254711605531848,0.0
0.003292437333007769,0.0
0.0033306003436245884,0.0
0.003369205705980267,0.0
0.003408258547423452,0.0
0.0034477640547344642,0.0
0.0034877274748141775,0.0
0.003528154115380883,0.0
0.0035690493456752297,0.0
0.0036104185971733375,0.0
0.0036522673643081755,0.0
0.0036946012051993025,0.0
0.003737425742391064,0.0
0.0037807466635993493,0.0
0.0038245697224669993,0.0
0.0038689007393279753,0.0
0.003913745601980384,0.0
0.0039591102664684585,0.0
0.004005000757873611,0.0
0.004051423171114647,0.0
0.0040983836717572615,0.0
0.004145888496832911,0.0
0.004193943955667186,0.0
0.004242556430717777,0.0
0.004291732378422158,0.0
0.004341478330055092,0.0
0.004391800892596086,0.0
0.004442706749606883,0.0
0.004494202662119142,0.0
0.0045462954695324,0.0
0.004598992090522438,0.0
0.004652299523960189,0.0
0.004706224849841282,0.0
0.004760775230226368,0.0
0.00481595791019235,0.0
0.004871780218794631,0.0
0.004928249570040513,0.0
0.004985373463873894,0.0
0.005043159487171359,0.0
0.005101615314749833,0.0
0.005160748710385908,0.0
0.005220567527846975,0.0
0.005281079711934331,0.0
0.005342293299538352,0.0
0.005404216420705915,0.0
0.00546685729972018,0.0
0.0055302242561929005,0.0
0.005594325706169377,0.0
0.005659170163246243,0.0
0.005724766239702178,0.0
0.005791122647641758,0.0
0.005858248200152536,0.0
0.005926151812475552,0.0
0.005994842503189409,0.0
0.006064329395408062,0.0
0.006134621717992506,0.0
0.0062057288067765,0.0
0.0062776601058065,0.0
0.006350425168595962,0.0
0.00642403365939419,0.0
0.006498495354469888,0.0
0.006573820143409586,0.0
0.006650018030431118,0.0
0.006727099135712337,0.0
0.006805073696735206,0.0
0.0068839520696454964,0.0
0.006963744730628222,0.0
0.007044462277299037,0.0
0.007126115430111745,0.0
0.007208715033782135,0.0
0.007292272058728313,0.0
0.007376797602527731,0.0
0.007462302891391108,0.0
0.007548799281653432,0.0
0.007636298261282241,0.0
0.0077248114514034,0.0
0.007814350607844541,0.0
0.00790492762269642,0.0
0.007996554525892346,0.0
0.008089243486805939,0.0
0.008183006815867389,0.0
0.008277856966198472,0.0
0.00837380653526649,0.0
0.008470868266557402,0.0
0.008569055051268348,0.0
0.008668379930019773,0.0
0.008768856094587427,0.0
0.008870496889654403,0.0
0.00897331581458352,0.0
0.009077326525210223,0.0
0.009182542835656282,0.0
0.009288978720164497,0.0
0.009396648314954691,0.0
0.009505565920101192,0.0
0.009615746001432095,0.0
0.009727203192450537,0.0
0.009839952296278227,0.0
0.009954008287621519,0.0
0.010069386314760271,0.0
0.010186101701559752,0.0
0.010304169949505875,0.0
0.01042360673976401,0.0
0.010544427935261684,0.0
0.010666649582795389,0.0
0.010790287915161836,0.0
0.01091535935331391,0.0
0.011041880508541602,0.0
0.011169868184678225,0.0
0.011299339380332217,0.00724741742185563
0.011430311291144786,0.007333015351639395
0.011562801312073753,0.007419605456633411
0.011696827039703846,0.007507199237251885
0.01183240627458378,0.007595808327211618
0.011969557023590427,0.007685444495077126
0.012108297502320394,0.007776119645823677
0.012248646137509308,0.007867845822418444
0.012390621569479156,0.007960635207419983
0.012534242654613994,0.008054500124596256
0.01267952846786434,0.008149453040561399
0.012826498305280598,0.008245506566431473
0.012975171686575868,0.008342673459499402
0.013125568357718427,0.008440966624929323
0.013277708293554291,0.008540399117470579
0.013431611700460153,0.008640984143191574
0.013587299019027091,0.008742735061233738
0.013744790926775366,0.008845665385585807
0.013904108340900697,0.008949788786878675
0.014065272421052363,0.009055119094201055
0.014228304572143519,0.00916167029693618
0.014393226447194065,0.009269456546619793
0.014560059950206485,0.009378492158819675
0.014728827239075018,0.009488791615036959
0.014899550728528537,0.009600369564629483
0.015072253093107555,0.00971324082675744
0.01524695727017573,0.009827420392351568
0.015423686462966274,0.009942923426104165
0.01560246414366368,0.010059765268483182
0.015783314056521166,0.010177961437769653
0.01596626022101425,0.010297527632118749
0.01615132693503091,0.010418479731644732
0.01633853877809862,0.01054083380053002
0.016527920614648955,0.010664606089158798
0.0167194975973199,0.010789813036275275
0.016913295170296487,0.010916471271166978
0.01710933907269015,0.011044597615873385
0.01730765534195726,0.011174209087420115
0.01750827031735725,0.011305322900079035
0.017711210643450888,0.011437956467654584
0.017916503273639015,0.011572127405796544
0.018124175473742375,0.011707853534339683
0.018334254825622908,0.011845152879670475
0.018546769230846995,0.011984043677121253
0.018761746914391215,0.01212454437339214
0.018979216428391014,0.012266673629001027
0.019199206655932846,0.012410450320761969
0.019421746814890263,0.012555893544292282
0.019646866461804465,0.01270302261654873
0.01987459549580984,0.012851857078393092
0.02010496416260499,0.013002416697187463
0.02033800305846982,0.013153024400487321
0.020573743134329137,0.013300089100589373
0.02081221569986339,0.01344885844413447
0.021053452427667062,0.013599352189836064
0.02129748535745521,0.013751590325433069
0.021544346900318843,0.013905593070344524
0.02179406984302956,0.01406138087835503
0.0220466873523941,0.014218974440331288
0.022302232979659387,0.014378394686970166
0.022560740664968614,0.014539662791578584
0.022822244741868985,0.014702800172885644
0.023086779941871697,0.014867828497887335
0.023354381399064792,0.015034769684724232
0.023625084654779475,0.015203645905592535
0.023898925662310503,0.01537447958968886
0.024175940791691306,0.015547293426189152
0.024456166834524465,0.015722110367262152
0.024739641008868142,0.015898953631117756
0.025026400964179192,0.01607784670509074
0.025316484786313556,0.01625881334876021
0.025609931002584595,0.01644187759710522
0.025906778586880088,0.016627063763696968
0.026207066964838526,0.016814396443927983
0.02651083601908539,0.01700390051827875
0.026818126094530156,0.017195601155622183
0.02712897800372467,0.017389523816566447
0.027443433032283655,0.01758569425683646
0.02776153294436801,0.01778714721445502
0.028083319988231725,0.01799223199386139
0.028408836901833042,0.018199693933961262
0.028738126918510663,0.018409560588691004
0.029071233772725785,0.018621859831367757
0.029408201705870638,0.018836619858391412
0.029749075472144403,0.01905386919298949
0.030093900344497212,0.019273636689005447
0.03044272212064303,0.019495951534730875
0.030795587129142266,0.019720843256782132
0.03115254223555488,0.019948341724021892
0.03151363484866479,0.020178477151526177
0.031878912926776456,0.020411280104597345
0.03224842498408442,0.0206467815028236
0.0326222200971167,0.020885012624185566
0.03300034791125285,0.021126005109210443
0.03338285864731761,0.021369790965174346
0.033769803108250916,0.021616402570353313
0.03416123268585528,0.0218658726783236
0.034557199367621395,0.022118234422311867
0.03495775574363275,0.0223735213195957
0.035362955013550426,0.02263176727595522
0.03577285099367873,0.022893006590176262
0.0361874981241128,0.02315727395860571
0.03660695147596903,0.023424604479759727
0.03703126675869927,0.023695033658985287
0.03746050032748993,0.033887493864321876
0.037894709190746674,0.03447042877908247
0.03833395101766601,0.03506012055785925
0.03877828414589457,0.0356566475202213
0.03922776758927719,0.036260088893548634
0.03968246104569482,0.0368705248235547
0.040142424904993215,0.03748803638493092
0.040607720257003654,0.038112705592114576
0.041078408899656464,0.03874461541018147
0.04155455334718875,0.039383849765864905
0.04203621683844714,0.040030493558702404
0.04252346334528682,0.04068463267231152
0.04301635758106795,0.041346353985796475
0.0435149650092505,0.04201574538528694
0.044019351852088745,0.04269289577561056
0.044529585099426554,0.043377895092100834
0.04504573251759458,0.044070834312541794
0.04556786265841064,0.04477180546925118
0.046096044868284336,0.04548090166130364
0.04663034929742731,0.04619821706689568
0.04717084690917017,0.04690091943492601
0.047717609489387455,0.047582402478419425
0.04827070965603183,0.048271784668348604
0.0488302208687788,0.048969157564606375
0.0493962174387832,0.04967461378836651
0.04996877453854884,0.050388247034385256
0.0505479682119124,0.051072378340841926
0.05113387538414326,0.051750820952839435
0.05172657387216019,0.052437127469290024
0.05232614239486662,0.053131389041592744
0.052932660583605615,0.05383369787769272
0.05354620899273607,0.054544147254327706
0.05416686911033152,0.055262831529416634
0.05479472336900287,0.05598984615459161
0.05542985515684669,0.05672528768787535
0.05607234882852033,0.057469253806505464
0.05672228971644543,0.05822184331990733
0.05737976414214134,0.058983156182817534
0.05804485942768978,0.05975329350855915
0.05871766390733255,0.06053235758247121
0.05939826693920356,0.061320451875493544
0.060086758917196864,0.06211768105790925
0.0607832312829723,0.06292415101324644
0.06148777653810023,0.06373996885234112
0.062200488256347115,0.06456524292756292
0.06292146109610344,0.06540008284720605
0.06365079081295572,0.0662445994900467
0.06438857427240419,0.06709890502006939
0.06513490946272803,0.06796311290136403
0.0658898955079995,0.06883733791319546
0.06665363268124913,0.06972801571146345
0.06742622241778341,0.07064836421235254
0.06820776732865685,0.07157938057600051
0.06899837121430018,0.07252118845480171
0.0697981390783066,0.07347391293441942
0.07060717714137772,0.07443768055039873
0.07142559285543126,0.07541261930497256
0.07225349491787214,0.07639885868406203
0.07309099328602911,0.07739652967447408
0.07393819919175866,0.07840576478129845
0.07479522515621821,0.07942669804550626
0.07566218500481055,0.08045946506175253
0.07653919388230147,0.08150420299638517
0.0774263682681127,0.08256105060566266
0.07832382599179197,0.08363014825418275
0.07923168624866253,0.08471163793352507
0.08015006961565405,0.08580566328110956
0.08107909806731686,0.08691236959927362
0.08201889499202203,0.08803190387457036
0.08296958520834907,0.08922657002974774
0.08393129498166364,0.0904713693004612
0.08490415204088747,0.09173059717921764
0.0858882855954625,0.09300442090963211
0.08688382635251184,0.09429300967385919
0.08789090653419954,0.0955965346150628
0.08890965989529158,0.09691516886014648
0.08994022174092044,0.09824908754274708
0.09098272894455559,0.09959846782649519
0.09203731996618221,0.10096348892854483
0.09310413487069075,0.10234433214337622
0.09418331534647952,0.10374118086687426
0.0952750047242729,0.10515422062068606
0.09637934799615785,0.10660044914783898
0.09749649183484087,0.10807625708678936
0.0986265846131282,0.10956917128118095
0.09976977642363201,0.11107939001154027
0.10092621909870483,0.11260711385668584
0.10209606623060476,0.11415254572036741
0.10327947319189525,0.11571589085821518
0.10447659715608053,0.11729735690500032
0.10568759711848051,0.11889715390221192
0.10691263391734772,0.12051549432595354
0.10815187025522892,0.1221525931151631
0.10940547072057435,0.12380866770015991
0.11067360180959745,0.12548393803152247
0.11195643194838795,0.12717862660930104
0.11325413151528127,0.12897283075966864
0.11456687286348727,0.13067841721486287
0.11589483034398118,0.13238151406070187
0.11723818032865997,0.13410435169320906
0.11859710123376706,0.13584715893005805
0.11997177354358855,0.13761016724117386
0.12136237983442417,0.13927538464197642
0.12276910479883604,0.14094885524638995
0.12419213527017846,0.14264172323638252
0.12563166024741215,0.14435421344922728
0.12708787092020596,0.14608655332831127
0.12856096069432965,0.14783897295334358
0.130051125217341,0.14961170507091287
0.13155856240457053,0.15140498512539968
0.1330834724654076,0.1532190512902468
0.1346260579298911,0.1550541444995921
0.13618652367560827,0.156878506285406
0.1377650769549055,0.1587232588521145
0.13936192742241435,0.16058939415284887
0.14097728716289676,0.1624771600372789
0.142611370719413,0.16438680722792773
0.14426439512181588,0.16631858935347124
0.14593657991557576,0.16827276298242394
0.1476281471909391,0.1702495876572147
0.14933932161242533,0.17224932592865774
0.15107033044866555,0.17427224339082337
0.15282140360258709,0.17631860871631255
0.15459277364194784,0.1783886936919404
0.15638467583022478,0.18048277325483364
0.15819734815786016,0.18260112552894597
0.16003103137387018,0.18474403186199717
0.16188596901781993,0.18691177686283994
0.1637624074521689,0.1891046484392601
0.16566059589499152,0.19132293783621496
0.16758078645307686,0.19356693967451488
0.16952323415541215,0.19583695198995302
0.1714881969870541,0.19813327627288885
0.17347593592339325,0.20045621750829054
0.1754867149648152,0.20280608421624108
0.1775208011717636,0.20518318849291461
0.1795784647002097,0.20758784605202674
0.18165997883753285,0.2100203762667664
0.18376562003881725,0.212481102212213
0.18589566796356882,0.21497035070824536
0.18805040551285834,0.21748845236294823
0.1902301188668946,0.22003574161652178
0.19243509752303323,0.22261255678570002
0.19466563433422632,0.22521924010868427
0.19692202554791735,0.22785613779059727
0.19920457084538712,0.23052360004946404
0.20151357338155584,0.23330542167065477
0.20384933982524642,0.23622932732463883
0.20621218039991446,0.23918712429719013
0.2086024089248505,0.24217920542638555
0.21102034285685967,0.2452059681037323
0.21346630333242453,0.24826781432694703
0.21594061521035676,0.25136515075334726
0.21844360711494284,0.25449838875386077
0.22097561147959033,0.25766794446766217
0.22353696459097966,0.260874238857442
0.22612800663372795,0.26411769776531635
0.2287490817355704,0.26739875196938523
0.2314005380130654,0.270717837240946
0.23408272761782944,0.2740753944023699
0.23679600678330787,0.2774718693856497
0.23954073587208793,0.2809077132916262
0.24231727942376008,0.28438338244990047
0.24512600620333397,0.2878993384794411
0.24796728925021602,0.29145604834989425
0.2508415059277541,0.2950539844436034
0.2537490379733572,0.2986936246183489
0.2566902715491952,0.3023754522708143
0.25966559729348726,0.30609995640078813
0.26267541037238384,0.30986763167611064
0.26572011053245065,0.31367897849837234
0.26880010215376077,0.31730156830020406
0.2719157943036019,0.320704418240729
0.2750676007908067,0.32414671099679526
0.2782559402207126,0.3276289037545046
0.28148123605075814,0.3311514589992534
0.28474391664672477,0.3347148445771588
0.28804441533962977,0.3386042619585725
0.2913831704832789,0.34262508743506154
0.2947606255124859,0.3466925187508809
0.29817722900196736,0.35080709611954464
0.30163343472591975,0.3549693660162422
0.30512970171828707,0.3590874589301767
0.30866649433372745,0.36324593346258516
0.3122442823092858,0.3674522291938166
0.3158635408267819,0.37160883579258924
0.31952475057592133,0.37581362208491853
0.32322839781813806,0.38006714652703955
0.3269749744511768,0.38436997404831597
0.33076497807442423,0.38872267612627126
0.3345989120549975,0.3931258308624891
0.3384772855945983,0.3975800230593932
0.34240061379714254,0.4020858442979182
0.34636941773717345,0.4066438930160795
0.3503842245290676,0.4112547745884546
0.3544455673970435,0.4154659656212176
0.3585539857459817,0.41981149840154786
0.36271002523306484,0.42388354203629
0.3669142378402494,0.4280027851857827
0.3711671819475767,0.4321697749448984
0.37546942240733366,0.43638506474994754
0.37982153061907364,0.4406492144521831
0.3842240846055061,0.44496279039215636
0.38867766908926676,0.4493263654749358
0.393182875570577,0.45374051924619696
0.39774030240580366,0.458205837969194
0.40235055488692933,0.4627229147026245
0.4070142453219439,0.4672923493793959
0.4117319931161679,0.4719147488863051
0.4165044248545185,0.4762757494367523
0.42133217438472886,0.4806507043537085
0.4262158829015325,0.4850654314048106
0.43115619903182284,0.4895093275030231
0.43615377892080054,0.49400473329962097
0.441209286319119,0.4985522458492989
0.4463233926710397,0.5031524691272794
0.4514967772036102,0.5078060141095297
0.4567301270168747,0.5125134988539078
0.4620241371751313,0.51727554858225
0.46737951079924633,0.5220927957634088
0.47279695916003905,0.5269658801972545
0.4782772017727485,0.531895449099649
0.4838209664925957,0.5368821571884063
0.48942898961145315,0.5419266667702478
0.49510201595563513,0.5470296478287666
0.5008407989848213,0.5521917781134109
0.5066461008921268,0.5574137432294983
0.5125186927053332,0.5634014963083841
0.5184593543892912,0.5694664897113174
0.5244688749495119,0.5756017831334208
0.5305480525369574,0.581808191430106
0.5366976945540476,0.5880865389018649
0.5429186177618943,0.5948720154516123
0.5492116483887789,0.602191602540858
0.5555776222398878,0.6095764979116225
0.5620173848083188,0.6170469924333906
0.5685317913873753,0.6246040782955281
0.5751217071841613,0.6322487591879787
0.5817880074344935,0.639660476077131
0.5885315775191451,0.6464823813896425
0.595353313081437,0.6533833601722118
0.6022541201461928,0.6603643289743042
0.6092349152400711,0.6674262149692125
0.6162966255132942,0.6745699560771998
0.6234401888627864,0.6817965010900677
0.6306665540567405,0.6891068097971703
0.6379766808606282,0.6965018531128879
0.6453715401646701,0.703982613205578
0.6528521141127848,0.711550083628022
0.6604193962330305,0.719246517648763
0.6680743915695615,0.7271455044409043
0.675818116816111,0.7351360492754077
0.6836516004510238,0.7432192134118172
0.6915758828738525,0.7513865298141666
0.6995920165435374,0.7573389293774009
0.707701066118189,0.7633603238719737
0.7159041085964888,0.7699615598001668
0.7242022334607315,0.7766776859156079
0.732596542821523,0.7834716594025626
0.741088151564157,0.7903443825986504
0.7496781874966877,0.7972967683005873
0.7583677914997191,0.8043297398854186
0.7671581176779302,0.8123358156316711
0.7760503335133571,0.8206755852740988
0.7850456200204509,0.8293470172172503
0.794145171902934,0.8380680629817648
0.8033501977124734,0.8468901953664447
0.8126619200091946,0.8558145860776489
0.822081575524054,0.8649282281539536
0.8316104153230961,0.8742455029339704
0.8412497049736118,0.8829938283460346
0.8510007247122247,0.8912016010123283
0.8608647696149244,0.8994875837793996
0.8708431497690724,0.9078172595300209
0.880937190447399,0.9162434854870555
0.8911482322840202,0.9247230595709727
0.9014776314524917,0.9318253143285995
0.9119267598459299,0.9391247146730591
0.9224970052592174,0.9464518102455224
0.9331897715733238,0.9546198759881637
0.9440064789417604,0.9628290958315229
0.9549485639791966,0.9714152320638754
0.9660174799522646,0.9801008911648663
0.9772146969725725,0.9854727012272888
0.9885417021919574,0.9892255592778871
1.0,0.9918520260735166


==> data/ELD/Ensemble/NHiTS-attack_mode/total/roc_RescaledSMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0
0.0008748668120479914,0.0
0.0008850074914473438,0.0
0.00089526571259964,0.0
0.0009056428379445294,0.0
0.0009161402457138521,0.0
0.0009267593301146883,0.0
0.0009375015015145289,0.0
0.0009483681866285928,0.0
0.0009593608287093146,0.0
0.0009704808877380307,0.0
0.0009817298406188842,0.0
0.00099310918137498,0.0
0.0010046204213468132,0.0
0.001016265089392995,0.0
0.0010280447320933097,0.0
0.0010399609139541202,0.0
0.0010520152176161591,0.0
0.0010642092440647246,0.0
0.001076544612842316,0.0
0.0010890229622637305,0.0
0.001101645949633657,0.0
0.001114415251466788,0.0
0.0011273325637104871,0.0
0.0011403996019700331,0.0
0.0011536181017364785,0.0
0.0011669898186171474,0.0
0.0011805165285688054,0.0
0.0011942000281335325,0.0
0.0012080421346773289,0.0
0.0012220446866314887,0.0
0.0012362095437367692,0.0
0.0012505385872903913,0.0
0.0012650337203959038,0.0
0.0012796968682159415,0.0
0.001294529978227916,0.0
0.0013095350204826678,0.0
0.0013247139878661174,0.0
0.0013400688963639508,0.0
0.001355601785329369,0.0
0.0013713147177539455,0.0
0.001387209780541621,0.0
0.001403289084785873,0.0
0.0014195547660501016,0.0
0.0014360089846512606,0.0
0.0014526539259467812,0.0
0.0014694918006248172,0.0
0.0014865248449978572,0.0
0.0015037553212997384,0.0
0.001521185517986105,0.0
0.0015388177500383464,0.0
0.001556654359271062,0.0
0.0015746977146430866,0.0
0.001592950212572123,0.0
0.0016114142772530198,0.0
0.0016300923609797412,0.0
0.0016489869444710648,0.0
0.001668100537200059,0.0
0.0016874356777273757,0.0
0.001706994934038408,0.0
0.001726780903884356,0.0
0.0017467962151272458,0.0
0.0017670435260889468,0.0
0.0017875255259042354,0.0
0.0018082449348779518,0.0
0.0018292045048462937,0.0
0.0018504070195423021,0.0
0.0018718552949655793,0.0
0.0018935521797562953,0.0
0.0019155005555735278,0.0
0.0019377033374779887,0.0
0.0019601634743191855,0.0
0.001982883949127071,0.0
0.002005867779508234,0.0
0.002029118018046678,0.0
0.002052637752709252,0.0
0.0020764301072557748,0.0
0.0021004982416539153,0.0
0.0021248453524988827,0.0
0.0021494746734379805,0.0
0.00217438947560008,0.0
0.0021995930680300748,0.0
0.0022250887981283695,0.0
0.002250880052095462,0.0
0.00227697025538168,0.0
0.0023033628731421313,0.0
0.002330061410696925,0.0
0.002357069413996728,0.0
0.0023843904700937206,0.0
0.002412028207618007,0.0
0.00243998629725955,0.0
0.0024682684522556926,0.0
0.0024968784288843266,0.0
0.0025258200269627847,0.0
0.002555097090352507,0.0
0.0025847135074695635,0.0
0.002614673211801092,0.0
0.00264498018242772,0.0
0.002675638444552045,0.0
0.0027066520700332413,0.0
0.0027380251779278576,0.0
0.0027697619350368907,0.0
0.002801866556459195,0.0
0.002834343306151309,0.0
0.0028671964974937695,0.0
0.0029004304938639917,0.0
0.002934049709215787,0.0
0.0029680586086656023,0.0
0.003002461709085549,0.0
0.0030372635797033115,0.0
0.0030724688427090033,0.0
0.003108082173869064,0.0
0.0031441083031472647,0.0
0.00318055201533292,0.0
0.0032174181506763717,0.0
0.003254711605531848,0.0
0.003292437333007769,0.0
0.0033306003436245884,0.0
0.003369205705980267,0.0
0.003408258547423452,0.0
0.0034477640547344642,0.0
0.0034877274748141775,0.0
0.003528154115380883,0.0
0.0035690493456752297,0.0
0.0036104185971733375,0.0
0.0036522673643081755,0.0
0.0036946012051993025,0.0
0.003737425742391064,0.0
0.0037807466635993493,0.0
0.0038245697224669993,0.0
0.0038689007393279753,0.0
0.003913745601980384,0.0
0.0039591102664684585,0.0
0.004005000757873611,0.0036088948800905244
0.004051423171114647,0.003649919063647043
0.0040983836717572615,0.0036914187631190577
0.004145888496832911,0.003733399490264906
0.004193943955667186,0.0037758668207303406
0.004242556430717777,0.003818826394789046
0.004291732378422158,0.0038622839180917547
0.004341478330055092,0.0039062451624240335
0.004391800892596086,0.003950715966472868
0.004442706749606883,0.003995702236602117
0.004494202662119142,0.004041209947636964
0.0045462954695324,0.004087245143657467
0.004598992090522438,0.004136371167102396
0.004652299523960189,0.004186932031405686
0.004706224849841282,0.004238078952361251
0.004760775230226368,0.004289818723017514
0.00481595791019235,0.004342158215161889
0.004871780218794631,0.0043951043802334475
0.004928249570040513,0.0044486642502461725
0.004985373463873894,0.004502844938722909
0.005043159487171359,0.004557653641640143
0.005101615314749833,0.004613097638383733
0.005160748710385908,0.004669184292715716
0.005220567527846975,0.0047259210537523196
0.005281079711934331,0.004783315456953317
0.005342293299538352,0.004841375125122835
0.005404216420705915,0.004900107769421786
0.00546685729972018,0.004959521190392006
0.0055302242561929005,0.005019623278992295
0.005594325706169377,0.005080422017646435
0.005659170163246243,0.005141925481303385
0.005724766239702178,0.0052041418385097345
0.005791122647641758,0.005267079352494621
0.005858248200152536,0.005330746382267197
0.005926151812475552,0.005395151383726823
0.005994842503189409,0.005460302910786145
0.006064329395408062,0.005526209616507164
0.006134621717992506,0.005592880254250499
0.0062057288067765,0.005660323678837951
0.0062776601058065,0.005728548847728556
0.006350425168595962,0.0057975648222082605
0.00642403365939419,0.005867380768593397
0.006498495354469888,0.005938005959448097
0.006573820143409586,0.006009449774815824
0.006650018030431118,0.006081721703465175
0.006727099135712337,0.006154831344150134
0.006805073696735206,0.006228788406884915
0.0068839520696454964,0.006303602714233603
0.006963744730628222,0.006379284202614716
0.007044462277299037,0.006455842923620919
0.007126115430111745,0.00653328904535402
0.007208715033782135,0.006611632853775429
0.007292272058728313,0.0066908847540722936
0.007376797602527731,0.00677105527203945
0.007462302891391108,0.006852155055477406
0.007548799281653432,0.006934194875606521
0.007636298261282241,0.007017185628497573
0.0077248114514034,0.007101138336518927
0.007814350607844541,0.0071860641498004505
0.00790492762269642,0.00727197434771442
0.007996554525892346,0.007358880340373583
0.008089243486805939,0.0074467936701465825
0.008183006815867389,0.00752640310319734
0.008277856966198472,0.007604083379259407
0.00837380653526649,0.007682664056118888
0.008470868266557402,0.007762155570422469
0.008569055051268348,0.007842568479789189
0.008668379930019773,0.00792391346421262
0.008768856094587427,0.00800620132747935
0.008870496889654403,0.008089442998603862
0.00897331581458352,0.00817364953328008
0.009077326525210223,0.00825883211534971
0.009182542835656282,0.008345002058287624
0.009288978720164497,0.008432170806704449
0.009396648314954691,0.00852034993786659
0.009505565920101192,0.008609551163233828
0.009615746001432095,0.0086997863300148
0.009727203192450537,0.008791067422740467
0.009839952296278227,0.008883406564855832
0.009954008287621519,0.008976816020330108
0.010069386314760271,0.009071308195285552
0.010186101701559752,0.009166895639645178
0.010304169949505875,0.009263591048799568
0.01042360673976401,0.009361407265292995
0.010544427935261684,0.009460357280529106
0.010666649582795389,0.00956045423649637
0.010790287915161836,0.009661711427513514
0.01091535935331391,0.009764142301995207
0.011041880508541602,0.009867760464238201
0.011169868184678225,0.009972579676228183
0.011299339380332217,0.010078613859467555
0.011430311291144786,0.010185877096824413
0.011562801312073753,0.010294383634402968
0.011696827039703846,0.010404147883435615
0.01183240627458378,0.010515184422196963
0.011969557023590427,0.010627507997940041
0.012108297502320394,0.010741133528854939
0.012248646137509308,0.010856076106050163
0.012390621569479156,0.010972350995556952
0.012534242654613994,0.011089973640356828
0.01267952846786434,0.011208959662432644
0.012826498305280598,0.011329324864843407
0.012975171686575868,0.011451085233823158
0.013125568357718427,0.011574256940904167
0.013277708293554291,0.011698856345064755
0.013431611700460153,0.011824899994901987
0.013587299019027091,0.011952404630829586
0.013744790926775366,0.012081387187301281
0.013904108340900697,0.012211864795059955
0.014065272421052363,0.012343854783412857
0.014228304572143519,0.012477374682533179
0.014393226447194065,0.012612442225788317
0.014560059950206485,0.012749075352095124
0.014728827239075018,0.012887292208302446
0.014899550728528537,0.013027111151601295
0.015072253093107555,0.013168550751962934
0.01524695727017573,0.013311629794605258
0.015423686462966274,0.013456367282487731
0.01560246414366368,0.013602782438835243
0.015783314056521166,0.01375089470969125
0.01596626022101425,0.013900723766500473
0.01615132693503091,0.014052289508721574
0.01633853877809862,0.014205612066470039
0.016527920614648955,0.014360711803191808
0.0167194975973199,0.014517609318367809
0.016913295170296487,0.014676325450249852
0.01710933907269015,0.01483688127862827
0.01730765534195726,0.014999298127631617
0.01750827031735725,0.015163597568558798
0.017711210643450888,0.015329801422744083
0.017916503273639015,0.015497931764455259
0.018124175473742375,0.015668010923825443
0.018334254825622908,0.01584031212076429
0.018546769230846995,0.01601871079854986
0.018761746914391215,0.016199177315430226
0.018979216428391014,0.01638173563996039
0.019199206655932846,0.016566410018517587
0.019421746814890263,0.016753224978521504
0.019646866461804465,0.016942205331691912
0.01987459549580984,0.017141426649551705
0.02010496416260499,0.017358731409160142
0.02033800305846982,0.017578554972623967
0.020573743134329137,0.017800926535681348
0.02081221569986339,0.018025875632481512
0.021053452427667062,0.01825343213950734
0.02129748535745521,0.01848362627954336
0.021544346900318843,0.01871648862568981
0.02179406984302956,0.01895205010542315
0.0220466873523941,0.019190342004703688
0.022302232979659387,0.019431395972130817
0.022560740664968614,0.019675244023146393
0.022822244741868985,0.019921918544286852
0.023086779941871697,0.02017145229748461
0.023354381399064792,0.020423878424419315
0.023625084654779475,0.020686054307714405
0.023898925662310503,0.020954244850261934
0.024175940791691306,0.021225544019485496
0.024456166834524465,0.02149998784782576
0.024739641008868142,0.021777612785379454
0.025026400964179192,0.022058455704740465
0.025316484786313556,0.022342553905897063
0.025609931002584595,0.02262994512118585
0.025906778586880088,0.022920667520303195
0.026207066964838526,0.02321475971537469
0.02651083601908539,0.02351226076608341
0.026818126094530156,0.023813210184857603
0.02712897800372467,0.0241176479421185
0.027443433032283655,0.024425614471588985
0.02776153294436801,0.02472729816437847
0.028083319988231725,0.02502958793831812
0.028408836901833042,0.025335381586951623
0.028738126918510663,0.02564471972408377
0.029071233772725785,0.02595764343427853
0.029408201705870638,0.02627419427831565
0.029749075472144403,0.026594414298710553
0.030093900344497212,0.02691834602529817
0.03044272212064303,0.027246032480881525
0.030795587129142266,0.027583750404847236
0.03115254223555488,0.027927525663976854
0.03151363484866479,0.028275285660714827
0.031878912926776456,0.028627076582601947
0.03224842498408442,0.028982945152543987
0.0326222200971167,0.029342938635017156
0.03300034791125285,0.029707104842345514
0.03338285864731761,0.03007549214105115
0.033769803108250916,0.030448149458277916
0.03416123268585528,0.030825126288289678
0.034557199367621395,0.031206472699043905
0.03495775574363275,0.031592239338841324
0.035362955013550426,0.031982477443052854
0.03577285099367873,0.03237723884092432
0.0361874981241128,0.032776575962460135
0.03660695147596903,0.033180541845386824
0.03703126675869927,0.03358919014219711
0.03746050032748993,0.03400257512727581
0.037894709190746674,0.03442075170410819
0.03833395101766601,0.034836748112226784
0.03877828414589457,0.03525582041658571
0.03922776758927719,0.03567975023505436
0.03968246104569482,0.03610859387162391
0.040142424904993215,0.036542408282911415
0.040607720257003654,0.03698125108572446
0.041078408899656464,0.03742518056471354
0.04155455334718875,0.037874255680113045
0.04203621683844714,0.03832853607557207
0.04252346334528682,0.03878808208607595
0.04301635758106795,0.03925295474595959
0.0435149650092505,0.039723215797013746
0.044019351852088745,0.040198927696685156
0.044529585099426554,0.04068015362637187
0.04504573251759458,0.041166957499814597
0.04556786265841064,0.04165940397158539
0.046096044868284336,0.04215656980592453
0.04663034929742731,0.04265447607547568
0.04717084690917017,0.043157302977665166
0.047717609489387455,0.04366797155507202
0.04827070965603183,0.04418492644107404
0.0488302208687788,0.04470787340917437
0.0493962174387832,0.045236881914269056
0.04996877453854884,0.04577202221631365
0.0505479682119124,0.04631336538965474
0.05113387538414326,0.04686098333246963
0.05172657387216019,0.04741494877631548
0.05232614239486662,0.04797533529578907
0.052932660583605615,0.04854221731829859
0.05354620899273607,0.049115670133948686
0.05416686911033152,0.04969576990554007
0.05479472336900287,0.05028259367868497
0.05542985515684669,0.05087621939204001
0.05607234882852033,0.051476725887657504
0.05672228971644543,0.052084192921456836
0.05737976414214134,0.05269870117381722
0.05804485942768978,0.053320332260293174
0.05871766390733255,0.05394916874245429
0.05939826693920356,0.054585294138850576
0.060086758917196864,0.05522879293610492
0.0607832312829723,0.05587975060013414
0.06148777653810023,0.056538253587500094
0.062200488256347115,0.05720438935689232
0.06292146109610344,0.05787824638074389
0.06365079081295572,0.05855991415698173
0.06438857427240419,0.05924948322091331
0.06513490946272803,0.05996764270661369
0.0658898955079995,0.06069453323296004
0.06665363268124913,0.06142927935254172
0.06742622241778341,0.06217254199685149
0.06820776732865685,0.06292441988188324
0.06899837121430018,0.06368501286785899
0.0697981390783066,0.06445442197249188
0.07060717714137772,0.06523274938440257
0.07142559285543126,0.06602009847669163
0.07225349491787214,0.06681657382066872
0.07309099328602911,0.06762228119974137
0.07393819919175866,0.06843732762346441
0.07479522515621821,0.06926182134175246
0.07566218500481055,0.07009587185925703
0.07653919388230147,0.07093958994991034
0.0774263682681127,0.0717930876716377
0.07832382599179197,0.07265647838124037
0.07923168624866253,0.07352987674945105
0.08015006961565405,0.07441339877616379
0.08107909806731686,0.07530716180584038
0.08201889499202203,0.07621128454309545
0.08296958520834907,0.07714314903317021
0.08393129498166364,0.07809027214210663
0.08490415204088747,0.07904837346128853
0.0858882855954625,0.08001758024038284
0.08688382635251184,0.08099802120402175
0.08789090653419954,0.08198982656889903
0.08890965989529158,0.08299312806106479
0.08994022174092044,0.08400805893342059
0.09098272894455559,0.08503475398341731
0.09203731996618221,0.08607334957095818
0.09310413487069075,0.08712398363650939
0.09418331534647952,0.08818679571942062
0.0952750047242729,0.08926192697645768
0.09637934799615785,0.09034952020055043
0.09749649183484087,0.0914497198397575
0.0986265846131282,0.09256267201645124
0.09976977642363201,0.0936885245467248
0.10092621909870483,0.09482742696002433
0.10209606623060476,0.09597953051900832
0.10327947319189525,0.09714498823963796
0.10447659715608053,0.09828584005367413
0.10568759711848051,0.09943720895413814
0.10691263391734772,0.10063450909434513
0.10815187025522892,0.10184568727484285
0.10940547072057435,0.10307090435755378
0.11067360180959745,0.10431032306896898
0.11195643194838795,0.1055641080217605
0.11325413151528127,0.10683242573664437
0.11456687286348727,0.10811544466449693
0.11589483034398118,0.10941333520872754
0.11723818032865997,0.11072626974791056
0.11859710123376706,0.1120413076121543
0.11997177354358855,0.11325670023419693
0.12136237983442417,0.11448618060851765
0.12276910479883604,0.11572991202783413
0.12419213527017846,0.11698805967760818
0.12563166024741215,0.11826079065798495
0.12708787092020596,0.11954827400598599
0.12856096069432965,0.12086707971060809
0.130051125217341,0.12221459764210876
0.13155856240457053,0.12357773480517706
0.1330834724654076,0.12495667224407896
0.1346260579298911,0.1263515931015848
0.13618652367560827,0.1279743807326295
0.1377650769549055,0.12922150872104954
0.13936192742241435,0.13048309230994082
0.14097728716289676,0.13175929905579065
0.142611370719413,0.13305029845725247
0.14426439512181588,0.1343562619776575
0.14593657991557576,0.1356773630677878
0.1476281471909391,0.13701377718891283
0.14933932161242533,0.1383656818360933
0.15107033044866555,0.13973325656175514
0.15282140360258709,0.14111668299953664
0.15459277364194784,0.14251614488841186
0.15638467583022478,0.14393182809709404
0.15819734815786016,0.1453639206487214
0.16003103137387018,0.1468126127458296
0.16188596901781993,0.14827809679561316
0.1637624074521689,0.14976056743548
0.16566059589499152,0.15126022155890206
0.16758078645307686,0.1527772583415656
0.16952323415541215,0.15431187926782475
0.1714881969870541,0.15586428815746114
0.17347593592339325,0.1574346911927546
0.1754867149648152,0.159100822632545
0.1775208011717636,0.16079374369981259
0.1795784647002097,0.1629148068586725
0.18165997883753285,0.16508876262263478
0.18376562003881725,0.16728791695182682
0.18589566796356882,0.16951256192564607
0.18805040551285834,0.171762993009015
0.1902301188668946,0.1740395090916233
0.19243509752303323,0.17634241252762442
0.19466563433422632,0.17867200917579287
0.19692202554791735,0.18102860844014654
0.19920457084538712,0.1834125233110399
0.20151357338155584,0.18582407040673382
0.20384933982524642,0.18826357001544702
0.20621218039991446,0.19073134613789483
0.2086024089248505,0.19322772653032116
0.21102034285685967,0.1957530427480295
0.21346630333242453,0.1983076301894179
0.21594061521035676,0.20089182814052509
0.21844360711494284,0.20350597982009214
0.22097561147959033,0.20615043242514716
0.22353696459097966,0.20882553717711796
0.22612800663372795,0.21153164936847935
0.2287490817355704,0.2142691284099411
0.2314005380130654,0.21703833787818277
0.23408272761782944,0.2198396455641422
0.23679600678330787,0.22251783361721164
0.23954073587208793,0.2250411578270304
0.24231727942376008,0.2275937301709423
0.24512600620333397,0.23017588966735192
0.24796728925021602,0.23263435120069784
0.2508415059277541,0.23493890581628118
0.2537490379733572,0.23727017278303972
0.2566902715491952,0.23962846172683366
0.25966559729348726,0.2420140858624313
0.26267541037238384,0.24442736203510856
0.26572011053245065,0.24686861076273037
0.26880010215376077,0.2493381562783204
0.2719157943036019,0.2518363265731235
0.2750676007908067,0.25436345344016775
0.2782559402207126,0.2569198725183319
0.28148123605075814,0.25965547017712115
0.28474391664672477,0.262662444063829
0.28804441533962977,0.2657042721223118
0.2913831704832789,0.2687813583511861
0.2947606255124859,0.27189411143186165
0.29817722900196736,0.27504294478282043
0.30163343472591975,0.2782282766145242
0.30512970171828707,0.28145052998495945
0.30866649433372745,0.284710132855825
0.3122442823092858,0.288007518149372
0.3158635408267819,0.2913431238059016
0.31952475057592133,0.29471739284193044
0.32322839781813806,0.29818720862405845
0.3269749744511768,0.30170030153740346
0.33076497807442423,0.30525411510495976
0.3345989120549975,0.30884912132440023
0.3384772855945983,0.31248579766437556
0.34240061379714254,0.31616462712792925
0.34636941773717345,0.3198860983166474
0.3503842245290676,0.3236666104560151
0.3544455673970435,0.32757970558273486
0.3585539857459817,0.3315381578342109
0.36271002523306484,0.33554249294996663
0.3669142378402494,0.33959324276343084
0.3711671819475767,0.3436909452725735
0.37546942240733366,0.3478361447113595
0.37982153061907364,0.3519425087636432
0.3842240846055061,0.3560891337159958
0.38867766908926676,0.3603573456791721
0.393182875570577,0.3647040732951419
0.39774030240580366,0.36910118431871475
0.40235055488692933,0.3733351348678101
0.4070142453219439,0.37753730637205796
0.4117319931161679,0.3822162811281109
0.4165044248545185,0.38694949040565374
0.42133217438472886,0.3917375628431114
0.4262158829015325,0.39658113436552755
0.43115619903182284,0.4014808482690241
0.43615377892080054,0.4064373553062407
0.441209286319119,0.41145131377276395
0.4463233926710397,0.41652338959455826
0.4514967772036102,0.42170526903443095
0.4567301270168747,0.4271768928617339
0.4620241371751313,0.43271193889486564
0.46737951079924633,0.4383111422677315
0.47279695916003905,0.4439752466352563
0.4782772017727485,0.44970500427215254
0.4838209664925957,0.4555011761728335
0.48942898961145315,0.46136453215248374
0.49510201595563513,0.4672958509493024
0.5008407989848213,0.47329592032793033
0.5066461008921268,0.4793655371840766
0.5125186927053332,0.4857294234590457
0.5184593543892912,0.49218317441788284
0.5244688749495119,0.4987117315283487
0.5305480525369574,0.5053159618769414
0.5366976945540476,0.5119967426006569
0.5429186177618943,0.5187549610034837
0.5492116483887789,0.5255915146742508
0.5555776222398878,0.5325073116058401
0.5620173848083188,0.5395032703157804
0.5685317913873753,0.5464041408463958
0.5751217071841613,0.5533430534838939
0.5817880074344935,0.5603623958364847
0.5885315775191451,0.5670643127956762
0.595353313081437,0.5736634812425601
0.6022541201461928,0.5803391413914956
0.6092349152400711,0.5870921798663857
0.6162966255132942,0.5939234935680902
0.6234401888627864,0.6008339897935473
0.6306665540567405,0.6078245863562759
0.6379766808606282,0.6148962117082746
0.6453715401646701,0.6222105142428496
0.6528521141127848,0.6299048734472423
0.6604193962330305,0.6376884188326634
0.6680743915695615,0.6455621841661463
0.675818116816111,0.6535272151972336
0.6836516004510238,0.6613425637638745
0.6915758828738525,0.6690242177493905
0.6995920165435374,0.6767702145489054
0.707701066118189,0.6846059960666091
0.7159041085964888,0.6925326030072458
0.7242022334607315,0.7005510881384858
0.732596542821523,0.708662516430747
0.741088151564157,0.7168679651986394
0.7496781874966877,0.7251685242440473
0.7583677914997191,0.733565296000871
0.7671581176779302,0.7422130202015332
0.7760503335133571,0.751455461093907
0.7850456200204509,0.7608050321558864
0.794145171902934,0.7702629751452899
0.8033501977124734,0.7798305462132901
0.8126619200091946,0.7895232899586104
0.822081575524054,0.7994512499776225
0.8316104153230961,0.8094942860953687
0.8412497049736118,0.8196537321718238
0.8510007247122247,0.8302325509508715
0.8608647696149244,0.8414996777751996
0.8708431497690724,0.8529779916197551
0.880937190447399,0.8652719930798645
0.8911482322840202,0.8777084956905781
0.9014776314524917,0.8902891511987243
0.9119267598459299,0.903015630496715
0.9224970052592174,0.9158896238444627
0.9331897715733238,0.9278291752380551
0.9440064789417604,0.9389651787588114
0.9549485639791966,0.9510296402926242
0.9660174799522646,0.9636807577700377
0.9772146969725725,0.9759314774569472
0.9885417021919574,0.9871200857402569
1.0,0.9957848934883409


==> data/ELD/Ensemble/NHiTS-attack_mode/total/roc_SMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0
0.0008748668120479914,0.0
0.0008850074914473438,0.0
0.00089526571259964,0.0
0.0009056428379445294,0.0
0.0009161402457138521,0.0
0.0009267593301146883,0.0
0.0009375015015145289,0.0
0.0009483681866285928,0.0
0.0009593608287093146,0.0
0.0009704808877380307,0.0
0.0009817298406188842,0.0
0.00099310918137498,0.0
0.0010046204213468132,0.0
0.001016265089392995,0.0
0.0010280447320933097,0.0
0.0010399609139541202,0.0
0.0010520152176161591,0.0
0.0010642092440647246,0.0
0.001076544612842316,0.0
0.0010890229622637305,0.0
0.001101645949633657,0.0
0.001114415251466788,0.0
0.0011273325637104871,0.0
0.0011403996019700331,0.0
0.0011536181017364785,0.0
0.0011669898186171474,0.0
0.0011805165285688054,0.0
0.0011942000281335325,0.0
0.0012080421346773289,0.0
0.0012220446866314887,0.0
0.0012362095437367692,0.0
0.0012505385872903913,0.0
0.0012650337203959038,0.0
0.0012796968682159415,0.0
0.001294529978227916,0.0
0.0013095350204826678,0.0
0.0013247139878661174,0.0
0.0013400688963639508,0.0
0.001355601785329369,0.0
0.0013713147177539455,0.0
0.001387209780541621,0.0
0.001403289084785873,0.0
0.0014195547660501016,0.0
0.0014360089846512606,0.0
0.0014526539259467812,0.0
0.0014694918006248172,0.0
0.0014865248449978572,0.0
0.0015037553212997384,0.0
0.001521185517986105,0.0
0.0015388177500383464,0.0
0.001556654359271062,0.0
0.0015746977146430866,0.0
0.001592950212572123,0.0
0.0016114142772530198,0.0
0.0016300923609797412,0.0
0.0016489869444710648,0.0
0.001668100537200059,0.0
0.0016874356777273757,0.0
0.001706994934038408,0.0
0.001726780903884356,0.0
0.0017467962151272458,0.0
0.0017670435260889468,0.0
0.0017875255259042354,0.0
0.0018082449348779518,0.0
0.0018292045048462937,0.0
0.0018504070195423021,0.0
0.0018718552949655793,0.0
0.0018935521797562953,0.0
0.0019155005555735278,0.0
0.0019377033374779887,0.0
0.0019601634743191855,0.0
0.001982883949127071,0.0
0.002005867779508234,0.0
0.002029118018046678,0.0
0.002052637752709252,0.0
0.0020764301072557748,0.0
0.0021004982416539153,0.0
0.0021248453524988827,0.0
0.0021494746734379805,0.0
0.00217438947560008,0.0
0.0021995930680300748,0.0
0.0022250887981283695,0.0
0.002250880052095462,0.0
0.00227697025538168,0.0
0.0023033628731421313,0.0
0.002330061410696925,0.0
0.002357069413996728,0.0
0.0023843904700937206,0.0
0.002412028207618007,0.0
0.00243998629725955,0.0
0.0024682684522556926,0.0
0.0024968784288843266,0.0
0.0025258200269627847,0.0
0.002555097090352507,0.0
0.0025847135074695635,0.0
0.002614673211801092,0.0
0.00264498018242772,0.0
0.002675638444552045,0.0
0.0027066520700332413,0.0
0.0027380251779278576,0.0
0.0027697619350368907,0.0
0.002801866556459195,0.0
0.002834343306151309,0.0
0.0028671964974937695,0.0
0.0029004304938639917,0.0
0.002934049709215787,0.0
0.0029680586086656023,0.0
0.003002461709085549,0.0
0.0030372635797033115,0.0
0.0030724688427090033,0.0
0.003108082173869064,0.0
0.0031441083031472647,0.0
0.00318055201533292,0.0
0.0032174181506763717,0.0
0.003254711605531848,0.0
0.003292437333007769,0.0
0.0033306003436245884,0.0
0.003369205705980267,0.0
0.003408258547423452,0.0
0.0034477640547344642,0.0
0.0034877274748141775,0.0
0.003528154115380883,0.0
0.0035690493456752297,0.0
0.0036104185971733375,0.0017378767186853278
0.0036522673643081755,0.0017556967139392761
0.0036946012051993025,0.0017737232627580413
0.003737425742391064,0.001791958759327173
0.0037807466635993493,0.0018104056255834947
0.0038245697224669993,0.0018290663115367715
0.0038689007393279753,0.0018479432955951062
0.003913745601980384,0.0018670390848941087
0.0039591102664684585,0.0018863562156298784
0.004005000757873611,0.001905897253395849
0.004051423171114647,0.0019256647935235347
0.0040983836717572615,0.00194566146142723
0.004145888496832911,0.0019658899129526993
0.004193943955667186,0.001986352834729915
0.004242556430717777,0.002007052944529877
0.004291732378422158,0.002027992991625577
0.004341478330055092,0.0020491757571571346
0.004391800892596086,0.0020706040545011802
0.004442706749606883,0.002092280729644506
0.004494202662119142,0.0021142086615620575
0.0045462954695324,0.002136390762599302
0.004598992090522438,0.0021588299788590296
0.004652299523960189,0.0021815292905926383
0.004706224849841282,0.002204491712595955
0.004760775230226368,0.0022277202946096434
0.00481595791019235,0.0022512181217242523
0.004871780218794631,0.002274988314789963
0.004928249570040513,0.002299034030831081
0.004985373463873894,0.002323358463465333
0.005043159487171359,0.0023479648433280304
0.005101615314749833,0.002372856438501138
0.005160748710385908,0.0023980365549473278
0.005220567527846975,0.002423508536949054
0.005281079711934331,0.0024492757675527257
0.005342293299538352,0.002475341669018022
0.005404216420705915,0.0025053724376304033
0.00546685729972018,0.0025364793660134707
0.0055302242561929005,0.002567946858294365
0.005594325706169377,0.0025997790938096896
0.005659170163246243,0.002631980300339208
0.005724766239702178,0.002664554754667352
0.005791122647641758,0.002697506783151244
0.005858248200152536,0.002730840762295296
0.005926151812475552,0.0027645611193324727
0.005994842503189409,0.002798672332812296
0.006064329395408062,0.002833178933195654
0.006134621717992506,0.002868085503456519
0.0062057288067765,0.0029033966796906258
0.0062776601058065,0.002939117151731218
0.006350425168595962,0.002975251663771921
0.00642403365939419,0.0030118050149968412
0.006498495354469888,0.0030487820602179663
0.006573820143409586,0.0030861877105199556
0.006650018030431118,0.0031240269339124
0.006727099135712337,0.003162304755989649
0.006805073696735206,0.003201026260598279
0.0068839520696454964,0.0032401965905123034
0.006963744730628222,0.0032798209481162055
0.007044462277299037,0.0033199045960958917
0.007126115430111745,0.003360452858137651
0.007208715033782135,0.003401471119635217
0.007292272058728313,0.0034429648284050288
0.007376797602527731,0.003484939495409774
0.007462302891391108,0.003527400695490329
0.007548799281653432,0.0035703540681061756
0.007636298261282241,0.0036138053180844046
0.0077248114514034,0.0036577602163773977
0.007814350607844541,0.0037022246008292913
0.00790492762269642,0.0037472043769513305
0.007996554525892346,0.0037927055187062034
0.008089243486805939,0.003838734069301469
0.008183006815867389,0.003885296141992184
0.008277856966198472,0.003932397920892832
0.00837380653526649,0.003980045661798659
0.008470868266557402,0.004028245693016538
0.008569055051268348,0.004077004416205455
0.008668379930019773,0.004126328307226745
0.008768856094587427,0.00417622391700418
0.008870496889654403,0.0042266978723940205
0.00897331581458352,0.004277756877065166
0.009077326525210223,0.004329407712389491
0.009182542835656282,0.004381657238342516
0.009288978720164497,0.004434512394414503
0.009396648314954691,0.004487980200532129
0.009505565920101192,0.004542067757990827
0.009615746001432095,0.004596782250397941
0.009727203192450537,0.008440927437262427
0.009839952296278227,0.008566295263819561
0.009954008287621519,0.008693116242923578
0.010069386314760271,0.008821407218228723
0.010186101701559752,0.008951185228625935
0.010304169949505875,0.009082467510505848
0.01042360673976401,0.009215271500048028
0.010544427935261684,0.009349614835536767
0.010666649582795389,0.00948551535970368
0.010790287915161836,0.009622991122097488
0.01091535935331391,0.009762060381481258
0.011041880508541602,0.00990274160825743
0.011169868184678225,0.010045053486920951
0.011299339380332217,0.010189014918540847
0.011430311291144786,0.010334645023270549
0.011562801312073753,0.010481963142887345
0.011696827039703846,0.01063098884336122
0.01183240627458378,0.010782282089826178
0.011969557023590427,0.010935805213646345
0.012108297502320394,0.011091107841223666
0.012248646137509308,0.011248210598985892
0.012390621569479156,0.011407134352444009
0.012534242654613994,0.011567900208963493
0.01267952846786434,0.011730529520567655
0.012826498305280598,0.011895043886773505
0.012975171686575868,0.012061465157460479
0.013125568357718427,0.012229815435772418
0.013277708293554291,0.012400117081053185
0.013431611700460153,0.012572392711816302
0.013587299019027091,0.012746665208749026
0.013744790926775366,0.012922957717751225
0.013904108340900697,0.013101293653009488
0.014065272421052363,0.013281696700106871
0.014228304572143519,0.013464190819168682
0.014393226447194065,0.013648800248044728
0.014560059950206485,0.013835549505528452
0.014728827239075018,0.014024463394613388
0.014899550728528537,0.014215567005787346
0.015072253093107555,0.014408885720364799
0.01524695727017573,0.014604445213857887
0.015423686462966274,0.014802271459386491
0.01560246414366368,0.015002390731127836
0.015783314056521166,0.015204829607806083
0.01596626022101425,0.015409614976222374
0.01615132693503091,0.015616774034825795
0.01633853877809862,0.015826334297325655
0.016527920614648955,0.016038323596345803
0.0167194975973199,0.01625277008712115
0.016913295170296487,0.016469702251237076
0.01710933907269015,0.016689148900412225
0.01730765534195726,0.016911139180325115
0.01750827031735725,0.017135702574485066
0.017711210643450888,0.017362868908148095
0.017916503273639015,0.017592668352278087
0.018124175473742375,0.01782513142755396
0.018334254825622908,0.01806028900842326
0.018546769230846995,0.018298172327202693
0.018761746914391215,0.01852894158302449
0.018979216428391014,0.018729408442212027
0.019199206655932846,0.018932198935261567
0.019421746814890263,0.019137339995673977
0.019646866461804465,0.019344858869139336
0.01987459549580984,0.019554783117155597
0.02010496416260499,0.01976714062068912
0.02033800305846982,0.01998195958387767
0.020573743134329137,0.020199268537776344
0.02081221569986339,0.0204190963441469
0.021053452427667062,0.020647208623605466
0.02129748535745521,0.020898318380935366
0.021544346900318843,0.021152338779642982
0.02179406984302956,0.021409303557299156
0.0220466873523941,0.021669246842530715
0.022302232979659387,0.021924877439792212
0.022560740664968614,0.022179516261577346
0.022822244741868985,0.022437106630522338
0.023086779941871697,0.022697682758341546
0.023354381399064792,0.02296127925330116
0.023625084654779475,0.023227931124815655
0.023898925662310503,0.02349767378809757
0.024175940791691306,0.02377054306886114
0.024456166834524465,0.024046575208080477
0.024739641008868142,0.024325806866802892
0.025026400964179192,0.024608275131018
0.025316484786313556,0.0248940175165833
0.025609931002584595,0.025183071974206793
0.025906778586880088,0.02547547689448739
0.026207066964838526,0.02577127111301377
0.02651083601908539,0.026086518099634005
0.026818126094530156,0.02639856409113661
0.02712897800372467,0.026714227042745717
0.027443433032283655,0.02703354887905183
0.02776153294436801,0.027356572010598084
0.028083319988231725,0.02768333933951298
0.028408836901833042,0.028013894265208422
0.028738126918510663,0.02834828069014373
0.029071233772725785,0.028686543025656593
0.029408201705870638,0.029028726197861482
0.029749075472144403,0.029374875653616496
0.030093900344497212,0.02972503736655939
0.03044272212064303,0.03007925784321349
0.030795587129142266,0.030437584129164467
0.03115254223555488,0.03080006381530865
0.03151363484866479,0.031166745044173792
0.031878912926776456,0.031537676516313076
0.03224842498408442,0.031912907496773286
0.0326222200971167,0.03229248782163786
0.03300034791125285,0.0326764679046459
0.03338285864731761,0.0330648987438878
0.033769803108250916,0.033457831928578555
0.03416123268585528,0.033855319645909515
0.034557199367621395,0.03425741468797966
0.03495775574363275,0.034674240037512405
0.035362955013550426,0.035132188634520126
0.03577285099367873,0.0355954453651085
0.0361874981241128,0.03606407175644957
0.03660695147596903,0.03653813004888373
0.03703126675869927,0.03701768320418612
0.03746050032748993,0.037502794913928925
0.037894709190746674,0.03799352960794044
0.03833395101766601,0.03848788748613355
0.03877828414589457,0.03898535217926287
0.03922776758927719,0.039488583041477635
0.03968246104569482,0.03999764690909084
0.040142424904993215,0.040512611393122636
0.040607720257003654,0.041033544888280135
0.041078408899656464,0.04156051658204116
0.04155455334718875,0.04209359646384334
0.04203621683844714,0.04263285533437977
0.04252346334528682,0.04317836481500227
0.04301635758106795,0.04373019735723384
0.0435149650092505,0.04428842625239117
0.044019351852088745,0.04485312564131885
0.044529585099426554,0.04536054764735467
0.04504573251759458,0.0458242723424149
0.04556786265841064,0.04629337212245654
0.046096044868284336,0.04676790929069281
0.04663034929742731,0.04724794687250049
0.04717084690917017,0.04773354862379056
0.047717609489387455,0.04822477903947592
0.04827070965603183,0.048721703362037246
0.0488302208687788,0.049224387590188136
0.0493962174387832,0.04973289848764066
0.04996877453854884,0.05024730359197261
0.0505479682119124,0.05076767122359738
0.05113387538414326,0.05129407049483796
0.05172657387216019,0.051828190534100135
0.05232614239486662,0.05237515148258268
0.052932660583605615,0.05292845231680113
0.05354620899273607,0.05348816652308253
0.05416686911033152,0.05405436843954223
0.05479472336900287,0.05462713326595695
0.05542985515684669,0.05520653707375251
0.05607234882852033,0.05579265681610714
0.05672228971644543,0.056385570338172
0.05737976414214134,0.05698535638741016
0.05804485942768978,0.05758915090762526
0.05871766390733255,0.058195297521548006
0.05939826693920356,0.05880847004889682
0.060086758917196864,0.05942874992782271
0.0607832312829723,0.06005621954043541
0.06148777653810023,0.060690962223744954
0.062200488256347115,0.06133306228072999
0.06292146109610344,0.06198260499153446
0.06365079081295572,0.06263967662479406
0.06438857427240419,0.06330436444909382
0.06513490946272803,0.06397675674455888
0.0658898955079995,0.06465694281457912
0.06665363268124913,0.06534501299767004
0.06742622241778341,0.06604105867947103
0.06820776732865685,0.06674517230488272
0.06899837121430018,0.06745744739034486
0.0697981390783066,0.06817797853625684
0.07060717714137772,0.06890686143954183
0.07142559285543126,0.06964419290635684
0.07225349491787214,0.07044241634014364
0.07309099328602911,0.07125649403705009
0.07393819919175866,0.07208000779990026
0.07479522515621821,0.07291306700319351
0.07566218500481055,0.07375578228920124
0.07653919388230147,0.0746082655826618
0.0774263682681127,0.07547063010564581
0.07832382599179197,0.0763429903925936
0.07923168624866253,0.07722546230552696
0.08015006961565405,0.07811816304943756
0.08107909806731686,0.0790212111878531
0.08201889499202203,0.07993472665858453
0.08296958520834907,0.08085883078965544
0.08393129498166364,0.08179364631541607
0.08490415204088747,0.08273929739284439
0.0858882855954625,0.08366335027903485
0.08688382635251184,0.08457777287780024
0.08789090653419954,0.08550279465152791
0.08890965989529158,0.08643853845644436
0.08994022174092044,0.08738512857281634
0.09098272894455559,0.08834269072145717
0.09203731996618221,0.08931135208042418
0.09310413487069075,0.09029124130190984
0.09418331534647952,0.09128248852932869
0.0952750047242729,0.0922852254146021
0.09637934799615785,0.09329958513564368
0.09749649183484087,0.09432570241404721
0.0986265846131282,0.09536623436432384
0.09976977642363201,0.09642903190109445
0.10092621909870483,0.09750414844338509
0.10209606623060476,0.09859172678217101
0.10327947319189525,0.099691911363534
0.10447659715608053,0.10080484830784651
0.10568759711848051,0.10198136331665814
0.10691263391734772,0.10325247124107848
0.10815187025522892,0.10453831272009939
0.10940547072057435,0.1058390585320057
0.11067360180959745,0.10715311335223886
0.11195643194838795,0.10845207441583496
0.11325413151528127,0.10979309561794012
0.11456687286348727,0.11114966074729343
0.11589483034398118,0.11252194997529999
0.11723818032865997,0.11391014556175194
0.11859710123376706,0.11531443187903508
0.11997177354358855,0.11673499543661624
0.12136237983442417,0.1181720249058144
0.12276910479883604,0.119625711144859
0.12419213527017846,0.12109624722423858
0.12563166024741215,0.12258382845234346
0.12708787092020596,0.12408865240140535
0.12856096069432965,0.12561091893373794
0.130051125217341,0.12715083022828136
0.13155856240457053,0.1287085908074546
0.1330834724654076,0.13028440756431886
0.1346260579298911,0.13187848979005615
0.13618652367560827,0.1333314324508369
0.1377650769549055,0.13476782114679922
0.13936192742241435,0.1362208591853335
0.14097728716289676,0.13769073955083788
0.142611370719413,0.13917765746461447
0.14426439512181588,0.14068181041079725
0.14593657991557576,0.142203398162581
0.1476281471909391,0.14374262280875413
0.14933932161242533,0.14535255247022477
0.15107033044866555,0.14727080433262008
0.15282140360258709,0.149211290867626
0.15459277364194784,0.15117426979982798
0.15638467583022478,0.15316000184112616
0.15819734815786016,0.15516875072536146
0.16003103137387018,0.1572007832433434
0.16188596901781993,0.1592563692782838
0.1637624074521689,0.16133578184164094
0.16566059589499152,0.1634392971093795
0.16758078645307686,0.165567194458651
0.16952323415541215,0.16771975650489873
0.1714881969870541,0.16989726913939324
0.17347593592339325,0.172100021567203
0.1754867149648152,0.1743283063456048
0.1775208011717636,0.17658241942293973
0.1795784647002097,0.1786642042211576
0.18165997883753285,0.18077626454472812
0.18376562003881725,0.1829128059965327
0.18589566796356882,0.18507411234007598
0.18805040551285834,0.18726047062799733
0.1902301188668946,0.1894721712401955
0.19243509752303323,0.19170950792239516
0.19466563433422632,0.1939727778251607
0.19692202554791735,0.196262281543362
0.19920457084538712,0.19857832315609786
0.20151357338155584,0.20092121026708196
0.20384933982524642,0.20329125404549728
0.20621218039991446,0.2056887692673236
0.2086024089248505,0.20811407435714444
0.21102034285685967,0.21056749143043843
0.21346630333242453,0.21304934633636077
0.21594061521035676,0.215559968701021
0.21844360711494284,0.21809969197126164
0.22097561147959033,0.2206688534589451
0.22353696459097966,0.22326779438575345
0.22612800663372795,0.2258968599285075
0.2287490817355704,0.22855639926501148
0.2314005380130654,0.2312467656204285
0.23408272761782944,0.23396831631419446
0.23679600678330787,0.2366775039771258
0.23954073587208793,0.23938782124233443
0.24231727942376008,0.242145973694399
0.24512600620333397,0.24494474199062724
0.24796728925021602,0.2477759511242656
0.2508415059277541,0.2506399771207011
0.2537490379733572,0.25353720036387317
0.2566902715491952,0.2564680056467944
0.25966559729348726,0.2594327822226562
0.26267541037238384,0.2624319238565273
0.26572011053245065,0.2654658288776518
0.26880010215376077,0.2685349002323526
0.2719157943036019,0.27163954553754865
0.2750676007908067,0.27478017713489244
0.2782559402207126,0.2779572121455348
0.28148123605075814,0.28117107252552453
0.28474391664672477,0.28442218512185036
0.28804441533962977,0.2877109817291325
0.2913831704832789,0.2910378991469711
0.2947606255124859,0.2944033792379593
0.29817722900196736,0.29780786898636913
0.30163343472591975,0.30125182055751765
0.30512970171828707,0.3047356913578208
0.30866649433372745,0.3082599440955436
0.3122442823092858,0.3118250468422545
0.3158635408267819,0.315431473094992
0.31952475057592133,0.31898588893558777
0.32322839781813806,0.322609865136124
0.3269749744511768,0.32645098568184266
0.33076497807442423,0.330336629086872
0.3345989120549975,0.3342673114206708
0.3384772855945983,0.3382435547345169
0.34240061379714254,0.34226588713084305
0.34636941773717345,0.34633484283337657
0.3503842245290676,0.3504509622580919
0.3544455673970435,0.3546147920849858
0.3585539857459817,0.3588268853306842
0.36271002523306484,0.3630878014218908
0.3669142378402494,0.3673981062696868
0.3711671819475767,0.37175837234469244
0.37546942240733366,0.3761691787530993
0.37982153061907364,0.3806311113135836
0.3842240846055061,0.38514476263511166
0.38867766908926676,0.3894129069771878
0.393182875570577,0.3936651850802162
0.39774030240580366,0.3983582269523614
0.40235055488692933,0.4032309157423378
0.4070142453219439,0.40799001494305653
0.4117319931161679,0.4127583569470131
0.4165044248545185,0.4175819693382592
0.42133217438472886,0.4224614927620564
0.4262158829015325,0.42739757528945777
0.43115619903182284,0.43239087250338026
0.43615377892080054,0.4373780702271798
0.441209286319119,0.4423640784006842
0.4463233926710397,0.4474078799544766
0.4514967772036102,0.45268174711049236
0.4567301270168747,0.4580168832494136
0.4620241371751313,0.4634138595500505
0.46737951079924633,0.46887339280865736
0.47279695916003905,0.47439620812995453
0.4782772017727485,0.4795179954266753
0.4838209664925957,0.4845978354046704
0.48942898961145315,0.48973655637792946
0.49510201595563513,0.4949348408426766
0.5008407989848213,0.5001933792060259
0.5066461008921268,0.5055128698776781
0.5125186927053332,0.510894019362679
0.5184593543892912,0.5163375423552539
0.5244688749495119,0.5218441618337286
0.5305480525369574,0.5274146091565524
0.5366976945540476,0.5336337773787303
0.5429186177618943,0.5400941698046556
0.5492116483887789,0.5460977732732827
0.5555776222398878,0.5517614736533363
0.5620173848083188,0.5583079885255979
0.5685317913873753,0.5646725490309366
0.5751217071841613,0.5711108818713477
0.5817880074344935,0.5776238421502466
0.5885315775191451,0.5842122948826474
0.595353313081437,0.5908771151100509
0.6022541201461928,0.5976191880166619
0.6092349152400711,0.6044394090469546
0.6162966255132942,0.6113386840246008
0.6234401888627864,0.6183179292727761
0.6306665540567405,0.6253780717358604
0.6379766808606282,0.6325200491025506
0.6453715401646701,0.6397448099303982
0.6528521141127848,0.6470533137717918
0.6604193962330305,0.654446531301399
0.6680743915695615,0.6624572098682331
0.675818116816111,0.6716168538327347
0.6836516004510238,0.6796558354848776
0.6915758828738525,0.6877879978755159
0.6995920165435374,0.6960144210730463
0.707701066118189,0.7044469544863374
0.7159041085964888,0.7130502699104495
0.7242022334607315,0.7217533073291396
0.732596542821523,0.7304584390698795
0.741088151564157,0.7391919157700017
0.7496781874966877,0.7480266231786592
0.7583677914997191,0.7569637346723551
0.7671581176779302,0.7658036992689711
0.7760503335133571,0.7746597767782135
0.7850456200204509,0.7836185060757284
0.794145171902934,0.7926376018621488
0.8033501977124734,0.8016955944805457
0.8126619200091946,0.8108585793079053
0.822081575524054,0.820127773320704
0.8316104153230961,0.8305974076204936
0.8412497049736118,0.841250055918292
0.8510007247122247,0.8505453679273003
0.8608647696149244,0.8602526421294182
0.8708431497690724,0.8711104515488269
0.880937190447399,0.8820941150557209
0.8911482322840202,0.8932050914389522
0.9014776314524917,0.9044448563963576
0.9119267598459299,0.915814902730754
0.9224970052592174,0.9273167405482023
0.9331897715733238,0.9389518974585732
0.9440064789417604,0.9503368845732074
0.9549485639791966,0.9588038951910909
0.9660174799522646,0.9688676058290913
0.9772146969725725,0.9789679055693248
0.9885417021919574,0.9895347801409351
1.0,0.9933808211813722


==> data/ELD/Ensemble/NHiTS-attack_mode/total/roc_SeasonalityLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0002491199755294531
0.0005031548945038057,0.0002527088049604882
0.0005089870193519685,0.00025633923291621064
0.0005148867450137498,0.00026001174156978837
0.0005208548550577665,0.00026372681868331265
0.0005268921421350677,0.00026748495767258003
0.0005329994080844093,0.0002712866576726247
0.0005391774640387505,0.00027513242360401133
0.0005454271305329836,0.0002790227662398952
0.0005517492376129129,0.0002829582022738607
0.0005581446249454966,0.0002869392543885456
0.0005646141419303673,0.0002909664513250608
0.0005711586478126435,0.00029504032795321455
0.0005777790117970507,0.00029916142534255126
0.0005844761131633638,0.00030333029083421314
0.0005912508413831881,0.0003075474781136349
0.0005981040962380944,0.00031181354728408137
0.0006050367879391225,0.0003161290649410371
0.0006120498372476703,0.00032049460424745854
0.0006191441755977848,0.00032491074500989815
0.0006263207452198692,0.0003293780737555115
0.0006335804992658254,0.000333897183809956
0.0006409244019356456,0.0003384686753761934
0.0006483534286054727,0.0003430931556142054
0.0006558685659571436,0.000347771238721633
0.0006634708121092351,0.0003525035460153512
0.0006711611767496287,0.0003572907060139886
0.0006789406812696112,0.00036213335452140355
0.0006868103588995307,0.00036703213471112853
0.000694771254846024,0.0003719876972117926
0.0007028244264308353,0.00037700070019353396
0.0007109709432312439,0.00038207180945541507
0.0007192118872221193,0.00038720169851384995
0.0007275483529196233,0.00039239104869205697
0.0007359814475265771,0.00039764054921054834
0.0007445122910795143,0.0004029508972786686
0.0007531420165974376,0.000408322798187194
0.0007618717702322999,0.00041375696540200545
0.0007707027114212304,0.0004192541206588468
0.0007796360130405236,0.000424814994059182
0.0007886728615614156,0.0004304403241671631
0.0007978144572076629,0.00043613085810772183
0.0008070620141149507,0.0004418873516657991
0.0008164167604921472,0.0004477105693867238
0.0008258799387844272,0.0004536012846777555
0.0008354528058382871,0.0004595602799108042
0.0008451366330684721,0.0004655883465263404
0.0008549327066268384,0.00047168628513851005
0.0008648423275731727,0.0004778549056414674
0.0008748668120479914,0.00048409502731694073
0.0008850074914473438,0.0004904074789430447
0.00089526571259964,0.0004967930989043545
0.0009056428379445294,0.0005032527353032545
0.0009161402457138521,0.0005097872460725793
0.0009267593301146883,0.0005163974990895592
0.0009375015015145289,0.0005230843722910867
0.0009483681866285928,0.0005298487537903198
0.0009593608287093146,0.0005366915419946352
0.0009704808877380307,0.0005436136457249508
0.0009817298406188842,0.0005506159843364294
0.00099310918137498,0.0005576994878405829
0.0010046204213468132,0.000564865097028791
0.001016265089392995,0.0005721137635972516
0.0010280447320933097,0.0012521882009313215
0.0010399609139541202,0.0012645118559696331
0.0010520152176161591,0.0012769783558765019
0.0010642092440647246,0.0012895893563828291
0.001076544612842316,0.0013023465324112802
0.0010890229622637305,0.0013152515782987359
0.001101645949633657,0.0013283062080213272
0.001114415251466788,0.001341512155422073
0.0011273325637104871,0.0013548711744411632
0.0011403996019700331,0.001368385039348904
0.0011536181017364785,0.0013820555449813683
0.0011669898186171474,0.0013958845069787745
0.0011805165285688054,0.0014098737620266318
0.0011942000281335325,0.0014240251680996767
0.0012080421346773289,0.0014383406047086393
0.0012220446866314887,0.0014528219731498695
0.0012362095437367692,0.0014674711967578567
0.0012505385872903913,0.001482290221160676
0.0012650337203959038,0.001497281014538396
0.0012796968682159415,0.001512445567884481
0.001294529978227916,0.0015277858952702254
0.0013095350204826678,0.001543304034112248
0.0013247139878661174,0.0015590020454430934
0.0013400688963639508,0.0015748820141849658
0.001355601785329369,0.0015909460494266357
0.0013713147177539455,0.0016071962847035595
0.001387209780541621,0.001623634878281242
0.001403289084785873,0.0016402640134418852
0.0014195547660501016,0.001657085898774361
0.0014360089846512606,0.0016741027684675413
0.0014526539259467812,0.001691316882607034
0.0014694918006248172,0.001708730527475351
0.0014865248449978572,0.001726346015855563
0.0015037553212997384,0.0017441656873384672
0.001521185517986105,0.001762191908633322
0.0015388177500383464,0.0017804270738821766
0.001556654359271062,0.0017988736049778511
0.0015746977146430866,0.0018175339518855954
0.001592950212572123,0.0018364105929684835
0.0016114142772530198,0.001855506035316572
0.0016300923609797412,0.0018748228150798811
0.0016489869444710648,0.0018943634978052294
0.001668100537200059,0.0019141306787769775
0.0016874356777273757,0.0019341269833617182
0.001706994934038408,0.0019543550673569625
0.001726780903884356,0.001974817617343869
0.0017467962151272458,0.001995517351044059
0.0017670435260889468,0.002016457017680571
0.0017875255259042354,0.0020376393983429966
0.0018082449348779518,0.0020590673063568482
0.0018292045048462937,0.0020807435876572106
0.0018504070195423021,0.0021026711211667207
0.0018718552949655793,0.002124852819177931
0.0018935521797562953,0.002147291627740105
0.0019155005555735278,0.002169990527050492
0.0019377033374779887,0.0021929525318501427
0.0019601634743191855,0.0022161806918243104
0.001982883949127071,0.002239678092007492
0.002005867779508234,0.002263447853193165
0.002029118018046678,0.0022874931323482745
0.002052637752709252,0.002311817123032524
0.0020764301072557748,0.002336423055822527
0.0021004982416539153,0.00236131419874087
0.0021248453524988827,0.0023864938576901593
0.0021494746734379805,0.0024119653768920873
0.00217438947560008,0.0024377321393315964
0.0021995930680300748,0.002463797567206187
0.0022250887981283695,0.002490165122380434
0.002250880052095462,0.0025168383068457736
0.00227697025538168,0.0025438206631856176
0.0023033628731421313,0.0025711157750458605
0.002330061410696925,0.0025987272676108375
0.002357069413996728,0.002626658808084802
0.0023843904700937206,0.002654914106178985
0.002412028207618007,0.0026834969146042956
0.00243998629725955,0.002712411029569736
0.0024682684522556926,0.0027416602912865937
0.0024968784288843266,0.002771248584478475
0.0025258200269627847,0.0028011798388972555
0.002555097090352507,0.0028314580298450043
0.0025847135074695635,0.002862087178701963
0.002614673211801092,0.002893071353460643
0.00264498018242772,0.002924414669266113
0.002675638444552045,0.0029561212889625517
0.0027066520700332413,0.0029881954236461302
0.0027380251779278576,0.0030206413332243085
0.0027697619350368907,0.0030534633269816112
0.002801866556459195,0.0030866657641519645
0.002834343306151309,0.0031202530544976645
0.0028671964974937695,0.003154229658895056
0.0029004304938639917,0.0031886000899270022
0.002934049709215787,0.0032233689124822208
0.0029680586086656023,0.003258540744361567
0.003002461709085549,0.0032941202568913448
0.0030372635797033115,0.0033301121755437246
0.0030724688427090033,0.0033665212805643547
0.003108082173869064,0.0034033524076072484
0.0031441083031472647,0.0034406104483770267
0.00318055201533292,0.0034783003512786075
0.0032174181506763717,0.0035164271220744256
0.003254711605531848,0.0035549958245492696
0.003292437333007769,0.0035940115811828282
0.0033306003436245884,0.0036334795738300224
0.003369205705980267,0.0036734050444092404
0.003408258547423452,0.0037137932955985317
0.0034477640547344642,0.0037546496915398823
0.0034877274748141775,0.0037959796585516504
0.003528154115380883,0.0038377886858492576
0.0035690493456752297,0.003880082326274242
0.0036104185971733375,0.0039228661970317465
0.0036522673643081755,0.003966145980436571
0.0036946012051993025,0.004009927424667863
0.003737425742391064,0.0040542163445325624
0.0037807466635993493,0.004099018622237685
0.0038245697224669993,0.004144340208171572
0.0038689007393279753,0.004190187121694179
0.003913745601980384,0.004236565451936543
0.0039591102664684585,0.004283481358609502
0.004005000757873611,0.004330941072821788
0.004051423171114647,0.004380027981173325
0.0040983836717572615,0.004429686365018657
0.004145888496832911,0.004479920344763995
0.004193943955667186,0.00453073659220601
0.004242556430717777,0.00458214185647492
0.004291732378422158,0.004634142964930867
0.004341478330055092,0.004686746824070689
0.004391800892596086,0.004739960420445208
0.004442706749606883,0.004793790821587138
0.004494202662119142,0.004848245176949756
0.0045462954695324,0.004903330718856461
0.004598992090522438,0.004959054763461316
0.004652299523960189,0.005015424711720751
0.004706224849841282,0.005072448050376514
0.004760775230226368,0.005130132352950012
0.00481595791019235,0.005188485280748193
0.004871780218794631,0.005247514583881072
0.004928249570040513,0.005307228102291059
0.004985373463873894,0.005367633766794217
0.005043159487171359,0.005428739600133584
0.005101615314749833,0.005490553718044718
0.005160748710385908,0.005553084330333579
0.005220567527846975,0.005616339741966903
0.005281079711934331,0.005680328354175235
0.005342293299538352,0.00574505866556872
0.005404216420705915,0.005810539273265851
0.00546685729972018,0.0058767788740352826
0.0055302242561929005,0.005943786265450896
0.005594325706169377,0.006011570347060233
0.005659170163246243,0.006080140121566494
0.005724766239702178,0.006149504696024218
0.005791122647641758,0.006219673283048841
0.005858248200152536,0.0062906552020402535
0.005926151812475552,0.0063624598804205585
0.005994842503189409,0.006435096854886166
0.006064329395408062,0.006508575772674403
0.006134621717992506,0.00658290639284481
0.0062057288067765,0.006658098587575278
0.0062776601058065,0.006734162343473223
0.006350425168595962,0.0068111077629019485
0.00642403365939419,0.00688894506532238
0.006498495354469888,0.006967684588650368
0.006573820143409586,0.007047336790629702
0.006650018030431118,0.007127912250221052
0.006727099135712337,0.0072094216690070136
0.006805073696735206,0.007291875872613421
0.0068839520696454964,0.007375285812147159
0.006963744730628222,0.007459662565650613
0.007044462277299037,0.00754501733957301
0.007126115430111745,0.0076313614702587795
0.007208715033782135,0.0077187064254531975
0.007292272058728313,0.007807063805825458
0.007376797602527731,0.00789644534650942
0.007462302891391108,0.007986862918662185
0.007548799281653432,0.008078328531040783
0.007636298261282241,0.008170854331597078
0.0077248114514034,0.008264452609091224
0.007814350607844541,0.008359135794723761
0.00790492762269642,0.008454916463786674
0.007996554525892346,0.00855180733733357
0.008089243486805939,0.008649821283869211
0.008183006815867389,0.008748971321058648
0.008277856966198472,0.008849270617456145
0.00837380653526649,0.008950732494254158
0.008470868266557402,0.009053370427052574
0.008569055051268348,0.00915719804764848
0.008668379930019773,0.009262229145846646
0.008768856094587427,0.00936847767129102
0.008870496889654403,0.009475957735317436
0.00897331581458352,0.009584683612827806
0.009077326525210223,0.009694669744186032
0.009182542835656282,0.009805930737135898
0.009288978720164497,0.009918481368741178
0.009396648314954691,0.010032336587348261
0.009505565920101192,0.010147511514571486
0.009615746001432095,0.010264021447301524
0.009727203192450537,0.01038188185973703
0.009839952296278227,0.010501108405439823
0.009954008287621519,0.010621716919413916
0.010069386314760271,0.010743723420208632
0.010186101701559752,0.010867144112046097
0.010304169949505875,0.010991995386973392
0.01042360673976401,0.011118293827039655
0.010544427935261684,0.011246056206498425
0.010666649582795389,0.011375299494035485
0.010790287915161836,0.011506040855022558
0.01091535935331391,0.011638297653797133
0.011041880508541602,0.011748531411512015
0.011169868184678225,0.011825166045814486
0.011299339380332217,0.01190268896076339
0.011430311291144786,0.011981110452519384
0.011562801312073753,0.012060440936587083
0.011696827039703846,0.012140690949198379
0.01183240627458378,0.012221871148711818
0.011969557023590427,0.01230399231702817
0.012108297502320394,0.01238706536102243
0.012248646137509308,0.012471101313992402
0.012390621569479156,0.012556111337124082
0.012534242654613994,0.012642106720974034
0.01267952846786434,0.012729098886968923
0.012826498305280598,0.012817099388922452
0.012975171686575868,0.01290611991456988
0.013125568357718427,0.012990007904813104
0.013277708293554291,0.01307436714530837
0.013431611700460153,0.01315970420322733
0.013587299019027091,0.013246030412561482
0.013744790926775366,0.013333357238675883
0.013904108340900697,0.013421696279831929
0.014065272421052363,0.013511059268727758
0.014228304572143519,0.013601458074056537
0.014393226447194065,0.013692904702082783
0.014560059950206485,0.013785411298236967
0.014728827239075018,0.013878990148728624
0.014899550728528537,0.013973653682178105
0.015072253093107555,0.014069414471267304
0.01524695727017573,0.014166285234409477
0.015423686462966274,0.014332333945159426
0.01560246414366368,0.014513023359286007
0.015783314056521166,0.014695807164689385
0.01596626022101425,0.014880709637693891
0.01615132693503091,0.015067755336013473
0.01633853877809862,0.015256969102013247
0.016527920614648955,0.015448376066009016
0.0167194975973199,0.015642001649604886
0.016913295170296487,0.015837871569069614
0.01710933907269015,0.016036011838752133
0.01730765534195726,0.01623644877453661
0.01750827031735725,0.016439208997337553
0.017711210643450888,0.016644319436635517
0.017916503273639015,0.016851807334053663
0.018124175473742375,0.017061700246975862
0.018334254825622908,0.017274026052206737
0.018546769230846995,0.017488812949674058
0.018761746914391215,0.01770608946617413
0.018979216428391014,0.017925884459160553
0.019199206655932846,0.01814822712057692
0.019421746814890263,0.018373146980733907
0.019646866461804465,0.018600673912231344
0.01987459549580984,0.018830838133925717
0.02010496416260499,0.01906367021494365
0.02033800305846982,0.019299201078741973
0.020573743134329137,0.019537462007214762
0.02081221569986339,0.019778484644848028
0.021053452427667062,0.02002230100292259
0.02129748535745521,0.02026894346376559
0.021544346900318843,0.02051844478505139
0.02179406984302956,0.020770627421641374
0.0220466873523941,0.021025424368691478
0.022302232979659387,0.021283174695749123
0.022560740664968614,0.021543912635773422
0.022822244741868985,0.021807672818521556
0.023086779941871697,0.0220744902751481
0.023354381399064792,0.022344400442857678
0.023625084654779475,0.022617439169611533
0.023898925662310503,0.022893642718888645
0.024175940791691306,0.02317304777450204
0.024456166834524465,0.023455691445470966
0.024739641008868142,0.02374161127094944
0.025026400964179192,0.024030845225212056
0.025316484786313556,0.02432343172269747
0.025609931002584595,0.02461940962311042
0.025906778586880088,0.024918818236582825
0.026207066964838526,0.025221697328894774
0.02651083601908539,0.025528087126755954
0.026818126094530156,0.02583802832314839
0.02712897800372467,0.026151562082730992
0.027443433032283655,0.026468730047306877
0.02776153294436801,0.02670022852530482
0.028083319988231725,0.02688763798940801
0.028408836901833042,0.02707721973764143
0.028738126918510663,0.02726899894919421
0.029071233772725785,0.0274630010951103
0.029408201705870638,0.02765925194167136
0.029749075472144403,0.027857777553818935
0.030093900344497212,0.028058604298616216
0.03044272212064303,0.028261758848749995
0.030795587129142266,0.028467268186073147
0.03115254223555488,0.028675159605188266
0.03151363484866479,0.02888546071707271
0.031878912926776456,0.029098199452745804
0.03224842498408442,0.02931340406697845
0.0326222200971167,0.029531103142045743
0.03300034791125285,0.02975132559152317
0.03338285864731761,0.029974100664126695
0.033769803108250916,0.030199457947597437
0.03416123268585528,0.03042742737263135
0.034557199367621395,0.03065803921685443
0.03495775574363275,0.030891324108844043
0.035362955013550426,0.031127313032196832
0.03577285099367873,0.031366037329643784
0.0361874981241128,0.031607528707213006
0.03660695147596903,0.031851819238440715
0.03703126675869927,0.032098941368631104
0.03746050032748993,0.032348927919165514
0.037894709190746674,0.03260181209186162
0.03833395101766601,0.03285762747338308
0.03877828414589457,0.03311640803970034
0.03922776758927719,0.033378188160603124
0.03968246104569482,0.03364300260426526
0.040142424904993215,0.033910886541862376
0.040607720257003654,0.03418187555224315
0.041078408899656464,0.03445600562665466
0.04155455334718875,0.03473331317352261
0.04203621683844714,0.03501383502328681
0.04252346334528682,0.03529760843329287
0.04301635758106795,0.03558467109274045
0.0435149650092505,0.035875061127688956
0.044019351852088745,0.036168817106121236
0.044529585099426554,0.036465978043065936
0.04504573251759458,0.036766583405779305
0.04556786265841064,0.03707067311898697
0.046096044868284336,0.03737828757018655
0.04663034929742731,0.03768946761501164
0.04717084690917017,0.03800425458265812
0.047717609489387455,0.03832269028137318
0.04827070965603183,0.03864481700400813
0.0488302208687788,0.03897067753363544
0.0493962174387832,0.03930031514923096
0.04996877453854884,0.039633773631422065
0.0505479682119124,0.03997109726830222
0.05113387538414326,0.04031233086131321
0.05172657387216019,0.04065751973119533
0.05232614239486662,0.04100670972400666
0.052932660583605615,0.04135994721721212
0.05354620899273607,0.04171727912584298
0.05416686911033152,0.04207875290872794
0.05479472336900287,0.04244441657479629
0.05542985515684669,0.04281431868945421
0.05607234882852033,0.04318850838103497
0.05672228971644543,0.04356703534732384
0.05737976414214134,0.04394994986215871
0.05804485942768978,0.04433730278210716
0.05871766390733255,0.04472914555322097
0.05939826693920356,0.045125530217868845
0.060086758917196864,0.045526509421648466
0.0607832312829723,0.04593213642037852
0.06148777653810023,0.046342465087171866
0.062200488256347115,0.04675754991959068
0.06292146109610344,0.04717744604688445
0.06365079081295572,0.04760220923731204
0.06438857427240419,0.04803189590554843
0.06513490946272803,0.04846656312017743
0.0658898955079995,0.04890626861127122
0.06665363268124913,0.049351070778057705
0.06742622241778341,0.04980102869667682
0.06820776732865685,0.05025620212802665
0.06899837121430018,0.050716651525700554
0.0697981390783066,0.0511824380440163
0.07060717714137772,0.051653623546138186
0.07142559285543126,0.05213027061229342
0.07225349491787214,0.0526124425480836
0.07309099328602911,0.05310020339289272
0.07393819919175866,0.0535936179283924
0.07479522515621821,0.054155236703797655
0.07566218500481055,0.05503902343262074
0.07653919388230147,0.05593305423259953
0.0774263682681127,0.05683744784391244
0.07832382599179197,0.057752324383068605
0.07923168624866253,0.05852335280998268
0.08015006961565405,0.059273532097208426
0.08107909806731686,0.06003240679674039
0.08201889499202203,0.06080007769807846
0.08296958520834907,0.06157664675898491
0.08393129498166364,0.06236221711902587
0.08490415204088747,0.06315689311326979
0.0858882855954625,0.06396078028614456
0.08688382635251184,0.06477398540545543
0.08789090653419954,0.06559661647656523
0.08890965989529158,0.06642878275673907
0.08994022174092044,0.067370960460194
0.09098272894455559,0.06838816355260152
0.09203731996618221,0.06941715716020758
0.09310413487069075,0.07045807794819699
0.09418331534647952,0.0715110641658561
0.0952750047242729,0.07257625566493425
0.09637934799615785,0.07365379391821808
0.09749649183484087,0.07474382203832121
0.0986265846131282,0.07584648479669157
0.09976977642363201,0.07696192864283923
0.10092621909870483,0.07809030172378707
0.10209606623060476,0.07923175390374643
0.10327947319189525,0.08038643678402184
0.10447659715608053,0.08155450372314546
0.10568759711848051,0.08271109824105052
0.10691263391734772,0.08381764358487921
0.10815187025522892,0.08493701501996898
0.10940547072057435,0.08606936121498301
0.11067360180959745,0.0872148325618197
0.11195643194838795,0.08837358119558673
0.11325413151528127,0.08954576101480698
0.11456687286348727,0.09073152770185831
0.11589483034398118,0.09193103874365052
0.11723818032865997,0.09314445345254188
0.11859710123376706,0.09437193298749805
0.11997177354358855,0.09561364037549636
0.12136237983442417,0.0968697405331781
0.12276910479883604,0.0981404002887519
0.12419213527017846,0.09942578840415087
0.12563166024741215,0.10072607559744659
0.12708787092020596,0.10204143456552303
0.12856096069432965,0.10337204000701304
0.130051125217341,0.10471806864550103
0.13155856240457053,0.10615960983891298
0.1330834724654076,0.10777647312040012
0.1346260579298911,0.10941207764563354
0.13618652367560827,0.11106664064647279
0.1377650769549055,0.11274038187273613
0.13936192742241435,0.11443352362138676
0.14097728716289676,0.11614629076605683
0.142611370719413,0.11787891078691409
0.14426439512181588,0.11963161380087432
0.14593657991557576,0.12140463259216444
0.1476281471909391,0.12319820264323936
0.14933932161242533,0.12501256216605755
0.15107033044866555,0.12684795213371913
0.15282140360258709,0.12870461631247038
0.15459277364194784,0.13058280129407948
0.15638467583022478,0.13248275652858754
0.15819734815786016,0.13440473435743902
0.16003103137387018,0.13634899004699644
0.16188596901781993,0.13831578182244333
0.1637624074521689,0.14030537090208037
0.16566059589499152,0.14231802153201872
0.16758078645307686,0.14435400102127607
0.16952323415541215,0.14641357977727887
0.1714881969870541,0.14849703134177625
0.17347593592339325,0.15060463242717065
0.1754867149648152,0.1527366629532689
0.1775208011717636,0.15489340608445987
0.1795784647002097,0.15707514826732238
0.18165997883753285,0.1592821792686699
0.18376562003881725,0.16151479221403556
0.18589566796356882,0.163904748952928
0.18805040551285834,0.16662165970021714
0.1902301188668946,0.16937006246488023
0.19243509752303323,0.17215032227442478
0.19466563433422632,0.17496280838743317
0.19692202554791735,0.17779902019450286
0.19920457084538712,0.18061489172835393
0.20151357338155584,0.18346340234516179
0.20384933982524642,0.18634493036819982
0.20621218039991446,0.18925985850592897
0.2086024089248505,0.19220857390282697
0.21102034285685967,0.19519146819080654
0.21346630333242453,0.19820893754122987
0.21594061521035676,0.20126138271752597
0.21844360711494284,0.20434920912841759
0.22097561147959033,0.20747282688176558
0.22353696459097966,0.21063265083903693
0.22612800663372795,0.2138291006704046
0.2287490817355704,0.21706260091048546
0.2314005380130654,0.2203335810147249
0.23408272761782944,0.2236424754164345
0.23679600678330787,0.2269897235844911
0.23954073587208793,0.23037577008170462
0.24231727942376008,0.23386366352486826
0.24512600620333397,0.23749996665471984
0.24796728925021602,0.24117841858222944
0.2508415059277541,0.24489950785884074
0.2537490379733572,0.24866372869885214
0.2566902715491952,0.2524715810450554
0.25966559729348726,0.2563235706351353
0.26267541037238384,0.25977146469145024
0.26572011053245065,0.2632139963267798
0.26880010215376077,0.26669643073262855
0.2719157943036019,0.2702192304264876
0.2750676007908067,0.27378286328694024
0.2782559402207126,0.2773878026158029
0.28148123605075814,0.28103452720098654
0.28474391664672477,0.28471450358814465
0.28804441533962977,0.28842326286519226
0.2913831704832789,0.29185812510141224
0.2947606255124859,0.29533280121128563
0.29817722900196736,0.29884775268189
0.30163343472591975,0.3024034463494515
0.30512970171828707,0.3060003544613472
0.30866649433372745,0.3096389547388268
0.3122442823092858,0.31331973044046024
0.3158635408267819,0.31704317042632213
0.31952475057592133,0.32083753365762746
0.32322839781813806,0.32438216367601597
0.3269749744511768,0.3282567351149076
0.33076497807442423,0.33220242063768035
0.3345989120549975,0.3361938410441476
0.3384772855945983,0.34023152645247856
0.34240061379714254,0.3443160131255021
0.34636941773717345,0.3484478435419294
0.3503842245290676,0.3526275664684033
0.3544455673970435,0.3568557370323825
0.3585539857459817,0.3611329167958703
0.36271002523306484,0.3654596738299981
0.3669142378402494,0.3698365827904738
0.3711671819475767,0.37426422499390377
0.37546942240733366,0.37874318849500077
0.37982153061907364,0.38336977575202763
0.3842240846055061,0.3884220034219276
0.38867766908926676,0.3935327920297297
0.393182875570577,0.39870282036183713
0.39774030240580366,0.4039327750725423
0.40235055488692933,0.4091141313927952
0.4070142453219439,0.4141303206587862
0.4117319931161679,0.4192046531374953
0.4165044248545185,0.42433780277342603
0.42133217438472886,0.4295304513228486
0.4262158829015325,0.43478328844434655
0.43115619903182284,0.4400970117904132
0.43615377892080054,0.4454723271001105
0.441209286319119,0.45090994829280096
0.4463233926710397,0.45641059756296654
0.4514967772036102,0.46197500547612663
0.4567301270168747,0.4676039110658673
0.4620241371751313,0.4732980619319959
0.46737951079924633,0.4790582143398333
0.47279695916003905,0.4848851333206563
0.4782772017727485,0.4907795927733052
0.4838209664925957,0.49674237556696843
0.48942898961145315,0.5027742736451595
0.49510201595563513,0.509546325418904
0.5008407989848213,0.5167158078539413
0.5066461008921268,0.5239683925644698
0.5125186927053332,0.5312290509464535
0.5184593543892912,0.5382641460370445
0.5244688749495119,0.545380785704336
0.5305480525369574,0.5525799151406674
0.5366976945540476,0.5598624904942093
0.5429186177618943,0.5672294789959529
0.5492116483887789,0.5746818590881715
0.5555776222398878,0.5822206205543738
0.5620173848083188,0.5898467646507595
0.5685317913873753,0.5968633740836761
0.5751217071841613,0.6037945868657535
0.5817880074344935,0.6108061401130352
0.5885315775191451,0.6178989650608696
0.595353313081437,0.6250740037386582
0.6022541201461928,0.6323322090949715
0.6092349152400711,0.6396745451241133
0.6162966255132942,0.6471035569344996
0.6234401888627864,0.654689335210277
0.6306665540567405,0.6623630410933539
0.6379766808606282,0.6701256937624943
0.6453715401646701,0.6779783242098774
0.6528521141127848,0.685726079587746
0.6604193962330305,0.6927952093046452
0.6680743915695615,0.6998120646148549
0.675818116816111,0.7069102530824234
0.6836516004510238,0.7140907174491053
0.6915758828738525,0.7213544113840809
0.6995920165435374,0.7291869482877262
0.707701066118189,0.7375284257732655
0.7159041085964888,0.745966590260452
0.7242022334607315,0.7545025624591728
0.732596542821523,0.7631374760695884
0.741088151564157,0.7718191319328686
0.7496781874966877,0.7803755081815462
0.7583677914997191,0.7890310623475518
0.7671581176779302,0.7977869440132548
0.7760503335133571,0.8059554908867839
0.7850456200204509,0.813637651044188
0.794145171902934,0.8211820762133448
0.8033501977124734,0.828218809555926
0.8126619200091946,0.8356653268044119
0.822081575524054,0.8441616318698786
0.8316104153230961,0.8536162237297209
0.8412497049736118,0.863180404824841
0.8510007247122247,0.8728554454163637
0.8608647696149244,0.8826426304891528
0.8708431497690724,0.8923393648499451
0.880937190447399,0.902060028122
0.8911482322840202,0.9119608322416024
0.9014776314524917,0.9212623618583701
0.9119267598459299,0.9282199781549434
0.9224970052592174,0.9350326924779995
0.9331897715733238,0.9434351595903243
0.9440064789417604,0.9524392753669517
0.9549485639791966,0.9613126040031252
0.9660174799522646,0.9698900087853358
0.9772146969725725,0.9790540385800013
0.9885417021919574,0.9891628489222407
1.0,0.9987820038975875


==> data/ELD/Ensemble/NHiTS-attack_mode/total/roc_TS2VecLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0
0.0008748668120479914,0.0
0.0008850074914473438,0.0
0.00089526571259964,0.0
0.0009056428379445294,0.0
0.0009161402457138521,0.0
0.0009267593301146883,0.0
0.0009375015015145289,0.0
0.0009483681866285928,0.0
0.0009593608287093146,0.0
0.0009704808877380307,0.0
0.0009817298406188842,0.0
0.00099310918137498,0.0
0.0010046204213468132,0.0
0.001016265089392995,0.0
0.0010280447320933097,0.0
0.0010399609139541202,0.0
0.0010520152176161591,0.0
0.0010642092440647246,0.0
0.001076544612842316,0.0
0.0010890229622637305,0.0
0.001101645949633657,0.0
0.001114415251466788,0.0
0.0011273325637104871,0.0
0.0011403996019700331,0.0
0.0011536181017364785,0.0
0.0011669898186171474,0.0
0.0011805165285688054,0.0
0.0011942000281335325,0.0
0.0012080421346773289,0.0
0.0012220446866314887,0.0
0.0012362095437367692,0.0
0.0012505385872903913,0.0
0.0012650337203959038,0.0
0.0012796968682159415,0.0
0.001294529978227916,0.0
0.0013095350204826678,0.0
0.0013247139878661174,0.0
0.0013400688963639508,0.0
0.001355601785329369,0.0
0.0013713147177539455,0.0
0.001387209780541621,0.0
0.001403289084785873,0.0
0.0014195547660501016,0.0
0.0014360089846512606,0.0
0.0014526539259467812,0.0
0.0014694918006248172,0.0
0.0014865248449978572,0.0
0.0015037553212997384,0.0
0.001521185517986105,0.0
0.0015388177500383464,0.0
0.001556654359271062,0.0
0.0015746977146430866,0.0007247501685651737
0.001592950212572123,0.0007332252769727041
0.0016114142772530198,0.0007417986213128952
0.0016300923609797412,0.0007504713402494671
0.0016489869444710648,0.0007592445856445184
0.001668100537200059,0.0007681195227115111
0.0016874356777273757,0.0007770973301700267
0.001706994934038408,0.0007861792004023178
0.001726780903884356,0.0007953663396116738
0.0017467962151272458,0.0008046599679826212
0.0017670435260889468,0.000814061319842983
0.0017875255259042354,0.0008235716438278137
0.0018082449348779518,0.0008331922030452378
0.0018292045048462937,0.000842924275244207
0.0018504070195423021,0.0008527691529842049
0.0018718552949655793,0.0008627281438069169
0.0018935521797562953,0.0008728025704098912
0.0019155005555735278,0.0008829937708222111
0.0019377033374779887,0.0008933030985822058
0.0019601634743191855,0.0009037319229172188
0.001982883949127071,0.0009142816289254617
0.002005867779508234,0.0009249536177599746
0.002029118018046678,0.0009357493068147197
0.002052637752709252,0.0009466701299128318
0.0020764301072557748,0.0009577175374970508
0.0021004982416539153,0.000968892996822361
0.0021248453524988827,0.0009801979921508636
0.0021494746734379805,0.0009916340249489087
0.00217438947560008,0.0010032026140865114
0.0021995930680300748,0.0010149052960390795
0.0022250887981283695,0.0010267436250914795
0.002250880052095462,0.0010387191735444685
0.00227697025538168,0.001050833531923518
0.0023033628731421313,0.0010630883091900588
0.002330061410696925,0.0010754851329551742
0.002357069413996728,0.00108802564969577
0.0023843904700937206,0.0011007115249732507
0.002412028207618007,0.0011135444436547303
0.00243998629725955,0.0011265261101368062
0.0024682684522556926,0.0011396582485719282
0.0024968784288843266,0.0011529426030973905
0.0025258200269627847,0.0011663809380669788
0.002555097090352507,0.0011799750382853007
0.0025847135074695635,0.0011937267092448354
0.002614673211801092,0.001207637777365727
0.00264498018242772,0.0012217100902383615
0.002675638444552045,0.0012359455168687514
0.0027066520700332413,0.0012503459479267683
0.0027380251779278576,0.00126491329599725
0.0027697619350368907,0.0012796494958340204
0.002801866556459195,0.0012945565046168519
0.002834343306151309,0.0013096363022114064
0.0028671964974937695,0.001324890891432192
0.0029004304938639917,0.0013403222983085644
0.002934049709215787,0.0013559325723538121
0.0029680586086656023,0.0013717237868373633
0.003002461709085549,0.0013876980390601437
0.0030372635797033115,0.0014038574506331303
0.0030724688427090033,0.0014202041677591304
0.003108082173869064,0.0014367403615178293
0.0031441083031472647,0.0014534682281541398
0.00318055201533292,0.0014703899893698975
0.0032174181506763717,0.0014875078926189318
0.003254711605531848,0.001504824211405562
0.003292437333007769,0.001522341245586552
0.0033306003436245884,0.0015400613216765622
0.003369205705980267,0.0015579867931571467
0.003408258547423452,0.0015761200407893277
0.0034477640547344642,0.001594463472929796
0.0034877274748141775,0.0016130195258507742
0.003528154115380883,0.0016317906640635912
0.0035690493456752297,0.001650779380646002
0.0036104185971733375,0.0016699881975733057
0.0036522673643081755,0.001689419666053301
0.0036946012051993025,0.0017090763668651215
0.003737425742391064,0.0017289609107020024
0.0037807466635993493,0.001749075938518016
0.0038245697224669993,0.0017694241218788307
0.0038689007393279753,0.0017900081633165314
0.003913745601980384,0.0018108307966885565
0.0039591102664684585,0.0018318947875407927
0.004005000757873611,0.0018532029334748785
0.004051423171114647,0.0018747580645197682
0.0040983836717572615,0.001896563043507599
0.004145888496832911,0.0019186207664539153
0.004193943955667186,0.0019409341629423047
0.004242556430717777,0.001963506196513486
0.004291732378422158,0.001986339865058911
0.004341478330055092,0.002009438201218927
0.004391800892596086,0.0020328042727855585
0.004442706749606883,0.002056441183109948
0.004494202662119142,0.0020803520715145327
0.0045462954695324,0.0021045401137099865
0.004598992090522438,0.0021290085222170022
0.004652299523960189,0.002153760546792961
0.004706224849841282,0.0021787994748635473
0.004760775230226368,0.0022041286319593643
0.00481595791019235,0.0022297513821576127
0.004871780218794631,0.002255671128528893
0.004928249570040513,0.002281891313589176
0.004985373463873894,0.002308415419757023
0.005043159487171359,0.0023352469698160972
0.005101615314749833,0.0023623895273830455
0.005160748710385908,0.002389846697380795
0.005220567527846975,0.0024176221265173365
0.005281079711934331,0.0024457195037700646
0.005342293299538352,0.0024741425608757247
0.005404216420705915,0.0025028950728260405
0.00546685729972018,0.0025319808583690894
0.0055302242561929005,0.0025614037805164864
0.005594325706169377,0.0025911677470564463
0.005659170163246243,0.002621276711072798
0.005724766239702178,0.0026517346714700057
0.005791122647641758,0.0026825456735042872
0.005858248200152536,0.0027137138093208764
0.005926151812475552,0.0027452432184975227
0.005994842503189409,0.002777138088594287
0.006064329395408062,0.0028094026557097074
0.006134621717992506,0.002842041205043416
0.0062057288067765,0.0028750580714652745
0.0062776601058065,0.002908457640091108
0.006350425168595962,0.0029422443468651105
0.00642403365939419,0.0029764226791490047
0.006498495354469888,0.004811233450075633
0.006573820143409586,0.004866461505154762
0.006650018030431118,0.004922329714818215
0.006727099135712337,0.004978845499169621
0.006805073696735206,0.005036016364319863
0.0068839520696454964,0.005093849903383995
0.006963744730628222,0.00515235379748972
0.007044462277299037,0.0052115358167975565
0.007126115430111745,0.005271403821532823
0.007208715033782135,0.005331965763029592
0.007292272058728313,0.005393229684786743
0.007376797602527731,0.005455203723536254
0.007462302891391108,0.005517896110323873
0.007548799281653432,0.005581315171602328
0.007636298261282241,0.005645469330337191
0.0077248114514034,0.005710367107125575
0.007814350607844541,0.005776017121327791
0.00790492762269642,0.005842428092212121
0.007996554525892346,0.005909608840112865
0.008089243486805939,0.005977568287601807
0.008183006815867389,0.006046315460673262
0.008277856966198472,0.00611585948994286
0.00837380653526649,0.006186209611860219
0.008470868266557402,0.006257375169935682
0.008569055051268348,0.0063293656159812695
0.008668379930019773,0.006402190511366014
0.008768856094587427,0.006475859528285854
0.008870496889654403,0.00655038245104823
0.00897331581458352,0.0066257691773715915
0.009077326525210223,0.006702029719699955
0.009182542835656282,0.006779174206532697
0.009288978720164497,0.006857212883769765
0.009396648314954691,0.00693615611607249
0.009505565920101192,0.007016014388240148
0.009615746001432095,0.0070967983066025
0.009727203192450537,0.007178518600428472
0.009839952296278227,0.007261186123351144
0.009954008287621519,0.00734481185480928
0.010069386314760271,0.007429406901505547
0.010186101701559752,0.00751498249888165
0.010304169949505875,0.0076015500126105605
0.01042360673976401,0.0076891209401060414
0.010544427935261684,0.007779914042909478
0.010666649582795389,0.00787737286528535
0.010790287915161836,0.007975961343808582
0.01091535935331391,0.008075692572450353
0.011041880508541602,0.008176579796955533
0.011169868184678225,0.008278636416601901
0.011299339380332217,0.008381875985979777
0.011430311291144786,0.00848631221679225
0.011562801312073753,0.008591958979676304
0.011696827039703846,0.008698830306045034
0.01183240627458378,0.008806940389951211
0.011969557023590427,0.008916303589972472
0.012108297502320394,0.00902693443111834
0.012248646137509308,0.009138847606759343
0.012390621569479156,0.009252057980578526
0.012534242654613994,0.00936658058854555
0.01267952846786434,0.009482430640913687
0.012826498305280598,0.009599623524239955
0.012975171686575868,0.009718174803428695
0.013125568357718427,0.009838100223798791
0.013277708293554291,0.009959415713174886
0.013431611700460153,0.010082137384002827
0.013587299019027091,0.010206281535489633
0.013744790926775366,0.010331864655768252
0.013904108340900697,0.01045890342408744
0.014065272421052363,0.010587414713026995
0.014228304572143519,0.010717415590738674
0.014393226447194065,0.010848923323213109
0.014560059950206485,0.010981955376572955
0.014728827239075018,0.01111652941939266
0.014899550728528537,0.011252663325045105
0.015072253093107555,0.011390375174075432
0.01524695727017573,0.011529683256602424
0.015423686462966274,0.011670606074747673
0.01560246414366368,0.01181316234509294
0.015783314056521166,0.011957371001165992
0.01596626022101425,0.012104354596682848
0.01615132693503091,0.01225357368546099
0.01633853877809862,0.01240452238944309
0.016527920614648955,0.012557220756793084
0.0167194975973199,0.01271168906805543
0.016913295170296487,0.012867947838848637
0.01710933907269015,0.01302601782259007
0.01730765534195726,0.013185920013252271
0.01750827031735725,0.013347675648151272
0.017711210643450888,0.013511306210767224
0.017916503273639015,0.013676833433597706
0.018124175473742375,0.013844279301044113
0.018334254825622908,0.01401366605233151
0.018546769230846995,0.014185016184462308
0.018761746914391215,0.014358352455204204
0.018979216428391014,0.014533697886112727
0.019199206655932846,0.01471113399420336
0.019421746814890263,0.014890710360171436
0.019646866461804465,0.015072368215950196
0.01987459549580984,0.015256131688321628
0.02010496416260499,0.015441617145354594
0.02033800305846982,0.015627855803506178
0.020573743134329137,0.015816253174844815
0.02081221569986339,0.01600683428125731
0.021053452427667062,0.016199624434661976
0.02129748535745521,0.016394649240370405
0.021544346900318843,0.016591934600488228
0.02179406984302956,0.016791506717355298
0.0220466873523941,0.016993392097025724
0.022302232979659387,0.017197617552788258
0.022560740664968614,0.017404210208727493
0.022822244741868985,0.017613197503326343
0.023086779941871697,0.017824607193110246
0.023354381399064792,0.018038467356333635
0.023625084654779475,0.018254806396709157
0.023898925662310503,0.01847365304718006
0.024175940791691306,0.018695036373736387
0.024456166834524465,0.01891898577927531
0.024739641008868142,0.019145531007506298
0.025026400964179192,0.01937470214690148
0.025316484786313556,0.01960652963469186
0.025609931002584595,0.019842887016186368
0.025906778586880088,0.020086374938883333
0.026207066964838526,0.020332685157417422
0.02651083601908539,0.020581850385336418
0.026818126094530156,0.020833903715374497
0.02712897800372467,0.02108887862384744
0.027443433032283655,0.021346808975098754
0.02776153294436801,0.02160772902599735
0.028083319988231725,0.021871673430487362
0.028408836901833042,0.02213867724419067
0.028738126918510663,0.0224087759290628
0.029071233772725785,0.022682005358102796
0.029408201705870638,0.022958401820117644
0.029749075472144403,0.02323800202454198
0.030093900344497212,0.023520843106313603
0.03044272212064303,0.023806962630805548
0.030795587129142266,0.024096398598815308
0.03115254223555488,0.024389189451611882
0.03151363484866479,0.02468537407604133
0.031878912926776456,0.024984991809691513
0.03224842498408442,0.025288082446116692
0.0326222200971167,0.025594686240122663
0.03300034791125285,0.025904843913113203
0.03338285864731761,0.026218596658498468
0.033769803108250916,0.026535986147166027
0.03416123268585528,0.026857054533015387
0.034557199367621395,0.02718184445855666
0.03495775574363275,0.027510399060574047
0.035362955013550426,0.02784276197585507
0.03577285099367873,0.02817897734698616
0.0361874981241128,0.028519089828215403
0.03660695147596903,0.028863144591383307
0.03703126675869927,0.029211187331922225
0.03746050032748993,0.029563264274925425
0.037894709190746674,0.02991942218128639
0.03833395101766601,0.030279708353909397
0.03877828414589457,0.03064417064399197
0.03922776758927719,0.031012857457380236
0.03968246104569482,0.03138581776099794
0.040142424904993215,0.031763101089349904
0.040607720257003654,0.03214475755110099
0.041078408899656464,0.032530837835731165
0.04155455334718875,0.03292139322026791
0.04203621683844714,0.03331647557609644
0.04252346334528682,0.033716137375849026
0.04301635758106795,0.03411787411776056
0.0435149650092505,0.034522615403891885
0.044019351852088745,0.03493204809169237
0.044529585099426554,0.03534622655972526
0.04504573251759458,0.03576520581686181
0.04556786265841064,0.036189041509587294
0.046096044868284336,0.03661778992939162
0.04663034929742731,0.037051508020245684
0.04717084690917017,0.03749025338616434
0.047717609489387455,0.03793408429885705
0.04827070965603183,0.03838305970546718
0.0488302208687788,0.03883723923640108
0.0493962174387832,0.03929668321324779
0.04996877453854884,0.0397614526567907
0.0505479682119124,0.04023160929511192
0.05113387538414326,0.04070554096358339
0.05172657387216019,0.0411687179157352
0.05232614239486662,0.0416372636039189
0.052932660583605615,0.042120698312599895
0.05354620899273607,0.04261618730459556
0.05416686911033152,0.043117419565103114
0.05479472336900287,0.043624461664992426
0.05542985515684669,0.04413738094676374
0.05607234882852033,0.044656245533491845
0.05672228971644543,0.045181124337873683
0.05737976414214134,0.045712087071381025
0.05804485942768978,0.04621624205606359
0.05871766390733255,0.04667841091940722
0.05939826693920356,0.04714593683391223
0.060086758917196864,0.04761888189375982
0.0607832312829723,0.048097308912871804
0.06148777653810023,0.04858128143325323
0.062200488256347115,0.04907086373343164
0.06292146109610344,0.049566120836994236
0.06365079081295572,0.05006711852122386
0.06438857427240419,0.05057392332583527
0.06513490946272803,0.05108660256181251
0.0658898955079995,0.05160522432034879
0.06665363268124913,0.05212985748188998
0.06742622241778341,0.052660571725282934
0.06820776732865685,0.05319743753702985
0.06899837121430018,0.053740526220649856
0.0697981390783066,0.0542899099061492
0.07060717714137772,0.054845661559601105
0.07142559285543126,0.05540785499283675
0.07225349491787214,0.05597656487324853
0.07309099328602911,0.05655186673370696
0.07393819919175866,0.05713383698259254
0.07479522515621821,0.05772255291394389
0.07566218500481055,0.05831809271772348
0.07653919388230147,0.058920535490202444
0.0774263682681127,0.05952996124446564
0.07832382599179197,0.06014645092103861
0.07923168624866253,0.060770086398637554
0.08015006961565405,0.06140095050504411
0.08107909806731686,0.06203912702810602
0.08201889499202203,0.06268470072686534
0.08296958520834907,0.06333775734281574
0.08393129498166364,0.06399838361129015
0.08490415204088747,0.06466666727298044
0.0858882855954625,0.06534269708559073
0.08688382635251184,0.06602656283562564
0.08789090653419954,0.06671835535031524
0.08890965989529158,0.06741816650967823
0.08994022174092044,0.06812608925872488
0.09098272894455559,0.06884221761980153
0.09203731996618221,0.06956664670507806
0.09310413487069075,0.07029947272918026
0.09418331534647952,0.07104079302196838
0.0952750047242729,0.071790706041464
0.09637934799615785,0.07255762666187196
0.09749649183484087,0.07349338304808328
0.0986265846131282,0.07443998589158135
0.09976977642363201,0.0753975609148698
0.10092621909870483,0.076366235297716
0.10209606623060476,0.07734613769404204
0.10327947319189525,0.07833739824901229
0.10447659715608053,0.07934014861631827
0.10568759711848051,0.08035452197566417
0.10691263391734772,0.08138065305045511
0.10815187025522892,0.08237695572172907
0.10940547072057435,0.08337280418550617
0.11067360180959745,0.08438019564058487
0.11195643194838795,0.08539926388307269
0.11325413151528127,0.08643014425992293
0.11456687286348727,0.08747297368691058
0.11589483034398118,0.08852789066681675
0.11723818032865997,0.08959503530782384
0.11859710123376706,0.09067454934212392
0.11997177354358855,0.09176657614474276
0.12136237983442417,0.09287126075258217
0.12276910479883604,0.09398874988368301
0.12419213527017846,0.09511919195671134
0.12563166024741215,0.09626273711067068
0.12708787092020596,0.09741953722484259
0.12856096069432965,0.0986597033245654
0.130051125217341,0.10001181075867197
0.13155856240457053,0.10137959062178593
0.1330834724654076,0.10276322457479074
0.1346260579298911,0.10416289638422153
0.13618652367560827,0.10557879194667197
0.1377650769549055,0.107011099313484
0.13936192742241435,0.10846000871572375
0.14097728716289676,0.10992571258944703
0.142611370719413,0.11140840560125756
0.14426439512181588,0.11290828467416145
0.14593657991557576,0.11442554901372155
0.1476281471909391,0.11596040013451471
0.14933932161242533,0.11751304188689585
0.15107033044866555,0.11908368048407222
0.15282140360258709,0.12067252452949158
0.15459277364194784,0.12227978504454753
0.15638467583022478,0.12390567549660644
0.15819734815786016,0.12555041182735882
0.16003103137387018,0.12721421248149956
0.16188596901781993,0.1289002085339275
0.1637624074521689,0.1308194346626996
0.16566059589499152,0.13276090675691318
0.16758078645307686,0.13472488267205024
0.16952323415541215,0.13671162325242459
0.1714881969870541,0.13872139236582562
0.17347593592339325,0.14051972640850474
0.1754867149648152,0.14232044104832392
0.1775208011717636,0.14414202797361636
0.1795784647002097,0.14598472911738528
0.18165997883753285,0.14784878921690658
0.18376562003881725,0.14973445584623346
0.18589566796356882,0.1516419794490776
0.18805040551285834,0.15357161337207184
0.1902301188668946,0.15552361389841848
0.19243509752303323,0.15749824028192694
0.19466563433422632,0.15949575478144679
0.19692202554791735,0.16151642269569932
0.19920457084538712,0.16358374794196145
0.20151357338155584,0.16572398002821825
0.20384933982524642,0.16807028022498605
0.20621218039991446,0.1704437766506454
0.2086024089248505,0.1728447845397374
0.21102034285685967,0.17527362278072217
0.21346630333242453,0.1777306139583317
0.21594061521035676,0.1802160843964139
0.21844360711494284,0.18273036420127292
0.22097561147959033,0.18527378730551217
0.22353696459097966,0.18784669151238534
0.22612800663372795,0.1904494185406615
0.2287490817355704,0.19308231407001042
0.2314005380130654,0.19574572778691365
0.23408272761782944,0.19844001343110804
0.23679600678330787,0.20116552884256728
0.23954073587208793,0.20385488958733905
0.24231727942376008,0.20629862577264285
0.24512600620333397,0.20877068757831593
0.24796728925021602,0.21127140332980282
0.2508415059277541,0.2138011051582051
0.2537490379733572,0.21636012904439322
0.2566902715491952,0.21894881486362966
0.25966559729348726,0.22155038680544098
0.26267541037238384,0.22419657106286892
0.26572011053245065,0.22687342753898962
0.26880010215376077,0.22958131175893215
0.2719157943036019,0.23232058336875716
0.2750676007908067,0.23509160618322314
0.2782559402207126,0.23789474823410645
0.28148123605075814,0.2407303818190809
0.28474391664672477,0.2435988835511644
0.28804441533962977,0.24650063440873876
0.2913831704832789,0.24943601978614888
0.2947606255124859,0.2524054295448887
0.29817722900196736,0.2554092580653807
0.30163343472591975,0.25880089022141506
0.30512970171828707,0.26249400600198824
0.30866649433372745,0.266055896483955
0.3122442823092858,0.26965885585151383
0.3158635408267819,0.27317282870362336
0.31952475057592133,0.27671326859927625
0.32322839781813806,0.2802794563748709
0.3269749744511768,0.28375449889805826
0.33076497807442423,0.28726982102911447
0.3345989120549975,0.29082588965349465
0.3384772855945983,0.2944231770683757
0.34240061379714254,0.29806216104538397
0.34636941773717345,0.30174332489405054
0.3503842245290676,0.30546715752600123
0.3544455673970435,0.3092341535198916
0.3585539857459817,0.3130448131870939
0.36271002523306484,0.3168996426381456
0.3669142378402494,0.32079915384996815
0.3711671819475767,0.32474386473386496
0.37546942240733366,0.32873429920430763
0.37982153061907364,0.33277098724851906
0.3842240846055061,0.33685446499686345
0.38867766908926676,0.3409852747940525
0.393182875570577,0.345163965271176
0.39774030240580366,0.3496941979337014
0.40235055488692933,0.3545726560833642
0.4070142453219439,0.35950766098891895
0.4117319931161679,0.3644998680901591
0.4165044248545185,0.36954994042415434
0.42133217438472886,0.3746585487133114
0.4262158829015325,0.37870352584661915
0.43115619903182284,0.3823549586633847
0.43615377892080054,0.38604871564770715
0.441209286319119,0.38978528738376245
0.4463233926710397,0.3939241669776665
0.4514967772036102,0.3985277347559587
0.4567301270168747,0.40318466300499906
0.4620241371751313,0.4078955702319923
0.46737951079924633,0.41266108211332964
0.47279695916003905,0.4174818315776877
0.4782772017727485,0.42235845889009
0.4838209664925957,0.4272916117369442
0.48942898961145315,0.4331027309710646
0.49510201595563513,0.4399279280672096
0.5008407989848213,0.44683223678884576
0.5066461008921268,0.45381657412770227
0.5125186927053332,0.46088186770446266
0.5184593543892912,0.46802905589196553
0.5244688749495119,0.4752590879398347
0.5305480525369574,0.48201047372424743
0.5366976945540476,0.4881439827435108
0.5429186177618943,0.4943485859541423
0.5492116483887789,0.5006251074168926
0.5555776222398878,0.5069743807442929
0.5620173848083188,0.5133972492113708
0.5685317913873753,0.5201896424634366
0.5751217071841613,0.5281688972042383
0.5817880074344935,0.5362406403822033
0.5885315775191451,0.5444059440411859
0.595353313081437,0.5526658926512216
0.6022541201461928,0.5610215832525591
0.6092349152400711,0.5693041984989051
0.6162966255132942,0.576779418523524
0.6234401888627864,0.5840789947199014
0.6306665540567405,0.5914631811231574
0.6379766808606282,0.5989329584596954
0.6453715401646701,0.606489318823628
0.6528521141127848,0.614133265808543
0.6604193962330305,0.6218658146407927
0.6680743915695615,0.6296879923143335
0.675818116816111,0.637600837727123
0.6836516004510238,0.6457815397425604
0.6915758828738525,0.654107585542586
0.6995920165435374,0.6625301394738603
0.707701066118189,0.6710503201729634
0.7159041085964888,0.6796692592427169
0.7242022334607315,0.6883690956006715
0.732596542821523,0.6968211136801763
0.741088151564157,0.7053711000497586
0.7496781874966877,0.7140201902708628
0.7583677914997191,0.722769533067354
0.7671581176779302,0.731620290478084
0.7760503335133571,0.7405736380112277
0.7850456200204509,0.749630764800407
0.794145171902934,0.7597530946746581
0.8033501977124734,0.7710078967417306
0.8126619200091946,0.7817982389995743
0.822081575524054,0.7920760338612634
0.8316104153230961,0.8024729597966076
0.8412497049736118,0.8129903976672515
0.8510007247122247,0.8233637770186786
0.8608647696149244,0.8337901555551945
0.8708431497690724,0.8443373874154154
0.880937190447399,0.8557974321695385
0.8911482322840202,0.8677017485407763
0.9014776314524917,0.8797496494733805
0.9119267598459299,0.8921512151863336
0.9224970052592174,0.9052317260272584
0.9331897715733238,0.9184638545372856
0.9440064789417604,0.9320077354233381
0.9549485639791966,0.9448296893967665
0.9660174799522646,0.9584334350323991
0.9772146969725725,0.9721628638181155
0.9885417021919574,0.9857692772037902
1.0,0.9980545662253881


==> data/ELD/Ensemble/NHiTS-attack_mode/total/roc_TrendLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0
0.0008748668120479914,0.0
0.0008850074914473438,0.0
0.00089526571259964,0.0
0.0009056428379445294,0.0
0.0009161402457138521,0.0
0.0009267593301146883,0.0
0.0009375015015145289,0.0
0.0009483681866285928,0.0
0.0009593608287093146,0.0
0.0009704808877380307,0.0
0.0009817298406188842,0.0
0.00099310918137498,0.0
0.0010046204213468132,0.0
0.001016265089392995,0.0
0.0010280447320933097,0.0
0.0010399609139541202,0.0
0.0010520152176161591,0.0
0.0010642092440647246,0.0
0.001076544612842316,0.0
0.0010890229622637305,0.0
0.001101645949633657,0.0
0.001114415251466788,0.0
0.0011273325637104871,0.0
0.0011403996019700331,0.0
0.0011536181017364785,0.0
0.0011669898186171474,0.0
0.0011805165285688054,0.0
0.0011942000281335325,0.0
0.0012080421346773289,0.0
0.0012220446866314887,0.0
0.0012362095437367692,0.0
0.0012505385872903913,0.0
0.0012650337203959038,0.0
0.0012796968682159415,0.0
0.001294529978227916,0.0
0.0013095350204826678,0.0
0.0013247139878661174,0.0
0.0013400688963639508,0.0
0.001355601785329369,0.0
0.0013713147177539455,0.0
0.001387209780541621,0.0
0.001403289084785873,0.0
0.0014195547660501016,0.0
0.0014360089846512606,0.0
0.0014526539259467812,0.0
0.0014694918006248172,0.0
0.0014865248449978572,0.0
0.0015037553212997384,0.0
0.001521185517986105,0.0
0.0015388177500383464,0.0
0.001556654359271062,0.0
0.0015746977146430866,0.0
0.001592950212572123,0.0
0.0016114142772530198,0.0
0.0016300923609797412,0.0
0.0016489869444710648,0.0
0.001668100537200059,0.0
0.0016874356777273757,0.0
0.001706994934038408,0.0
0.001726780903884356,0.0
0.0017467962151272458,0.0
0.0017670435260889468,0.0
0.0017875255259042354,0.0
0.0018082449348779518,0.0
0.0018292045048462937,0.0
0.0018504070195423021,0.0
0.0018718552949655793,0.0
0.0018935521797562953,0.0
0.0019155005555735278,0.0
0.0019377033374779887,0.0
0.0019601634743191855,0.0
0.001982883949127071,0.0
0.002005867779508234,0.0
0.002029118018046678,0.0
0.002052637752709252,0.0
0.0020764301072557748,0.0
0.0021004982416539153,0.0
0.0021248453524988827,0.0
0.0021494746734379805,0.0
0.00217438947560008,0.0
0.0021995930680300748,0.0
0.0022250887981283695,0.0
0.002250880052095462,0.0
0.00227697025538168,0.0
0.0023033628731421313,0.0
0.002330061410696925,0.0
0.002357069413996728,0.0
0.0023843904700937206,0.0
0.002412028207618007,0.0
0.00243998629725955,0.0
0.0024682684522556926,0.0
0.0024968784288843266,0.0
0.0025258200269627847,0.0
0.002555097090352507,0.0
0.0025847135074695635,0.0
0.002614673211801092,0.0
0.00264498018242772,0.0
0.002675638444552045,0.0
0.0027066520700332413,0.0
0.0027380251779278576,0.0
0.0027697619350368907,0.0
0.002801866556459195,0.0
0.002834343306151309,0.0
0.0028671964974937695,0.0
0.0029004304938639917,0.0
0.002934049709215787,0.0
0.0029680586086656023,0.0
0.003002461709085549,0.0
0.0030372635797033115,0.0
0.0030724688427090033,0.0
0.003108082173869064,0.0
0.0031441083031472647,0.0
0.00318055201533292,0.0
0.0032174181506763717,0.0
0.003254711605531848,0.0
0.003292437333007769,0.0
0.0033306003436245884,0.0
0.003369205705980267,0.0
0.003408258547423452,0.0
0.0034477640547344642,0.0
0.0034877274748141775,0.0
0.003528154115380883,0.0
0.0035690493456752297,0.0
0.0036104185971733375,0.0
0.0036522673643081755,0.0
0.0036946012051993025,0.0
0.003737425742391064,0.0
0.0037807466635993493,0.0
0.0038245697224669993,0.0
0.0038689007393279753,0.0
0.003913745601980384,0.0
0.0039591102664684585,0.0
0.004005000757873611,0.0
0.004051423171114647,0.0
0.0040983836717572615,0.0
0.004145888496832911,0.0
0.004193943955667186,0.0
0.004242556430717777,0.0
0.004291732378422158,0.0
0.004341478330055092,0.0
0.004391800892596086,0.0
0.004442706749606883,0.0
0.004494202662119142,0.0
0.0045462954695324,0.0
0.004598992090522438,0.0
0.004652299523960189,0.0
0.004706224849841282,0.0
0.004760775230226368,0.0
0.00481595791019235,0.0
0.004871780218794631,0.0
0.004928249570040513,0.0
0.004985373463873894,0.0
0.005043159487171359,0.0
0.005101615314749833,0.0
0.005160748710385908,0.0
0.005220567527846975,0.0
0.005281079711934331,0.0
0.005342293299538352,0.0
0.005404216420705915,0.0
0.00546685729972018,0.0
0.0055302242561929005,0.0
0.005594325706169377,0.0
0.005659170163246243,0.0
0.005724766239702178,0.0
0.005791122647641758,0.0
0.005858248200152536,0.0
0.005926151812475552,0.0
0.005994842503189409,0.0
0.006064329395408062,0.0
0.006134621717992506,0.0
0.0062057288067765,0.0
0.0062776601058065,0.0
0.006350425168595962,0.0
0.00642403365939419,0.0
0.006498495354469888,0.0
0.006573820143409586,0.0
0.006650018030431118,0.0
0.006727099135712337,0.0
0.006805073696735206,0.0
0.0068839520696454964,0.0
0.006963744730628222,0.0
0.007044462277299037,0.0
0.007126115430111745,0.0
0.007208715033782135,0.0
0.007292272058728313,0.0
0.007376797602527731,0.0
0.007462302891391108,0.0
0.007548799281653432,0.0
0.007636298261282241,0.0
0.0077248114514034,0.0
0.007814350607844541,0.0
0.00790492762269642,0.0
0.007996554525892346,0.0
0.008089243486805939,0.0
0.008183006815867389,0.0
0.008277856966198472,0.0
0.00837380653526649,0.0
0.008470868266557402,0.0
0.008569055051268348,0.0
0.008668379930019773,0.0
0.008768856094587427,0.0
0.008870496889654403,0.0
0.00897331581458352,0.0
0.009077326525210223,0.0
0.009182542835656282,0.0
0.009288978720164497,0.0
0.009396648314954691,0.0
0.009505565920101192,0.0
0.009615746001432095,0.0
0.009727203192450537,0.0
0.009839952296278227,0.0
0.009954008287621519,0.0
0.010069386314760271,0.0
0.010186101701559752,0.0
0.010304169949505875,0.0
0.01042360673976401,0.0
0.010544427935261684,0.0
0.010666649582795389,0.0
0.010790287915161836,0.0
0.01091535935331391,0.0
0.011041880508541602,0.0
0.011169868184678225,0.0
0.011299339380332217,0.0
0.011430311291144786,0.0
0.011562801312073753,0.0
0.011696827039703846,0.0
0.01183240627458378,0.0
0.011969557023590427,0.0
0.012108297502320394,0.0
0.012248646137509308,0.0
0.012390621569479156,0.0
0.012534242654613994,0.0
0.01267952846786434,0.0038785746183911405
0.012826498305280598,0.003908033072041587
0.012975171686575868,0.003937832981934237
0.013125568357718427,0.003967978305926712
0.013277708293554291,0.003998473047752608
0.013431611700460153,0.004029321257553245
0.013587299019027091,0.0040605270324155845
0.013744790926775366,0.004092094516916386
0.013904108340900697,0.00412402790367266
0.014065272421052363,0.004156331433898513
0.014228304572143519,0.004189009397968439
0.014393226447194065,0.004222066135987146
0.014560059950206485,0.0042555060383659814
0.014728827239075018,0.004289333546406045
0.014899550728528537,0.004323553152888053
0.015072253093107555,0.0043581694026690486
0.01524695727017573,0.004393186893286024
0.015423686462966274,0.004428610275566538
0.01560246414366368,0.004464444254246413
0.015783314056521166,0.004500693588594592
0.01596626022101425,0.004537363093045241
0.01615132693503091,0.004574457637837172
0.01633853877809862,0.004611982149660676
0.016527920614648955,0.00464994161231187
0.0167194975973199,0.00468834106735461
0.016913295170296487,0.004727185614790084
0.01710933907269015,0.004766480413734168
0.01730765534195726,0.004806230683102625
0.01750827031735725,0.004846441702304258
0.017711210643450888,0.004887118811942094
0.017916503273639015,0.004928267414522681
0.018124175473742375,0.004969892975173634
0.018334254825622908,0.005012001022369473
0.018546769230846995,0.005054597148665884
0.018761746914391215,0.005097687011442498
0.018979216428391014,0.005141276333654264
0.019199206655932846,0.005185370904591548
0.019421746814890263,0.005229976580649028
0.019646866461804465,0.005275099286103511
0.01987459549580984,0.005320745013900758
0.02010496416260499,0.0053669198264514415
0.02033800305846982,0.005413629856436315
0.020573743134329137,0.005460881307620721
0.02081221569986339,0.0055086804556785446
0.021053452427667062,0.00555703364902571
0.02129748535745521,0.005665193219263201
0.021544346900318843,0.005777252953802339
0.02179406984302956,0.005890611585300295
0.0220466873523941,0.01842820383714596
0.022302232979659387,0.018683113882773043
0.022560740664968614,0.018949417178676632
0.022822244741868985,0.01921880722596861
0.023086779941871697,0.019491319803530735
0.023354381399064792,0.01975823403522689
0.023625084654779475,0.019956293333886113
0.023898925662310503,0.020156648360103068
0.024175940791691306,0.02035932572391351
0.024456166834524465,0.02056435234379311
0.024739641008868142,0.020771755450232608
0.025026400964179192,0.020981562589354415
0.025316484786313556,0.021193801626571144
0.025609931002584595,0.02140850075028653
0.025906778586880088,0.021625688475639258
0.026207066964838526,0.02184539364829019
0.02651083601908539,0.022067645448253473
0.026818126094530156,0.022292473393772078
0.02712897800372467,0.02251990734523824
0.027443433032283655,0.02274997750915936
0.02776153294436801,0.02298271444216984
0.028083319988231725,0.02321814905508948
0.028408836901833042,0.023456312617028845
0.028738126918510663,0.023697236759542273
0.029071233772725785,0.023940953480829003
0.029408201705870638,0.024187495149982995
0.029749075472144403,0.024436894511292
0.030093900344497212,0.02468918468858649
0.03044272212064303,0.02494439918963897
0.030795587129142266,0.025202571910614296
0.03115254223555488,0.02546373714057158
0.03151363484866479,0.025727929566018257
0.031878912926776456,0.025995184275516975
0.03224842498408442,0.026265536764345843
0.0326222200971167,0.026539022939212717
0.03300034791125285,0.026815679123024135
0.03338285864731761,0.027095542059709533
0.033769803108250916,0.027372871524688727
0.03416123268585528,0.027650693521404132
0.034557199367621395,0.027931735784061724
0.03495775574363275,0.028216035639125413
0.035362955013550426,0.028503630845714365
0.03577285099367873,0.028794559600617924
0.0361874981241128,0.029088860543368712
0.03660695147596903,0.029386572761374505
0.03703126675869927,0.029687735795109603
0.03746050032748993,0.029992389643366396
0.037894709190746674,0.03030057476856775
0.03833395101766601,0.030612332102141038
0.03877828414589457,0.030927703049954368
0.03922776758927719,0.03124672949781594
0.03968246104569482,0.031569453817037046
0.040142424904993215,0.0318959188700596
0.040607720257003654,0.0322261680161489
0.041078408899656464,0.032560245117152345
0.04155455334718875,0.03289819454332493
0.04203621683844714,0.03324006117922227
0.04252346334528682,0.03358589042966187
0.04301635758106795,0.033935728225753595
0.0435149650092505,0.034289621030999966
0.044019351852088745,0.03464761584746715
0.044529585099426554,0.03500976022202755
0.04504573251759458,0.035398367862799006
0.04556786265841064,0.035816673092811786
0.046096044868284336,0.03623982694568946
0.04663034929742731,0.03666788562236379
0.04717084690917017,0.03710090597519783
0.047717609489387455,0.03753894551553677
0.04827070965603183,0.03798206242134626
0.0488302208687788,0.03843031554493927
0.0493962174387832,0.03888376442079251
0.04996877453854884,0.039342469273453556
0.0505479682119124,0.039806491025539396
0.05113387538414326,0.04027589130582797
0.05172657387216019,0.040750732457443255
0.05232614239486662,0.04123107754613541
0.052932660583605615,0.04171699036865677
0.05354620899273607,0.04220853546123496
0.05416686911033152,0.042705778108144306
0.05479472336900287,0.04320878435037645
0.05542985515684669,0.043717620994411586
0.05607234882852033,0.04423235562109134
0.05672228971644543,0.04475305659459443
0.05737976414214134,0.04527979307151645
0.05804485942768978,0.04581263501005485
0.05871766390733255,0.04635165317930042
0.05939826693920356,0.04689691916863639
0.060086758917196864,0.0474485053972466
0.0607832312829723,0.04800648512373375
0.06148777653810023,0.04857093245584924
0.062200488256347115,0.04914192236033571
0.06292146109610344,0.049719530672883754
0.06365079081295572,0.05030383410820398
0.06438857427240419,0.05089491027021574
0.06513490946272803,0.051492837662354234
0.0658898955079995,0.0520976956979967
0.06665363268124913,0.05270956471100978
0.06742622241778341,0.053328525966418974
0.06820776732865685,0.05395466167120184
0.06899837121430018,0.054588054985206164
0.0697981390783066,0.05522879003219496
0.07060717714137772,0.05587695191101912
0.07142559285543126,0.05655279445996028
0.07225349491787214,0.057249946888091596
0.07309099328602911,0.057955180088254496
0.07393819919175866,0.05866858772558445
0.07479522515621821,0.05939026455090004
0.07566218500481055,0.060120306413287194
0.07653919388230147,0.06085881027282937
0.0774263682681127,0.06160587421348523
0.07832382599179197,0.06236159745611561
0.07923168624866253,0.06312608037166147
0.08015006961565405,0.06389942449447464
0.08107909806731686,0.06468173253580296
0.08201889499202203,0.06547310839743192
0.08296958520834907,0.06627365718548428
0.08393129498166364,0.06708348522437957
0.08490415204088747,0.06790270007095572
0.0858882855954625,0.06873141052875395
0.08688382635251184,0.06956972666246958
0.08789090653419954,0.07041775981257016
0.08890965989529158,0.07127562261008308
0.08994022174092044,0.07214342899155463
0.09098272894455559,0.07302129421418237
0.09203731996618221,0.07392343030165979
0.09310413487069075,0.07484761157535863
0.09418331534647952,0.07578250513791611
0.0952750047242729,0.0767282351566745
0.09637934799615785,0.07768492723821377
0.09749649183484087,0.07865270844503382
0.0986265846131282,0.07963170731243022
0.09976977642363201,0.08062205386556562
0.10092621909870483,0.08162387963673898
0.10209606623060476,0.08267409836187245
0.10327947319189525,0.08380305827670716
0.10447659715608053,0.08494510409261093
0.10568759711848051,0.08610038748973159
0.10691263391734772,0.08726906190635858
0.10815187025522892,0.08845128255930183
0.10940547072057435,0.08964720646450666
0.11067360180959745,0.09085699245790792
0.11195643194838795,0.09206619747407653
0.11325413151528127,0.09326375169687523
0.11456687286348727,0.09447518690506453
0.11589483034398118,0.09570066399470384
0.11723818032865997,0.0969403457268169
0.11859710123376706,0.0981943967490087
0.11997177354358855,0.09946298361733316
0.12136237983442417,0.100746274818414
0.12276910479883604,0.10204269393477339
0.12419213527017846,0.10335366884675685
0.12563166024741215,0.10467983941606773
0.12708787092020596,0.10602138177727544
0.12856096069432965,0.10737847410654494
0.130051125217341,0.10875129664530109
0.13155856240457053,0.11014003172416736
0.1330834724654076,0.11154486378718192
0.1346260579298911,0.11296597941629455
0.13618652367560827,0.11440356735614723
0.1377650769549055,0.1158578185391424
0.13936192742241435,0.11735007768330051
0.14097728716289676,0.11895011001767711
0.142611370719413,0.12056868850640329
0.14426439512181588,0.12220602812003531
0.14593657991557576,0.12386234632087748
0.1476281471909391,0.125537863091864
0.14933932161242533,0.12723280096577588
0.15107033044866555,0.12894738505479675
0.15282140360258709,0.13068184308041064
0.15459277364194784,0.13243640540364693
0.15638467583022478,0.13421130505567558
0.15819734815786016,0.13600677776875691
0.16003103137387018,0.1378230620075504
0.16188596901781993,0.13966039900078608
0.1637624074521689,0.1415190327733034
0.16566059589499152,0.1433992101784609
0.16758078645307686,0.14530118093092237
0.16952323415541215,0.14722519763982206
0.1714881969870541,0.14917151584231508
0.17347593592339325,0.15114039403751647
0.1754867149648152,0.15313209372083353
0.1775208011717636,0.1551468794186961
0.1795784647002097,0.15718501872368953
0.18165997883753285,0.15924678233009493
0.18376562003881725,0.1613324440698412
0.18589566796356882,0.1634422809488738
0.18805040551285834,0.16557657318394525
0.1902301188668946,0.16779952798868997
0.19243509752303323,0.17006499479853462
0.19466563433422632,0.17235672088841159
0.19692202554791735,0.17467501063258256
0.19920457084538712,0.1770201719333456
0.20151357338155584,0.17939251626192876
0.20384933982524642,0.18175611367817057
0.20621218039991446,0.18414435610300264
0.2086024089248505,0.18656028091379864
0.21102034285685967,0.18900420898020093
0.21346630333242453,0.1914764648910878
0.21594061521035676,0.19397737699768383
0.21844360711494284,0.19646897687358167
0.22097561147959033,0.19898576866346535
0.22353696459097966,0.2014436594672996
0.22612800663372795,0.20379354838738759
0.2287490817355704,0.20617067513366186
0.2314005380130654,0.20857535542282246
0.23408272761782944,0.21100790863107716
0.23679600678330787,0.21345432576034917
0.23954073587208793,0.21592239696666682
0.24231727942376008,0.21841907586331333
0.24512600620333397,0.22094469404523764
0.24796728925021602,0.22349958695094327
0.2508415059277541,0.22608409390703874
0.2537490379733572,0.22869855817330562
0.2566902715491952,0.2316681340107069
0.25966559729348726,0.23477274353951644
0.26267541037238384,0.23791333894578554
0.26572011053245065,0.24107802252245863
0.26880010215376077,0.24418791780062046
0.2719157943036019,0.24733386022395576
0.2750676007908067,0.25051626761896967
0.2782559402207126,0.25373556265524116
0.28148123605075814,0.2569921729015597
0.28474391664672477,0.2602865308827125
0.28804441533962977,0.26361907413693036
0.2913831704832789,0.26699024527399867
0.2947606255124859,0.2703888561182305
0.29817722900196736,0.2737952363975288
0.30163343472591975,0.27724110041292144
0.30512970171828707,0.2807269058248245
0.30866649433372745,0.2842531155984475
0.3122442823092858,0.2878201980652813
0.3158635408267819,0.2914286269852998
0.31952475057592133,0.29507888160988194
0.32322839781813806,0.2987714467454632
0.3269749744511768,0.30250681281792474
0.33076497807442423,0.30628547593772926
0.3345989120549975,0.31010793796581154
0.3384772855945983,0.3140101052711796
0.34240061379714254,0.31799915451875865
0.34636941773717345,0.3220344412838328
0.3503842245290676,0.3261130768084741
0.3544455673970435,0.330190286147282
0.3585539857459817,0.33431475487709617
0.36271002523306484,0.33848703078682124
0.3669142378402494,0.34270766801484476
0.3711671819475767,0.34697722712263435
0.37546942240733366,0.3512962751691885
0.37982153061907364,0.35566538578635054
0.3842240846055061,0.3600851392549943
0.38867766908926676,0.3645868227618094
0.393182875570577,0.3691861075620462
0.39774030240580366,0.37383870318855184
0.40235055488692933,0.3785452275730965
0.4070142453219439,0.38330630580996655
0.4117319931161679,0.3881225702389866
0.4165044248545185,0.3930903486131716
0.42133217438472886,0.39833277769785636
0.4262158829015325,0.40363597236638715
0.43115619903182284,0.40900063695946565
0.43615377892080054,0.4144274839818858
0.441209286319119,0.4199172341971643
0.4463233926710397,0.4254706167232689
0.4514967772036102,0.4310883691294556
0.4567301270168747,0.4367712375342279
0.4620241371751313,0.4425199767044332
0.46737951079924633,0.4483353501555059
0.47279695916003905,0.4542181302528735
0.4782772017727485,0.4604473353454588
0.4838209664925957,0.46697089218769183
0.48942898961145315,0.4729799201859429
0.49510201595563513,0.47877173793197314
0.5008407989848213,0.48463068928747743
0.5066461008921268,0.4905575524056573
0.5125186927053332,0.49655311445937533
0.5184593543892912,0.5026181717457029
0.5244688749495119,0.5087535297916803
0.5305480525369574,0.514960003461302
0.5366976945540476,0.5212384170637425
0.5429186177618943,0.5275490070585045
0.5492116483887789,0.5337928518082461
0.5555776222398878,0.5399006396366884
0.5620173848083188,0.5460792235192895
0.5685317913873753,0.5523294240610583
0.5751217071841613,0.5586520713787281
0.5817880074344935,0.5650480052110087
0.5885315775191451,0.5715180750301156
0.595353313081437,0.5780631401545916
0.6022541201461928,0.5846840698634378
0.6092349152400711,0.5913817435115651
0.6162966255132942,0.5983601506985767
0.6234401888627864,0.6058780995530739
0.6306665540567405,0.613368154272812
0.6379766808606282,0.6207620156816301
0.6453715401646701,0.6282415801678053
0.6528521141127848,0.635727004518333
0.6604193962330305,0.643233053863042
0.6680743915695615,0.6508261066680632
0.675818116816111,0.6585071714002688
0.6836516004510238,0.6662772682157838
0.6915758828738525,0.6741374290954776
0.6995920165435374,0.6811063040514727
0.707701066118189,0.6896890379528504
0.7159041085964888,0.6983712552860661
0.7242022334607315,0.707154109174743
0.732596542821523,0.7160387661084888
0.741088151564157,0.7250264060978242
0.7496781874966877,0.7341182228309031
0.7583677914997191,0.7433154238320538
0.7671581176779302,0.7526192306221539
0.7760503335133571,0.7620308788808667
0.7850456200204509,0.7715516186107576
0.794145171902934,0.7814330024727255
0.8033501977124734,0.7915075474737889
0.8126619200091946,0.8018068181696374
0.822081575524054,0.8129202102557147
0.8316104153230961,0.8241624189166491
0.8412497049736118,0.83532888321582
0.8510007247122247,0.8457482146891968
0.8608647696149244,0.8562883178029786
0.8708431497690724,0.86737302325441
0.880937190447399,0.8790267160363798
0.8911482322840202,0.8907181680783736
0.9014776314524917,0.9012991432457804
0.9119267598459299,0.9120405517005739
0.9224970052592174,0.9228091984003016
0.9331897715733238,0.9340543294764037
0.9440064789417604,0.9454298041287805
0.9549485639791966,0.9580215845826319
0.9660174799522646,0.9694957599797707
0.9772146969725725,0.9788911370706321
0.9885417021919574,0.9887759710701934
1.0,0.9986744842416504


==> data/ELD/Ensemble/NHiTS-audit_mode/total/roc_MAELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0
0.0008748668120479914,0.0
0.0008850074914473438,0.0
0.00089526571259964,0.0
0.0009056428379445294,0.0
0.0009161402457138521,0.0
0.0009267593301146883,0.0
0.0009375015015145289,0.0
0.0009483681866285928,0.0
0.0009593608287093146,0.0
0.0009704808877380307,0.0
0.0009817298406188842,0.0
0.00099310918137498,0.0
0.0010046204213468132,0.0
0.001016265089392995,0.0
0.0010280447320933097,0.0
0.0010399609139541202,0.0
0.0010520152176161591,0.0
0.0010642092440647246,0.0
0.001076544612842316,0.0
0.0010890229622637305,0.0
0.001101645949633657,0.0
0.001114415251466788,0.0
0.0011273325637104871,0.0
0.0011403996019700331,0.0
0.0011536181017364785,0.0
0.0011669898186171474,0.0
0.0011805165285688054,0.0
0.0011942000281335325,0.0
0.0012080421346773289,0.0
0.0012220446866314887,0.0
0.0012362095437367692,0.0
0.0012505385872903913,0.0
0.0012650337203959038,0.0
0.0012796968682159415,0.0
0.001294529978227916,0.0
0.0013095350204826678,0.0
0.0013247139878661174,0.0
0.0013400688963639508,0.0
0.001355601785329369,0.0
0.0013713147177539455,0.0
0.001387209780541621,0.0
0.001403289084785873,0.0
0.0014195547660501016,0.0
0.0014360089846512606,0.0
0.0014526539259467812,0.0
0.0014694918006248172,0.0
0.0014865248449978572,0.0
0.0015037553212997384,0.0
0.001521185517986105,0.0
0.0015388177500383464,0.0
0.001556654359271062,0.0
0.0015746977146430866,0.0
0.001592950212572123,0.0
0.0016114142772530198,0.0
0.0016300923609797412,0.0
0.0016489869444710648,0.0
0.001668100537200059,0.0
0.0016874356777273757,0.0
0.001706994934038408,0.0
0.001726780903884356,0.0
0.0017467962151272458,0.0
0.0017670435260889468,0.0
0.0017875255259042354,0.0
0.0018082449348779518,0.0
0.0018292045048462937,0.0
0.0018504070195423021,0.0
0.0018718552949655793,0.0
0.0018935521797562953,0.0
0.0019155005555735278,0.0
0.0019377033374779887,0.0
0.0019601634743191855,0.0
0.001982883949127071,0.0
0.002005867779508234,0.0
0.002029118018046678,0.0
0.002052637752709252,0.0
0.0020764301072557748,0.0
0.0021004982416539153,0.0
0.0021248453524988827,0.0
0.0021494746734379805,0.0
0.00217438947560008,0.0
0.0021995930680300748,0.0
0.0022250887981283695,0.0
0.002250880052095462,0.0
0.00227697025538168,0.0
0.0023033628731421313,0.0
0.002330061410696925,0.0
0.002357069413996728,0.0
0.0023843904700937206,0.0
0.002412028207618007,0.0
0.00243998629725955,0.0
0.0024682684522556926,0.0
0.0024968784288843266,0.0
0.0025258200269627847,0.0
0.002555097090352507,0.0
0.0025847135074695635,0.0
0.002614673211801092,0.0
0.00264498018242772,0.0
0.002675638444552045,0.0
0.0027066520700332413,0.0
0.0027380251779278576,0.0
0.0027697619350368907,0.0
0.002801866556459195,0.0
0.002834343306151309,0.0
0.0028671964974937695,0.0
0.0029004304938639917,0.0
0.002934049709215787,0.0
0.0029680586086656023,0.0
0.003002461709085549,0.0
0.0030372635797033115,0.0
0.0030724688427090033,0.0
0.003108082173869064,0.0
0.0031441083031472647,0.0
0.00318055201533292,0.00037057757336698765
0.0032174181506763717,0.00037477019268055664
0.003254711605531848,0.000379011409115101
0.003292437333007769,0.00038330178596530375
0.0033306003436245884,0.0003876418930550597
0.003369205705980267,0.00039203230681315643
0.003408258547423452,0.00039647361034983247
0.0034477640547344642,0.000400966393534222
0.0034877274748141775,0.00040551125307269924
0.003528154115380883,0.00041010879258812855
0.0035690493456752297,0.00041475962270003466
0.0036104185971733375,0.0004194643611057018
0.0036522673643081755,0.00042422363266221276
0.0036946012051993025,0.00042903806946943896
0.003737425742391064,0.0004339083109539922
0.0037807466635993493,0.0018201957253396732
0.0038245697224669993,0.0018404026675984512
0.0038689007393279753,0.0018608438307926513
0.003913745601980384,0.0018815219298034206
0.0039591102664684585,0.0019024397109803997
0.004005000757873611,0.0019235999525064745
0.004051423171114647,0.0019450054647667612
0.0040983836717572615,0.0019666590907218657
0.004145888496832911,0.001988563706285469
0.004193943955667186,0.002010722220706289
0.004242556430717777,0.0020331375769544746
0.004291732378422158,0.00205581275211247
0.004341478330055092,0.0020787507577704166
0.004391800892596086,0.002101954640426136
0.004442706749606883,0.002125427481889745
0.004494202662119142,0.002149172399692972
0.0045462954695324,0.0021731925475032016
0.004598992090522438,0.002197491115542332
0.004652299523960189,0.002222071331010483
0.004706224849841282,0.0022469364585146114
0.004760775230226368,0.0022720898005020996
0.00481595791019235,0.0022975346976993683
0.004871780218794631,0.0023232745295555758
0.004928249570040513,0.0023493127146914502
0.004985373463873894,0.00237565271135334
0.005043159487171359,0.0024022980178725127
0.005101615314749833,0.002429252173129787
0.005160748710385908,0.0024565187570255477
0.005220567527846975,0.0024841013909552047
0.005281079711934331,0.0025120037382901686
0.005342293299538352,0.0025402295048644005
0.005404216420705915,0.0025687824394665985
0.00546685729972018,0.0025976663343380895
0.0055302242561929005,0.002626885025676497
0.005594325706169377,0.002656442394145242
0.005659170163246243,0.003355032233510692
0.005724766239702178,0.00339292195665626
0.005791122647641758,0.0034312508638349387
0.005858248200152536,0.0034700240456781413
0.005926151812475552,0.003509246651823364
0.005994842503189409,0.0035489238915981276
0.006064329395408062,0.003589061034711851
0.006134621717992506,0.0036296634119557503
0.0062057288067765,0.003670736415910838
0.0062776601058065,0.0037122855016641387
0.006350425168595962,0.0037543161875332027
0.00642403365939419,0.0037968340557990206
0.006498495354469888,0.0038398447534474254
0.006573820143409586,0.003883353992919098
0.006650018030431118,0.00392736755286826
0.006727099135712337,0.003971891278930164
0.006805073696735206,0.004016931084497472
0.0068839520696454964,0.004062492951505653
0.006963744730628222,0.004108582931227451
0.007044462277299037,0.004155207145076599
0.007126115430111745,0.004202371785420821
0.007208715033782135,0.004250083116404269
0.007292272058728313,0.004298347474779495
0.007376797602527731,0.004347171270749059
0.007462302891391108,0.0043965609888169
0.007548799281653432,0.004446523188649567
0.007636298261282241,0.004497064505947445
0.0077248114514034,0.00454833636825818
0.007814350607844541,0.004600330453346058
0.00790492762269642,0.004652927207709165
0.007996554525892346,0.004706133616954706
0.008089243486805939,0.004759956747660837
0.008183006815867389,0.00481440374831522
0.008277856966198472,0.004869481850264441
0.00837380653526649,0.00492519836867443
0.008470868266557402,0.00498156070350203
0.008569055051268348,0.005038576340477814
0.008668379930019773,0.005096252852100297
0.008768856094587427,0.005154597898641676
0.008870496889654403,0.005213619229165219
0.00897331581458352,0.005273324682554462
0.009077326525210223,0.005333722188554313
0.009182542835656282,0.005394819768824249
0.009288978720164497,0.0054566255380036986
0.009396648314954691,0.005519147704789786
0.009505565920101192,0.005582394573027569
0.009615746001432095,0.007348944492231796
0.009727203192450537,0.007433612590694996
0.009839952296278227,0.007519262086589267
0.009954008287621519,0.007605904355402357
0.010069386314760271,0.007693550904476589
0.010186101701559752,0.007782213374537171
0.010304169949505875,0.007871903541238267
0.01042360673976401,0.007962633316726971
0.010544427935261684,0.008054414751225408
0.010666649582795389,0.008147260034631178
0.010790287915161836,0.008241181498136357
0.01091535935331391,0.008336191615865254
0.011041880508541602,0.008432303006531142
0.011169868184678225,0.00852952843511223
0.011299339380332217,0.008627880814547012
0.011430311291144786,0.008727373207449301
0.011562801312073753,0.008828018827843138
0.011696827039703846,0.008929831042917797
0.01183240627458378,0.009032823374803142
0.011969557023590427,0.009137009502365566
0.012108297502320394,0.009242403263024732
0.012248646137509308,0.009349018654591392
0.012390621569479156,0.009456869837126482
0.012534242654613994,0.009565971134821815
0.01267952846786434,0.009676337037902497
0.012826498305280598,0.009787982204551474
0.012975171686575868,0.009900921462856326
0.013125568357718427,0.010015169812778665
0.013277708293554291,0.010130742428146343
0.013431611700460153,0.010247654658668748
0.013587299019027091,0.010365922031975476
0.013744790926775366,0.01048556025567862
0.013904108340900697,0.01060658521945897
0.014065272421052363,0.010729012997176378
0.014228304572143519,0.010852859849004626
0.014393226447194065,0.01097814222359098
0.014560059950206485,0.011104876760240837
0.014728827239075018,0.011233080291127634
0.014899550728528537,0.011362769843528433
0.015072253093107555,0.011493962642085364
0.01524695727017573,0.011626676111093331
0.015423686462966274,0.011760927876814181
0.01560246414366368,0.01189673576981775
0.015783314056521166,0.012034117827350007
0.01596626022101425,0.012173092295728657
0.01615132693503091,0.01661408790494842
0.01633853877809862,0.016804799203866606
0.016527920614648955,0.01699772105885291
0.0167194975973199,0.017192879092710785
0.016913295170296487,0.017390299225240487
0.01710933907269015,0.017590007676681584
0.01730765534195726,0.017792030971195392
0.01750827031735725,0.017996395940387728
0.017711210643450888,0.018203129726872595
0.017916503273639015,0.018412259787877062
0.018124175473742375,0.018623813898888005
0.018334254825622908,0.018837820157341097
0.018546769230846995,0.019054306986352517
0.018761746914391215,0.019273303138493993
0.018979216428391014,0.019494837699611522
0.019199206655932846,0.019718940092688424
0.019421746814890263,0.019945640081753105
0.019646866461804465,0.020174967775832185
0.01987459549580984,0.020406953632949358
0.02010496416260499,0.020641628464170725
0.02033800305846982,0.020879023437696882
0.020573743134329137,0.021119170083002552
0.02081221569986339,0.021362100295024146
0.021053452427667062,0.021607846338395832
0.02129748535745521,0.021856440851734802
0.021544346900318843,0.022107916851976116
0.02179406984302956,0.022362307738757824
0.0220466873523941,0.022619647298856942
0.022302232979659387,0.022879969710676795
0.022560740664968614,0.023143309548786437
0.022822244741868985,0.023409701788512604
0.023086779941871697,0.023679181810585002
0.023354381399064792,0.02395178540583532
0.023625084654779475,0.024227548779950803
0.023898925662310503,0.024506508558282875
0.024175940791691306,0.02478870179071153
0.024456166834524465,0.02507416595656608
0.024739641008868142,0.025362938969602927
0.025026400964179192,0.025655059183041097
0.025316484786313556,0.025950565394656077
0.025609931002584595,0.02624949685193273
0.025906778586880088,0.026551893257277904
0.026207066964838526,0.026857794773293513
0.02651083601908539,0.027167242028110706
0.026818126094530156,0.02748027612078584
0.02712897800372467,0.027796938626759048
0.027443433032283655,0.02811727160337608
0.02776153294436801,0.028441317595474074
0.028083319988231725,0.028769119641032154
0.028408836901833042,0.029100721276887502
0.028738126918510663,0.02943616654451765
0.029071233772725785,0.02977549999588986
0.029408201705870638,0.03011876669937822
0.029749075472144403,0.030466012245749408
0.030093900344497212,0.03081728275421782
0.03044272212064303,0.03117262487857081
0.030795587129142266,0.03153208581336503
0.03115254223555488,0.03189238892755788
0.03151363484866479,0.03225986726787661
0.031878912926776456,0.0326316050908778
0.03224842498408442,0.03300765176870325
0.0326222200971167,0.03338805724577276
0.03300034791125285,0.033772872045417554
0.03338285864731761,0.034162147276590414
0.033769803108250916,0.03455593464065376
0.03416123268585528,0.034954286438246274
0.034557199367621395,0.03535725557622927
0.03495775574363275,0.03576489557471336
0.035362955013550426,0.03617726057416679
0.03577285099367873,0.03659440534260607
0.0361874981241128,0.03701638528286992
0.03660695147596903,0.037443256439977576
0.03703126675869927,0.03787507550857237
0.03746050032748993,0.03831210004936276
0.037894709190746674,0.038754668631053826
0.03833395101766601,0.03920236707484204
0.03877828414589457,0.03965584444953561
0.03922776758927719,0.040115030657027484
0.03968246104569482,0.040579539343382036
0.040142424904993215,0.04104943220204906
0.040607720257003654,0.04152477164157408
0.041078408899656464,0.04200562079388704
0.04155455334718875,0.04249204352268719
0.04203621683844714,0.04298410443192509
0.04252346334528682,0.04348207417591462
0.04301635758106795,0.04398574197414136
0.0435149650092505,0.04450731896824197
0.044019351852088745,0.04503494161981457
0.044529585099426554,0.045568680004753365
0.04504573251759458,0.04610860501121017
0.04556786265841064,0.04665478834900927
0.046096044868284336,0.04720886638586138
0.04663034929742731,0.047770544736759527
0.04717084690917017,0.04833873356445663
0.047717609489387455,0.04891491780300882
0.04827070965603183,0.04949872928840191
0.0488302208687788,0.050089307798239745
0.0493962174387832,0.05068673176986209
0.04996877453854884,0.05129108054978473
0.0505479682119124,0.05190243440423777
0.05113387538414326,0.05252087452982627
0.05172657387216019,0.053146483064314166
0.05232614239486662,0.053779343097533495
0.052932660583605615,0.05441953868241985
0.05354620899273607,0.05506715484617582
0.05416686911033152,0.05572227760156386
0.05479472336900287,0.056384993958329986
0.05542985515684669,0.05705539193475996
0.05607234882852033,0.05773412926761433
0.05672228971644543,0.05842282529329999
0.05737976414214134,0.059119504071907504
0.05804485942768978,0.059824258132421794
0.05871766390733255,0.06053718107634172
0.05939826693920356,0.06125836759011155
0.060086758917196864,0.06198791345769681
0.0607832312829723,0.06272591557330569
0.06148777653810023,0.06347247195425801
0.062200488256347115,0.06420823559209819
0.06292146109610344,0.06494903163641777
0.06365079081295572,0.06569841433082199
0.06438857427240419,0.0664569538759622
0.06513490946272803,0.06723501817898139
0.0658898955079995,0.06802210111265425
0.06665363268124913,0.06881830721294077
0.06742622241778341,0.069629097855157
0.06820776732865685,0.07047718408304035
0.06899837121430018,0.07133510057356654
0.0697981390783066,0.07220296127041312
0.07060717714137772,0.07307057857550234
0.07142559285543126,0.07392287951311922
0.07225349491787214,0.07478657036521703
0.07309099328602911,0.07566511748991292
0.07393819919175866,0.07655384795292505
0.07479522515621821,0.07745604264704098
0.07566218500481055,0.07837091584238437
0.07653919388230147,0.07929639343560554
0.0774263682681127,0.08023259834347043
0.07832382599179197,0.08117965490748687
0.07923168624866253,0.0821376889104191
0.08015006961565405,0.08310682759299359
0.08107909806731686,0.08411120773311656
0.08201889499202203,0.0851185637172259
0.08296958520834907,0.08610312749823118
0.08393129498166364,0.0870991034685136
0.08490415204088747,0.08810662390803978
0.0858882855954625,0.08912582263004834
0.08688382635251184,0.09015683499882206
0.08789090653419954,0.09119979794766642
0.08890965989529158,0.09225484999709611
0.08994022174092044,0.09332213127323272
0.09098272894455559,0.09440178352641544
0.09203731996618221,0.09549395015002751
0.09310413487069075,0.09659877619954096
0.09418331534647952,0.09771640841178217
0.0952750047242729,0.09884699522442039
0.09637934799615785,0.09999068679568272
0.09749649183484087,0.101147635024297
0.0986265846131282,0.10230909202398916
0.09976977642363201,0.10347913905446762
0.10092621909870483,0.10466274823138359
0.10209606623060476,0.10586867085518499
0.10327947319189525,0.10708964722813527
0.10447659715608053,0.10832477607524711
0.10568759711848051,0.10957422143943671
0.10691263391734772,0.11083814926506015
0.10815187025522892,0.11211669392536253
0.10940547072057435,0.11340430570240798
0.11067360180959745,0.11470684233206185
0.11195643194838795,0.11602447680996571
0.11325413151528127,0.1173573841369729
0.11456687286348727,0.11866906190770007
0.11589483034398118,0.11991556387855848
0.11723818032865997,0.1212150577029576
0.11859710123376706,0.12275708064646315
0.11997177354358855,0.12431697735095867
0.12136237983442417,0.12581313744940298
0.12276910479883604,0.12726951790831165
0.12419213527017846,0.12874277943656015
0.12563166024741215,0.1302331177045176
0.12708787092020596,0.13174073065059044
0.12856096069432965,0.13326581850751126
0.130051125217341,0.1348085838289329
0.13155856240457053,0.13636923151633015
0.1330834724654076,0.1379479688462139
0.1346260579298911,0.13953457034545824
0.13618652367560827,0.14113734494339794
0.1377650769549055,0.14275869748157183
0.13936192742241435,0.1443988432989701
0.14097728716289676,0.14605800023060128
0.142611370719413,0.14773638863642397
0.14426439512181588,0.14943423143061366
0.14593657991557576,0.15116028042675858
0.1476281471909391,0.1529792484129256
0.14933932161242533,0.1548193002611518
0.15107033044866555,0.15668068035684848
0.15282140360258709,0.15856363591812558
0.15459277364194784,0.16046841702862596
0.15638467583022478,0.16239527667073994
0.15819734815786016,0.16434062901467056
0.16003103137387018,0.16627787042652203
0.16188596901781993,0.16823756662098296
0.1637624074521689,0.1702199778739585
0.16566059589499152,0.17222536747824102
0.16758078645307686,0.17425400177847933
0.16952323415541215,0.17630615020655283
0.1714881969870541,0.17838208531735603
0.17347593592339325,0.18048208282499795
0.1754867149648152,0.18260811363894006
0.1775208011717636,0.18476841227754143
0.1795784647002097,0.18695375118009983
0.18165997883753285,0.18916442059112487
0.18376562003881725,0.19143743140273128
0.18589566796356882,0.19377588227384254
0.18805040551285834,0.19614143839143078
0.1902301188668946,0.19854763854227925
0.19243509752303323,0.20088813028724123
0.19466563433422632,0.20312986518655185
0.19692202554791735,0.20541804670986794
0.19920457084538712,0.20789437464050597
0.20151357338155584,0.21034673860430297
0.20384933982524642,0.21278766776953123
0.20621218039991446,0.215256890018644
0.2086024089248505,0.21775473329995182
0.21102034285685967,0.22023203232571592
0.21346630333242453,0.2225657906734107
0.21594061521035676,0.2248711172672772
0.21844360711494284,0.22718755410279315
0.22097561147959033,0.22953084101762894
0.22353696459097966,0.2319027766550143
0.22612800663372795,0.2343286284308371
0.2287490817355704,0.23677834291366934
0.2314005380130654,0.23937914200289967
0.23408272761782944,0.2420408300653844
0.23679600678330787,0.2449126999494949
0.23954073587208793,0.24794475900161142
0.24231727942376008,0.25081287845873784
0.24512600620333397,0.253714242610363
0.24796728925021602,0.2566135041902303
0.2508415059277541,0.2595373698765689
0.2537490379733572,0.26250394896755375
0.2566902715491952,0.2655191960996298
0.25966559729348726,0.26856939329959634
0.26267541037238384,0.2716549456776125
0.26572011053245065,0.2748942739498399
0.26880010215376077,0.27820683640121924
0.2719157943036019,0.28154301292034
0.2750676007908067,0.28491075319604753
0.2782559402207126,0.28831752932723165
0.28148123605075814,0.2917637937828737
0.28474391664672477,0.29525000427657405
0.28804441533962977,0.29877515712837105
0.2913831704832789,0.3023366756312764
0.2947606255124859,0.3056211282033988
0.29817722900196736,0.31210022724233405
0.30163343472591975,0.31542641753095635
0.30512970171828707,0.3189226347800313
0.30866649433372745,0.3224734949023545
0.3122442823092858,0.3260671017235141
0.3158635408267819,0.32970309890817834
0.31952475057592133,0.3333812413442555
0.32322839781813806,0.3371557144271489
0.3269749744511768,0.3410363169584929
0.33076497807442423,0.34511095827001165
0.3345989120549975,0.34915067036064196
0.3384772855945983,0.35332870025806123
0.34240061379714254,0.3574064290120472
0.34636941773717345,0.3613797171249705
0.3503842245290676,0.36530150528016947
0.3544455673970435,0.3692687513219933
0.3585539857459817,0.37328198215790753
0.36271002523306484,0.3773367118677934
0.3669142378402494,0.38135488786822797
0.3711671819475767,0.3855996859518102
0.37546942240733366,0.38998427229807675
0.37982153061907364,0.3943477100615619
0.3842240846055061,0.3988109312841358
0.38867766908926676,0.40333244885644914
0.393182875570577,0.4080442604179388
0.39774030240580366,0.41252937707373005
0.40235055488692933,0.4169108922679069
0.4070142453219439,0.42103762088939745
0.4117319931161679,0.4253232053904335
0.4165044248545185,0.42963527257617595
0.42133217438472886,0.4342871937500224
0.4262158829015325,0.4389358521859094
0.43115619903182284,0.44364137903546863
0.43615377892080054,0.4478616449179573
0.441209286319119,0.45280765823971014
0.4463233926710397,0.45740435279006314
0.4514967772036102,0.46203887841021646
0.4567301270168747,0.46662445261150454
0.4620241371751313,0.4715204800827405
0.46737951079924633,0.4763656784905871
0.47279695916003905,0.4812099627352987
0.4782772017727485,0.4860411043713594
0.4838209664925957,0.49110139346116266
0.48942898961145315,0.49644289275890535
0.49510201595563513,0.502447184955117
0.5008407989848213,0.5083470457932713
0.5066461008921268,0.5140063173532095
0.5125186927053332,0.519808360144768
0.5184593543892912,0.5251228313961758
0.5244688749495119,0.5304807820211579
0.5305480525369574,0.5362715962308163
0.5366976945540476,0.5420999812073732
0.5429186177618943,0.5482986507276892
0.5492116483887789,0.55456807404006
0.5555776222398878,0.5609021306865882
0.5620173848083188,0.5672307006887143
0.5685317913873753,0.5733877269064209
0.5751217071841613,0.5796094248018867
0.5817880074344935,0.5863693016187047
0.5885315775191451,0.5933486901546454
0.595353313081437,0.5999600461786888
0.6022541201461928,0.6068868033197061
0.6092349152400711,0.614071835903683
0.6162966255132942,0.620712729207985
0.6234401888627864,0.6272042186513455
0.6306665540567405,0.6343844036196334
0.6379766808606282,0.6419146559477997
0.6453715401646701,0.6493826592281406
0.6528521141127848,0.6566501810653
0.6604193962330305,0.6643766160126299
0.6680743915695615,0.6727616026023326
0.675818116816111,0.6812137431839476
0.6836516004510238,0.6895274703690435
0.6915758828738525,0.697876020464256
0.6995920165435374,0.7063509804064244
0.707701066118189,0.7151785176949167
0.7159041085964888,0.7245900620327557
0.7242022334607315,0.733077121489117
0.732596542821523,0.7419107818978115
0.741088151564157,0.7506978860876734
0.7496781874966877,0.7594420108476274
0.7583677914997191,0.7687920716791965
0.7671581176779302,0.778116630516544
0.7760503335133571,0.7875979794678529
0.7850456200204509,0.7972412179816634
0.794145171902934,0.8070997369315881
0.8033501977124734,0.8169202373721429
0.8126619200091946,0.8266377064081573
0.822081575524054,0.8364759728121254
0.8316104153230961,0.8463515758167904
0.8412497049736118,0.8561651909836925
0.8510007247122247,0.8658875605145431
0.8608647696149244,0.8751927681330512
0.8708431497690724,0.8842444633781177
0.880937190447399,0.8931850521407586
0.8911482322840202,0.9019930379688004
0.9014776314524917,0.9109117486154819
0.9119267598459299,0.9201554471054507
0.9224970052592174,0.9289892751736917
0.9331897715733238,0.9378483972033506
0.9440064789417604,0.9469820413976471
0.9549485639791966,0.9567863597134337
0.9660174799522646,0.9670168710499899
0.9772146969725725,0.9776797324424346
0.9885417021919574,0.9888145888667976
1.0,0.9968073382165177


==> data/ELD/Ensemble/NHiTS-audit_mode/total/roc_MSELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.00011315513396436357
0.0006335804992658254,0.00011453754331512491
0.0006409244019356456,0.00011593597632781018
0.0006483534286054727,0.000117350618734483
0.0006558685659571436,0.00011878165842004815
0.0006634708121092351,0.00012022928544720545
0.0006711611767496287,0.00012169369208169278
0.0006789406812696112,0.00012317507281782173
0.0006868103588995307,0.0001246736244043094
0.000694771254846024,0.00012618954587040928
0.0007028244264308353,0.00012772303855234523
0.0007109709432312439,0.00012927430612005188
0.0007192118872221193,0.00013084355460422505
0.0007275483529196233,0.00013243099242368528
0.0007359814475265771,0.00013403683041305928
0.0007445122910795143,0.0001356612818507814
0.0007531420165974376,0.0001373045624874203
0.0007618717702322999,0.00013896689057433373
0.0007707027114212304,0.00014064848689265542
0.0007796360130405236,0.0001423495747826179
0.0007886728615614156,0.0001440703801732156
0.0007978144572076629,0.00014581113161221104
0.0008070620141149507,0.0001475720602964897
0.0008164167604921472,0.000149353400102766
0.0008258799387844272,0.0001511553876186456
0.0008354528058382871,0.00015297826217404773
0.0008451366330684721,0.00015482226587299145
0.0008549327066268384,0.0001566876436257508
0.0008648423275731727,0.00015857464318138223
0.0008748668120479914,0.00016048351516062927
0.0008850074914473438,0.0001624145130892087
0.00089526571259964,0.00016436789343148229
0.0009056428379445294,0.000166343915624519
0.0009161402457138521,0.00016834284211255198
0.0009267593301146883,0.00017036493838183493
0.0009375015015145289,0.0001724104729959025
0.0009483681866285928,0.0001744797176312395
0.0009593608287093146,0.00017657294711336322
0.0009704808877380307,0.0001786904394533245
0.0009817298406188842,0.0001808324758846313
0.00099310918137498,0.00018299934090060095
0.0010046204213468132,0.00018519132229214463
0.001016265089392995,0.00018740871118599016
0.0010280447320933097,0.0001896518020833482
0.0010399609139541202,0.0001919208928990257
0.0010520152176161591,0.00019421628500099387
0.0010642092440647246,0.00019653828325041358
0.001076544612842316,0.00019888719604212586
0.0010890229622637305,0.00020126333534561087
0.001101645949633657,0.00020366701674642205
0.001114415251466788,0.0002060985594881003
0.0011273325637104871,0.00020855828651457445
0.0011403996019700331,0.0002110465245130524
0.0011536181017364785,0.00021356360395741034
0.0011669898186171474,0.0002161098591520841
0.0011805165285688054,0.00021868562827646984
0.0011942000281335325,0.00022129125342983902
0.0012080421346773289,0.0002239270806767742
0.0012220446866314887,0.00022659346009313116
0.0012362095437367692,0.00022929074581253445
0.0012505385872903913,0.000232019296073411
0.0012650337203959038,0.00023477947326656982
0.0012796968682159415,0.00023757164398333216
0.001294529978227916,0.00024039617906422057
0.0013095350204826678,0.00024325345364821174
0.0013247139878661174,0.0002461438472225602
0.0013400688963639508,0.00024906774367320007
0.001355601785329369,0.0002520255313357301
0.0013713147177539455,0.0002550176030469907
0.001387209780541621,0.0002580443561972384
0.001403289084785873,0.0002611061927829244
0.0014195547660501016,0.0002642035194600861
0.0014360089846512606,0.0002673367475983566
0.0014526539259467812,0.0002705062933356007
0.0014694918006248172,0.00027371257763318375
0.0014865248449978572,0.00027695602633188163
0.0015037553212997384,0.0002802370702084383
0.001521185517986105,0.00028355614503277954
0.0015388177500383464,0.00028691369162588885
0.001556654359271062,0.00029031015591835576
0.0015746977146430866,0.0002937459890096008
0.001592950212572123,0.00029722164722778885
0.0016114142772530198,0.0003007375921904356
0.0016300923609797412,0.0003042942908657172
0.0016489869444710648,0.0003078922156344903
0.001668100537200059,0.00031153184435303116
0.0016874356777273757,0.0003152136604165017
0.001706994934038408,0.00031893815282315143
0.001726780903884356,0.0003227058162392635
0.0017467962151272458,0.0003265171510648533
0.0017670435260889468,0.0003303726635001291
0.0017875255259042354,0.0003342728656127225
0.0018082449348779518,0.0003382182754056986
0.0018292045048462937,0.0003422094168863541
0.0018504070195423021,0.0003462468201358131
0.0018718552949655793,0.00035033102137942937
0.0018935521797562953,0.00035446256305800516
0.0019155005555735278,0.00035864199389983476
0.0019377033374779887,0.0003628698689935836
0.0019601634743191855,0.0006276274141470605
0.001982883949127071,0.0006350443420078372
0.002005867779508234,0.0006425472403118044
0.002029118018046678,0.0006501371055520165
0.002052637752709252,0.0006578149457719919
0.0020764301072557748,0.0006655817806995937
0.0021004982416539153,0.0006734386418824652
0.0021248453524988827,0.0006813865728250344
0.0021494746734379805,0.0006894266291271063
0.00217438947560008,0.0006975598786240614
0.0021995930680300748,0.00070578740152868
0.0022250887981283695,0.0007141102905746103
0.002250880052095462,0.0007225296511614984
0.00227697025538168,0.000731046601501802
0.0023033628731421313,0.0007396622727693047
0.002330061410696925,0.0007483778092493528
0.002357069413996728,0.000757194368490832
0.0023843904700937206,0.0007661131214599074
0.002412028207618007,0.0007751352526955438
0.00243998629725955,0.0007842619604668305
0.0024682684522556926,0.0007934944569321284
0.0024968784288843266,0.0008028339683000615
0.0025258200269627847,0.0008122817349923763
0.002555097090352507,0.0008218390118086861
0.0025847135074695635,0.0008315070680931281
0.002614673211801092,0.0008412871879029492
0.00264498018242772,0.0008511806701790488
0.002675638444552045,0.0008611888289184946
0.0027066520700332413,0.0008713129933490436
0.0027380251779278576,0.0008815545081056794
0.0027697619350368907,0.0008919147334092017
0.002801866556459195,0.0009023950452468808
0.002834343306151309,0.0009129968355552114
0.0028671964974937695,0.0009237215124047795
0.0029004304938639917,0.0009345705001872753
0.002934049709215787,0.0009455452398046728
0.0029680586086656023,0.0009566471888606029
0.003002461709085549,0.0009678778218539434
0.0030372635797033115,0.0009792386303746545
0.0030724688427090033,0.0009907311233018825
0.003108082173869064,0.0010023568270043615
0.0031441083031472647,0.0010141172855431372
0.00318055201533292,0.0010260140608766395
0.0032174181506763717,0.001038048733068134
0.003254711605531848,0.001050222900495577
0.003292437333007769,0.0010625381800639035
0.0033306003436245884,0.0010749962074197738
0.003369205705980267,0.001087598637168814
0.003408258547423452,0.0011003471430953682
0.0034477640547344642,0.0011132434183848032
0.0034877274748141775,0.0011262891758483874
0.003528154115380883,0.001139486148150777
0.0035690493456752297,0.001152836088040138
0.0036104185971733375,0.0011663407685809383
0.0036522673643081755,0.0011800019833894339
0.0036946012051993025,0.0011938215468718888
0.003737425742391064,0.0012078012944655527
0.0037807466635993493,0.0012219430828824362
0.0038245697224669993,0.001236248790355905
0.0038689007393279753,0.00125072031689014
0.003913745601980384,0.0012653595845124837
0.0039591102664684585,0.0012801685375287124
0.004005000757873611,0.00129514914278127
0.004051423171114647,0.0013103033899104907
0.0040983836717572615,0.001325633291618854
0.004145888496832911,0.001341140883938299
0.004193943955667186,0.0013568282265006403
0.004242556430717777,0.001372697402811115
0.004291732378422158,0.0013887505205251046
0.004341478330055092,0.001404989711728059
0.004391800892596086,0.0014214171332186712
0.004442706749606883,0.0014380349667953295
0.004494202662119142,0.0014534425638115327
0.0045462954695324,0.001468716839388921
0.004598992090522438,0.0014841681608086638
0.004652299523960189,0.0014997985802289895
0.004706224849841282,0.0015156101735949222
0.004760775230226368,0.0015316050409139967
0.00481595791019235,0.0015477853065351715
0.004871780218794631,0.0015641531194309731
0.004928249570040513,0.0015807106534829086
0.004985373463873894,0.0015974601077701899
0.005043159487171359,0.0016144037068618032
0.005101615314749833,0.0016315437011119624
0.005160748710385908,0.0016488823669589918
0.005220567527846975,0.0016664220072276647
0.005281079711934331,0.001684164951435058
0.005342293299538352,0.0017021135560999399
0.005404216420705915,0.0017202702050557541
0.00546685729972018,0.0017386373097672235
0.0055302242561929005,0.0017572173096506306
0.005594325706169377,0.0017760126723978045
0.005659170163246243,0.0017950258943038692
0.005724766239702178,0.0018142595005987833
0.005791122647641758,0.0018337160457827305
0.005858248200152536,0.0018533981139653931
0.005926151812475552,0.0018733083192091584
0.005994842503189409,0.0018934493058763032
0.006064329395408062,0.0019138237489802056
0.006134621717992506,0.0019344343545406235
0.0062057288067765,0.001955283859943093
0.0062776601058065,0.001976375034302494
0.006350425168595962,0.0019977106788308273
0.00642403365939419,0.002019293627209256
0.006498495354469888,0.0020411267459644602
0.006573820143409586,0.0020632129348493525
0.006650018030431118,0.002085555127228206
0.006727099135712337,0.0021081562904662495
0.006805073696735206,0.0021310194263237736
0.0068839520696454964,0.002154147571354812
0.006963744730628222,0.0021775437973104335
0.007044462277299037,0.0022012112115467205
0.007126115430111745,0.0022251529574374685
0.007208715033782135,0.0022493722147916705
0.007292272058728313,0.004170518967889482
0.007376797602527731,0.004217795591946573
0.007462302891391108,0.004265620204658672
0.007548799281653432,0.004313999157823781
0.007636298261282241,0.004362938876864295
0.0077248114514034,0.004412445861680413
0.007814350607844541,0.0044625266875133966
0.00790492762269642,0.004513188005818873
0.007996554525892346,0.004564436545150235
0.008089243486805939,0.004616279112052295
0.008183006815867389,0.004668722591965286
0.008277856966198472,0.007555803209397187
0.00837380653526649,0.007646828259867754
0.008470868266557402,0.0077389083919135
0.008569055051268348,0.007832055835103376
0.008668379930019773,0.007926282960760627
0.008768856094587427,0.008021602283605905
0.008870496889654403,0.008118026463419378
0.00897331581458352,0.00821556830672216
0.009077326525210223,0.008314240768477183
0.009182542835656282,0.008414056953809814
0.009288978720164497,0.008515030119748386
0.009396648314954691,0.00861717367698495
0.009505565920101192,0.008720501191656382
0.009615746001432095,0.008825026387146181
0.009727203192450537,0.00893076314590712
0.009839952296278227,0.009037725511305042
0.009954008287621519,0.009145927689484017
0.010069386314760271,0.009255384051253127
0.010186101701559752,0.009366109133995115
0.010304169949505875,0.01057351844736459
0.01042360673976401,0.010700066192724416
0.010544427935261684,0.010828080767202382
0.010666649582795389,0.010957579172979407
0.010790287915161836,0.011088578609310598
0.01091535935331391,0.011221096474809563
0.011041880508541602,0.011355150369759193
0.011169868184678225,0.011490758098449221
0.011299339380332217,0.011626831176370252
0.011430311291144786,0.011764290213739186
0.011562801312073753,0.011903342554236444
0.011696827039703846,0.012044006666017393
0.01183240627458378,0.012186301231303858
0.011969557023590427,0.012330245148865403
0.012108297502320394,0.012475857536529342
0.012248646137509308,0.012623157733719872
0.012390621569479156,0.012772165304026625
0.012534242654613994,0.012922900037803008
0.01267952846786434,0.013075381954794626
0.012826498305280598,0.013229631306798195
0.012975171686575868,0.01338566858035129
0.013125568357718427,0.013543514499453235
0.013277708293554291,0.013703190028317571
0.013431611700460153,0.013864716374156372
0.013587299019027091,0.014028114989996893
0.013744790926775366,0.014193407577530842
0.013904108340900697,0.01436061608999666
0.014065272421052363,0.014529762735095254
0.014228304572143519,0.01470086997793947
0.014393226447194065,0.014873960544037801
0.014560059950206485,0.01505423442671569
0.014728827239075018,0.015238713706155923
0.014899550728528537,0.015425331305627116
0.015072253093107555,0.015614112010636722
0.01524695727017573,0.015805080893983785
0.015423686462966274,0.015998263319088987
0.01560246414366368,0.016193684943363255
0.015783314056521166,0.016391371721615446
0.01596626022101425,0.01659134990949953
0.01615132693503091,0.016793646067001712
0.01633853877809862,0.017000120729496557
0.016527920614648955,0.017212132433150236
0.0167194975973199,0.01742660158825373
0.016913295170296487,0.017643556679402574
0.01710933907269015,0.017863026521360462
0.01730765534195726,0.018085040262886227
0.01750827031735725,0.018310517743306966
0.017711210643450888,0.018543811137287973
0.017916503273639015,0.01877980866117969
0.018124175473742375,0.01901854165885538
0.018334254825622908,0.019260041837498666
0.018546769230846995,0.01950434127181468
0.018761746914391215,0.019751472408290068
0.018979216428391014,0.019996464907403366
0.019199206655932846,0.020243767753119025
0.019421746814890263,0.020493937113872644
0.019646866461804465,0.020747006215761726
0.01987459549580984,0.02100300867001119
0.02010496416260499,0.021261277530154925
0.02033800305846982,0.021521192537885904
0.020573743134329137,0.021784120249640153
0.02081221569986339,0.0220500955860081
0.021053452427667062,0.022319153872348656
0.02129748535745521,0.022591330843480938
0.021544346900318843,0.022866662648430354
0.02179406984302956,0.023145185855229733
0.0220466873523941,0.023426937455776065
0.022302232979659387,0.023711954870743564
0.022560740664968614,0.02400027595455371
0.022822244741868985,0.024291939000402784
0.023086779941871697,0.02458698274534785
0.023354381399064792,0.024885446375451502
0.023625084654779475,0.02518736953098642
0.023898925662310503,0.025492792311700124
0.024175940791691306,0.025801755282140782
0.024456166834524465,0.026114299477044838
0.024739641008868142,0.02643046640678693
0.025026400964179192,0.02675029806289312
0.025316484786313556,0.027067192504589176
0.025609931002584595,0.02736890916953468
0.025906778586880088,0.02767412306620337
0.026207066964838526,0.02798287473140062
0.02651083601908539,0.02829520517179846
0.026818126094530156,0.02861115586938187
0.02712897800372467,0.02893076878695817
0.027443433032283655,0.029254086373730292
0.02776153294436801,0.029581151570934612
0.028083319988231725,0.029912007817544245
0.028408836901833042,0.030246699056038284
0.028738126918510663,0.030585269738238035
0.029071233772725785,0.030927764831210867
0.029408201705870638,0.03127422982324246
0.029749075472144403,0.03162471072987831
0.030093900344497212,0.0319792541000353
0.03044272212064303,0.03233790702218398
0.030795587129142266,0.0327006514887644
0.03115254223555488,0.03306657438293021
0.03151363484866479,0.03343673873042756
0.031878912926776456,0.03381119369441802
0.03224842498408442,0.03418998900791885
0.0326222200971167,0.034573174980408336
0.03300034791125285,0.034960802504507546
0.03338285864731761,0.03535292306273964
0.033769803108250916,0.03574958873436746
0.03416123268585528,0.03615085220231047
0.034557199367621395,0.036556766760141725
0.03495775574363275,0.036967386319166094
0.035362955013550426,0.03738276541558041
0.03577285099367873,0.03780295921771669
0.0361874981241128,0.03822802353336931
0.03660695147596903,0.03865801481720699
0.03703126675869927,0.039096117628020274
0.03746050032748993,0.03955586884108111
0.037894709190746674,0.04002094908204756
0.03833395101766601,0.040491420120280154
0.03877828414589457,0.04096734444111496
0.03922776758927719,0.041448785254162616
0.03968246104569482,0.041935806501703435
0.040142424904993215,0.04242847286717989
0.040607720257003654,0.042926710176065044
0.041078408899656464,0.04342981630207178
0.04155455334718875,0.04393875398764555
0.04203621683844714,0.044453590827047765
0.04252346334528682,0.04497439519803243
0.04301635758106795,0.04550123627092785
0.0435149650092505,0.04603418401782331
0.044019351852088745,0.04657330922186249
0.044529585099426554,0.04711868348664437
0.04504573251759458,0.04767037924573333
0.04556786265841064,0.04822815427159284
0.046096044868284336,0.04879238719978746
0.04663034929742731,0.04936316021517316
0.04717084690917017,0.04994054912463453
0.047717609489387455,0.05052463061374226
0.04827070965603183,0.05111548225693809
0.0488302208687788,0.05171318252783787
0.0493962174387832,0.05231781080965382
0.04996877453854884,0.05292944740573803
0.0505479682119124,0.05354817355024764
0.05113387538414326,0.05417407141893408
0.05172657387216019,0.05480722414005712
0.05232614239486662,0.05544771580542553
0.052932660583605615,0.05609563148156564
0.05354620899273607,0.05675105722101946
0.05416686911033152,0.0574140800737737
0.05479472336900287,0.05808478809882117
0.05542985515684669,0.05876525684463498
0.05607234882852033,0.05945985509774997
0.05672228971644543,0.060162504517167294
0.05737976414214134,0.0608732984248591
0.05804485942768978,0.06159233122450295
0.05871766390733255,0.06233931857474069
0.05939826693920356,0.06309887669625844
0.060086758917196864,0.06386723894120323
0.0607832312829723,0.06464450735915772
0.06148777653810023,0.06543078518257277
0.062200488256347115,0.06622617684047814
0.06292146109610344,0.06701599155005311
0.06365079081295572,0.06780064744002061
0.06438857427240419,0.0685943983644658
0.06513490946272803,0.06939734974495401
0.0658898955079995,0.07020960822500373
0.06665363268124913,0.07100678307623068
0.06742622241778341,0.07179758626108469
0.06820776732865685,0.0725975557344013
0.06899837121430018,0.07340679774365876
0.0697981390783066,0.07422541976786177
0.07060717714137772,0.0750535305318162
0.07142559285543126,0.07589124002056939
0.07225349491787214,0.07673865949401769
0.07309099328602911,0.0775959015016834
0.07393819919175866,0.07846307989766291
0.07479522515621821,0.07934030985574833
0.07566218500481055,0.08022770788472403
0.07653919388230147,0.08112539184384075
0.0774263682681127,0.08203348095846916
0.07832382599179197,0.08295192953969935
0.07923168624866253,0.08388082609543487
0.08015006961565405,0.08485143340192783
0.08107909806731686,0.0858337583905297
0.08201889499202203,0.08681959078258843
0.08296958520834907,0.0878168500685374
0.08393129498166364,0.08882566869878604
0.08490415204088747,0.0898399032306831
0.0858882855954625,0.09086090655676005
0.08688382635251184,0.09189374444697049
0.08789090653419954,0.09293855407707535
0.08890965989529158,0.0939954859458283
0.08994022174092044,0.09507694009518819
0.09098272894455559,0.09617092950095822
0.09203731996618221,0.09727759946070225
0.09310413487069075,0.09839709695614439
0.09418331534647952,0.09952957067269051
0.0952750047242729,0.10067517101917563
0.09637934799615785,0.10183405014784053
0.09749649183484087,0.10300636197453965
0.0986265846131282,0.10419226219918334
0.09976977642363201,0.10539190832641714
0.10092621909870483,0.10660545968654071
0.10209606623060476,0.10783307745666877
0.10327947319189525,0.10907492468213831
0.10447659715608053,0.11033116629816313
0.10568759711848051,0.11160196915173956
0.10691263391734772,0.11288750202380615
0.10815187025522892,0.11418793565166026
0.10940547072057435,0.11549269049543698
0.11067360180959745,0.11680946458845878
0.11195643194838795,0.11814150155776619
0.11325413151528127,0.11948897831707117
0.11456687286348727,0.12085207383071224
0.11589483034398118,0.12225453583236953
0.11723818032865997,0.1236735351161049
0.11859710123376706,0.12510898217978356
0.11997177354358855,0.12658022041665
0.12136237983442417,0.1281038049946977
0.12276910479883604,0.12965378271965083
0.12419213527017846,0.1312430751726922
0.12563166024741215,0.1328507892929133
0.12708787092020596,0.1344771386079257
0.12856096069432965,0.13612233912036353
0.130051125217341,0.13778660933657177
0.13155856240457053,0.1394469784563669
0.1330834724654076,0.14109956203886634
0.1346260579298911,0.1427713009031298
0.13618652367560827,0.1444624170801779
0.1377650769549055,0.14617313517461772
0.13936192742241435,0.14790368239447355
0.14097728716289676,0.14965428858136332
0.142611370719413,0.1514251862410251
0.14426439512181588,0.15321470993004965
0.14593657991557576,0.15499533639672364
0.1476281471909391,0.15679660230460157
0.14933932161242533,0.15861874688776262
0.15107033044866555,0.16046201215327519
0.15282140360258709,0.1623266429133386
0.15459277364194784,0.164205843899198
0.15638467583022478,0.16608954601857479
0.15819734815786016,0.16799508234061356
0.16003103137387018,0.16992270594800762
0.16188596901781993,0.17192969406414135
0.1637624074521689,0.1742392333720421
0.16566059589499152,0.1765755428092461
0.16758078645307686,0.17893893267132627
0.16952323415541215,0.1813297168505265
0.1714881969870541,0.18372929995255696
0.17347593592339325,0.1863090857898796
0.1754867149648152,0.18897782722777398
0.1775208011717636,0.19167750234717143
0.1795784647002097,0.1944084697038457
0.18165997883753285,0.19717109200963076
0.18376562003881725,0.19996573618059427
0.18589566796356882,0.2028521396601665
0.18805040551285834,0.2058179138998381
0.1902301188668946,0.20877971641149634
0.19243509752303323,0.21170193614849958
0.19466563433422632,0.2146580276624171
0.19692202554791735,0.21764838356481633
0.19920457084538712,0.22064224840209862
0.20151357338155584,0.22350608030587002
0.20384933982524642,0.22605136431417794
0.20621218039991446,0.228652709582694
0.2086024089248505,0.2313085602712456
0.21102034285685967,0.23399519522317785
0.21346630333242453,0.23671297126234242
0.21594061521035676,0.2394622493485762
0.21844360711494284,0.242243394625642
0.22097561147959033,0.24505677646972507
0.22353696459097966,0.24787054941814649
0.22612800663372795,0.2506730983579283
0.2287490817355704,0.25350813195698385
0.2314005380130654,0.2563760267486444
0.23408272761782944,0.25927329520991405
0.23679600678330787,0.2621503541898334
0.23954073587208793,0.2650861334857245
0.24231727942376008,0.26805594172889863
0.24512600620333397,0.2710601733527026
0.24796728925021602,0.27413706989393327
0.2508415059277541,0.277108981724948
0.2537490379733572,0.28004393243957565
0.2566902715491952,0.2829819451797701
0.25966559729348726,0.2859251010770909
0.26267541037238384,0.2888546125829118
0.26572011053245065,0.29171714980881275
0.26880010215376077,0.29460763691068287
0.2719157943036019,0.2975028821632574
0.2750676007908067,0.3003153798588446
0.2782559402207126,0.30316047753085074
0.28148123605075814,0.3060385530492608
0.28474391664672477,0.3089527630979009
0.28804441533962977,0.3120885949409445
0.2913831704832789,0.3153475162431675
0.2947606255124859,0.3188012506418162
0.29817722900196736,0.32239316828496073
0.30163343472591975,0.32600321261256704
0.30512970171828707,0.32935500897732234
0.30866649433372745,0.3326579948079139
0.3122442823092858,0.3360388795467239
0.3158635408267819,0.3395224377961336
0.31952475057592133,0.3431429358989527
0.32322839781813806,0.34681990033620863
0.3269749744511768,0.35053948488089987
0.33076497807442423,0.35427731709957044
0.3345989120549975,0.357742268083263
0.3384772855945983,0.3614148839430871
0.34240061379714254,0.36521008427828144
0.34636941773717345,0.3690514254025264
0.3503842245290676,0.3729449335903116
0.3544455673970435,0.37690468872713323
0.3585539857459817,0.38094845083729945
0.36271002523306484,0.3848680848680547
0.3669142378402494,0.38886206458396577
0.3711671819475767,0.39325188295113267
0.37546942240733366,0.39726916759814956
0.37982153061907364,0.4011523056997469
0.3842240846055061,0.4054858566712425
0.38867766908926676,0.4101291048660964
0.393182875570577,0.41459123951902005
0.39774030240580366,0.41908889216924744
0.40235055488692933,0.42379788845439137
0.4070142453219439,0.42859370956678244
0.4117319931161679,0.43348450975671254
0.4165044248545185,0.4384834431172403
0.42133217438472886,0.4431253376910627
0.4262158829015325,0.4476773645044466
0.43115619903182284,0.45220668805507386
0.43615377892080054,0.45679272776464863
0.441209286319119,0.46143173719354813
0.4463233926710397,0.46586100814008713
0.4514967772036102,0.47004594586007703
0.4567301270168747,0.4741946496552168
0.4620241371751313,0.47857803655289094
0.46737951079924633,0.48306675862778536
0.47279695916003905,0.4881747187861537
0.4782772017727485,0.49370261605423843
0.4838209664925957,0.4993145871439255
0.48942898961145315,0.504950173071535
0.49510201595563513,0.5104840567711576
0.5008407989848213,0.5157996221195794
0.5066461008921268,0.5213946019201581
0.5125186927053332,0.5270984607447432
0.5184593543892912,0.532818574346705
0.5244688749495119,0.5382296171631239
0.5305480525369574,0.5439698322135588
0.5366976945540476,0.5498094997136166
0.5429186177618943,0.5560826228792742
0.5492116483887789,0.5624475937617437
0.5555776222398878,0.5685711194474456
0.5620173848083188,0.5754680134563825
0.5685317913873753,0.5824279560289576
0.5751217071841613,0.5891342050289243
0.5817880074344935,0.5954662068135255
0.5885315775191451,0.6025629481778316
0.595353313081437,0.6096177593198944
0.6022541201461928,0.6165125108691661
0.6092349152400711,0.6236573312134918
0.6162966255132942,0.6307310333636079
0.6234401888627864,0.6377377164143094
0.6306665540567405,0.6445217704664219
0.6379766808606282,0.6516745011704985
0.6453715401646701,0.6587621914649473
0.6528521141127848,0.6658354365202933
0.6604193962330305,0.6731119405944643
0.6680743915695615,0.6807933639642004
0.675818116816111,0.6884533150615961
0.6836516004510238,0.6963578032417491
0.6915758828738525,0.7045376105208678
0.6995920165435374,0.7127473473387881
0.707701066118189,0.721093225721865
0.7159041085964888,0.7288756277934849
0.7242022334607315,0.737221382482265
0.732596542821523,0.7455791471821158
0.741088151564157,0.7540254884759374
0.7496781874966877,0.7625388837402245
0.7583677914997191,0.77110908462468
0.7671581176779302,0.7800041019360024
0.7760503335133571,0.7891823612329631
0.7850456200204509,0.7986058140982639
0.794145171902934,0.8080758515488521
0.8033501977124734,0.8175238610134052
0.8126619200091946,0.8274353047429157
0.822081575524054,0.8371024459620389
0.8316104153230961,0.8504489436409427
0.8412497049736118,0.8604231503598315
0.8510007247122247,0.8706852812239296
0.8608647696149244,0.8811521519610765
0.8708431497690724,0.8909479217676518
0.880937190447399,0.9005719705463227
0.8911482322840202,0.9098039877950027
0.9014776314524917,0.9190784610960657
0.9119267598459299,0.9284937850915188
0.9224970052592174,0.9379848169186689
0.9331897715733238,0.9470090916320475
0.9440064789417604,0.9560963053568028
0.9549485639791966,0.9648106876477772
0.9660174799522646,0.9719342186741832
0.9772146969725725,0.9791024997878605
0.9885417021919574,0.9865528446013032
1.0,0.9923560244607218


==> data/ELD/Ensemble/NHiTS-audit_mode/total/roc_RescaledSMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0
0.0008748668120479914,0.0
0.0008850074914473438,0.0
0.00089526571259964,0.0
0.0009056428379445294,0.0
0.0009161402457138521,0.0
0.0009267593301146883,0.0
0.0009375015015145289,0.0
0.0009483681866285928,0.0
0.0009593608287093146,0.0
0.0009704808877380307,0.0
0.0009817298406188842,0.0
0.00099310918137498,0.0
0.0010046204213468132,0.0
0.001016265089392995,0.0
0.0010280447320933097,0.0
0.0010399609139541202,0.0
0.0010520152176161591,0.0
0.0010642092440647246,0.0
0.001076544612842316,0.0
0.0010890229622637305,0.0
0.001101645949633657,0.0
0.001114415251466788,0.0
0.0011273325637104871,0.0
0.0011403996019700331,0.0
0.0011536181017364785,0.0
0.0011669898186171474,0.0
0.0011805165285688054,0.0
0.0011942000281335325,0.0
0.0012080421346773289,0.0
0.0012220446866314887,0.0
0.0012362095437367692,0.0
0.0012505385872903913,0.0
0.0012650337203959038,0.0
0.0012796968682159415,0.0
0.001294529978227916,0.0
0.0013095350204826678,0.0
0.0013247139878661174,0.0
0.0013400688963639508,0.0
0.001355601785329369,0.0
0.0013713147177539455,0.00022847711473008263
0.001387209780541621,0.00023152016862248358
0.001403289084785873,0.00023459849489405443
0.0014195547660501016,0.0002377125023909007
0.0014360089846512606,0.0002408626046981087
0.0014526539259467812,0.0002440492201946761
0.0014694918006248172,0.00024727277210907843
0.0014865248449978572,0.00025053368857548
0.0015037553212997384,0.0002538324026905961
0.001521185517986105,0.0002571693525712148
0.0015388177500383464,0.0002605449814123851
0.001556654359271062,0.0002639597375462794
0.0015746977146430866,0.0002674140745017386
0.001592950212572123,0.00027090845106450757
0.0016114142772530198,0.0002744433313381678
0.0016300923609797412,0.000278019184805778
0.0016489869444710648,0.00028163648639222704
0.001668100537200059,0.00028529571652731217
0.0016874356777273757,0.00028899736120954593
0.001706994934038408,0.00029274191207070407
0.001726780903884356,0.0002965298664411219
0.0017467962151272458,0.0003003617274157458
0.0017670435260889468,0.0003042380039209528
0.0017875255259042354,0.0003081592107821422
0.0018082449348779518,0.00031212586879211254
0.0018292045048462937,0.00031613850478022997
0.0018504070195423021,0.00032019765168239905
0.0018718552949655793,0.00032430384861184417
0.0018935521797562953,0.0003284576409307117
0.0019155005555735278,0.0003326595803225016
0.0019377033374779887,0.0003369102248653395
0.0019601634743191855,0.000341210139106097
0.001982883949127071,0.00034555989413537203
0.002005867779508234,0.0003499600676633376
0.002029118018046678,0.00035441124409647015
0.002052637752709252,0.0003589140146151671
0.0020764301072557748,0.0003634689772522645
0.0021004982416539153,0.0003680767369724638
0.0021248453524988827,0.00037273790575268037
0.0021494746734379805,0.0003774531026633227
0.00217438947560008,0.0003822229539505137
0.0021995930680300748,0.0003870480931192655
0.0022250887981283695,0.000391929161017618
0.002250880052095462,0.0003968668059217523
0.00227697025538168,0.0004018616836220918
0.0023033628731421313,0.00040691445751040036
0.002330061410696925,0.00041202579866788996
0.002357069413996728,0.00041719638595435023
0.0023843904700937206,0.000422426906098311
0.002412028207618007,0.0004277180537882494
0.00243998629725955,0.0004330705317648547
0.0024682684522556926,0.0004384850509143626
0.0024968784288843266,0.0004439623303629702
0.0025258200269627847,0.0004495030975723482
0.002555097090352507,0.00045510808843625595
0.0025847135074695635,0.00046077804737828094
0.002614673211801092,0.00046651372745070747
0.00264498018242772,0.00047231589043453346
0.002675638444552045,0.00047818530694064586
0.0027066520700332413,0.00048412275651216907
0.0027380251779278576,0.0004901290277279991
0.0027697619350368907,0.0004962049183075386
0.002801866556459195,0.0005023512352166453
0.002834343306151309,0.0005085687947748087
0.0028671964974937695,0.0005148584227635689
0.0029004304938639917,0.0005212209545361931
0.002934049709215787,0.0005276572351286216
0.0029680586086656023,0.0005341681193717009
0.003002461709085549,0.000540754472004718
0.0030372635797033115,0.0005474171677902501
0.0030724688427090033,0.0005541570916303457
0.003108082173869064,0.0005609751386840519
0.0031441083031472647,0.0005678722144863049
0.00318055201533292,0.0005748492350681981
0.0032174181506763717,0.0005819071270786438
0.003254711605531848,0.0005890468279074466
0.003292437333007769,0.0005962692858098005
0.0033306003436245884,0.0006035754600322322
0.003369205705980267,0.0006109663209400032
0.003408258547423452,0.0006184428501459869
0.0034477640547344642,0.0006260060406410418
0.0034877274748141775,0.0006336568969258952
0.003528154115380883,0.0006413964351445546
0.0035690493456752297,0.0006492256832192672
0.0036104185971733375,0.000657145680987042
0.0036522673643081755,0.0006651574803377555
0.0036946012051993025,0.000673262145353858
0.003737425742391064,0.0006814607524516985
0.0037807466635993493,0.0006897543905244895
0.0038245697224669993,0.0006981441610869257
0.0038689007393279753,0.0007066311784214834
0.003913745601980384,0.0007152165697264115
0.0039591102664684585,0.0007239014752654407
0.004005000757873611,0.000732687048519226
0.004051423171114647,0.001968144807983266
0.0040983836717572615,0.001989953246560284
0.004145888496832911,0.002012014469196274
0.004193943955667186,0.0020343314059396334
0.004242556430717777,0.0020569070208012767
0.004291732378422158,0.002079744312148304
0.004341478330055092,0.002102846313102222
0.004391800892596086,0.002126216091941792
0.004442706749606883,0.0021498567525105377
0.004494202662119142,0.0021737714346289814
0.0045462954695324,0.002197963314511658
0.004598992090522438,0.002222435605188959
0.004652299523960189,0.002247191556933875
0.004706224849841282,0.002272234457693674
0.004760775230226368,0.00229756763352659
0.00481595791019235,0.002323194449043571
0.004871780218794631,0.0023491183078551497
0.004928249570040513,0.0023753426530234876
0.004985373463873894,0.002401870967519668
0.005043159487171359,0.002428706774686283
0.005101615314749833,0.002455853638705383
0.005160748710385908,0.002483315165071854
0.005220567527846975,0.0025110950010722756
0.005281079711934331,0.002539196836269338
0.005342293299538352,0.0025676244029918653
0.005404216420705915,0.003357218321383694
0.00546685729972018,0.003394372437057264
0.0055302242561929005,0.0034319572102551855
0.005594325706169377,0.0034699776327771505
0.005659170163246243,0.003508438754283365
0.005724766239702178,0.0035473456829652117
0.005791122647641758,0.0035867035862236947
0.005858248200152536,0.003626517691355742
0.005926151812475552,0.0036667932862484653
0.005994842503189409,0.0037075357200814724
0.006064329395408062,0.00374875040403731
0.006134621717992506,0.0037904428120201484
0.0062057288067765,0.0038326184813827985
0.0062776601058065,0.0038752830136621454
0.006350425168595962,0.0039184420753231195
0.00642403365939419,0.003962101398511281
0.006498495354469888,0.004006266781814134
0.006573820143409586,0.004050944091031258
0.006650018030431118,0.004096139259953377
0.006727099135712337,0.0041418582911504475
0.006805073696735206,0.004188107256768887
0.0068839520696454964,0.004234892299338046
0.006963744730628222,0.004282219632586021
0.007044462277299037,0.004330095542264928
0.007126115430111745,0.004378526386985741
0.007208715033782135,0.004427518599062808
0.007292272058728313,0.0044770786853681535
0.007376797602527731,0.0045272132281956885
0.007462302891391108,0.0045779288861354265
0.007548799281653432,0.00462923239495785
0.007636298261282241,0.00468113056850851
0.0077248114514034,0.004733630299613006
0.007814350607844541,0.004786738560992456
0.00790492762269642,0.004840462406189569
0.007996554525892346,0.004894808970505457
0.008089243486805939,0.00494978547194731
0.008183006815867389,0.005005399212187048
0.008277856966198472,0.005061657577531092
0.00837380653526649,0.005118568039901369
0.008470868266557402,0.0051761381578276896
0.008569055051268348,0.005234375577451633
0.008668379930019773,0.005293288033542063
0.008768856094587427,0.005352883350522421
0.008870496889654403,0.005413169443509911
0.00897331581458352,0.0054741543193667554
0.009077326525210223,0.005535846077763612
0.009182542835656282,0.005598252912255335
0.009288978720164497,0.005661383111369184
0.009396648314954691,0.005725245059705674
0.009505565920101192,0.005789847239052164
0.009615746001432095,0.005855198229509364
0.009727203192450537,0.005921306710630891
0.009839952296278227,0.008414941733562938
0.009954008287621519,0.008500538683959497
0.010069386314760271,0.008584126344944697
0.010186101701559752,0.008667836141940057
0.010304169949505875,0.008762987745435413
0.01042360673976401,0.00886039524938394
0.010544427935261684,0.00895893181464218
0.010666649582795389,0.00905861052828648
0.010790287915161836,0.009159444629086955
0.01091535935331391,0.009261447509265799
0.011041880508541602,0.00936463271627595
0.011169868184678225,0.009469013954600394
0.011299339380332217,0.009574605087572319
0.011430311291144786,0.009681420139216362
0.011562801312073753,0.009789473296111207
0.011696827039703846,0.009898778909273761
0.01183240627458378,0.010009351496065175
0.011969557023590427,0.010121205742118963
0.012108297502320394,0.01023435650329148
0.012248646137509308,0.010348818807634955
0.012390621569479156,0.010464607857393473
0.012534242654613994,0.010581739031022034
0.01267952846786434,0.010700227885229032
0.012826498305280598,0.010820090157042416
0.012975171686575868,0.010941341765899794
0.013125568357718427,0.011063998815762756
0.013277708293554291,0.011188077597255722
0.013431611700460153,0.011313594589829574
0.013587299019027091,0.011440566463950343
0.013744790926775366,0.011569010083313316
0.013904108340900697,0.011698942507082762
0.014065272421052363,0.011830380992157632
0.014228304572143519,0.011963342995463535
0.014393226447194065,0.012097846176271262
0.014560059950206485,0.012233908398542194
0.014728827239075018,0.012371547733300892
0.014899550728528537,0.012510782461035194
0.015072253093107555,0.012651631074124115
0.01524695727017573,0.012794112279293921
0.015423686462966274,0.012938245000102638
0.01560246414366368,0.013084153276083957
0.015783314056521166,0.013231779197577346
0.01596626022101425,0.013381116267693904
0.01615132693503091,0.013532184320549376
0.01633853877809862,0.013685003420158923
0.016527920614648955,0.013841900259728951
0.0167194975973199,0.014001019981529406
0.016913295170296487,0.014161984077882267
0.01710933907269015,0.017585779578427604
0.01730765534195726,0.017791925487324244
0.01750827031735725,0.018000460856585382
0.017711210643450888,0.018211413382714266
0.017916503273639015,0.01842481108324741
0.018124175473742375,0.018640682300475737
0.018334254825622908,0.018859055705208856
0.018546769230846995,0.019079960300582944
0.018761746914391215,0.019303425425912762
0.018979216428391014,0.019531084561520105
0.019199206655932846,0.01976192100470661
0.019421746814890263,0.019995433099011438
0.019646866461804465,0.020231651858206978
0.01987459549580984,0.020470608655549727
0.02010496416260499,0.020711938874633913
0.02033800305846982,0.020954451855327638
0.020573743134329137,0.021199775831196328
0.02081221569986339,0.02144790802421017
0.021053452427667062,0.021697810255812605
0.02129748535745521,0.021941832910493276
0.021544346900318843,0.022188684059149512
0.02179406984302956,0.022438396487172402
0.0220466873523941,0.022691003359972196
0.022302232979659387,0.022946538227383115
0.022560740664968614,0.023205035028119297
0.022822244741868985,0.023466528094282315
0.023086779941871697,0.02372798976806788
0.023354381399064792,0.0239874736059102
0.023625084654779475,0.024249965150037224
0.023898925662310503,0.024515499263110023
0.024175940791691306,0.024784111211886707
0.024456166834524465,0.025055836671906327
0.024739641008868142,0.0253307117322271
0.025026400964179192,0.025613441335298155
0.025316484786313556,0.02590007402575848
0.025609931002584595,0.02619002910790095
0.025906778586880088,0.026483345091940398
0.026207066964838526,0.026780060934467886
0.02651083601908539,0.027080216043624705
0.026818126094530156,0.02738385028433632
0.02712897800372467,0.027691003983607014
0.027443433032283655,0.028001717935875924
0.02776153294436801,0.02831603340843509
0.028083319988231725,0.028633992146910377
0.028408836901833042,0.028955636380805876
0.028738126918510663,0.0292810088291126
0.029071233772725785,0.02960998866853597
0.029408201705870638,0.029939772175200368
0.029749075472144403,0.030273378239500083
0.030093900344497212,0.030610851169129642
0.03044272212064303,0.030952235785359057
0.030795587129142266,0.03129757742898666
0.03115254223555488,0.031665295824774946
0.03151363484866479,0.032040009206477746
0.031878912926776456,0.032419065933039656
0.03224842498408442,0.032802516348658335
0.0326222200971167,0.033190411381076715
0.03300034791125285,0.03358280254834693
0.03338285864731761,0.03397974196567261
0.033769803108250916,0.03438128235233058
0.03416123268585528,0.034787477038672694
0.034557199367621395,0.035198379973208925
0.03495775574363275,0.035614045729772476
0.035362955013550426,0.036034529514767946
0.03577285099367873,0.0364598871745036
0.0361874981241128,0.036890175202608524
0.03660695147596903,0.037325450747535786
0.03703126675869927,0.03776577162015257
0.03746050032748993,0.038211196301418365
0.037894709190746674,0.03866178395015196
0.03833395101766601,0.03911153831150121
0.03877828414589457,0.03954756606007115
0.03922776758927719,0.03998864785520748
0.03968246104569482,0.040434842278931134
0.040142424904993215,0.0408862085922938
0.040607720257003654,0.041342806743248715
0.041078408899656464,0.041804697374612544
0.04155455334718875,0.042271941832119644
0.04203621683844714,0.042744602172569666
0.04252346334528682,0.043222741172069604
0.04301635758106795,0.04370642233437134
0.0435149650092505,0.044195709899305866
0.044019351852088745,0.044690668851315264
0.044529585099426554,0.0451913649280836
0.04504573251759458,0.04569429965234247
0.04556786265841064,0.046200930125640645
0.046096044868284336,0.046713433009610825
0.04663034929742731,0.04723187637202414
0.04717084690917017,0.04775632906963288
0.047717609489387455,0.048286860757315704
0.04827070965603183,0.04882354189732875
0.0488302208687788,0.049367255912440254
0.0493962174387832,0.04991988364442177
0.04996877453854884,0.05047891694646269
0.0505479682119124,0.05104443006624443
0.05113387538414326,0.05161649811206161
0.05172657387216019,0.0521951970627975
0.05232614239486662,0.0527806037780152
0.052932660583605615,0.05337279600816558
0.05354620899273607,0.053969692894109834
0.05416686911033152,0.05457341904679991
0.05479472336900287,0.055184143057078285
0.05542985515684669,0.055801946037897565
0.05607234882852033,0.05642691004239975
0.05672228971644543,0.057059118074813966
0.05737976414214134,0.05769865410148071
0.05804485942768978,0.05834560306200372
0.05871766390733255,0.05900005088053124
0.05939826693920356,0.05966208447716796
0.060086758917196864,0.06033179177951924
0.0607832312829723,0.0610092617343692
0.06148777653810023,0.06169458431949408
0.062200488256347115,0.06238785055561269
0.06292146109610344,0.06308915251847515
0.06365079081295572,0.06379858335109193
0.06438857427240419,0.06451623727610459
0.06513490946272803,0.06524220960829996
0.0658898955079995,0.06600079678129883
0.06665363268124913,0.06678409820314277
0.06742622241778341,0.06757647895967236
0.06820776732865685,0.06837804429047491
0.06899837121430018,0.06918890065498151
0.0697981390783066,0.06993715479167587
0.07060717714137772,0.07067336794080177
0.07142559285543126,0.07141811461915987
0.07225349491787214,0.07217149373984513
0.07309099328602911,0.07293360536246536
0.07393819919175866,0.07370455070643048
0.07479522515621821,0.0744844321643959
0.07566218500481055,0.0752733533158619
0.07653919388230147,0.0760714189409303
0.0774263682681127,0.07687873503422085
0.07832382599179197,0.07769540881894883
0.07923168624866253,0.07852154876116585
0.08015006961565405,0.07935726458416567
0.08107909806731686,0.08020266728305717
0.08201889499202203,0.08105786913950581
0.08296958520834907,0.08192298373664658
0.08393129498166364,0.08279812597416927
0.08490415204088747,0.08371884201068595
0.0858882855954625,0.08465090719219312
0.08688382635251184,0.08559377604581908
0.08789090653419954,0.08654757379813975
0.08890965989529158,0.08751242712724645
0.08994022174092044,0.08848846417957032
0.09098272894455559,0.08947581458690232
0.09203731996618221,0.09048853117483814
0.09310413487069075,0.0915201576539777
0.09418331534647952,0.09258084949577473
0.0952750047242729,0.09365295021617301
0.09637934799615785,0.09473319820210593
0.09749649183484087,0.095808874507492
0.0986265846131282,0.09689701909765029
0.09976977642363201,0.09799777649386886
0.10092621909870483,0.09911129289259832
0.10209606623060476,0.10023771618486843
0.10327947319189525,0.10137719597593076
0.10447659715608053,0.10252988360512809
0.10568759711848051,0.10369593216599449
0.10691263391734772,0.1048754965265883
0.10815187025522892,0.10603040026393198
0.10940547072057435,0.10715439429505365
0.11067360180959745,0.10829141666712894
0.11195643194838795,0.10944161839311999
0.11325413151528127,0.11064594448216916
0.11456687286348727,0.11192214348039704
0.11589483034398118,0.11322811472155869
0.11723818032865997,0.11455916882587365
0.11859710123376706,0.11586257913984288
0.11997177354358855,0.1171757007473155
0.12136237983442417,0.11850404289470388
0.12276910479883604,0.11987172163961098
0.12419213527017846,0.12124555839240214
0.12563166024741215,0.12263796427222717
0.12708787092020596,0.12407432498801588
0.12856096069432965,0.1254547400456619
0.130051125217341,0.1268475742732692
0.13155856240457053,0.1283022597349319
0.1330834724654076,0.12983822723629096
0.1346260579298911,0.1313919983093304
0.13618652367560827,0.13296377931724762
0.1377650769549055,0.13455377901521887
0.13936192742241435,0.1361622085781252
0.14097728716289676,0.13780394318732303
0.142611370719413,0.13949371225629592
0.14426439512181588,0.14120306762817955
0.14593657991557576,0.14293223633000915
0.1476281471909391,0.14468144802031557
0.14933932161242533,0.14645093501962753
0.15107033044866555,0.14824093234132713
0.15282140360258709,0.15005167772286296
0.15459277364194784,0.15188341165732494
0.15638467583022478,0.1542174043769435
0.15819734815786016,0.1564699535526291
0.16003103137387018,0.15825744740802525
0.16188596901781993,0.16006566030529873
0.1637624074521689,0.16189483240118907
0.16566059589499152,0.16372341154340184
0.16758078645307686,0.16555896193856615
0.16952323415541215,0.16741578840435328
0.1714881969870541,0.1692941375540855
0.17347593592339325,0.17119425885960782
0.1754867149648152,0.17311640468442135
0.1775208011717636,0.17506083031720088
0.1795784647002097,0.17702065809123718
0.18165997883753285,0.17900900750359275
0.18376562003881725,0.18127094259287604
0.18589566796356882,0.18355909602562226
0.18805040551285834,0.18587377170159275
0.1902301188668946,0.18821527704308522
0.19243509752303323,0.19078937824643055
0.19466563433422632,0.19342538068913318
0.19692202554791735,0.1959911019130096
0.19920457084538712,0.19838935025861704
0.20151357338155584,0.20078828360268086
0.20384933982524642,0.20319238465739603
0.20621218039991446,0.20562435191723388
0.2086024089248505,0.208078989302413
0.21102034285685967,0.2105440557995235
0.21346630333242453,0.2130376951590412
0.21594061521035676,0.21556023857222084
0.21844360711494284,0.2181120210691921
0.22097561147959033,0.22069338156345658
0.22353696459097966,0.2233046628969003
0.22612800663372795,0.22602581655862272
0.2287490817355704,0.22897335690029658
0.2314005380130654,0.23204157935958042
0.23408272761782944,0.23514536592971752
0.23679600678330787,0.23828512883830788
0.23954073587208793,0.2414598214483287
0.24231727942376008,0.2446418705997407
0.24512600620333397,0.24786080323996845
0.24796728925021602,0.2510271515806592
0.2508415059277541,0.2541979085827391
0.2537490379733572,0.25740541818506457
0.2566902715491952,0.26065010639114966
0.25966559729348726,0.26393240414236285
0.26267541037238384,0.2672471020381182
0.26572011053245065,0.2703234069595034
0.26880010215376077,0.2734267450768148
0.2719157943036019,0.2765786796489464
0.2750676007908067,0.27985663206981815
0.2782559402207126,0.28321892453965636
0.28148123605075814,0.28634159161305706
0.28474391664672477,0.2895004538709433
0.28804441533962977,0.2926959308557603
0.2913831704832789,0.29592844697291704
0.2947606255124859,0.29929201978312087
0.29817722900196736,0.30271298696148097
0.30163343472591975,0.3062983416367556
0.30512970171828707,0.30996365492148653
0.30866649433372745,0.31367145326383633
0.3122442823092858,0.31742222911287565
0.3158635408267819,0.3210810590652988
0.31952475057592133,0.32491137968874584
0.32322839781813806,0.328807527381353
0.3269749744511768,0.33274883575910563
0.33076497807442423,0.33673582828457355
0.3345989120549975,0.34061666985098743
0.3384772855945983,0.3444107194313545
0.34240061379714254,0.3483679146978335
0.34636941773717345,0.3524604934951392
0.3503842245290676,0.3564842761411343
0.3544455673970435,0.360411692936781
0.3585539857459817,0.36437354954633416
0.36271002523306484,0.36866360426441147
0.3669142378402494,0.37315700236592286
0.3711671819475767,0.3780264027497663
0.37546942240733366,0.3819690128800095
0.37982153061907364,0.3859573222467273
0.3842240846055061,0.3903582034001573
0.38867766908926676,0.39500333191426956
0.393182875570577,0.3999398628816147
0.39774030240580366,0.4051002975830472
0.40235055488692933,0.40959147878853586
0.4070142453219439,0.4138329806057711
0.4117319931161679,0.4181236461465675
0.4165044248545185,0.422659419353948
0.42133217438472886,0.4273984910783263
0.4262158829015325,0.432230319849352
0.43115619903182284,0.4370928386690126
0.43615377892080054,0.4419453566267766
0.441209286319119,0.44682183410533777
0.4463233926710397,0.4519468411301511
0.4514967772036102,0.4573995792665576
0.4567301270168747,0.4624781924169725
0.4620241371751313,0.46719135502203735
0.46737951079924633,0.4719591484237867
0.47279695916003905,0.47678220585391573
0.4782772017727485,0.4816611678839794
0.4838209664925957,0.4861968757842295
0.48942898961145315,0.4907350962618052
0.49510201595563513,0.49531203950735375
0.5008407989848213,0.500017837066389
0.5066461008921268,0.5047781800530339
0.5125186927053332,0.5104620267607844
0.5184593543892912,0.5163118408176351
0.5244688749495119,0.5218984525042447
0.5305480525369574,0.5273543981544457
0.5366976945540476,0.5330052154600368
0.5429186177618943,0.5390398436709779
0.5492116483887789,0.5456471418360386
0.5555776222398878,0.5524884163202644
0.5620173848083188,0.5592630089229969
0.5685317913873753,0.5656505026471315
0.5751217071841613,0.5721158004453735
0.5817880074344935,0.5787002374479597
0.5885315775191451,0.5853679304967881
0.595353313081437,0.5913860260220718
0.6022541201461928,0.5977619834026491
0.6092349152400711,0.6043319040640094
0.6162966255132942,0.6111230285583751
0.6234401888627864,0.6179639514012834
0.6306665540567405,0.6248519171707521
0.6379766808606282,0.6315436851489846
0.6453715401646701,0.6383431801461832
0.6528521141127848,0.6452761381724963
0.6604193962330305,0.6522918417163129
0.6680743915695615,0.6593710004344979
0.675818116816111,0.6673572395382473
0.6836516004510238,0.6751670539410716
0.6915758828738525,0.6830076095808995
0.6995920165435374,0.6908081959135461
0.707701066118189,0.6987304574940987
0.7159041085964888,0.7071696021740412
0.7242022334607315,0.7160754977363928
0.732596542821523,0.7251469281702583
0.741088151564157,0.7343075568605607
0.7496781874966877,0.7438254102879995
0.7583677914997191,0.7534517235397429
0.7671581176779302,0.7625620906433228
0.7760503335133571,0.771494611723716
0.7850456200204509,0.7806199625828906
0.794145171902934,0.7898934365799442
0.8033501977124734,0.7989118687649255
0.8126619200091946,0.8084976705785956
0.822081575524054,0.8182056295490223
0.8316104153230961,0.8278874700785721
0.8412497049736118,0.8376919706763285
0.8510007247122247,0.8477019035417982
0.8608647696149244,0.8574450778984619
0.8708431497690724,0.866894135633655
0.880937190447399,0.8769157960860223
0.8911482322840202,0.8873771890483171
0.9014776314524917,0.8977418152968568
0.9119267598459299,0.9083927571683745
0.9224970052592174,0.9194838006855885
0.9331897715733238,0.930417640382114
0.9440064789417604,0.9413422969952275
0.9549485639791966,0.9525157532807829
0.9660174799522646,0.963836095336462
0.9772146969725725,0.9754380616335118
0.9885417021919574,0.98549088410894
1.0,0.9928123110006049


==> data/ELD/Ensemble/NHiTS-audit_mode/total/roc_SMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,4.711997432139555e-05
0.00031009266359319264,4.7484729526746875e-05
0.00031368698245668765,4.785371265061767e-05
0.00031732296347349763,4.822697269928594e-05
0.00032100108955431715,4.8604559247067e-05
0.00032472184920731285,4.89865224428976e-05
0.00032848573660300434,4.937291301699644e-05
0.0003322932516398972,4.9763782287601896e-05
0.0003361449000108765,5.015918216778779e-05
0.0003400411932703706,5.055916517235819e-05
0.00034398264890229247,5.096378442482221e-05
0.00034796979038876914,5.137309366444945e-05
0.0003520031472796679,5.178714725340746e-05
0.0003560832552629278,5.2206000183981764e-05
0.000360210656235707,5.2629708085879644e-05
0.00036438589837635443,5.305832723361853e-05
0.0003686095362172158,5.349191455400015e-05
0.00037288213071828336,5.3930527633671144e-05
0.00037720424934169976,5.437422472677144e-05
0.00038157646612712486,5.4823064762671246e-05
0.00038599936176797673,5.527710735379772e-05
0.00039047352368855597,5.5736412803552324e-05
0.0003949995461220643,5.6201042114320074e-05
0.000399578030189527,5.66710569955714e-05
0.00040420958397963103,5.714651987205823e-05
0.0004088948226294864,5.7627493892104625e-05
0.00041363436840632776,5.811404293599414e-05
0.00041842885079015847,5.8606231624453776e-05
0.0004232789065573553,5.910412532723665e-05
0.00042818517986524155,5.9607790171804006e-05
0.0004331483223376403,6.0117293052107944e-05
0.00043816899315141946,6.063270163747585e-05
0.00044324785912404005,6.115408438159788e-05
0.00044838559480211905,6.168151053161859e-05
0.0004535828825510191,6.2215050137334e-05
0.00045884041264547613,6.275477406049508e-05
0.0004641588833612782,6.330075398421943e-05
0.0004695390010680063,6.38530624225116e-05
0.0004749814803228505,6.441177272989421e-05
0.0004804870439655134,6.497695911115029e-05
0.0004860564232142139,6.55486966311789e-05
0.0004916903577628031,6.612706122496473e-05
0.0004973895958790067,6.67121297076634e-05
0.0005031548945038057,6.730397978480368e-05
0.0005089870193519685,6.790269006260778e-05
0.0005148867450137498,6.850834005843146e-05
0.0005208548550577665,6.912101021132509e-05
0.0005268921421350677,6.97407818927171e-05
0.0005329994080844093,7.036773741722128e-05
0.0005391774640387505,7.100196005356934e-05
0.0005454271305329836,7.164353403567021e-05
0.0005517492376129129,7.229254457379749e-05
0.0005581446249454966,7.294907786590664e-05
0.0005646141419303673,7.361322110908333e-05
0.0005711586478126435,0.0002035312710327362
0.0005777790117970507,0.0002059945973566465
0.0005844761131633638,0.0002084864763724211
0.0005912508413831881,0.00021100723903751578
0.0005981040962380944,0.00021355722014555116
0.0006050367879391225,0.00021613675837077844
0.0006120498372476703,0.00021874619631306004
0.0006191441755977848,0.00022138588054337172
0.0006263207452198692,0.00022405616164983237
0.0006335804992658254,0.00022675739428426722
0.0006409244019356456,0.00022948993720931047
0.0006483534286054727,0.00023225415334605432
0.0006558685659571436,0.0002350504098222501
0.0006634708121092351,0.00023787907802106813
0.0006711611767496287,0.00024074053363042254
0.0006789406812696112,0.00024363515669286853
0.0006868103588995307,0.000246563331656077
0.000694771254846024,0.00024952544742389503
0.0007028244264308353,0.00025252189740799787
0.0007109709432312439,0.00025555307958013946
0.0007192118872221193,0.00025861939652500925
0.0007275483529196233,0.00026172125549370087
0.0007359814475265771,0.00026485906845780105
0.0007445122910795143,0.00026803325216410556
0.0007531420165974376,0.00027124422818996884
0.0007618717702322999,0.00027449242299929595
0.0007707027114212304,0.00027777826799918286
0.0007796360130405236,0.0002811021995972135
0.0007886728615614156,0.0002844646592594213
0.0007978144572076629,0.0002878660935689219
0.0008070620141149507,0.0002913069542852258
0.0008164167604921472,0.000294787698404239
0.0008258799387844272,0.0002983087882189581
0.0008354528058382871,0.0003018706913808698
0.0008451366330684721,0.0003054738809620616
0.0008549327066268384,0.0003091188355180528
0.0008648423275731727,0.0003128060391513532
0.0008748668120479914,0.0003165359815757593
0.0008850074914473438,0.00032030915818139513
0.00089526571259964,0.0003241260701005072
0.0009056428379445294,0.0003279872242740223
0.0009161402457138521,0.00033189313351887596
0.0009267593301146883,0.00033584431659612276
0.0009375015015145289,0.000339841298279835
0.0009483681866285928,0.0003438846094267997
0.0009593608287093146,0.0003479747870470247
0.0009704808877380307,0.00035211237437506114
0.0009817298406188842,0.0003562979209421527
0.00099310918137498,0.00036053198264922147
0.0010046204213468132,0.00036481512184069963
0.001016265089392995,0.0003691479073792163
0.0010280447320933097,0.00037353091472115175
0.0010399609139541202,0.0003779647259930655
0.0010520152176161591,0.0003824499300690114
0.0010642092440647246,0.0003869871226487482
0.001076544612842316,0.0003915769063368579
0.0010890229622637305,0.00039621989072277967
0.001101645949633657,0.00040091669246177197
0.001114415251466788,0.00040566793535681405
0.0011273325637104871,0.0004104742504414553
0.0011403996019700331,0.00041533627606362577
0.0011536181017364785,0.00042025465797041796
0.0011669898186171474,0.0004252300493938512
0.0011805165285688054,0.0004302631111376311
0.0011942000281335325,0.00043535451166491263
0.0012080421346773289,0.0004405049271870824
0.0012220446866314887,0.00044571504175356893
0.0012362095437367692,0.0004509855473426946
0.0012505385872903913,0.00045631714395358015
0.0012650337203959038,0.00046171053969911466
0.0012796968682159415,0.0004671664509000032
0.001294529978227916,0.0004726856021799045
0.0013095350204826678,0.0004782687265616715
0.0013247139878661174,0.0004839165655647069
0.0013400688963639508,0.000489629869303449
0.001355601785329369,0.0004954093965869953
0.0013713147177539455,0.000501255915019886
0.001387209780541621,0.0005071702011040511
0.001403289084785873,0.0005131530403419415
0.0014195547660501016,0.0005192052273408556
0.0014360089846512606,0.0005253275659184736
0.0014526539259467812,0.000531520869209617
0.0014694918006248172,0.0005377859597742443
0.0014865248449978572,0.0005441236697066987
0.0015037553212997384,0.0005505348407462222
0.001521185517986105,0.000557020324388751
0.0015388177500383464,0.0005635809820000061
0.001556654359271062,0.0005702176849298956
0.0015746977146430866,0.0005769313146282415
0.001592950212572123,0.00058372276276185
0.0016114142772530198,0.0005905929313329377
0.0016300923609797412,0.0005975427327989295
0.0016489869444710648,0.0006045730901936469
0.001668100537200059,0.0006116849372499001
0.0016874356777273757,0.000618879218523501
0.001706994934038408,0.0006261568895187141
0.001726780903884356,0.0006335189168151608
0.0017467962151272458,0.001145771657056181
0.0017670435260889468,0.0011592089973001527
0.0017875255259042354,0.001172802091262882
0.0018082449348779518,0.0011865527443032024
0.0018292045048462937,0.0012004627827060636
0.0018504070195423021,0.001214534053925091
0.0018718552949655793,0.0012287684268279492
0.0018935521797562953,0.001243167791944561
0.0019155005555735278,0.0012577340617181908
0.0019377033374779887,0.0012724691707594496
0.0019601634743191855,0.001287375076103236
0.001982883949127071,0.00130245375746866
0.002005867779508234,0.0013177072175219783
0.002029118018046678,0.0013331374821425762
0.002052637752709252,0.0013487466006920344
0.0020764301072557748,0.0013645366462863148
0.0021004982416539153,0.0013805097160710974
0.0021248453524988827,0.0013966679315003147
0.0021494746734379805,0.0014130134386179094
0.00217438947560008,0.0014295484083428592
0.0021995930680300748,0.0014462750367575084
0.0022250887981283695,0.0014631955453992384
0.002250880052095462,0.0014803121815555188
0.00227697025538168,0.001497627218562381
0.0023033628731421313,0.0015151429561063496
0.002330061410696925,0.0015328617205298738
0.002357069413996728,0.0015507858651402982
0.0023843904700937206,0.0015689177705224184
0.002412028207618007,0.001587259844854655
0.00243998629725955,0.0016058145242288935
0.0024682684522556926,0.0016245842729740363
0.0024968784288843266,0.001643571583983297
0.0025258200269627847,0.0016627789790452953
0.002555097090352507,0.0016822090091789844
0.0025847135074695635,0.0017018642549724654
0.002614673211801092,0.001721747326925726
0.00264498018242772,0.0017418608657973507
0.002675638444552045,0.0017622075429552548
0.0027066520700332413,0.001782790060731479
0.0027380251779278576,0.0018036111527810956
0.0027697619350368907,0.001824673584445282
0.002801866556459195,0.0018459801531185954
0.002834343306151309,0.0018675336886205054
0.0028671964974937695,0.0018893370535712384
0.0029004304938639917,0.001911393143771973
0.002934049709215787,0.0019337048885894423
0.0029680586086656023,0.0019562752513450007
0.003002461709085549,0.0019791072297081916
0.0030372635797033115,0.002002203856094882
0.0030724688427090033,0.0020255681980700124
0.003108082173869064,0.002047548310842679
0.0031441083031472647,0.00206893223626879
0.00318055201533292,0.002090564025174301
0.0032174181506763717,0.0021124465505726183
0.003254711605531848,0.0021345827187785682
0.003292437333007769,0.002156975469794399
0.0033306003436245884,0.002179627777700254
0.003369205705980267,0.0022025426510491747
0.003408258547423452,0.0022257231332666783
0.0034477640547344642,0.0022491723030549663
0.0034877274748141775,0.002272893274801827
0.003528154115380883,0.0022968891989942637
0.0035690493456752297,0.0023211632626369294
0.0036104185971733375,0.002345718689675405
0.0036522673643081755,0.002370558741424388
0.0036946012051993025,0.0023956867170008395
0.003737425742391064,0.002421105953762155
0.0037807466635993493,0.002446819827749415
0.0038245697224669993,0.002472831754135771
0.0038689007393279753,0.002499145187680029
0.003913745601980384,0.002525763623185493
0.0039591102664684585,0.0025526905959641234
0.004005000757873611,0.002579929682306079
0.004051423171114647,0.0026074844999546985
0.0040983836717572615,0.002635358708586991
0.004145888496832911,0.00266355601029969
0.004193943955667186,0.002692080150100951
0.004242556430717777,0.002720934916407736
0.004291732378422158,0.0027501241415489757
0.004341478330055092,0.0027796517022745534
0.004391800892596086,0.002809521520270198
0.004442706749606883,0.0028397375626783355
0.004494202662119142,0.0028703038426249857
0.0045462954695324,0.002901224419752762
0.004598992090522438,0.0029325034007600522
0.004652299523960189,0.0029641449399464446
0.004706224849841282,0.002996153239764482
0.004760775230226368,0.003028532551377804
0.00481595791019235,0.003061287175225765
0.004871780218794631,0.0030944214615945985
0.004928249570040513,0.0031279398111951893
0.004985373463873894,0.003161846675747559
0.005043159487171359,0.0031961465585721126
0.005101615314749833,0.003230844015187749
0.005160748710385908,0.0032659436539169
0.005220567527846975,0.003301450136497576
0.005281079711934331,0.0033373681787025175
0.005342293299538352,0.0033737025509655177
0.005404216420705915,0.003410458079015
0.00546685729972018,0.0034476396445149507
0.0055302242561929005,0.003485252185713268
0.005594325706169377,0.0035233006980976396
0.005659170163246243,0.003561790235059008
0.005724766239702178,0.003600725908562738
0.005791122647641758,0.0036401128898275606
0.005858248200152536,0.003679956410012382
0.005926151812475552,0.0037202617609110576
0.005994842503189409,0.0037610342956552203
0.006064329395408062,0.003802279429425253
0.006134621717992506,0.003844002640169501
0.0062057288067765,0.003886209469331824
0.0062776601058065,0.003928905522587579
0.006350425168595962,0.0039720964705881375
0.00642403365939419,0.004015788049714022
0.006498495354469888,0.004059986062836793
0.006573820143409586,0.004104696380089741
0.006650018030431118,0.004149924939647528
0.006727099135712337,0.004195677748514874
0.006805073696735206,0.004241960883324356
0.0068839520696454964,0.004288780491143484
0.006963744730628222,0.00433614279029112
0.007044462277299037,0.004384054071163356
0.007126115430111745,0.004432520697068969
0.007208715033782135,0.004481549105074564
0.007292272058728313,0.0045311458068595075
0.007376797602527731,0.004581317389580773
0.007462302891391108,0.006942414189386087
0.007548799281653432,0.007019363240550016
0.007636298261282241,0.007097204216801505
0.0077248114514034,0.007175947456544337
0.007814350607844541,0.007255603418015896
0.00790492762269642,0.007336182680676169
0.007996554525892346,0.007417695946612851
0.008089243486805939,0.007500154041962736
0.008183006815867389,0.007583567918349583
0.008277856966198472,0.007667948654338658
0.00837380653526649,0.0077533074569081095
0.008470868266557402,0.007839655662937435
0.008569055051268348,0.007927004740713173
0.008668379930019773,0.008015366291452056
0.008768856094587427,0.008104752050841829
0.008870496889654403,0.008195173890599898
0.00897331581458352,0.00828664382005009
0.009077326525210223,0.008379173987717642
0.009182542835656282,0.008472776682942721
0.009288978720164497,0.008567464337512607
0.009396648314954691,0.008663249527312821
0.009505565920101192,0.008760144973997394
0.009615746001432095,0.008858163546678462
0.009727203192450537,0.008957318263635498
0.009839952296278227,0.009057622294044306
0.009954008287621519,0.009159088959726083
0.010069386314760271,0.009261731736916756
0.010186101701559752,0.009365564258056812
0.010304169949505875,0.009470600313601885
0.01042360673976401,0.009576853853854327
0.010544427935261684,0.00968433899081602
0.010666649582795389,0.009793070000062626
0.010790287915161836,0.00990306132263962
0.01091535935331391,0.010014327566980251
0.011041880508541602,0.010126883510845761
0.011169868184678225,0.010240744103288072
0.011299339380332217,0.010355924466635255
0.011430311291144786,0.010472439898499974
0.011562801312073753,0.010590305873811249
0.011696827039703846,0.010709538046869726
0.01183240627458378,0.010830152253426815
0.011969557023590427,0.010952164512787898
0.012108297502320394,0.011075591029939914
0.012248646137509308,0.01120044819770364
0.012390621569479156,0.01132675259891086
0.012534242654613994,0.01145452100860684
0.01267952846786434,0.011583770396278266
0.012826498305280598,0.011714517928107052
0.012975171686575868,0.011846780969250254
0.013125568357718427,0.014520301387523648
0.013277708293554291,0.014684972263919831
0.013431611700460153,0.014851551858924316
0.013587299019027091,0.015020062296708703
0.013744790926775366,0.015190525957888334
0.013904108340900697,0.015362965482494781
0.014065272421052363,0.015537403772982766
0.014228304572143519,0.01571481898290015
0.014393226447194065,0.015895596952160373
0.014560059950206485,0.016078470339149893
0.014728827239075018,0.016263463432090765
0.014899550728528537,0.01645060080073254
0.015072253093107555,0.016639907299615515
0.01524695727017573,0.016831408071371744
0.015423686462966274,0.017025128550064352
0.01560246414366368,0.017221094464565538
0.015783314056521166,0.017419331841973758
0.01596626022101425,0.01761986701107047
0.01615132693503091,0.01782272660581702
0.01633853877809862,0.018027937568891945
0.016527920614648955,0.01823552715526943
0.0167194975973199,0.018445522935839113
0.016913295170296487,0.018657952801067912
0.01710933907269015,0.01887284496470427
0.01730765534195726,0.019090290317995567
0.01750827031735725,0.019310601929310472
0.017711210643450888,0.01953346719723634
0.017916503273639015,0.01975891572149353
0.018124175473742375,0.019986977444896078
0.018334254825622908,0.020217682657328553
0.018546769230846995,0.020446434591696257
0.018761746914391215,0.020655330450129607
0.018979216428391014,0.02086664764390115
0.019199206655932846,0.021080414238980525
0.019421746814890263,0.02129665862665317
0.019646866461804465,0.021515409527291106
0.01987459549580984,0.021736695994167398
0.02010496416260499,0.021960547417314867
0.02033800305846982,0.022186993527429498
0.020573743134329137,0.02241606439981913
0.02081221569986339,0.022647790458397828
0.021053452427667062,0.022882202479726704
0.02129748535745521,0.023119331597101413
0.021544346900318843,0.023359209304687156
0.02179406984302956,0.023601867461701516
0.0220466873523941,0.02384733829664586
0.022302232979659387,0.02409565441158572
0.022560740664968614,0.02434684878648083
0.022822244741868985,0.02460095478356535
0.023086779941871697,0.024858006151778824
0.023354381399064792,0.02511803703124854
0.023625084654779475,0.025381081957823858
0.023898925662310503,0.025647175867663026
0.024175940791691306,0.025916354101873207
0.024456166834524465,0.026188652411204338
0.024739641008868142,0.026490225378124767
0.025026400964179192,0.0268002630902728
0.025316484786313556,0.02711389448433597
0.025609931002584595,0.027431161215084637
0.025906778586880088,0.027752105420114304
0.026207066964838526,0.02807676972544206
0.02651083601908539,0.028405197251167923
0.026818126094530156,0.02873743161720189
0.02712897800372467,0.02907351694905716
0.027443433032283655,0.029413497883710747
0.02776153294436801,0.029757407718088196
0.028083319988231725,0.030104980608735975
0.028408836901833042,0.030456582255765214
0.028738126918510663,0.03081225935694325
0.029071233772725785,0.03117205915131649
0.029408201705870638,0.03153602942548442
0.029749075472144403,0.03190421851994637
0.030093900344497212,0.032276675335521816
0.03044272212064303,0.032653449339845125
0.030795587129142266,0.03303459057393557
0.03115254223555488,0.03342014965884348
0.03151363484866479,0.033810177802373484
0.031878912926776456,0.0342047268058856
0.03224842498408442,0.03460384907117522
0.0326222200971167,0.035007597607432835
0.03300034791125285,0.03541602603828442
0.03338285864731761,0.03582905470622399
0.033769803108250916,0.036242479341606466
0.03416123268585528,0.03666069602833375
0.034557199367621395,0.037096516781162714
0.03495775574363275,0.037545929860406294
0.035362955013550426,0.03800055213708623
0.03577285099367873,0.03846044399159462
0.0361874981241128,0.038925666504199444
0.03660695147596903,0.039396281463156935
0.03703126675869927,0.039872351372917905
0.03746050032748993,0.0403539394624293
0.037894709190746674,0.040842730019251004
0.03833395101766601,0.04132553230117411
0.03877828414589457,0.041799957792964776
0.03922776758927719,0.04227988240387263
0.03968246104569482,0.04276536987480449
0.040142424904993215,0.043256484685495186
0.040607720257003654,0.043753292063071395
0.041078408899656464,0.04424426642134204
0.04155455334718875,0.04472805100224477
0.04203621683844714,0.04521744318451691
0.04252346334528682,0.04571250796649522
0.04301635758106795,0.04621331109991951
0.0435149650092505,0.046719919098665366
0.044019351852088745,0.047232399247578175
0.044529585099426554,0.04775081961140952
0.04504573251759458,0.048275249043857146
0.04556786265841064,0.04880575719670975
0.046096044868284336,0.04934241452909773
0.04663034929742731,0.04988529231685117
0.04717084690917017,0.05043446266196627
0.047717609489387455,0.0509899985021816
0.04827070965603183,0.05155197362066523
0.0488302208687788,0.0521204626558142
0.0493962174387832,0.05269554111116761
0.04996877453854884,0.05327728536543451
0.0505479682119124,0.0538657726826382
0.05113387538414326,0.054461081222377895
0.05172657387216019,0.05506329005020951
0.05232614239486662,0.0556724791481467
0.052932660583605615,0.05628872942528364
0.05354620899273607,0.05691212272854081
0.05416686911033152,0.057542741853535626
0.05479472336900287,0.05818067055557876
0.05542985515684669,0.058825993560798075
0.05607234882852033,0.0594787965773915
0.05672228971644543,0.060139166307010314
0.05737976414214134,0.06080719045627436
0.05804485942768978,0.06148295774842076
0.05871766390733255,0.06216655793508763
0.05939826693920356,0.06285808180823436
0.060086758917196864,0.06355762121220021
0.0607832312829723,0.06426526905590242
0.06148777653810023,0.06498111932517593
0.062200488256347115,0.06570412385754894
0.06292146109610344,0.06643195767708351
0.06365079081295572,0.0671682279001006
0.06438857427240419,0.06791303231389974
0.06513490946272803,0.06866646983924404
0.0658898955079995,0.06942864054349825
0.06665363268124913,0.07019964565391919
0.06742622241778341,0.07097162672219157
0.06820776732865685,0.07175005144176476
0.06899837121430018,0.07253749896962032
0.0697981390783066,0.07333407389014161
0.07060717714137772,0.07415758316072427
0.07142559285543126,0.07502222855062278
0.07225349491787214,0.07589787656300058
0.07309099328602911,0.07678985209740039
0.07393819919175866,0.07769216662032034
0.07479522515621821,0.07860493997213666
0.07566218500481055,0.0795282933823088
0.07653919388230147,0.08046234948548048
0.0774263682681127,0.08141686937051731
0.07832382599179197,0.08239288461444644
0.07923168624866253,0.08338195715981007
0.08015006961565405,0.08438249415604455
0.08107909806731686,0.0853946284888865
0.08201889499202203,0.08640708517170509
0.08296958520834907,0.08741411433307926
0.08393129498166364,0.08843281608247558
0.08490415204088747,0.08946332571817177
0.0858882855954625,0.09050578010670303
0.08688382635251184,0.09156031770103998
0.08789090653419954,0.09262707855897716
0.08890965989529158,0.09370620436173467
0.08994022174092044,0.09479783843277557
0.09098272894455559,0.09590212575684127
0.09203731996618221,0.09701921299920757
0.09310413487069075,0.09814924852516393
0.09418331534647952,0.09929238241971858
0.0952750047242729,0.10044876650753187
0.09637934799615785,0.10161855437308084
0.09749649183484087,0.10280190138105749
0.0986265846131282,0.10394530615753712
0.09976977642363201,0.10504733547871763
0.10092621909870483,0.10623957170017587
0.10209606623060476,0.10744562726547424
0.10327947319189525,0.10866566235617814
0.10447659715608053,0.10989983901053543
0.10568759711848051,0.1111483211449974
0.10691263391734772,0.11241127457598935
0.10815187025522892,0.1136888670419334
0.10940547072057435,0.11497355586230396
0.11067360180959745,0.11626887219260702
0.11195643194838795,0.11757920267986
0.11325413151528127,0.11890472135484105
0.11456687286348727,0.12024560426553854
0.11589483034398118,0.12160202950053296
0.11723818032865997,0.12297417721264944
0.11859710123376706,0.12436222964288472
0.11997177354358855,0.12576637114461145
0.12136237983442417,0.12718678820806278
0.12276910479883604,0.12862366948510126
0.12419213527017846,0.1300841537618232
0.12563166024741215,0.1316100750759372
0.12708787092020596,0.1332171965883096
0.12856096069432965,0.13481813287769712
0.130051125217341,0.13640425787883081
0.13155856240457053,0.13799885389752217
0.1330834724654076,0.13960639013804257
0.1346260579298911,0.14119987124795136
0.13618652367560827,0.142784893908057
0.1377650769549055,0.14440579627913708
0.13936192742241435,0.14608826186884205
0.14097728716289676,0.14781522016081644
0.142611370719413,0.14955480062312043
0.14426439512181588,0.15131454475778533
0.14593657991557576,0.15309468628420037
0.1476281471909391,0.15489546163082238
0.14933932161242533,0.15671710996657698
0.15107033044866555,0.15855987323262366
0.15282140360258709,0.16042399617448905
0.15459277364194784,0.16230972637457267
0.15638467583022478,0.16421731428502923
0.15819734815786016,0.1661470132610328
0.16003103137387018,0.16809907959442535
0.16188596901781993,0.17007377254775669
0.1637624074521689,0.1721059333765351
0.16566059589499152,0.17421754359006975
0.16758078645307686,0.1762823297660344
0.16952323415541215,0.17832686554476632
0.1714881969870541,0.18039701696392854
0.17347593592339325,0.18248339563666463
0.1754867149648152,0.18458780959466115
0.1775208011717636,0.18671661605101025
0.1795784647002097,0.18887009774189764
0.18165997883753285,0.19104644350382577
0.18376562003881725,0.19326793958521135
0.18589566796356882,0.19552504442896104
0.18805040551285834,0.19779587909360016
0.1902301188668946,0.2000688782044436
0.19243509752303323,0.20236822390306547
0.19466563433422632,0.20469422157572142
0.19692202554791735,0.20704718014843357
0.19920457084538712,0.20942741212801996
0.20151357338155584,0.21183259190344
0.20384933982524642,0.21421082536657304
0.20621218039991446,0.21658301713408132
0.2086024089248505,0.2190179100484742
0.21102034285685967,0.22150168047452393
0.21346630333242453,0.22401424056232008
0.21594061521035676,0.22669165452188372
0.21844360711494284,0.22928159856863975
0.22097561147959033,0.23183972145393295
0.22353696459097966,0.23442749582867192
0.22612800663372795,0.23704526538659842
0.2287490817355704,0.23969337780524697
0.2314005380130654,0.24237218479212141
0.23408272761782944,0.24511479237081568
0.23679600678330787,0.2479781019849611
0.23954073587208793,0.250875049815566
0.24231727942376008,0.25380245020447223
0.24512600620333397,0.25651079624574236
0.24796728925021602,0.2592354471159074
0.2508415059277541,0.2619916797200793
0.2537490379733572,0.26477767411475606
0.2566902715491952,0.2675729238985675
0.25966559729348726,0.27040057373631676
0.26267541037238384,0.27326940267922023
0.26572011053245065,0.27617773304855087
0.26880010215376077,0.27930347594987326
0.2719157943036019,0.28252341966386474
0.2750676007908067,0.2857806861067995
0.2782559402207126,0.2890757078906173
0.28148123605075814,0.29262757034719783
0.28474391664672477,0.2960937556182666
0.28804441533962977,0.29946221997685263
0.2913831704832789,0.30285898550484086
0.2947606255124859,0.30644504461530764
0.29817722900196736,0.309942740654932
0.30163343472591975,0.313376752932106
0.30512970171828707,0.31685056923096255
0.30866649433372745,0.3203646509243843
0.3122442823092858,0.3239250073726839
0.3158635408267819,0.3276727502611354
0.31952475057592133,0.331463933657993
0.32322839781813806,0.33528900079618695
0.3269749744511768,0.3392983501251286
0.33076497807442423,0.34317059943603306
0.3345989120549975,0.3470877324232589
0.3384772855945983,0.35105026933853534
0.34240061379714254,0.35505873646388786
0.34636941773717345,0.35911366618153584
0.3503842245290676,0.3632788344716107
0.3544455673970435,0.3676332223519584
0.3585539857459817,0.3718075950025507
0.36271002523306484,0.37578330595073983
0.3669142378402494,0.37979343432782275
0.3711671819475767,0.38385004455295646
0.37546942240733366,0.387953675402458
0.37982153061907364,0.3923588319121967
0.3842240846055061,0.39718072500129453
0.38867766908926676,0.4020585091943194
0.393182875570577,0.4069541523442634
0.39774030240580366,0.4118821058189317
0.40235055488692933,0.4166285843419474
0.4070142453219439,0.4215572962649622
0.4117319931161679,0.4267535167127844
0.4165044248545185,0.4319874100641856
0.42133217438472886,0.43724724962826134
0.4262158829015325,0.44252150399943063
0.43115619903182284,0.4478568928449132
0.43615377892080054,0.45309110386593854
0.441209286319119,0.4580052275437154
0.4463233926710397,0.4629567811837
0.4514967772036102,0.4679761517008775
0.4567301270168747,0.4728714792359058
0.4620241371751313,0.47758744568957623
0.46737951079924633,0.4822732005194702
0.47279695916003905,0.4869001051581104
0.4782772017727485,0.49143876312153256
0.4838209664925957,0.49619464729604124
0.48942898961145315,0.5018798187539893
0.49510201595563513,0.5064011085928124
0.5008407989848213,0.5109270329239257
0.5066461008921268,0.5158134611640778
0.5125186927053332,0.5215163603521573
0.5184593543892912,0.5267552536897799
0.5244688749495119,0.5320137226230888
0.5305480525369574,0.5373859825891861
0.5366976945540476,0.5427680962302162
0.5429186177618943,0.5478310507158698
0.5492116483887789,0.5530408237358949
0.5555776222398878,0.5585783770735209
0.5620173848083188,0.5641321120957482
0.5685317913873753,0.5697330180115208
0.5751217071841613,0.5752232246864405
0.5817880074344935,0.5809051156710854
0.5885315775191451,0.5868526994192169
0.595353313081437,0.5928538920821388
0.6022541201461928,0.5986414789169687
0.6092349152400711,0.6043075703682222
0.6162966255132942,0.6102625674729517
0.6234401888627864,0.6156949750163468
0.6306665540567405,0.6216084861722447
0.6379766808606282,0.6281412003107165
0.6453715401646701,0.6342055587590092
0.6528521141127848,0.6405390985343307
0.6604193962330305,0.6469004779061336
0.6680743915695615,0.6535453049435723
0.675818116816111,0.660178120736974
0.6836516004510238,0.667126140570586
0.6915758828738525,0.6747948027342884
0.6995920165435374,0.6856473679812914
0.707701066118189,0.693556746466322
0.7159041085964888,0.7015721272371873
0.7242022334607315,0.7099159650627979
0.732596542821523,0.7181694834735776
0.741088151564157,0.726481179663193
0.7496781874966877,0.7350506240261264
0.7583677914997191,0.74370081800897
0.7671581176779302,0.7523986064848331
0.7760503335133571,0.7612032389671171
0.7850456200204509,0.7701984059514502
0.794145171902934,0.7795932139233072
0.8033501977124734,0.7892385990675455
0.8126619200091946,0.7989954804110753
0.822081575524054,0.8087355562375651
0.8316104153230961,0.818719109529777
0.8412497049736118,0.8284118557411541
0.8510007247122247,0.8388586371678375
0.8608647696149244,0.8497214020069747
0.8708431497690724,0.8601320417071324
0.880937190447399,0.8707488458042304
0.8911482322840202,0.8815649571155537
0.9014776314524917,0.8917563430818836
0.9119267598459299,0.9020742195174257
0.9224970052592174,0.9127536835036716
0.9331897715733238,0.9239134439249567
0.9440064789417604,0.9352053423207544
0.9549485639791966,0.9464788723091297
0.9660174799522646,0.9587160813670119
0.9772146969725725,0.9717941442218138
0.9885417021919574,0.9863738973501098
1.0,0.995381358779652


==> data/ELD/Ensemble/NHiTS-audit_mode/total/roc_SeasonalityLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0
0.0008748668120479914,0.0
0.0008850074914473438,0.0
0.00089526571259964,0.0
0.0009056428379445294,0.0
0.0009161402457138521,0.0
0.0009267593301146883,0.0
0.0009375015015145289,0.0
0.0009483681866285928,0.0
0.0009593608287093146,0.0
0.0009704808877380307,0.0
0.0009817298406188842,0.0
0.00099310918137498,0.0
0.0010046204213468132,0.0
0.001016265089392995,0.0
0.0010280447320933097,0.0
0.0010399609139541202,0.0
0.0010520152176161591,0.0
0.0010642092440647246,0.0
0.001076544612842316,0.0
0.0010890229622637305,0.0
0.001101645949633657,0.0
0.001114415251466788,0.0
0.0011273325637104871,0.0
0.0011403996019700331,0.0
0.0011536181017364785,0.0
0.0011669898186171474,0.0
0.0011805165285688054,0.0
0.0011942000281335325,0.0
0.0012080421346773289,0.0
0.0012220446866314887,0.0
0.0012362095437367692,0.0
0.0012505385872903913,0.0
0.0012650337203959038,0.0
0.0012796968682159415,0.0
0.001294529978227916,0.0
0.0013095350204826678,0.0
0.0013247139878661174,0.0
0.0013400688963639508,0.0
0.001355601785329369,0.0
0.0013713147177539455,0.0
0.001387209780541621,0.0
0.001403289084785873,0.0
0.0014195547660501016,0.0
0.0014360089846512606,0.0
0.0014526539259467812,0.0
0.0014694918006248172,0.0
0.0014865248449978572,0.0
0.0015037553212997384,0.0
0.001521185517986105,0.0
0.0015388177500383464,0.0
0.001556654359271062,0.0
0.0015746977146430866,0.0
0.001592950212572123,0.0
0.0016114142772530198,0.0
0.0016300923609797412,0.0
0.0016489869444710648,0.0
0.001668100537200059,0.0
0.0016874356777273757,0.0
0.001706994934038408,0.0
0.001726780903884356,0.0
0.0017467962151272458,0.0
0.0017670435260889468,0.0
0.0017875255259042354,0.0
0.0018082449348779518,0.0
0.0018292045048462937,0.0
0.0018504070195423021,0.0
0.0018718552949655793,0.0
0.0018935521797562953,0.0
0.0019155005555735278,0.0
0.0019377033374779887,0.0
0.0019601634743191855,0.0
0.001982883949127071,0.0
0.002005867779508234,0.0
0.002029118018046678,0.0
0.002052637752709252,0.0
0.0020764301072557748,0.0
0.0021004982416539153,0.0
0.0021248453524988827,0.0
0.0021494746734379805,0.0
0.00217438947560008,0.0
0.0021995930680300748,0.0
0.0022250887981283695,0.0
0.002250880052095462,0.0
0.00227697025538168,0.0
0.0023033628731421313,0.0
0.002330061410696925,0.0
0.002357069413996728,0.0
0.0023843904700937206,0.0
0.002412028207618007,0.0
0.00243998629725955,0.0
0.0024682684522556926,0.0
0.0024968784288843266,0.0
0.0025258200269627847,0.0
0.002555097090352507,0.0
0.0025847135074695635,0.0
0.002614673211801092,0.0
0.00264498018242772,0.0
0.002675638444552045,0.0
0.0027066520700332413,0.0
0.0027380251779278576,0.0
0.0027697619350368907,0.0007556085797227941
0.002801866556459195,0.0007636431985110826
0.002834343306151309,0.0007717709474674219
0.0028671964974937695,0.0007799929060740412
0.0029004304938639917,0.0007883101663255695
0.002934049709215787,0.000796723832874068
0.0029680586086656023,0.0008052350231757442
0.003002461709085549,0.0008138448676393653
0.0030372635797033115,0.000822554509776394
0.0030724688427090033,0.001163172426210737
0.003108082173869064,0.0011758877842866014
0.0031441083031472647,0.0011887505275048889
0.00318055201533292,0.0012017623642233263
0.0032174181506763717,0.001214925022601405
0.003254711605531848,0.001228240250829908
0.003292437333007769,0.0012417098173630938
0.0033306003436245884,0.0012553355111535717
0.003369205705980267,0.0012691191418899028
0.003408258547423452,0.0012830625402369504
0.0034477640547344642,0.0012971675580790202
0.0034877274748141775,0.0013114360687658164
0.003528154115380883,0.0013258699673612505
0.0035690493456752297,0.0013404711708951311
0.0036104185971733375,0.0013552416186177764
0.0036522673643081755,0.0013701832722575712
0.0036946012051993025,0.0013852981162815142
0.003737425742391064,0.0014005881581587842
0.0037807466635993493,0.001416055428627361
0.0038245697224669993,0.0014317019819637354
0.0038689007393279753,0.0014475298962557475
0.003913745601980384,0.0014635412736785879
0.0039591102664684585,0.0014797382407739945
0.004005000757873611,0.0014961229487326895
0.004051423171114647,0.0015126975736800884
0.0040983836717572615,0.0015294643169653207
0.004145888496832911,0.0015464254054535999
0.004193943955667186,0.0015635830918219855
0.004242556430717777,0.001580939654858568
0.004291732378422158,0.0015984973997651276
0.004341478330055092,0.0016162586584632962
0.004391800892596086,0.0016342257899042722
0.004442706749606883,0.0016524011803821207
0.004494202662119142,0.0016707872438507098
0.0045462954695324,0.001689386422244318
0.004598992090522438,0.0017082011858019573
0.004652299523960189,0.001727234033395458
0.004706224849841282,0.0017465850685592498
0.004760775230226368,0.0017662683285219235
0.00481595791019235,0.0017861797393597556
0.004871780218794631,0.001806321945595144
0.004928249570040513,0.0018266976224034417
0.004985373463873894,0.0018473094759682614
0.005043159487171359,0.001868160243840892
0.005101615314749833,0.001889252695303887
0.005160748710385908,0.0019105896317388657
0.005220567527846975,0.0019321738869985748
0.005281079711934331,0.001954008327783267
0.005342293299538352,0.001976095854021439
0.005404216420705915,0.0019984393992549844
0.00546685729972018,0.00202104193102881
0.0055302242561929005,0.002043906451284969
0.005594325706169377,0.0020670359967613606
0.005659170163246243,0.002090433639395056
0.005724766239702178,0.002114102486730291
0.005791122647641758,0.002138045682331198
0.005858248200152536,0.002162266406199312
0.005926151812475552,0.002186767875195923
0.005994842503189409,0.002211553343469323
0.006064329395408062,0.0022366261028870004
0.006134621717992506,0.002261989483472849
0.0062057288067765,0.002287646853849444
0.0062776601058065,0.002313601621685442
0.006350425168595962,0.0023398572341481703
0.00642403365939419,0.00236641717836146
0.006498495354469888,0.002393284981868785
0.006573820143409586,0.002420464213101771
0.006650018030431118,0.0024479584818541352
0.006727099135712337,0.0024757714397611206
0.006805073696735206,0.002503906780784483
0.0068839520696454964,0.0025323682417031025
0.006963744730628222,0.0025611596026092836
0.007044462277299037,0.0025902846874108054
0.007126115430111745,0.00261974736433879
0.007208715033782135,0.002649551546461461
0.007292272058728313,0.002679701192203856
0.007376797602527731,0.00271020030587356
0.007462302891391108,0.002741052938192536
0.007548799281653432,0.002772263186835123
0.007636298261282241,0.002803835196972258
0.0077248114514034,0.002835773161822026
0.007814350607844541,0.002868081323206568
0.00790492762269642,0.002900763972115464
0.007996554525892346,0.003906590546993361
0.008089243486805939,0.003951376254729712
0.008183006815867389,0.003996681078630457
0.008277856966198472,0.004042511035829318
0.00837380653526649,0.0040888722132052845
0.008470868266557402,0.004135770768191044
0.008569055051268348,0.00418321292959078
0.008668379930019773,0.00423120499840744
0.008768856094587427,0.004279753348679608
0.008870496889654403,0.004328864428328061
0.00897331581458352,0.0043785447600121555
0.009077326525210223,0.004428800941996115
0.009182542835656282,0.004479639649025394
0.009288978720164497,0.004531067633213162
0.009396648314954691,0.004583091724937097
0.009505565920101192,0.004635718833746546
0.009615746001432095,0.004688955949280222
0.009727203192450537,0.004742810142194521
0.009839952296278227,0.004797288565102613
0.009954008287621519,0.0048523984535244116
0.010069386314760271,0.00490814712684755
0.010186101701559752,0.004964541989299504
0.010304169949505875,0.005021590530930988
0.01042360673976401,0.0050793003286107264
0.010544427935261684,0.005137679047031789
0.010666649582795389,0.00519673443972955
0.010790287915161836,0.005256474350111495
0.01091535935331391,0.005316906712498917
0.011041880508541602,0.005378039553180723
0.011169868184678225,0.005439880991479434
0.011299339380332217,0.00550243924082955
0.011430311291144786,0.005565722609868408
0.011562801312073753,0.005629739503539696
0.011696827039703846,0.005694498424209752
0.01183240627458378,0.005760007972796786
0.011969557023590427,0.0058270932958492646
0.012108297502320394,0.005895110904114343
0.012248646137509308,0.005963916912110018
0.012390621569479156,0.006033520458266044
0.012534242654613994,0.00610393078693674
0.01267952846786434,0.006175157249628777
0.012826498305280598,0.006247209306243183
0.012975171686575868,0.0063200965263317645
0.013125568357718427,0.0063938285903680754
0.013277708293554291,0.006468415291033126
0.013431611700460153,0.006543866534515991
0.013587299019027091,0.006620192341829492
0.013744790926775366,0.006697402850141139
0.013904108340900697,0.006775508314119485
0.014065272421052363,0.006854519107296097
0.014228304572143519,0.0069344457234433166
0.014393226447194065,0.007015298777967967
0.014560059950206485,0.007097089009321251
0.014728827239075018,0.007179827280424966
0.014899550728528537,0.00726352458011425
0.015072253093107555,0.007348192024597062
0.01524695727017573,0.007433840858930581
0.015423686462966274,0.007520482458514699
0.01560246414366368,0.007608128330602848
0.015783314056521166,0.007696790115830329
0.01596626022101425,0.011494025272106096
0.01615132693503091,0.011625881979506538
0.01633853877809862,0.01175926705279991
0.016527920614648955,0.011894198207446808
0.0167194975973199,0.012030693364249712
0.016913295170296487,0.012168770651733126
0.01710933907269015,0.01230844840855132
0.01730765534195726,0.012449745185923972
0.01750827031735725,0.012592679750100009
0.017711210643450888,0.01273727108485008
0.017916503273639015,0.012883538393987832
0.018124175473742375,0.013031501103920474
0.018334254825622908,0.01318117886622889
0.018546769230846995,0.013332591560277631
0.018761746914391215,0.013485759295855207
0.018979216428391014,0.013640702415844932
0.019199206655932846,0.013797441498926765
0.019421746814890263,0.013955997362310462
0.019646866461804465,0.014116391064500388
0.01987459549580984,0.014278643908092392
0.02010496416260499,0.014442777442603106
0.02033800305846982,0.014608813467332024
0.020573743134329137,0.01477677403425678
0.02081221569986339,0.014946681450961933
0.021053452427667062,0.015118952587339743
0.02129748535745521,0.015293316030177844
0.021544346900318843,0.01546970053924962
0.02179406984302956,0.015649064436369382
0.0220466873523941,0.015830589984202538
0.022302232979659387,0.01601421961503213
0.022560740664968614,0.01619997771752028
0.022822244741868985,0.01638788896302086
0.023086779941871697,0.016577978308856156
0.023354381399064792,0.01677027100163158
0.023625084654779475,0.0169647925805888
0.023898925662310503,0.017161568880997655
0.024175940791691306,0.01736062603758754
0.024456166834524465,0.01756199048801842
0.024739641008868142,0.017765688976392136
0.025026400964179192,0.01797174855680441
0.025316484786313556,0.018180196596938043
0.025609931002584595,0.0183910607816977
0.025906778586880088,0.01860436911688689
0.026207066964838526,0.018820149932927542
0.02651083601908539,0.019038431888622663
0.026818126094530156,0.019259243974962693
0.02712897800372467,0.019482615518975857
0.027443433032283655,0.019708576187623297
0.02776153294436801,0.0199371559917392
0.028083319988231725,0.020168385290016706
0.028408836901833042,0.020402294793039993
0.028738126918510663,0.020638915567363032
0.029071233772725785,0.020877425993631578
0.029408201705870638,0.021116025968460916
0.029749075472144403,0.021357391582375113
0.030093900344497212,0.021601554892207157
0.03044272212064303,0.02184854832636441
0.030795587129142266,0.02209840468913553
0.03115254223555488,0.022351157165047365
0.03151363484866479,0.02260683932327234
0.031878912926776456,0.02286548512208694
0.03224842498408442,0.023127369898943942
0.0326222200971167,0.023395101199699946
0.03300034791125285,0.023665935804008845
0.03338285864731761,0.023939909682610387
0.033769803108250916,0.0242170592231852
0.03416123268585528,0.02449742123518759
0.034557199367621395,0.024781032954734404
0.03495775574363275,0.02506793204955048
0.035362955013550426,0.02535815662397148
0.03577285099367873,0.025651745224004707
0.0361874981241128,0.025948736842448562
0.03660695147596903,0.02624917092407133
0.03703126675869927,0.026553087370850055
0.03746050032748993,0.02686052654727006
0.037894709190746674,0.02717152928568594
0.03833395101766601,0.027486136891744735
0.03877828414589457,0.02780439114987181
0.03922776758927719,0.028126334328820557
0.03968246104569482,0.028452009187286204
0.040142424904993215,0.02878145897958479
0.040607720257003654,0.029114727461398038
0.041078408899656464,0.02945185889558464
0.04155455334718875,0.02979289805805909
0.04203621683844714,0.030137890243738495
0.04252346334528682,0.030486881272558452
0.04301635758106795,0.030839917495558578
0.0435149650092505,0.031194606307946692
0.044019351852088745,0.03155213442726299
0.044529585099426554,0.031913806695133454
0.04504573251759458,0.03227967114684905
0.04556786265841064,0.032649776374483186
0.046096044868284336,0.03302417153334547
0.04663034929742731,0.033402906348510175
0.04717084690917017,0.03378603112142053
0.047717609489387455,0.03417359673656941
0.04827070965603183,0.03456872128132819
0.0488302208687788,0.03496898873225615
0.0493962174387832,0.035373895728127366
0.04996877453854884,0.03578349604642793
0.0505479682119124,0.036197844087984835
0.05113387538414326,0.036616994884191165
0.05172657387216019,0.037041004104315
0.05232614239486662,0.03746992806289326
0.052932660583605615,0.03790382372721087
0.05354620899273607,0.03834274872486702
0.05416686911033152,0.03878676135142887
0.05479472336900287,0.03924042662874597
0.05542985515684669,0.039703664193513725
0.05607234882852033,0.04017227119688101
0.05672228971644543,0.06352875786672146
0.05737976414214134,0.06432162511649475
0.05804485942768978,0.06512368257953877
0.05871766390733255,0.06593503678064688
0.05939826693920356,0.06675579547935331
0.060086758917196864,0.06758606768424516
0.0607832312829723,0.0684259636674402
0.06148777653810023,0.06927501894469394
0.062200488256347115,0.07013151768309865
0.06292146109610344,0.07099794419449977
0.06365079081295572,0.07187441355282823
0.06438857427240419,0.07276104216584982
0.06513490946272803,0.07365794779062582
0.0658898955079995,0.07456524954915279
0.06665363268124913,0.07548306794418368
0.06742622241778341,0.07641152487523252
0.06820776732865685,0.0773507436547641
0.06899837121430018,0.07830084902457198
0.0697981390783066,0.07926196717234577
0.07060717714137772,0.08023422574843074
0.07142559285543126,0.08121775388278173
0.07225349491787214,0.08221268220211325
0.07309099328602911,0.08321914284724882
0.07393819919175866,0.08423726949067104
0.07479522515621821,0.0852671973542752
0.07566218500481055,0.08630906322732886
0.07653919388230147,0.08736300548463924
0.0774263682681127,0.08842916410493155
0.07832382599179197,0.08950768068944011
0.07923168624866253,0.09059869848071493
0.08015006961565405,0.09170236238164664
0.08107909806731686,0.09281881897471142
0.08201889499202203,0.09383360176678626
0.08296958520834907,0.09485799483317461
0.08393129498166364,0.09589426175455677
0.08490415204088747,0.09694254016211852
0.0858882855954625,0.09800296928234412
0.08688382635251184,0.09910131457702938
0.08789090653419954,0.1002127889823263
0.08890965989529158,0.10133714661218896
0.08994022174092044,0.10241608650474801
0.09098272894455559,0.1035058049542038
0.09203731996618221,0.10460815445249963
0.09310413487069075,0.10572328140754006
0.09418331534647952,0.1068513339242602
0.0952750047242729,0.10799327504423857
0.09637934799615785,0.10914906115331598
0.09749649183484087,0.11031824410889043
0.0986265846131282,0.11144604470230315
0.09976977642363201,0.11253644720749745
0.10092621909870483,0.11363452024375435
0.10209606623060476,0.11474523717691124
0.10327947319189525,0.11586742182855445
0.10447659715608053,0.117009243714144
0.10568759711848051,0.11816498433933928
0.10691263391734772,0.11933412128382277
0.10815187025522892,0.12051680982583482
0.10940547072057435,0.12171372947787687
0.11067360180959745,0.12292776756047115
0.11195643194838795,0.12415587769472478
0.11325413151528127,0.1253982229913678
0.11456687286348727,0.1266549684517649
0.11589483034398118,0.1279262809898303
0.11723818032865997,0.12921232945419595
0.11859710123376706,0.13053890069050916
0.11997177354358855,0.13193955122427978
0.12136237983442417,0.13335650962363782
0.12276910479883604,0.13478989214681927
0.12419213527017846,0.13623988916768662
0.12563166024741215,0.1376983216740258
0.12708787092020596,0.13917036659835105
0.12856096069432965,0.14063631869577062
0.130051125217341,0.1420920712591411
0.13155856240457053,0.1435539400467713
0.1330834724654076,0.14507761305903485
0.1346260579298911,0.14661894713617601
0.13618652367560827,0.14817814698957973
0.1377650769549055,0.14969966364575155
0.13936192742241435,0.15121263016887854
0.14097728716289676,0.152743133656766
0.142611370719413,0.1542695548708622
0.14426439512181588,0.15580498169116214
0.14593657991557576,0.1573582058160477
0.1476281471909391,0.15892629032108418
0.14933932161242533,0.16050852251169395
0.15107033044866555,0.1621090945331892
0.15282140360258709,0.163728218964608
0.15459277364194784,0.1654382664528117
0.15638467583022478,0.16713129061101661
0.15819734815786016,0.1688439388022369
0.16003103137387018,0.1705764384908416
0.16188596901781993,0.1723290197777646
0.1637624074521689,0.17410191543106573
0.16566059589499152,0.17589184635555313
0.16758078645307686,0.17769982095525888
0.16952323415541215,0.17952875199144766
0.1714881969870541,0.18137888237252656
0.17347593592339325,0.18325045782248117
0.1754867149648152,0.18514372691351164
0.1775208011717636,0.18705894109904617
0.1795784647002097,0.18903890177581448
0.18165997883753285,0.191096123548311
0.18376562003881725,0.19317731135941085
0.18589566796356882,0.19533342346217636
0.18805040551285834,0.19743569419438142
0.1902301188668946,0.19957168839786857
0.19243509752303323,0.2017727700397216
0.19466563433422632,0.2039993646658992
0.19692202554791735,0.2061379788492997
0.19920457084538712,0.20832372234732072
0.20151357338155584,0.21053376201969862
0.20384933982524642,0.21274211043862284
0.20621218039991446,0.21497605607190015
0.2086024089248505,0.21734188879349517
0.21102034285685967,0.2199215430375859
0.21346630333242453,0.2225310983435186
0.21594061521035676,0.22507514010362958
0.21844360711494284,0.2275325804472761
0.22097561147959033,0.2300185052577291
0.22353696459097966,0.23254936903868945
0.22612800663372795,0.23509026991103835
0.2287490817355704,0.23768594232349907
0.2314005380130654,0.24044532775073862
0.23408272761782944,0.2432366975241341
0.23679600678330787,0.24608673281680238
0.23954073587208793,0.24897506520507307
0.24231727942376008,0.25189687657819587
0.24512600620333397,0.25483691193679375
0.24796728925021602,0.2578060967632695
0.2508415059277541,0.2609004758731054
0.2537490379733572,0.2639379545524495
0.2566902715491952,0.2670106409880434
0.25966559729348726,0.2701179222424356
0.26267541037238384,0.27319451934749195
0.26572011053245065,0.2761631122294394
0.26880010215376077,0.27912879198059787
0.2719157943036019,0.28278199625940104
0.2750676007908067,0.2866658370652309
0.2782559402207126,0.2907412072399703
0.28148123605075814,0.2948638154877588
0.28474391664672477,0.2989548085709406
0.28804441533962977,0.30303870231001856
0.2913831704832789,0.3070250762068937
0.2947606255124859,0.3105187768955452
0.29817722900196736,0.31409799263956584
0.30163343472591975,0.31766293233338605
0.30512970171828707,0.3210652986580788
0.30866649433372745,0.32450710219266776
0.3122442823092858,0.32797773670973196
0.3158635408267819,0.33147993433911277
0.31952475057592133,0.33502598454671156
0.32322839781813806,0.33876852645863803
0.3269749744511768,0.3432323538812288
0.33076497807442423,0.3478185944082211
0.3345989120549975,0.35242511990466363
0.3384772855945983,0.3569460682050756
0.34240061379714254,0.3614836133991953
0.34636941773717345,0.3660526131277141
0.3503842245290676,0.3697533821351101
0.3544455673970435,0.37366907070195443
0.3585539857459817,0.37801352362376217
0.36271002523306484,0.3823895677658844
0.3669142378402494,0.38679506550282305
0.3711671819475767,0.3912748867311188
0.37546942240733366,0.39559225288666544
0.37982153061907364,0.39955069752741923
0.3842240846055061,0.40362611577166196
0.38867766908926676,0.4077549319400255
0.393182875570577,0.4118204264063772
0.39774030240580366,0.4163280598519223
0.40235055488692933,0.42091851141731385
0.4070142453219439,0.42556469163559907
0.4117319931161679,0.4303745794035274
0.4165044248545185,0.43480035861864785
0.42133217438472886,0.4398809336871493
0.4262158829015325,0.44451410567473565
0.43115619903182284,0.4490822654260252
0.43615377892080054,0.4532362213874991
0.441209286319119,0.45741036402720586
0.4463233926710397,0.4618430240583761
0.4514967772036102,0.4663897022125686
0.4567301270168747,0.4709730774726843
0.4620241371751313,0.4752151267560227
0.46737951079924633,0.47927183691284164
0.47279695916003905,0.4834428518187998
0.4782772017727485,0.48768082179220534
0.4838209664925957,0.4926980473462789
0.48942898961145315,0.4978326132829672
0.49510201595563513,0.502926441499504
0.5008407989848213,0.5074409273849855
0.5066461008921268,0.5122675542916253
0.5125186927053332,0.5170620672403482
0.5184593543892912,0.522162756017882
0.5244688749495119,0.5276907650168099
0.5305480525369574,0.5331032276585665
0.5366976945540476,0.5390439556407237
0.5429186177618943,0.5446657190001187
0.5492116483887789,0.5497713874291594
0.5555776222398878,0.555045352334073
0.5620173848083188,0.5609744404647709
0.5685317913873753,0.5675822992356236
0.5751217071841613,0.5742956971483573
0.5817880074344935,0.5809215538489111
0.5885315775191451,0.587558495121481
0.595353313081437,0.5943320835769627
0.6022541201461928,0.6014544376137266
0.6092349152400711,0.6081518174821089
0.6162966255132942,0.614926598884198
0.6234401888627864,0.6217561808177262
0.6306665540567405,0.6289389305431659
0.6379766808606282,0.6363151717741424
0.6453715401646701,0.6435343855828928
0.6528521141127848,0.6507328798205181
0.6604193962330305,0.6579782483180611
0.6680743915695615,0.6653075986949625
0.675818116816111,0.6727705748592056
0.6836516004510238,0.6805447668836558
0.6915758828738525,0.6884589316643532
0.6995920165435374,0.696408763581121
0.707701066118189,0.7042861295401682
0.7159041085964888,0.7122498373772197
0.7242022334607315,0.720690444436675
0.732596542821523,0.7293149331732207
0.741088151564157,0.7380108658349048
0.7496781874966877,0.7468069349843947
0.7583677914997191,0.7552834257478741
0.7671581176779302,0.7638378379527855
0.7760503335133571,0.772709905804089
0.7850456200204509,0.7820836844862852
0.794145171902934,0.7916133204819317
0.8033501977124734,0.8020844003501679
0.8126619200091946,0.8123456994223254
0.822081575524054,0.8226870510574388
0.8316104153230961,0.8330018484543233
0.8412497049736118,0.8433102915784376
0.8510007247122247,0.8535859835906674
0.8608647696149244,0.8635628043212952
0.8708431497690724,0.8734590020516034
0.880937190447399,0.8825118290130506
0.8911482322840202,0.892144726992508
0.9014776314524917,0.9021039751767669
0.9119267598459299,0.9131356031037303
0.9224970052592174,0.92378647437261
0.9331897715733238,0.9328015163164517
0.9440064789417604,0.9408744120290748
0.9549485639791966,0.9488203333294256
0.9660174799522646,0.9568691527364965
0.9772146969725725,0.9649876214328256
0.9885417021919574,0.9728596201133988
1.0,0.9769457697735369


==> data/ELD/Ensemble/NHiTS-audit_mode/total/roc_TS2VecLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,0.0
0.0006191441755977848,0.0
0.0006263207452198692,0.0
0.0006335804992658254,0.0
0.0006409244019356456,0.0
0.0006483534286054727,0.0
0.0006558685659571436,0.0
0.0006634708121092351,0.0
0.0006711611767496287,0.0
0.0006789406812696112,0.0
0.0006868103588995307,0.0
0.000694771254846024,0.0
0.0007028244264308353,0.0
0.0007109709432312439,0.0
0.0007192118872221193,0.0
0.0007275483529196233,0.0
0.0007359814475265771,0.0
0.0007445122910795143,0.0
0.0007531420165974376,0.0
0.0007618717702322999,0.0
0.0007707027114212304,0.0
0.0007796360130405236,0.0
0.0007886728615614156,0.0
0.0007978144572076629,0.0
0.0008070620141149507,0.0
0.0008164167604921472,0.0
0.0008258799387844272,0.0
0.0008354528058382871,0.0
0.0008451366330684721,0.0
0.0008549327066268384,0.0
0.0008648423275731727,0.0
0.0008748668120479914,0.0
0.0008850074914473438,0.0
0.00089526571259964,0.0
0.0009056428379445294,0.0
0.0009161402457138521,0.0
0.0009267593301146883,0.0
0.0009375015015145289,0.0
0.0009483681866285928,0.0
0.0009593608287093146,0.0
0.0009704808877380307,0.0
0.0009817298406188842,0.0
0.00099310918137498,0.0
0.0010046204213468132,0.0
0.001016265089392995,0.0
0.0010280447320933097,0.0
0.0010399609139541202,0.0
0.0010520152176161591,0.0
0.0010642092440647246,0.0
0.001076544612842316,0.0
0.0010890229622637305,0.0
0.001101645949633657,0.0
0.001114415251466788,0.0
0.0011273325637104871,0.0
0.0011403996019700331,0.0
0.0011536181017364785,0.0
0.0011669898186171474,0.0
0.0011805165285688054,0.0
0.0011942000281335325,0.0
0.0012080421346773289,0.0
0.0012220446866314887,0.0
0.0012362095437367692,0.0
0.0012505385872903913,0.0
0.0012650337203959038,0.0
0.0012796968682159415,0.0
0.001294529978227916,0.0
0.0013095350204826678,0.0
0.0013247139878661174,0.0
0.0013400688963639508,0.0
0.001355601785329369,0.0
0.0013713147177539455,0.0
0.001387209780541621,0.0
0.001403289084785873,0.0
0.0014195547660501016,0.0
0.0014360089846512606,0.0
0.0014526539259467812,0.0
0.0014694918006248172,0.0
0.0014865248449978572,0.0
0.0015037553212997384,0.0
0.001521185517986105,0.0
0.0015388177500383464,0.0
0.001556654359271062,0.0
0.0015746977146430866,0.0
0.001592950212572123,0.0
0.0016114142772530198,0.0
0.0016300923609797412,0.0
0.0016489869444710648,0.0
0.001668100537200059,0.0
0.0016874356777273757,0.0
0.001706994934038408,0.0
0.001726780903884356,0.0
0.0017467962151272458,0.0
0.0017670435260889468,0.0
0.0017875255259042354,0.0
0.0018082449348779518,0.0
0.0018292045048462937,0.0
0.0018504070195423021,0.0
0.0018718552949655793,0.0
0.0018935521797562953,0.0
0.0019155005555735278,0.0
0.0019377033374779887,0.0
0.0019601634743191855,0.0
0.001982883949127071,0.0
0.002005867779508234,0.0
0.002029118018046678,0.0
0.002052637752709252,0.0
0.0020764301072557748,0.0
0.0021004982416539153,0.0
0.0021248453524988827,0.0
0.0021494746734379805,0.0
0.00217438947560008,0.0
0.0021995930680300748,0.0
0.0022250887981283695,0.0
0.002250880052095462,0.0
0.00227697025538168,0.00034334432678573306
0.0023033628731421313,0.00034715856192516295
0.002330061410696925,0.00035101700829214206
0.002357069413996728,0.0003549201783439704
0.0023843904700937206,0.0003588685904778982
0.002412028207618007,0.00036286276909997634
0.00243998629725955,0.00036690324469470495
0.0024682684522556926,0.0003709905538954897
0.0024968784288843266,0.0003751252395559142
0.0025258200269627847,0.00037930785082183904
0.002555097090352507,0.0003835389432043358
0.0025847135074695635,0.0003878190786534675
0.002614673211801092,0.0003921488256329233
0.00264498018242772,0.0003965287591955187
0.002675638444552045,0.00040095946105957105
0.0027066520700332413,0.00040544151968616003
0.0027380251779278576,0.0004099755303572835
0.0027697619350368907,0.0004145620952549201
0.002801866556459195,0.00041920182354100705
0.002834343306151309,0.00042389533143834615
0.0028671964974937695,0.0004286432423124467
0.0029004304938639917,0.0004334461867543177
0.002934049709215787,0.00043830480266421925
0.0029680586086656023,0.0004432197353363849
0.003002461709085549,0.00044819163754472623
0.0030372635797033115,0.0004532211696295304
0.0030724688427090033,0.0004583089995851628
0.003108082173869064,0.0004634558031487867
0.0031441083031472647,0.0004686622638901106
0.00318055201533292,0.00047392907330217623
0.0032174181506763717,0.0004792569308931986
0.003254711605531848,0.00048464654427947103
0.003292437333007769,0.0004900986292793467
0.0033306003436245884,0.00049561391000831
0.003369205705980267,0.0005011931189751486
0.003408258547423452,0.0005068369971792419
0.0034477640547344642,0.0005125462942089766
0.0034877274748141775,0.000518321768341302
0.003528154115380883,0.0005241641866424411
0.0035690493456752297,0.0005300743250697673
0.0036104185971733375,0.000536052968574863
0.0036522673643081755,0.0005421009112077724
0.0036946012051993025,0.0005482189562224634
0.003737425742391064,0.0005544079161835097
0.0037807466635993493,0.0005606686130740137
0.0038245697224669993,0.0005670018784047747
0.0038689007393279753,0.0005734085533247279
0.003913745601980384,0.0005798894887326598
0.0039591102664684585,0.0005864455453902205
0.004005000757873611,0.0005930775940362448
0.004051423171114647,0.000599786515502399
0.0040983836717572615,0.0006065732008301683
0.004145888496832911,0.0006134385513891996
0.004193943955667186,0.0006203834789970165
0.004242556430717777,0.0016851052406873265
0.004291732378422158,0.0017057776346507806
0.004341478330055092,0.0017266896446525993
0.004391800892596086,0.0017478440481091758
0.004442706749606883,0.0017692436546302454
0.004494202662119142,0.0017908913063920465
0.0045462954695324,0.0018127898785148008
0.004598992090522438,0.001834942279444572
0.004652299523960189,0.001857351451339547
0.004706224849841282,0.0018800203704608005
0.004760775230226368,0.0019029520475675808
0.00481595791019235,0.001926149528317186
0.004871780218794631,0.0019496158936694707
0.004928249570040513,0.001973354260296039
0.004985373463873894,0.0019973677809941863
0.005043159487171359,0.002021659645105635
0.005101615314749833,0.002046233078940125
0.005160748710385908,0.0020710913462039164
0.005220567527846975,0.0020962377484332515
0.005281079711934331,0.002121675625432853
0.005342293299538352,0.002147408355719493
0.005404216420705915,0.0021734393569707105
0.00546685729972018,0.002199772086478729
0.0055302242561929005,0.0022264100416096357
0.005594325706169377,0.002253356760267877
0.005659170163246243,0.002280615821366151
0.005724766239702178,0.002308190845300731
0.005791122647641758,0.002336085494432312
0.005858248200152536,0.0023643034735724203
0.005926151812475552,0.002392848530475472
0.005994842503189409,0.002421724456336523
0.006064329395408062,0.004091372496218808
0.006134621717992506,0.004139351671344032
0.0062057288067765,0.004187886978472539
0.0062776601058065,0.004236984863792792
0.006350425168595962,0.004286651848211745
0.00642403365939419,0.004336894528220916
0.006498495354469888,0.0043877195767724995
0.006573820143409586,0.004439133744165628
0.006650018030431118,0.0044911438589429024
0.006727099135712337,0.004543756828797335
0.006805073696735206,0.004596979641489781
0.0068839520696454964,0.004650819365777011
0.006963744730628222,0.004705283152350555
0.007044462277299037,0.0047603782347864065
0.007126115430111745,0.0048161119305057554
0.007208715033782135,0.004872491641746835
0.007292272058728313,0.0049295248565480575
0.007376797602527731,0.004987219149742527
0.007462302891391108,0.005045582183964087
0.007548799281653432,0.005104621710665033
0.007636298261282241,0.005164345571145611
0.0077248114514034,0.005224761697595459
0.007814350607844541,0.005285878114147117
0.00790492762269642,0.005347702937941744
0.007996554525892346,0.005410244380207194
0.008089243486805939,0.0054735107473485815
0.008183006815867389,0.005537510442051499
0.008277856966198472,0.005602251964398009
0.00837380653526649,0.00566774391299558
0.008470868266557402,0.0057339949861191005
0.008569055051268348,0.005801013982866148
0.008668379930019773,0.005868809804325616
0.008768856094587427,0.005937391454759929
0.008870496889654403,0.00600676804280092
0.00897331581458352,0.006076948782659602
0.009077326525210223,0.0069440085249278475
0.009182542835656282,0.007025721534782356
0.009288978720164497,0.007108381689304233
0.009396648314954691,0.007191999966953614
0.009505565920101192,0.007276587473443191
0.009615746001432095,0.007362155443213223
0.009727203192450537,0.007448715240923623
0.009839952296278227,0.007535946611279186
0.009954008287621519,0.0076239181452433065
0.010069386314760271,0.00771290936713011
0.010186101701559752,0.0078029320962567355
0.010304169949505875,0.00789373445796607
0.01042360673976401,0.007985056491138308
0.010544427935261684,0.008077437048245555
0.010666649582795389,0.00817088839875753
0.010790287915161836,0.008265422954360757
0.01091535935331391,0.008361053270607013
0.011041880508541602,0.008457792048580878
0.011169868184678225,0.008555652136586633
0.011299339380332217,0.008654646531854698
0.011430311291144786,0.008754788382267845
0.011562801312073753,0.008856090988107435
0.011696827039703846,0.008958567803819876
0.01183240627458378,0.00906223243980358
0.011969557023590427,0.009167098664216614
0.012108297502320394,0.009273180404805311
0.012248646137509308,0.00938049175075407
0.012390621569479156,0.009489046954556607
0.012534242654613994,0.009598860433908906
0.01267952846786434,0.009709946773624065
0.012826498305280598,0.009822320727569393
0.012975171686575868,0.009935997220625941
0.013125568357718427,0.010050991350670717
0.013277708293554291,0.010167318390581926
0.013431611700460153,0.010284993790267408
0.013587299019027091,0.01040403317871663
0.013744790926775366,0.010524452366076423
0.013904108340900697,0.010646267345750807
0.014065272421052363,0.010746615020108364
0.014228304572143519,0.010842882617701933
0.014393226447194065,0.010940266063822724
0.014560059950206485,0.011038778292396245
0.014728827239075018,0.01113843238726658
0.014899550728528537,0.011239241583934124
0.015072253093107555,0.011341219271313433
0.01524695727017573,0.011444378993511483
0.015423686462966274,0.01154873445162651
0.01560246414366368,0.01165429950556772
0.015783314056521166,0.011761088175896075
0.01596626022101425,0.011869114645686438
0.01615132693503091,0.011978393262411296
0.01633853877809862,0.012088938539846269
0.016527920614648955,0.012200765159997804
0.0167194975973199,0.012313887975053126
0.016913295170296487,0.01242832200935283
0.01710933907269015,0.012544082461386327
0.01730765534195726,0.012661184705810426
0.01750827031735725,0.01277964429549131
0.017711210643450888,0.012899476963570172
0.017916503273639015,0.013020698625552815
0.018124175473742375,0.01314332538142346
0.018334254825622908,0.013267373517783046
0.018546769230846995,0.013392859510012331
0.018761746914391215,0.013519800024460066
0.018979216428391014,0.013648211920656513
0.019199206655932846,0.01377811225355265
0.019421746814890263,0.013909518275785298
0.019646866461804465,0.014042447439968533
0.01987459549580984,0.014176917401011634
0.02010496416260499,0.014312946018463923
0.02033800305846982,0.014450551358886751
0.020573743134329137,0.014589751698253018
0.02081221569986339,0.014730565524374475
0.021053452427667062,0.014873011539357172
0.02129748535745521,0.015011793428420045
0.021544346900318843,0.015143389922776604
0.02179406984302956,0.015276511766867517
0.0220466873523941,0.015411176641192731
0.022302232979659387,0.015547402431188856
0.022560740664968614,0.015685207229604602
0.022822244741868985,0.015824609338903773
0.023086779941871697,0.015965627273696065
0.023354381399064792,0.016108279763196114
0.023625084654779475,0.016252585753710958
0.023898925662310503,0.016398564411156436
0.024175940791691306,0.01654623512360264
0.024456166834524465,0.016695617503848993
0.024739641008868142,0.016847719532251483
0.025026400964179192,0.01700441624886758
0.025316484786313556,0.01716292925471109
0.025609931002584595,0.017323279602594263
0.025906778586880088,0.01748548858935488
0.026207066964838526,0.017649577758684754
0.02651083601908539,0.017815568903991046
0.026818126094530156,0.017983484071290745
0.02712897800372467,0.0245101659692802
0.027443433032283655,0.024775869398792602
0.02776153294436801,0.025044652626574737
0.028083319988231725,0.025316551350913975
0.028408836901833042,0.025591601683880548
0.028738126918510663,0.025869840156123737
0.029071233772725785,0.026151303721723685
0.029408201705870638,0.026436029763099424
0.029749075472144403,0.026724056095973787
0.030093900344497212,0.02701542097439592
0.03044272212064303,0.027310163095821925
0.030795587129142266,0.027608321606254472
0.03115254223555488,0.02790993610544193
0.03151363484866479,0.028215046652137803
0.031878912926776456,0.0285236937694211
0.03224842498408442,0.0288359184500784
0.0326222200971167,0.02915176216204824
0.03300034791125285,0.029471266853928712
0.03338285864731761,0.029794474960548812
0.033769803108250916,0.0301214294086044
0.03416123268585528,0.03045217362235948
0.034557199367621395,0.03078675152941357
0.03495775574363275,0.031125207566535952
0.035362955013550426,0.03146758668556744
0.03577285099367873,0.03181393435939072
0.0361874981241128,0.03216429658796975
0.03660695147596903,0.03251724891810897
0.03703126675869927,0.03286691803194623
0.03746050032748993,0.03322064019972318
0.037894709190746674,0.03357846240084289
0.03833395101766601,0.033940432159251965
0.03877828414589457,0.034306597549752384
0.03922776758927719,0.03467700720438657
0.03968246104569482,0.03505171031889642
0.040142424904993215,0.03543075665925717
0.040607720257003654,0.035814196568287084
0.041078408899656464,0.03620208097233364
0.04155455334718875,0.03659446138803739
0.04203621683844714,0.03699138992917399
0.04252346334528682,0.037392919313575745
0.04301635758106795,0.03779910287013326
0.0435149650092505,0.03820999454587831
0.044019351852088745,0.038625648913148763
0.044529585099426554,0.03904612117683657
0.04504573251759458,0.039471467181719795
0.04556786265841064,0.03990174341987957
0.046096044868284336,0.0403370070382031
0.04663034929742731,0.040777315845973584
0.04717084690917017,0.041222728322548065
0.047717609489387455,0.041673303625124405
0.04827070965603183,0.04212910159659821
0.0488302208687788,0.04259018277351075
0.0493962174387832,0.043056608394089195
0.04996877453854884,0.04352844040637983
0.0505479682119124,0.04400574147647571
0.05113387538414326,0.04448677378600665
0.05172657387216019,0.044971255140538124
0.05232614239486662,0.045461352172820324
0.052932660583605615,0.04595712997480427
0.05354620899273607,0.04645865439292911
0.05416686911033152,0.04696599203686741
0.05479472336900287,0.04747921028837199
0.05542985515684669,0.04799837731022506
0.05607234882852033,0.0484933204758083
0.05672228971644543,0.048950780572761185
0.05737976414214134,0.04941354314103578
0.05804485942768978,0.04988166964217222
0.05871766390733255,0.050355222250118306
0.05939826693920356,0.05083426385948694
0.060086758917196864,0.05131885809390968
0.0607832312829723,0.051809069314486644
0.06148777653810023,0.05230496262833467
0.062200488256347115,0.05280660389723457
0.06292146109610344,0.053314059746378394
0.06365079081295572,0.053827397573218284
0.06438857427240419,0.054353341520020214
0.06513490946272803,0.05492300995863168
0.0658898955079995,0.05549928148804546
0.06665363268124913,0.056082232645428075
0.06742622241778341,0.05675659623242498
0.06820776732865685,0.057452896122196395
0.06899837121430018,0.058157266902131556
0.0697981390783066,0.05886980212282415
0.07060717714137772,0.05959059641922322
0.07142559285543126,0.06031974552320216
0.07225349491787214,0.061057346276273204
0.07309099328602911,0.061803496642449496
0.07393819919175866,0.06255829572125597
0.07479522515621821,0.06332184376089135
0.07566218500481055,0.06409424217154243
0.07653919388230147,0.06487559353885286
0.0774263682681127,0.06566600163754802
0.07832382599179197,0.06646557144521781
0.07923168624866253,0.06727440915625907
0.08015006961565405,0.06809262219597986
0.08107909806731686,0.06892031923486706
0.08201889499202203,0.06975761020301935
0.08296958520834907,0.07060460630474749
0.08393129498166364,0.07146142003334391
0.08490415204088747,0.07232816518602339
0.0858882855954625,0.07320495687903704
0.08688382635251184,0.07409191156296134
0.08789090653419954,0.07498914703816446
0.08890965989529158,0.07589678247045187
0.08994022174092044,0.07681779547794128
0.09098272894455559,0.07776363840855458
0.09203731996618221,0.0787209757862096
0.09310413487069075,0.07968947016671739
0.09418331534647952,0.0806691904742778
0.0952750047242729,0.0816602668298711
0.09637934799615785,0.08266283086272447
0.09749649183484087,0.08367701572779422
0.0986265846131282,0.0847029561234507
0.09976977642363201,0.0857407883093682
0.10092621909870483,0.08681831313833939
0.10209606623060476,0.08792340657725493
0.10327947319189525,0.08904130927823876
0.10447659715608053,0.09017216971488502
0.10568759711848051,0.09131613808176194
0.10691263391734772,0.09246611189831289
0.10815187025522892,0.09361375534104155
0.10940547072057435,0.09477470124770782
0.11067360180959745,0.09594910380866403
0.11195643194838795,0.09711850261465267
0.11325413151528127,0.0983001182810667
0.11456687286348727,0.09949543018727562
0.11589483034398118,0.10070459708793185
0.11723818032865997,0.10192777957783095
0.11859710123376706,0.10316514011324066
0.11997177354358855,0.10441684303347767
0.12136237983442417,0.10568305458273405
0.12276910479883604,0.10696394293215698
0.12419213527017846,0.10825967820218425
0.12563166024741215,0.10957043248513879
0.12708787092020596,0.11088826916435139
0.12856096069432965,0.1122172769970264
0.130051125217341,0.11356215965233814
0.13155856240457053,0.1149232666185851
0.1330834724654076,0.11630015032842644
0.1346260579298911,0.11769299365186772
0.13618652367560827,0.11910978136420458
0.1377650769549055,0.1205560010999612
0.13936192742241435,0.1220189841309753
0.14097728716289676,0.1234989247624834
0.142611370719413,0.12498192418453155
0.14426439512181588,0.12647886032811484
0.14593657991557576,0.12799314762653027
0.1476281471909391,0.12952262231277448
0.14933932161242533,0.1310695884520268
0.15107033044866555,0.13263448564940566
0.15282140360258709,0.13421752174581808
0.15459277364194784,0.13581890699127844
0.15638467583022478,0.137431932396319
0.15819734815786016,0.13906248914509942
0.16003103137387018,0.14071194586014227
0.16188596901781993,0.14238052161307752
0.1637624074521689,0.14406843801481903
0.16566059589499152,0.1457672479171297
0.16758078645307686,0.14747113519957172
0.16952323415541215,0.1492372788091861
0.1714881969870541,0.15102169389559394
0.17347593592339325,0.15278925941040397
0.1754867149648152,0.15462442873988783
0.1775208011717636,0.15649040397011355
0.1795784647002097,0.15843715006557155
0.18165997883753285,0.1604066790419667
0.18376562003881725,0.16240882704779255
0.18589566796356882,0.16444287130888233
0.18805040551285834,0.1665308698504239
0.1902301188668946,0.16864307061738362
0.19243509752303323,0.17077975414047245
0.19466563433422632,0.17293876926367754
0.19692202554791735,0.17511990088995574
0.19920457084538712,0.1773091795054163
0.20151357338155584,0.17939719061151008
0.20384933982524642,0.18145680787083504
0.20621218039991446,0.1835874604388578
0.2086024089248505,0.18574174813794772
0.21102034285685967,0.1879929767845124
0.21346630333242453,0.19035625675967488
0.21594061521035676,0.1927469297782459
0.21844360711494284,0.19519149706457578
0.22097561147959033,0.19774155255699394
0.22353696459097966,0.20033526066568735
0.22612800663372795,0.20296322583789533
0.2287490817355704,0.20562165204933464
0.2314005380130654,0.20826979321040356
0.23408272761782944,0.21091065553001967
0.23679600678330787,0.21366343121938086
0.23954073587208793,0.2165599367060739
0.24231727942376008,0.2194900159129202
0.24512600620333397,0.2224540579966777
0.24796728925021602,0.22540930024655595
0.2508415059277541,0.22837988504504567
0.2537490379733572,0.23135752362616607
0.2566902715491952,0.23436580454671435
0.25966559729348726,0.23742591808209731
0.26267541037238384,0.2402554063736743
0.26572011053245065,0.2431807788685318
0.26880010215376077,0.24614005968427383
0.2719157943036019,0.24913364185605288
0.2750676007908067,0.2521619229747363
0.2782559402207126,0.2552095332919515
0.28148123605075814,0.25828390715446414
0.28474391664672477,0.2612802735241603
0.28804441533962977,0.26418285346312
0.2913831704832789,0.2672151919540153
0.2947606255124859,0.27028746266534465
0.29817722900196736,0.2733839697697606
0.30163343472591975,0.27651028521027576
0.30512970171828707,0.27971295156667714
0.30866649433372745,0.2829738300279784
0.3122442823092858,0.2865786071684331
0.3158635408267819,0.29024378941525175
0.31952475057592133,0.2939514552008141
0.32322839781813806,0.29770209695658534
0.3269749744511768,0.3014962128218591
0.33076497807442423,0.3052926471012955
0.3345989120549975,0.30896939531303214
0.3384772855945983,0.3126887611259098
0.34240061379714254,0.31645123852532603
0.34636941773717345,0.32025193794573725
0.3503842245290676,0.324089503593168
0.3544455673970435,0.3279999114645081
0.3585539857459817,0.3319128067934251
0.36271002523306484,0.33586085862565385
0.3669142378402494,0.3399717079412285
0.3711671819475767,0.34431044776009617
0.37546942240733366,0.3485646364905036
0.37982153061907364,0.35286813599990646
0.3842240846055061,0.3572520587432434
0.38867766908926676,0.36181262682709947
0.393182875570577,0.3664159153339293
0.39774030240580366,0.3710725610744404
0.40235055488692933,0.3757831825183165
0.4070142453219439,0.38054840530399253
0.4117319931161679,0.3853583744293655
0.4165044248545185,0.3903322138618378
0.42133217438472886,0.3953843847745554
0.4262158829015325,0.400542526676751
0.43115619903182284,0.4057158605501286
0.43615377892080054,0.4108588560144315
0.441209286319119,0.4160388792649579
0.4463233926710397,0.421278944746303
0.4514967772036102,0.4265797484147028
0.4567301270168747,0.43222549480737465
0.4620241371751313,0.4382295040215629
0.46737951079924633,0.4442487956996157
0.47279695916003905,0.449858803867626
0.4782772017727485,0.4559318775889693
0.4838209664925957,0.4623113468903367
0.48942898961145315,0.46895593584922446
0.49510201595563513,0.4757798021971065
0.5008407989848213,0.4826827647456272
0.5066461008921268,0.4895404205075297
0.5125186927053332,0.49637968927958687
0.5184593543892912,0.5032245517150982
0.5244688749495119,0.5096067763486671
0.5305480525369574,0.5160627592051166
0.5366976945540476,0.5225623893809864
0.5429186177618943,0.5291983621994442
0.5492116483887789,0.5359260757406441
0.5555776222398878,0.5427482471266393
0.5620173848083188,0.5495210196805592
0.5685317913873753,0.5561534514841786
0.5751217071841613,0.5628582795409663
0.5817880074344935,0.5697130259403691
0.5885315775191451,0.5766792305535414
0.595353313081437,0.5837436482336851
0.6022541201461928,0.5908741025625226
0.6092349152400711,0.5982389069686821
0.6162966255132942,0.6057903618175274
0.6234401888627864,0.6129744898138791
0.6306665540567405,0.6202465445309577
0.6379766808606282,0.6275231606937202
0.6453715401646701,0.635182867209424
0.6528521141127848,0.6429770679091324
0.6604193962330305,0.6510156134784804
0.6680743915695615,0.6591560258712024
0.675818116816111,0.6674421982069937
0.6836516004510238,0.6759554893742477
0.6915758828738525,0.6846260590552374
0.6995920165435374,0.6934864686246356
0.707701066118189,0.7020116855431409
0.7159041085964888,0.710517542804696
0.7242022334607315,0.7191479528630537
0.732596542821523,0.7279847315942269
0.741088151564157,0.7371257998391996
0.7496781874966877,0.7460761119643496
0.7583677914997191,0.7553144593115665
0.7671581176779302,0.7647681378553873
0.7760503335133571,0.7742083021942797
0.7850456200204509,0.7835799064649802
0.794145171902934,0.7930906873650295
0.8033501977124734,0.8027223811453105
0.8126619200091946,0.8124482513087645
0.822081575524054,0.822331197372905
0.8316104153230961,0.8321313778060435
0.8412497049736118,0.84213029394076
0.8510007247122247,0.8521741334585092
0.8608647696149244,0.8624289563344512
0.8708431497690724,0.8727053895687679
0.880937190447399,0.8831039498949906
0.8911482322840202,0.8937212763885306
0.9014776314524917,0.9044962177606759
0.9119267598459299,0.9151356418447414
0.9224970052592174,0.9261031344246607
0.9331897715733238,0.9372854093033258
0.9440064789417604,0.9484973969016901
0.9549485639791966,0.9582582209503364
0.9660174799522646,0.9685766443651476
0.9772146969725725,0.9784251150424265
0.9885417021919574,0.9861256919395072
1.0,0.992762583159734


==> data/ELD/Ensemble/NHiTS-audit_mode/total/roc_TrendLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.0
0.0002324697059985648,0.0
0.00023516428844943486,0.0
0.00023789010410788932,0.0
0.00024064751500154242,0.0
0.00024343688735431105,0.0
0.00024625859163505465,0.0
0.00024911300260677886,0.0
0.0002520004993764092,0.0
0.0002549214654451423,0.0
0.0002578762887593801,0.0
0.0002608653617622548,0.0
0.00026388908144575103,0.0
0.0002669478494034321,0.0
0.00027004207188377727,0.0
0.0002731721598441376,0.0
0.000276338529005317,0.0
0.00027954159990678566,0.0
0.0002827817979625341,0.0
0.0002860595535175742,0.0
0.000289375301905095,0.0
0.0002927294835042816,0.0
0.00029612254379880347,0.0
0.00029955493343598134,0.0
0.0003030271082866396,0.0
0.0003065395295056527,0.0
0.00031009266359319264,0.0
0.00031368698245668765,0.0
0.00031732296347349763,0.0
0.00032100108955431715,0.0
0.00032472184920731285,0.0
0.00032848573660300434,0.0
0.0003322932516398972,0.0
0.0003361449000108765,0.0
0.0003400411932703706,0.0
0.00034398264890229247,0.0
0.00034796979038876914,0.0
0.0003520031472796679,0.0
0.0003560832552629278,0.0
0.000360210656235707,0.0
0.00036438589837635443,0.0
0.0003686095362172158,0.0
0.00037288213071828336,0.0
0.00037720424934169976,0.0
0.00038157646612712486,0.0
0.00038599936176797673,0.0
0.00039047352368855597,0.0
0.0003949995461220643,0.0
0.000399578030189527,0.0
0.00040420958397963103,0.0
0.0004088948226294864,0.0
0.00041363436840632776,0.0
0.00041842885079015847,0.0
0.0004232789065573553,0.0
0.00042818517986524155,0.0
0.0004331483223376403,0.0
0.00043816899315141946,0.0
0.00044324785912404005,0.0
0.00044838559480211905,0.0
0.0004535828825510191,0.0
0.00045884041264547613,0.0
0.0004641588833612782,0.0
0.0004695390010680063,0.0
0.0004749814803228505,0.0
0.0004804870439655134,0.0
0.0004860564232142139,0.0
0.0004916903577628031,0.0
0.0004973895958790067,0.0
0.0005031548945038057,0.0
0.0005089870193519685,0.0
0.0005148867450137498,0.0
0.0005208548550577665,0.0
0.0005268921421350677,0.0
0.0005329994080844093,0.0
0.0005391774640387505,0.0
0.0005454271305329836,0.0
0.0005517492376129129,0.0
0.0005581446249454966,0.0
0.0005646141419303673,0.0
0.0005711586478126435,0.0
0.0005777790117970507,0.0
0.0005844761131633638,0.0
0.0005912508413831881,0.0
0.0005981040962380944,0.0
0.0006050367879391225,0.0
0.0006120498372476703,9.215316146777742e-05
0.0006191441755977848,9.334653994488775e-05
0.0006263207452198692,9.455375100585176e-05
0.0006335804992658254,9.577495498570127e-05
0.0006409244019356456,9.70103140779294e-05
0.0006483534286054727,9.825999235603226e-05
0.0006558685659571436,9.952415579530033e-05
0.0006634708121092351,0.00010080297229486219
0.0006711611767496287,0.00010209661169998418
0.0006789406812696112,0.00010340524582462807
0.0006868103588995307,0.00010472904847427067
0.000694771254846024,0.00010606819546898746
0.0007028244264308353,0.00010742286466680425
0.0007109709432312439,0.00010879323598731907
0.0007192118872221193,0.0001101794914355983
0.0007275483529196233,0.00011158181512634944
0.0007359814475265771,0.00011300039330837419
0.0007445122910795143,0.0001144354143893051
0.0007531420165974376,0.00011588706896062859
0.0007618717702322999,0.00011735554982299856
0.0007707027114212304,0.00011884105201184281
0.0007796360130405236,0.00012034377282326668
0.0007886728615614156,0.00012186391184025686
0.0007978144572076629,0.0001234016709591888
0.0008070620141149507,0.0001249572544166415
0.0008164167604921472,0.00012653086881652306
0.0008258799387844272,0.0001281227231575107
0.0008354528058382871,0.0001297330288608087
0.0008451366330684721,0.0001313619997982283
0.0008549327066268384,0.00013300985232059286
0.0008648423275731727,0.0001346768052864725
0.0008748668120479914,0.00013636308009125152
0.0008850074914473438,0.0001380689006965329
0.00089526571259964,0.00013979449365988383
0.0009056428379445294,0.00014154008816492564
0.0009161402457138521,0.00014330591605177267
0.0009267593301146883,0.00014509221184782413
0.0009375015015145289,0.00014689921279891256
0.0009483681866285928,0.00014872715890081362
0.0009593608287093146,0.00015057629293112093
0.0009704808877380307,0.00015244686048149046
0.0009817298406188842,0.00015433910999025857
0.00099310918137498,0.00015625329277543825
0.0010046204213468132,0.00015818966306809795
0.001016265089392995,0.00016014847804612665
0.0010280447320933097,0.0001621299978683915
0.0010399609139541202,0.00016413448570928992
0.0010520152176161591,0.0001661622077937035
0.0010642092440647246,0.00016821343343235623
0.001076544612842316,0.00017028843505758305
0.0010890229622637305,0.00017238748825951244
0.001101645949633657,0.00017451087182266921
0.001114415251466788,0.00017665886776300075
0.0011273325637104871,0.000178831761365333
0.0011403996019700331,0.00018102984122126038
0.0011536181017364785,0.0001832533992674747
0.0011669898186171474,0.0001855027308245389
0.0011805165285688054,0.00018777813463610962
0.0011942000281335325,0.00019007991290861484
0.0012080421346773289,0.000192408371351391
0.0012220446866314887,0.0001947638192172859
0.0012362095437367692,0.0001971465693437318
0.0012505385872903913,0.0001995569381942946
0.0012650337203959038,0.0002019952459007052
0.0012796968682159415,0.00020446181630537694
0.001294529978227916,0.00020695697700441728
0.0013095350204826678,0.00020948105939113667
0.0013247139878661174,0.00021203439870006265
0.0013400688963639508,0.00021461733405146402
0.001355601785329369,0.00021723020849639032
0.0013713147177539455,0.00021987336906223448
0.001387209780541621,0.00022254716679882304
0.001403289084785873,0.00022525195682504014
0.0014195547660501016,0.0002279880983759931
0.0014360089846512606,0.00023075595485072333
0.0014526539259467812,0.0002335558938604717
0.0014694918006248172,0.00023638828727750192
0.0014865248449978572,0.000239253511284491
0.0015037553212997384,0.00024215194642449148
0.001521185517986105,0.00024508397765147323
0.0015388177500383464,0.00024804999438145063
0.001556654359271062,0.000251050390544203
0.0015746977146430866,0.00025408556463559374
0.001592950212572123,0.0002571559197704967
0.0016114142772530198,0.0002602618637363353
0.0016300923609797412,0.0002634038090472429
0.0016489869444710648,0.00026658217299885034
0.001668100537200059,0.000269797377723709
0.0016874356777273757,0.00027304985024735606
0.001706994934038408,0.0002763400225450297
0.001726780903884356,0.00027966833159904147
0.0017467962151272458,0.0002830352194568138
0.0017670435260889468,0.0002864411332895907
0.0017875255259042354,0.0002898865254518278
0.0018082449348779518,0.0002933718535412727
0.0018292045048462937,0.00029689758045973915
0.0018504070195423021,0.00030046417447458817
0.0018718552949655793,0.0003040721092809201
0.0018935521797562953,0.0003077218640644885
0.0019155005555735278,0.00031141392356534266
0.0019377033374779887,0.0003151487781422083
0.0019601634743191855,0.0003189269238376141
0.001982883949127071,0.0003227488624437733
0.002005867779508234,0.00032661510156922914
0.002029118018046678,0.0003305261547062722
0.002052637752709252,0.00033448254129914015
0.0020764301072557748,0.00033848478681300684
0.0021004982416539153,0.0009454552662717409
0.0021248453524988827,0.0009568154819087484
0.0021494746734379805,0.0009683073750800918
0.00217438947560008,0.0009799324720748482
0.0021995930680300748,0.000991692316873484
0.0022250887981283695,0.0010035884713529154
0.002250880052095462,0.00101562251549395
0.00227697025538168,0.0010277960475911295
0.0023033628731421313,0.0010401106844650082
0.002330061410696925,0.0010525680616768878
0.002357069413996728,0.0010651698337460446
0.0023843904700937206,0.0010779176743694742
0.002412028207618007,0.0010908132766441815
0.00243998629725955,0.0011038583532920487
0.0024682684522556926,0.00111705463688731
0.0024968784288843266,0.0011304038800866612
0.0025258200269627847,0.0011439078558620394
0.002555097090352507,0.0011575683577360978
0.0025847135074695635,0.0011713872000204124
0.002614673211801092,0.0011853662180564479
0.00264498018242772,0.001199507268459318
0.002675638444552045,0.0012138122293643707
0.0027066520700332413,0.0012282830006766312
0.0027380251779278576,0.0012429215043231374
0.0027697619350368907,0.0012577296845081992
0.002801866556459195,0.001272709507971617
0.002834343306151309,0.0012878629642498922
0.0028671964974937695,0.0013031920659404678
0.0029004304938639917,0.00131869884896903
0.002934049709215787,0.001334385372859906
0.0029680586086656023,0.0013502537210096032
0.003002461709085549,0.0013663060009635104
0.0030372635797033115,0.0013825443446958117
0.0030724688427090033,0.001398970908892643
0.003108082173869064,0.001415587875238532
0.0031441083031472647,0.0014323974507061555
0.00318055201533292,0.0014494018678494597
0.0032174181506763717,0.0014666033851001722
0.003254711605531848,0.001484004287067758
0.003292437333007769,0.001501606884842846
0.0033306003436245884,0.001519413516304176
0.003369205705980267,0.0015374265464291026
0.003408258547423452,0.0015556483676076984
0.0034477640547344642,0.001574081399960498
0.0034877274748141775,0.0015927280916599243
0.003528154115380883,0.0016115909192554417
0.0035690493456752297,0.0016306723880024777
0.0036104185971733375,0.001649975032195156
0.0036522673643081755,0.0016695014155028883
0.0036946012051993025,0.001689254131310866
0.003737425742391064,0.0017092358030644996
0.0037807466635993493,0.0017294490846178488
0.0038245697224669993,0.0017498966605860953
0.0038689007393279753,0.0017705812467020948
0.003913745601980384,0.0017915055901770681
0.0039591102664684585,0.0018126724700654698
0.004005000757873611,0.0018340846976340867
0.004051423171114647,0.0018557451167354132
0.0040983836717572615,0.0018776566041853592
0.004145888496832911,0.0018998220701453273
0.004193943955667186,0.00254561793525377
0.004242556430717777,0.0025756210227975682
0.004291732378422158,0.0026060517503491256
0.004341478330055092,0.0026368352038787855
0.004391800892596086,0.0026679754718729456
0.004442706749606883,0.0026994766902081056
0.004494202662119142,0.0027313430427001752
0.0045462954695324,0.0027635787616601456
0.004598992090522438,0.0027961881284561964
0.004652299523960189,0.002829175474082328
0.004706224849841282,0.002862545179733579
0.004760775230226368,0.002896301677387909
0.00481595791019235,0.0029304494503948337
0.004871780218794631,0.0029649930340708763
0.004928249570040513,0.0029999370163019206
0.004985373463873894,0.003035286038152553
0.005043159487171359,0.0030710447944824588
0.005101615314749833,0.003107218034569968
0.005160748710385908,0.0031438105627428327
0.005220567527846975,0.0031808272390163013
0.005281079711934331,0.0032182729797386096
0.005342293299538352,0.003256152758243934
0.005404216420705915,0.003294471605512928
0.00546685729972018,0.0033332346108409044
0.0055302242561929005,0.0033724469225137705
0.005594325706169377,0.003412113748491792
0.005659170163246243,0.003452240357101289
0.005724766239702178,0.0034928320777343398
0.005791122647641758,0.003533894301556606
0.005858248200152536,0.0035756335943118193
0.005926151812475552,0.003618039161643807
0.005994842503189409,0.003660936256665655
0.006064329395408062,0.003704330576729977
0.006134621717992506,0.003748227885228042
0.0062057288067765,0.003792634012355231
0.0062776601058065,0.0038375548558853786
0.006350425168595962,0.0038829963819540713
0.00642403365939419,0.00392896462585105
0.006498495354469888,0.0039754656928217705
0.006573820143409586,0.004022505758878277
0.006650018030431118,0.00407009107161946
0.006727099135712337,0.004118227951060832
0.006805073696735206,0.004166922790473914
0.0068839520696454964,0.004216182057235354
0.006963744730628222,0.004266012293685889
0.007044462277299037,0.004316420117999264
0.007126115430111745,0.004367412225061214
0.007208715033782135,0.004418995387358648
0.007292272058728313,0.005938715871703522
0.007376797602527731,0.006008783307532477
0.007462302891391108,0.0060796629028733624
0.007548799281653432,0.006151364071558222
0.007636298261282241,0.006223896336535889
0.0077248114514034,0.00629726933113676
0.007814350607844541,0.0063714928003522475
0.00790492762269642,0.006446576602129055
0.007996554525892346,0.0065225307086784505
0.008089243486805939,0.006599365207800719
0.008183006815867389,0.0066770903042249734
0.008277856966198472,0.006755716320964491
0.00837380653526649,0.006835253700687752
0.008470868266557402,0.0069157130071053705
0.008569055051268348,0.00699710492637313
0.008668379930019773,0.007079440268511232
0.008768856094587427,0.007162729968840047
0.008870496889654403,0.0072469850894324615
0.00897331581458352,0.0073322168205830944
0.009077326525210223,0.007418436482294527
0.009182542835656282,0.007505655525780757
0.009288978720164497,0.007593885534988088
0.009396648314954691,0.007683138228133655
0.009505565920101192,0.00777342545926175
0.009615746001432095,0.007864759219818229
0.009727203192450537,0.007957151640243142
0.009839952296278227,0.008050614991581833
0.009954008287621519,0.008145161687114705
0.010069386314760271,0.008240804284005889
0.010186101701559752,0.00833755548497102
0.010304169949505875,0.008435428139964327
0.01042360673976401,0.008534435247885306
0.010544427935261684,0.011418227710296231
0.010666649582795389,0.011553306576106554
0.010790287915161836,0.011683778146812223
0.01091535935331391,0.011815762028135961
0.011041880508541602,0.011949275749439858
0.011169868184678225,0.01208433704327081
0.011299339380332217,0.012220963847715653
0.011430311291144786,0.0123591743087836
0.011562801312073753,0.012498986782816291
0.011696827039703846,0.012640419838925786
0.01183240627458378,0.012783492261460808
0.011969557023590427,0.012928223052501565
0.012108297502320394,0.013074631434383522
0.012248646137509308,0.013222736852250384
0.012390621569479156,0.013372558976636691
0.012534242654613994,0.01352411770608038
0.01267952846786434,0.013677433169765546
0.012826498305280598,0.013832525730195938
0.012975171686575868,0.013989415985899359
0.013125568357718427,0.014148124774163464
0.013277708293554291,0.014308673173803247
0.013431611700460153,0.014471082507960609
0.013587299019027091,0.014635374346936385
0.013744790926775366,0.014801570511055195
0.013904108340900697,0.014969693073563472
0.014065272421052363,0.01513976436356114
0.014228304572143519,0.015311806968967223
0.014393226447194065,0.01548584373951985
0.014560059950206485,0.01566203244307346
0.014728827239075018,0.015840429566588755
0.014899550728528537,0.01602089451118312
0.015072253093107555,0.016205796723571995
0.01524695727017573,0.016395019350545992
0.015423686462966274,0.016581923173666645
0.01560246414366368,0.016767128285399713
0.015783314056521166,0.016954480130367305
0.01596626022101425,0.01714400359159526
0.01615132693503091,0.01733572384053137
0.01633853877809862,0.01752966634038847
0.016527920614648955,0.017725856849526378
0.0167194975973199,0.017924321424872956
0.016913295170296487,0.01812508642538483
0.01710933907269015,0.01832817851554825
0.01730765534195726,0.01853362466892054
0.01750827031735725,0.018741452171712508
0.017711210643450888,0.01895168862641254
0.017916503273639015,0.019164361955452545
0.018124175473742375,0.01937950040491646
0.018334254825622908,0.01959713254829178
0.018546769230846995,0.01981728729026447
0.018761746914391215,0.02003999387055798
0.018979216428391014,0.020265281867816648
0.019199206655932846,0.02049318120353423
0.019421746814890263,0.020723722146027846
0.019646866461804465,0.020956935314458098
0.01987459549580984,0.021192851682895704
0.02010496416260499,0.021431502584435297
0.02033800305846982,0.02167291971535696
0.020573743134329137,0.021917135139335887
0.02081221569986339,0.02216418129170095
0.021053452427667062,0.022414090983742543
0.02129748535745521,0.022666897407070404
0.021544346900318843,0.02292416279104256
0.02179406984302956,0.023184756451669283
0.0220466873523941,0.023448370682661153
0.022302232979659387,0.023715040495788247
0.022560740664968614,0.0239847388706027
0.022822244741868985,0.024257563011632618
0.023086779941871697,0.02453354948789858
0.023354381399064792,0.024812734954383204
0.023625084654779475,0.02509515649094111
0.023898925662310503,0.02538085160722369
0.024175940791691306,0.025669858247660892
0.024456166834524465,0.025962214796500842
0.024739641008868142,0.026257960082907768
0.025026400964179192,0.026557133386119102
0.025316484786313556,0.026859774440662336
0.025609931002584595,0.027165923441632316
0.025906778586880088,0.027475621050029746
0.026207066964838526,0.02778890839816157
0.02651083601908539,0.02810582709510389
0.026818126094530156,0.02842641923222831
0.02712897800372467,0.028750727388792207
0.027443433032283655,0.029078794637593948
0.02776153294436801,0.029410664550693504
0.028083319988231725,0.029746381205199512
0.028408836901833042,0.030085989189123308
0.028738126918510663,0.030429533607300874
0.029071233772725785,0.030777060087383408
0.029408201705870638,0.03112861478589733
0.029749075472144403,0.03148424439437454
0.030093900344497212,0.03184399614555373
0.03044272212064303,0.032207496931777393
0.030795587129142266,0.03257470361217621
0.03115254223555488,0.03294616662641686
0.03151363484866479,0.03332193531014259
0.031878912926776456,0.03370205957085158
0.03224842498408442,0.03409307039824206
0.0326222200971167,0.03449210225071572
0.03300034791125285,0.034895759326172296
0.03338285864731761,0.03531000964125973
0.033769803108250916,0.035729304188649294
0.03416123268585528,0.03615345882619248
0.034557199367621395,0.0365825298877397
0.03495775574363275,0.037016574360113304
0.035362955013550426,0.03745564989067632
0.03577285099367873,0.037899814794988836
0.0361874981241128,0.03834912806455312
0.03660695147596903,0.03880364937464859
0.03703126675869927,0.03926343909225749
0.03746050032748993,0.03972855828408257
0.037894709190746674,0.04019906872465753
0.03833395101766601,0.04067503290455169
0.03877828414589457,0.041156514038669524
0.03922776758927719,0.04164357607464658
0.03968246104569482,0.042136283701342606
0.040142424904993215,0.042634702357433205
0.040607720257003654,0.043138898240101003
0.041078408899656464,0.0436489383138276
0.04155455334718875,0.0441648903192874
0.04203621683844714,0.04468682278234461
0.04252346334528682,0.04521057738605771
0.04301635758106795,0.04573938390554494
0.0435149650092505,0.046277723064549345
0.044019351852088745,0.04682285309724331
0.044529585099426554,0.04737818815352616
0.04504573251759458,0.04794370892599597
0.04556786265841064,0.04851478705698524
0.046096044868284336,0.04909248461867939
0.04663034929742731,0.04967687833764256
0.04717084690917017,0.050268045829785134
0.047717609489387455,0.050866065610672216
0.04827070965603183,0.05147101710595163
0.0488302208687788,0.0520829806619028
0.0493962174387832,0.052702037556107896
0.04996877453854884,0.05332827000824666
0.0505479682119124,0.053961761191016366
0.05113387538414326,0.054602595241178366
0.05172657387216019,0.05526486505091779
0.05232614239486662,0.05594098577158331
0.052932660583605615,0.056624943483398915
0.05354620899273607,0.05731682902580852
0.05416686911033152,0.05801673429118627
0.05479472336900287,0.058724752237041045
0.05542985515684669,0.05944097689836271
0.05607234882852033,0.06016151009331574
0.05672228971644543,0.06088948542508353
0.05737976414214134,0.06161001066772316
0.05804485942768978,0.06233831011200951
0.05871766390733255,0.06308553107613371
0.05939826693920356,0.06384950648511419
0.060086758917196864,0.0646223372187964
0.0607832312829723,0.06540277577989248
0.06148777653810023,0.06618243864073717
0.062200488256347115,0.06697113866129864
0.06292146109610344,0.06776898059230937
0.06365079081295572,0.0685636982702043
0.06438857427240419,0.06935344334421145
0.06513490946272803,0.07015234244199965
0.0658898955079995,0.07096050166888583
0.06665363268124913,0.07177802836006557
0.06742622241778341,0.07260503109486874
0.06820776732865685,0.07344161971118043
0.06899837121430018,0.07428790532002896
0.0697981390783066,0.0751440003203431
0.07060717714137772,0.07601001841388011
0.07142559285543126,0.07688607462032718
0.07225349491787214,0.07777228529257758
0.07309099328602911,0.07866876813218396
0.07393819919175866,0.07957564220499098
0.07479522515621821,0.08049302795694877
0.07566218500481055,0.08142104723011004
0.07653919388230147,0.08235982327881242
0.0774263682681127,0.08330948078604834
0.07832382599179197,0.08427014588002484
0.07923168624866253,0.08524194615091514
0.08015006961565405,0.08622501066780446
0.08107909806731686,0.08721946999583234
0.08201889499202203,0.08822545621353341
0.08296958520834907,0.08924310293037949
0.08393129498166364,0.0902725453045247
0.08490415204088747,0.09131392006075664
0.0858882855954625,0.09236980313365424
0.08688382635251184,0.09344829480317228
0.08789090653419954,0.09453677044943326
0.08890965989529158,0.09563786273906297
0.08994022174092044,0.09675171791299056
0.09098272894455559,0.09787871800973999
0.09203731996618221,0.09901936747364867
0.09310413487069075,0.10017323833350156
0.09418331534647952,0.10134048383998281
0.0952750047242729,0.10252125902012246
0.09637934799615785,0.10371572069788619
0.09749649183484087,0.10492402751500399
0.0986265846131282,0.10614633995203977
0.09976977642363201,0.10738282034970585
0.10092621909870483,0.10863363293042394
0.10209606623060476,0.10989894382013601
0.10327947319189525,0.11118641065015236
0.10447659715608053,0.11250174497005012
0.10568759711848051,0.11383232547766164
0.10691263391734772,0.1151759279562673
0.10815187025522892,0.11653422069906552
0.10940547072057435,0.11790825756547832
0.11067360180959745,0.11926706306832643
0.11195643194838795,0.12062451869216188
0.11325413151528127,0.12199770873647206
0.11456687286348727,0.1233868155806905
0.11589483034398118,0.12479202371823117
0.11723818032865997,0.1262135197809919
0.11859710123376706,0.12765149256414182
0.11997177354358855,0.1291061330511961
0.12136237983442417,0.13053859432804607
0.12276910479883604,0.13196740979805546
0.12419213527017846,0.13341417685018012
0.12563166024741215,0.13487771354156772
0.12708787092020596,0.13635821425098887
0.12856096069432965,0.13787891386167478
0.130051125217341,0.13948177979916504
0.13155856240457053,0.14110322473561654
0.1330834724654076,0.1427434640222912
0.1346260579298911,0.14440271550661163
0.13618652367560827,0.1460811995610944
0.1377650769549055,0.14777913911261858
0.13936192742241435,0.14949675967203374
0.14097728716289676,0.15123428936411104
0.142611370719413,0.15299195895784146
0.14426439512181588,0.1547700018970852
0.14593657991557576,0.1565686172900471
0.1476281471909391,0.15838805069780149
0.14933932161242533,0.16022857336236893
0.15107033044866555,0.1620904297316919
0.15282140360258709,0.1639738670871363
0.15459277364194784,0.1658791355763342
0.15638467583022478,0.16783439952477275
0.15819734815786016,0.16982125306307125
0.16003103137387018,0.17183500119053038
0.16188596901781993,0.17386937744591252
0.1637624074521689,0.17592733438477623
0.16566059589499152,0.17800914533347015
0.16758078645307686,0.18011508678649915
0.16952323415541215,0.1822454384432471
0.1714881969870541,0.18440048324512454
0.17347593592339325,0.186580507413148
0.1754867149648152,0.18878580048595364
0.1775208011717636,0.19098791013997413
0.1795784647002097,0.1931528136385563
0.18165997883753285,0.19537606741153646
0.18376562003881725,0.19758045450793163
0.18589566796356882,0.19984827731954516
0.18805040551285834,0.2021504054348704
0.1902301188668946,0.20448478720755378
0.19243509752303323,0.20684702452405554
0.19466563433422632,0.2092002103945502
0.19692202554791735,0.21153239387362333
0.19920457084538712,0.21385871769144874
0.20151357338155584,0.2162083614455101
0.20384933982524642,0.2185852401840108
0.20621218039991446,0.22100830598875074
0.2086024089248505,0.22349678957561273
0.21102034285685967,0.22601411745499714
0.21346630333242453,0.22856062396433569
0.21594061521035676,0.23114308011978482
0.21844360711494284,0.23377072019872208
0.22097561147959033,0.23642881754869807
0.22353696459097966,0.23911157252258772
0.22612800663372795,0.24181914905425916
0.2287490817355704,0.24454862271966854
0.2314005380130654,0.2473097340206456
0.23408272761782944,0.25010284967257485
0.23679600678330787,0.2529283406414797
0.23954073587208793,0.2557865821932925
0.24231727942376008,0.2587141005549495
0.24512600620333397,0.2616725212167564
0.24796728925021602,0.2646617851884356
0.2508415059277541,0.26768569805427717
0.2537490379733572,0.2707446614335018
0.2566902715491952,0.27383908160054354
0.25966559729348726,0.2769489669004929
0.26267541037238384,0.28006194511255955
0.26572011053245065,0.2832989279414698
0.26880010215376077,0.28664628563885464
0.2719157943036019,0.2900324429349631
0.2750676007908067,0.2934565810517351
0.2782559402207126,0.2968974331662108
0.28148123605075814,0.300378168583691
0.28474391664672477,0.3038687980330331
0.28804441533962977,0.3073989717483573
0.2913831704832789,0.3109654383168355
0.2947606255124859,0.31457324419955135
0.29817722900196736,0.31822286856513565
0.30163343472591975,0.32191479613631613
0.30512970171828707,0.32564951725429647
0.30866649433372745,0.3294578580927246
0.3122442823092858,0.3332799439413925
0.3158635408267819,0.3371393465123198
0.31952475057592133,0.34104348385156363
0.32322839781813806,0.344992874484844
0.3269749744511768,0.34904520543825346
0.33076497807442423,0.35316367029125706
0.3345989120549975,0.35732987273256167
0.3384772855945983,0.361553504894744
0.34240061379714254,0.36581103413589416
0.34636941773717345,0.37011674617042456
0.3503842245290676,0.3744661646062021
0.3544455673970435,0.3788492584907563
0.3585539857459817,0.383283157308414
0.36271002523306484,0.38757736392335607
0.3669142378402494,0.39187677022536904
0.3711671819475767,0.39630608448373233
0.37546942240733366,0.40085246615869863
0.37982153061907364,0.4054625473537635
0.3842240846055061,0.41015979405805914
0.38867766908926676,0.4149114870760472
0.393182875570577,0.4197182575010599
0.39774030240580366,0.42455387155004376
0.40235055488692933,0.4292839731035464
0.4070142453219439,0.4340396885634796
0.4117319931161679,0.4388231152569553
0.4165044248545185,0.4435388205381742
0.42133217438472886,0.4483572927012447
0.4262158829015325,0.4532299880456391
0.43115619903182284,0.45811118660148836
0.43615377892080054,0.4630702428957366
0.441209286319119,0.4681049093196653
0.4463233926710397,0.4732683664677566
0.4514967772036102,0.47849742952017815
0.4567301270168747,0.48378922542773733
0.4620241371751313,0.48911549992359815
0.46737951079924633,0.4944771378428368
0.47279695916003905,0.4999162431042231
0.4782772017727485,0.5054183936450916
0.4838209664925957,0.5110263692245163
0.48942898961145315,0.5167118335775169
0.49510201595563513,0.5224795219844828
0.5008407989848213,0.5284246293573542
0.5066461008921268,0.5344310018272833
0.5125186927053332,0.5404911488706823
0.5184593543892912,0.5467476082414171
0.5244688749495119,0.5531380400666727
0.5305480525369574,0.5593085274584905
0.5366976945540476,0.5657836230518233
0.5429186177618943,0.572461298352503
0.5492116483887789,0.5791838843714125
0.5555776222398878,0.5859972455976694
0.5620173848083188,0.5928233412224687
0.5685317913873753,0.5993370356759031
0.5751217071841613,0.6057302962707058
0.5817880074344935,0.6120253790402355
0.5885315775191451,0.6183790864796401
0.595353313081437,0.6249566643507782
0.6022541201461928,0.6316218397618716
0.6092349152400711,0.6382696507394343
0.6162966255132942,0.6443200439785052
0.6234401888627864,0.6510134625756553
0.6306665540567405,0.6578375321150947
0.6379766808606282,0.6648308481623226
0.6453715401646701,0.6719144269077492
0.6528521141127848,0.6788856029136084
0.6604193962330305,0.6859226354913083
0.6680743915695615,0.692942659189282
0.675818116816111,0.7000225069658169
0.6836516004510238,0.7071805762417116
0.6915758828738525,0.71442798642829
0.6995920165435374,0.7218168261464538
0.707701066118189,0.7295730736234376
0.7159041085964888,0.7374485009509436
0.7242022334607315,0.7454770699033821
0.732596542821523,0.7535698715334798
0.741088151564157,0.7617782971199774
0.7496781874966877,0.7701014060504167
0.7583677914997191,0.7782560757266976
0.7671581176779302,0.786459973279331
0.7760503335133571,0.7946267657767218
0.7850456200204509,0.8026901795390649
0.794145171902934,0.8111557747043655
0.8033501977124734,0.8196644618347582
0.8126619200091946,0.8282985446890212
0.822081575524054,0.8369060405075276
0.8316104153230961,0.8455587941149503
0.8412497049736118,0.8542843671618805
0.8510007247122247,0.8630507576235468
0.8608647696149244,0.8718131250188303
0.8708431497690724,0.8804364876350039
0.880937190447399,0.8894472757833448
0.8911482322840202,0.8989135003844749
0.9014776314524917,0.9085065440033574
0.9119267598459299,0.9185424910076929
0.9224970052592174,0.9285736197634336
0.9331897715733238,0.9382692353464849
0.9440064789417604,0.948051187359523
0.9549485639791966,0.9579074060622025
0.9660174799522646,0.9682229016290854
0.9772146969725725,0.9775615151511923
0.9885417021919574,0.9855089707922453
1.0,0.991659834688529


==> data/ELD/LiRA/LSTM-offline/total/roc_MAELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,4.435185807405416e-05
1.0233165783302449e-05,4.435185807405416e-05
1.0351779556301762e-05,4.435185807405416e-05
1.0471768194855202e-05,4.435185807405416e-05
1.05931476351837e-05,4.435185807405416e-05
1.0715933998226711e-05,4.435185807405416e-05
1.084014359178331e-05,4.435185807405416e-05
1.09657929126781e-05,4.435185807405416e-05
1.1092898648952227e-05,4.435185807405416e-05
1.1221477682079803e-05,4.435185807405416e-05
1.1351547089209991e-05,4.435185807405416e-05
1.148312414543511e-05,4.435185807405416e-05
1.1616226326085018e-05,4.435185807405416e-05
1.1750871309048075e-05,4.435185807405416e-05
1.1887076977119033e-05,4.435185807405416e-05
1.2024861420374123e-05,4.435185807405416e-05
1.216424293857368e-05,4.435185807405416e-05
1.2305240043592616e-05,4.435185807405416e-05
1.244787146187906e-05,4.435185807405416e-05
1.259215613694151e-05,4.435185807405416e-05
1.2738113231864785e-05,4.435185807405416e-05
1.288576213185518e-05,4.435185807405416e-05
1.3035122446815089e-05,4.435185807405416e-05
1.3186214013947484e-05,4.435185807405416e-05
1.3339056900390587e-05,4.435185807405416e-05
1.3493671405883065e-05,4.8383845171695454e-05
1.3650078065460137e-05,4.8383845171695454e-05
1.3808297652180924e-05,4.8383845171695454e-05
1.3968351179887397e-05,4.8383845171695454e-05
1.4130259905995336e-05,4.8383845171695454e-05
1.429404533431761e-05,4.8383845171695454e-05
1.4459729217920196e-05,4.8383845171695454e-05
1.4627333562011299e-05,4.8383845171695454e-05
1.4796880626863964e-05,4.8383845171695454e-05
1.4968392930772556e-05,4.8383845171695454e-05
1.514189325304352e-05,4.8383845171695454e-05
1.53174046370208e-05,4.8383845171695454e-05
1.5494950393146317e-05,4.8383845171695454e-05
1.567455410205595e-05,4.8383845171695454e-05
1.5856239617711373e-05,4.8383845171695454e-05
1.60400310705682e-05,4.8383845171695454e-05
1.622595287078087e-05,4.8383845171695454e-05
1.6414029711444665e-05,4.8383845171695454e-05
1.6604286571875295e-05,4.8383845171695454e-05
1.6796748720926532e-05,4.8383845171695454e-05
1.6991441720346258e-05,6.45117935622606e-05
1.7188391428171457e-05,6.45117935622606e-05
1.7387624002162504e-05,6.45117935622606e-05
1.7589165903277326e-05,6.45117935622606e-05
1.7793043899185774e-05,6.45117935622606e-05
1.7999285067824765e-05,6.45117935622606e-05
1.8207916800994626e-05,6.45117935622606e-05
1.8418966807997107e-05,6.45117935622606e-05
1.86324631193156e-05,6.45117935622606e-05
1.8848434090337955e-05,6.45117935622606e-05
1.906690840512252e-05,6.45117935622606e-05
1.9287915080207776e-05,6.45117935622606e-05
1.9511483468466162e-05,6.45117935622606e-05
1.9737643263002554e-05,6.45117935622606e-05
1.9966424501097934e-05,6.45117935622606e-05
2.0197857568198782e-05,7.055977420872254e-05
2.0431973201952705e-05,7.055977420872254e-05
2.066880249629082e-05,7.055977420872254e-05
2.09083769055575e-05,7.055977420872254e-05
2.1150728248687946e-05,7.055977420872254e-05
2.1395888713434215e-05,7.055977420872254e-05
2.1643890860640203e-05,7.055977420872254e-05
2.189476762856621e-05,7.055977420872254e-05
2.2148552337263592e-05,7.055977420872254e-05
2.2405278693000182e-05,7.055977420872254e-05
2.266498079273693e-05,7.055977420872254e-05
2.2927693128656486e-05,7.055977420872254e-05
2.3193450592744275e-05,7.055977420872254e-05
2.3462288481422625e-05,7.055977420872254e-05
2.3734242500238664e-05,8.467172905046704e-05
2.4009348768606518e-05,8.467172905046704e-05
2.4287643824604503e-05,8.467172905046704e-05
2.45691646298279e-05,8.467172905046704e-05
2.4853948574297985e-05,8.467172905046704e-05
2.5142033481427965e-05,8.467172905046704e-05
2.543345761304648e-05,8.467172905046704e-05
2.5728259674479322e-05,8.467172905046704e-05
2.6026478819690045e-05,8.467172905046704e-05
2.63281546564802e-05,8.467172905046704e-05
2.6633327251749808e-05,8.467172905046704e-05
2.694203713681882e-05,9.071970969692897e-05
2.7254325312810276e-05,9.071970969692897e-05
2.7570233256095827e-05,9.071970969692897e-05
2.7889802923804396e-05,9.071970969692897e-05
2.8213076759394707e-05,9.071970969692897e-05
2.8540097698292373e-05,9.071970969692897e-05
2.8870909173592345e-05,9.071970969692897e-05
2.9205555121827452e-05,9.071970969692897e-05
2.95440799888038e-05,9.071970969692897e-05
2.9886528735503827e-05,9.071970969692897e-05
3.0232946844057763e-05,9.071970969692897e-05
3.0583380323784315e-05,9.206370539614273e-05
3.0937875717301366e-05,9.206370539614273e-05
3.12964801067075e-05,9.206370539614273e-05
3.165924111983521e-05,9.206370539614273e-05
3.20262069365765e-05,9.206370539614273e-05
3.2397426295281954e-05,9.206370539614273e-05
3.277294849923382e-05,9.206370539614273e-05
3.315282342319423e-05,9.206370539614273e-05
3.353710152002929e-05,9.206370539614273e-05
3.392583382740992e-05,9.475169679457026e-05
3.4319071974590426e-05,9.475169679457026e-05
3.4716868189265594e-05,9.475169679457026e-05
3.511927530450728e-05,9.475169679457026e-05
3.552634676578139e-05,9.475169679457026e-05
3.5938136638046256e-05,9.475169679457026e-05
3.6354699612933176e-05,9.475169679457026e-05
3.677609101601031e-05,9.475169679457026e-05
3.720236681413066e-05,9.676769034339091e-05
3.7633583622865324e-05,9.676769034339091e-05
3.806979871402284e-05,9.676769034339091e-05
3.8511070023255685e-05,9.676769034339091e-05
3.895745615775501e-05,9.676769034339091e-05
3.940901640403448e-05,9.676769034339091e-05
3.986581073580439e-05,9.676769034339091e-05
4.032789982193705e-05,0.00010079967744103221
4.079534503452449e-05,0.00010079967744103221
4.1268208457029516e-05,0.00010079967744103221
4.174655289253135e-05,0.00010079967744103221
4.223044187206672e-05,0.00010079967744103221
4.271993966306776e-05,0.00010079967744103221
4.321511127789762e-05,0.00010079967744103221
4.371602248248502e-05,0.00011356763658356293
4.422273980505897e-05,0.00011356763658356293
4.473533054498463e-05,0.00011356763658356293
4.525386278170167e-05,0.00011356763658356293
4.577840538376616e-05,0.00011356763658356293
4.6309028017997366e-05,0.00011356763658356293
4.684580115873045e-05,0.00011356763658356293
4.738879609717651e-05,0.0001249916000268799
4.793808495089107e-05,0.0001249916000268799
4.8493740673352334e-05,0.0001249916000268799
4.9055837063650453e-05,0.0001249916000268799
4.962444877628913e-05,0.0001249916000268799
5.0199651331100794e-05,0.0001249916000268799
5.0781521123276707e-05,0.00013806490509161914
5.137013543351339e-05,0.00013853579653980852
5.196557243827657e-05,0.00013901214614361906
5.2567911220184194e-05,0.00013949401716914514
5.3177231778509664e-05,0.00013998147361580552
5.379361503980698e-05,0.00014044755056783818
5.441714286865888e-05,0.00014044755056783818
5.5047898078549675e-05,0.00014044755056783818
5.5685964442864085e-05,0.00014044755056783818
5.633142670601352e-05,0.00014044755056783818
5.698437059469136e-05,0.00014044755056783818
5.764488282925873e-05,0.00014851152476312075
5.8313051135262185e-05,0.00014851152476312075
5.8988964255084936e-05,0.00014851152476312075
5.9672711959733106e-05,0.00014851152476312075
6.0364385060758635e-05,0.00014851152476312075
6.106407542232036e-05,0.00016598346885289967
6.177187597338488e-05,0.00016598346885289967
6.248788072006888e-05,0.00016598346885289967
6.321218475812448e-05,0.00016598346885289967
6.394488428556937e-05,0.0001827834150930717
6.468607661546321e-05,0.0001827834150930717
6.543586018883229e-05,0.0001827834150930717
6.619433458774387e-05,0.0001827834150930717
6.696160054853215e-05,0.0001827834150930717
6.773775997517745e-05,0.00019286338283717493
6.852291595284057e-05,0.00019286338283717493
6.9317172761554e-05,0.00019286338283717493
7.012063589007177e-05,0.00019286338283717493
7.09334120498799e-05,0.00019487937638599557
7.17556091893692e-05,0.00019487937638599557
7.258733650817246e-05,0.00019487937638599557
7.342870447166758e-05,0.00019487937638599557
7.42798248256491e-05,0.00019958336133324377
7.514081061116962e-05,0.00019958336133324377
7.601177617955322e-05,0.00019958336133324377
7.689283720758305e-05,0.00019958336133324377
7.778411071286482e-05,0.00020227135273167125
7.868571506936843e-05,0.00020227135273167125
7.959777002314978e-05,0.00020227135273167125
8.05203967082547e-05,0.00020227135273167125
8.145371766280736e-05,0.00020966332907734696
8.239785684528512e-05,0.00020966332907734696
8.335293965098187e-05,0.00020966332907734696
8.43190929286625e-05,0.00021302331832538136
8.529644499741017e-05,0.00021302331832538136
8.628512566366886e-05,0.00021302331832538136
8.728526623848371e-05,0.00021302331832538136
8.829699955494083e-05,0.00021772730327262953
8.932045998580959e-05,0.00021772730327262953
9.03557834613892e-05,0.00021772730327262953
9.140310748756223e-05,0.00022444728176869837
9.246257116405733e-05,0.00022444728176869837
9.353431520292377e-05,0.00022444728176869837
9.461848194721992e-05,0.0002284792688663396
9.571521538991856e-05,0.0002284792688663396
9.682466119303115e-05,0.0002284792688663396
9.794696670695385e-05,0.00023385525166319467
9.908228099003788e-05,0.00023385525166319467
0.00010023075482838654,0.00023385525166319467
0.00010139254075588153,0.00023519924736240842
0.00010256779307444219,0.00023519924736240842
0.00010375666787451859,0.00023519924736240842
0.00010495932305582277,0.00024662321080572543
0.00010617591834830001,0.00024662321080572543
0.00010740661533334334,0.00024662321080572543
0.00010865157746525384,0.0002526711914521873
0.00010991097009294972,0.0002526711914521873
0.0001111849604819271,0.00025737517639943554
0.00011247371783647519,0.00025737517639943554
0.00011377741332214914,0.00025737517639943554
0.00011509622008850323,0.00026006316779786305
0.00011643031329208767,0.00026006316779786305
0.00011777987011971193,0.0002647671527451112
0.0001191450698119776,0.0002647671527451112
0.00012052609368708426,0.0002647671527451112
0.00012192312516491107,0.00027148713124118003
0.0001233363497913776,0.00027148713124118003
0.00012476595526308696,0.0002721591290907869
0.00012621213145225474,0.0002721591290907869
0.00012767507043192657,0.0002721591290907869
0.0001291549665014884,0.0002802231032860695
0.00013065201621247213,0.0002802231032860695
0.00013216641839466052,0.00028089510113567636
0.00013369837418249466,0.00028089510113567636
0.00013524808704178755,0.0002855990860829246
0.0001368157627967472,0.0002855990860829246
0.00013840160965731315,0.0002882870774813521
0.00014000583824680976,0.0002882870774813521
0.00014162866162991988,0.00028895907533095896
0.0001432702953409831,0.00028895907533095896
0.00014493095741262166,0.0002929910624286002
0.00014661086840469845,0.0002929910624286002
0.00014831025143361044,0.00029836704522545534
0.00015002933220192182,0.00029836704522545534
0.00015176833902834055,0.00030441502587191723
0.00015352750287804228,0.00030441502587191723
0.000155307057393346,0.00031987097641287545
0.00015710723892474503,0.00031987097641287545
0.00015892828656229778,0.00032188696996169615
0.00016077044216738237,0.00032188696996169615
0.00016263395040481922,0.0003312949398561925
0.00016451905877536624,0.0003312949398561925
0.00016642601764859036,0.00033599892480344065
0.00016835508029612023,0.0003433909011491163
0.00017030650292528443,0.0003433909011491163
0.0001722805447131394,0.00034473489684833005
0.00017427746784089192,0.00034473489684833005
0.00017629753752872057,0.00034943888179557827
0.0001783410220710008,0.0003514548753443989
0.00018040819287193827,0.0003514548753443989
0.00018249932448161524,0.0003541428667428265
0.00018461469463245476,0.0003541428667428265
0.0001867545842761076,0.00036153484308850206
0.00018891927762076664,0.0003662388280357503
0.00019110906216891378,0.0003662388280357503
0.0001933242287555045,0.0003689268194341778
0.00019556507158659492,0.0003756467979302466
0.00019783188827841644,0.0003756467979302466
0.0002001249798969037,0.0003877427592231705
0.00020244465099768038,0.0003998387205160943
0.00020479120966650856,0.0003998387205160943
0.0002071649675602069,0.0004105906861098044
0.0002095662399480433,0.00041327867750823197
0.0002119953457536071,0.0004173106646058732
0.00021445260759716674,0.0004173106646058732
0.00021693835183851843,0.0004240306431019421
0.00021945290862033137,0.0004253746388011558
0.0002219966119119955,0.0004334386129964384
0.0002245697995539774,0.0004334386129964384
0.0002271728133026905,0.0004347826086956522
0.0002298059988758851,0.0004381425979436866
0.0002324697059985648,0.00044083058934211414
0.00023516428844943486,0.00044083058934211414
0.00023789010410788932,0.00044351858074054165
0.00024064751500154242,0.00044419057859014846
0.00024343688735431105,0.000458302533431893
0.00024625859163505465,0.0004623345205295343
0.00024911300260677886,0.00048249445601774075
0.0002520004993764092,0.0004851824474161683
0.0002549214654451423,0.0004851824474161683
0.0002578762887593801,0.000491902425912237
0.0002608653617622548,0.0004952624151602715
0.00026388908144575103,0.0005006383979571265
0.0002669478494034321,0.0005107183657012298
0.00027004207188377727,0.0005167663463476917
0.0002731721598441376,0.000520798333445333
0.000276338529005317,0.0005234863248437605
0.00027954159990678566,0.0005234863248437605
0.0002827817979625341,0.0005315502990390431
0.0002860595535175742,0.0005369262818358981
0.000289375301905095,0.0005396142732343257
0.0002927294835042816,0.0005476782474296082
0.00029612254379880347,0.0005517102345272495
0.00029955493343598134,0.0005537262280760701
0.0003030271082866396,0.0005691821786170284
0.0003065395295056527,0.0005718701700154559
0.00031009266359319264,0.0005752301592634905
0.00031368698245668765,0.0005819501377595592
0.00031732296347349763,0.0005900141119548417
0.00032100108955431715,0.0005967340904509106
0.00032472184920731285,0.0006021100732477656
0.00032848573660300434,0.0006081580538942275
0.0003322932516398972,0.0006115180431422619
0.0003361449000108765,0.0006256299979840065
0.0003400411932703706,0.0006296619850816477
0.00034398264890229247,0.0006404139506753578
0.00034796979038876914,0.0006444459377729991
0.0003520031472796679,0.000651165916269068
0.0003560832552629278,0.0006558699012163161
0.000360210656235707,0.000662589879712385
0.00036438589837635443,0.0006686378603588468
0.0003686095362172158,0.0006733418453060949
0.00037288213071828336,0.0006780458302533432
0.00037720424934169976,0.0006887977958470533
0.00038157646612712486,0.0006914857872454809
0.00038599936176797673,0.0007029097506887977
0.00039047352368855597,0.0007082857334856529
0.0003949995461220643,0.0007190376990793628
0.000399578030189527,0.0007271016732746455
0.00040420958397963103,0.0007439016195148176
0.0004088948226294864,0.0007472616087628519
0.00041363436840632776,0.0007674215442510584
0.00041842885079015847,0.0007674215442510584
0.0004232789065573553,0.0007721255291983065
0.00042818517986524155,0.0007875814797392649
0.0004331483223376403,0.0007902694711376925
0.00043816899315141946,0.0007976614474833681
0.00044324785912404005,0.000804381425979437
0.00044838559480211905,0.0008225253679188226
0.0004535828825510191,0.0008494052819030979
0.00045884041264547613,0.0008628452388952355
0.0004641588833612782,0.000871581210940125
0.0004695390010680063,0.0008762851958873732
0.0004749814803228505,0.0009092130905181104
0.0004804870439655134,0.0009327330152543511
0.0004860564232142139,0.0009407969894496337
0.0004916903577628031,0.0009690208991331228
0.0004973895958790067,0.000977756871178012
0.0005031548945038057,0.0009864928432229017
0.0005089870193519685,0.001001276795914253
0.0005148867450137498,0.001019420737853639
0.0005208548550577665,0.0010328606948457766
0.0005268921421350677,0.0010389086754922386
0.0005329994080844093,0.0010496606410859487
0.0005391774640387505,0.0010617566023788725
0.0005454271305329836,0.001080572542167865
0.0005517492376129129,0.0010859485249647201
0.0005581446249454966,0.0010886365163631476
0.0005646141419303673,0.0011014044755056783
0.0005711586478126435,0.001102076473355285
0.0005777790117970507,0.0011067804583025334
0.0005844761131633638,0.0011161884281970299
0.0005912508413831881,0.0011282843894899538
0.0005981040962380944,0.0011518043142261943
0.0006050367879391225,0.0011813722196088975
0.0006120498372476703,0.0011921241852026073
0.0006191441755977848,0.0012089241314427793
0.0006263207452198692,0.00122169209058531
0.0006335804992658254,0.0012472280088703714
0.0006409244019356456,0.001268059942208185
0.0006483534286054727,0.0012754519185538605
0.0006558685659571436,0.0012875478798467844
0.0006634708121092351,0.0012949398561924602
0.0006711611767496287,0.001308379813184598
0.0006789406812696112,0.0013177877830790941
0.0006868103588995307,0.0013345877293192661
0.000694771254846024,0.0013567636583562933
0.0007028244264308353,0.0013836435723405685
0.0007109709432312439,0.0014078354949264161
0.0007192118872221193,0.0014232914454673745
0.0007275483529196233,0.0014340434110610846
0.0007359814475265771,0.0014548753443988979
0.0007445122910795143,0.0014736912841878905
0.0007531420165974376,0.0014804112626839593
0.0007618717702322999,0.0014985552046233451
0.0007707027114212304,0.0015254351186076204
0.0007796360130405236,0.0015395470734493647
0.0007886728615614156,0.0015603790067871782
0.0007978144572076629,0.001579194946576171
0.0008070620141149507,0.0015926349035683088
0.0008164167604921472,0.0016040588670116255
0.0008258799387844272,0.001617498824003763
0.0008354528058382871,0.0016490827229352866
0.0008451366330684721,0.0016887305960620927
0.0008549327066268384,0.0017169545057455816
0.0008648423275731727,0.0017485384046771052
0.0008748668120479914,0.0017707143337141323
0.0008850074914473438,0.0017881862778039112
0.00089526571259964,0.0018419461057724614
0.0009056428379445294,0.0018802499832000538
0.0009161402457138521,0.0019145218735300046
0.0009267593301146883,0.0019440897789127075
0.0009375015015145289,0.001987097641287548
0.0009483681866285928,0.002001881593978899
0.0009593608287093146,0.0020227135273167126
0.0009704808877380307,0.002045561454203347
0.0009817298406188842,0.0020744573617364425
0.00099310918137498,0.0020973052886230762
0.0010046204213468132,0.0021141052348632484
0.001016265089392995,0.0021315771789530273
0.0010280447320933097,0.002143673140245951
0.0010399609139541202,0.00218264901552315
0.0010520152176161591,0.0022149049123042805
0.0010642092440647246,0.0022323768563940597
0.001076544612842316,0.0022780727101673276
0.0010890229622637305,0.0023076406155500303
0.001101645949633657,0.0023405685101807673
0.001114415251466788,0.0023560244607217255
0.0011273325637104871,0.002388952355352463
0.0011403996019700331,0.0024292722263288763
0.0011536181017364785,0.0024534641489147237
0.0011669898186171474,0.0024857200456958536
0.0011805165285688054,0.002530071903769908
0.0011942000281335325,0.0025482158457092938
0.0012080421346773289,0.0025992876822794166
0.0012220446866314887,0.002610039647873127
0.0012362095437367692,0.0026328875747597606
0.0012505385872903913,0.0026819434177810632
0.0012650337203959038,0.0027054633425173044
0.0012796968682159415,0.0027262952758551175
0.001294529978227916,0.0027699751360795648
0.0013095350204826678,0.002806263019958336
0.0013247139878661174,0.002841878905987501
0.0013400688963639508,0.002862038841475707
0.001355601785329369,0.0029084066930985817
0.0013713147177539455,0.002982998454404946
0.001387209780541621,0.00301659834688529
0.001403289084785873,0.0030481822458168135
0.0014195547660501016,0.00308984611249244
0.0014360089846512606,0.0031630938780995905
0.0014526539259467812,0.0032087897318728584
0.0014694918006248172,0.003230293663060278
0.0014865248449978572,0.003260533566292588
0.0015037553212997384,0.0032995094415697868
0.001521185517986105,0.003328405349102883
0.0015388177500383464,0.003375445198575365
0.001556654359271062,0.0034003091190108192
0.0015746977146430866,0.0034688528996707213
0.001592950212572123,0.0035058127813990996
0.0016114142772530198,0.00352731671258652
0.0016300923609797412,0.003550164639473154
0.0016489869444710648,0.0036146764330354146
0.001668100537200059,0.003658356293259861
0.0016874356777273757,0.003709428129829985
0.001706994934038408,0.003745044015859149
0.001726780903884356,0.003779987904038707
0.0017467962151272458,0.003810899805120624
0.0017670435260889468,0.00385457966534507
0.0017875255259042354,0.00389355554062227
0.0018082449348779518,0.003917747463208118
0.0018292045048462937,0.003956723338485317
0.0018504070195423021,0.003989651233116054
0.0018718552949655793,0.004019219138498757
0.0018935521797562953,0.004044083058934211
0.0019155005555735278,0.004092466904105907
0.0019377033374779887,0.00413681876217996
0.0019601634743191855,0.004173106646058732
0.001982883949127071,0.004204018547140649
0.002005867779508234,0.004244338418117062
0.002029118018046678,0.004332370136415563
0.002052637752709252,0.004369330018143942
0.0020764301072557748,0.004407633895571535
0.0021004982416539153,0.004455345742893623
0.0021248453524988827,0.004503057590215712
0.0021494746734379805,0.004544049459041731
0.00217438947560008,0.004593105302063033
0.0021995930680300748,0.004653585108527652
0.0022250887981283695,0.004706000940796989
0.002250880052095462,0.004752368792419864
0.00227697025538168,0.004798736644042739
0.0023033628731421313,0.004836368523620725
0.002330061410696925,0.004898192325784557
0.002357069413996728,0.0049532961494523214
0.0023843904700937206,0.005006383979571266
0.002412028207618007,0.0050755997580807745
0.00243998629725955,0.005127343592500504
0.0024682684522556926,0.005159599489281634
0.0024968784288843266,0.005215375310799006
0.0025258200269627847,0.0052637591559707006
0.002555097090352507,0.005316846986089644
0.0025847135074695635,0.005381358779651906
0.002614673211801092,0.0054236946441771385
0.00264498018242772,0.005483502452792151
0.002675638444552045,0.005543310261407163
0.0027066520700332413,0.005572206168940259
0.0027380251779278576,0.005616558027014314
0.0027697619350368907,0.005662925878637188
0.002801866556459195,0.005697197768967139
0.002834343306151309,0.005733485652845911
0.0028671964974937695,0.005770445534574289
0.0029004304938639917,0.005822861366843625
0.002934049709215787,0.005851757274376722
0.0029680586086656023,0.005916269067938983
0.003002461709085549,0.005986828842147705
0.0030372635797033115,0.006020428734628049
0.0030724688427090033,0.006068140581950137
0.003108082173869064,0.00612593239701633
0.0031441083031472647,0.00616894025939117
0.00318055201533292,0.0062166521067132585
0.0032174181506763717,0.006282507895974733
0.003254711605531848,0.0063329077346952495
0.003292437333007769,0.006375915597070089
0.0033306003436245884,0.006429675425038639
0.003369205705980267,0.006477387272360728
0.003408258547423452,0.006507627175593038
0.0034477640547344642,0.00656541899065923
0.0034877274748141775,0.006617162825078959
0.003528154115380883,0.006678986627242793
0.0035690493456752297,0.0067408104294066256
0.0036104185971733375,0.006790538270277535
0.0036522673643081755,0.00684765808749412
0.0036946012051993025,0.006900073919763457
0.003737425742391064,0.006947113769235938
0.0037807466635993493,0.006998857603655669
0.0038245697224669993,0.007027081513339156
0.0038689007393279753,0.0070842013305557425
0.003913745601980384,0.0071292251864794026
0.0039591102664684585,0.007204488945635375
0.004005000757873611,0.0072427928230629655
0.004051423171114647,0.007314696592970902
0.0040983836717572615,0.0073543444660977095
0.004145888496832911,0.007405416302667831
0.004193943955667186,0.0074652241112828435
0.004242556430717777,0.007516967945702574
0.004291732378422158,0.007572071769370338
0.004341478330055092,0.007648679524225523
0.004391800892596086,0.007710503326389356
0.004442706749606883,0.007784423089846113
0.004494202662119142,0.00784087090921309
0.0045462954695324,0.007889254754384786
0.004598992090522438,0.007936966601706874
0.004652299523960189,0.007988710436126605
0.004706224849841282,0.008074726160876285
0.004760775230226368,0.008131845978092871
0.00481595791019235,0.00819030979100867
0.004871780218794631,0.008231973657684296
0.004928249570040513,0.008279013507156778
0.004985373463873894,0.008340165311471004
0.005043159487171359,0.008411397083529334
0.005101615314749833,0.008498756803978227
0.005160748710385908,0.008568644580337343
0.005220567527846975,0.00862106041260668
0.005281079711934331,0.008688932195416974
0.005342293299538352,0.008752099993280022
0.005404216420705915,0.008813251797594245
0.00546685729972018,0.008878435589006115
0.0055302242561929005,0.008941603386869163
0.005594325706169377,0.009001411195484175
0.005659170163246243,0.009076674954640145
0.005724766239702178,0.009131106780458302
0.005791122647641758,0.009178818627780392
0.005858248200152536,0.009235938444996976
0.005926151812475552,0.009309186210604127
0.005994842503189409,0.009354882064377394
0.006064329395408062,0.009414017875142799
0.006134621717992506,0.009485921645050735
0.0062057288067765,0.009539681473019286
0.0062776601058065,0.009612929238626436
0.006350425168595962,0.0096875209999328
0.00642403365939419,0.009756736778442309
0.006498495354469888,0.009826624554801424
0.006573820143409586,0.009909280290303071
0.006650018030431118,0.009991264027955112
0.006727099135712337,0.010066527787111082
0.006805073696735206,0.010134399569921376
0.0068839520696454964,0.010207647335528525
0.006963744730628222,0.010272159129090788
0.007044462277299037,0.010331294939856192
0.007126115430111745,0.010415966668906661
0.007208715033782135,0.01050198239365634
0.007292272058728313,0.010551710234527249
0.007376797602527731,0.01063167797863047
0.007462302891391108,0.010723069686177004
0.007548799281653432,0.0108104294066259
0.007636298261282241,0.010876285195887373
0.0077248114514034,0.010948860963644915
0.007814350607844541,0.011029500705597741
0.00790492762269642,0.011106780458302535
0.007996554525892346,0.011184732208856931
0.008089243486805939,0.01127545191855386
0.008183006815867389,0.011351387675559437
0.008277856966198472,0.011436731402459512
0.00837380653526649,0.011516027148713125
0.008470868266557402,0.01160540286271084
0.008569055051268348,0.011690074591761307
0.008668379930019773,0.011775418318661381
0.008768856094587427,0.011884281970297695
0.008870496889654403,0.011968953699348162
0.00897331581458352,0.012052953430549022
0.009077326525210223,0.012143001142396345
0.009182542835656282,0.012231032860694846
0.009288978720164497,0.012323096566090989
0.009396648314954691,0.012417176265035952
0.009505565920101192,0.012498488004838385
0.009615746001432095,0.012579127746791211
0.009727203192450537,0.012680599422081848
0.009839952296278227,0.012764599153282711
0.009954008287621519,0.012855990860829244
0.010069386314760271,0.012935286607082857
0.010186101701559752,0.013044150258719172
0.010304169949505875,0.013134197970566494
0.01042360673976401,0.013228949667361064
0.010544427935261684,0.01332907734695249
0.010666649582795389,0.013437269000739199
0.010790287915161836,0.013535380686781801
0.01091535935331391,0.013623412405080304
0.011041880508541602,0.01374504401585915
0.011169868184678225,0.013828371749210403
0.011299339380332217,0.013922451448155366
0.011430311291144786,0.014052147033129495
0.011562801312073753,0.014154962704119348
0.011696827039703846,0.014252402392312343
0.01183240627458378,0.01434849808480613
0.011969557023590427,0.014451985753645587
0.012108297502320394,0.014548081446139371
0.012248646137509308,0.014637457160137087
0.012390621569479156,0.014736240844029297
0.012534242654613994,0.01485249647201129
0.01267952846786434,0.014949936160204286
0.012826498305280598,0.015051407835494926
0.012975171686575868,0.015150191519387138
0.013125568357718427,0.015261743162421881
0.013277708293554291,0.015369262818358981
0.013431611700460153,0.015478126469995298
0.013587299019027091,0.015585646125932398
0.013744790926775366,0.015687789799072642
0.013904108340900697,0.015820173375445203
0.014065272421052363,0.0159276930313823
0.014228304572143519,0.016062092601303677
0.014393226447194065,0.016198508164773872
0.014560059950206485,0.01631543579060547
0.014728827239075018,0.016426315435790605
0.014899550728528537,0.016601706874538002
0.015072253093107555,0.016727370472414488
0.01524695727017573,0.016865802029433503
0.015423686462966274,0.016990793629460384
0.01560246414366368,0.017144681137020362
0.015783314056521166,0.01727236072844567
0.01596626022101425,0.017406760298367047
0.01615132693503091,0.017566023788723874
0.01633853877809862,0.017718567300584638
0.016527920614648955,0.01782810295007056
0.0167194975973199,0.017978630468382502
0.016913295170296487,0.018128485988844836
0.01710933907269015,0.01827632551575835
0.01730765534195726,0.01842282104697265
0.01750827031735725,0.01858611652442712
0.017711210643450888,0.018723204085746924
0.017916503273639015,0.01888381157180297
0.018124175473742375,0.019047779047107048
0.018334254825622908,0.019202338552516632
0.018546769230846995,0.01933136213964115
0.018761746914391215,0.01946777770311135
0.018979216428391014,0.01963779315906189
0.019199206655932846,0.01982931254619985
0.019421746814890263,0.01999395201935354
0.019646866461804465,0.020140447550567837
0.01987459549580984,0.020288287077481353
0.02010496416260499,0.02047174249042403
0.02033800305846982,0.020611518043142263
0.020573743134329137,0.020805053423829045
0.02081221569986339,0.02097439688192998
0.021053452427667062,0.02113769235938445
0.02129748535745521,0.02130165983468853
0.021544346900318843,0.021477051273435924
0.02179406984302956,0.02166789866272428
0.0220466873523941,0.021836570122975605
0.022302232979659387,0.0220603454068947
0.022560740664968614,0.022233720852093276
0.022822244741868985,0.022430616222028084
0.023086779941871697,0.022638263557556614
0.023354381399064792,0.022797527047913446
0.023625084654779475,0.022983670452254554
0.023898925662310503,0.02317182985014448
0.024175940791691306,0.023370741213628116
0.024456166834524465,0.023573684564209392
0.024739641008868142,0.02375713997715207
0.025026400964179192,0.023959411329883745
0.025316484786313556,0.024183186613802834
0.025609931002584595,0.024392177945030576
0.025906778586880088,0.024611921241852026
0.026207066964838526,0.02483972851286876
0.02651083601908539,0.02505745581614139
0.026818126094530156,0.02526039916672267
0.02712897800372467,0.025422350648477927
0.027443433032283655,0.025611182044217456
0.02776153294436801,0.025838317317384583
0.028083319988231725,0.026055372622807604
0.028408836901833042,0.026277131913177876
0.028738126918510663,0.026547275048719843
0.029071233772725785,0.026793898259525568
0.029408201705870638,0.027019017539143875
0.029749075472144403,0.027262280760701564
0.030093900344497212,0.02749882400376319
0.03044272212064303,0.02779584705328943
0.030795587129142266,0.02802499832000538
0.03115254223555488,0.02830858141253948
0.03151363484866479,0.028601572474968077
0.031878912926776456,0.028861635642765948
0.03224842498408442,0.02913917075465358
0.0326222200971167,0.02938041798266246
0.03300034791125285,0.029647201128956392
0.03338285864731761,0.029918688260197567
0.033769803108250916,0.03020428734628049
0.03416123268585528,0.030479806464619313
0.034557199367621395,0.03076674954640145
0.03495775574363275,0.031049660641085948
0.035362955013550426,0.031381627578791746
0.03577285099367873,0.03168335461326524
0.0361874981241128,0.03201464955312143
0.03660695147596903,0.03234661649082723
0.03703126675869927,0.03272024729520866
0.03746050032748993,0.033027350312479
0.037894709190746674,0.033419125058799806
0.03833395101766601,0.03378065990188832
0.03877828414589457,0.03411397083529332
0.03922776758927719,0.03447617767623144
0.03968246104569482,0.0348047846246892
0.040142424904993215,0.03512398360325246
0.040607720257003654,0.03545460654525906
0.041078408899656464,0.0358013574356562
0.04155455334718875,0.03622740407230697
0.04203621683844714,0.03659565889389153
0.04252346334528682,0.03703648948323365
0.04301635758106795,0.03748672804247026
0.0435149650092505,0.03788253477588872
0.044019351852088745,0.038342181305019825
0.044529585099426554,0.03875545998252805
0.04504573251759458,0.03921309051811034
0.04556786265841064,0.03969020899133123
0.046096044868284336,0.04014380753981587
0.04663034929742731,0.04056851018076742
0.04717084690917017,0.04108124454001747
0.047717609489387455,0.04157785095087695
0.04827070965603183,0.042086553323029366
0.0488302208687788,0.04257307976614475
0.0493962174387832,0.043077078153349914
0.04996877453854884,0.043559572609367644
0.0505479682119124,0.04408305893421141
0.05113387538414326,0.04459512129561185
0.05172657387216019,0.04518446340971709
0.05232614239486662,0.04573550164639473
0.052932660583605615,0.04628116390027552
0.05354620899273607,0.046828842147705135
0.05416686911033152,0.04740407230696862
0.05479472336900287,0.04796989449633761
0.05542985515684669,0.048547140649149924
0.05607234882852033,0.04925475438478597
0.05672228971644543,0.049819904576305356
0.05737976414214134,0.0504388145957933
0.05804485942768978,0.051009340770109546
0.05871766390733255,0.051653114710032935
0.05939826693920356,0.05229016867146026
0.060086758917196864,0.052974262482360056
0.0607832312829723,0.05358040454270546
0.06148777653810023,0.05421477051273436
0.062200488256347115,0.05494926416235468
0.06292146109610344,0.05570660573886164
0.06365079081295572,0.05634231570458974
0.06438857427240419,0.05706941737786438
0.06513490946272803,0.057785767085545336
0.0658898955079995,0.058461796922249856
0.06665363268124913,0.059158658692292185
0.06742622241778341,0.05988576036556682
0.06820776732865685,0.06063033398293126
0.06899837121430018,0.06130367582823735
0.0697981390783066,0.062070425374638805
0.07060717714137772,0.06281567098985283
0.07142559285543126,0.06356024460721726
0.07225349491787214,0.06434782608695652
0.07309099328602911,0.06513742356024461
0.07393819919175866,0.06592500503998387
0.07479522515621821,0.06675492238424838
0.07566218500481055,0.06760365566830187
0.07653919388230147,0.06840669309858209
0.0774263682681127,0.06927088233317653
0.07832382599179197,0.0700880317182985
0.07923168624866253,0.0709186210604126
0.08015006961565405,0.07177273032726296
0.08107909806731686,0.07262952758551174
0.08201889499202203,0.07350110879645186
0.08296958520834907,0.0743552180633022
0.08393129498166364,0.07523687924198644
0.08490415204088747,0.07616558027014313
0.0858882855954625,0.07704522545527855
0.08688382635251184,0.07787514279954304
0.08789090653419954,0.07878569988576037
0.08890965989529158,0.07962569719776896
0.08994022174092044,0.08058127813990995
0.09098272894455559,0.08153148309925409
0.09203731996618221,0.08245279215106513
0.09310413487069075,0.08334587729319265
0.09418331534647952,0.08431019420737854
0.0952750047242729,0.08519387137961158
0.09637934799615785,0.08616558027014314
0.09749649183484087,0.08708554532625497
0.0986265846131282,0.08803978227269674
0.09976977642363201,0.08904777904710706
0.10092621909870483,0.09007526375915598
0.10209606623060476,0.09113903635508366
0.10327947319189525,0.09228613668436261
0.10447659715608053,0.09340434110610846
0.10568759711848051,0.09451246556011021
0.10691263391734772,0.09560043007862375
0.10815187025522892,0.09670452254552786
0.10940547072057435,0.09783751091996505
0.11067360180959745,0.09901485115247631
0.11195643194838795,0.10009273570324577
0.11325413151528127,0.10139439553793428
0.11456687286348727,0.1026550635037968
0.11589483034398118,0.1038357637255561
0.11723818032865997,0.10505611182044217
0.11859710123376706,0.10629527585511726
0.11997177354358855,0.10748605604462065
0.12136237983442417,0.1086345003695988
0.12276910479883604,0.10984611249244003
0.12419213527017846,0.11109132450776156
0.12563166024741215,0.11227672871446812
0.12708787092020596,0.11347355688461798
0.12856096069432965,0.11474900880317182
0.130051125217341,0.11600161279483907
0.13155856240457053,0.11731066460587328
0.1330834724654076,0.11864659633089174
0.1346260579298911,0.11994892816342988
0.13618652367560827,0.12133593172501848
0.1377650769549055,0.12274107922854646
0.13936192742241435,0.12415899469121698
0.14097728716289676,0.12554935824205363
0.142611370719413,0.12698743364021234
0.14426439512181588,0.128576036556683
0.14593657991557576,0.1301565754989584
0.1476281471909391,0.131622202808951
0.14933932161242533,0.1331570458974531
0.15107033044866555,0.13470600094079702
0.15282140360258709,0.1362704119346818
0.15459277364194784,0.1378536388683556
0.15638467583022478,0.13947852966870505
0.15819734815786016,0.14109670049055842
0.16003103137387018,0.14271016732746455
0.16188596901781993,0.14438075398158726
0.1637624074521689,0.1460345406894698
0.16566059589499152,0.14766682346616494
0.16758078645307686,0.14948457764935155
0.16952323415541215,0.1512317720583294
0.1714881969870541,0.1529796384651569
0.17347593592339325,0.15467979302466234
0.1754867149648152,0.15644244338418117
0.1775208011717636,0.15820643773939924
0.1795784647002097,0.16004300786237485
0.18165997883753285,0.16185471406491497
0.18376562003881725,0.16366507627175592
0.18589566796356882,0.1654989584033331
0.18805040551285834,0.1673140245951213
0.1902301188668946,0.16915395470734493
0.19243509752303323,0.17112022041529468
0.19466563433422632,0.17295544654257106
0.19692202554791735,0.17491902425912237
0.19920457084538712,0.17683354613265237
0.20151357338155584,0.1788172837846919
0.20384933982524642,0.18082857334856528
0.20621218039991446,0.1828902627511592
0.2086024089248505,0.18492574423761843
0.21102034285685967,0.1870116255627982
0.21346630333242453,0.18902896310731807
0.21594061521035676,0.19110678045830254
0.21844360711494284,0.1931523419125059
0.22097561147959033,0.19525838317317384
0.22353696459097966,0.19732208856931657
0.22612800663372795,0.19943081782138297
0.2287490817355704,0.20151199516161547
0.2314005380130654,0.20365701229756067
0.23408272761782944,0.20583966131308382
0.23679600678330787,0.20817216584906925
0.23954073587208793,0.2103494388817956
0.24231727942376008,0.2126765674349842
0.24512600620333397,0.21508903971507293
0.24796728925021602,0.21753040790269473
0.2508415059277541,0.21998588804515826
0.2537490379733572,0.22302735031247897
0.2566902715491952,0.22560513406357102
0.25966559729348726,0.22804247026409516
0.26267541037238384,0.23060143807539815
0.26572011053245065,0.23327397352328472
0.26880010215376077,0.23594046099052482
0.2719157943036019,0.23851085276527112
0.2750676007908067,0.24124924400241915
0.2782559402207126,0.24392849942880185
0.28148123605075814,0.24668100262079165
0.28474391664672477,0.24948323365365233
0.28804441533962977,0.2522821046972649
0.2913831704832789,0.25504737584839726
0.2947606255124859,0.25793562260600766
0.29817722900196736,0.2608783011894362
0.30163343472591975,0.26387137961158524
0.30512970171828707,0.26690679389825955
0.30866649433372745,0.2699865600430079
0.3122442823092858,0.2731382299576642
0.3158635408267819,0.27621329211746526
0.31952475057592133,0.27943081782138296
0.32322839781813806,0.28256770378334795
0.3269749744511768,0.28587662119481216
0.33076497807442423,0.2890430750621598
0.3345989120549975,0.2924111282843894
0.3384772855945983,0.29572474968080104
0.34240061379714254,0.2990592030105504
0.34636941773717345,0.30246623210805723
0.3503842245290676,0.30586788522276726
0.3544455673970435,0.3092473624084403
0.3585539857459817,0.31245144815536585
0.36271002523306484,0.3158625092399704
0.3669142378402494,0.319512801559035
0.3711671819475767,0.3231731738458437
0.37546942240733366,0.32700759357570053
0.37982153061907364,0.3309387809959008
0.3842240846055061,0.33483502452792147
0.38867766908926676,0.33902627511591965
0.393182875570577,0.34331966937705793
0.39774030240580366,0.34754989584033336
0.40235055488692933,0.35204556145420335
0.4070142453219439,0.3566971305691822
0.4117319931161679,0.3613708756131981
0.4165044248545185,0.3659276930313823
0.42133217438472886,0.3707271016732746
0.4262158829015325,0.3754767824742961
0.43115619903182284,0.38025871917209864
0.43615377892080054,0.38490491230428064
0.441209286319119,0.38956924937840204
0.4463233926710397,0.3944593777299913
0.4514967772036102,0.3995262415160271
0.4567301270168747,0.4047160809085411
0.4620241371751313,0.40964518513540754
0.46737951079924633,0.4146515691149788
0.47279695916003905,0.41989852832470936
0.4782772017727485,0.42522679927424234
0.4838209664925957,0.43041193468180905
0.48942898961145315,0.4358087494120019
0.49510201595563513,0.4413769235938445
0.5008407989848213,0.44721792890262757
0.5066461008921268,0.45293192661783477
0.5125186927053332,0.4586842282104698
0.5184593543892912,0.4648108326053356
0.5244688749495119,0.4709616289227875
0.5305480525369574,0.4773516564746993
0.5366976945540476,0.4838035078287749
0.5429186177618943,0.49022444728176867
0.5492116483887789,0.4969444257778375
0.5555776222398878,0.5034675089039715
0.5620173848083188,0.5103225589678113
0.5685317913873753,0.5171796250251999
0.5751217071841613,0.5241852026073517
0.5817880074344935,0.5312794839056515
0.5885315775191451,0.5383562932598617
0.595353313081437,0.5456347019689537
0.6022541201461928,0.5528438948995362
0.6092349152400711,0.5602331832538135
0.6162966255132942,0.5677299912640279
0.6234401888627864,0.5753988307237418
0.6306665540567405,0.5832262616759627
0.6379766808606282,0.5909125730797661
0.6453715401646701,0.5986580202943351
0.6528521141127848,0.6067515623950004
0.6604193962330305,0.6148014246354412
0.6680743915695615,0.6231933337813318
0.675818116816111,0.6312814998992003
0.6836516004510238,0.6398024326322156
0.6915758828738525,0.6483542772663127
0.6995920165435374,0.6570270815133391
0.707701066118189,0.6659787648679524
0.7159041085964888,0.6748914723472884
0.7242022334607315,0.683952019353538
0.732596542821523,0.6931469659297089
0.741088151564157,0.70280357502856
0.7496781874966877,0.7122646327531752
0.7583677914997191,0.7220637053961427
0.7671581176779302,0.7319649217122505
0.7760503335133571,0.7422592567703783
0.7850456200204509,0.752851286875882
0.794145171902934,0.7634090450910558
0.8033501977124734,0.7739768832739735
0.8126619200091946,0.7850742557623815
0.822081575524054,0.7962179961024125
0.8316104153230961,0.8077125193199383
0.8412497049736118,0.8191479067266985
0.8510007247122247,0.830729789664673
0.8608647696149244,0.8425260399166723
0.8708431497690724,0.8543142261944763
0.880937190447399,0.8663994355218063
0.8911482322840202,0.8783247093609301
0.9014776314524917,0.8903346549291044
0.9119267598459299,0.9024064242994422
0.9224970052592174,0.9143444660977085
0.9331897715733238,0.926551979033667
0.9440064789417604,0.938815267791143
0.9549485639791966,0.9511363483636852
0.9660174799522646,0.9630824541361467
0.9772146969725725,0.9750540958268934
0.9885417021919574,0.9870237215240911
1.0,1.0


==> data/ELD/LiRA/LSTM-offline/total/roc_MSELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,1.4783952691351388e-05
1.0233165783302449e-05,1.4783952691351388e-05
1.0351779556301762e-05,1.4783952691351388e-05
1.0471768194855202e-05,1.4783952691351388e-05
1.05931476351837e-05,1.4783952691351388e-05
1.0715933998226711e-05,1.4783952691351388e-05
1.084014359178331e-05,1.4783952691351388e-05
1.09657929126781e-05,1.4783952691351388e-05
1.1092898648952227e-05,1.4783952691351388e-05
1.1221477682079803e-05,1.4783952691351388e-05
1.1351547089209991e-05,1.4783952691351388e-05
1.148312414543511e-05,1.4783952691351388e-05
1.1616226326085018e-05,1.4783952691351388e-05
1.1750871309048075e-05,1.4783952691351388e-05
1.1887076977119033e-05,1.4783952691351388e-05
1.2024861420374123e-05,1.4783952691351388e-05
1.216424293857368e-05,1.4783952691351388e-05
1.2305240043592616e-05,1.4783952691351388e-05
1.244787146187906e-05,1.4783952691351388e-05
1.259215613694151e-05,1.4783952691351388e-05
1.2738113231864785e-05,1.4783952691351388e-05
1.288576213185518e-05,1.4783952691351388e-05
1.3035122446815089e-05,1.4783952691351388e-05
1.3186214013947484e-05,1.4783952691351388e-05
1.3339056900390587e-05,1.4783952691351388e-05
1.3493671405883065e-05,1.545595054095827e-05
1.3650078065460137e-05,1.545595054095827e-05
1.3808297652180924e-05,1.545595054095827e-05
1.3968351179887397e-05,1.545595054095827e-05
1.4130259905995336e-05,1.545595054095827e-05
1.429404533431761e-05,1.545595054095827e-05
1.4459729217920196e-05,1.545595054095827e-05
1.4627333562011299e-05,1.545595054095827e-05
1.4796880626863964e-05,1.545595054095827e-05
1.4968392930772556e-05,1.545595054095827e-05
1.514189325304352e-05,1.545595054095827e-05
1.53174046370208e-05,1.545595054095827e-05
1.5494950393146317e-05,1.545595054095827e-05
1.567455410205595e-05,1.545595054095827e-05
1.5856239617711373e-05,1.545595054095827e-05
1.60400310705682e-05,1.545595054095827e-05
1.622595287078087e-05,1.545595054095827e-05
1.6414029711444665e-05,1.545595054095827e-05
1.6604286571875295e-05,1.545595054095827e-05
1.6796748720926532e-05,1.545595054095827e-05
1.6991441720346258e-05,1.6799946240172032e-05
1.7188391428171457e-05,1.6799946240172032e-05
1.7387624002162504e-05,1.6799946240172032e-05
1.7589165903277326e-05,1.6799946240172032e-05
1.7793043899185774e-05,1.6799946240172032e-05
1.7999285067824765e-05,1.6799946240172032e-05
1.8207916800994626e-05,1.6799946240172032e-05
1.8418966807997107e-05,1.6799946240172032e-05
1.86324631193156e-05,1.6799946240172032e-05
1.8848434090337955e-05,1.6799946240172032e-05
1.906690840512252e-05,1.6799946240172032e-05
1.9287915080207776e-05,1.6799946240172032e-05
1.9511483468466162e-05,1.6799946240172032e-05
1.9737643263002554e-05,1.6799946240172032e-05
1.9966424501097934e-05,1.6799946240172032e-05
2.0197857568198782e-05,1.8143941939385796e-05
2.0431973201952705e-05,1.8143941939385796e-05
2.066880249629082e-05,1.8143941939385796e-05
2.09083769055575e-05,1.8143941939385796e-05
2.1150728248687946e-05,1.8143941939385796e-05
2.1395888713434215e-05,1.8143941939385796e-05
2.1643890860640203e-05,1.8143941939385796e-05
2.189476762856621e-05,1.8143941939385796e-05
2.2148552337263592e-05,1.8143941939385796e-05
2.2405278693000182e-05,1.8143941939385796e-05
2.266498079273693e-05,1.8143941939385796e-05
2.2927693128656486e-05,1.8143941939385796e-05
2.3193450592744275e-05,1.8143941939385796e-05
2.3462288481422625e-05,1.8143941939385796e-05
2.3734242500238664e-05,1.8815939788992675e-05
2.4009348768606518e-05,1.8815939788992675e-05
2.4287643824604503e-05,1.8815939788992675e-05
2.45691646298279e-05,1.8815939788992675e-05
2.4853948574297985e-05,1.8815939788992675e-05
2.5142033481427965e-05,1.8815939788992675e-05
2.543345761304648e-05,1.8815939788992675e-05
2.5728259674479322e-05,1.8815939788992675e-05
2.6026478819690045e-05,1.8815939788992675e-05
2.63281546564802e-05,1.8815939788992675e-05
2.6633327251749808e-05,1.8815939788992675e-05
2.694203713681882e-05,1.9487937638599557e-05
2.7254325312810276e-05,1.9487937638599557e-05
2.7570233256095827e-05,1.9487937638599557e-05
2.7889802923804396e-05,1.9487937638599557e-05
2.8213076759394707e-05,1.9487937638599557e-05
2.8540097698292373e-05,1.9487937638599557e-05
2.8870909173592345e-05,1.9487937638599557e-05
2.9205555121827452e-05,1.9487937638599557e-05
2.95440799888038e-05,1.9487937638599557e-05
2.9886528735503827e-05,1.9487937638599557e-05
3.0232946844057763e-05,1.9487937638599557e-05
3.0583380323784315e-05,1.9487937638599557e-05
3.0937875717301366e-05,1.9487937638599557e-05
3.12964801067075e-05,1.9487937638599557e-05
3.165924111983521e-05,1.9487937638599557e-05
3.20262069365765e-05,1.9487937638599557e-05
3.2397426295281954e-05,1.9487937638599557e-05
3.277294849923382e-05,1.9487937638599557e-05
3.315282342319423e-05,1.9487937638599557e-05
3.353710152002929e-05,1.9487937638599557e-05
3.392583382740992e-05,2.015993548820644e-05
3.4319071974590426e-05,2.015993548820644e-05
3.4716868189265594e-05,2.015993548820644e-05
3.511927530450728e-05,2.015993548820644e-05
3.552634676578139e-05,2.015993548820644e-05
3.5938136638046256e-05,2.015993548820644e-05
3.6354699612933176e-05,2.015993548820644e-05
3.677609101601031e-05,2.015993548820644e-05
3.720236681413066e-05,2.015993548820644e-05
3.7633583622865324e-05,2.015993548820644e-05
3.806979871402284e-05,2.015993548820644e-05
3.8511070023255685e-05,2.015993548820644e-05
3.895745615775501e-05,2.015993548820644e-05
3.940901640403448e-05,2.015993548820644e-05
3.986581073580439e-05,2.015993548820644e-05
4.032789982193705e-05,2.1503931187420203e-05
4.079534503452449e-05,2.1503931187420203e-05
4.1268208457029516e-05,2.1503931187420203e-05
4.174655289253135e-05,2.1503931187420203e-05
4.223044187206672e-05,2.1503931187420203e-05
4.271993966306776e-05,2.1503931187420203e-05
4.321511127789762e-05,2.1503931187420203e-05
4.371602248248502e-05,2.2847926886633963e-05
4.422273980505897e-05,2.2847926886633963e-05
4.473533054498463e-05,2.2847926886633963e-05
4.525386278170167e-05,2.2847926886633963e-05
4.577840538376616e-05,2.2847926886633963e-05
4.6309028017997366e-05,2.2847926886633963e-05
4.684580115873045e-05,2.2847926886633963e-05
4.738879609717651e-05,2.2847926886633963e-05
4.793808495089107e-05,2.2847926886633963e-05
4.8493740673352334e-05,2.2847926886633963e-05
4.9055837063650453e-05,2.2847926886633963e-05
4.962444877628913e-05,2.2847926886633963e-05
5.0199651331100794e-05,2.2847926886633963e-05
5.0781521123276707e-05,2.2847926886633963e-05
5.137013543351339e-05,2.2847926886633963e-05
5.196557243827657e-05,2.2847926886633963e-05
5.2567911220184194e-05,2.2847926886633963e-05
5.3177231778509664e-05,2.2847926886633963e-05
5.379361503980698e-05,2.3519924736240845e-05
5.441714286865888e-05,2.3519924736240845e-05
5.5047898078549675e-05,2.3519924736240845e-05
5.5685964442864085e-05,2.3519924736240845e-05
5.633142670601352e-05,2.3519924736240845e-05
5.698437059469136e-05,2.3519924736240845e-05
5.764488282925873e-05,2.4191922585847727e-05
5.8313051135262185e-05,2.4191922585847727e-05
5.8988964255084936e-05,2.4191922585847727e-05
5.9672711959733106e-05,2.4191922585847727e-05
6.0364385060758635e-05,2.4191922585847727e-05
6.106407542232036e-05,2.620791613466837e-05
6.177187597338488e-05,2.620791613466837e-05
6.248788072006888e-05,2.620791613466837e-05
6.321218475812448e-05,2.620791613466837e-05
6.394488428556937e-05,2.7551911833882134e-05
6.468607661546321e-05,2.7551911833882134e-05
6.543586018883229e-05,2.7551911833882134e-05
6.619433458774387e-05,2.7551911833882134e-05
6.696160054853215e-05,2.7551911833882134e-05
6.773775997517745e-05,2.8895907533095894e-05
6.852291595284057e-05,2.8895907533095894e-05
6.9317172761554e-05,2.8895907533095894e-05
7.012063589007177e-05,2.8895907533095894e-05
7.09334120498799e-05,2.8895907533095894e-05
7.17556091893692e-05,2.8895907533095894e-05
7.258733650817246e-05,2.8895907533095894e-05
7.342870447166758e-05,2.8895907533095894e-05
7.42798248256491e-05,2.9567905382702776e-05
7.514081061116962e-05,2.9567905382702776e-05
7.601177617955322e-05,2.9567905382702776e-05
7.689283720758305e-05,2.9567905382702776e-05
7.778411071286482e-05,2.9567905382702776e-05
7.868571506936843e-05,2.9567905382702776e-05
7.959777002314978e-05,2.9567905382702776e-05
8.05203967082547e-05,2.9567905382702776e-05
8.145371766280736e-05,2.9567905382702776e-05
8.239785684528512e-05,2.9567905382702776e-05
8.335293965098187e-05,2.9567905382702776e-05
8.43190929286625e-05,3.091190108191654e-05
8.529644499741017e-05,3.091190108191654e-05
8.628512566366886e-05,3.091190108191654e-05
8.728526623848371e-05,3.091190108191654e-05
8.829699955494083e-05,3.091190108191654e-05
8.932045998580959e-05,3.091190108191654e-05
9.03557834613892e-05,3.091190108191654e-05
9.140310748756223e-05,3.22558967811303e-05
9.246257116405733e-05,3.22558967811303e-05
9.353431520292377e-05,3.22558967811303e-05
9.461848194721992e-05,3.2927894630737186e-05
9.571521538991856e-05,3.2927894630737186e-05
9.682466119303115e-05,3.2927894630737186e-05
9.794696670695385e-05,3.561588602916471e-05
9.908228099003788e-05,3.561588602916471e-05
0.00010023075482838654,3.561588602916471e-05
0.00010139254075588153,3.561588602916471e-05
0.00010256779307444219,3.561588602916471e-05
0.00010375666787451859,3.561588602916471e-05
0.00010495932305582277,3.628788387877159e-05
0.00010617591834830001,3.628788387877159e-05
0.00010740661533334334,3.628788387877159e-05
0.00010865157746525384,3.695988172837847e-05
0.00010991097009294972,3.695988172837847e-05
0.0001111849604819271,3.8303877427592235e-05
0.00011247371783647519,3.8303877427592235e-05
0.00011377741332214914,3.8303877427592235e-05
0.00011509622008850323,3.9647873126806e-05
0.00011643031329208767,3.9647873126806e-05
0.00011777987011971193,3.9647873126806e-05
0.0001191450698119776,3.9647873126806e-05
0.00012052609368708426,3.9647873126806e-05
0.00012192312516491107,3.9647873126806e-05
0.0001233363497913776,3.9647873126806e-05
0.00012476595526308696,4.031987097641288e-05
0.00012621213145225474,4.031987097641288e-05
0.00012767507043192657,4.031987097641288e-05
0.0001291549665014884,4.031987097641288e-05
0.00013065201621247213,4.031987097641288e-05
0.00013216641839466052,4.031987097641288e-05
0.00013369837418249466,4.031987097641288e-05
0.00013524808704178755,4.0991868826019756e-05
0.0001368157627967472,4.0991868826019756e-05
0.00013840160965731315,4.166386667562664e-05
0.00014000583824680976,4.166386667562664e-05
0.00014162866162991988,4.166386667562664e-05
0.0001432702953409831,4.166386667562664e-05
0.00014493095741262166,4.233586452523352e-05
0.00014661086840469845,4.233586452523352e-05
0.00014831025143361044,4.3007862374840405e-05
0.00015002933220192182,4.3007862374840405e-05
0.00015176833902834055,4.3007862374840405e-05
0.00015352750287804228,4.3007862374840405e-05
0.000155307057393346,4.3679860224447284e-05
0.00015710723892474503,4.3679860224447284e-05
0.00015892828656229778,4.502385592366105e-05
0.00016077044216738237,4.502385592366105e-05
0.00016263395040481922,4.502385592366105e-05
0.00016451905877536624,4.502385592366105e-05
0.00016642601764859036,4.636785162287481e-05
0.00016835508029612023,4.636785162287481e-05
0.00017030650292528443,4.636785162287481e-05
0.0001722805447131394,4.636785162287481e-05
0.00017427746784089192,4.636785162287481e-05
0.00017629753752872057,4.636785162287481e-05
0.0001783410220710008,4.8383845171695454e-05
0.00018040819287193827,4.8383845171695454e-05
0.00018249932448161524,4.8383845171695454e-05
0.00018461469463245476,4.8383845171695454e-05
0.0001867545842761076,4.972784087090922e-05
0.00018891927762076664,5.0399838720516104e-05
0.00019110906216891378,5.0399838720516104e-05
0.0001933242287555045,5.1743834419729854e-05
0.00019556507158659492,5.3087830118943625e-05
0.00019783188827841644,5.3087830118943625e-05
0.0002001249798969037,5.3087830118943625e-05
0.00020244465099768038,5.3087830118943625e-05
0.00020479120966650856,5.3087830118943625e-05
0.0002071649675602069,5.3087830118943625e-05
0.0002095662399480433,5.37598279685505e-05
0.0002119953457536071,5.37598279685505e-05
0.00021445260759716674,5.37598279685505e-05
0.00021693835183851843,5.5103823667764254e-05
0.00021945290862033137,5.71198172165849e-05
0.0002219966119119955,5.71198172165849e-05
0.0002245697995539774,5.71198172165849e-05
0.0002271728133026905,5.980780861501243e-05
0.0002298059988758851,5.980780861501243e-05
0.0002324697059985648,5.980780861501243e-05
0.00023516428844943486,5.980780861501243e-05
0.00023789010410788932,5.980780861501243e-05
0.00024064751500154242,6.115180431422618e-05
0.00024343688735431105,6.115180431422618e-05
0.00024625859163505465,6.115180431422618e-05
0.00024911300260677886,6.115180431422618e-05
0.0002520004993764092,6.182380216383307e-05
0.0002549214654451423,6.182380216383307e-05
0.0002578762887593801,6.249580001343997e-05
0.0002608653617622548,6.249580001343997e-05
0.00026388908144575103,6.383979571265372e-05
0.0002669478494034321,6.383979571265372e-05
0.00027004207188377727,6.518379141186748e-05
0.0002731721598441376,6.518379141186748e-05
0.000276338529005317,6.585578926147436e-05
0.00027954159990678566,6.652778711108125e-05
0.0002827817979625341,6.652778711108125e-05
0.0002860595535175742,6.719978496068813e-05
0.000289375301905095,6.988777635911566e-05
0.0002927294835042816,7.12317720583294e-05
0.00029612254379880347,7.12317720583294e-05
0.00029955493343598134,7.19037699079363e-05
0.0003030271082866396,7.257576775754318e-05
0.0003065395295056527,7.324776560715008e-05
0.00031009266359319264,7.391976345675696e-05
0.00031368698245668765,7.459176130636383e-05
0.00031732296347349763,7.459176130636383e-05
0.00032100108955431715,7.52637591559707e-05
0.00032472184920731285,7.52637591559707e-05
0.00032848573660300434,7.660775485518448e-05
0.0003322932516398972,7.660775485518448e-05
0.0003361449000108765,7.795175055439823e-05
0.0003400411932703706,7.795175055439823e-05
0.00034398264890229247,7.795175055439823e-05
0.00034796979038876914,7.862374840400513e-05
0.0003520031472796679,7.862374840400513e-05
0.0003560832552629278,7.862374840400513e-05
0.000360210656235707,7.9295746253612e-05
0.00036438589837635443,7.9295746253612e-05
0.0003686095362172158,7.9295746253612e-05
0.00037288213071828336,8.063974195282575e-05
0.00037720424934169976,8.131173980243263e-05
0.00038157646612712486,8.131173980243263e-05
0.00038599936176797673,8.26557355016464e-05
0.00039047352368855597,8.467172905046704e-05
0.0003949995461220643,8.668772259928769e-05
0.000399578030189527,8.735972044889457e-05
0.00040420958397963103,8.803171829850145e-05
0.0004088948226294864,8.803171829850145e-05
0.00041363436840632776,9.139170754653585e-05
0.00041842885079015847,9.340770109535649e-05
0.0004232789065573553,9.40796989449634e-05
0.00042818517986524155,9.811168604260468e-05
0.0004331483223376403,9.878368389221156e-05
0.00043816899315141946,9.878368389221156e-05
0.00044324785912404005,9.878368389221156e-05
0.00044838559480211905,0.00010214367314024595
0.0004535828825510191,0.00010214367314024595
0.00045884041264547613,0.00010483166453867348
0.0004641588833612782,0.00010684765808749413
0.0004695390010680063,0.000107519655937101
0.0004749814803228505,0.00010886365163631476
0.0004804870439655134,0.00010886365163631476
0.0004860564232142139,0.00010886365163631476
0.0004916903577628031,0.00010886365163631476
0.0004973895958790067,0.00010953564948592166
0.0005031548945038057,0.00011222364088434918
0.0005089870193519685,0.00011222364088434918
0.0005148867450137498,0.0001142396344331698
0.0005208548550577665,0.0001142396344331698
0.0005268921421350677,0.0001142396344331698
0.0005329994080844093,0.00011692762583159733
0.0005391774640387505,0.0001182716215308111
0.0005454271305329836,0.00012163161077884551
0.0005517492376129129,0.0001263355957260937
0.0005581446249454966,0.00012835158927491434
0.0005646141419303673,0.00012835158927491434
0.0005711586478126435,0.00012835158927491434
0.0005777790117970507,0.00013036758282373496
0.0005844761131633638,0.00013036758282373496
0.0005912508413831881,0.00013103958067334182
0.0005981040962380944,0.00013439956992137623
0.0006050367879391225,0.00013574356562059002
0.0006120498372476703,0.00013708756131980377
0.0006191441755977848,0.00013775955916941066
0.0006263207452198692,0.00013843155701901753
0.0006335804992658254,0.00014179154626705194
0.0006409244019356456,0.00014313554196626572
0.0006483534286054727,0.00014447953766547945
0.0006558685659571436,0.00014985552046233456
0.0006634708121092351,0.0001518715140111552
0.0006711611767496287,0.00015523150325918956
0.0006789406812696112,0.0001572474968080102
0.0006868103588995307,0.000158591492507224
0.000694771254846024,0.0001626234796048653
0.0007028244264308353,0.00016598346885289967
0.0007109709432312439,0.0001686714602513272
0.0007192118872221193,0.0001706874538001478
0.0007275483529196233,0.00017203144949936162
0.0007359814475265771,0.00017337544519857535
0.0007445122910795143,0.000175391438747396
0.0007531420165974376,0.00018211141724346484
0.0007618717702322999,0.0001827834150930717
0.0007707027114212304,0.0001834554129426786
0.0007796360130405236,0.00018681540219071298
0.0007886728615614156,0.0001874874000403199
0.0007978144572076629,0.00018883139573953363
0.0008070620141149507,0.00019487937638599557
0.0008164167604921472,0.00019487937638599557
0.0008258799387844272,0.00019891136348363687
0.0008354528058382871,0.00020227135273167125
0.0008451366330684721,0.000203615348430885
0.0008549327066268384,0.000215039311874202
0.0008648423275731727,0.00021974329682145018
0.0008748668120479914,0.0002231032860694846
0.0008850074914473438,0.00022646327531751896
0.00089526571259964,0.0002291512667159465
0.0009056428379445294,0.00023923123446004972
0.0009161402457138521,0.00023923123446004972
0.0009267593301146883,0.0002446072172569048
0.0009375015015145289,0.00025004770136668943
0.0009483681866285928,0.00025603118070022176
0.0009593608287093146,0.0002587191720986493
0.0009704808877380307,0.0002634231570458975
0.0009817298406188842,0.0002694711376923594
0.00099310918137498,0.00027887910758685576
0.0010046204213468132,0.00028291109468449706
0.001016265089392995,0.0002896310731805659
0.0010280447320933097,0.0002909750688797796
0.0010399609139541202,0.00029567905382702777
0.0010520152176161591,0.00029903904307506215
0.0010642092440647246,0.0003010550366238828
0.001076544612842316,0.0003037430280223103
0.0010890229622637305,0.00031382299576641356
0.001101645949633657,0.00032054297426248237
0.001114415251466788,0.0003245749613601236
0.0011273325637104871,0.0003279349506081581
0.0011403996019700331,0.00033263893555540627
0.0011536181017364785,0.00033868691620186816
0.0011669898186171474,0.00034943888179557827
0.0011805165285688054,0.0003521268731940058
0.0011942000281335325,0.0003561588602916471
0.0012080421346773289,0.00036355083663732276
0.0012220446866314887,0.00037094281298299844
0.0012362095437367692,0.0003756467979302466
0.0012505385872903913,0.0003783347893286741
0.0012650337203959038,0.00038236677642631536
0.0012796968682159415,0.00038908675492238423
0.001294529978227916,0.00039110274847120493
0.0013095350204826678,0.0003964787312680599
0.0013247139878661174,0.0004085746925609838
0.0013400688963639508,0.00041462267320744575
0.001355601785329369,0.00042604663665076273
0.0013713147177539455,0.0004341106108460453
0.001387209780541621,0.0004428465828909348
0.001403289084785873,0.000446878569988576
0.0014195547660501016,0.0004562865398830723
0.0014360089846512606,0.00046435051407835496
0.0014526539259467812,0.00047174249042403063
0.0014694918006248172,0.00047577447752167193
0.0014865248449978572,0.00047980646461931334
0.0015037553212997384,0.00048316645386734766
0.001521185517986105,0.0004932464216114509
0.0015388177500383464,0.0004972784087090922
0.001556654359271062,0.0005100463678516229
0.0015746977146430866,0.0005174383441972985
0.001592950212572123,0.0005255023183925811
0.0016114142772530198,0.0005295343054902225
0.0016300923609797412,0.0005369262818358982
0.0016489869444710648,0.0005463342517303944
0.001668100537200059,0.0005517102345272495
0.0016874356777273757,0.0005617902022713527
0.001706994934038408,0.0005685101807674216
0.001726780903884356,0.0005799341442107385
0.0017467962151272458,0.0005846381291579867
0.0017670435260889468,0.0005913581076540554
0.0017875255259042354,0.0006007660775485519
0.0018082449348779518,0.0006081580538942275
0.0018292045048462937,0.0006148780323902964
0.0018504070195423021,0.0006256299979840064
0.0018718552949655793,0.0006390699549761441
0.0018935521797562953,0.0006558699012163161
0.0019155005555735278,0.0006659498689604193
0.0019377033374779887,0.0006713258517572744
0.0019601634743191855,0.0006780458302533432
0.001982883949127071,0.0006854378065990189
0.002005867779508234,0.0006908137893958738
0.002029118018046678,0.0007008937571399772
0.002052637752709252,0.0007082857334856529
0.0020764301072557748,0.0007150057119817215
0.0021004982416539153,0.0007277736711242524
0.0021248453524988827,0.000735165647469928
0.0021494746734379805,0.0007418856259659969
0.00217438947560008,0.0007546535851085276
0.0021995930680300748,0.0007647335528526309
0.0022250887981283695,0.0007775015119951616
0.002250880052095462,0.0007848934883408372
0.00227697025538168,0.0007956454539345475
0.0023033628731421313,0.0008084134130770781
0.002330061410696925,0.0008164773872723607
0.002357069413996728,0.0008265573550164639
0.0023843904700937206,0.0008393253141589946
0.002412028207618007,0.000849405281903098
0.00243998629725955,0.0008635172367448424
0.0024682684522556926,0.0008756131980377663
0.0024968784288843266,0.0008897251528795107
0.0025258200269627847,0.0009004771184732208
0.002555097090352507,0.0009112290840669311
0.0025847135074695635,0.000921981049660641
0.002614673211801092,0.0009354210066527787
0.00264498018242772,0.0009481889657953095
0.002675638444552045,0.0009710368926819435
0.0027066520700332413,0.001002620791613467
0.0027380251779278576,0.0010295007055977422
0.0027697619350368907,0.0010657885894765138
0.002801866556459195,0.0011007324776560715
0.002834343306151309,0.0011222364088434918
0.0028671964974937695,0.0011477723271285532
0.0029004304938639917,0.0011807002217592902
0.002934049709215787,0.0012102681271419931
0.0029680586086656023,0.0012364760432766616
0.003002461709085549,0.0012808279013507156
0.0030372635797033115,0.001342651703514549
0.0030724688427090033,0.0014051475035279887
0.003108082173869064,0.0014582353336469321
0.0031441083031472647,0.0015193871379611584
0.00318055201533292,0.0015731469659297091
0.0032174181506763717,0.001651770714333714
0.003254711605531848,0.0017243464820912574
0.003292437333007769,0.0017801223036086288
0.0033306003436245884,0.0018856259659969087
0.003369205705980267,0.001944089778912707
0.003408258547423452,0.002007929574625361
0.0034477640547344642,0.0020650493918419463
0.0034877274748141775,0.002116793226261676
0.003528154115380883,0.0021853370069215778
0.0035690493456752297,0.002247832806935018
0.0036104185971733375,0.00232712855318863
0.0036522673643081755,0.0024023923123446004
0.0036946012051993025,0.0024803440628989987
0.003737425742391064,0.0025246959209730526
0.0037807466635993493,0.0026006316779786307
0.0038245697224669993,0.0026577514951952154
0.0038689007393279753,0.0027350312479000067
0.003913745601980384,0.002786775082319736
0.0039591102664684585,0.0028694308178213827
0.004005000757873611,0.0029305826221356092
0.004051423171114647,0.0029903904307506217
0.0040983836717572615,0.0030555742221624895
0.004145888496832911,0.0031046300651837912
0.004193943955667186,0.003145621934009811
0.004242556430717777,0.0031866138028358313
0.004291732378422158,0.003263221557691015
0.004341478330055092,0.0033089174114642834
0.004391800892596086,0.00337208520932733
0.004442706749606883,0.003439956992137625
0.004494202662119142,0.003517236744842416
0.0045462954695324,0.003615348430885021
0.004598992090522438,0.0036670922653047507
0.004652299523960189,0.0037141321147772326
0.004706224849841282,0.003773939923392245
0.004760775230226368,0.0038256837578119754
0.00481595791019235,0.003906995497614407
0.004871780218794631,0.003952691351387675
0.004928249570040513,0.004009139170754654
0.004985373463873894,0.004062227000873596
0.005043159487171359,0.004117330824541361
0.005101615314749833,0.004159666689066595
0.005160748710385908,0.0042120825213359326
0.005220567527846975,0.004279954304146226
0.005281079711934331,0.0043451380955580945
0.005342293299538352,0.0044042739063235
0.005404216420705915,0.004501713594516498
0.00546685729972018,0.004572945366574826
0.0055302242561929005,0.004635441166588267
0.005594325706169377,0.004692560983804852
0.005659170163246243,0.004757072777367113
0.005724766239702178,0.0048437604999664
0.005791122647641758,0.004912304280626301
0.005858248200152536,0.004986896041932666
0.005926151812475552,0.00502049593441301
0.005994842503189409,0.005084335730125664
0.006064329395408062,0.005148175525838317
0.006134621717992506,0.005222767287144681
0.0062057288067765,0.005314158994691218
0.0062776601058065,0.005406894697936966
0.006350425168595962,0.00549022243128822
0.00642403365939419,0.0055325582958134535
0.006498495354469888,0.005588334117330824
0.006573820143409586,0.005656877897990726
0.006650018030431118,0.005723405685101808
0.006727099135712337,0.005777837510919965
0.006805073696735206,0.005851085276527115
0.0068839520696454964,0.005925677037833478
0.006963744730628222,0.005988844835696526
0.007044462277299037,0.0060352126873194
0.007126115430111745,0.006105772461528123
0.007208715033782135,0.006174988240037632
0.007292272058728313,0.006235468046502252
0.007376797602527731,0.006295947852966871
0.007462302891391108,0.006367179625025201
0.007548799281653432,0.0064269874336402135
0.007636298261282241,0.006525099119682816
0.0077248114514034,0.006592970902493112
0.007814350607844541,0.006663530676701834
0.00790492762269642,0.0067179625025199936
0.007996554525892346,0.006777770311135005
0.008089243486805939,0.006853034070290977
0.008183006815867389,0.006924937840198911
0.008277856966198472,0.007008265573550165
0.00837380653526649,0.007094281298299846
0.008470868266557402,0.007163497076809354
0.008569055051268348,0.007244808816611786
0.008668379930019773,0.0073200725757677585
0.008768856094587427,0.007395336334923728
0.008870496889654403,0.007482024057523016
0.00897331581458352,0.0075498958403333125
0.009077326525210223,0.007637927558631812
0.009182542835656282,0.007739399233922452
0.009288978720164497,0.007823398965123312
0.009396648314954691,0.007899334722128889
0.009505565920101192,0.008024998320005377
0.009615746001432095,0.008130501982393658
0.009727203192450537,0.008237349640481149
0.009839952296278227,0.008302533431893019
0.009954008287621519,0.008393253141589948
0.010069386314760271,0.008463812915798669
0.010186101701559752,0.008551844634097172
0.010304169949505875,0.008658692292184664
0.01042360673976401,0.008748740004031988
0.010544427935261684,0.008827363752435992
0.010666649582795389,0.008908003494388817
0.010790287915161836,0.009020227135273168
0.01091535935331391,0.009138498756803979
0.011041880508541602,0.009242658423493044
0.011169868184678225,0.009348162085881326
0.011299339380332217,0.009444929776224716
0.011430311291144786,0.009537665479470466
0.011562801312073753,0.009655265103151671
0.011696827039703846,0.009768160741885627
0.01183240627458378,0.009860896445131375
0.011969557023590427,0.00998924803440629
0.012108297502320394,0.010117599623681204
0.012248646137509308,0.010225119279618305
0.012390621569479156,0.010358174853840468
0.012534242654613994,0.0104589745312815
0.01267952846786434,0.010579934144210738
0.012826498305280598,0.010708285733485654
0.012975171686575868,0.010843357301256636
0.013125568357718427,0.010946844970096096
0.013277708293554291,0.011090652509911968
0.013431611700460153,0.01121497211208924
0.013587299019027091,0.011330555742221625
0.013744790926775366,0.011455547342248506
0.013904108340900697,0.011579866944425778
0.014065272421052363,0.011697466568106982
0.014228304572143519,0.011820442174585041
0.014393226447194065,0.011927961830522143
0.014560059950206485,0.012074457361736441
0.014728827239075018,0.01220415294671057
0.014899550728528537,0.01234863248437605
0.015072253093107555,0.012464216114508434
0.01524695727017573,0.012579799744640815
0.015423686462966274,0.012717559303810227
0.01560246414366368,0.01286203884147571
0.015783314056521166,0.012972918486660842
0.01596626022101425,0.013111350043679863
0.01615132693503091,0.013266581546939049
0.01633853877809862,0.013420469054499024
0.016527920614648955,0.013551508635172366
0.0167194975973199,0.013687924198642565
0.016913295170296487,0.013838451716954508
0.01710933907269015,0.013976883273973523
0.01730765534195726,0.014138162757879175
0.01750827031735725,0.014302130233183252
0.017711210643450888,0.01444929776224716
0.017916503273639015,0.014573617364424436
0.018124175473742375,0.014756400779517505
0.018334254825622908,0.014933136213964115
0.018546769230846995,0.015112559639809153
0.018761746914391215,0.015271823130165984
0.018979216428391014,0.015442510583966128
0.019199206655932846,0.01565822189368994
0.019421746814890263,0.015837645319534976
0.019646866461804465,0.01608023654324306
0.01987459549580984,0.016261675962636918
0.02010496416260499,0.016449163362677238
0.02033800305846982,0.01664471473691284
0.020573743134329137,0.016827498152005915
0.02081221569986339,0.01699616961225724
0.021053452427667062,0.017216584906928296
0.02129748535745521,0.017434984208050532
0.021544346900318843,0.017674215442510587
0.02179406984302956,0.01788387877158793
0.0220466873523941,0.018110342046905446
0.022302232979659387,0.01834688528996707
0.022560740664968614,0.018555204623345208
0.022822244741868985,0.018772931926617834
0.023086779941871697,0.019014179154626706
0.023354381399064792,0.019237954438545795
0.023625084654779475,0.019489953632148376
0.023898925662310503,0.01975404878704388
0.024175940791691306,0.020016127948390566
0.024456166834524465,0.020264767152745108
0.024739641008868142,0.020516094348498083
0.025026400964179192,0.020748605604462067
0.025316484786313556,0.02098447684967408
0.025609931002584595,0.021233788051878234
0.025906778586880088,0.021481755258383174
0.026207066964838526,0.021727706471339293
0.02651083601908539,0.02197836166924266
0.026818126094530156,0.022260600766077547
0.02712897800372467,0.02252133593172502
0.027443433032283655,0.022759223170485853
0.02776153294436801,0.02299979840064512
0.028083319988231725,0.023250453598548486
0.028408836901833042,0.023562260600766077
0.028738126918510663,0.023860627645991533
0.029071233772725785,0.024132114777232712
0.029408201705870638,0.02439352194072979
0.029749075472144403,0.02468382501175996
0.030093900344497212,0.02498152005913581
0.03044272212064303,0.025229487265640747
0.030795587129142266,0.025498958403333112
0.03115254223555488,0.02576506955177744
0.03151363484866479,0.026066796586250923
0.031878912926776456,0.02634029971104092
0.03224842498408442,0.026617834822928566
0.0326222200971167,0.026896041932665815
0.03300034791125285,0.02721591290907869
0.03338285864731761,0.027561991801626235
0.033769803108250916,0.027854982864054835
0.03416123268585528,0.028157381896377932
0.034557199367621395,0.028444996976009673
0.03495775574363275,0.02876150796317452
0.035362955013550426,0.029080034943888177
0.03577285099367873,0.02939721792890263
0.0361874981241128,0.029791008668772257
0.03660695147596903,0.030138431557019014
0.03703126675869927,0.030487870438814596
0.03746050032748993,0.03083193333781332
0.037894709190746674,0.03121295611854042
0.03833395101766601,0.031560379006787175
0.03877828414589457,0.031934009811168604
0.03922776758927719,0.03235871245212015
0.03968246104569482,0.03271083932531416
0.040142424904993215,0.033132181977017686
0.040607720257003654,0.03352731671258652
0.041078408899656464,0.033939251394395534
0.04155455334718875,0.03434177810631006
0.04203621683844714,0.03479336066124589
0.04252346334528682,0.03523150325918957
0.04301635758106795,0.03566225388078759
0.0435149650092505,0.036114508433573014
0.044019351852088745,0.03655533902291512
0.044529585099426554,0.03699012163161078
0.04504573251759458,0.03748740004031987
0.04556786265841064,0.03799475841677307
0.046096044868284336,0.038500100799677445
0.04663034929742731,0.03898662724279282
0.04717084690917017,0.039518177541831866
0.047717609489387455,0.04007593575700557
0.04827070965603183,0.0405859821248572
0.0488302208687788,0.04105234863248437
0.0493962174387832,0.041558363013238356
0.04996877453854884,0.04208856931657819
0.0505479682119124,0.04260264767152745
0.05113387538414326,0.043112694039379076
0.05172657387216019,0.04371010012767959
0.05232614239486662,0.04423493044822256
0.052932660583605615,0.044777904710704926
0.05354620899273607,0.04531079900544318
0.05416686911033152,0.04587057321416571
0.05479472336900287,0.04648209125730797
0.05542985515684669,0.04699684161010685
0.05607234882852033,0.04755123983603252
0.05672228971644543,0.048084134130770784
0.05737976414214134,0.048615684429809826
0.05804485942768978,0.04912841878905988
0.05871766390733255,0.04969894496337612
0.05939826693920356,0.05039715072911768
0.060086758917196864,0.05099858880451583
0.0607832312829723,0.05156709898528324
0.06148777653810023,0.05216988105638062
0.062200488256347115,0.05279551105436463
0.06292146109610344,0.05339963712116121
0.06365079081295572,0.054014515153551504
0.06438857427240419,0.05460251327195753
0.06513490946272803,0.05523822323768564
0.0658898955079995,0.05583764531953498
0.06665363268124913,0.056498219205698544
0.06742622241778341,0.057107721255291975
0.06820776732865685,0.05771991129628386
0.06899837121430018,0.058363685236207254
0.0697981390783066,0.058970499294402255
0.07060717714137772,0.05962032121497211
0.07142559285543126,0.06023183925811437
0.07225349491787214,0.06087561319803777
0.07309099328602911,0.061543579060547006
0.07393819919175866,0.06219138498756803
0.07479522515621821,0.06283515892749145
0.07566218500481055,0.06351320475774477
0.07653919388230147,0.06419729856864458
0.0774263682681127,0.06487534439889793
0.07832382599179197,0.06555204623345204
0.07923168624866253,0.06625092399704322
0.08015006961565405,0.0669733216853706
0.08107909806731686,0.06766279147906726
0.08201889499202203,0.06844768496740809
0.08296958520834907,0.06921510651165916
0.08393129498166364,0.06988105638061957
0.08490415204088747,0.07058262213560917
0.0858882855954625,0.07136281163900274
0.08688382635251184,0.07212552919830656
0.08789090653419954,0.07284859888448356
0.08890965989529158,0.07366642026745515
0.08994022174092044,0.07443652980310464
0.09098272894455559,0.07524561521403132
0.09203731996618221,0.07607082857334856
0.09310413487069075,0.07683421813050198
0.09418331534647952,0.07760096767690343
0.0952750047242729,0.07841878905987501
0.09637934799615785,0.07922048249445601
0.09749649183484087,0.08008063974195281
0.0986265846131282,0.08094617297224649
0.09976977642363201,0.08177945030575903
0.10092621909870483,0.08263490356830858
0.10209606623060476,0.08345742893622742
0.10327947319189525,0.08434984208050535
0.10447659715608053,0.08524023923123444
0.10568759711848051,0.08608897251528795
0.10691263391734772,0.08703178549828643
0.10815187025522892,0.08797056649418722
0.10940547072057435,0.088924803440629
0.11067360180959745,0.0898904643505141
0.11195643194838795,0.09078758147973928
0.11325413151528127,0.09175660237887238
0.11456687286348727,0.09274040723069688
0.11589483034398118,0.09376184396209933
0.11723818032865997,0.09474296082252537
0.11859710123376706,0.09575902157113096
0.11997177354358855,0.09678919427457831
0.12136237983442417,0.09786371883609972
0.12276910479883604,0.09897856326859754
0.12419213527017846,0.10009878368389222
0.12563166024741215,0.10121900409918687
0.12708787092020596,0.10241516027148714
0.12856096069432965,0.10367918822659768
0.130051125217341,0.10497278408709092
0.13155856240457053,0.1061635642765943
0.1330834724654076,0.1074806800618238
0.1346260579298911,0.10883005174383442
0.13618652367560827,0.11009475169679457
0.1377650769549055,0.1114347154089107
0.13936192742241435,0.11281567098985283
0.14097728716289676,0.11426046636650762
0.142611370719413,0.11565486190444192
0.14426439512181588,0.11701565754989587
0.14593657991557576,0.1184181170620254
0.1476281471909391,0.11975875277199113
0.14933932161242533,0.12118943619380415
0.15107033044866555,0.12269000739197636
0.15282140360258709,0.12412405080303743
0.15459277364194784,0.12556884617969222
0.15638467583022478,0.12702909750688798
0.15819734815786016,0.1285854445265775
0.16003103137387018,0.13009542369464416
0.16188596901781993,0.13162825078959747
0.1637624074521689,0.13317115785229489
0.16566059589499152,0.13476043276661515
0.16758078645307686,0.13640279551105436
0.16952323415541215,0.13803104630065186
0.1714881969870541,0.13975001679994623
0.17347593592339325,0.14147772327128555
0.1754867149648152,0.14322155769101538
0.1775208011717636,0.14495665613870035
0.1795784647002097,0.1467959142530744
0.18165997883753285,0.1485699885760366
0.18376562003881725,0.1504522545527854
0.18589566796356882,0.15233048854243667
0.18805040551285834,0.15413413077078153
0.1902301188668946,0.15602849270882332
0.19243509752303323,0.15795309455009746
0.19466563433422632,0.15990860829245346
0.19692202554791735,0.1618177541831866
0.19920457084538712,0.1637208520932733
0.20151357338155584,0.16568442980982462
0.20384933982524642,0.16764128754787982
0.20621218039991446,0.16964585713325714
0.2086024089248505,0.17167260264767153
0.21102034285685967,0.17374706000940796
0.21346630333242453,0.17575633357973253
0.21594061521035676,0.17779920704253746
0.21844360711494284,0.17994758416773066
0.22097561147959033,0.1819642497144009
0.22353696459097966,0.1840796989449634
0.22612800663372795,0.18634231570458973
0.2287490817355704,0.18853974867280424
0.2314005380130654,0.19080841341307705
0.23408272761782944,0.19297023049526243
0.23679600678330787,0.19534103890867552
0.23954073587208793,0.1977528391909146
0.24231727942376008,0.20032793495060813
0.24512600620333397,0.20288891875545997
0.24796728925021602,0.20551508635172366
0.2508415059277541,0.2080370942812983
0.2537490379733572,0.21065922989046437
0.2566902715491952,0.2133317653383509
0.25966559729348726,0.2159397889926752
0.26267541037238384,0.2187561319803777
0.26572011053245065,0.22144277938310597
0.26880010215376077,0.2243276661514683
0.2719157943036019,0.22771251931993816
0.2750676007908067,0.23059404609905249
0.2782559402207126,0.2335044687856999
0.28148123605075814,0.2363940595390095
0.28474391664672477,0.23939049795040654
0.28804441533962977,0.24238828035750287
0.2913831704832789,0.24532558295813453
0.2947606255124859,0.2483630132383577
0.29817722900196736,0.2513648276325516
0.30163343472591975,0.2544862576439756
0.30512970171828707,0.25759626369195615
0.30866649433372745,0.2609226530475103
0.3122442823092858,0.26411800282239095
0.3158635408267819,0.26735703245749615
0.31952475057592133,0.2706982057657415
0.32322839781813806,0.2739284994288019
0.3269749744511768,0.27724346482091256
0.33076497807442423,0.2805832941334588
0.3345989120549975,0.28404811504603183
0.3384772855945983,0.2874470801693435
0.34240061379714254,0.29087225320878973
0.34636941773717345,0.29441166588266915
0.3503842245290676,0.2981325179759425
0.3544455673970435,0.3017209864928433
0.3585539857459817,0.30543041462267323
0.36271002523306484,0.30920838653316307
0.3669142378402494,0.3129292386264364
0.3711671819475767,0.3166810026207917
0.37546942240733366,0.32072642967542503
0.37982153061907364,0.3246482091257308
0.3842240846055061,0.3286318123782004
0.38867766908926676,0.3326853034070291
0.393182875570577,0.33685773805523817
0.39774030240580366,0.34081513339157316
0.40235055488692933,0.3450419998656004
0.4070142453219439,0.3495235535246287
0.4117319931161679,0.3541663866675627
0.4165044248545185,0.3588670116255628
0.42133217438472886,0.3635669645857133
0.4262158829015325,0.36847254888784353
0.43115619903182284,0.37337275720717694
0.43615377892080054,0.3783159733888851
0.441209286319119,0.38326523755123987
0.4463233926710397,0.3881459579329346
0.4514967772036102,0.3927155433102614
0.4567301270168747,0.39753578388549154
0.4620241371751313,0.40249109602849276
0.46737951079924633,0.40772730327262946
0.47279695916003905,0.41295275855117264
0.4782772017727485,0.41815536590282915
0.4838209664925957,0.42336536523083124
0.48942898961145315,0.42877696391371545
0.49510201595563513,0.4341865466030509
0.5008407989848213,0.43950608158053894
0.5066461008921268,0.44507022377528394
0.5125186927053332,0.45065452590551713
0.5184593543892912,0.45645386734762444
0.5244688749495119,0.4621477051273436
0.5305480525369574,0.4681372219608897
0.5366976945540476,0.4741939385793966
0.5429186177618943,0.4804609905248303
0.5492116483887789,0.4868315301391036
0.5555776222398878,0.49348229285666284
0.5620173848083188,0.500025535918285
0.5685317913873753,0.5068214501713595
0.5751217071841613,0.5135669645857133
0.5817880074344935,0.5203541428667429
0.5885315775191451,0.5272293528660708
0.595353313081437,0.5342288824675762
0.6022541201461928,0.5412774679121026
0.6092349152400711,0.548516228748068
0.6162966255132942,0.5560493246421612
0.6234401888627864,0.5637557959814528
0.6306665540567405,0.5715516430347423
0.6379766808606282,0.579507425576238
0.6453715401646701,0.5877037833478933
0.6528521141127848,0.5960083327733351
0.6604193962330305,0.604404945904173
0.6680743915695615,0.6127525031919897
0.675818116816111,0.6214172434648209
0.6836516004510238,0.630198239365634
0.6915758828738525,0.6390827229352867
0.6995920165435374,0.6482346616490827
0.707701066118189,0.6576762314360594
0.7159041085964888,0.6673469524897521
0.7242022334607315,0.6769766816746186
0.732596542821523,0.6869518177541831
0.741088151564157,0.6969605537262281
0.7496781874966877,0.7072763927155433
0.7583677914997191,0.7174632081177339
0.7671581176779302,0.7276889993952019
0.7760503335133571,0.7381681338619717
0.7850456200204509,0.7486076204556146
0.794145171902934,0.759233922451448
0.8033501977124734,0.7698555204623345
0.8126619200091946,0.7809858208453733
0.822081575524054,0.7921309051811034
0.8316104153230961,0.803338485316847
0.8412497049736118,0.8147490088031718
0.8510007247122247,0.8262690679389826
0.8608647696149244,0.8378596868490019
0.8708431497690724,0.8498434245010416
0.880937190447399,0.8618997379208387
0.8911482322840202,0.8739681473019287
0.9014776314524917,0.886114508433573
0.9119267598459299,0.8980465022511929
0.9224970052592174,0.910314494993616
0.9331897715733238,0.9222149049123043
0.9440064789417604,0.9338250117599625
0.9549485639791966,0.9453289429473826
0.9660174799522646,0.9565788589476514
0.9772146969725725,0.9680841341307709
0.9885417021919574,0.9805026543915059
1.0,1.0


==> data/ELD/LiRA/LSTM-offline/total/roc_RescaledSMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0002116793226261676
1.0233165783302449e-05,0.0002116793226261676
1.0351779556301762e-05,0.0002116793226261676
1.0471768194855202e-05,0.0002116793226261676
1.05931476351837e-05,0.0002116793226261676
1.0715933998226711e-05,0.0002116793226261676
1.084014359178331e-05,0.0002116793226261676
1.09657929126781e-05,0.0002116793226261676
1.1092898648952227e-05,0.0002116793226261676
1.1221477682079803e-05,0.0002116793226261676
1.1351547089209991e-05,0.0002116793226261676
1.148312414543511e-05,0.0002116793226261676
1.1616226326085018e-05,0.0002116793226261676
1.1750871309048075e-05,0.0002116793226261676
1.1887076977119033e-05,0.0002116793226261676
1.2024861420374123e-05,0.0002116793226261676
1.216424293857368e-05,0.0002116793226261676
1.2305240043592616e-05,0.0002116793226261676
1.244787146187906e-05,0.0002116793226261676
1.259215613694151e-05,0.0002116793226261676
1.2738113231864785e-05,0.0002116793226261676
1.288576213185518e-05,0.0002116793226261676
1.3035122446815089e-05,0.0002116793226261676
1.3186214013947484e-05,0.0002116793226261676
1.3339056900390587e-05,0.0002116793226261676
1.3493671405883065e-05,0.0002210872925206639
1.3650078065460137e-05,0.0002210872925206639
1.3808297652180924e-05,0.0002210872925206639
1.3968351179887397e-05,0.0002210872925206639
1.4130259905995336e-05,0.0002210872925206639
1.429404533431761e-05,0.0002210872925206639
1.4459729217920196e-05,0.0002210872925206639
1.4627333562011299e-05,0.0002210872925206639
1.4796880626863964e-05,0.0002210872925206639
1.4968392930772556e-05,0.0002210872925206639
1.514189325304352e-05,0.0002210872925206639
1.53174046370208e-05,0.0002210872925206639
1.5494950393146317e-05,0.0002210872925206639
1.567455410205595e-05,0.0002210872925206639
1.5856239617711373e-05,0.0002210872925206639
1.60400310705682e-05,0.0002210872925206639
1.622595287078087e-05,0.0002210872925206639
1.6414029711444665e-05,0.0002210872925206639
1.6604286571875295e-05,0.0002210872925206639
1.6796748720926532e-05,0.0002210872925206639
1.6991441720346258e-05,0.0002721591290907869
1.7188391428171457e-05,0.0002721591290907869
1.7387624002162504e-05,0.0002721591290907869
1.7589165903277326e-05,0.0002721591290907869
1.7793043899185774e-05,0.0002721591290907869
1.7999285067824765e-05,0.0002721591290907869
1.8207916800994626e-05,0.0002721591290907869
1.8418966807997107e-05,0.0002721591290907869
1.86324631193156e-05,0.0002721591290907869
1.8848434090337955e-05,0.0002721591290907869
1.906690840512252e-05,0.0002721591290907869
1.9287915080207776e-05,0.0002721591290907869
1.9511483468466162e-05,0.0002721591290907869
1.9737643263002554e-05,0.0002721591290907869
1.9966424501097934e-05,0.0002721591290907869
2.0197857568198782e-05,0.00029097506887977955
2.0431973201952705e-05,0.00029097506887977955
2.066880249629082e-05,0.00029097506887977955
2.09083769055575e-05,0.00029097506887977955
2.1150728248687946e-05,0.00029097506887977955
2.1395888713434215e-05,0.00029097506887977955
2.1643890860640203e-05,0.00029097506887977955
2.189476762856621e-05,0.00029097506887977955
2.2148552337263592e-05,0.00029097506887977955
2.2405278693000182e-05,0.00029097506887977955
2.266498079273693e-05,0.00029097506887977955
2.2927693128656486e-05,0.00029097506887977955
2.3193450592744275e-05,0.00029097506887977955
2.3462288481422625e-05,0.00029097506887977955
2.3734242500238664e-05,0.00031113500436798604
2.4009348768606518e-05,0.00031113500436798604
2.4287643824604503e-05,0.00031113500436798604
2.45691646298279e-05,0.00031113500436798604
2.4853948574297985e-05,0.00031113500436798604
2.5142033481427965e-05,0.00031113500436798604
2.543345761304648e-05,0.00031113500436798604
2.5728259674479322e-05,0.00031113500436798604
2.6026478819690045e-05,0.00031113500436798604
2.63281546564802e-05,0.00031113500436798604
2.6633327251749808e-05,0.00031113500436798604
2.694203713681882e-05,0.00032457496136012367
2.7254325312810276e-05,0.00032457496136012367
2.7570233256095827e-05,0.00032457496136012367
2.7889802923804396e-05,0.00032457496136012367
2.8213076759394707e-05,0.00032457496136012367
2.8540097698292373e-05,0.00032457496136012367
2.8870909173592345e-05,0.00032457496136012367
2.9205555121827452e-05,0.00032457496136012367
2.95440799888038e-05,0.00032457496136012367
2.9886528735503827e-05,0.00032457496136012367
3.0232946844057763e-05,0.00032457496136012367
3.0583380323784315e-05,0.0003433909011491164
3.0937875717301366e-05,0.0003433909011491164
3.12964801067075e-05,0.0003433909011491164
3.165924111983521e-05,0.0003433909011491164
3.20262069365765e-05,0.0003433909011491164
3.2397426295281954e-05,0.0003433909011491164
3.277294849923382e-05,0.0003433909011491164
3.315282342319423e-05,0.0003433909011491164
3.353710152002929e-05,0.0003433909011491164
3.392583382740992e-05,0.00036623882803575033
3.4319071974590426e-05,0.00036623882803575033
3.4716868189265594e-05,0.00036623882803575033
3.511927530450728e-05,0.00036623882803575033
3.552634676578139e-05,0.00036623882803575033
3.5938136638046256e-05,0.00036623882803575033
3.6354699612933176e-05,0.00036623882803575033
3.677609101601031e-05,0.00036623882803575033
3.720236681413066e-05,0.00038841475707277736
3.7633583622865324e-05,0.00038841475707277736
3.806979871402284e-05,0.00038841475707277736
3.8511070023255685e-05,0.00038841475707277736
3.895745615775501e-05,0.00038841475707277736
3.940901640403448e-05,0.00038841475707277736
3.986581073580439e-05,0.00038841475707277736
4.032789982193705e-05,0.0003971507291176669
4.079534503452449e-05,0.0003971507291176669
4.1268208457029516e-05,0.0003971507291176669
4.174655289253135e-05,0.0003971507291176669
4.223044187206672e-05,0.0003971507291176669
4.271993966306776e-05,0.0003971507291176669
4.321511127789762e-05,0.0003971507291176669
4.371602248248502e-05,0.00041059068610980445
4.422273980505897e-05,0.00041059068610980445
4.473533054498463e-05,0.00041059068610980445
4.525386278170167e-05,0.00041059068610980445
4.577840538376616e-05,0.00041059068610980445
4.6309028017997366e-05,0.00041059068610980445
4.684580115873045e-05,0.00041059068610980445
4.738879609717651e-05,0.0004381425979436866
4.793808495089107e-05,0.0004381425979436866
4.8493740673352334e-05,0.0004381425979436866
4.9055837063650453e-05,0.0004381425979436866
4.962444877628913e-05,0.0004381425979436866
5.0199651331100794e-05,0.0004381425979436866
5.0781521123276707e-05,0.00044822256568778976
5.137013543351339e-05,0.00044822256568778976
5.196557243827657e-05,0.00044822256568778976
5.2567911220184194e-05,0.00044822256568778976
5.3177231778509664e-05,0.00044822256568778976
5.379361503980698e-05,0.0004609905248303205
5.441714286865888e-05,0.0004609905248303205
5.5047898078549675e-05,0.0004609905248303205
5.5685964442864085e-05,0.0004609905248303205
5.633142670601352e-05,0.0004609905248303205
5.698437059469136e-05,0.0004609905248303205
5.764488282925873e-05,0.0004737584839728514
5.8313051135262185e-05,0.0004737584839728514
5.8988964255084936e-05,0.0004737584839728514
5.9672711959733106e-05,0.0004737584839728514
6.0364385060758635e-05,0.0004737584839728514
6.106407542232036e-05,0.0005026543915059472
6.177187597338488e-05,0.0005026543915059472
6.248788072006888e-05,0.0005026543915059472
6.321218475812448e-05,0.0005026543915059472
6.394488428556937e-05,0.000509374370002016
6.468607661546321e-05,0.000509374370002016
6.543586018883229e-05,0.000509374370002016
6.619433458774387e-05,0.000509374370002016
6.696160054853215e-05,0.000509374370002016
6.773775997517745e-05,0.000520798333445333
6.852291595284057e-05,0.000520798333445333
6.9317172761554e-05,0.000520798333445333
7.012063589007177e-05,0.000520798333445333
7.09334120498799e-05,0.0005261743162421881
7.17556091893692e-05,0.0005261743162421881
7.258733650817246e-05,0.0005261743162421881
7.342870447166758e-05,0.0005261743162421881
7.42798248256491e-05,0.000537598279685505
7.514081061116962e-05,0.000537598279685505
7.601177617955322e-05,0.000537598279685505
7.689283720758305e-05,0.000537598279685505
7.778411071286482e-05,0.0005530542302264633
7.868571506936843e-05,0.0005530542302264633
7.959777002314978e-05,0.0005530542302264633
8.05203967082547e-05,0.0005530542302264633
8.145371766280736e-05,0.0005617902022713528
8.239785684528512e-05,0.0005617902022713528
8.335293965098187e-05,0.0005617902022713528
8.43190929286625e-05,0.0005927021033532694
8.529644499741017e-05,0.0005927021033532694
8.628512566366886e-05,0.0005927021033532694
8.728526623848371e-05,0.0005927021033532694
8.829699955494083e-05,0.0006162220280895101
8.932045998580959e-05,0.0006162220280895101
9.03557834613892e-05,0.0006162220280895101
9.140310748756223e-05,0.0006263019958336134
9.246257116405733e-05,0.0006263019958336134
9.353431520292377e-05,0.0006263019958336134
9.461848194721992e-05,0.0006370539614273234
9.571521538991856e-05,0.0006370539614273234
9.682466119303115e-05,0.0006370539614273234
9.794696670695385e-05,0.0006531819098178885
9.908228099003788e-05,0.0006531819098178885
0.00010023075482838654,0.0006531819098178885
0.00010139254075588153,0.0006652778711108124
0.00010256779307444219,0.0006652778711108124
0.00010375666787451859,0.0006652778711108124
0.00010495932305582277,0.0006948457764935152
0.00010617591834830001,0.0006948457764935152
0.00010740661533334334,0.0006948457764935152
0.00010865157746525384,0.0007096297291848666
0.00010991097009294972,0.0007096297291848666
0.0001111849604819271,0.0007170217055305423
0.00011247371783647519,0.0007170217055305423
0.00011377741332214914,0.0007170217055305423
0.00011509622008850323,0.0007264296754250386
0.00011643031329208767,0.0007264296754250386
0.00011777987011971193,0.000752637591559707
0.0001191450698119776,0.000752637591559707
0.00012052609368708426,0.000752637591559707
0.00012192312516491107,0.0007674215442510584
0.0001233363497913776,0.0007674215442510584
0.00012476595526308696,0.0007936294603857268
0.00012621213145225474,0.0007936294603857268
0.00012767507043192657,0.0007936294603857268
0.0001291549665014884,0.0008111014044755057
0.00013065201621247213,0.0008111014044755057
0.00013216641839466052,0.0008211813722196089
0.00013369837418249466,0.0008211813722196089
0.00013524808704178755,0.0008285733485652846
0.0001368157627967472,0.0008285733485652846
0.00013840160965731315,0.0008305893421141052
0.00014000583824680976,0.0008305893421141052
0.00014162866162991988,0.0008406693098582085
0.0001432702953409831,0.0008406693098582085
0.00014493095741262166,0.000872253208789732
0.00014661086840469845,0.000872253208789732
0.00014831025143361044,0.0008816611786842283
0.00015002933220192182,0.0008816611786842283
0.00015176833902834055,0.0008856931657818696
0.00015352750287804228,0.0008856931657818696
0.000155307057393346,0.0008930851421275453
0.00015710723892474503,0.0008930851421275453
0.00015892828656229778,0.0009125730797661447
0.00016077044216738237,0.0009125730797661447
0.00016263395040481922,0.000916605066863786
0.00016451905877536624,0.000916605066863786
0.00016642601764859036,0.0009374370002015993
0.00016835508029612023,0.000950876957193737
0.00017030650292528443,0.000950876957193737
0.0001722805447131394,0.0009555809421409852
0.00017427746784089192,0.0009555809421409852
0.00017629753752872057,0.0009616289227874471
0.0001783410220710008,0.0009683489012835159
0.00018040819287193827,0.0009683489012835159
0.00018249932448161524,0.0009824608561252604
0.00018461469463245476,0.0009824608561252604
0.0001867545842761076,0.0009911968281701498
0.00018891927762076664,0.0010026207916134667
0.00019110906216891378,0.0010026207916134667
0.0001933242287555045,0.001024124722800887
0.00019556507158659492,0.0010436126604394865
0.00019783188827841644,0.0010436126604394865
0.0002001249798969037,0.001087964518513541
0.00020244465099768038,0.0011014044755056783
0.00020479120966650856,0.0011014044755056783
0.0002071649675602069,0.0011108124454001747
0.0002095662399480433,0.0011175324238962435
0.0002119953457536071,0.0011235804045427054
0.00021445260759716674,0.0011235804045427054
0.00021693835183851843,0.0011303003830387742
0.00021945290862033137,0.0011423963443316983
0.0002219966119119955,0.0011471003292789464
0.0002245697995539774,0.0011471003292789464
0.0002271728133026905,0.0011571802970230497
0.0002298059988758851,0.0011706029883255188
0.0002324697059985648,0.0011773402325112562
0.00023516428844943486,0.0011773402325112562
0.00023789010410788932,0.0011827162153081109
0.00024064751500154242,0.001192796183052214
0.00024343688735431105,0.0012190040991868825
0.00024625859163505465,0.0012311000604798062
0.00024911300260677886,0.001245212015321551
0.0002520004993764092,0.0012640279551105436
0.0002549214654451423,0.0012640279551105436
0.0002578762887593801,0.001272091929305826
0.0002608653617622548,0.0012774679121026812
0.00026388908144575103,0.0012841878905987501
0.0002669478494034321,0.001296283851891674
0.00027004207188377727,0.0012989718432901015
0.0002731721598441376,0.0013050198239365634
0.000276338529005317,0.0013446676970633692
0.00027954159990678566,0.0013493716820106175
0.0002827817979625341,0.001356763658356293
0.0002860595535175742,0.0013715476110476449
0.000289375301905095,0.001381627578791748
0.0002927294835042816,0.0013849875680397822
0.00029612254379880347,0.0014192594583697332
0.00029955493343598134,0.0014400913917075465
0.0003030271082866396,0.0014515153551508636
0.0003065395295056527,0.0014676433035414286
0.00031009266359319264,0.0014683153013910356
0.00031368698245668765,0.0014783952691351386
0.00031732296347349763,0.0014857872454808144
0.00032100108955431715,0.0015012431960217728
0.00032472184920731285,0.0015079631745178416
0.00032848573660300434,0.0015207311336603723
0.0003322932516398972,0.0015469390497950407
0.0003361449000108765,0.0015617230024863918
0.0003400411932703706,0.0015812109401249917
0.00034398264890229247,0.0015980108863651635
0.00034796979038876914,0.0016054028627108395
0.0003520031472796679,0.0016087628519588736
0.0003560832552629278,0.0016148108326053355
0.000360210656235707,0.0016369867616423627
0.00036438589837635443,0.0016611786842282105
0.0003686095362172158,0.0016726026476715276
0.00037288213071828336,0.0016779786304683825
0.00037720424934169976,0.001698138565956589
0.00038157646612712486,0.0017068745380014784
0.00038599936176797673,0.0017142665143471542
0.00039047352368855597,0.0017277064713392917
0.0003949995461220643,0.001731738458436933
0.000399578030189527,0.0017418184261810362
0.00040420958397963103,0.0017606343659700287
0.0004088948226294864,0.001766682346616491
0.00041363436840632776,0.001794234258450373
0.00041842885079015847,0.0018338821315771788
0.0004232789065573553,0.0018520260735165647
0.00042818517986524155,0.001873530004703985
0.0004331483223376403,0.0018795779853504467
0.00043816899315141946,0.0018936899401921913
0.00044324785912404005,0.0019111618842819703
0.00044838559480211905,0.00191989785632686
0.0004535828825510191,0.0019279618305221423
0.00045884041264547613,0.0019528257509575972
0.0004641588833612782,0.0019756736778442307
0.0004695390010680063,0.0019958336133324376
0.0004749814803228505,0.0020059135810765404
0.0004804870439655134,0.0020274175122639605
0.0004860564232142139,0.002038841475707278
0.0004916903577628031,0.0020522814326994153
0.0004973895958790067,0.0020623614004435186
0.0005031548945038057,0.0020684093810899805
0.0005089870193519685,0.002089913312277401
0.0005148867450137498,0.002116121228412069
0.0005208548550577665,0.002122169209058531
0.0005268921421350677,0.0021416571466971305
0.0005329994080844093,0.002162489080034944
0.0005391774640387505,0.002167865062831799
0.0005454271305329836,0.0021880249983200054
0.0005517492376129129,0.002201464955312143
0.0005581446249454966,0.002224312882198777
0.0005646141419303673,0.0022397688327397353
0.0005711586478126435,0.0022498488004838385
0.0005777790117970507,0.002256568778979907
0.0005844761131633638,0.00226463275317519
0.0005912508413831881,0.002281432699415362
0.0005981040962380944,0.002326456555339023
0.0006050367879391225,0.002341912505879981
0.0006120498372476703,0.002354008467172905
0.0006191441755977848,0.0023741684026611113
0.0006263207452198692,0.002382904374706001
0.0006335804992658254,0.0023970163295477455
0.0006409244019356456,0.0024144882736375243
0.0006483534286054727,0.0024312882198776965
0.0006558685659571436,0.002468920099455682
0.0006634708121092351,0.0024904240306431015
0.0006711611767496287,0.0025146159532289493
0.0006789406812696112,0.00253611988441637
0.0006868103588995307,0.0025663597876486796
0.000694771254846024,0.002591895705933741
0.0007028244264308353,0.002619447617767623
0.0007109709432312439,0.0026409515489550428
0.0007192118872221193,0.002666487467240105
0.0007275483529196233,0.0026826154156306702
0.0007359814475265771,0.002704791344667697
0.0007445122910795143,0.0027175593038102274
0.0007531420165974376,0.0027484712048921446
0.0007618717702322999,0.002761239164034675
0.0007707027114212304,0.0027981990457630534
0.0007796360130405236,0.0028190309791008674
0.0007886728615614156,0.0028371749210402528
0.0007978144572076629,0.0028559908608292452
0.0008070620141149507,0.0028949667361064446
0.0008164167604921472,0.002914454673745044
0.0008258799387844272,0.002933270613534037
0.0008354528058382871,0.0029581345339694913
0.0008451366330684721,0.002998454404945904
0.0008549327066268384,0.003054902224312882
0.0008648423275731727,0.003083798131845978
0.0008748668120479914,0.0030992540823869368
0.0008850074914473438,0.003126133996371212
0.00089526571259964,0.0031563738996035207
0.0009056428379445294,0.003177877830790941
0.0009161402457138521,0.003195349774880721
0.0009267593301146883,0.0032134937168201067
0.0009375015015145289,0.003229621665210671
0.0009483681866285928,0.0032524695920973052
0.0009593608287093146,0.0032739735232847253
0.0009704808877380307,0.003321013372757207
0.0009817298406188842,0.0033398293125461997
0.00099310918137498,0.0033532692695383377
0.0010046204213468132,0.003374101202876151
0.001016265089392995,0.003412405080303743
0.0010280447320933097,0.0034312210200927356
0.0010399609139541202,0.003480276863114038
0.0010520152176161591,0.003493716820106176
0.0010642092440647246,0.003505140783549492
0.001076544612842316,0.003525972716887306
0.0010890229622637305,0.0035622606007660778
0.001101645949633657,0.0035864525233519256
0.001114415251466788,0.0036153484308850217
0.0011273325637104871,0.0036328203749748005
0.0011403996019700331,0.0036630602782071094
0.0011536181017364785,0.0036899401921913857
0.0011669898186171474,0.003714804112626839
0.0011805165285688054,0.0037504199986560043
0.0011942000281335325,0.0037947718567300586
0.0012080421346773289,0.0038209797728647266
0.0012220446866314887,0.0038700356158860283
0.0012362095437367692,0.003882131577178953
0.0012505385872903913,0.003910355486862442
0.0012650337203959038,0.003952019353538069
0.0012796968682159415,0.00396680330622942
0.001294529978227916,0.004008467172905046
0.0013095350204826678,0.004037363080438143
0.0013247139878661174,0.004077010953564949
0.0013400688963639508,0.004115314830992541
0.001355601785329369,0.004144210738525636
0.0013713147177539455,0.0041872186009004764
0.001387209780541621,0.004206706538539076
0.001403289084785873,0.004253074390161951
0.0014195547660501016,0.004290706269739937
0.0014360089846512606,0.0043451380955580945
0.0014526539259467812,0.004366642026745514
0.0014694918006248172,0.0043915059471809695
0.0014865248449978572,0.004429137826758954
0.0015037553212997384,0.004482897654727505
0.001521185517986105,0.00452724951280156
0.0015388177500383464,0.0045507694375378
0.001556654359271062,0.004588401317115785
0.0015746977146430866,0.004617297224648881
0.001592950212572123,0.004669041059068612
0.0016114142772530198,0.0046932329816544585
0.0016300923609797412,0.004753040790269471
0.0016489869444710648,0.0047873126805994225
0.001668100537200059,0.004840400510718365
0.0016874356777273757,0.0048800483838451715
0.001706994934038408,0.004926416235468046
0.001726780903884356,0.004952624151602715
0.0017467962151272458,0.005003023990323231
0.0017670435260889468,0.00504199986560043
0.0017875255259042354,0.005091055708621733
0.0018082449348779518,0.00514750352798871
0.0018292045048462937,0.005205295343054902
0.0018504070195423021,0.005255023183925811
0.0018718552949655793,0.005291311067804583
0.0018935521797562953,0.005338350917277065
0.0019155005555735278,0.00537396680330623
0.0019377033374779887,0.005424366642026746
0.0019601634743191855,0.0054667025065519795
0.001982883949127071,0.0055070223775283925
0.002005867779508234,0.005570190175391438
0.002029118018046678,0.005620590014111955
0.002052637752709252,0.005667629863584436
0.0020764301072557748,0.005725421678650628
0.0021004982416539153,0.005770445534574289
0.0021248453524988827,0.005832269336738123
0.0021494746734379805,0.005877293192661783
0.00217438947560008,0.005930381022780727
0.0021995930680300748,0.005986156844298098
0.0022250887981283695,0.006027820710973725
0.002250880052095462,0.0060627645991532825
0.00227697025538168,0.00613668436261004
0.0023033628731421313,0.006186412203480949
0.002330061410696925,0.006246892009945569
0.002357069413996728,0.0063046838250117605
0.0023843904700937206,0.006375243599220483
0.002412028207618007,0.006429675425038641
0.00243998629725955,0.006478731268059942
0.0024682684522556926,0.0065331630938780996
0.0024968784288843266,0.006601706874538002
0.0025258200269627847,0.006658826691754586
0.002555097090352507,0.006732746455211344
0.0025847135074695635,0.006816746186412204
0.002614673211801092,0.006878569988576036
0.00264498018242772,0.006962569719776897
0.002675638444552045,0.007053289429473826
0.0027066520700332413,0.007105033263893555
0.0027380251779278576,0.00716887305960621
0.0027697619350368907,0.007233384853168471
0.002801866556459195,0.007291848666084269
0.002834343306151309,0.007355016463947315
0.0028671964974937695,0.0074249042403064305
0.0029004304938639917,0.007482024057523016
0.002934049709215787,0.00753712788119078
0.0029680586086656023,0.0075935757005577585
0.003002461709085549,0.00764935152207513
0.0030372635797033115,0.007738055238223239
0.0030724688427090033,0.007779047107049257
0.003108082173869064,0.00784087090921309
0.0031441083031472647,0.00789463073718164
0.00318055201533292,0.007982662455480143
0.0032174181506763717,0.008048518244741617
0.003254711605531848,0.008121766010348768
0.003292437333007769,0.008185605806061421
0.0033306003436245884,0.008261541563066998
0.003369205705980267,0.00836032524695921
0.003408258547423452,0.00842685303407029
0.0034477640547344642,0.008497412808279014
0.0034877274748141775,0.008565956588938916
0.003528154115380883,0.0086230764061555
0.0035690493456752297,0.008688260197567368
0.0036104185971733375,0.008757475976076878
0.0036522673643081755,0.008809891808346213
0.0036946012051993025,0.00889187554599825
0.003737425742391064,0.008969155298703044
0.0037807466635993493,0.00906054700624958
0.0038245697224669993,0.009138498756803979
0.0038689007393279753,0.009236610442846582
0.003913745601980384,0.0093259861568443
0.0039591102664684585,0.009381089980512063
0.004005000757873611,0.009449633761171966
0.004051423171114647,0.009529601505275185
0.0040983836717572615,0.009622337208520933
0.004145888496832911,0.00971104092466904
0.004193943955667186,0.009783616692426587
0.004242556430717777,0.009865600430078624
0.004291732378422158,0.009923392245144816
0.004341478330055092,0.010009407969894496
0.004391800892596086,0.010077951750554398
0.004442706749606883,0.010155231503259188
0.004494202662119142,0.01021974329682145
0.0045462954695324,0.010307103017270346
0.004598992090522438,0.010398494724816881
0.004652299523960189,0.01049996640010752
0.004706224849841282,0.010590686109804449
0.004760775230226368,0.01068543780659902
0.00481595791019235,0.010759357570055774
0.004871780218794631,0.010862173241045629
0.004928249570040513,0.010938780995900812
0.004985373463873894,0.01101471675290639
0.005043159487171359,0.011106780458302533
0.005101615314749833,0.011200860157247496
0.005160748710385908,0.011268059942208185
0.005220567527846975,0.01136146764330354
0.005281079711934331,0.011461595322894967
0.005342293299538352,0.011552987030441502
0.005404216420705915,0.0116699146562731
0.00546685729972018,0.011779450305759023
0.0055302242561929005,0.011868826019756735
0.005594325706169377,0.011960217727303272
0.005659170163246243,0.012065049391841946
0.005724766239702178,0.012174585041327868
0.005791122647641758,0.012283448692964181
0.005858248200152536,0.012401048316645387
0.005926151812475552,0.012498488004838383
0.005994842503189409,0.012601975673677842
0.006064329395408062,0.01269739936832202
0.006134621717992506,0.012815670989852831
0.0062057288067765,0.012896982729655265
0.0062776601058065,0.012995094415697869
0.006350425168595962,0.013110006047980646
0.00642403365939419,0.013211477723271286
0.006498495354469888,0.01333109334050131
0.006573820143409586,0.013460116927625831
0.006650018030431118,0.013576372555607823
0.006727099135712337,0.013710100127679592
0.006805073696735206,0.013825011759962369
0.0068839520696454964,0.013916403467508904
0.006963744730628222,0.014023923123446006
0.007044462277299037,0.01414757072777367
0.007126115430111745,0.014240978428869028
0.007208715033782135,0.01435656205900141
0.007292272058728313,0.014470801693434582
0.007376797602527731,0.014579665345070898
0.007462302891391108,0.01470129695584974
0.007548799281653432,0.014803440628989986
0.007636298261282241,0.014892816342987702
0.0077248114514034,0.015047375848397285
0.007814350607844541,0.015166319467777703
0.00790492762269642,0.015299375041999866
0.007996554525892346,0.015417646663530677
0.008089243486805939,0.015548686244204019
0.008183006815867389,0.015684429809824606
0.008277856966198472,0.015824205362542844
0.00837380653526649,0.015950540958268932
0.008470868266557402,0.016073516564746995
0.008569055051268348,0.016172300248639207
0.008668379930019773,0.016287211880921984
0.008768856094587427,0.016416235468046502
0.008870496889654403,0.016531147100329276
0.00897331581458352,0.01667293864659633
0.009077326525210223,0.016801962233720855
0.009182542835656282,0.016926953833747732
0.009288978720164497,0.017080169343458098
0.009396648314954691,0.017190376990793628
0.009505565920101192,0.017301928633828373
0.009615746001432095,0.017434312210200927
0.009727203192450537,0.017584839728512873
0.009839952296278227,0.017758215173711445
0.009954008287621519,0.017919494657617097
0.010069386314760271,0.018060614206034543
0.010186101701559752,0.018207781735098447
0.010304169949505875,0.01832874134802769
0.01042360673976401,0.018479268866339625
0.010544427935261684,0.01862979638465157
0.010666649582795389,0.018770243935219408
0.010790287915161836,0.018934883408373092
0.01091535935331391,0.01904979504065587
0.011041880508541602,0.019206370539614274
0.011169868184678225,0.019369666017068746
0.011299339380332217,0.019503393589140515
0.011430311291144786,0.01964115314830993
0.011562801312073753,0.01979369666017069
0.011696827039703846,0.01993347221288892
0.01183240627458378,0.02009542369464418
0.011969557023590427,0.020251999193602578
0.012108297502320394,0.020413278677508234
0.012248646137509308,0.020619582017337545
0.012390621569479156,0.020794301458235333
0.012534242654613994,0.02094146898729924
0.01267952846786434,0.02108191653786708
0.012826498305280598,0.021259995968012903
0.012975171686575868,0.02140917949062563
0.013125568357718427,0.02154761104764465
0.013277708293554291,0.02174383441972986
0.013431611700460153,0.021936025804717426
0.013587299019027091,0.02213560916605067
0.013744790926775366,0.022306968617700422
0.013904108340900697,0.02249512801559035
0.014065272421052363,0.022657751495195215
0.014228304572143519,0.0228613668436261
0.014393226447194065,0.02303407029097507
0.014560059950206485,0.023221557691015388
0.014728827239075018,0.02341509307170217
0.014899550728528537,0.023624084402929908
0.015072253093107555,0.02381560379006787
0.01524695727017573,0.023961427323432566
0.015423686462966274,0.024118002822390967
0.01560246414366368,0.02430750621598011
0.015783314056521166,0.024474161682682613
0.01596626022101425,0.024743632820374974
0.01615132693503091,0.02493649620321215
0.01633853877809862,0.02518647940326591
0.016527920614648955,0.025377326792554267
0.0167194975973199,0.025563470196895366
0.016913295170296487,0.025749613601236475
0.01710933907269015,0.025957932934614607
0.01730765534195726,0.02615146831530139
0.01750827031735725,0.026374571601370876
0.017711210643450888,0.026576842954102547
0.017916503273639015,0.02679121026812714
0.018124175473742375,0.0269921376251596
0.018334254825622908,0.02720583294133459
0.018546769230846995,0.027391304347826086
0.018761746914391215,0.02756736778442309
0.018979216428391014,0.027743431221020094
0.019199206655932846,0.027987366440427392
0.019421746814890263,0.028223237685639408
0.019646866461804465,0.02846381291579867
0.01987459549580984,0.028660036287883876
0.02010496416260499,0.02884013171157852
0.02033800305846982,0.02908944291378267
0.020573743134329137,0.029289698272965525
0.02081221569986339,0.029512129561185402
0.021053452427667062,0.029743968819299776
0.02129748535745521,0.029967744103218875
0.021544346900318843,0.03018815939788993
0.02179406984302956,0.030426718634500367
0.0220466873523941,0.030655869901216316
0.022302232979659387,0.030895773133525976
0.022560740664968614,0.03113970835293327
0.022822244741868985,0.03137893958739332
0.023086779941871697,0.03161749882400376
0.023354381399064792,0.03183993011222364
0.023625084654779475,0.03207848934883408
0.023898925662310503,0.03236207244136819
0.024175940791691306,0.03266648746724011
0.024456166834524465,0.0329097506887978
0.024739641008868142,0.033176533835091726
0.025026400964179192,0.033443316981385654
0.025316484786313556,0.03374706000940797
0.025609931002584595,0.03402728311269404
0.025906778586880088,0.034290706269739936
0.026207066964838526,0.03455614542033465
0.02651083601908539,0.03483704052147033
0.026818126094530156,0.03511188764195954
0.02712897800372467,0.03539748672804247
0.027443433032283655,0.035674349842080504
0.02776153294436801,0.035955916941065785
0.028083319988231725,0.03625831597338889
0.028408836901833042,0.03656609098850884
0.028738126918510663,0.0368846179692225
0.029071233772725785,0.03719306498219206
0.029408201705870638,0.03749479201666554
0.029749075472144403,0.03779987904038708
0.030093900344497212,0.03809891808346213
0.03044272212064303,0.038411397083529336
0.030795587129142266,0.038759491969625706
0.03115254223555488,0.03909078690948189
0.03151363484866479,0.03940998588804516
0.031878912926776456,0.039731200860157245
0.03224842498408442,0.04008332773335125
0.0326222200971167,0.040450238559236615
0.03300034791125285,0.040815133391573145
0.03338285864731761,0.04117263624756401
0.033769803108250916,0.04154626705194543
0.03416123268585528,0.041883609972448096
0.034557199367621395,0.0422263288757476
0.03495775574363275,0.042578455748941604
0.035362955013550426,0.04295410254687185
0.03577285099367873,0.04328338149317922
0.0361874981241128,0.04367650023519924
0.03660695147596903,0.044030643101942074
0.03703126675869927,0.04438276997513608
0.03746050032748993,0.04472817686983402
0.037894709190746674,0.045114575633357974
0.03833395101766601,0.045486190444190576
0.03877828414589457,0.04587998118406021
0.03922776758927719,0.04624756400779518
0.03968246104569482,0.04662791479067267
0.040142424904993215,0.04698138565956589
0.040607720257003654,0.04738525636717962
0.041078408899656464,0.04778912707479337
0.04155455334718875,0.04816947785767085
0.04203621683844714,0.04856662858678852
0.04252346334528682,0.04895437134601169
0.04301635758106795,0.049331362139641156
0.0435149650092505,0.04971104092466904
0.044019351852088745,0.05011759962368121
0.044529585099426554,0.0505375982796855
0.04504573251759458,0.05100799677441033
0.04556786265841064,0.05146361131644378
0.046096044868284336,0.0519044419057859
0.04663034929742731,0.05238693636180365
0.04717084690917017,0.05289227874470802
0.047717609489387455,0.053375445198575365
0.04827070965603183,0.05384987568039782
0.0488302208687788,0.05430750621598011
0.0493962174387832,0.054763120758013574
0.04996877453854884,0.0552442712183321
0.0505479682119124,0.05574356562059002
0.05113387538414326,0.05623815603790068
0.05172657387216019,0.056739466433707406
0.05232614239486662,0.05724144882736375
0.052932660583605615,0.05771722330488542
0.05354620899273607,0.05820240575230159
0.05416686911033152,0.058692964182514615
0.05479472336900287,0.05916470667293864
0.05542985515684669,0.05967206504939184
0.05607234882852033,0.06019017539143875
0.05672228971644543,0.060702909750688795
0.05737976414214134,0.06120758013574355
0.05804485942768978,0.06180431422619448
0.05871766390733255,0.06230092063705396
0.05939826693920356,0.0628412069081379
0.060086758917196864,0.06338350917277065
0.0607832312829723,0.06393925139439555
0.06148777653810023,0.06451515355150864
0.062200488256347115,0.06508567972582488
0.06292146109610344,0.06569585377326793
0.06365079081295572,0.06628250789597472
0.06438857427240419,0.0669229218466501
0.06513490946272803,0.06753578388549156
0.0658898955079995,0.06817418184261811
0.06665363268124913,0.06880585982124857
0.06742622241778341,0.06943619380417983
0.06820776732865685,0.07005913581076542
0.06899837121430018,0.07073852563671797
0.0697981390783066,0.07140044351858074
0.07060717714137772,0.07206370539614272
0.07142559285543126,0.07270747933606612
0.07225349491787214,0.07336133324373363
0.07309099328602911,0.07410120287615081
0.07393819919175866,0.07484779248706404
0.07479522515621821,0.07553054230226464
0.07566218500481055,0.07618170821853369
0.07653919388230147,0.07693300181439419
0.0774263682681127,0.07761239164034675
0.07832382599179197,0.07829984544049459
0.07923168624866253,0.07901955513742356
0.08015006961565405,0.079786304683825
0.08107909806731686,0.0805772461528123
0.08201889499202203,0.0813177877830791
0.08296958520834907,0.08206639338754115
0.08393129498166364,0.08286875881997177
0.08490415204088747,0.08368725220079296
0.0858882855954625,0.0844540017471944
0.08688382635251184,0.08520798333445333
0.08789090653419954,0.08594449297762247
0.08890965989529158,0.08673409045091056
0.08994022174092044,0.08762650359518849
0.09098272894455559,0.08849069282978295
0.09203731996618221,0.0893448020966333
0.09310413487069075,0.09016060748605605
0.09418331534647952,0.0909374370002016
0.0952750047242729,0.09182514615953229
0.09637934799615785,0.09268731940057792
0.09749649183484087,0.09361870842013306
0.0986265846131282,0.09453732948054568
0.09976977642363201,0.09546267051945434
0.10092621909870483,0.09635508366373227
0.10209606623060476,0.0972448088166118
0.10327947319189525,0.09818224581681338
0.10447659715608053,0.099198306565419
0.10568759711848051,0.10020361534843088
0.10691263391734772,0.10111484443249781
0.10815187025522892,0.1020811773402325
0.10940547072057435,0.1031241180028224
0.11067360180959745,0.10411800282239096
0.11195643194838795,0.10510919965056112
0.11325413151528127,0.1061602042873463
0.11456687286348727,0.10722128889187554
0.11589483034398118,0.10817955782541497
0.11723818032865997,0.10933069014179156
0.11859710123376706,0.1104589745312815
0.11997177354358855,0.11154357906054699
0.12136237983442417,0.11254418385861167
0.12276910479883604,0.1135360526846314
0.12419213527017846,0.11455547342248504
0.12563166024741215,0.11572138969155299
0.12708787092020596,0.11690208991331227
0.12856096069432965,0.11801827834150931
0.130051125217341,0.11915865869229218
0.13155856240457053,0.12039177474632079
0.1330834724654076,0.12159868288421478
0.1346260579298911,0.12285599086082925
0.13618652367560827,0.12409918688260198
0.1377650769549055,0.12538942275384718
0.13936192742241435,0.12666554667025065
0.14097728716289676,0.12792688663396276
0.142611370719413,0.12927289832672534
0.14426439512181588,0.13061756602378874
0.14593657991557576,0.13195484174450642
0.1476281471909391,0.13337275720717692
0.14933932161242533,0.13478798467844905
0.15107033044866555,0.1361615482830455
0.15282140360258709,0.13756266379947585
0.15459277364194784,0.13898259525569517
0.15638467583022478,0.14044419057859017
0.15819734815786016,0.14191586586922925
0.16003103137387018,0.1434513809555809
0.16188596901781993,0.1449707680935421
0.1637624074521689,0.14647066729386465
0.16566059589499152,0.14802298232645655
0.16758078645307686,0.14961763322357366
0.16952323415541215,0.15125999596801293
0.1714881969870541,0.1528748068006182
0.17347593592339325,0.1544049459041731
0.1754867149648152,0.15609031651098718
0.1775208011717636,0.1577998790403871
0.1795784647002097,0.15984947248168807
0.18165997883753285,0.16160540286271083
0.18376562003881725,0.16333445332974936
0.18589566796356882,0.16514481553659027
0.18805040551285834,0.16693703380149183
0.1902301188668946,0.16882534775888716
0.19243509752303323,0.17063906995497616
0.19466563433422632,0.17251259995968013
0.19692202554791735,0.17431221020092735
0.19920457084538712,0.17609636449163363
0.20151357338155584,0.17805389422753845
0.20384933982524642,0.1799576641354748
0.20621218039991446,0.18177609031651099
0.2086024089248505,0.18377326792554263
0.21102034285685967,0.18570660573886164
0.21346630333242453,0.18769034339090113
0.21594061521035676,0.18971372891606747
0.21844360711494284,0.19176668234661648
0.22097561147959033,0.19389624353202067
0.22353696459097966,0.19597473288085476
0.22612800663372795,0.1980377662791479
0.2287490817355704,0.20021033532692695
0.2314005380130654,0.20218600900477118
0.23408272761782944,0.20429137826758956
0.23679600678330787,0.2063564276594315
0.23954073587208793,0.2086129964384114
0.24231727942376008,0.2108655332302937
0.24512600620333397,0.21306834218130502
0.24796728925021602,0.2153887507559976
0.2508415059277541,0.21781802298232647
0.2537490379733572,0.22033331093340505
0.2566902715491952,0.22280491902425908
0.25966559729348726,0.22537329480545662
0.26267541037238384,0.22795914253074395
0.26572011053245065,0.23049459041731066
0.26880010215376077,0.23321147772327128
0.2719157943036019,0.23601370875613198
0.2750676007908067,0.23882131577178956
0.2782559402207126,0.2416988105638062
0.28148123605075814,0.24461528123110005
0.28474391664672477,0.24762919158658692
0.28804441533962977,0.2506538539076675
0.2913831704832789,0.25370674013843153
0.2947606255124859,0.2570385054767825
0.29817722900196736,0.2602970230495262
0.30163343472591975,0.2635320206975338
0.30512970171828707,0.26692829782944694
0.30866649433372745,0.2704045427054634
0.3122442823092858,0.27399905920301054
0.3158635408267819,0.2776083596532491
0.31952475057592133,0.2812156441099388
0.32322839781813806,0.28496740810429405
0.3269749744511768,0.2888300517438344
0.33076497807442423,0.29267119145218734
0.3345989120549975,0.2966043948659364
0.3384772855945983,0.30070492574423763
0.34240061379714254,0.30477252872790805
0.34636941773717345,0.3088945635373967
0.3503842245290676,0.31333042134265165
0.3544455673970435,0.3176883273973523
0.3585539857459817,0.32217928902627513
0.36271002523306484,0.32668839459713733
0.3669142378402494,0.3311215644109939
0.3711671819475767,0.33563671796250255
0.37546942240733366,0.3403212149721121
0.37982153061907364,0.34518849539681473
0.3842240846055061,0.3499200322558968
0.38867766908926676,0.3549096162892279
0.393182875570577,0.35997916806666225
0.39774030240580366,0.36523150325918957
0.40235055488692933,0.37067670183455415
0.4070142453219439,0.37600766077548553
0.4117319931161679,0.38137490760029563
0.4165044248545185,0.3867945702573752
0.42133217438472886,0.3924037363080438
0.4262158829015325,0.39780458302533434
0.43115619903182284,0.40341778106310056
0.43615377892080054,0.4090457630535583
0.441209286319119,0.4147684967408104
0.4463233926710397,0.42062361400443515
0.4514967772036102,0.42659969088098915
0.4567301270168747,0.43251058396613135
0.4620241371751313,0.4384799408641892
0.46737951079924633,0.4443834419729857
0.47279695916003905,0.4504401585914925
0.4782772017727485,0.4566151468315301
0.4838209664925957,0.4628485988844836
0.48942898961145315,0.4691109468449701
0.49510201595563513,0.4753867347624487
0.5008407989848213,0.48189167394664334
0.5066461008921268,0.4883032054297426
0.5125186927053332,0.49495128015590345
0.5184593543892912,0.5015583630132383
0.5244688749495119,0.5084564209394531
0.5305480525369574,0.5151199516161549
0.5366976945540476,0.5219467777703111
0.5429186177618943,0.5287185001007998
0.5492116483887789,0.535769101538875
0.5555776222398878,0.542618775619918
0.5620173848083188,0.54960688125798
0.5685317913873753,0.5565882669175459
0.5751217071841613,0.563788051878234
0.5817880074344935,0.5711692762583159
0.5885315775191451,0.5783294133458774
0.595353313081437,0.5857677575431759
0.6022541201461928,0.5932914454673744
0.6092349152400711,0.600952220952893
0.6162966255132942,0.6088965795309456
0.6234401888627864,0.6167670183455413
0.6306665540567405,0.6246206572138969
0.6379766808606282,0.6325132719575297
0.6453715401646701,0.6404925744237618
0.6528521141127848,0.6484362610039647
0.6604193962330305,0.6564081714938512
0.6680743915695615,0.6645272495128015
0.675818116816111,0.6725347758887172
0.6836516004510238,0.6808063974195283
0.6915758828738525,0.6892641623546805
0.6995920165435374,0.6979053827027754
0.707701066118189,0.706623882803575
0.7159041085964888,0.7153665748269604
0.7242022334607315,0.7240985148847523
0.732596542821523,0.7327948390565151
0.741088151564157,0.741757274376722
0.7496781874966877,0.7505436462603321
0.7583677914997191,0.7597076809354211
0.7671581176779302,0.768893891539547
0.7760503335133571,0.7780397822726967
0.7850456200204509,0.7871466971305693
0.794145171902934,0.7964572273368725
0.8033501977124734,0.8059700288959075
0.8126619200091946,0.8153591828506149
0.822081575524054,0.8248975203279351
0.8316104153230961,0.8343431221020092
0.8412497049736118,0.8443310261407164
0.8510007247122247,0.8540030911901082
0.8608647696149244,0.8637336200524158
0.8708431497690724,0.8734654929104225
0.880937190447399,0.8834446609770851
0.8911482322840202,0.8934110610846044
0.9014776314524917,0.9034809488609635
0.9119267598459299,0.9137396680330623
0.9224970052592174,0.9241556347019688
0.9331897715733238,0.9345722733687252
0.9440064789417604,0.9452543511860763
0.9549485639791966,0.9560795645453937
0.9660174799522646,0.9671413211477724
0.9772146969725725,0.9783381493179221
0.9885417021919574,0.9895511054364625
1.0,0.9998763523956724


==> data/ELD/LiRA/LSTM-offline/total/roc_SMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.00024527921510651164
1.0233165783302449e-05,0.00024527921510651164
1.0351779556301762e-05,0.00024527921510651164
1.0471768194855202e-05,0.00024527921510651164
1.05931476351837e-05,0.00024527921510651164
1.0715933998226711e-05,0.00024527921510651164
1.084014359178331e-05,0.00024527921510651164
1.09657929126781e-05,0.00024527921510651164
1.1092898648952227e-05,0.00024527921510651164
1.1221477682079803e-05,0.00024527921510651164
1.1351547089209991e-05,0.00024527921510651164
1.148312414543511e-05,0.00024527921510651164
1.1616226326085018e-05,0.00024527921510651164
1.1750871309048075e-05,0.00024527921510651164
1.1887076977119033e-05,0.00024527921510651164
1.2024861420374123e-05,0.00024527921510651164
1.216424293857368e-05,0.00024527921510651164
1.2305240043592616e-05,0.00024527921510651164
1.244787146187906e-05,0.00024527921510651164
1.259215613694151e-05,0.00024527921510651164
1.2738113231864785e-05,0.00024527921510651164
1.288576213185518e-05,0.00024527921510651164
1.3035122446815089e-05,0.00024527921510651164
1.3186214013947484e-05,0.00024527921510651164
1.3339056900390587e-05,0.00024527921510651164
1.3493671405883065e-05,0.000260063167797863
1.3650078065460137e-05,0.000260063167797863
1.3808297652180924e-05,0.000260063167797863
1.3968351179887397e-05,0.000260063167797863
1.4130259905995336e-05,0.000260063167797863
1.429404533431761e-05,0.000260063167797863
1.4459729217920196e-05,0.000260063167797863
1.4627333562011299e-05,0.000260063167797863
1.4796880626863964e-05,0.000260063167797863
1.4968392930772556e-05,0.000260063167797863
1.514189325304352e-05,0.000260063167797863
1.53174046370208e-05,0.000260063167797863
1.5494950393146317e-05,0.000260063167797863
1.567455410205595e-05,0.000260063167797863
1.5856239617711373e-05,0.000260063167797863
1.60400310705682e-05,0.000260063167797863
1.622595287078087e-05,0.000260063167797863
1.6414029711444665e-05,0.000260063167797863
1.6604286571875295e-05,0.000260063167797863
1.6796748720926532e-05,0.000260063167797863
1.6991441720346258e-05,0.000282911094684497
1.7188391428171457e-05,0.000282911094684497
1.7387624002162504e-05,0.000282911094684497
1.7589165903277326e-05,0.000282911094684497
1.7793043899185774e-05,0.000282911094684497
1.7999285067824765e-05,0.000282911094684497
1.8207916800994626e-05,0.000282911094684497
1.8418966807997107e-05,0.000282911094684497
1.86324631193156e-05,0.000282911094684497
1.8848434090337955e-05,0.000282911094684497
1.906690840512252e-05,0.000282911094684497
1.9287915080207776e-05,0.000282911094684497
1.9511483468466162e-05,0.000282911094684497
1.9737643263002554e-05,0.000282911094684497
1.9966424501097934e-05,0.000282911094684497
2.0197857568198782e-05,0.0003050870237215241
2.0431973201952705e-05,0.0003050870237215241
2.066880249629082e-05,0.0003050870237215241
2.09083769055575e-05,0.0003050870237215241
2.1150728248687946e-05,0.0003050870237215241
2.1395888713434215e-05,0.0003050870237215241
2.1643890860640203e-05,0.0003050870237215241
2.189476762856621e-05,0.0003050870237215241
2.2148552337263592e-05,0.0003050870237215241
2.2405278693000182e-05,0.0003050870237215241
2.266498079273693e-05,0.0003050870237215241
2.2927693128656486e-05,0.0003050870237215241
2.3193450592744275e-05,0.0003050870237215241
2.3462288481422625e-05,0.0003050870237215241
2.3734242500238664e-05,0.00032054297426248237
2.4009348768606518e-05,0.00032054297426248237
2.4287643824604503e-05,0.00032054297426248237
2.45691646298279e-05,0.00032054297426248237
2.4853948574297985e-05,0.00032054297426248237
2.5142033481427965e-05,0.00032054297426248237
2.543345761304648e-05,0.00032054297426248237
2.5728259674479322e-05,0.00032054297426248237
2.6026478819690045e-05,0.00032054297426248237
2.63281546564802e-05,0.00032054297426248237
2.6633327251749808e-05,0.00032054297426248237
2.694203713681882e-05,0.0003346549291042268
2.7254325312810276e-05,0.0003346549291042268
2.7570233256095827e-05,0.0003346549291042268
2.7889802923804396e-05,0.0003346549291042268
2.8213076759394707e-05,0.0003346549291042268
2.8540097698292373e-05,0.0003346549291042268
2.8870909173592345e-05,0.0003346549291042268
2.9205555121827452e-05,0.0003346549291042268
2.95440799888038e-05,0.0003346549291042268
2.9886528735503827e-05,0.0003346549291042268
3.0232946844057763e-05,0.0003346549291042268
3.0583380323784315e-05,0.00034339090114911627
3.0937875717301366e-05,0.00034339090114911627
3.12964801067075e-05,0.00034339090114911627
3.165924111983521e-05,0.00034339090114911627
3.20262069365765e-05,0.00034339090114911627
3.2397426295281954e-05,0.00034339090114911627
3.277294849923382e-05,0.00034339090114911627
3.315282342319423e-05,0.00034339090114911627
3.353710152002929e-05,0.00034339090114911627
3.392583382740992e-05,0.00036019084738928833
3.4319071974590426e-05,0.00036019084738928833
3.4716868189265594e-05,0.00036019084738928833
3.511927530450728e-05,0.00036019084738928833
3.552634676578139e-05,0.00036019084738928833
3.5938136638046256e-05,0.00036019084738928833
3.6354699612933176e-05,0.00036019084738928833
3.677609101601031e-05,0.00036019084738928833
3.720236681413066e-05,0.0003709428129829985
3.7633583622865324e-05,0.0003709428129829985
3.806979871402284e-05,0.0003709428129829985
3.8511070023255685e-05,0.0003709428129829985
3.895745615775501e-05,0.0003709428129829985
3.940901640403448e-05,0.0003709428129829985
3.986581073580439e-05,0.0003709428129829985
4.032789982193705e-05,0.00038438276997513607
4.079534503452449e-05,0.00038438276997513607
4.1268208457029516e-05,0.00038438276997513607
4.174655289253135e-05,0.00038438276997513607
4.223044187206672e-05,0.00038438276997513607
4.271993966306776e-05,0.00038438276997513607
4.321511127789762e-05,0.00038438276997513607
4.371602248248502e-05,0.00038841475707277736
4.422273980505897e-05,0.00038841475707277736
4.473533054498463e-05,0.00038841475707277736
4.525386278170167e-05,0.00038841475707277736
4.577840538376616e-05,0.00038841475707277736
4.6309028017997366e-05,0.00038841475707277736
4.684580115873045e-05,0.00038841475707277736
4.738879609717651e-05,0.0003998387205160943
4.793808495089107e-05,0.0003998387205160943
4.8493740673352334e-05,0.0003998387205160943
4.9055837063650453e-05,0.0003998387205160943
4.962444877628913e-05,0.0003998387205160943
5.0199651331100794e-05,0.0003998387205160943
5.0781521123276707e-05,0.0004079026947113769
5.137013543351339e-05,0.0004079026947113769
5.196557243827657e-05,0.0004079026947113769
5.2567911220184194e-05,0.0004079026947113769
5.3177231778509664e-05,0.0004079026947113769
5.379361503980698e-05,0.0004253746388011558
5.441714286865888e-05,0.0004253746388011558
5.5047898078549675e-05,0.0004253746388011558
5.5685964442864085e-05,0.0004253746388011558
5.633142670601352e-05,0.0004253746388011558
5.698437059469136e-05,0.0004253746388011558
5.764488282925873e-05,0.0004294066258987971
5.8313051135262185e-05,0.0004294066258987971
5.8988964255084936e-05,0.0004294066258987971
5.9672711959733106e-05,0.0004294066258987971
6.0364385060758635e-05,0.0004294066258987971
6.106407542232036e-05,0.0004347826086956522
6.177187597338488e-05,0.0004347826086956522
6.248788072006888e-05,0.0004347826086956522
6.321218475812448e-05,0.0004347826086956522
6.394488428556937e-05,0.0004502385592366105
6.468607661546321e-05,0.0004502385592366105
6.543586018883229e-05,0.0004502385592366105
6.619433458774387e-05,0.0004502385592366105
6.696160054853215e-05,0.0004502385592366105
6.773775997517745e-05,0.0004623345205295344
6.852291595284057e-05,0.0004623345205295344
6.9317172761554e-05,0.0004623345205295344
7.012063589007177e-05,0.0004623345205295344
7.09334120498799e-05,0.00047174249042403063
7.17556091893692e-05,0.00047174249042403063
7.258733650817246e-05,0.00047174249042403063
7.342870447166758e-05,0.00047174249042403063
7.42798248256491e-05,0.0004818224581681339
7.514081061116962e-05,0.0004818224581681339
7.601177617955322e-05,0.0004818224581681339
7.689283720758305e-05,0.0004818224581681339
7.778411071286482e-05,0.0004878704388145957
7.868571506936843e-05,0.0004878704388145957
7.959777002314978e-05,0.0004878704388145957
8.05203967082547e-05,0.0004878704388145957
8.145371766280736e-05,0.000497950406558699
8.239785684528512e-05,0.000497950406558699
8.335293965098187e-05,0.000497950406558699
8.43190929286625e-05,0.0005080303743028022
8.529644499741017e-05,0.0005080303743028022
8.628512566366886e-05,0.0005080303743028022
8.728526623848371e-05,0.0005080303743028022
8.829699955494083e-05,0.0005288623076406156
8.932045998580959e-05,0.0005288623076406156
9.03557834613892e-05,0.0005288623076406156
9.140310748756223e-05,0.0005335662925878637
9.246257116405733e-05,0.0005335662925878637
9.353431520292377e-05,0.0005335662925878637
9.461848194721992e-05,0.0005369262818358981
9.571521538991856e-05,0.0005369262818358981
9.682466119303115e-05,0.0005369262818358981
9.794696670695385e-05,0.0005389422753847188
9.908228099003788e-05,0.0005389422753847188
0.00010023075482838654,0.0005389422753847188
0.00010139254075588153,0.000543646260331967
0.00010256779307444219,0.000543646260331967
0.00010375666787451859,0.000543646260331967
0.00010495932305582277,0.0005463342517303945
0.00010617591834830001,0.0005463342517303945
0.00010740661533334334,0.0005463342517303945
0.00010865157746525384,0.0005483502452792152
0.00010991097009294972,0.0005483502452792152
0.0001111849604819271,0.000554398225925677
0.00011247371783647519,0.000554398225925677
0.00011377741332214914,0.000554398225925677
0.00011509622008850323,0.0005624622001209596
0.00011643031329208767,0.0005624622001209596
0.00011777987011971193,0.000569362425055536
0.0001191450698119776,0.0005707276247478018
0.00012052609368708426,0.0005721086486229084
0.00012192312516491107,0.0005732141657146697
0.0001233363497913776,0.0005732141657146697
0.00012476595526308696,0.0005745581614138835
0.00012621213145225474,0.0005745581614138835
0.00012767507043192657,0.0005745581614138835
0.0001291549665014884,0.0005806061420603455
0.00013065201621247213,0.0005806061420603455
0.00013216641839466052,0.0005960620926013036
0.00013369837418249466,0.0005960620926013036
0.00013524808704178755,0.0006021100732477656
0.0001368157627967472,0.0006021100732477656
0.00013840160965731315,0.0006095020495934413
0.00014000583824680976,0.0006095020495934413
0.00014162866162991988,0.0006121900409918688
0.0001432702953409831,0.0006121900409918688
0.00014493095741262166,0.0006256299979840065
0.00014661086840469845,0.0006256299979840065
0.00014831025143361044,0.0006350379678785028
0.00015002933220192182,0.0006350379678785028
0.00015176833902834055,0.0006498219205698541
0.00015352750287804228,0.0006498219205698541
0.000155307057393346,0.000656541899065923
0.00015710723892474503,0.000656541899065923
0.00015892828656229778,0.0006632618775619919
0.00016077044216738237,0.0006632618775619919
0.00016263395040481922,0.00066796586250924
0.00016451905877536624,0.00066796586250924
0.00016642601764859036,0.0006686378603588469
0.00016835508029612023,0.000679389825952557
0.00017030650292528443,0.000679389825952557
0.0001722805447131394,0.0006861098044486258
0.00017427746784089192,0.0006861098044486258
0.00017629753752872057,0.0006908137893958739
0.0001783410220710008,0.0007035817485384047
0.00018040819287193827,0.0007035817485384047
0.00018249932448161524,0.0007163497076809355
0.00018461469463245476,0.0007163497076809355
0.0001867545842761076,0.0007183657012297561
0.00018891927762076664,0.0007223976883273974
0.00019110906216891378,0.0007223976883273974
0.0001933242287555045,0.0007304616625226799
0.00019556507158659492,0.000735165647469928
0.00019783188827841644,0.000735165647469928
0.0002001249798969037,0.0007391976345675694
0.00020244465099768038,0.0007459176130636382
0.00020479120966650856,0.0007459176130636382
0.0002071649675602069,0.0007499496001612795
0.0002095662399480433,0.0007580135743565621
0.0002119953457536071,0.0007593575700557759
0.00021445260759716674,0.0007593575700557759
0.00021693835183851843,0.0007607015657549896
0.00021945290862033137,0.0007781735098447685
0.0002219966119119955,0.000781533499092803
0.0002245697995539774,0.000781533499092803
0.0002271728133026905,0.0007855654861904442
0.0002298059988758851,0.0007943014582353335
0.0002324697059985648,0.0008037094281298299
0.00023516428844943486,0.0008037094281298299
0.00023789010410788932,0.0008084134130770783
0.00024064751500154242,0.0008151333915731468
0.00024343688735431105,0.0008158053894227538
0.00024625859163505465,0.0008184933808211816
0.00024911300260677886,0.0008252133593172501
0.0002520004993764092,0.0008312613399637122
0.0002549214654451423,0.0008312613399637122
0.0002578762887593801,0.0008326053356629261
0.0002608653617622548,0.000837309320610174
0.00026388908144575103,0.0008541092668503461
0.0002669478494034321,0.0008635172367448424
0.00027004207188377727,0.0008688932195416975
0.0002731721598441376,0.000872253208789732
0.000276338529005317,0.0008789731872858007
0.00027954159990678566,0.0008809891808346214
0.0002827817979625341,0.0008856931657818696
0.0002860595535175742,0.0008924131442779384
0.000289375301905095,0.0009011491163228278
0.0002927294835042816,0.0009058531012700759
0.00029612254379880347,0.0009119010819165378
0.00029955493343598134,0.0009206370539614272
0.0003030271082866396,0.000923325045359855
0.0003065395295056527,0.0009273570324574963
0.00031009266359319264,0.0009287010281567098
0.00031368698245668765,0.0009360930045023856
0.00031732296347349763,0.0009421409851488475
0.00032100108955431715,0.0009475169679457026
0.00032472184920731285,0.0009549089442913782
0.00032848573660300434,0.0009569249378401989
0.0003322932516398972,0.0009649889120354815
0.0003361449000108765,0.000979100866877226
0.0003400411932703706,0.0009824608561252606
0.00034398264890229247,0.0009864928432229017
0.00034796979038876914,0.000989852832470936
0.0003520031472796679,0.000994556817418184
0.0003560832552629278,0.0009985888045158254
0.000360210656235707,0.0010046367851622873
0.00036438589837635443,0.0010120287615079631
0.0003686095362172158,0.001019420737853639
0.00037288213071828336,0.0010328606948457764
0.00037720424934169976,0.0010422686647402729
0.00038157646612712486,0.0010449566561387003
0.00038599936176797673,0.0010463006518379142
0.00039047352368855597,0.001053020630333983
0.0003949995461220643,0.001053020630333983
0.000399578030189527,0.0010557086217324104
0.00040420958397963103,0.0010617566023788723
0.0004088948226294864,0.0010651165916269068
0.00041363436840632776,0.0010671325851757275
0.00041842885079015847,0.001070492574423762
0.0004232789065573553,0.0010785565486190446
0.00042818517986524155,0.0010846045292655063
0.0004331483223376403,0.0010946844970096095
0.00043816899315141946,0.001098044486257644
0.00044324785912404005,0.0011014044755056785
0.00044838559480211905,0.0011114844432497815
0.0004535828825510191,0.0011155164303474228
0.00045884041264547613,0.0011249244002419193
0.0004641588833612782,0.0011303003830387744
0.0004695390010680063,0.0011329883744372019
0.0004749814803228505,0.001144412337880519
0.0004804870439655134,0.0011558363013238356
0.0004860564232142139,0.0011571802970230497
0.0004916903577628031,0.0011686042604663665
0.0004973895958790067,0.0011753242389624355
0.0005031548945038057,0.0011773402325112562
0.0005089870193519685,0.0011854042067065383
0.0005148867450137498,0.0011907801895033935
0.0005208548550577665,0.001198844163698676
0.0005268921421350677,0.0012042201464955312
0.0005329994080844093,0.0012136281163900274
0.0005391774640387505,0.001216988105638062
0.0005454271305329836,0.0012277400712317722
0.0005517492376129129,0.001234460049727841
0.0005581446249454966,0.001239164034675089
0.0005646141419303673,0.0012472280088703716
0.0005711586478126435,0.001249916000268799
0.0005777790117970507,0.0012573079766144749
0.0005844761131633638,0.00127343592500504
0.0005912508413831881,0.0012835158927491433
0.0005981040962380944,0.001295611854042067
0.0006050367879391225,0.001301659834688529
0.0006120498372476703,0.0013124118002822392
0.0006191441755977848,0.0013164437873798805
0.0006263207452198692,0.0013245077615751631
0.0006335804992658254,0.0013265237551239838
0.0006409244019356456,0.001329883744372018
0.0006483534286054727,0.0013386197164169077
0.0006558685659571436,0.001347355688461797
0.0006634708121092351,0.0013581076540555071
0.0006711611767496287,0.0013782675895437136
0.0006789406812696112,0.0013883475572878169
0.0006868103588995307,0.0013990995228815267
0.000694771254846024,0.0014118674820240574
0.0007028244264308353,0.0014293394261138364
0.0007109709432312439,0.0014400913917075465
0.0007192118872221193,0.0014474833680532223
0.0007275483529196233,0.0014636113164437875
0.0007359814475265771,0.0014743632820374973
0.0007445122910795143,0.0014837712519319938
0.0007531420165974376,0.0014972112089241315
0.0007618717702322999,0.0015025871917209864
0.0007707027114212304,0.0015140111551643035
0.0007796360130405236,0.0015207311336603723
0.0007886728615614156,0.0015261071164572274
0.0007978144572076629,0.0015415630669981856
0.0008070620141149507,0.0015523150325918958
0.0008164167604921472,0.0015550030239903233
0.0008258799387844272,0.0015664269874336404
0.0008354528058382871,0.0015751629594785294
0.0008451366330684721,0.001577850950876957
0.0008549327066268384,0.0015879309186210603
0.0008648423275731727,0.0015986828842147703
0.0008748668120479914,0.0016094348498084804
0.0008850074914473438,0.001624218802499832
0.00089526571259964,0.0016369867616423627
0.0009056428379445294,0.0016571466971305692
0.0009161402457138521,0.0016658826691754586
0.0009267593301146883,0.0016726026476715273
0.0009375015015145289,0.0016840266111148444
0.0009483681866285928,0.001698810563806196
0.0009593608287093146,0.0017122505207983335
0.0009704808877380307,0.001724346482091257
0.0009817298406188842,0.0017344264498353607
0.00099310918137498,0.001749210402526712
0.0010046204213468132,0.0017572743767219946
0.001016265089392995,0.0017653383509172772
0.0010280447320933097,0.0017774343122102007
0.0010399609139541202,0.0017928902627511595
0.0010520152176161591,0.001809690208991331
0.0010642092440647246,0.001821786170284255
0.001076544612842316,0.0018426181036220683
0.0010890229622637305,0.0018513540756669577
0.001101645949633657,0.0018634500369598818
0.001114415251466788,0.001879577985350447
0.0011273325637104871,0.0018997379208386532
0.0011403996019700331,0.0019225858477252874
0.0011536181017364785,0.001934681809018211
0.0011669898186171474,0.001942745783213494
0.0011805165285688054,0.0019508097574087763
0.0011942000281335325,0.0019709696928969828
0.0012080421346773289,0.0019763456756938377
0.0012220446866314887,0.001981049660641086
0.0012362095437367692,0.002001881593978899
0.0012505385872903913,0.002013977555271823
0.0012650337203959038,0.002026073516564747
0.0012796968682159415,0.0020374974800080638
0.001294529978227916,0.0020596734090450913
0.0013095350204826678,0.0020677373832403735
0.0013247139878661174,0.0020831933337813317
0.0013400688963639508,0.0020973052886230767
0.001355601785329369,0.0021120892413144282
0.0013713147177539455,0.0021228412069081376
0.001387209780541621,0.002137625159599489
0.001403289084785873,0.002151065116591627
0.0014195547660501016,0.0021604730864861234
0.0014360089846512606,0.0021752570391774745
0.0014526539259467812,0.002186009004771185
0.0014694918006248172,0.0022001209596129293
0.0014865248449978572,0.002210872925206639
0.0015037553212997384,0.002224984880048384
0.001521185517986105,0.002248504804784625
0.0015388177500383464,0.0022713527316712587
0.001556654359271062,0.0022894966736106445
0.0015746977146430866,0.0023123446004972787
0.001592950212572123,0.0023230965660909885
0.0016114142772530198,0.0023351925273839124
0.0016300923609797412,0.002368792419864257
0.0016489869444710648,0.0023788723876083597
0.001668100537200059,0.002398360325246959
0.0016874356777273757,0.002421208252133593
0.001706994934038408,0.0024373362005241585
0.001726780903884356,0.002450776157516296
0.0017467962151272458,0.0024648881123580406
0.0017670435260889468,0.0024763120758013574
0.0017875255259042354,0.0025018479940864193
0.0018082449348779518,0.002511927961830522
0.0018292045048462937,0.0025320878973187286
0.0018504070195423021,0.0025603118070022177
0.0018718552949655793,0.0025824877360392444
0.0018935521797562953,0.0026019756736778443
0.0019155005555735278,0.0026248236005644784
0.0019377033374779887,0.0026396075532558296
0.0019601634743191855,0.0026611114844432497
0.001982883949127071,0.0026819434177810632
0.002005867779508234,0.0026987433640212346
0.002029118018046678,0.0027175593038102274
0.002052637752709252,0.0027357032457496133
0.0020764301072557748,0.002759895168335461
0.0021004982416539153,0.002790135071567771
0.0021248453524988827,0.0028042470264095154
0.0021494746734379805,0.002821718970499294
0.00217438947560008,0.0028378469188898594
0.0021995930680300748,0.002857334856528459
0.0022250887981283695,0.0028842147705127343
0.002250880052095462,0.002909078690948189
0.00227697025538168,0.0029352866070828576
0.0023033628731421313,0.002953430549022243
0.002330061410696925,0.002977622471608091
0.002357069413996728,0.003003830387742759
0.0023843904700937206,0.003030038303877428
0.002412028207618007,0.003052214232914455
0.00243998629725955,0.0030764061555003026
0.0024682684522556926,0.0030952220952892955
0.0024968784288843266,0.0031194140178751424
0.0025258200269627847,0.0031536859082050934
0.002555097090352507,0.003177205832941335
0.0025847135074695635,0.0032114777232712852
0.002614673211801092,0.003242389624353202
0.00264498018242772,0.003264565553390229
0.002675638444552045,0.0032847254888784356
0.0027066520700332413,0.0033142933942611383
0.0027380251779278576,0.003338485316846986
0.0027697619350368907,0.003362005241583227
0.002801866556459195,0.003385525166319468
0.002834343306151309,0.0034090450910557084
0.0028671964974937695,0.003435925005039984
0.0029004304938639917,0.0034728848867683626
0.002934049709215787,0.0035011087964518517
0.0029680586086656023,0.0035474766480747258
0.003002461709085549,0.003569652577111753
0.0030372635797033115,0.0035958604932464213
0.0030724688427090033,0.003620052415832269
0.003108082173869064,0.0036637322760567164
0.0031441083031472647,0.0036859082050937435
0.00318055201533292,0.0037161481083260533
0.0032174181506763717,0.003745044015859149
0.003254711605531848,0.003773939923392245
0.003292437333007769,0.0038115718029702304
0.0033306003436245884,0.003859955648141926
0.003369205705980267,0.003894899536321484
0.003408258547423452,0.003935891405147504
0.0034477640547344642,0.00396680330622942
0.0034877274748141775,0.003990323230965661
0.003528154115380883,0.0040225791277467915
0.0035690493456752297,0.004053491028828708
0.0036104185971733375,0.004083730932061018
0.0036522673643081755,0.004108594852496471
0.0036946012051993025,0.004149586721322492
0.003737425742391064,0.004180498622404409
0.0037807466635993493,0.0042450104159666695
0.0038245697224669993,0.00429205026543915
0.0038689007393279753,0.0043437940998588805
0.003913745601980384,0.004383441972985686
0.0039591102664684585,0.004429809824608561
0.004005000757873611,0.0044721456891337955
0.004051423171114647,0.004515153551508636
0.0040983836717572615,0.004554129426785835
0.004145888496832911,0.004589073314965391
0.004193943955667186,0.004641489147234728
0.004242556430717777,0.004669713056918217
0.004291732378422158,0.004712048921443451
0.004341478330055092,0.004755728781667899
0.004391800892596086,0.004798064646193132
0.004442706749606883,0.004842416504267187
0.004494202662119142,0.004890800349438882
0.0045462954695324,0.004961360123647604
0.004598992090522438,0.005004367986022445
0.004652299523960189,0.005073583764531953
0.004706224849841282,0.005126671594650896
0.004760775230226368,0.005178415429070627
0.00481595791019235,0.005252335192527384
0.004871780218794631,0.005298031046300652
0.004928249570040513,0.005358510852765271
0.004985373463873894,0.005430414622673208
0.005043159487171359,0.005482158457092938
0.005101615314749833,0.005548014246354411
0.005160748710385908,0.005615886029164707
0.005220567527846975,0.00568442980982461
0.005281079711934331,0.0057617095625294
0.005342293299538352,0.005839661313083798
0.005404216420705915,0.005895437134601169
0.00546685729972018,0.005954572945366575
0.0055302242561929005,0.006027148713124118
0.005594325706169377,0.0060923325045359866
0.005659170163246243,0.006161548283045494
0.005724766239702178,0.006221356091660506
0.005791122647641758,0.006277803911027485
0.005858248200152536,0.006350379678785027
0.005926151812475552,0.006388011558363013
0.005994842503189409,0.00645319534977488
0.006064329395408062,0.00653517908742692
0.006134621717992506,0.006609098850883677
0.0062057288067765,0.006687722599287682
0.0062776601058065,0.006772394328338149
0.006350425168595962,0.006838250117599623
0.00642403365939419,0.006911497883206774
0.006498495354469888,0.0069739936832202126
0.006573820143409586,0.007075465358510853
0.006650018030431118,0.007156777098313286
0.006727099135712337,0.007210536926281835
0.006805073696735206,0.0072931926617834835
0.0068839520696454964,0.007385256367179624
0.006963744730628222,0.007476648074726161
0.007044462277299037,0.0075781197500168
0.007126115430111745,0.007656071500571198
0.007208715033782135,0.007751495195215374
0.007292272058728313,0.007818694980176063
0.007376797602527731,0.007893958739332034
0.007462302891391108,0.007959814528593508
0.007548799281653432,0.008045158255493583
0.007636298261282241,0.008117062025401519
0.0077248114514034,0.00820710973724884
0.007814350607844541,0.008285061487803239
0.00790492762269642,0.008365029231906459
0.007996554525892346,0.0084765808749412
0.008089243486805939,0.008553188629796383
0.008183006815867389,0.008649956320139774
0.008277856966198472,0.008732612055641423
0.00837380653526649,0.008836099724480882
0.008470868266557402,0.00892681943417781
0.008569055051268348,0.00903904307506216
0.008668379930019773,0.009130434782608696
0.008768856094587427,0.009222498488004839
0.008870496889654403,0.009294402257912776
0.00897331581458352,0.009383105974060885
0.009077326525210223,0.009483905651501916
0.009182542835656282,0.009595457294536657
0.009288978720164497,0.009667361064444593
0.009396648314954691,0.0097654727504872
0.009505565920101192,0.009873664404273907
0.009615746001432095,0.009973792083865332
0.009727203192450537,0.010072575767757542
0.009839952296278227,0.010177407432296217
0.009954008287621519,0.010280895101135676
0.010069386314760271,0.010379678785027888
0.010186101701559752,0.010489214434513809
0.010304169949505875,0.01059471809690209
0.01042360673976401,0.01071769370338015
0.010544427935261684,0.010816477387272361
0.010666649582795389,0.01093474900880317
0.010790287915161836,0.011041596666890665
0.01091535935331391,0.011169948256165579
0.011041880508541602,0.0112989718432901
0.011169868184678225,0.011427995430414622
0.011299339380332217,0.011550299039043076
0.011430311291144786,0.01166117868422821
0.011562801312073753,0.011774074322962166
0.011696827039703846,0.01189167394664337
0.01183240627458378,0.011999865600430079
0.011969557023590427,0.012143001142396343
0.012108297502320394,0.012237080841341308
0.012248646137509308,0.01234863248437605
0.012390621569479156,0.012481688058598213
0.012534242654613994,0.012643639540353472
0.01267952846786434,0.012778039110274846
0.012826498305280598,0.012935286607082857
0.012975171686575868,0.01304415025871917
0.013125568357718427,0.013180565822189369
0.013277708293554291,0.013326389355554061
0.013431611700460153,0.013459444929776224
0.013587299019027091,0.013618036422283448
0.013744790926775366,0.013745716013708756
0.013904108340900697,0.013898931523419126
0.014065272421052363,0.014038707076137358
0.014228304572143519,0.014197970566494186
0.014393226447194065,0.014345138095558096
0.014560059950206485,0.014519857536455882
0.014728827239075018,0.014640145151535517
0.014899550728528537,0.014790000671997849
0.015072253093107555,0.01492776023116726
0.01524695727017573,0.01507223976883274
0.015423686462966274,0.015207311336603723
0.01560246414366368,0.015340366910825885
0.015783314056521166,0.015476782474296083
0.01596626022101425,0.015646125932397014
0.01615132693503091,0.015818829379745984
0.01633853877809862,0.015961292923862645
0.016527920614648955,0.016133324373362005
0.0167194975973199,0.016289227874470798
0.016913295170296487,0.016447819366978027
0.01710933907269015,0.016587594919696257
0.01730765534195726,0.016763658356293263
0.01750827031735725,0.01695786573482965
0.017711210643450888,0.017114441233788052
0.017916503273639015,0.01725757677575432
0.018124175473742375,0.017415496270411935
0.018334254825622908,0.01756535179087427
0.018546769230846995,0.017764935152207513
0.018761746914391215,0.017955782541495866
0.018979216428391014,0.018110342046905446
0.019199206655932846,0.01827834150930717
0.019421746814890263,0.018445668973859283
0.019646866461804465,0.01865466030508702
0.01987459549580984,0.01881929977824071
0.02010496416260499,0.019020227135273165
0.02033800305846982,0.019201666554667027
0.020573743134329137,0.0193945299375042
0.02081221569986339,0.019590081311739803
0.021053452427667062,0.019779584705328944
0.02129748535745521,0.019940192191384987
0.021544346900318843,0.02013372757207177
0.02179406984302956,0.020335998924803443
0.0220466873523941,0.02052819030979101
0.022302232979659387,0.02075599758080774
0.022560740664968614,0.02092870102815671
0.022822244741868985,0.021114844432497816
0.023086779941871697,0.021317787783079096
0.023354381399064792,0.021555003023990323
0.023625084654779475,0.02174450641757946
0.023898925662310503,0.02193468180901821
0.024175940791691306,0.022159129090786912
0.024456166834524465,0.022360728445668974
0.024739641008868142,0.022580471742490425
0.025026400964179192,0.022837174921040253
0.025316484786313556,0.02307304616625227
0.025609931002584595,0.02329883744372018
0.025906778586880088,0.023500436798602246
0.026207066964838526,0.023752435992204824
0.02651083601908539,0.023961427323432566
0.026818126094530156,0.024143538740676034
0.02712897800372467,0.024382097977286472
0.027443433032283655,0.024588401317115788
0.02776153294436801,0.024835024527921513
0.028083319988231725,0.02508231973657684
0.028408836901833042,0.02532692695383375
0.028738126918510663,0.02554935824205363
0.029071233772725785,0.025804717424904238
0.029408201705870638,0.0260452926550635
0.029749075472144403,0.026311403803507827
0.030093900344497212,0.026566090988508834
0.03044272212064303,0.026824810160607487
0.030795587129142266,0.027068745380014785
0.03115254223555488,0.02732679255426383
0.03151363484866479,0.027609703648948325
0.031878912926776456,0.02785431086620523
0.03224842498408442,0.028127141993145623
0.0326222200971167,0.02838048518244742
0.03300034791125285,0.028661380283583095
0.03338285864731761,0.028924803440628987
0.033769803108250916,0.029193602580471746
0.03416123268585528,0.029471809690208996
0.034557199367621395,0.029727840870909218
0.03495775574363275,0.030041663866675627
0.035362955013550426,0.03036489483233653
0.03577285099367873,0.030658557892614742
0.0361874981241128,0.030943484980848063
0.03660695147596903,0.031245884013171153
0.03703126675869927,0.0315825549358242
0.03746050032748993,0.03190175391438747
0.037894709190746674,0.032208856931657814
0.03833395101766601,0.03247832806935018
0.03877828414589457,0.032799543041462265
0.03922776758927719,0.03310194207378537
0.03968246104569482,0.03342248504804785
0.040142424904993215,0.033703380149183525
0.040607720257003654,0.03402795511054364
0.041078408899656464,0.034376721994489615
0.04155455334718875,0.03468584100530878
0.04203621683844714,0.03500571198172166
0.04252346334528682,0.03534843088502117
0.04301635758106795,0.035646797930246624
0.0435149650092505,0.03598414085074928
0.044019351852088745,0.036363147637927556
0.044529585099426554,0.03667629863584436
0.04504573251759458,0.03699012163161078
0.04556786265841064,0.037355688461796925
0.046096044868284336,0.03775485518446341
0.04663034929742731,0.03811639002755191
0.04717084690917017,0.03846986089644513
0.047717609489387455,0.038804515825549356
0.04827070965603183,0.03922720247295209
0.0488302208687788,0.03959747328808548
0.0493962174387832,0.03999798400645118
0.04996877453854884,0.04042671863450037
0.0505479682119124,0.04083394933136214
0.05113387538414326,0.04121967609703649
0.05172657387216019,0.04163497076809355
0.05232614239486662,0.04201464955312143
0.052932660583605615,0.042424568241381626
0.05354620899273607,0.04288959075330959
0.05416686911033152,0.043354613265237554
0.05479472336900287,0.0438088838115718
0.05542985515684669,0.04423493044822256
0.05607234882852033,0.04466433707412136
0.05672228971644543,0.04511121564410994
0.05737976414214134,0.04556145420334655
0.05804485942768978,0.04599556481419259
0.05871766390733255,0.0465035951884954
0.05939826693920356,0.04694240978428869
0.060086758917196864,0.04741146428331429
0.0607832312829723,0.04788791075868557
0.06148777653810023,0.048391909145890734
0.062200488256347115,0.048936227404072316
0.06292146109610344,0.049477857670855455
0.06365079081295572,0.050008735972044895
0.06438857427240419,0.050502654391505954
0.06513490946272803,0.05104226866474028
0.0658898955079995,0.05162018681540219
0.06665363268124913,0.05214232914454673
0.06742622241778341,0.05267387944358578
0.06820776732865685,0.053224917680263426
0.06899837121430018,0.05379611585242927
0.0697981390783066,0.054369330018143945
0.07060717714137772,0.0549022243128822
0.07142559285543126,0.05545796653450709
0.07225349491787214,0.056039244674417045
0.07309099328602911,0.0566010348766884
0.07393819919175866,0.05720784893488341
0.07479522515621821,0.057822054969424094
0.07566218500481055,0.058442980982460854
0.07653919388230147,0.05909145890733149
0.0774263682681127,0.05975001679994624
0.07832382599179197,0.06040118271621531
0.07923168624866253,0.06108124454001747
0.08015006961565405,0.061727706471339294
0.08107909806731686,0.0624118002822391
0.08201889499202203,0.06308984611249244
0.08296958520834907,0.06377662791479066
0.08393129498166364,0.06449499361602043
0.08490415204088747,0.06517438344197299
0.0858882855954625,0.06591358107654055
0.08688382635251184,0.06664807472616087
0.08789090653419954,0.06736039244674416
0.08890965989529158,0.06818291781466299
0.08994022174092044,0.06903904307506216
0.09098272894455559,0.06983872051609434
0.09203731996618221,0.07057254216786507
0.09310413487069075,0.07137356360459646
0.09418331534647952,0.07205698541764667
0.0952750047242729,0.07292520663933874
0.09637934799615785,0.07376587594919697
0.09749649183484087,0.0745890733149654
0.0986265846131282,0.0754304146226732
0.09976977642363201,0.0762784759088771
0.10092621909870483,0.07714602513271958
0.10209606623060476,0.07800013439956992
0.10327947319189525,0.07889523553524629
0.10447659715608053,0.07986022444728177
0.10568759711848051,0.08077548551844635
0.10691263391734772,0.08170149855520462
0.10815187025522892,0.08263624756400781
0.10940547072057435,0.08359317250184799
0.11067360180959745,0.08458571332571736
0.11195643194838795,0.0855466702506552
0.11325413151528127,0.08653047510247966
0.11456687286348727,0.08749277602311673
0.11589483034398118,0.08848733284053491
0.11723818032865997,0.08949398561924601
0.11859710123376706,0.09056111820442174
0.11997177354358855,0.09164572273368725
0.12136237983442417,0.09274107922854646
0.12276910479883604,0.093750419998656
0.12419213527017846,0.09481419259458371
0.12563166024741215,0.09586855722061689
0.12708787092020596,0.09695181775418318
0.12856096069432965,0.09806061420603454
0.130051125217341,0.09920368254821585
0.13155856240457053,0.10030710301727035
0.1330834724654076,0.10143269941536186
0.1346260579298911,0.10263691956185739
0.13618652367560827,0.10380955580942142
0.1377650769549055,0.10504199986560044
0.13936192742241435,0.10619850816477387
0.14097728716289676,0.10744372018009543
0.142611370719413,0.10867011625562799
0.14426439512181588,0.10998857603655668
0.14593657991557576,0.11130165983468854
0.1476281471909391,0.11268395941132987
0.14933932161242533,0.11399569921376251
0.15107033044866555,0.11528727908070695
0.15282140360258709,0.1166689066594987
0.15459277364194784,0.11806599018883139
0.15638467583022478,0.1194523217525704
0.15819734815786016,0.12095558094214098
0.16003103137387018,0.12241381627578793
0.16188596901781993,0.1238485316846986
0.1637624074521689,0.12534103890867548
0.16566059589499152,0.1268463140917949
0.16758078645307686,0.12843558900611518
0.16952323415541215,0.12999664001075198
0.1714881969870541,0.13153013910355488
0.17347593592339325,0.13312210200927357
0.1754867149648152,0.13486929641825146
0.1775208011717636,0.13661783482292858
0.1795784647002097,0.13826758954371346
0.18165997883753285,0.13992608023654324
0.18376562003881725,0.14159733888851556
0.18589566796356882,0.14338619716416906
0.18805040551285834,0.14516363147637928
0.1902301188668946,0.14688864995632014
0.19243509752303323,0.1487023721524091
0.19466563433422632,0.1505255023183926
0.19692202554791735,0.15233250453598549
0.19920457084538712,0.15423022646327533
0.20151357338155584,0.15611450843357305
0.20384933982524642,0.1579887104361266
0.20621218039991446,0.15994153618708418
0.2086024089248505,0.16176332235736843
0.21102034285685967,0.16379477185673005
0.21346630333242453,0.16583294133458773
0.21594061521035676,0.16795645453934546
0.21844360711494284,0.16993683220213696
0.22097561147959033,0.17196693770579935
0.22353696459097966,0.17412472280088703
0.22612800663372795,0.1762798199045763
0.2287490817355704,0.17849002083193335
0.2314005380130654,0.1806417579463746
0.23408272761782944,0.18282843894899536
0.23679600678330787,0.18515153551508637
0.23954073587208793,0.1873758483972851
0.24231727942376008,0.1897036489483234
0.24512600620333397,0.19199583361333245
0.24796728925021602,0.19444056179020228
0.2508415059277541,0.19685975404878703
0.2537490379733572,0.1992305624622001
0.2566902715491952,0.20171157852294871
0.25966559729348726,0.20425441838586117
0.26267541037238384,0.20683220213695316
0.26572011053245065,0.2094724816880586
0.26880010215376077,0.21270613534036692
0.2719157943036019,0.21565956588938917
0.2750676007908067,0.21842147705127343
0.2782559402207126,0.2212371480411263
0.28148123605075814,0.22409851488475235
0.28474391664672477,0.22706135340366912
0.28804441533962977,0.230037631879578
0.2913831704832789,0.2330186143404341
0.2947606255124859,0.23600228479268864
0.29817722900196736,0.2390457630535582
0.30163343472591975,0.24216786506283183
0.30512970171828707,0.24534977488072043
0.30866649433372745,0.2487473960083328
0.3122442823092858,0.2520536254283986
0.3158635408267819,0.2554297426248236
0.31952475057592133,0.2589086754922384
0.32322839781813806,0.26258047174249044
0.3269749744511768,0.2660479806464619
0.33076497807442423,0.26956252939990594
0.3345989120549975,0.27330152543511865
0.3384772855945983,0.2771191452187353
0.34240061379714254,0.2809112290840669
0.34636941773717345,0.284787984678449
0.3503842245290676,0.28864794032659097
0.3544455673970435,0.29264767152745114
0.3585539857459817,0.29680397822726967
0.36271002523306484,0.301068476580875
0.3669142378402494,0.30538471876889994
0.3711671819475767,0.30964316914185874
0.37546942240733366,0.31398360325246955
0.37982153061907364,0.3183542772663127
0.3842240846055061,0.32274847120489214
0.38867766908926676,0.3272024729520866
0.393182875570577,0.33186815402190717
0.39774030240580366,0.33671191452187355
0.40235055488692933,0.3415415630669982
0.4070142453219439,0.3464646193132182
0.4117319931161679,0.3514407633895572
0.4165044248545185,0.356620522814327
0.42133217438472886,0.36181775418318657
0.4262158829015325,0.36688058598212486
0.43115619903182284,0.3723768563940596
0.43615377892080054,0.37774275922317047
0.441209286319119,0.38334453329749346
0.4463233926710397,0.38899065922989046
0.4514967772036102,0.39457227336872525
0.4567301270168747,0.4003689268194342
0.4620241371751313,0.4061494523217526
0.46737951079924633,0.4120126335595726
0.47279695916003905,0.4179221826490155
0.4782772017727485,0.42396545931053026
0.4838209664925957,0.43006316779786297
0.48942898961145315,0.4361487803239029
0.49510201595563513,0.44167932262616755
0.5008407989848213,0.447645991532827
0.5066461008921268,0.45377931590618914
0.5125186927053332,0.46004636785162295
0.5184593543892912,0.46656407499496
0.5244688749495119,0.47301727034473495
0.5305480525369574,0.4796411531483099
0.5366976945540476,0.4860446206572139
0.5429186177618943,0.4925992876822794
0.5492116483887789,0.49918621060412605
0.5555776222398878,0.5058201733754452
0.5620173848083188,0.5124675761037565
0.5685317913873753,0.5191741146428331
0.5751217071841613,0.5261232444056179
0.5817880074344935,0.5330199583361332
0.5885315775191451,0.5399818560580606
0.595353313081437,0.5469834016531147
0.6022541201461928,0.5539345474094484
0.6092349152400711,0.5611692762583159
0.6162966255132942,0.568504132786775
0.6234401888627864,0.5758490692829784
0.6306665540567405,0.5833210133727572
0.6379766808606282,0.5910100127679592
0.6453715401646701,0.5986875881997177
0.6528521141127848,0.6066037228680868
0.6604193962330305,0.6146421611450844
0.6680743915695615,0.6225414958672133
0.675818116816111,0.6305732141657147
0.6836516004510238,0.6388105638061959
0.6915758828738525,0.6468913379477186
0.6995920165435374,0.6553907667495464
0.707701066118189,0.6640696189772192
0.7159041085964888,0.6729541025468719
0.7242022334607315,0.6817592903702707
0.732596542821523,0.6908164773872724
0.741088151564157,0.6998494724816882
0.7496781874966877,0.7090652509911968
0.7583677914997191,0.7185296687050602
0.7671581176779302,0.7281345339694912
0.7760503335133571,0.7379611585242927
0.7850456200204509,0.7480935421006654
0.794145171902934,0.7582877494792017
0.8033501977124734,0.7685787245480814
0.8126619200091946,0.7790968348901283
0.822081575524054,0.78988038438277
0.8316104153230961,0.8006881257979973
0.8412497049736118,0.811666554667025
0.8510007247122247,0.8228512868758819
0.8608647696149244,0.8341139708352934
0.8708431497690724,0.8454566225388079
0.880937190447399,0.856771050332639
0.8911482322840202,0.8683717492104026
0.9014776314524917,0.8801774074322962
0.9119267598459299,0.8917955782541496
0.9224970052592174,0.9039137154761105
0.9331897715733238,0.9162166521067133
0.9440064789417604,0.9289671393051542
0.9549485639791966,0.94206840938109
0.9660174799522646,0.9555298703044149
0.9772146969725725,0.9695356494859217
0.9885417021919574,0.984174450641758
1.0,0.9998763523956724


==> data/ELD/LiRA/LSTM-offline/total/roc_SeasonalityLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.00029030307103017274
1.0233165783302449e-05,0.00029030307103017274
1.0351779556301762e-05,0.00029030307103017274
1.0471768194855202e-05,0.00029030307103017274
1.05931476351837e-05,0.00029030307103017274
1.0715933998226711e-05,0.00029030307103017274
1.084014359178331e-05,0.00029030307103017274
1.09657929126781e-05,0.00029030307103017274
1.1092898648952227e-05,0.00029030307103017274
1.1221477682079803e-05,0.00029030307103017274
1.1351547089209991e-05,0.00029030307103017274
1.148312414543511e-05,0.00029030307103017274
1.1616226326085018e-05,0.00029030307103017274
1.1750871309048075e-05,0.00029030307103017274
1.1887076977119033e-05,0.00029030307103017274
1.2024861420374123e-05,0.00029030307103017274
1.216424293857368e-05,0.00029030307103017274
1.2305240043592616e-05,0.00029030307103017274
1.244787146187906e-05,0.00029030307103017274
1.259215613694151e-05,0.00029030307103017274
1.2738113231864785e-05,0.00029030307103017274
1.288576213185518e-05,0.00029030307103017274
1.3035122446815089e-05,0.00029030307103017274
1.3186214013947484e-05,0.00029030307103017274
1.3339056900390587e-05,0.00029030307103017274
1.3493671405883065e-05,0.0002970230495262415
1.3650078065460137e-05,0.0002970230495262415
1.3808297652180924e-05,0.0002970230495262415
1.3968351179887397e-05,0.0002970230495262415
1.4130259905995336e-05,0.0002970230495262415
1.429404533431761e-05,0.0002970230495262415
1.4459729217920196e-05,0.0002970230495262415
1.4627333562011299e-05,0.0002970230495262415
1.4796880626863964e-05,0.0002970230495262415
1.4968392930772556e-05,0.0002970230495262415
1.514189325304352e-05,0.0002970230495262415
1.53174046370208e-05,0.0002970230495262415
1.5494950393146317e-05,0.0002970230495262415
1.567455410205595e-05,0.0002970230495262415
1.5856239617711373e-05,0.0002970230495262415
1.60400310705682e-05,0.0002970230495262415
1.622595287078087e-05,0.0002970230495262415
1.6414029711444665e-05,0.0002970230495262415
1.6604286571875295e-05,0.0002970230495262415
1.6796748720926532e-05,0.0002970230495262415
1.6991441720346258e-05,0.0003131509979168067
1.7188391428171457e-05,0.0003131509979168067
1.7387624002162504e-05,0.0003131509979168067
1.7589165903277326e-05,0.0003131509979168067
1.7793043899185774e-05,0.0003131509979168067
1.7999285067824765e-05,0.0003131509979168067
1.8207916800994626e-05,0.0003131509979168067
1.8418966807997107e-05,0.0003131509979168067
1.86324631193156e-05,0.0003131509979168067
1.8848434090337955e-05,0.0003131509979168067
1.906690840512252e-05,0.0003131509979168067
1.9287915080207776e-05,0.0003131509979168067
1.9511483468466162e-05,0.0003131509979168067
1.9737643263002554e-05,0.0003131509979168067
1.9966424501097934e-05,0.0003131509979168067
2.0197857568198782e-05,0.00032995094415697864
2.0431973201952705e-05,0.00032995094415697864
2.066880249629082e-05,0.00032995094415697864
2.09083769055575e-05,0.00032995094415697864
2.1150728248687946e-05,0.00032995094415697864
2.1395888713434215e-05,0.00032995094415697864
2.1643890860640203e-05,0.00032995094415697864
2.189476762856621e-05,0.00032995094415697864
2.2148552337263592e-05,0.00032995094415697864
2.2405278693000182e-05,0.00032995094415697864
2.266498079273693e-05,0.00032995094415697864
2.2927693128656486e-05,0.00032995094415697864
2.3193450592744275e-05,0.00032995094415697864
2.3462288481422625e-05,0.00032995094415697864
2.3734242500238664e-05,0.00037497480008063974
2.4009348768606518e-05,0.00037497480008063974
2.4287643824604503e-05,0.00037497480008063974
2.45691646298279e-05,0.00037497480008063974
2.4853948574297985e-05,0.00037497480008063974
2.5142033481427965e-05,0.00037497480008063974
2.543345761304648e-05,0.00037497480008063974
2.5728259674479322e-05,0.00037497480008063974
2.6026478819690045e-05,0.00037497480008063974
2.63281546564802e-05,0.00037497480008063974
2.6633327251749808e-05,0.00037497480008063974
2.694203713681882e-05,0.0003978724254893086
2.7254325312810276e-05,0.0003981222560301018
2.7570233256095827e-05,0.0003983749823847302
2.7889802923804396e-05,0.00039863063811889705
2.8213076759394707e-05,0.0003988892571873693
2.8540097698292373e-05,0.0003991508739384874
2.8870909173592345e-05,0.00039941552311872745
2.9205555121827452e-05,0.00039968323987731545
2.95440799888038e-05,0.00039995405977089657
2.9886528735503827e-05,0.0004002280187682566
3.0232946844057763e-05,0.0004005051532550997
3.0583380323784315e-05,0.00041865466030508705
3.0937875717301366e-05,0.00041865466030508705
3.12964801067075e-05,0.00041865466030508705
3.165924111983521e-05,0.00041865466030508705
3.20262069365765e-05,0.00041865466030508705
3.2397426295281954e-05,0.00041865466030508705
3.277294849923382e-05,0.00041865466030508705
3.315282342319423e-05,0.00041865466030508705
3.353710152002929e-05,0.00041865466030508705
3.392583382740992e-05,0.000430078623748404
3.4319071974590426e-05,0.000430078623748404
3.4716868189265594e-05,0.000430078623748404
3.511927530450728e-05,0.000430078623748404
3.552634676578139e-05,0.000430078623748404
3.5938136638046256e-05,0.000430078623748404
3.6354699612933176e-05,0.000430078623748404
3.677609101601031e-05,0.000430078623748404
3.720236681413066e-05,0.0004421745850413279
3.7633583622865324e-05,0.0004421745850413279
3.806979871402284e-05,0.0004421745850413279
3.8511070023255685e-05,0.0004421745850413279
3.895745615775501e-05,0.0004421745850413279
3.940901640403448e-05,0.0004421745850413279
3.986581073580439e-05,0.0004421745850413279
4.032789982193705e-05,0.00046636650762717555
4.079534503452449e-05,0.00046636650762717555
4.1268208457029516e-05,0.00046636650762717555
4.174655289253135e-05,0.00046636650762717555
4.223044187206672e-05,0.00046636650762717555
4.271993966306776e-05,0.00046636650762717555
4.321511127789762e-05,0.00046636650762717555
4.371602248248502e-05,0.0004939184194610578
4.422273980505897e-05,0.0004939184194610578
4.473533054498463e-05,0.0004939184194610578
4.525386278170167e-05,0.0004939184194610578
4.577840538376616e-05,0.0004939184194610578
4.6309028017997366e-05,0.0004939184194610578
4.684580115873045e-05,0.0004939184194610578
4.738879609717651e-05,0.0004992944022579129
4.793808495089107e-05,0.0004992944022579129
4.8493740673352334e-05,0.0004992944022579129
4.9055837063650453e-05,0.0004992944022579129
4.962444877628913e-05,0.0004992944022579129
5.0199651331100794e-05,0.0004992944022579129
5.0781521123276707e-05,0.0005097560524047766
5.137013543351339e-05,0.0005103446667150133
5.196557243827657e-05,0.0005109401037197766
5.2567911220184194e-05,0.0005115424425016842
5.3177231778509664e-05,0.0005121517630600097
5.379361503980698e-05,0.0005275183119414018
5.441714286865888e-05,0.0005275183119414018
5.5047898078549675e-05,0.0005275183119414018
5.5685964442864085e-05,0.0005275183119414018
5.633142670601352e-05,0.0005275183119414018
5.698437059469136e-05,0.0005275183119414018
5.764488282925873e-05,0.0005326423493787891
5.8313051135262185e-05,0.0005331768840235917
5.8988964255084936e-05,0.0005337176145194499
5.9672711959733106e-05,0.0005342646126831685
6.0364385060758635e-05,0.000534817951163989
6.106407542232036e-05,0.000549022243128822
6.177187597338488e-05,0.000549022243128822
6.248788072006888e-05,0.000549022243128822
6.321218475812448e-05,0.000549022243128822
6.394488428556937e-05,0.0005658221893689939
6.468607661546321e-05,0.0005658221893689939
6.543586018883229e-05,0.0005658221893689939
6.619433458774387e-05,0.0005658221893689939
6.696160054853215e-05,0.0005658221893689939
6.773775997517745e-05,0.0005974060883005174
6.852291595284057e-05,0.0005974060883005174
6.9317172761554e-05,0.0005974060883005174
7.012063589007177e-05,0.0005974060883005174
7.09334120498799e-05,0.0006027820710973726
7.17556091893692e-05,0.0006027820710973726
7.258733650817246e-05,0.0006027820710973726
7.342870447166758e-05,0.0006027820710973726
7.42798248256491e-05,0.0006095020495934413
7.514081061116962e-05,0.0006095020495934413
7.601177617955322e-05,0.0006095020495934413
7.689283720758305e-05,0.0006095020495934413
7.778411071286482e-05,0.0006155500302399032
7.868571506936843e-05,0.0006155500302399032
7.959777002314978e-05,0.0006155500302399032
8.05203967082547e-05,0.0006155500302399032
8.145371766280736e-05,0.0006222700087359721
8.239785684528512e-05,0.0006222700087359721
8.335293965098187e-05,0.0006222700087359721
8.43190929286625e-05,0.0006340133339070914
8.529644499741017e-05,0.0006349906859758391
8.628512566366886e-05,0.0006359793666420977
8.728526623848371e-05,0.0006369795072169125
8.829699955494083e-05,0.0006504939184194611
8.932045998580959e-05,0.0006504939184194611
9.03557834613892e-05,0.0006504939184194611
9.140310748756223e-05,0.0006779205506362429
9.246257116405733e-05,0.000678768121577439
9.353431520292377e-05,0.0006796255168085322
9.461848194721992e-05,0.0006874538001478396
9.571521538991856e-05,0.0006874538001478396
9.682466119303115e-05,0.0006874538001478396
9.794696670695385e-05,0.0006935017807943014
9.908228099003788e-05,0.0006935017807943014
0.00010023075482838654,0.0006935017807943014
0.00010139254075588153,0.000696189772192729
0.00010256779307444219,0.000696189772192729
0.00010375666787451859,0.000696189772192729
0.00010495932305582277,0.0007037094070555539
0.00010617591834830001,0.0007049260023480312
0.00010740661533334334,0.0007061566993330746
0.00010865157746525384,0.0007304616625226799
0.00010991097009294972,0.0007304616625226799
0.0001111849604819271,0.0007459176130636383
0.00011247371783647519,0.0007459176130636383
0.00011377741332214914,0.0007459176130636383
0.00011509622008850323,0.0007539815872589208
0.00011643031329208767,0.0007539815872589208
0.00011777987011971193,0.0007553255829581345
0.0001191450698119776,0.0007553255829581345
0.00012052609368708426,0.0007553255829581345
0.00012192312516491107,0.0007648323647915619
0.0001233363497913776,0.0007659629444927351
0.00012476595526308696,0.0007714535313486998
0.00012621213145225474,0.0007714535313486998
0.00012767507043192657,0.0007714535313486998
0.0001291549665014884,0.0007828774947920166
0.00013065201621247213,0.0007828774947920166
0.00013216641839466052,0.0007949734560849405
0.00013369837418249466,0.0007949734560849405
0.00013524808704178755,0.0008023654324306161
0.0001368157627967472,0.0008023654324306161
0.00013840160965731315,0.0008124454001747194
0.00014000583824680976,0.0008124454001747194
0.00014162866162991988,0.000815805389422754
0.0001432702953409831,0.000815805389422754
0.00014493095741262166,0.0008231973657684296
0.00014661086840469845,0.0008231973657684296
0.00014831025143361044,0.0008265573550164639
0.00015002933220192182,0.0008265573550164639
0.00015176833902834055,0.0008299173442644983
0.00015352750287804228,0.0008299173442644983
0.000155307057393346,0.0008339493313621396
0.00015710723892474503,0.0008339493313621396
0.00015892828656229778,0.000843357301256636
0.00016077044216738237,0.000843357301256636
0.00016263395040481922,0.0008453732948054566
0.00016451905877536624,0.0008453732948054566
0.00016642601764859036,0.0008494052819030979
0.00016835508029612023,0.0008561252603991668
0.00017030650292528443,0.0008561252603991668
0.0001722805447131394,0.000860829245346415
0.00017427746784089192,0.000860829245346415
0.00017629753752872057,0.0008635172367448425
0.0001783410220710008,0.0008655332302936631
0.00018040819287193827,0.0008655332302936631
0.00018249932448161524,0.000871581210940125
0.00018461469463245476,0.000871581210940125
0.0001867545842761076,0.0008742692023385524
0.00018891927762076664,0.0008843491700826556
0.00019110906216891378,0.0008843491700826556
0.0001933242287555045,0.0008924131442779382
0.00019556507158659492,0.0008977891270747933
0.00019783188827841644,0.0008977891270747933
0.0002001249798969037,0.0009024931120220415
0.00020244465099768038,0.0009098850883677174
0.00020479120966650856,0.0009098850883677174
0.0002071649675602069,0.0009159330690141791
0.0002095662399480433,0.0009166050668637859
0.0002119953457536071,0.0009199650561118204
0.00021445260759716674,0.0009199650561118204
0.00021693835183851843,0.0009239970432094619
0.00021945290862033137,0.0009273570324574963
0.0002219966119119955,0.0009367650023519925
0.0002245697995539774,0.0009367650023519925
0.0002271728133026905,0.00093945299375042
0.0002298059988758851,0.0009455009743968819
0.0002324697059985648,0.0009535649485921645
0.00023516428844943486,0.0009535649485921645
0.00023789010410788932,0.0009649889120354815
0.00024064751500154242,0.0009743968819299778
0.00024343688735431105,0.0009784288690276191
0.00024625859163505465,0.0009817888582756534
0.00024911300260677886,0.000984476849674081
0.0002520004993764092,0.0009878368389221153
0.0002549214654451423,0.0009878368389221153
0.0002578762887593801,0.0009911968281701498
0.0002608653617622548,0.0009985888045158256
0.00026388908144575103,0.001002620791613467
0.0002669478494034321,0.001018076742154425
0.00027004207188377727,0.001018076742154425
0.0002731721598441376,0.0010214367314024596
0.000276338529005317,0.0010234527249512802
0.00027954159990678566,0.0010254687185001009
0.0002827817979625341,0.001030172703447349
0.0002860595535175742,0.0010429406625898797
0.000289375301905095,0.0010577246152812313
0.0002927294835042816,0.0010644445937772998
0.00029612254379880347,0.0010657885894765136
0.00029955493343598134,0.001080572542167865
0.0003030271082866396,0.0010859485249647203
0.0003065395295056527,0.0010893085142127546
0.00031009266359319264,0.0010946844970096095
0.00031368698245668765,0.0011054364626033196
0.00031732296347349763,0.0011155164303474228
0.00032100108955431715,0.001132316376587595
0.00032472184920731285,0.0011390363550836638
0.00032848573660300434,0.0011410523486324845
0.0003322932516398972,0.00114844432497816
0.0003361449000108765,0.0011585242927222635
0.0003400411932703706,0.001161212284120691
0.00034398264890229247,0.0011645722733687254
0.00034796979038876914,0.0011652442712183323
0.0003520031472796679,0.0011726362475640078
0.0003560832552629278,0.0011739802432632214
0.000360210656235707,0.0011961561723002486
0.00036438589837635443,0.0012042201464955312
0.0003686095362172158,0.0012143001142396344
0.00037288213071828336,0.0012257240776829515
0.00037720424934169976,0.0012425240239231233
0.00038157646612712486,0.0012438680196223371
0.00038599936176797673,0.0012519319938176197
0.00039047352368855597,0.0012673879443585781
0.0003949995461220643,0.0012747799207042537
0.000399578030189527,0.001284859888448357
0.00040420958397963103,0.0012915798669444257
0.0004088948226294864,0.0012942678583428532
0.00041363436840632776,0.0013050198239365634
0.00041842885079015847,0.0013083798131845975
0.0004232789065573553,0.0013184597809287012
0.00042818517986524155,0.0013245077615751627
0.0004331483223376403,0.0013285397486728042
0.00043816899315141946,0.00133593172501848
0.00044324785912404005,0.0013372757207176938
0.00044838559480211905,0.0013486996841610105
0.0004535828825510191,0.0013513876755594384
0.00045884041264547613,0.0013560916605066865
0.0004641588833612782,0.0013668436261003963
0.0004695390010680063,0.0013695316174988242
0.0004749814803228505,0.0013876755594382096
0.0004804870439655134,0.0013957395336334924
0.0004860564232142139,0.0014011155164303474
0.0004916903577628031,0.0014158994691216987
0.0004973895958790067,0.0014300114239634433
0.0005031548945038057,0.0014414353874067603
0.0005089870193519685,0.0014515153551508636
0.0005148867450137498,0.0014656273099926081
0.0005208548550577665,0.0014790672669847457
0.0005268921421350677,0.0014857872454808144
0.0005329994080844093,0.0014978832067737383
0.0005391774640387505,0.001510651165916269
0.0005454271305329836,0.0015160271487131241
0.0005517492376129129,0.0015281231100060478
0.0005581446249454966,0.0015361870842013306
0.0005646141419303673,0.001540219071298972
0.0005711586478126435,0.0015482830454942545
0.0005777790117970507,0.0015563470196895371
0.0005844761131633638,0.0015644109938848197
0.0005912508413831881,0.0015744909616289225
0.0005981040962380944,0.0015912909078690946
0.0006050367879391225,0.0016033868691620189
0.0006120498372476703,0.0016215308111014047
0.0006191441755977848,0.0016356427659431488
0.0006263207452198692,0.001652442712183321
0.0006335804992658254,0.0016667326878341375
0.0006409244019356456,0.0016719306498219205
0.0006483534286054727,0.0016820106175660238
0.0006558685659571436,0.001698810563806196
0.0006634708121092351,0.0017162825078959748
0.0006711611767496287,0.001726362475640078
0.0006789406812696112,0.0017398024326322158
0.0006868103588995307,0.001761306363819636
0.000694771254846024,0.0017740743229621666
0.0007028244264308353,0.0018029702304952623
0.0007109709432312439,0.0018224581681338622
0.0007192118872221193,0.001843962099321282
0.0007275483529196233,0.0018513540756669579
0.0007359814475265771,0.0018641220348094886
0.0007445122910795143,0.0018748740004031986
0.0007531420165974376,0.0018910019487937638
0.0007618717702322999,0.001901081916537867
0.0007707027114212304,0.001917881862778039
0.0007796360130405236,0.001958201733754452
0.0007886728615614156,0.0019696256971977687
0.0007978144572076629,0.001970969692896983
0.0008070620141149507,0.0020065855789261474
0.0008164167604921472,0.0020233855251663197
0.0008258799387844272,0.002048921443451381
0.0008354528058382871,0.0020737853638868355
0.0008451366330684721,0.0020852093273301528
0.0008549327066268384,0.00209864928432229
0.0008648423275731727,0.0021174652241112827
0.0008748668120479914,0.0021477051273435925
0.0008850074914473438,0.002177273032726295
0.00089526571259964,0.002190712989718433
0.0009056428379445294,0.0022048249445601777
0.0009161402457138521,0.0022249848800483837
0.0009267593301146883,0.0022343928499428804
0.0009375015015145289,0.0022659767488744037
0.0009483681866285928,0.0022807607015657553
0.0009593608287093146,0.002290168671460251
0.0009704808877380307,0.0023170485854445266
0.0009817298406188842,0.0023519924736240846
0.00099310918137498,0.002377528391909146
0.0010046204213468132,0.0023936563402997112
0.001016265089392995,0.0024299442241784825
0.0010280447320933097,0.0024400241919225857
0.0010399609139541202,0.0024595121295611856
0.0010520152176161591,0.0024917680263423156
0.0010642092440647246,0.002515959948928164
0.001076544612842316,0.0025381358779651905
0.0010890229622637305,0.0025683757811975003
0.001101645949633657,0.0025885357166857068
0.001114415251466788,0.0026281835898125127
0.0011273325637104871,0.0026557355016463948
0.0011403996019700331,0.002694711376923594
0.0011536181017364785,0.0027141993145621936
0.0011669898186171474,0.0027471272091929306
0.0011805165285688054,0.0027672871446811366
0.0011942000281335325,0.0028008870371614815
0.0012080421346773289,0.0028365029231906458
0.0012220446866314887,0.0028506148780323903
0.0012362095437367692,0.002886902761911162
0.0012505385872903913,0.0029312546199852163
0.0012650337203959038,0.0029547745447214566
0.0012796968682159415,0.0029709024931120222
0.001294529978227916,0.00299509441569787
0.0013095350204826678,0.0030078623748404005
0.0013247139878661174,0.0030219743296821455
0.0013400688963639508,0.0030381022780727102
0.001355601785329369,0.003069014179154627
0.0013713147177539455,0.0031073180565822185
0.001387209780541621,0.0031375579598145282
0.001403289084785873,0.0031738458436933
0.0014195547660501016,0.0032215576910153893
0.0014360089846512606,0.003254485585646126
0.0014526539259467812,0.003282709495329615
0.0014694918006248172,0.0033122774007123177
0.0014865248449978572,0.003343861299643841
0.0015037553212997384,0.0033761171964249714
0.001521185517986105,0.003419125058799812
0.0015388177500383464,0.0034507089577313355
0.001556654359271062,0.0034782608695652175
0.0015746977146430866,0.003523284725488878
0.001592950212572123,0.003569652577111753
0.0016114142772530198,0.0036019084738928833
0.0016300923609797412,0.0036435723405685108
0.0016489869444710648,0.003660372286808682
0.001668100537200059,0.003699348162085881
0.0016874356777273757,0.003736980041663867
0.001706994934038408,0.0037766279147906727
0.001726780903884356,0.003807539815872589
0.0017467962151272458,0.0038861635642765944
0.0017670435260889468,0.0039211074524561525
0.0017875255259042354,0.003950675357838855
0.0018082449348779518,0.00397957126537195
0.0018292045048462937,0.004023923123446005
0.0018504070195423021,0.004060883005174384
0.0018718552949655793,0.004104562865398831
0.0018935521797562953,0.004140178751427996
0.0019155005555735278,0.004177810631005981
0.0019377033374779887,0.004206706538539076
0.0019601634743191855,0.004231570458974531
0.001982883949127071,0.004277938310597406
0.002005867779508234,0.0043048182245816816
0.002029118018046678,0.004338418117062026
0.002052637752709252,0.004359250050399839
0.0020764301072557748,0.004399569921376251
0.0021004982416539153,0.004458705732141657
0.0021248453524988827,0.004494321618170822
0.0021494746734379805,0.004546065452590552
0.00217438947560008,0.004572945366574827
0.0021995930680300748,0.004615281231100061
0.0022250887981283695,0.004663665076271755
0.002250880052095462,0.004701296955849741
0.00227697025538168,0.004751024796720651
0.0023033628731421313,0.004800080639741954
0.002330061410696925,0.0048410725085679725
0.002357069413996728,0.0048887843558900615
0.0023843904700937206,0.004937840198911364
0.002412028207618007,0.005007727975270479
0.00243998629725955,0.005057455816141389
0.0024682684522556926,0.005117935622606007
0.0024968784288843266,0.0051683354613265235
0.0025258200269627847,0.005206639338754116
0.002555097090352507,0.005256367179625025
0.0025847135074695635,0.0053101270075935755
0.002614673211801092,0.005353134869968416
0.00264498018242772,0.005406894697936966
0.002675638444552045,0.00547947046569451
0.0027066520700332413,0.005533902291512667
0.0027380251779278576,0.005589006115180431
0.0027697619350368907,0.005645453934547409
0.002801866556459195,0.005700557758215174
0.002834343306151309,0.005748941603386869
0.0028671964974937695,0.005829581345339695
0.0029004304938639917,0.005896781130300383
0.002934049709215787,0.005937772999126403
0.0029680586086656023,0.005986156844298098
0.003002461709085549,0.0060345406894697935
0.0030372635797033115,0.006088972515287951
0.0030724688427090033,0.006135340366910826
0.003108082173869064,0.006212620119615618
0.0031441083031472647,0.006270411934681809
0.00318055201533292,0.006348363685236206
0.0032174181506763717,0.006402795511054364
0.003254711605531848,0.006452523351925274
0.003292437333007769,0.006513675156239501
0.0033306003436245884,0.006570794973456084
0.003369205705980267,0.006607754855184464
0.003408258547423452,0.006656138700356158
0.0034477640547344642,0.006721994489617633
0.0034877274748141775,0.006781802298232646
0.003528154115380883,0.006830186143404342
0.0035690493456752297,0.00689738592836503
0.0036104185971733375,0.006949129762784759
0.0036522673643081755,0.0070069215778509495
0.0036946012051993025,0.0070559774208722534
0.003737425742391064,0.007121833210133728
0.0037807466635993493,0.007188360997244808
0.0038245697224669993,0.007228008870371614
0.0038689007393279753,0.007288488676836234
0.003913745601980384,0.007353000470398495
0.0039591102664684585,0.007434984208050534
0.004005000757873611,0.007495464014515153
0.004051423171114647,0.007579463745716014
0.0040983836717572615,0.007660775485518448
0.004145888496832911,0.007718567300584638
0.004193943955667186,0.007777031113500437
0.004242556430717777,0.007848934883408373
0.004291732378422158,0.007904038707076138
0.004341478330055092,0.007959814528593508
0.004391800892596086,0.008013574356562058
0.004442706749606883,0.008066662186681003
0.004494202662119142,0.008147301928633829
0.0045462954695324,0.00824406961897722
0.004598992090522438,0.008290437470600095
0.004652299523960189,0.008365029231906459
0.004706224849841282,0.008430885021167933
0.004760775230226368,0.008499428801827833
0.00481595791019235,0.008547140649149921
0.004871780218794631,0.008625764397553927
0.004928249570040513,0.008692292184665008
0.004985373463873894,0.008768899939520194
0.005043159487171359,0.00883878771587931
0.005101615314749833,0.008916739466433708
0.005160748710385908,0.009001411195484175
0.005220567527846975,0.00907129897184329
0.005281079711934331,0.009141186748202404
0.005342293299538352,0.009225186479403265
0.005404216420705915,0.009285666285867886
0.00546685729972018,0.009366978025670316
0.0055302242561929005,0.009436193804179826
0.005594325706169377,0.00949801760634366
0.005659170163246243,0.009577985350446877
0.005724766239702178,0.009651233116054028
0.005791122647641758,0.0097070089375714
0.005858248200152536,0.009796384651569115
0.005926151812475552,0.009905920301055037
0.005994842503189409,0.009995968012902359
0.006064329395408062,0.01006249580001344
0.006134621717992506,0.010143807539815874
0.0062057288067765,0.010223103286069483
0.0062776601058065,0.010324574961360125
0.006350425168595962,0.010422686647402729
0.00642403365939419,0.010491230428062631
0.006498495354469888,0.010556414219474498
0.006573820143409586,0.01063369397217929
0.006650018030431118,0.010698205765741549
0.006727099135712337,0.010787581479739267
0.006805073696735206,0.010868221221692089
0.0068839520696454964,0.01095020495934413
0.006963744730628222,0.011043612660439486
0.007044462277299037,0.011134332370136415
0.007126115430111745,0.011207580135743566
0.007208715033782135,0.0113083798131846
0.007292272058728313,0.011392379544385458
0.007376797602527731,0.011468315301391035
0.007462302891391108,0.011563738996035213
0.007548799281653432,0.011655130703581748
0.007636298261282241,0.011753242389624354
0.0077248114514034,0.01186143404341106
0.007814350607844541,0.011950809757408778
0.00790492762269642,0.012036825482158457
0.007996554525892346,0.012140985148847521
0.008089243486805939,0.01227135273167126
0.008183006815867389,0.01236408843491701
0.008277856966198472,0.012452120153215509
0.00837380653526649,0.012545527854310868
0.008470868266557402,0.01264565553390229
0.008569055051268348,0.012736375243599222
0.008668379930019773,0.012819030979100868
0.008768856094587427,0.01293461460923325
0.008870496889654403,0.013044150258719172
0.00897331581458352,0.013151669914656272
0.009077326525210223,0.013234325650157922
0.009182542835656282,0.01332907734695249
0.009288978720164497,0.013422485048047845
0.009396648314954691,0.013535380686781803
0.009505565920101192,0.013626772394328338
0.009615746001432095,0.013740340030911902
0.009727203192450537,0.013843155701901755
0.009839952296278227,0.013978899267522344
0.009954008287621519,0.014126066796586251
0.010069386314760271,0.014224850480478463
0.010186101701559752,0.014345138095558093
0.010304169949505875,0.014466097708487332
0.01042360673976401,0.014578321349371681
0.010544427935261684,0.014703984947248169
0.010666649582795389,0.014816208588132517
0.010790287915161836,0.014924400241919225
0.01091535935331391,0.015056111820442175
0.011041880508541602,0.015169007459176131
0.011169868184678225,0.015318190981788857
0.011299339380332217,0.01543444660977085
0.011430311291144786,0.015549358242053623
0.011562801312073753,0.01568644580337343
0.011696827039703846,0.015830925341038908
0.01183240627458378,0.015980108863651636
0.011969557023590427,0.016105772461528126
0.012108297502320394,0.016210604126066796
0.012248646137509308,0.016342315704589744
0.012390621569479156,0.01645924333042134
0.012534242654613994,0.01662657079497346
0.01267952846786434,0.016747530407902694
0.012826498305280598,0.01688730596062093
0.012975171686575868,0.017019017539143876
0.013125568357718427,0.017141321147772327
0.013277708293554291,0.01729588065318191
0.013431611700460153,0.0174511121564411
0.013587299019027091,0.01757139977152073
0.013744790926775366,0.01769168738660036
0.013904108340900697,0.017837510919965056
0.014065272421052363,0.01799879040387071
0.014228304572143519,0.018124454001747194
0.014393226447194065,0.018277669511457564
0.014560059950206485,0.01843290101471675
0.014728827239075018,0.018607620455614544
0.014899550728528537,0.01875881997177609
0.015072253093107555,0.018904643505140782
0.01524695727017573,0.019047779047107048
0.015423686462966274,0.01919561857402056
0.01560246414366368,0.01938176197836167
0.015783314056521166,0.01955177743431221
0.01596626022101425,0.019680129023587126
0.01615132693503091,0.019850816477387272
0.01633853877809862,0.020030911901081916
0.016527920614648955,0.020207647335528524
0.0167194975973199,0.020366910825885355
0.016913295170296487,0.020531550299039043
0.01710933907269015,0.02070492574423762
0.01730765534195726,0.020881661178684223
0.01750827031735725,0.021075196559371012
0.017711210643450888,0.021251259995968014
0.017916503273639015,0.021443451380955582
0.018124175473742375,0.021614138834755728
0.018334254825622908,0.021768026342315703
0.018546769230846995,0.02192661783482293
0.018761746914391215,0.022073113366037227
0.018979216428391014,0.02223909683489013
0.019199206655932846,0.022438008198373764
0.019421746814890263,0.022608023654324304
0.019646866461804465,0.022799543041462266
0.01987459549580984,0.022974934480209663
0.02010496416260499,0.023202741751226396
0.02033800305846982,0.023429205026543918
0.020573743134329137,0.023613332437336203
0.02081221569986339,0.023836435723405686
0.021053452427667062,0.024045427054633427
0.02129748535745521,0.024226194476177677
0.021544346900318843,0.02443249781600699
0.02179406984302956,0.024636113164437874
0.0220466873523941,0.024847120489214437
0.022302232979659387,0.02505006383979571
0.022560740664968614,0.025288623076406152
0.022822244741868985,0.025529870304415024
0.023086779941871697,0.02576372555607822
0.023354381399064792,0.02598145285935085
0.023625084654779475,0.026221356091660507
0.023898925662310503,0.026421611450843357
0.024175940791691306,0.026650090719709696
0.024456166834524465,0.02687117801223036
0.024739641008868142,0.027079497345608494
0.025026400964179192,0.027320072575767757
0.025316484786313556,0.027557959814528597
0.025609931002584595,0.02779719104898864
0.025906778586880088,0.028061958201733756
0.026207066964838526,0.028323365365230835
0.02651083601908539,0.028560580606142066
0.026818126094530156,0.028844163698676168
0.02712897800372467,0.029100194879376384
0.027443433032283655,0.029365634029971104
0.02776153294436801,0.029669377057993412
0.028083319988231725,0.029959680129023593
0.028408836901833042,0.030255359182850612
0.028738126918510663,0.030522814326994153
0.029071233772725785,0.030822525367918824
0.029408201705870638,0.03113567636583563
0.029749075472144403,0.031447483368053225
0.030093900344497212,0.03172636247564008
0.03044272212064303,0.032061017404744305
0.030795587129142266,0.032394328338149314
0.03115254223555488,0.03268933539412674
0.03151363484866479,0.0329782944694577
0.031878912926776456,0.03329816544587057
0.03224842498408442,0.033649620321214976
0.0326222200971167,0.0339352194072979
0.03300034791125285,0.0342483704052147
0.03338285864731761,0.03456353739668033
0.033769803108250916,0.03492910422686648
0.03416123268585528,0.03524897520327935
0.034557199367621395,0.035613870035615884
0.03495775574363275,0.035950540958268926
0.035362955013550426,0.03631341979705665
0.03577285099367873,0.03665546670250655
0.0361874981241128,0.03705530542302264
0.03660695147596903,0.037498824003763184
0.03703126675869927,0.037850278879107586
0.03746050032748993,0.03825482158457093
0.037894709190746674,0.038648612324440564
0.03833395101766601,0.03903635508366373
0.03877828414589457,0.03943283381493179
0.03922776758927719,0.0398340165311471
0.03968246104569482,0.04025871917209865
0.040142424904993215,0.04072911766682347
0.040607720257003654,0.04113634836368524
0.041078408899656464,0.04153013910355487
0.04155455334718875,0.041956857738055235
0.04203621683844714,0.04244069618977219
0.04252346334528682,0.04288555876621195
0.04301635758106795,0.04333646932329817
0.0435149650092505,0.04381022780727102
0.044019351852088745,0.04428129829984544
0.044529585099426554,0.044740944828976545
0.04504573251759458,0.04526107116457227
0.04556786265841064,0.045794637457160135
0.046096044868284336,0.04624622001209596
0.04663034929742731,0.04676164236274444
0.04717084690917017,0.047312008601572475
0.047717609489387455,0.04787648679524226
0.04827070965603183,0.048359653249109597
0.0488302208687788,0.04893353941267388
0.0493962174387832,0.04951952153753108
0.04996877453854884,0.05009475169679457
0.0505479682119124,0.050597406088300524
0.05113387538414326,0.05116322827766952
0.05172657387216019,0.05170687453800147
0.05232614239486662,0.05229688864995632
0.052932660583605615,0.05287480680061825
0.05354620899273607,0.05345608494052819
0.05416686911033152,0.05398494724816881
0.05479472336900287,0.05453262549559841
0.05542985515684669,0.05514279954304145
0.05607234882852033,0.055786573482964855
0.05672228971644543,0.05634231570458975
0.05737976414214134,0.05697735367246824
0.05804485942768978,0.057560647805927026
0.05871766390733255,0.05821046972649687
0.05939826693920356,0.058867683623412416
0.060086758917196864,0.05950876957193738
0.0607832312829723,0.060180095423694645
0.06148777653810023,0.06078690948188966
0.062200488256347115,0.06137490760029568
0.06292146109610344,0.06202472952086553
0.06365079081295572,0.06272763927155432
0.06438857427240419,0.0633895571534171
0.06513490946272803,0.0640810429406626
0.0658898955079995,0.0647644647537128
0.06665363268124913,0.06549492641623547
0.06742622241778341,0.06619380417982663
0.06820776732865685,0.06695114575633358
0.06899837121430018,0.06778778307909414
0.0697981390783066,0.06849338082118137
0.07060717714137772,0.06929104226866474
0.07142559285543126,0.07005039983872051
0.07225349491787214,0.07076943753779988
0.07309099328602911,0.07152476312075802
0.07393819919175866,0.07229285666285867
0.07479522515621821,0.07306296619850816
0.07566218500481055,0.07385525166319468
0.07653919388230147,0.07465224111282845
0.0774263682681127,0.07548619044419057
0.07832382599179197,0.0763483636852362
0.07923168624866253,0.07720448894563538
0.08015006961565405,0.07804583025334319
0.08107909806731686,0.07894025939116994
0.08201889499202203,0.07982796855050064
0.08296958520834907,0.08071298971843291
0.08393129498166364,0.08153685908205094
0.08490415204088747,0.08246488811235804
0.0858882855954625,0.08331563738996035
0.08688382635251184,0.08419528257509576
0.08789090653419954,0.08511860762045562
0.08890965989529158,0.08601706874538001
0.08994022174092044,0.08701364155634703
0.09098272894455559,0.08794771856730058
0.09203731996618221,0.08892077145353135
0.09310413487069075,0.08982192056985418
0.09418331534647952,0.09073718164101877
0.0952750047242729,0.09172501847994087
0.09637934799615785,0.09264498353605269
0.09749649183484087,0.09366037228680868
0.0986265846131282,0.09469390497950407
0.09976977642363201,0.09573886163564276
0.10092621909870483,0.09675962636919562
0.10209606623060476,0.09780928701028156
0.10327947319189525,0.09887574759760769
0.10447659715608053,0.0999509441569787
0.10568759711848051,0.10105302063033399
0.10691263391734772,0.10212687319400578
0.10815187025522892,0.10321147772327129
0.10940547072057435,0.1043941939385794
0.11067360180959745,0.10554532625495598
0.11195643194838795,0.1067206504939184
0.11325413151528127,0.10789866272427928
0.11456687286348727,0.1090430750621598
0.11589483034398118,0.11026678314629393
0.11723818032865997,0.11138700356158862
0.11859710123376706,0.11251864794032658
0.11997177354358855,0.11379073986963242
0.12136237983442417,0.11495262415160272
0.12276910479883604,0.11618910019487938
0.12419213527017846,0.11736173644244338
0.12563166024741215,0.1186035884685169
0.12708787092020596,0.11982796855050064
0.12856096069432965,0.12112761239164035
0.130051125217341,0.12245413614676434
0.13155856240457053,0.12373294805456622
0.1330834724654076,0.12503326389355554
0.1346260579298911,0.1262610039647873
0.13618652367560827,0.12758215173711443
0.1377650769549055,0.12896713930515424
0.13936192742241435,0.13033734292050264
0.14097728716289676,0.1317001545595054
0.142611370719413,0.13306767018345542
0.14426439512181588,0.13456219340098113
0.14593657991557576,0.13605738861635644
0.1476281471909391,0.1375519118338821
0.14933932161242533,0.13897318728580071
0.15107033044866555,0.14055103823667764
0.15282140360258709,0.14199247362408443
0.15459277364194784,0.14346347691687386
0.15638467583022478,0.14509239970432095
0.15819734815786016,0.14660842685303407
0.16003103137387018,0.1481714938512197
0.16188596901781993,0.14980176063436595
0.1637624074521689,0.15136617162825078
0.16566059589499152,0.15295141455547343
0.16758078645307686,0.15451044956656138
0.16952323415541215,0.15606746858410053
0.1714881969870541,0.15775888717156103
0.17347593592339325,0.15939116994825617
0.1754867149648152,0.16098649284322292
0.1775208011717636,0.1626382635575566
0.1795784647002097,0.16438478596868492
0.18165997883753285,0.1660835965324911
0.18376562003881725,0.1678509508769572
0.18589566796356882,0.16966400107519655
0.18805040551285834,0.17143135541966265
0.1902301188668946,0.17320274175122638
0.19243509752303323,0.17496875209999327
0.19466563433422632,0.17682010617566027
0.19692202554791735,0.17863853235669647
0.19920457084538712,0.1805080303743028
0.20151357338155584,0.18237282440696187
0.20384933982524642,0.18423896243532023
0.20621218039991446,0.186152140313151
0.2086024089248505,0.18801223036086284
0.21102034285685967,0.18997446408171495
0.21346630333242453,0.1918842819702977
0.21594061521035676,0.1938848195685774
0.21844360711494284,0.19588266917545866
0.22097561147959033,0.197852966870506
0.22353696459097966,0.19986694442577785
0.22612800663372795,0.20184194610577247
0.2287490817355704,0.20387944358578053
0.2314005380130654,0.20597540487870442
0.23408272761782944,0.20796115852429278
0.23679600678330787,0.2100194879376386
0.23954073587208793,0.21207042537463883
0.24231727942376008,0.2140749949600161
0.24512600620333397,0.2161635642765943
0.24796728925021602,0.2183300853437269
0.2508415059277541,0.22053491028828706
0.2537490379733572,0.22283381493179225
0.2566902715491952,0.22514078354949266
0.25966559729348726,0.22740877629191586
0.26267541037238384,0.22981251259995966
0.26572011053245065,0.23225320878973185
0.26880010215376077,0.23515220751293592
0.2719157943036019,0.23778778307909415
0.2750676007908067,0.24033599892480342
0.2782559402207126,0.24301122236408848
0.28148123605075814,0.24578858947651366
0.28474391664672477,0.24866474027283111
0.28804441533962977,0.25148645924333046
0.2913831704832789,0.2543747060009408
0.2947606255124859,0.25724010483166454
0.29817722900196736,0.2601249916000269
0.30163343472591975,0.2629937504199987
0.30512970171828707,0.2659001411195484
0.30866649433372745,0.2689859552449433
0.3122442823092858,0.27210402526711913
0.3158635408267819,0.27515959948928165
0.31952475057592133,0.2782622135609166
0.32322839781813806,0.2815462670519454
0.3269749744511768,0.2848108326053357
0.33076497807442423,0.28816544587057324
0.3345989120549975,0.2915240911229084
0.3384772855945983,0.2948948323365365
0.34240061379714254,0.2982622135609166
0.34636941773717345,0.30166050668637856
0.3503842245290676,0.30515287951078557
0.3544455673970435,0.3087648679524226
0.3585539857459817,0.31241045628653985
0.36271002523306484,0.3161588602916471
0.3669142378402494,0.3198897923526645
0.3711671819475767,0.3237336200524158
0.37546942240733366,0.3276049996640011
0.37982153061907364,0.3315274511121564
0.3842240846055061,0.33518782339896513
0.38867766908926676,0.3388602916470667
0.393182875570577,0.34284255090383714
0.39774030240580366,0.34706605738861634
0.40235055488692933,0.35122908406693104
0.4070142453219439,0.355582958134534
0.4117319931161679,0.3600766077548552
0.4165044248545185,0.3646367851622875
0.42133217438472886,0.36921241852026077
0.4262158829015325,0.3738814595793293
0.43115619903182284,0.3787070761373563
0.43615377892080054,0.3834843088502117
0.441209286319119,0.3883112694039379
0.4463233926710397,0.39309858208453735
0.4514967772036102,0.3981741818426181
0.4567301270168747,0.403228949667361
0.4620241371751313,0.4083751091996506
0.46737951079924633,0.4135293327061353
0.47279695916003905,0.4187211880921981
0.4782772017727485,0.4240555070223776
0.4838209664925957,0.4293212821718971
0.48942898961145315,0.4346213292117465
0.49510201595563513,0.440150527518312
0.5008407989848213,0.4456904777904711
0.5066461008921268,0.4513581076540555
0.5125186927053332,0.4570438814595793
0.5184593543892912,0.46274175122639616
0.5244688749495119,0.46873798803843825
0.5305480525369574,0.47481956857738056
0.5366976945540476,0.48107116457227334
0.5429186177618943,0.4874322962166521
0.5492116483887789,0.49389019555137426
0.5555776222398878,0.500483838451717
0.5620173848083188,0.5072602647671528
0.5685317913873753,0.5141435387406761
0.5751217071841613,0.5213460116927625
0.5817880074344935,0.5283334453329749
0.5885315775191451,0.5354579665345071
0.595353313081437,0.5427283112694039
0.6022541201461928,0.5502251192796183
0.6092349152400711,0.5577326792554264
0.6162966255132942,0.5653753107990054
0.6234401888627864,0.5729890464350513
0.6306665540567405,0.580760701565755
0.6379766808606282,0.5884591089308514
0.6453715401646701,0.5963806195820174
0.6528521141127848,0.6042987702439352
0.6604193962330305,0.6123170485854444
0.6680743915695615,0.6206236140044352
0.675818116816111,0.6287077481352059
0.6836516004510238,0.6372031449499362
0.6915758828738525,0.6458403333109335
0.6995920165435374,0.6545467374504402
0.707701066118189,0.663473556884618
0.7159041085964888,0.672411800282239
0.7242022334607315,0.6815872589207714
0.732596542821523,0.6908467172905046
0.741088151564157,0.7005288623076406
0.7496781874966877,0.7101780794301458
0.7583677914997191,0.7201384315570191
0.7671581176779302,0.7302909750688797
0.7760503335133571,0.7407291176668236
0.7850456200204509,0.7512814998992003
0.794145171902934,0.7621174652241114
0.8033501977124734,0.7728633828371748
0.8126619200091946,0.7840568510180768
0.822081575524054,0.7952570391774747
0.8316104153230961,0.806676970633694
0.8412497049736118,0.8183502452792151
0.8510007247122247,0.8301888313957395
0.8608647696149244,0.8422397688327397
0.8708431497690724,0.8541697466568108
0.880937190447399,0.866277131913178
0.8911482322840202,0.8785189167394665
0.9014776314524917,0.8907311336603723
0.9119267598459299,0.9026920233855252
0.9224970052592174,0.9146898729924062
0.9331897715733238,0.926726698474565
0.9440064789417604,0.9387447080169344
0.9549485639791966,0.9509844768496741
0.9660174799522646,0.9630669981856057
0.9772146969725725,0.9753806867818022
0.9885417021919574,0.9876305355822861
1.0,1.0


==> data/ELD/LiRA/LSTM-offline/total/roc_TS2VecLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.00043948659364290035
1.0233165783302449e-05,0.00043948659364290035
1.0351779556301762e-05,0.00043948659364290035
1.0471768194855202e-05,0.00043948659364290035
1.05931476351837e-05,0.00043948659364290035
1.0715933998226711e-05,0.00043948659364290035
1.084014359178331e-05,0.00043948659364290035
1.09657929126781e-05,0.00043948659364290035
1.1092898648952227e-05,0.00043948659364290035
1.1221477682079803e-05,0.00043948659364290035
1.1351547089209991e-05,0.00043948659364290035
1.148312414543511e-05,0.00043948659364290035
1.1616226326085018e-05,0.00043948659364290035
1.1750871309048075e-05,0.00043948659364290035
1.1887076977119033e-05,0.00043948659364290035
1.2024861420374123e-05,0.00043948659364290035
1.216424293857368e-05,0.00043948659364290035
1.2305240043592616e-05,0.00043948659364290035
1.244787146187906e-05,0.00043948659364290035
1.259215613694151e-05,0.00043948659364290035
1.2738113231864785e-05,0.00043948659364290035
1.288576213185518e-05,0.00043948659364290035
1.3035122446815089e-05,0.00043948659364290035
1.3186214013947484e-05,0.00043948659364290035
1.3339056900390587e-05,0.00043948659364290035
1.3493671405883065e-05,0.0004502385592366104
1.3650078065460137e-05,0.0004502385592366104
1.3808297652180924e-05,0.0004502385592366104
1.3968351179887397e-05,0.0004502385592366104
1.4130259905995336e-05,0.0004502385592366104
1.429404533431761e-05,0.0004502385592366104
1.4459729217920196e-05,0.0004502385592366104
1.4627333562011299e-05,0.0004502385592366104
1.4796880626863964e-05,0.0004502385592366104
1.4968392930772556e-05,0.0004502385592366104
1.514189325304352e-05,0.0004502385592366104
1.53174046370208e-05,0.0004502385592366104
1.5494950393146317e-05,0.0004502385592366104
1.567455410205595e-05,0.0004502385592366104
1.5856239617711373e-05,0.0004502385592366104
1.60400310705682e-05,0.0004502385592366104
1.622595287078087e-05,0.0004502385592366104
1.6414029711444665e-05,0.0004502385592366104
1.6604286571875295e-05,0.0004502385592366104
1.6796748720926532e-05,0.0004502385592366104
1.6991441720346258e-05,0.000481150460318527
1.7188391428171457e-05,0.000481150460318527
1.7387624002162504e-05,0.000481150460318527
1.7589165903277326e-05,0.000481150460318527
1.7793043899185774e-05,0.000481150460318527
1.7999285067824765e-05,0.000481150460318527
1.8207916800994626e-05,0.000481150460318527
1.8418966807997107e-05,0.000481150460318527
1.86324631193156e-05,0.000481150460318527
1.8848434090337955e-05,0.000481150460318527
1.906690840512252e-05,0.000481150460318527
1.9287915080207776e-05,0.000481150460318527
1.9511483468466162e-05,0.000481150460318527
1.9737643263002554e-05,0.000481150460318527
1.9966424501097934e-05,0.000481150460318527
2.0197857568198782e-05,0.000497950406558699
2.0431973201952705e-05,0.000497950406558699
2.066880249629082e-05,0.000497950406558699
2.09083769055575e-05,0.000497950406558699
2.1150728248687946e-05,0.000497950406558699
2.1395888713434215e-05,0.000497950406558699
2.1643890860640203e-05,0.000497950406558699
2.189476762856621e-05,0.000497950406558699
2.2148552337263592e-05,0.000497950406558699
2.2405278693000182e-05,0.000497950406558699
2.266498079273693e-05,0.000497950406558699
2.2927693128656486e-05,0.000497950406558699
2.3193450592744275e-05,0.000497950406558699
2.3462288481422625e-05,0.000497950406558699
2.3734242500238664e-05,0.0005113903635508366
2.4009348768606518e-05,0.0005113903635508366
2.4287643824604503e-05,0.0005113903635508366
2.45691646298279e-05,0.0005113903635508366
2.4853948574297985e-05,0.0005113903635508366
2.5142033481427965e-05,0.0005113903635508366
2.543345761304648e-05,0.0005113903635508366
2.5728259674479322e-05,0.0005113903635508366
2.6026478819690045e-05,0.0005113903635508366
2.63281546564802e-05,0.0005113903635508366
2.6633327251749808e-05,0.0005113903635508366
2.694203713681882e-05,0.0005147503527988711
2.7254325312810276e-05,0.0005147503527988711
2.7570233256095827e-05,0.0005147503527988711
2.7889802923804396e-05,0.0005147503527988711
2.8213076759394707e-05,0.0005147503527988711
2.8540097698292373e-05,0.0005147503527988711
2.8870909173592345e-05,0.0005147503527988711
2.9205555121827452e-05,0.0005147503527988711
2.95440799888038e-05,0.0005147503527988711
2.9886528735503827e-05,0.0005147503527988711
3.0232946844057763e-05,0.0005147503527988711
3.0583380323784315e-05,0.0005429742624823601
3.0937875717301366e-05,0.0005429742624823601
3.12964801067075e-05,0.0005429742624823601
3.165924111983521e-05,0.0005429742624823601
3.20262069365765e-05,0.0005429742624823601
3.2397426295281954e-05,0.0005429742624823601
3.277294849923382e-05,0.0005429742624823601
3.315282342319423e-05,0.0005429742624823601
3.353710152002929e-05,0.0005429742624823601
3.392583382740992e-05,0.000549022243128822
3.4319071974590426e-05,0.000549022243128822
3.4716868189265594e-05,0.000549022243128822
3.511927530450728e-05,0.000549022243128822
3.552634676578139e-05,0.000549022243128822
3.5938136638046256e-05,0.000549022243128822
3.6354699612933176e-05,0.000549022243128822
3.677609101601031e-05,0.000549022243128822
3.720236681413066e-05,0.0005799341442107385
3.7633583622865324e-05,0.0005799341442107385
3.806979871402284e-05,0.0005799341442107385
3.8511070023255685e-05,0.0005799341442107385
3.895745615775501e-05,0.0005799341442107385
3.940901640403448e-05,0.0005799341442107385
3.986581073580439e-05,0.0005799341442107385
4.032789982193705e-05,0.0006007660775485519
4.079534503452449e-05,0.0006007660775485519
4.1268208457029516e-05,0.0006007660775485519
4.174655289253135e-05,0.0006007660775485519
4.223044187206672e-05,0.0006007660775485519
4.271993966306776e-05,0.0006007660775485519
4.321511127789762e-05,0.0006007660775485519
4.371602248248502e-05,0.0006437739399233922
4.422273980505897e-05,0.0006437739399233922
4.473533054498463e-05,0.0006437739399233922
4.525386278170167e-05,0.0006437739399233922
4.577840538376616e-05,0.0006437739399233922
4.6309028017997366e-05,0.0006437739399233922
4.684580115873045e-05,0.0006437739399233922
4.738879609717651e-05,0.0006578858947651367
4.793808495089107e-05,0.0006578858947651367
4.8493740673352334e-05,0.0006578858947651367
4.9055837063650453e-05,0.0006578858947651367
4.962444877628913e-05,0.0006578858947651367
5.0199651331100794e-05,0.0006578858947651367
5.0781521123276707e-05,0.0006672938646596332
5.137013543351339e-05,0.0006672938646596332
5.196557243827657e-05,0.0006672938646596332
5.2567911220184194e-05,0.0006672938646596332
5.3177231778509664e-05,0.0006672938646596332
5.379361503980698e-05,0.0007203816947785767
5.441714286865888e-05,0.0007203816947785767
5.5047898078549675e-05,0.0007203816947785767
5.5685964442864085e-05,0.0007203816947785767
5.633142670601352e-05,0.0007203816947785767
5.698437059469136e-05,0.0007203816947785767
5.764488282925873e-05,0.0007459176130636382
5.8313051135262185e-05,0.0007459176130636382
5.8988964255084936e-05,0.0007459176130636382
5.9672711959733106e-05,0.0007459176130636382
6.0364385060758635e-05,0.0007459176130636382
6.106407542232036e-05,0.0007855654861904442
6.177187597338488e-05,0.0007855654861904442
6.248788072006888e-05,0.0007855654861904442
6.321218475812448e-05,0.0007855654861904442
6.394488428556937e-05,0.0008111014044755057
6.468607661546321e-05,0.0008111014044755057
6.543586018883229e-05,0.0008111014044755057
6.619433458774387e-05,0.0008111014044755057
6.696160054853215e-05,0.0008111014044755057
6.773775997517745e-05,0.0008245413614676433
6.852291595284057e-05,0.0008245413614676433
6.9317172761554e-05,0.0008245413614676433
7.012063589007177e-05,0.0008245413614676433
7.09334120498799e-05,0.0008406693098582085
7.17556091893692e-05,0.0008406693098582085
7.258733650817246e-05,0.0008406693098582085
7.342870447166758e-05,0.0008406693098582085
7.42798248256491e-05,0.0008729252066393388
7.514081061116962e-05,0.0008729252066393388
7.601177617955322e-05,0.0008729252066393388
7.689283720758305e-05,0.0008729252066393388
7.778411071286482e-05,0.0008903971507291176
7.868571506936843e-05,0.0008903971507291176
7.959777002314978e-05,0.0008903971507291176
8.05203967082547e-05,0.0008903971507291176
8.145371766280736e-05,0.0009455009743968821
8.239785684528512e-05,0.0009455009743968821
8.335293965098187e-05,0.0009455009743968821
8.43190929286625e-05,0.0009616289227874471
8.529644499741017e-05,0.0009616289227874471
8.628512566366886e-05,0.0009616289227874471
8.728526623848371e-05,0.0009616289227874471
8.829699955494083e-05,0.0009992608023654324
8.932045998580959e-05,0.0009992608023654324
9.03557834613892e-05,0.0009992608023654324
9.140310748756223e-05,0.0010079967744103218
9.246257116405733e-05,0.0010079967744103218
9.353431520292377e-05,0.0010079967744103218
9.461848194721992e-05,0.0010221087292520664
9.571521538991856e-05,0.0010221087292520664
9.682466119303115e-05,0.0010221087292520664
9.794696670695385e-05,0.0010342046905449903
9.908228099003788e-05,0.0010342046905449903
0.00010023075482838654,0.0010342046905449903
0.00010139254075588153,0.001069820576574155
0.00010256779307444219,0.001069820576574155
0.00010375666787451859,0.001069820576574155
0.00010495932305582277,0.0010839325314158995
0.00010617591834830001,0.0010839325314158995
0.00010740661533334334,0.0010839325314158995
0.00010865157746525384,0.0010967004905584302
0.00010991097009294972,0.0010967004905584302
0.0001111849604819271,0.0011061084604529266
0.00011247371783647519,0.0011061084604529266
0.00011377741332214914,0.0011061084604529266
0.00011509622008850323,0.001125596398091526
0.00011643031329208767,0.001125596398091526
0.00011777987011971193,0.0011296283851891674
0.0001191450698119776,0.0011296283851891674
0.00012052609368708426,0.0011296283851891674
0.00012192312516491107,0.001143740340030912
0.0001233363497913776,0.001143740340030912
0.00012476595526308696,0.0011524763120758016
0.00012621213145225474,0.0011524763120758016
0.00012767507043192657,0.0011524763120758016
0.0001291549665014884,0.0011706202540151872
0.00013065201621247213,0.0011706202540151872
0.00013216641839466052,0.001182044217458504
0.00013369837418249466,0.001182044217458504
0.00013524808704178755,0.0012069081378939589
0.0001368157627967472,0.0012069081378939589
0.00013840160965731315,0.0012149721120892412
0.00014000583824680976,0.0012149721120892412
0.00014162866162991988,0.0012304280626301996
0.0001432702953409831,0.0012304280626301996
0.00014493095741262166,0.0012599959680129023
0.00014661086840469845,0.0012599959680129023
0.00014831025143361044,0.0012741079228546469
0.00015002933220192182,0.0012741079228546469
0.00015176833902834055,0.0012969558497412808
0.00015352750287804228,0.0012969558497412808
0.000155307057393346,0.0013164437873798805
0.00015710723892474503,0.0013164437873798805
0.00015892828656229778,0.001323835763725556
0.00016077044216738237,0.001323835763725556
0.00016263395040481922,0.0013312277400712319
0.00016451905877536624,0.0013312277400712319
0.00016642601764859036,0.0013406357099657279
0.00016835508029612023,0.0013507156777098311
0.00017030650292528443,0.0013507156777098311
0.0001722805447131394,0.0013843155701901756
0.00017427746784089192,0.0013843155701901756
0.00017629753752872057,0.0013937235400846716
0.0001783410220710008,0.0014071634970768093
0.00018040819287193827,0.0014071634970768093
0.00018249932448161524,0.0014595793293461462
0.00018461469463245476,0.0014595793293461462
0.0001867545842761076,0.0014743632820374973
0.00018891927762076664,0.0014931792218264902
0.00019110906216891378,0.0014931792218264902
0.0001933242287555045,0.0014965392110745247
0.00019556507158659492,0.0015160271487131241
0.00019783188827841644,0.0015160271487131241
0.0002001249798969037,0.0015308111014044755
0.00020244465099768038,0.0015355150863517236
0.00020479120966650856,0.0015355150863517236
0.0002071649675602069,0.0015523150325918958
0.0002095662399480433,0.0015677709831328538
0.0002119953457536071,0.0015865869229218469
0.00021445260759716674,0.0015865869229218469
0.00021693835183851843,0.0015946508971171295
0.00021945290862033137,0.0015980108863651635
0.0002219966119119955,0.0016114508433573015
0.0002245697995539774,0.0016114508433573015
0.0002271728133026905,0.001620858813251798
0.0002298059988758851,0.0016228748068006181
0.0002324697059985648,0.00162892278744708
0.00023516428844943486,0.00162892278744708
0.00023789010410788932,0.001634970768093542
0.00024064751500154242,0.001645722733687252
0.00024343688735431105,0.001663866675626638
0.00024625859163505465,0.0016732746455211344
0.00024911300260677886,0.0016786506283179895
0.0002520004993764092,0.0017001545595054096
0.0002549214654451423,0.0017001545595054096
0.0002578762887593801,0.001720986492843223
0.0002608653617622548,0.0017357704455345743
0.00026388908144575103,0.0017404744304818226
0.0002669478494034321,0.001766682346616491
0.00027004207188377727,0.0017801223036086286
0.0002731721598441376,0.0017935622606007659
0.000276338529005317,0.0018224581681338622
0.00027954159990678566,0.0018426181036220687
0.0002827817979625341,0.0018513540756669579
0.0002860595535175742,0.0018715140111551644
0.000289375301905095,0.0018768899939520193
0.0002927294835042816,0.00188965795309455
0.00029612254379880347,0.0018943619380417983
0.00029955493343598134,0.0018990659229890464
0.0003030271082866396,0.001901753914387474
0.0003065395295056527,0.0019057859014851152
0.00031009266359319264,0.001917881862778039
0.00031368698245668765,0.0019414017875142796
0.00031732296347349763,0.0019514817552583829
0.00032100108955431715,0.0019548417445064176
0.00032472184920731285,0.001979705664941872
0.00032848573660300434,0.0019931456219340095
0.0003322932516398972,0.001995833613332437
0.0003361449000108765,0.0020153215509710366
0.0003400411932703706,0.00202540151871514
0.00034398264890229247,0.0020314494993616023
0.00034796979038876914,0.0020502654391505947
0.0003520031472796679,0.002060345406894698
0.0003560832552629278,0.0020677373832403735
0.000360210656235707,0.0020905853101270077
0.00036438589837635443,0.0021127612391640344
0.0003686095362172158,0.0021228412069081376
0.00037288213071828336,0.0021382971574490962
0.00037720424934169976,0.002161817082185337
0.00038157646612712486,0.002173913043478261
0.00038599936176797673,0.00218063302197433
0.00039047352368855597,0.0021934009811168604
0.0003949995461220643,0.0021994489617633223
0.000399578030189527,0.002208184933808212
0.00040420958397963103,0.0022222968886499565
0.0004088948226294864,0.002229688864995632
0.00041363436840632776,0.002258584772528728
0.00041842885079015847,0.00227740071231772
0.0004232789065573553,0.002288152677911431
0.00042818517986524155,0.002298232645655534
0.0004331483223376403,0.002304952624151603
0.00043816899315141946,0.002329816544587057
0.00044324785912404005,0.0023452724951280157
0.00044838559480211905,0.0023862643639540352
0.0004535828825510191,0.0023916403467508906
0.00045884041264547613,0.0024111282843894905
0.0004641588833612782,0.0024595121295611856
0.0004695390010680063,0.0024642161145084335
0.0004749814803228505,0.002478328069350178
0.0004804870439655134,0.002512599959680129
0.0004860564232142139,0.002515287951078557
0.0004916903577628031,0.0025529198306565417
0.0004973895958790067,0.002567031785498286
0.0005031548945038057,0.0025717357704455345
0.0005089870193519685,0.0025831597338888514
0.0005148867450137498,0.002596599690880989
0.0005208548550577665,0.002626167596263692
0.0005268921421350677,0.002638935555406222
0.0005329994080844093,0.002654391505947181
0.0005391774640387505,0.002673207445736173
0.0005454271305329836,0.0026953833747732007
0.0005517492376129129,0.0027262952758551175
0.0005581446249454966,0.0027518311941401785
0.0005646141419303673,0.0027807271016732746
0.0005711586478126435,0.0027813990995228816
0.0005777790117970507,0.002800887037161481
0.0005844761131633638,0.0028109670049055848
0.0005912508413831881,0.002824406961897722
0.0005981040962380944,0.0028425509038371077
0.0006050367879391225,0.002873462804919025
0.0006120498372476703,0.0028788387877158794
0.0006191441755977848,0.0029097506887977957
0.0006263207452198692,0.0029473825683757815
0.0006335804992658254,0.0029836704522545527
0.0006409244019356456,0.003003158389893152
0.0006483534286054727,0.003020630333982931
0.0006558685659571436,0.0030414622673207445
0.0006634708121092351,0.003056246220012096
0.0006711611767496287,0.0030696861770042336
0.0006789406812696112,0.003102614071634971
0.0006868103588995307,0.003133525972716887
0.000694771254846024,0.003155029903904308
0.0007028244264308353,0.0031624218802499835
0.0007109709432312439,0.0031745178415429074
0.0007192118872221193,0.0032161817082185335
0.0007275483529196233,0.00323634164370674
0.0007359814475265771,0.0032625495598414085
0.0007445122910795143,0.0032739735232847253
0.0007531420165974376,0.003300181439419394
0.0007618717702322999,0.0033465492910422687
0.0007707027114212304,0.003405013103958067
0.0007796360130405236,0.0034271890329950943
0.0007886728615614156,0.0034446609770848735
0.0007978144572076629,0.003470196895369935
0.0008070620141149507,0.0034964048115046034
0.0008164167604921472,0.003521268731940058
0.0008258799387844272,0.0035521806330219745
0.0008354528058382871,0.0035810765405550698
0.0008451366330684721,0.0036301323835763724
0.0008549327066268384,0.0036765002351992473
0.0008648423275731727,0.0037127881190780186
0.0008748668120479914,0.0037255560782205495
0.0008850074914473438,0.0037571399771520733
0.00089526571259964,0.0037934278610308445
0.0009056428379445294,0.003807539815872589
0.0009161402457138521,0.0038404677105033256
0.0009267593301146883,0.003876755594382098
0.0009375015015145289,0.003919763456756938
0.0009483681866285928,0.003933203413749076
0.0009593608287093146,0.00396680330622942
0.0009704808877380307,0.003978227269672737
0.0009817298406188842,0.004027283112694039
0.00099310918137498,0.0040467710503326385
0.0010046204213468132,0.0040823869363618035
0.001016265089392995,0.00413278677508232
0.0010280447320933097,0.004148242725623278
0.0010399609139541202,0.004192594583697332
0.0010520152176161591,0.004226194476177676
0.0010642092440647246,0.00426853034070291
0.001076544612842316,0.0043021302331832535
0.0010890229622637305,0.004329682145017137
0.001101645949633657,0.004339762112761238
0.001114415251466788,0.004359250050399839
0.0011273325637104871,0.0043847859686849
0.0011403996019700331,0.004396881929977824
0.0011536181017364785,0.004430481822458168
0.0011669898186171474,0.0044452657751495196
0.0011805165285688054,0.004469457697735367
0.0011942000281335325,0.004492977622471608
0.0012080421346773289,0.004525233519252739
0.0012220446866314887,0.004542705463342517
0.0012362095437367692,0.004596465291311068
0.0012505385872903913,0.00462603319669377
0.0012650337203959038,0.004636785162287481
0.0012796968682159415,0.004665681069820576
0.001294529978227916,0.004707344936496203
0.0013095350204826678,0.004731536859082051
0.0013247139878661174,0.004792688663396277
0.0013400688963639508,0.004817552583831731
0.001355601785329369,0.004849136482763255
0.0013713147177539455,0.004879376385995565
0.001387209780541621,0.004910288287077481
0.001403289084785873,0.0049633761171964256
0.0014195547660501016,0.0049949600161279485
0.0014360089846512606,0.005016463947315369
0.0014526539259467812,0.005057455816141388
0.0014694918006248172,0.005080303743028022
0.0014865248449978572,0.005128687588199718
0.0015037553212997384,0.0051683354613265235
0.001521185517986105,0.005236207244136819
0.0015388177500383464,0.005273167125865197
0.001556654359271062,0.005337006921577851
0.0015746977146430866,0.005387406760298367
0.001592950212572123,0.005427054633425172
0.0016114142772530198,0.005445870573214166
0.0016300923609797412,0.005498286405483503
0.0016489869444710648,0.005548014246354411
0.001668100537200059,0.005582286136684362
0.0016874356777273757,0.005629997984006452
0.001706994934038408,0.005683757811975001
0.001726780903884356,0.005721389691552987
0.0017467962151272458,0.0057939654593105305
0.0017670435260889468,0.005828237349640481
0.0017875255259042354,0.005885357166857065
0.0018082449348779518,0.005920301055036624
0.0018292045048462937,0.0059552449432161815
0.0018504070195423021,0.005999596801290237
0.0018718552949655793,0.006033868691620187
0.0018935521797562953,0.006073516564746992
0.0019155005555735278,0.006127948390565151
0.0019377033374779887,0.006156844298098246
0.0019601634743191855,0.006204556145420335
0.001982883949127071,0.006263691956185741
0.002005867779508234,0.0062925878637188366
0.002029118018046678,0.006349035683085815
0.002052637752709252,0.006382635575566159
0.0020764301072557748,0.006414891472347288
0.0021004982416539153,0.006470667293864659
0.0021248453524988827,0.0064975472078489345
0.0021494746734379805,0.0065378670788253474
0.00217438947560008,0.0066124588401317115
0.0021995930680300748,0.006660842685303407
0.0022250887981283695,0.006709898528324709
0.002250880052095462,0.0067602983670452255
0.00227697025538168,0.006776426315435791
0.0023033628731421313,0.006808682212216921
0.002330061410696925,0.006857066057388617
0.002357069413996728,0.0069020899133122775
0.0023843904700937206,0.006921577850950877
0.002412028207618007,0.00696189772192729
0.00243998629725955,0.007017673543444661
0.0024682684522556926,0.007056649418721861
0.0024968784288843266,0.007098985283247093
0.0025258200269627847,0.0071379611585242935
0.002555097090352507,0.007213224917680264
0.0025847135074695635,0.007244808816611788
0.002614673211801092,0.00727639271554331
0.00264498018242772,0.0073247765607150055
0.002675638444552045,0.007380552382232378
0.0027066520700332413,0.0074249042403064305
0.0027380251779278576,0.007490760029567905
0.0027697619350368907,0.007539143874739601
0.002801866556459195,0.007604327666151468
0.002834343306151309,0.0076607754855184465
0.0028671964974937695,0.007715207311336604
0.0029004304938639917,0.007777031113500438
0.002934049709215787,0.007855654861904442
0.0029680586086656023,0.007891942745783214
0.003002461709085549,0.007949062562999798
0.0030372635797033115,0.00799610241247228
0.0030724688427090033,0.00804784624689201
0.003108082173869064,0.008100262079161346
0.0031441083031472647,0.008139909952288152
0.00318055201533292,0.008178213829715746
0.0032174181506763717,0.008227269672737045
0.003254711605531848,0.00830454942544184
0.003292437333007769,0.00836637322760567
0.0033306003436245884,0.0084181170620254
0.003369205705980267,0.008488676836234124
0.003408258547423452,0.008540420670653854
0.0034477640547344642,0.008591492507223977
0.0034877274748141775,0.008635172367448424
0.003528154115380883,0.008694980176063436
0.0035690493456752297,0.008754787984678448
0.0036104185971733375,0.008822659767488744
0.0036522673643081755,0.008885827565351789
0.0036946012051993025,0.008951011356763659
0.003737425742391064,0.009030979100866877
0.0037807466635993493,0.009086082924534642
0.0038245697224669993,0.009136482763255158
0.0038689007393279753,0.009203010550366238
0.003913745601980384,0.009257442376184396
0.0039591102664684585,0.009337410120287614
0.004005000757873611,0.009373698004166386
0.004051423171114647,0.009432833814931792
0.0040983836717572615,0.00949129762784759
0.004145888496832911,0.009544385457966533
0.004193943955667186,0.009602849270882334
0.004242556430717777,0.00966601706874538
0.004291732378422158,0.009723136885961966
0.004341478330055092,0.009775552718231302
0.004391800892596086,0.00984476849674081
0.004442706749606883,0.009903904307506217
0.004494202662119142,0.00995699213762516
0.0045462954695324,0.010033599892480344
0.004598992090522438,0.010115583630132385
0.004652299523960189,0.01018950339358914
0.004706224849841282,0.01025199919360258
0.004760775230226368,0.010300383038774277
0.00481595791019235,0.010368926819434177
0.004871780218794631,0.010420670653853907
0.004928249570040513,0.010489886432363416
0.004985373463873894,0.010547006249580002
0.005043159487171359,0.010594046099052484
0.005101615314749833,0.010664605873261204
0.005160748710385908,0.010721725690477791
0.005220567527846975,0.010775485518446343
0.005281079711934331,0.010821853370069216
0.005342293299538352,0.010879645185135409
0.005404216420705915,0.010944156978697668
0.00546685729972018,0.011009340770109535
0.0055302242561929005,0.011082588535716687
0.005594325706169377,0.011138364357234058
0.005659170163246243,0.011203548148645924
0.005724766239702178,0.011287547879846784
0.005791122647641758,0.011388347557287817
0.005858248200152536,0.011446811370203615
0.005926151812475552,0.01150594718096902
0.005994842503189409,0.011573146965929709
0.006064329395408062,0.011648410725085679
0.006134621717992506,0.011728378469188899
0.0062057288067765,0.011797594247698407
0.0062776601058065,0.011860762045561454
0.006350425168595962,0.011933337813318998
0.00642403365939419,0.012022041529467106
0.006498495354469888,0.01208789731872858
0.006573820143409586,0.012149049123042807
0.006650018030431118,0.012212216920905855
0.006727099135712337,0.01226463275317519
0.006805073696735206,0.012342584503729588
0.0068839520696454964,0.012438008198373766
0.006963744730628222,0.01252335192527384
0.007044462277299037,0.012600631677978629
0.007126115430111745,0.012671863450036958
0.007208715033782135,0.012763927155433102
0.007292272058728313,0.012838518916739466
0.007376797602527731,0.012919158658692292
0.007462302891391108,0.012990390430750624
0.007548799281653432,0.013060950204959343
0.007636298261282241,0.013121430011423962
0.0077248114514034,0.013213493716820107
0.007814350607844541,0.013285397486728042
0.00790492762269642,0.013359317250184799
0.007996554525892346,0.013455412942678583
0.008089243486805939,0.013532692695383375
0.008183006815867389,0.01360056447819367
0.008277856966198472,0.013691956185740206
0.00837380653526649,0.013775955916941066
0.008470868266557402,0.01386936361803642
0.008569055051268348,0.01394328338149318
0.008668379930019773,0.014040051071836571
0.008768856094587427,0.014111954841744507
0.008870496889654403,0.014197970566494186
0.00897331581458352,0.014275922317048583
0.009077326525210223,0.014359250050399838
0.009182542835656282,0.014427121833210132
0.009288978720164497,0.014528593508500772
0.009396648314954691,0.01462132921174652
0.009505565920101192,0.014732880854781263
0.009615746001432095,0.014816208588132516
0.009727203192450537,0.01491902425912237
0.009839952296278227,0.0150097439688193
0.009954008287621519,0.015089039715072911
0.010069386314760271,0.015181103420469055
0.010186101701559752,0.01526577514951952
0.010304169949505875,0.015345742893622737
0.01042360673976401,0.01544855856461259
0.010544427935261684,0.015540622270008736
0.010666649582795389,0.015629325986156843
0.010790287915161836,0.01571198172165849
0.01091535935331391,0.01579598145285935
0.011041880508541602,0.015871917209864927
0.011169868184678225,0.01595121295611854
0.011299339380332217,0.016029164706672937
0.011430311291144786,0.01613466836906122
0.011562801312073753,0.016232780055103823
0.011696827039703846,0.016318795779853505
0.01183240627458378,0.016400779517505543
0.011969557023590427,0.016500235199247364
0.012108297502320394,0.016616490827229356
0.012248646137509308,0.01672468248101606
0.012390621569479156,0.016816074188562593
0.012534242654613994,0.01692023385525166
0.01267952846786434,0.017016329547745446
0.012826498305280598,0.017114441233788052
0.012975171686575868,0.01720516094348498
0.013125568357718427,0.01732813654996304
0.013277708293554291,0.017430280223103285
0.013431611700460153,0.017548551844634098
0.013587299019027091,0.017656743498420804
0.013744790926775366,0.01775485518446341
0.013904108340900697,0.017862374840400506
0.014065272421052363,0.01797325448558565
0.014228304572143519,0.018074054163026675
0.014393226447194065,0.01820509374370002
0.014560059950206485,0.018328741348027686
0.014728827239075018,0.01843827699751361
0.014899550728528537,0.01857334856528459
0.015072253093107555,0.018691620186815402
0.01524695727017573,0.01881056380619582
0.015423686462966274,0.018914051475035283
0.01560246414366368,0.019036355083663734
0.015783314056521166,0.019154626705194543
0.01596626022101425,0.019276930313822993
0.01615132693503091,0.019412673879443586
0.01633853877809862,0.01952355352462872
0.016527920614648955,0.019655265103151666
0.0167194975973199,0.01976480075263759
0.016913295170296487,0.019889120354814865
0.01710933907269015,0.019991264027955112
0.01730765534195726,0.020120287615079634
0.01750827031735725,0.020242591223708084
0.017711210643450888,0.02035347086889322
0.017916503273639015,0.020483166453867347
0.018124175473742375,0.02061420603454069
0.018334254825622908,0.02075398158725892
0.018546769230846995,0.020871581210940127
0.018761746914391215,0.021024124722800887
0.018979216428391014,0.021152476312075803
0.019199206655932846,0.021300987836838918
0.019421746814890263,0.0214259794368658
0.019646866461804465,0.021554331026140714
0.01987459549580984,0.02168671460251327
0.02010496416260499,0.021827834150930717
0.02033800305846982,0.021995161615482834
0.020573743134329137,0.022140985148847523
0.02081221569986339,0.02229688864995632
0.021053452427667062,0.02243532020697534
0.02129748535745521,0.022587191720986492
0.021544346900318843,0.02274040723069686
0.02179406984302956,0.02289563873395605
0.0220466873523941,0.02305288623076406
0.022302232979659387,0.023189301794234257
0.022560740664968614,0.023345205295343056
0.022822244741868985,0.023511188764195955
0.023086779941871697,0.023666420267455145
0.023354381399064792,0.02384584369330018
0.023625084654779475,0.023980243263221557
0.023898925662310503,0.024136146764330353
0.024175940791691306,0.02429003427189033
0.024456166834524465,0.024433169813856598
0.024739641008868142,0.024597809287010282
0.025026400964179192,0.024775216719306496
0.025316484786313556,0.024956656138700357
0.025609931002584595,0.025117263624756397
0.025906778586880088,0.02531079900544318
0.026207066964838526,0.025491566426987432
0.02651083601908539,0.025683757811975006
0.026818126094530156,0.025867213224917678
0.02712897800372467,0.026054700624958
0.027443433032283655,0.026216652106713256
0.02776153294436801,0.026396747530407903
0.028083319988231725,0.02657012297560648
0.028408836901833042,0.026748202405752302
0.028738126918510663,0.0269437537799879
0.029071233772725785,0.027136617162825078
0.029408201705870638,0.027339560513406358
0.029749075472144403,0.02754787984678449
0.030093900344497212,0.027753511188764197
0.03044272212064303,0.027969894496337612
0.030795587129142266,0.028195685773805525
0.03115254223555488,0.02840198911363484
0.03151363484866479,0.02862643639540353
0.031878912926776456,0.02883609972448088
0.03224842498408442,0.029043747060009405
0.0326222200971167,0.02925341038908676
0.03300034791125285,0.029496673610644446
0.03338285864731761,0.029715744909616287
0.033769803108250916,0.029954976144076335
0.03416123268585528,0.03024729520865533
0.034557199367621395,0.03053020630333983
0.03495775574363275,0.030774813520596737
0.035362955013550426,0.031033532692695386
0.03577285099367873,0.03129762784759089
0.0361874981241128,0.03152677911430683
0.03660695147596903,0.03177945030575902
0.03703126675869927,0.03204556145420335
0.03746050032748993,0.03229554465425711
0.037894709190746674,0.03256635978764868
0.03833395101766601,0.032827766951145754
0.03877828414589457,0.03309656609098851
0.03922776758927719,0.03337678919427457
0.03968246104569482,0.03365298031046301
0.040142424904993215,0.033917075465358514
0.040607720257003654,0.03419729856864458
0.041078408899656464,0.034506417579463745
0.04155455334718875,0.03476446475371279
0.04203621683844714,0.03506148780323903
0.04252346334528682,0.0353511188764196
0.04301635758106795,0.035683757811975005
0.0435149650092505,0.03600094079698945
0.044019351852088745,0.03632954774544721
0.044529585099426554,0.03664740272831127
0.04504573251759458,0.03697332168537061
0.04556786265841064,0.037287144681137016
0.046096044868284336,0.03761843962099321
0.04663034929742731,0.037970566494187216
0.04717084690917017,0.038309253410389085
0.047717609489387455,0.03867616423627444
0.04827070965603183,0.039049795040655866
0.0488302208687788,0.03944560177407432
0.0493962174387832,0.03981587258920771
0.04996877453854884,0.04017135945164975
0.0505479682119124,0.040540286271083935
0.05113387538414326,0.040958940931389014
0.05172657387216019,0.04131980377662792
0.05232614239486662,0.04175055439822593
0.052932660583605615,0.042170553054230224
0.05354620899273607,0.042577111753242386
0.05416686911033152,0.04303608628452389
0.05479472336900287,0.04341038908675492
0.05542985515684669,0.043826355755661586
0.05607234882852033,0.04426315435790605
0.05672228971644543,0.04468315301391036
0.05737976414214134,0.04515019151938714
0.05804485942768978,0.04555406222700087
0.05871766390733255,0.045984812848598886
0.05939826693920356,0.04643101942073786
0.060086758917196864,0.04689268194341778
0.0607832312829723,0.04733216853706068
0.06148777653810023,0.04779383105974061
0.062200488256347115,0.048270277535111886
0.06292146109610344,0.048741348027686315
0.06365079081295572,0.049200322558967814
0.06438857427240419,0.04967475304079027
0.06513490946272803,0.05012566359787649
0.0658898955079995,0.050595390094751704
0.06665363268124913,0.05108662052281433
0.06742622241778341,0.051607418856259656
0.06820776732865685,0.05215375310799005
0.06899837121430018,0.052687319400577914
0.0697981390783066,0.05317115785229487
0.07060717714137772,0.05370808413413077
0.07142559285543126,0.05425710637725959
0.07225349491787214,0.054859216450507356
0.07309099328602911,0.055497614407633886
0.07393819919175866,0.056127276392715544
0.07479522515621821,0.056796586250924
0.07566218500481055,0.05739533633492373
0.07653919388230147,0.05805389422753847
0.0774263682681127,0.0587198440964989
0.07832382599179197,0.059344130098783685
0.07923168624866253,0.06004569585377327
0.08015006961565405,0.06078086150124319
0.08107909806731686,0.061450171359451654
0.08201889499202203,0.06213292117465223
0.08296958520834907,0.06286338283717492
0.08393129498166364,0.06355688461796923
0.08490415204088747,0.06434984208050534
0.0858882855954625,0.06515892749143204
0.08688382635251184,0.06591492507223976
0.08789090653419954,0.06672602647671529
0.08890965989529158,0.0675089039715073
0.08994022174092044,0.06829850144479536
0.09098272894455559,0.06906323499764801
0.09203731996618221,0.06980579262146361
0.09310413487069075,0.07052079833344534
0.09418331534647952,0.07129628385189166
0.0952750047242729,0.07205900141119548
0.09637934799615785,0.0728895907533096
0.09749649183484087,0.07372286808682213
0.0986265846131282,0.07455345742893624
0.09976977642363201,0.07539748672804247
0.10092621909870483,0.07626570794973456
0.10209606623060476,0.07714333714132114
0.10327947319189525,0.07800080639741952
0.10447659715608053,0.0789254754384786
0.10568759711848051,0.07981251259995967
0.10691263391734772,0.08073986963241718
0.10815187025522892,0.08167797863046838
0.10940547072057435,0.08261675962636919
0.11067360180959745,0.08355150863517237
0.11195643194838795,0.08448356965257711
0.11325413151528127,0.08542436664202675
0.11456687286348727,0.08637255560782206
0.11589483034398118,0.0874013843155702
0.11723818032865997,0.08842954102546871
0.11859710123376706,0.08946576170956252
0.11997177354358855,0.09053759827968552
0.12136237983442417,0.09157650695517774
0.12276910479883604,0.09262751159196292
0.12419213527017846,0.09369330018143943
0.12563166024741215,0.09473556884617969
0.12708787092020596,0.09574692560983804
0.12856096069432965,0.09676634634769168
0.130051125217341,0.09790471070492575
0.13155856240457053,0.09900477118473221
0.1330834724654076,0.10011289563873396
0.1346260579298911,0.10121497211208923
0.13618652367560827,0.10233653652308312
0.1377650769549055,0.10358712452120153
0.13936192742241435,0.10476916873866002
0.14097728716289676,0.10596196492171225
0.142611370719413,0.10720045695853775
0.14426439512181588,0.10845104495665614
0.14593657991557576,0.10977958470532893
0.1476281471909391,0.11108863651636317
0.14933932161242533,0.11246757610375646
0.15107033044866555,0.113847859686849
0.15282140360258709,0.11517169545057457
0.15459277364194784,0.11662321080572542
0.15638467583022478,0.11798199045763054
0.15819734815786016,0.1194046099052483
0.16003103137387018,0.12094079698944962
0.16188596901781993,0.12245413614676433
0.1637624074521689,0.1240319870976413
0.16566059589499152,0.1255392782743095
0.16758078645307686,0.12709360930045024
0.16952323415541215,0.12870909213090517
0.1714881969870541,0.13036220684093808
0.17347593592339325,0.13206773738324037
0.1754867149648152,0.13370875613198036
0.1775208011717636,0.13539412673879442
0.1795784647002097,0.13718500100799677
0.18165997883753285,0.13892480344062902
0.18376562003881725,0.1407324776560715
0.18589566796356882,0.1425690477790471
0.18805040551285834,0.1444230898461125
0.1902301188668946,0.14636247564007793
0.19243509752303323,0.14830387742759224
0.19466563433422632,0.15065586990121632
0.19692202554791735,0.1526228076070157
0.19920457084538712,0.15468584100530877
0.20151357338155584,0.15671997849606883
0.20384933982524642,0.15878099590081313
0.20621218039991446,0.1609360930045024
0.2086024089248505,0.1630555742221625
0.21102034285685967,0.16524628721188092
0.21346630333242453,0.1675015119951616
0.21594061521035676,0.16973926483435253
0.21844360711494284,0.17200322558967812
0.22097561147959033,0.17426584234930448
0.22353696459097966,0.17652106713258517
0.22612800663372795,0.1787688999395202
0.2287490817355704,0.1811343323701364
0.2314005380130654,0.18354882064377395
0.23408272761782944,0.18596129292386263
0.23679600678330787,0.18846986089644513
0.23954073587208793,0.19086418923459444
0.24231727942376008,0.19332302936630602
0.24512600620333397,0.19572542167865065
0.24796728925021602,0.19819030979100866
0.2508415059277541,0.20068879779584706
0.2537490379733572,0.20315234191250592
0.2566902715491952,0.20561790202271352
0.25966559729348726,0.2081143740340031
0.26267541037238384,0.21069954976144073
0.26572011053245065,0.21344197298568646
0.26880010215376077,0.21607553255829579
0.2719157943036019,0.21872454808144615
0.2750676007908067,0.22151602714871316
0.2782559402207126,0.2242456824138163
0.28148123605075814,0.22717357704455346
0.28474391664672477,0.23007862374840404
0.28804441533962977,0.2330186143404341
0.2913831704832789,0.23605537262280762
0.2947606255124859,0.23907734695248975
0.29817722900196736,0.24214972112089242
0.30163343472591975,0.245155567502184
0.30512970171828707,0.24788320677373835
0.30866649433372745,0.2508789731872858
0.3122442823092858,0.2539439553793428
0.3158635408267819,0.2572313688596196
0.31952475057592133,0.2604502385592366
0.32322839781813806,0.2637934278610309
0.3269749744511768,0.2671695450574558
0.33076497807442423,0.2708063974195283
0.3345989120549975,0.2743269941536187
0.3384772855945983,0.2778395269135138
0.34240061379714254,0.28144076338955715
0.34636941773717345,0.2851844634097171
0.3503842245290676,0.288842819702977
0.3544455673970435,0.29269336738122437
0.3585539857459817,0.29652778711108124
0.36271002523306484,0.30039715072911766
0.3669142378402494,0.3042060345406895
0.3711671819475767,0.30824474161682686
0.37546942240733366,0.3122639607553256
0.37982153061907364,0.31634500369598817
0.3842240846055061,0.32056044620657215
0.38867766908926676,0.32482964854512464
0.393182875570577,0.3291956185740206
0.39774030240580366,0.33352866070828574
0.40235055488692933,0.33800819837376517
0.4070142453219439,0.34250050399838716
0.4117319931161679,0.34720112895638733
0.4165044248545185,0.35174786640682754
0.42133217438472886,0.35655399502721596
0.4262158829015325,0.36147033129493983
0.43115619903182284,0.3664242994422418
0.43615377892080054,0.3715724749680801
0.441209286319119,0.3768637860358847
0.4463233926710397,0.3822115449230563
0.4514967772036102,0.3876668234661649
0.4567301270168747,0.39307304616625227
0.4620241371751313,0.3985814125394799
0.46737951079924633,0.40423358645252333
0.47279695916003905,0.4101559035011088
0.4782772017727485,0.4161272763927156
0.4838209664925957,0.42199717760903166
0.48942898961145315,0.4279201666554667
0.49510201595563513,0.4340770109535649
0.5008407989848213,0.4402849270882333
0.5066461008921268,0.44685572206168944
0.5125186927053332,0.4531489819232578
0.5184593543892912,0.4597117129225186
0.5244688749495119,0.4660943484980848
0.5305480525369574,0.4727115113231638
0.5366976945540476,0.4794368658020295
0.5429186177618943,0.4862952758551173
0.5492116483887789,0.4932685975404878
0.5555776222398878,0.5004966064108596
0.5620173848083188,0.50769235938445
0.5685317913873753,0.5148874403601909
0.5751217071841613,0.5221463611316445
0.5817880074344935,0.5296613130837982
0.5885315775191451,0.537195080975741
0.595353313081437,0.5449432161817083
0.6022541201461928,0.5525979436865802
0.6092349152400711,0.5605490222431289
0.6162966255132942,0.5683361333243734
0.6234401888627864,0.5762905718701701
0.6306665540567405,0.5847456488139238
0.6379766808606282,0.5931919897856326
0.6453715401646701,0.6017740743229621
0.6528521141127848,0.6105416302667832
0.6604193962330305,0.6193871379611584
0.6680743915695615,0.6285068207781734
0.675818116816111,0.6379000067199785
0.6836516004510238,0.6473133525972717
0.6915758828738525,0.6564646193132181
0.6995920165435374,0.6658067334184531
0.707701066118189,0.6752624151602714
0.7159041085964888,0.684904240306431
0.7242022334607315,0.6946482091257309
0.732596542821523,0.704533297493448
0.741088151564157,0.7144741616826826
0.7496781874966877,0.7244849136482763
0.7583677914997191,0.7346172972246489
0.7671581176779302,0.744806800618238
0.7760503335133571,0.7551616154828305
0.7850456200204509,0.7655977420872253
0.794145171902934,0.7760620926013038
0.8033501977124734,0.786441099388482
0.8126619200091946,0.7968496740810429
0.822081575524054,0.8074060883005174
0.8316104153230961,0.8180149183522614
0.8412497049736118,0.8288078758147973
0.8510007247122247,0.8398642564343796
0.8608647696149244,0.8507203816947786
0.8708431497690724,0.8616947785767086
0.880937190447399,0.8730656541899066
0.8911482322840202,0.8842026745514415
0.9014776314524917,0.8954102546871849
0.9119267598459299,0.9064767152745112
0.9224970052592174,0.917805255023184
0.9331897715733238,0.9292245144815536
0.9440064789417604,0.9408057254216786
0.9549485639791966,0.9525374638801155
0.9660174799522646,0.9645044015859149
0.9772146969725725,0.9765177071433371
0.9885417021919574,0.9885135407566695
1.0,1.0


==> data/ELD/LiRA/LSTM-offline/total/roc_TrendLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,4.031987097641288e-05
1.0233165783302449e-05,4.031987097641288e-05
1.0351779556301762e-05,4.031987097641288e-05
1.0471768194855202e-05,4.031987097641288e-05
1.05931476351837e-05,4.031987097641288e-05
1.0715933998226711e-05,4.031987097641288e-05
1.084014359178331e-05,4.031987097641288e-05
1.09657929126781e-05,4.031987097641288e-05
1.1092898648952227e-05,4.031987097641288e-05
1.1221477682079803e-05,4.031987097641288e-05
1.1351547089209991e-05,4.031987097641288e-05
1.148312414543511e-05,4.031987097641288e-05
1.1616226326085018e-05,4.031987097641288e-05
1.1750871309048075e-05,4.031987097641288e-05
1.1887076977119033e-05,4.031987097641288e-05
1.2024861420374123e-05,4.031987097641288e-05
1.216424293857368e-05,4.031987097641288e-05
1.2305240043592616e-05,4.031987097641288e-05
1.244787146187906e-05,4.031987097641288e-05
1.259215613694151e-05,4.031987097641288e-05
1.2738113231864785e-05,4.031987097641288e-05
1.288576213185518e-05,4.031987097641288e-05
1.3035122446815089e-05,4.031987097641288e-05
1.3186214013947484e-05,4.031987097641288e-05
1.3339056900390587e-05,4.031987097641288e-05
1.3493671405883065e-05,4.972784087090922e-05
1.3650078065460137e-05,4.972784087090922e-05
1.3808297652180924e-05,4.972784087090922e-05
1.3968351179887397e-05,4.972784087090922e-05
1.4130259905995336e-05,4.972784087090922e-05
1.429404533431761e-05,4.972784087090922e-05
1.4459729217920196e-05,4.972784087090922e-05
1.4627333562011299e-05,4.972784087090922e-05
1.4796880626863964e-05,4.972784087090922e-05
1.4968392930772556e-05,4.972784087090922e-05
1.514189325304352e-05,4.972784087090922e-05
1.53174046370208e-05,4.972784087090922e-05
1.5494950393146317e-05,4.972784087090922e-05
1.567455410205595e-05,4.972784087090922e-05
1.5856239617711373e-05,4.972784087090922e-05
1.60400310705682e-05,4.972784087090922e-05
1.622595287078087e-05,4.972784087090922e-05
1.6414029711444665e-05,4.972784087090922e-05
1.6604286571875295e-05,4.972784087090922e-05
1.6796748720926532e-05,4.972784087090922e-05
1.6991441720346258e-05,5.71198172165849e-05
1.7188391428171457e-05,5.71198172165849e-05
1.7387624002162504e-05,5.71198172165849e-05
1.7589165903277326e-05,5.71198172165849e-05
1.7793043899185774e-05,5.71198172165849e-05
1.7999285067824765e-05,5.71198172165849e-05
1.8207916800994626e-05,5.71198172165849e-05
1.8418966807997107e-05,5.71198172165849e-05
1.86324631193156e-05,5.71198172165849e-05
1.8848434090337955e-05,5.71198172165849e-05
1.906690840512252e-05,5.71198172165849e-05
1.9287915080207776e-05,5.71198172165849e-05
1.9511483468466162e-05,5.71198172165849e-05
1.9737643263002554e-05,5.71198172165849e-05
1.9966424501097934e-05,5.71198172165849e-05
2.0197857568198782e-05,6.04798064646193e-05
2.0431973201952705e-05,6.04798064646193e-05
2.066880249629082e-05,6.04798064646193e-05
2.09083769055575e-05,6.04798064646193e-05
2.1150728248687946e-05,6.04798064646193e-05
2.1395888713434215e-05,6.04798064646193e-05
2.1643890860640203e-05,6.04798064646193e-05
2.189476762856621e-05,6.04798064646193e-05
2.2148552337263592e-05,6.04798064646193e-05
2.2405278693000182e-05,6.04798064646193e-05
2.266498079273693e-05,6.04798064646193e-05
2.2927693128656486e-05,6.04798064646193e-05
2.3193450592744275e-05,6.04798064646193e-05
2.3462288481422625e-05,6.04798064646193e-05
2.3734242500238664e-05,6.11518043142262e-05
2.4009348768606518e-05,6.11518043142262e-05
2.4287643824604503e-05,6.11518043142262e-05
2.45691646298279e-05,6.11518043142262e-05
2.4853948574297985e-05,6.11518043142262e-05
2.5142033481427965e-05,6.11518043142262e-05
2.543345761304648e-05,6.11518043142262e-05
2.5728259674479322e-05,6.11518043142262e-05
2.6026478819690045e-05,6.11518043142262e-05
2.63281546564802e-05,6.11518043142262e-05
2.6633327251749808e-05,6.11518043142262e-05
2.694203713681882e-05,6.45117935622606e-05
2.7254325312810276e-05,6.45117935622606e-05
2.7570233256095827e-05,6.45117935622606e-05
2.7889802923804396e-05,6.45117935622606e-05
2.8213076759394707e-05,6.45117935622606e-05
2.8540097698292373e-05,6.45117935622606e-05
2.8870909173592345e-05,6.45117935622606e-05
2.9205555121827452e-05,6.45117935622606e-05
2.95440799888038e-05,6.45117935622606e-05
2.9886528735503827e-05,6.45117935622606e-05
3.0232946844057763e-05,6.45117935622606e-05
3.0583380323784315e-05,7.52637591559707e-05
3.0937875717301366e-05,7.52637591559707e-05
3.12964801067075e-05,7.52637591559707e-05
3.165924111983521e-05,7.52637591559707e-05
3.20262069365765e-05,7.52637591559707e-05
3.2397426295281954e-05,7.52637591559707e-05
3.277294849923382e-05,7.52637591559707e-05
3.315282342319423e-05,7.52637591559707e-05
3.353710152002929e-05,7.52637591559707e-05
3.392583382740992e-05,8.198373765203951e-05
3.4319071974590426e-05,8.198373765203951e-05
3.4716868189265594e-05,8.198373765203951e-05
3.511927530450728e-05,8.198373765203951e-05
3.552634676578139e-05,8.198373765203951e-05
3.5938136638046256e-05,8.198373765203951e-05
3.6354699612933176e-05,8.198373765203951e-05
3.677609101601031e-05,8.198373765203951e-05
3.720236681413066e-05,8.26557355016464e-05
3.7633583622865324e-05,8.26557355016464e-05
3.806979871402284e-05,8.26557355016464e-05
3.8511070023255685e-05,8.26557355016464e-05
3.895745615775501e-05,8.26557355016464e-05
3.940901640403448e-05,8.26557355016464e-05
3.986581073580439e-05,8.26557355016464e-05
4.032789982193705e-05,8.332773335125328e-05
4.079534503452449e-05,8.332773335125328e-05
4.1268208457029516e-05,8.332773335125328e-05
4.174655289253135e-05,8.332773335125328e-05
4.223044187206672e-05,8.332773335125328e-05
4.271993966306776e-05,8.332773335125328e-05
4.321511127789762e-05,8.332773335125328e-05
4.371602248248502e-05,8.399973120086016e-05
4.422273980505897e-05,8.399973120086016e-05
4.473533054498463e-05,8.399973120086016e-05
4.525386278170167e-05,8.399973120086016e-05
4.577840538376616e-05,8.399973120086016e-05
4.6309028017997366e-05,8.399973120086016e-05
4.684580115873045e-05,8.399973120086016e-05
4.738879609717651e-05,8.467172905046703e-05
4.793808495089107e-05,8.467172905046703e-05
4.8493740673352334e-05,8.467172905046703e-05
4.9055837063650453e-05,8.467172905046703e-05
4.962444877628913e-05,8.467172905046703e-05
5.0199651331100794e-05,8.467172905046703e-05
5.0781521123276707e-05,8.601572474968081e-05
5.137013543351339e-05,8.601572474968081e-05
5.196557243827657e-05,8.601572474968081e-05
5.2567911220184194e-05,8.601572474968081e-05
5.3177231778509664e-05,8.601572474968081e-05
5.379361503980698e-05,8.93757139977152e-05
5.441714286865888e-05,8.93757139977152e-05
5.5047898078549675e-05,8.93757139977152e-05
5.5685964442864085e-05,8.93757139977152e-05
5.633142670601352e-05,8.93757139977152e-05
5.698437059469136e-05,8.93757139977152e-05
5.764488282925873e-05,9.071970969692897e-05
5.8313051135262185e-05,9.071970969692897e-05
5.8988964255084936e-05,9.071970969692897e-05
5.9672711959733106e-05,9.071970969692897e-05
6.0364385060758635e-05,9.071970969692897e-05
6.106407542232036e-05,9.071970969692897e-05
6.177187597338488e-05,9.071970969692897e-05
6.248788072006888e-05,9.071970969692897e-05
6.321218475812448e-05,9.071970969692897e-05
6.394488428556937e-05,9.340770109535649e-05
6.468607661546321e-05,9.340770109535649e-05
6.543586018883229e-05,9.340770109535649e-05
6.619433458774387e-05,9.340770109535649e-05
6.696160054853215e-05,9.340770109535649e-05
6.773775997517745e-05,9.609569249378403e-05
6.852291595284057e-05,9.609569249378403e-05
6.9317172761554e-05,9.609569249378403e-05
7.012063589007177e-05,9.609569249378403e-05
7.09334120498799e-05,9.676769034339091e-05
7.17556091893692e-05,9.676769034339091e-05
7.258733650817246e-05,9.676769034339091e-05
7.342870447166758e-05,9.676769034339091e-05
7.42798248256491e-05,0.00010348766883945974
7.514081061116962e-05,0.00010348766883945974
7.601177617955322e-05,0.00010348766883945974
7.689283720758305e-05,0.00010348766883945974
7.778411071286482e-05,0.0001072511444939529
7.868571506936843e-05,0.00010797242797915579
7.959777002314978e-05,0.00010870207194218088
8.05203967082547e-05,0.00010944017329026481
8.145371766280736e-05,0.00011289563873395606
8.239785684528512e-05,0.00011289563873395606
8.335293965098187e-05,0.00011289563873395606
8.43190929286625e-05,0.00011625562798199046
8.529644499741017e-05,0.00011625562798199046
8.628512566366886e-05,0.00011625562798199046
8.728526623848371e-05,0.00011625562798199046
8.829699955494083e-05,0.00011625562798199046
8.932045998580959e-05,0.00011625562798199046
9.03557834613892e-05,0.00011625562798199046
9.140310748756223e-05,0.00011759962368120421
9.246257116405733e-05,0.00011759962368120421
9.353431520292377e-05,0.00011759962368120421
9.461848194721992e-05,0.00011894361938041798
9.571521538991856e-05,0.00011894361938041798
9.682466119303115e-05,0.00011894361938041798
9.794696670695385e-05,0.00011961561723002486
9.908228099003788e-05,0.00011961561723002486
0.00010023075482838654,0.00011961561723002486
0.00010139254075588153,0.00012364760432766615
0.00010256779307444219,0.00012364760432766615
0.00010375666787451859,0.00012364760432766615
0.00010495932305582277,0.0001283515892749143
0.00010617591834830001,0.0001283515892749143
0.00010740661533334334,0.0001283515892749143
0.00010865157746525384,0.0001283515892749143
0.00010991097009294972,0.0001283515892749143
0.0001111849604819271,0.0001290235871245212
0.00011247371783647519,0.0001290235871245212
0.00011377741332214914,0.0001290235871245212
0.00011509622008850323,0.0001290235871245212
0.00011643031329208767,0.0001290235871245212
0.00011777987011971193,0.0001323835763725556
0.0001191450698119776,0.0001323835763725556
0.00012052609368708426,0.0001323835763725556
0.00012192312516491107,0.0001323835763725556
0.0001233363497913776,0.0001323835763725556
0.00012476595526308696,0.0001384315570190175
0.00012621213145225474,0.0001384315570190175
0.00012767507043192657,0.0001384315570190175
0.0001291549665014884,0.0001384315570190175
0.00013065201621247213,0.0001384315570190175
0.00013216641839466052,0.0001384315570190175
0.00013369837418249466,0.0001384315570190175
0.00013524808704178755,0.00013977555271823131
0.0001368157627967472,0.00013977555271823131
0.00013840160965731315,0.00014111954841744507
0.00014000583824680976,0.00014111954841744507
0.00014162866162991988,0.00014380753981587256
0.0001432702953409831,0.00014380753981587256
0.00014493095741262166,0.00014582353336469326
0.00014661086840469845,0.00014582353336469326
0.00014831025143361044,0.00014851152476312075
0.00015002933220192182,0.00014851152476312075
0.00015176833902834055,0.00015187151401115516
0.00015352750287804228,0.00015187151401115516
0.000155307057393346,0.0001572474968080102
0.00015710723892474503,0.0001572474968080102
0.00015892828656229778,0.000158591492507224
0.00016077044216738237,0.000158591492507224
0.00016263395040481922,0.000158591492507224
0.00016451905877536624,0.000158591492507224
0.00016642601764859036,0.00016329547745447216
0.00016835508029612023,0.00016665546670250657
0.00017030650292528443,0.00016665546670250657
0.0001722805447131394,0.00017001545595054097
0.00017427746784089192,0.00017001545595054097
0.00017629753752872057,0.0001713594516497547
0.0001783410220710008,0.0001760634365970029
0.00018040819287193827,0.0001760634365970029
0.00018249932448161524,0.0001760634365970029
0.00018461469463245476,0.0001760634365970029
0.0001867545842761076,0.00017740743229621665
0.00018891927762076664,0.00017807943014582354
0.00019110906216891378,0.00017807943014582354
0.0001933242287555045,0.00017807943014582354
0.00019556507158659492,0.00018143941939385795
0.00019783188827841644,0.00018143941939385795
0.0002001249798969037,0.00018211141724346484
0.00020244465099768038,0.0001834554129426786
0.00020479120966650856,0.0001834554129426786
0.0002071649675602069,0.0001834554129426786
0.0002095662399480433,0.00018412741079228546
0.0002119953457536071,0.00018748740004031987
0.00021445260759716674,0.00018748740004031987
0.00021693835183851843,0.00018883139573953363
0.00021945290862033137,0.00019151938713796117
0.0002219966119119955,0.00019151938713796117
0.0002245697995539774,0.00019151938713796117
0.0002271728133026905,0.00019286338283717493
0.0002298059988758851,0.0001942073785363887
0.0002324697059985648,0.00019555137423560247
0.00023516428844943486,0.00019555137423560247
0.00023789010410788932,0.00019555137423560247
0.00024064751500154242,0.00019891136348363687
0.00024343688735431105,0.0002002553591828506
0.00024625859163505465,0.00020294335058127812
0.00024911300260677886,0.0002042873462804919
0.0002520004993764092,0.00020563134197970566
0.0002549214654451423,0.00020563134197970566
0.0002578762887593801,0.00020899133122774007
0.0002608653617622548,0.00020899133122774007
0.00026388908144575103,0.00020899133122774007
0.0002669478494034321,0.00021033532692695382
0.00027004207188377727,0.00021100732477656071
0.0002731721598441376,0.0002116793226261676
0.000276338529005317,0.00021235132047577447
0.00027954159990678566,0.00021302331832538136
0.0002827817979625341,0.00021974329682145018
0.0002860595535175742,0.00022041529467105707
0.000289375301905095,0.00022377528391909148
0.0002927294835042816,0.00022646327531751902
0.00029612254379880347,0.0002284792688663396
0.00029955493343598134,0.0002284792688663396
0.0003030271082866396,0.00023116726026476713
0.0003065395295056527,0.00023116726026476713
0.00031009266359319264,0.00023452724951280156
0.00031368698245668765,0.0002365432430616222
0.00031732296347349763,0.0002372152409112291
0.00032100108955431715,0.0002372152409112291
0.00032472184920731285,0.00023855923661044286
0.00032848573660300434,0.0002405752301592635
0.0003322932516398972,0.00024191922585847726
0.0003361449000108765,0.00024393521940729791
0.0003400411932703706,0.00024393521940729791
0.00034398264890229247,0.00024393521940729791
0.00034796979038876914,0.00024393521940729791
0.0003520031472796679,0.00024460721725690483
0.0003560832552629278,0.00024460721725690483
0.000360210656235707,0.00024796720650493916
0.00036438589837635443,0.0002486392043545461
0.0003686095362172158,0.0002486392043545461
0.00037288213071828336,0.00024931120220415294
0.00037720424934169976,0.00025199919360258046
0.00038157646612712486,0.0002526711914521874
0.00038599936176797673,0.0002583996506938653
0.00039047352368855597,0.00026140716349707684
0.0003949995461220643,0.0002620791613466837
0.000399578030189527,0.0002627511591962906
0.00040420958397963103,0.0002708151333915732
0.0004088948226294864,0.00027215912909078695
0.00041363436840632776,0.0002761911161884282
0.00041842885079015847,0.0002761911161884282
0.0004232789065573553,0.0002808951011356764
0.00042818517986524155,0.0002835830925341039
0.0004331483223376403,0.0002876150796317452
0.00043816899315141946,0.00029097506887977955
0.00044324785912404005,0.0002923190645789934
0.00044838559480211905,0.00029500705597742085
0.0004535828825510191,0.0002963510516766347
0.00045884041264547613,0.00029903904307506215
0.0004641588833612782,0.00029903904307506215
0.0004695390010680063,0.00029971104092466907
0.0004749814803228505,0.0003050870237215241
0.0004804870439655134,0.0003064310194207379
0.0004860564232142139,0.0003077750151199516
0.0004916903577628031,0.0003131509979168067
0.0004973895958790067,0.0003158389893152342
0.0005031548945038057,0.00031785498286405486
0.0005089870193519685,0.0003239029635105168
0.0005148867450137498,0.00032860694845776486
0.0005208548550577665,0.00033398293125462
0.0005268921421350677,0.00033599892480344065
0.0005329994080844093,0.0003413749076002957
0.0005391774640387505,0.0003440628989987232
0.0005454271305329836,0.00035414286674282644
0.0005517492376129129,0.00035683085814125395
0.0005581446249454966,0.00036086284523889525
0.0005646141419303673,0.0003635508366373227
0.0005711586478126435,0.00036489483233653655
0.0005777790117970507,0.0003662388280357503
0.0005844761131633638,0.00036758282373496406
0.0005912508413831881,0.00037161481083260536
0.0005981040962380944,0.00037833478932867417
0.0006050367879391225,0.00038303877427592234
0.0006120498372476703,0.00038505476782474293
0.0006191441755977848,0.0003863987635239567
0.0006263207452198692,0.00039446273771923926
0.0006335804992658254,0.0003991667226664874
0.0006409244019356456,0.00040521470331294937
0.0006483534286054727,0.0004085746925609838
0.0006558685659571436,0.0004105906861098044
0.0006634708121092351,0.00041395067535783883
0.0006711611767496287,0.00041731066460587327
0.0006789406812696112,0.00042134265170351456
0.0006868103588995307,0.0004226866474027283
0.000694771254846024,0.00042470264095154894
0.0007028244264308353,0.0004320946172972247
0.0007109709432312439,0.00043679860224447284
0.0007192118872221193,0.0004428465828909348
0.0007275483529196233,0.00044822256568778976
0.0007359814475265771,0.0004549425441838586
0.0007445122910795143,0.0004576305355822861
0.0007531420165974376,0.00046300651837914117
0.0007618717702322999,0.00046905449902560307
0.0007707027114212304,0.0004730864861232444
0.0007796360130405236,0.00047980646461931323
0.0007886728615614156,0.0004818224581681339
0.0007978144572076629,0.00048652644311538204
0.0008070620141149507,0.0004912304280626302
0.0008164167604921472,0.0004932464216114509
0.0008258799387844272,0.0004999664001075196
0.0008354528058382871,0.0005019823936563403
0.0008451366330684721,0.0005066863786035885
0.0008549327066268384,0.00052147033129494
0.0008648423275731727,0.0005275183119414018
0.0008748668120479914,0.00053222229688865
0.0008850074914473438,0.0005409582689335395
0.00089526571259964,0.0005517102345272496
0.0009056428379445294,0.0005570862173241046
0.0009161402457138521,0.0005638061958201734
0.0009267593301146883,0.0005685101807674216
0.0009375015015145289,0.0005745581614138835
0.0009483681866285928,0.0005772461528123109
0.0009593608287093146,0.0005806061420603455
0.0009704808877380307,0.0005853101270075935
0.0009817298406188842,0.000587998118406021
0.00099310918137498,0.0005913581076540554
0.0010046204213468132,0.000599422081849338
0.001016265089392995,0.0006074860560446206
0.0010280447320933097,0.0006128620388414758
0.0010399609139541202,0.0006222700087359721
0.0010520152176161591,0.0006330219743296823
0.0010642092440647246,0.0006350379678785028
0.001076544612842316,0.000639069954976144
0.0010890229622637305,0.0006491499227202472
0.001101645949633657,0.0006531819098178885
0.001114415251466788,0.0006578858947651367
0.0011273325637104871,0.000667293864659633
0.0011403996019700331,0.0006753578388549156
0.0011536181017364785,0.0006874538001478396
0.0011669898186171474,0.0006941737786439084
0.0011805165285688054,0.0007082857334856529
0.0011942000281335325,0.000712989718432901
0.0012080421346773289,0.0007183657012297561
0.0012220446866314887,0.000724413681876218
0.0012362095437367692,0.0007304616625226799
0.0012505385872903913,0.000746589610913245
0.0012650337203959038,0.0007559975808077414
0.0012796968682159415,0.0007593575700557758
0.001294529978227916,0.0007640615550030239
0.0013095350204826678,0.0007734695248975202
0.0013247139878661174,0.0007781735098447686
0.0013400688963639508,0.0007855654861904442
0.001355601785329369,0.0007922854646865131
0.0013713147177539455,0.0008111014044755057
0.001387209780541621,0.0008211813722196089
0.001403289084785873,0.0008279013507156777
0.0014195547660501016,0.0008386533163093877
0.0014360089846512606,0.0008480612862038842
0.0014526539259467812,0.0008527652711511324
0.0014694918006248172,0.000860157247496808
0.0014865248449978572,0.0008749412001881594
0.0015037553212997384,0.00088770915933069
0.001521185517986105,0.0009004771184732207
0.0015388177500383464,0.000916605066863786
0.001556654359271062,0.0009266850346078893
0.0015746977146430866,0.0009313890195551374
0.001592950212572123,0.0009434849808480613
0.0016114142772530198,0.0009522209528929508
0.0016300923609797412,0.0009676769034339088
0.0016489869444710648,0.0009730528862307641
0.001668100537200059,0.000984476849674081
0.0016874356777273757,0.0009885088367717224
0.001706994934038408,0.0009992608023654324
0.001726780903884356,0.0010106847658087493
0.0017467962151272458,0.0010315166991465626
0.0017670435260889468,0.001051004636785162
0.0017875255259042354,0.0010617566023788723
0.0018082449348779518,0.0010711645722733688
0.0018292045048462937,0.0010825885357166856
0.0018504070195423021,0.0010899805120623614
0.0018718552949655793,0.0011000604798064647
0.0018935521797562953,0.0011141724346482092
0.0019155005555735278,0.0011242524023923125
0.0019377033374779887,0.001132316376587595
0.0019601634743191855,0.0011437403400309121
0.001982883949127071,0.0011538203077750154
0.002005867779508234,0.0011712922518647942
0.002029118018046678,0.0011786842282104698
0.002052637752709252,0.0011934681809018213
0.0020764301072557748,0.0012102681271419931
0.0021004982416539153,0.0012317720583294132
0.0021248453524988827,0.001239164034675089
0.0021494746734379805,0.0012626839594113298
0.00217438947560008,0.0012774679121026812
0.0021995930680300748,0.0012949398561924604
0.0022250887981283695,0.0013124118002822392
0.002250880052095462,0.0013406357099657283
0.00227697025538168,0.0013601236476043278
0.0023033628731421313,0.0013722196088972517
0.002330061410696925,0.0013849875680397824
0.002357069413996728,0.001403131509979168
0.0023843904700937206,0.0014306834218130503
0.002412028207618007,0.0014421073852563672
0.00243998629725955,0.001460251327195753
0.0024682684522556926,0.0014804112626839595
0.0024968784288843266,0.0014998992003225592
0.0025258200269627847,0.0015200591358107654
0.002555097090352507,0.0015415630669981858
0.0025847135074695635,0.0015704589745312817
0.002614673211801092,0.001597338888515557
0.00264498018242772,0.0016161548283045494
0.002675638444552045,0.00162892278744708
0.0027066520700332413,0.0016551307035817485
0.0027380251779278576,0.0016699146562730999
0.0027697619350368907,0.0016941065788589477
0.002801866556459195,0.001720314494993616
0.002834343306151309,0.0017471944089778914
0.0028671964974937695,0.0017707143337141323
0.0029004304938639917,0.0018049862240440834
0.002934049709215787,0.0018298501444795375
0.0029680586086656023,0.0018486660842685306
0.003002461709085549,0.0018742020025535918
0.0030372635797033115,0.0019024259122370807
0.0030724688427090033,0.001936025804717425
0.003108082173869064,0.0019602177273032725
0.0031441083031472647,0.001989785632685975
0.00318055201533292,0.0020092735703245755
0.0032174181506763717,0.002027417512263961
0.003254711605531848,0.0020556414219474496
0.003292437333007769,0.002086553323029366
0.0033306003436245884,0.0021241852026073517
0.003369205705980267,0.0021537531079900544
0.003408258547423452,0.002196760970364894
0.0034477640547344642,0.0022337208520932733
0.0034877274748141775,0.0022733687252200793
0.003528154115380883,0.0023029366306027825
0.0035690493456752297,0.0023466164908272297
0.0036104185971733375,0.002382232376856394
0.0036522673643081755,0.002413144277938311
0.0036946012051993025,0.002444056179020227
0.003737425742391064,0.002472952086553323
0.0037807466635993493,0.002503191989785633
0.0038245697224669993,0.0025320878973187286
0.0038689007393279753,0.0025697197768967143
0.003913745601980384,0.002613399637121161
0.0039591102664684585,0.0026416235468046502
0.004005000757873611,0.0026678314629393187
0.004051423171114647,0.0027128553188629796
0.0040983836717572615,0.0027558631812378198
0.004145888496832911,0.002784759088770916
0.004193943955667186,0.0028109670049055843
0.004242556430717777,0.002864054835024528
0.004291732378422158,0.002897654727504872
0.004341478330055092,0.0029440225791277468
0.004391800892596086,0.0029903904307506217
0.004442706749606883,0.0030266783146293934
0.004494202662119142,0.0030629661985081646
0.0045462954695324,0.0031032860694845776
0.004598992090522438,0.0031530139103554864
0.004652299523960189,0.003196021772730328
0.004706224849841282,0.0032390296351051673
0.004760775230226368,0.0032793495060815803
0.00481595791019235,0.0033391573146965927
0.004871780218794631,0.0033848531684698606
0.004928249570040513,0.0034439889792352656
0.004985373463873894,0.0034930448222565682
0.005043159487171359,0.003539412673879443
0.005101615314749833,0.003579732544855856
0.005160748710385908,0.0036509643169141855
0.005220567527846975,0.0037074121362811636
0.005281079711934331,0.003759155970700894
0.005342293299538352,0.003816204104048396
0.005404216420705915,0.0038747396008332775
0.00546685729972018,0.0039258114374034
0.0055302242561929005,0.0039869632417176264
0.005594325706169377,0.004060883005174384
0.005659170163246243,0.004129426785834285
0.005724766239702178,0.004187890598750084
0.005791122647641758,0.00427054633425173
0.005858248200152536,0.004331026140716349
0.005926151812475552,0.0044096498891203545
0.005994842503189409,0.004488945635373967
0.006064329395408062,0.004554129426785835
0.006134621717992506,0.004608561252603992
0.0062057288067765,0.004694576977353673
0.0062776601058065,0.0047516967945702565
0.006350425168595962,0.004820240575230159
0.00642403365939419,0.0048740004031987095
0.006498495354469888,0.004944560177407432
0.006573820143409586,0.005014447953766548
0.006650018030431118,0.005078959747328809
0.006727099135712337,0.005150863517236744
0.006805073696735206,0.005206639338754116
0.0068839520696454964,0.005282575095759694
0.006963744730628222,0.0053699348162085875
0.007044462277299037,0.005458638532356697
0.007126115430111745,0.005550030239903233
0.007208715033782135,0.005640749949600161
0.007292272058728313,0.005759693568980579
0.007376797602527731,0.005826893353941267
0.007462302891391108,0.005894765136751562
0.007548799281653432,0.0059626369195618575
0.007636298261282241,0.006047980646461931
0.0077248114514034,0.0061165244271218335
0.007814350607844541,0.006209260130367583
0.00790492762269642,0.006334251730394462
0.007996554525892346,0.0063900275519118335
0.008089243486805939,0.006488139237954438
0.008183006815867389,0.006560043007862375
0.008277856966198472,0.006639338754115988
0.00837380653526649,0.0067199784960688125
0.008470868266557402,0.006811370203615348
0.008569055051268348,0.006895369934816209
0.008668379930019773,0.006978697668167462
0.008768856094587427,0.007087561319803777
0.008870496889654403,0.007192392984342449
0.00897331581458352,0.007281096700490558
0.009077326525210223,0.007375848397285128
0.009182542835656282,0.007477992070425374
0.009288978720164497,0.007555943820979771
0.009396648314954691,0.007645319534977488
0.009505565920101192,0.007738727236072845
0.009615746001432095,0.007826758954371345
0.009727203192450537,0.007934950608158053
0.009839952296278227,0.008027686311403805
0.009954008287621519,0.008114374034003093
0.010069386314760271,0.008218533700692159
0.010186101701559752,0.008318661380283584
0.010304169949505875,0.008416101068476579
0.01042360673976401,0.00850883677172233
0.010544427935261684,0.008617700423358644
0.010666649582795389,0.00873731604058867
0.010790287915161836,0.008833411733082455
0.01091535935331391,0.00894429137826759
0.011041880508541602,0.009067266984745647
0.011169868184678225,0.00920032255896781
0.011299339380332217,0.00929305826221356
0.011430311291144786,0.009434849808480614
0.011562801312073753,0.009531617498824002
0.011696827039703846,0.009634433169813857
0.01183240627458378,0.009766816746186412
0.011969557023590427,0.00987702439352194
0.012108297502320394,0.009992608023654325
0.012248646137509308,0.010126335595726094
0.012390621569479156,0.010233855251663196
0.012534242654613994,0.010350782877494791
0.01267952846786434,0.01045695853773268
0.012826498305280598,0.010593374101202877
0.012975171686575868,0.010750621598010886
0.013125568357718427,0.010895101135676367
0.013277708293554291,0.011048316645386736
0.013431611700460153,0.011169276258315975
0.013587299019027091,0.01131644378737988
0.013744790926775366,0.011419931456219338
0.013904108340900697,0.011561723002486392
0.014065272421052363,0.011693434581009342
0.014228304572143519,0.01180834621329212
0.014393226447194065,0.011936697802567032
0.014560059950206485,0.01208117734023251
0.014728827239075018,0.01222364088434917
0.014899550728528537,0.012365432430616222
0.015072253093107555,0.012492440024191923
0.01524695727017573,0.012668503460788927
0.015423686462966274,0.012827094953296151
0.01560246414366368,0.012964854512465563
0.015783314056521166,0.013110678045830253
0.01596626022101425,0.013249781600698878
0.01615132693503091,0.013389557153417109
0.01633853877809862,0.013535380686781803
0.016527920614648955,0.013700692157785096
0.0167194975973199,0.013829715744909616
0.016913295170296487,0.013989651233116055
0.01710933907269015,0.01412405080303743
0.01730765534195726,0.01428801827834151
0.01750827031735725,0.01444459377729991
0.017711210643450888,0.014642833142933942
0.017916503273639015,0.014816880585982125
0.018124175473742375,0.014982864054835024
0.018334254825622908,0.015140783549492642
0.018546769230846995,0.01533297493448021
0.018761746914391215,0.015490894429137824
0.018979216428391014,0.015648813923795447
0.019199206655932846,0.01584100530878301
0.019421746814890263,0.01599690880989181
0.019646866461804465,0.01619716416907466
0.01987459549580984,0.016401451515355152
0.02010496416260499,0.01659767488744036
0.02033800305846982,0.016816746186412206
0.020573743134329137,0.017021705530542306
0.02081221569986339,0.017182313016598345
0.021053452427667062,0.017366440427390634
0.02129748535745521,0.017639271554331024
0.021544346900318843,0.01783280693501781
0.02179406984302956,0.01803104630065184
0.0220466873523941,0.01822659767488744
0.022302232979659387,0.018435589006115177
0.022560740664968614,0.0186519723136886
0.022822244741868985,0.018854243666420266
0.023086779941871697,0.019056515019151937
0.023354381399064792,0.019277602311672602
0.023625084654779475,0.01951750554398226
0.023898925662310503,0.019749344802096634
0.024175940791691306,0.019999328002150395
0.024456166834524465,0.02021369531617499
0.024739641008868142,0.02044620657213897
0.025026400964179192,0.02069887776359116
0.025316484786313556,0.020946172972246487
0.025609931002584595,0.021184060211007324
0.025906778586880088,0.02144143538740676
0.026207066964838526,0.021701498555204625
0.02651083601908539,0.021958873731604062
0.026818126094530156,0.02216316107788455
0.02712897800372467,0.022427928230629664
0.027443433032283655,0.022711511323163767
0.02776153294436801,0.02300181439419394
0.028083319988231725,0.023286741482427258
0.028408836901833042,0.023595188495396817
0.028738126918510663,0.02388481956857738
0.029071233772725785,0.024177138633156372
0.029408201705870638,0.02449499361602043
0.029749075472144403,0.024787984678449025
0.030093900344497212,0.025096431691418584
0.03044272212064303,0.025401518715140115
0.030795587129142266,0.02573751763994355
0.03115254223555488,0.026017068745380012
0.03151363484866479,0.026377931590618908
0.031878912926776456,0.026670922653047508
0.03224842498408442,0.026999529601505274
0.0326222200971167,0.027348296485451246
0.03300034791125285,0.027719239298434246
0.03338285864731761,0.028027686311403805
0.033769803108250916,0.028404005107183654
0.03416123268585528,0.028801827834150927
0.034557199367621395,0.029162690679389824
0.03495775574363275,0.02954505745581614
0.035362955013550426,0.02992272024729521
0.03577285099367873,0.03030105503662388
0.0361874981241128,0.03067334184530609
0.03660695147596903,0.031062428600228474
0.03703126675869927,0.03148377125193199
0.03746050032748993,0.03190914589073315
0.037894709190746674,0.03232578455748942
0.03833395101766601,0.0327242792823063
0.03877828414589457,0.033147637927558635
0.03922776758927719,0.03356293259861569
0.03968246104569482,0.03400443518580741
0.040142424904993215,0.03435118607620456
0.040607720257003654,0.03480142463544116
0.041078408899656464,0.035216719306498216
0.04155455334718875,0.035683085814125395
0.04203621683844714,0.036123244405617906
0.04252346334528682,0.03661245884013171
0.04301635758106795,0.0371090652509912
0.0435149650092505,0.0375586318123782
0.044019351852088745,0.03803507828774948
0.044529585099426554,0.038580740541630264
0.04504573251759458,0.03909280290303071
0.04556786265841064,0.03959747328808548
0.046096044868284336,0.0400577918150662
0.04663034929742731,0.040598078086150124
0.04717084690917017,0.04108527652711511
0.047717609489387455,0.0415724749680801
0.04827070965603183,0.04210200927357033
0.0488302208687788,0.042612055641421946
0.0493962174387832,0.04315301391035548
0.04996877453854884,0.04366642026745514
0.0505479682119124,0.044230226463275325
0.05113387538414326,0.04479067266984746
0.05172657387216019,0.04536052684631409
0.05232614239486662,0.045924333042134266
0.052932660583605615,0.04652711511323164
0.05354620899273607,0.04705799341442107
0.05416686911033152,0.04765069551777434
0.05479472336900287,0.04821718970499294
0.05542985515684669,0.048804515825549365
0.05607234882852033,0.04938310597406089
0.05672228971644543,0.0499704320946173
0.05737976414214134,0.05054902224312883
0.05804485942768978,0.051161884281970306
0.05871766390733255,0.05181170620254015
0.05939826693920356,0.05248236005644782
0.060086758917196864,0.05314562193400981
0.0607832312829723,0.053779315906189104
0.06148777653810023,0.054461393723540086
0.062200488256347115,0.05513473556884618
0.06292146109610344,0.05583428533028695
0.06365079081295572,0.05656541899065922
0.06438857427240419,0.05726832874134803
0.06513490946272803,0.057974598481284854
0.0658898955079995,0.05877561991801626
0.06665363268124913,0.05954505745581613
0.06742622241778341,0.06031651098716484
0.06820776732865685,0.06105705261743162
0.06899837121430018,0.061819098178885826
0.0697981390783066,0.06256299979840066
0.07060717714137772,0.06335595726093676
0.07142559285543126,0.06414488273637524
0.07225349491787214,0.06496673610644446
0.07309099328602911,0.06578254149586722
0.07393819919175866,0.06660506686378603
0.07479522515621821,0.06745312814998991
0.07566218500481055,0.06828842147705128
0.07653919388230147,0.06915126671594651
0.0774263682681127,0.06994825616558027
0.07832382599179197,0.07075532558295813
0.07923168624866253,0.07159733888851555
0.08015006961565405,0.07246421611450843
0.08107909806731686,0.07341442107385257
0.08201889499202203,0.07430952220952894
0.08296958520834907,0.07527518311941402
0.08393129498166364,0.07623210805725422
0.08490415204088747,0.07719306498219206
0.0858882855954625,0.07813117398024326
0.08688382635251184,0.0791102748471205
0.08789090653419954,0.08006316779786304
0.08890965989529158,0.0810355486862442
0.08994022174092044,0.0820590014111955
0.09098272894455559,0.08309253410389086
0.09203731996618221,0.08414286674282642
0.09310413487069075,0.08515153551508636
0.09418331534647952,0.08613937235400848
0.0952750047242729,0.08720852093273303
0.09637934799615785,0.08836704522545527
0.09749649183484087,0.08947584167730663
0.0986265846131282,0.0905671661850682
0.09976977642363201,0.09169410657885894
0.10092621909870483,0.09275855117263625
0.10209606623060476,0.09384920368254822
0.10327947319189525,0.09501175996236813
0.10447659715608053,0.09617902022713527
0.10568759711848051,0.09738458436933002
0.10691263391734772,0.09857603655668302
0.10815187025522892,0.09973120086015726
0.10940547072057435,0.1009656609098851
0.11067360180959745,0.10216248908003496
0.11195643194838795,0.10342718903299511
0.11325413151528127,0.10463409717088905
0.11456687286348727,0.10589274914320275
0.11589483034398118,0.10716820106175662
0.11723818032865997,0.10847523687924199
0.11859710123376706,0.109842752503192
0.11997177354358855,0.11120354814864593
0.12136237983442417,0.11254821584570929
0.12276910479883604,0.11387205160943485
0.12419213527017846,0.11525502318392582
0.12563166024741215,0.11668503460788926
0.12708787092020596,0.11812512599959676
0.12856096069432965,0.11957126537195081
0.130051125217341,0.12099993280021504
0.13155856240457053,0.1224924400241919
0.1330834724654076,0.12393589140514749
0.1346260579298911,0.12540487870438816
0.13618652367560827,0.12683959411329884
0.1377650769549055,0.1283287413480277
0.13936192742241435,0.12985955244943218
0.14097728716289676,0.13140044351858077
0.142611370719413,0.1330186143404341
0.14426439512181588,0.13460251327195755
0.14593657991557576,0.13616826826154158
0.1476281471909391,0.13776695114575632
0.14933932161242533,0.13945366574826962
0.15107033044866555,0.14112626839594114
0.15282140360258709,0.1426832874134803
0.15459277364194784,0.1443565620590014
0.15638467583022478,0.1460553726228076
0.15819734815786016,0.14778509508769572
0.16003103137387018,0.1494731536859082
0.16188596901781993,0.15123378805187823
0.1637624074521689,0.1530549022243129
0.16566059589499152,0.1548726564074995
0.16758078645307686,0.1567159465089712
0.16952323415541215,0.15857805255023183
0.1714881969870541,0.1603413749076003
0.17347593592339325,0.1621678650628318
0.1754867149648152,0.16405886701162556
0.1775208011717636,0.16594314898192325
0.1795784647002097,0.16784019891136348
0.18165997883753285,0.16973254485585648
0.18376562003881725,0.17166521067132584
0.18589566796356882,0.17360190847389287
0.18805040551285834,0.1756918217861703
0.1902301188668946,0.17771722330488543
0.19243509752303323,0.1798212485720046
0.19466563433422632,0.18190847389288353
0.19692202554791735,0.18396680330622944
0.19920457084538712,0.18610375646797933
0.20151357338155584,0.18829379745984812
0.20384933982524642,0.19056246220012096
0.20621218039991446,0.19272898326725355
0.2086024089248505,0.1949405281903098
0.21102034285685967,0.19724548081446142
0.21346630333242453,0.1994368658020294
0.21594061521035676,0.20179759424769844
0.21844360711494284,0.20412808279013506
0.22097561147959033,0.20648948323365363
0.22353696459097966,0.2089550433438613
0.22612800663372795,0.21138431557019016
0.2287490817355704,0.2139090114911632
0.2314005380130654,0.216362475640078
0.23408272761782944,0.21884819568577382
0.23679600678330787,0.22135071567770984
0.23954073587208793,0.22392581143740342
0.24231727942376008,0.22639876352395674
0.24512600620333397,0.2290229151266716
0.24796728925021602,0.23174316242188026
0.2508415059277541,0.23440628989987236
0.2537490379733572,0.23705194543377459
0.2566902715491952,0.23980848061286203
0.25966559729348726,0.24250923997043206
0.26267541037238384,0.24526510315166988
0.26572011053245065,0.24815334990928029
0.26880010215376077,0.2509911968281701
0.2719157943036019,0.253960755325583
0.2750676007908067,0.25686916201868154
0.2782559402207126,0.25981318459780933
0.28148123605075814,0.26269000739197634
0.28474391664672477,0.2655365902829111
0.28804441533962977,0.2686519723136886
0.2913831704832789,0.2719064578993347
0.2947606255124859,0.27500436798602246
0.29817722900196736,0.27818022982326457
0.30163343472591975,0.28125394798736647
0.30512970171828707,0.2846092332504536
0.30866649433372745,0.28793696660170687
0.3122442823092858,0.2913211477723271
0.3158635408267819,0.29479806464619307
0.31952475057592133,0.2982225656877898
0.32322839781813806,0.3018285061487803
0.3269749744511768,0.3054129426785835
0.33076497807442423,0.3090242591223708
0.3345989120549975,0.31266379947584166
0.3384772855945983,0.31622337208520934
0.34240061379714254,0.3199758080774141
0.34636941773717345,0.3236543243061622
0.3503842245290676,0.32746589610913246
0.3544455673970435,0.33146495531214304
0.3585539857459817,0.33527451112156437
0.36271002523306484,0.3391747866406828
0.3669142378402494,0.3431341979705665
0.3711671819475767,0.34707277736711245
0.37546942240733366,0.3511276123916403
0.37982153061907364,0.3553222229688865
0.3842240846055061,0.359610241247228
0.38867766908926676,0.3638028358309254
0.393182875570577,0.3681620858813252
0.39774030240580366,0.37236677642631544
0.40235055488692933,0.37667092265304747
0.4070142453219439,0.3810113567636583
0.4117319931161679,0.38534843088502113
0.4165044248545185,0.3898978563268598
0.42133217438472886,0.3945084335730126
0.4262158829015325,0.39905920301055037
0.43115619903182284,0.4036704522545528
0.43615377892080054,0.40821853370069217
0.441209286319119,0.413052886230764
0.4463233926710397,0.41795309455009744
0.4514967772036102,0.42291579866944423
0.4567301270168747,0.42777568711780123
0.4620241371751313,0.4327296552651031
0.46737951079924633,0.43776829514145554
0.47279695916003905,0.44290235871245215
0.4782772017727485,0.4480088703716148
0.4838209664925957,0.45322894966736105
0.48942898961145315,0.45844701296955853
0.49510201595563513,0.46395470734493643
0.5008407989848213,0.4694267858342854
0.5066461008921268,0.4748867683623413
0.5125186927053332,0.4805362542839863
0.5184593543892912,0.4864061555003024
0.5244688749495119,0.4921947449768161
0.5305480525369574,0.4982696055372623
0.5366976945540476,0.5042450104159666
0.5429186177618943,0.510319870976413
0.5492116483887789,0.5164639473153686
0.5555776222398878,0.5227827430952221
0.5620173848083188,0.528971171292252
0.5685317913873753,0.5354767824742961
0.5751217071841613,0.5420952892950742
0.5817880074344935,0.5488912035481486
0.5885315775191451,0.5555957260936765
0.595353313081437,0.5622834486929642
0.6022541201461928,0.5689940192191385
0.6092349152400711,0.5757133257173577
0.6162966255132942,0.5827605671661851
0.6234401888627864,0.5898084806128621
0.6306665540567405,0.5970600094079699
0.6379766808606282,0.6044311538203078
0.6453715401646701,0.6118903299509443
0.6528521141127848,0.6194845776493516
0.6604193962330305,0.6271514011155166
0.6680743915695615,0.6349176802634231
0.675818116816111,0.6428331429339427
0.6836516004510238,0.6506887977958471
0.6915758828738525,0.6589039715072913
0.6995920165435374,0.6669807136617163
0.707701066118189,0.6753773267925542
0.7159041085964888,0.683656340299711
0.7242022334607315,0.6922753847187689
0.732596542821523,0.700779517505544
0.741088151564157,0.7095222095289294
0.7496781874966877,0.718346885289967
0.7583677914997191,0.7272246488811236
0.7671581176779302,0.7362347960486526
0.7760503335133571,0.7452308312613399
0.7850456200204509,0.754218802499832
0.794145171902934,0.7635770445534573
0.8033501977124734,0.7728452388952356
0.8126619200091946,0.7823869363618037
0.822081575524054,0.7921248572004569
0.8316104153230961,0.8019602177273033
0.8412497049736118,0.8120442174585041
0.8510007247122247,0.8223325045359854
0.8608647696149244,0.8326732074457363
0.8708431497690724,0.8435441166588268
0.880937190447399,0.8546764330354144
0.8911482322840202,0.8655513742356025
0.9014776314524917,0.876945097775687
0.9119267598459299,0.8884671729050467
0.9224970052592174,0.9001223036086285
0.9331897715733238,0.9120899133122775
0.9440064789417604,0.9242429944224178
0.9549485639791966,0.9368281701498555
0.9660174799522646,0.9495309455009743
0.9772146969725725,0.9619528257509575
0.9885417021919574,0.9750601438075398
1.0,1.0


==> data/ELD/LiRA/LSTM-online/total/roc_MAELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.004704692888475912
1.0233165783302449e-05,0.004704810143136976
1.0351779556301762e-05,0.0047049287569099745
1.0471768194855202e-05,0.004705048745548528
1.05931476351837e-05,0.004705170124988857
1.0715933998226711e-05,0.0047052929113519
1.084014359178331e-05,0.004705417120945457
1.09657929126781e-05,0.004705542770266352
1.1092898648952227e-05,0.0047056698760026255
1.1221477682079803e-05,0.004705798455035753
1.1351547089209991e-05,0.004705928524442883
1.148312414543511e-05,0.0047060601014991075
1.1616226326085018e-05,0.004706193203679758
1.1750871309048075e-05,0.004706327848662721
1.1887076977119033e-05,0.004706464054330792
1.2024861420374123e-05,0.004706601838774047
1.216424293857368e-05,0.004706741220292247
1.2305240043592616e-05,0.004706882217397266
1.244787146187906e-05,0.0047070248488155515
1.259215613694151e-05,0.004707169133490614
1.2738113231864785e-05,0.0047073150905855374
1.288576213185518e-05,0.004707462739485528
1.3035122446815089e-05,0.004707612099800488
1.3186214013947484e-05,0.004707763191367621
1.3339056900390587e-05,0.0047079160342540635
1.3493671405883065e-05,0.004993616020428734
1.3650078065460137e-05,0.004993616020428734
1.3808297652180924e-05,0.004993616020428734
1.3968351179887397e-05,0.004993616020428734
1.4130259905995336e-05,0.004993616020428734
1.429404533431761e-05,0.004993616020428734
1.4459729217920196e-05,0.004993616020428734
1.4627333562011299e-05,0.004993616020428734
1.4796880626863964e-05,0.004993616020428734
1.4968392930772556e-05,0.004993616020428734
1.514189325304352e-05,0.004993616020428734
1.53174046370208e-05,0.004993616020428734
1.5494950393146317e-05,0.004993616020428734
1.567455410205595e-05,0.004993616020428734
1.5856239617711373e-05,0.004993616020428734
1.60400310705682e-05,0.004993616020428734
1.622595287078087e-05,0.004993616020428734
1.6414029711444665e-05,0.004993616020428734
1.6604286571875295e-05,0.004993616020428734
1.6796748720926532e-05,0.004993616020428734
1.6991441720346258e-05,0.005459982528055911
1.7188391428171457e-05,0.005459982528055911
1.7387624002162504e-05,0.005459982528055911
1.7589165903277326e-05,0.005459982528055911
1.7793043899185774e-05,0.005459982528055911
1.7999285067824765e-05,0.005459982528055911
1.8207916800994626e-05,0.005459982528055911
1.8418966807997107e-05,0.005459982528055911
1.86324631193156e-05,0.005459982528055911
1.8848434090337955e-05,0.005459982528055911
1.906690840512252e-05,0.005459982528055911
1.9287915080207776e-05,0.005459982528055911
1.9511483468466162e-05,0.005459982528055911
1.9737643263002554e-05,0.005459982528055911
1.9966424501097934e-05,0.005459982528055911
2.0197857568198782e-05,0.005569518177541832
2.0431973201952705e-05,0.005569518177541832
2.066880249629082e-05,0.005569518177541832
2.09083769055575e-05,0.005569518177541832
2.1150728248687946e-05,0.005569518177541832
2.1395888713434215e-05,0.005569518177541832
2.1643890860640203e-05,0.005569518177541832
2.189476762856621e-05,0.005569518177541832
2.2148552337263592e-05,0.005569518177541832
2.2405278693000182e-05,0.005569518177541832
2.266498079273693e-05,0.005569518177541832
2.2927693128656486e-05,0.005569518177541832
2.3193450592744275e-05,0.005569518177541832
2.3462288481422625e-05,0.005569518177541832
2.3734242500238664e-05,0.005909549089442913
2.4009348768606518e-05,0.005909549089442913
2.4287643824604503e-05,0.005909549089442913
2.45691646298279e-05,0.005909549089442913
2.4853948574297985e-05,0.005909549089442913
2.5142033481427965e-05,0.005909549089442913
2.543345761304648e-05,0.005909549089442913
2.5728259674479322e-05,0.005909549089442913
2.6026478819690045e-05,0.005909549089442913
2.63281546564802e-05,0.005909549089442913
2.6633327251749808e-05,0.005909549089442913
2.694203713681882e-05,0.007201800954236948
2.7254325312810276e-05,0.007201800954236948
2.7570233256095827e-05,0.007201800954236948
2.7889802923804396e-05,0.007201800954236948
2.8213076759394707e-05,0.007201800954236948
2.8540097698292373e-05,0.007201800954236948
2.8870909173592345e-05,0.007201800954236948
2.9205555121827452e-05,0.007201800954236948
2.95440799888038e-05,0.007201800954236948
2.9886528735503827e-05,0.007201800954236948
3.0232946844057763e-05,0.007201800954236948
3.0583380323784315e-05,0.007449096162892278
3.0937875717301366e-05,0.007449096162892278
3.12964801067075e-05,0.007449096162892278
3.165924111983521e-05,0.007449096162892278
3.20262069365765e-05,0.007449096162892278
3.2397426295281954e-05,0.007449096162892278
3.277294849923382e-05,0.007449096162892278
3.315282342319423e-05,0.007449096162892278
3.353710152002929e-05,0.007449096162892278
3.392583382740992e-05,0.008493380821181371
3.4319071974590426e-05,0.008493380821181371
3.4716868189265594e-05,0.008493380821181371
3.511927530450728e-05,0.008493380821181371
3.552634676578139e-05,0.008493380821181371
3.5938136638046256e-05,0.008493380821181371
3.6354699612933176e-05,0.008493380821181371
3.677609101601031e-05,0.008493380821181371
3.720236681413066e-05,0.009414017875142799
3.7633583622865324e-05,0.009414017875142799
3.806979871402284e-05,0.009414017875142799
3.8511070023255685e-05,0.009414017875142799
3.895745615775501e-05,0.009414017875142799
3.940901640403448e-05,0.009414017875142799
3.986581073580439e-05,0.009414017875142799
4.032789982193705e-05,0.009688192997782407
4.079534503452449e-05,0.009688192997782407
4.1268208457029516e-05,0.009688192997782407
4.174655289253135e-05,0.009688192997782407
4.223044187206672e-05,0.009688192997782407
4.271993966306776e-05,0.009688192997782407
4.321511127789762e-05,0.009688192997782407
4.371602248248502e-05,0.010359518849539682
4.422273980505897e-05,0.010359518849539682
4.473533054498463e-05,0.010359518849539682
4.525386278170167e-05,0.010359518849539682
4.577840538376616e-05,0.010359518849539682
4.6309028017997366e-05,0.010359518849539682
4.684580115873045e-05,0.010359518849539682
4.738879609717651e-05,0.011157852294872657
4.793808495089107e-05,0.011157852294872657
4.8493740673352334e-05,0.011157852294872657
4.9055837063650453e-05,0.011157852294872657
4.962444877628913e-05,0.011157852294872657
5.0199651331100794e-05,0.011157852294872657
5.0781521123276707e-05,0.011882265976748874
5.137013543351339e-05,0.011882265976748874
5.196557243827657e-05,0.011882265976748874
5.2567911220184194e-05,0.011882265976748874
5.3177231778509664e-05,0.011882265976748874
5.379361503980698e-05,0.012069753376789194
5.441714286865888e-05,0.012069753376789194
5.5047898078549675e-05,0.012069753376789194
5.5685964442864085e-05,0.012069753376789194
5.633142670601352e-05,0.012069753376789194
5.698437059469136e-05,0.012069753376789194
5.764488282925873e-05,0.012274712720919291
5.8313051135262185e-05,0.012274712720919291
5.8988964255084936e-05,0.012274712720919291
5.9672711959733106e-05,0.012274712720919291
6.0364385060758635e-05,0.012274712720919291
6.106407542232036e-05,0.01244943216181708
6.177187597338488e-05,0.01244943216181708
6.248788072006888e-05,0.01244943216181708
6.321218475812448e-05,0.01244943216181708
6.394488428556937e-05,0.013169141858746052
6.468607661546321e-05,0.013169141858746052
6.543586018883229e-05,0.013169141858746052
6.619433458774387e-05,0.013169141858746052
6.696160054853215e-05,0.013169141858746052
6.773775997517745e-05,0.013390229151266716
6.852291595284057e-05,0.013390229151266716
6.9317172761554e-05,0.013390229151266716
7.012063589007177e-05,0.013390229151266716
7.09334120498799e-05,0.013555540622270008
7.17556091893692e-05,0.013555540622270008
7.258733650817246e-05,0.013555540622270008
7.342870447166758e-05,0.013555540622270008
7.42798248256491e-05,0.013679188226597675
7.514081061116962e-05,0.013679188226597675
7.601177617955322e-05,0.013679188226597675
7.689283720758305e-05,0.013679188226597675
7.778411071286482e-05,0.014002419192258583
7.868571506936843e-05,0.014002419192258583
7.959777002314978e-05,0.014002419192258583
8.05203967082547e-05,0.014002419192258583
8.145371766280736e-05,0.014113298837443722
8.239785684528512e-05,0.014113298837443722
8.335293965098187e-05,0.014113298837443722
8.43190929286625e-05,0.014189234594449296
8.529644499741017e-05,0.014189234594449296
8.628512566366886e-05,0.014189234594449296
8.728526623848371e-05,0.014189234594449296
8.829699955494083e-05,0.014258450372958809
8.932045998580959e-05,0.014258450372958809
9.03557834613892e-05,0.014258450372958809
9.140310748756223e-05,0.01439553793427861
9.246257116405733e-05,0.01439553793427861
9.353431520292377e-05,0.01439553793427861
9.461848194721992e-05,0.014538673476244875
9.571521538991856e-05,0.014538673476244875
9.682466119303115e-05,0.014538673476244875
9.794696670695385e-05,0.014710032927894629
9.908228099003788e-05,0.014710032927894629
0.00010023075482838654,0.014710032927894629
0.00010139254075588153,0.014884080370942812
0.00010256779307444219,0.014884080370942812
0.00010375666787451859,0.014884080370942812
0.00010495932305582277,0.014969424097842887
0.00010617591834830001,0.014969424097842887
0.00010740661533334334,0.014969424097842887
0.00010865157746525384,0.015306767018345541
0.00010991097009294972,0.015306767018345541
0.0001111849604819271,0.01548350245279215
0.00011247371783647519,0.01548350245279215
0.00011377741332214914,0.01548350245279215
0.00011509622008850323,0.015620590014111957
0.00011643031329208767,0.015620590014111957
0.00011777987011971193,0.015805389422753845
0.0001191450698119776,0.015805389422753845
0.00012052609368708426,0.015805389422753845
0.00012192312516491107,0.015892749143202742
0.0001233363497913776,0.015892749143202742
0.00012476595526308696,0.01624420401854714
0.00012621213145225474,0.01624420401854714
0.00012767507043192657,0.01624420401854714
0.0001291549665014884,0.016279819904576307
0.00013065201621247213,0.016279819904576307
0.00013216641839466052,0.01646663530676702
0.00013369837418249466,0.01646663530676702
0.00013524808704178755,0.01653585108527653
0.0001368157627967472,0.01653585108527653
0.00013840160965731315,0.016715274511121567
0.00014000583824680976,0.016715274511121567
0.00014162866162991988,0.016789194274578326
0.0001432702953409831,0.016789194274578326
0.00014493095741262166,0.016986089644513137
0.00014661086840469845,0.016986089644513137
0.00014831025143361044,0.017092265304751025
0.00015002933220192182,0.017092265304751025
0.00015176833902834055,0.017195080975740882
0.00015352750287804228,0.017195080975740882
0.000155307057393346,0.017237416840266112
0.00015710723892474503,0.017237416840266112
0.00015892828656229778,0.01754451985753646
0.00016077044216738237,0.01754451985753646
0.00016263395040481922,0.01760298367045226
0.00016451905877536624,0.01760298367045226
0.00016642601764859036,0.017674215442510584
0.00016835508029612023,0.01780794301458235
0.00017030650292528443,0.01780794301458235
0.0001722805447131394,0.01784355890061152
0.00017427746784089192,0.01784355890061152
0.00017629753752872057,0.017904710704925744
0.0001783410220710008,0.018134533969491298
0.00018040819287193827,0.018134533969491298
0.00018249932448161524,0.018184933808211814
0.00018461469463245476,0.018184933808211814
0.0001867545842761076,0.018315301391035547
0.00018891927762076664,0.01837510919965056
0.00019110906216891378,0.01837510919965056
0.0001933242287555045,0.01856864458033734
0.00019556507158659492,0.018607620455614544
0.00019783188827841644,0.018607620455614544
0.0002001249798969037,0.018793763859955646
0.00020244465099768038,0.018877091593306902
0.00020479120966650856,0.018877091593306902
0.0002071649675602069,0.01896848330085344
0.0002095662399480433,0.019018211141724348
0.0002119953457536071,0.01922451448155366
0.00021445260759716674,0.01922451448155366
0.00021693835183851843,0.019346818090182114
0.00021945290862033137,0.01947852966870506
0.0002219966119119955,0.019592097305288624
0.0002245697995539774,0.019592097305288624
0.0002271728133026905,0.01967408104294066
0.0002298059988758851,0.019748672804247025
0.0002324697059985648,0.019908608292453465
0.00023516428844943486,0.019908608292453465
0.00023789010410788932,0.02001411195484174
0.00024064751500154242,0.020053087830118943
0.00024343688735431105,0.02013507156777098
0.00024625859163505465,0.020174719440897788
0.00024911300260677886,0.020248639204354546
0.0002520004993764092,0.020377662791479068
0.0002549214654451423,0.020377662791479068
0.0002578762887593801,0.020422686647402728
0.0002608653617622548,0.020546334251730393
0.00026388908144575103,0.020712317720583295
0.0002669478494034321,0.02073449364962032
0.00027004207188377727,0.020778845507694373
0.0002731721598441376,0.020858813251797594
0.000276338529005317,0.02096095692493784
0.00027954159990678566,0.021102748471204892
0.0002827817979625341,0.021251259995968018
0.0002860595535175742,0.021315099791680666
0.000289375301905095,0.0213769235938445
0.0002927294835042816,0.021536859082050934
0.00029612254379880347,0.021767354344466097
0.00029955493343598134,0.021807674215442514
0.0003030271082866396,0.022026073516564746
0.0003065395295056527,0.022053625428398633
0.00031009266359319264,0.02210738525636718
0.00031368698245668765,0.02212015321550971
0.00031732296347349763,0.022190040991868824
0.00032100108955431715,0.02226933673812244
0.00032472184920731285,0.0224413681876218
0.00032848573660300434,0.02246488811235804
0.0003322932516398972,0.022560983804851824
0.0003361449000108765,0.02269067938982595
0.0003400411932703706,0.02274779920704254
0.00034398264890229247,0.022806935017807943
0.00034796979038876914,0.022852630871581212
0.0003520031472796679,0.02290907869094819
0.0003560832552629278,0.0230374302802231
0.000360210656235707,0.023201397755527178
0.00036438589837635443,0.02326254955984141
0.0003686095362172158,0.023339157314696594
0.00037288213071828336,0.02339762112761239
0.00037720424934169976,0.023495732813654996
0.00038157646612712486,0.02353403669108259
0.00038599936176797673,0.02360190847389288
0.00039047352368855597,0.023698676164236276
0.0003949995461220643,0.023847187688999395
0.000399578030189527,0.023894227538471875
0.00040420958397963103,0.023953363349237283
0.0004088948226294864,0.024087090921309052
0.00041363436840632776,0.024204690544990255
0.00041842885079015847,0.024267186345003695
0.0004232789065573553,0.024300786237484037
0.00042818517986524155,0.02450977756871178
0.0004331483223376403,0.024611921241852026
0.00043816899315141946,0.024776560715005717
0.00044324785912404005,0.02482494456017741
0.00044838559480211905,0.025047375848397287
0.0004535828825510191,0.025168335461326526
0.00045884041264547613,0.02530542302264633
0.0004641588833612782,0.025470734493649623
0.0004695390010680063,0.025505006383979574
0.0004749814803228505,0.02557825414958672
0.0004804870439655134,0.02568174181842618
0.0004860564232142139,0.025734829648545128
0.0004916903577628031,0.02592836502923191
0.0004973895958790067,0.0260835965324911
0.0005031548945038057,0.026160876285195894
0.0005089870193519685,0.026222028089510113
0.0005148867450137498,0.026372555607822055
0.0005208548550577665,0.026482763255157582
0.0005268921421350677,0.02650762717559304
0.0005329994080844093,0.026667562663799476
0.0005391774640387505,0.02675693837779719
0.0005454271305329836,0.02682010617566024
0.0005517492376129129,0.026962569719776897
0.0005581446249454966,0.02712653719508098
0.0005646141419303673,0.027309320610174048
0.0005711586478126435,0.027383912371480412
0.0005777790117970507,0.027460520126335597
0.0005844761131633638,0.027542503863987634
0.0005912508413831881,0.027671527451112156
0.0005981040962380944,0.02785229487265641
0.0006050367879391225,0.027998118406021105
0.0006120498372476703,0.02811034204690545
0.0006191441755977848,0.028396613130837984
0.0006263207452198692,0.028476580874941204
0.0006335804992658254,0.02856192460184127
0.0006409244019356456,0.028664068274981518
0.0006483534286054727,0.028801827834150927
0.0006558685659571436,0.029024931120220414
0.0006634708121092351,0.029120354814864597
0.0006711611767496287,0.02926214636113164
0.0006789406812696112,0.02934681809018211
0.0006868103588995307,0.029444929776224715
0.000694771254846024,0.029492641623546804
0.0007028244264308353,0.029616961225724076
0.0007109709432312439,0.029679457025737523
0.0007192118872221193,0.029777568711780122
0.0007275483529196233,0.029891808346213293
0.0007359814475265771,0.030028895907533094
0.0007445122910795143,0.030085343726900075
0.0007531420165974376,0.0301565754989584
0.0007618717702322999,0.03021974329682145
0.0007707027114212304,0.030323902963510514
0.0007796360130405236,0.03048047846246892
0.0007886728615614156,0.030607486056044624
0.0007978144572076629,0.030801021436731402
0.0008070620141149507,0.030934077010953565
0.0008164167604921472,0.03100060479806465
0.0008258799387844272,0.031094012499160002
0.0008354528058382871,0.031173980243263216
0.0008451366330684721,0.03127679591425307
0.0008549327066268384,0.03137356360459646
0.0008648423275731727,0.03148041126268396
0.0008748668120479914,0.03157785095087696
0.0008850074914473438,0.031696794570257376
0.00089526571259964,0.03180767421544251
0.0009056428379445294,0.031914521873530007
0.0009161402457138521,0.03211007324776561
0.0009267593301146883,0.03223103286069484
0.0009375015015145289,0.032309656609098854
0.0009483681866285928,0.032412472280088714
0.0009593608287093146,0.032492440024191924
0.0009704808877380307,0.03258584772528728
0.0009817298406188842,0.03272696727370472
0.00099310918137498,0.03281701498555205
0.0010046204213468132,0.032950070559774204
0.001016265089392995,0.03316174988240038
0.0010280447320933097,0.033269269538337476
0.0010399609139541202,0.033386869162018676
0.0010520152176161591,0.03347490088031718
0.0010642092440647246,0.0336032524695921
0.001076544612842316,0.03372958806531819
0.0010890229622637305,0.0338176197836167
0.001101645949633657,0.03387473960083327
0.001114415251466788,0.03396277131913178
0.0011273325637104871,0.034039379073986964
0.0011403996019700331,0.03415093071702171
0.0011536181017364785,0.03432699415361871
0.0011669898186171474,0.03443988979235267
0.0011805165285688054,0.03453060950204959
0.0011942000281335325,0.03468382501175996
0.0012080421346773289,0.03486190444190579
0.0012220446866314887,0.034938512196760974
0.0012362095437367692,0.035036623882803576
0.0012505385872903913,0.0352348632484376
0.0012650337203959038,0.035363886835562124
0.0012796968682159415,0.035466030508702374
0.001294529978227916,0.03559505409582689
0.0013095350204826678,0.0356736778442309
0.0013247139878661174,0.03585242927222633
0.0013400688963639508,0.03595188495396815
0.001355601785329369,0.03604327666151468
0.0013713147177539455,0.03625831597338888
0.001387209780541621,0.03638061958201734
0.001403289084785873,0.036523083126134
0.0014195547660501016,0.036611114844432496
0.0014360089846512606,0.03676097036489483
0.0014526539259467812,0.03693568980579262
0.0014694918006248172,0.03702103353269269
0.0014865248449978572,0.037137961158524295
0.0015037553212997384,0.03724480881661179
0.001521185517986105,0.03738794435857805
0.0015388177500383464,0.03756064780592702
0.001556654359271062,0.03781600698877764
0.0015746977146430866,0.037879174786640685
0.001592950212572123,0.038061286203884145
0.0016114142772530198,0.038217861702842554
0.0016300923609797412,0.038344869296418255
0.0016489869444710648,0.0384853168469861
0.001668100537200059,0.038593508500772804
0.0016874356777273757,0.038867011625562796
0.001706994934038408,0.03909952288152678
0.001726780903884356,0.0392870102815671
0.0017467962151272458,0.039550433438612996
0.0017670435260889468,0.039743968819299785
0.0017875255259042354,0.039939520193535374
0.0018082449348779518,0.040139775552718235
0.0018292045048462937,0.04034943888179558
0.0018504070195423021,0.04053356629258786
0.0018718552949655793,0.04076271755930381
0.0018935521797562953,0.04101874874000403
0.0019155005555735278,0.041248572004569585
0.0019377033374779887,0.04139439553793428
0.0019601634743191855,0.04172501847994087
0.001982883949127071,0.04200658557892615
0.002005867779508234,0.04212284120690814
0.002029118018046678,0.04238156037900678
0.002052637752709252,0.042649687520999936
0.0020764301072557748,0.04284322290168672
0.0021004982416539153,0.04308984611249244
0.0021248453524988827,0.04337678919427458
0.0021494746734379805,0.04356629258786372
0.00217438947560008,0.04377864390833949
0.0021995930680300748,0.04391707546535851
0.0022250887981283695,0.04419461057724615
0.002250880052095462,0.04444392177945031
0.00227697025538168,0.0446777770311135
0.0023033628731421313,0.04512398360325247
0.002330061410696925,0.04544116658826692
0.002357069413996728,0.0456931657818695
0.0023843904700937206,0.045927021033532696
0.002412028207618007,0.04632148377125193
0.00243998629725955,0.04657348296485451
0.0024682684522556926,0.04685773805523822
0.0024968784288843266,0.04717693703380149
0.0025258200269627847,0.04757341576506955
0.002555097090352507,0.047845574894160345
0.0025847135074695635,0.04810698205765742
0.002614673211801092,0.048457764935152206
0.00264498018242772,0.04883542772663127
0.002675638444552045,0.04907062697399368
0.0027066520700332413,0.04936697802567032
0.0027380251779278576,0.049751360795645454
0.0027697619350368907,0.05017203144949935
0.002801866556459195,0.05058262213560917
0.002834343306151309,0.05094348498084807
0.0028671964974937695,0.05125461998521604
0.0029004304938639917,0.051610106847658085
0.002934049709215787,0.05197096969289698
0.0029680586086656023,0.052444728176869834
0.003002461709085549,0.05274242322424568
0.0030372635797033115,0.05314965392110745
0.0030724688427090033,0.053497748807203815
0.003108082173869064,0.0539647873126806
0.0031441083031472647,0.05426449835360527
0.00318055201533292,0.0545991532827095
0.0032174181506763717,0.054861904441905786
0.003254711605531848,0.05528257509575969
0.003292437333007769,0.05580270143135542
0.0033306003436245884,0.056190444190578594
0.003369205705980267,0.05644714736912841
0.003408258547423452,0.05680129023587124
0.0034477640547344642,0.05724144882736375
0.0034877274748141775,0.05757475976076876
0.003528154115380883,0.05783146293931859
0.0035690493456752297,0.05817149385121968
0.0036104185971733375,0.05855050063839795
0.0036522673643081755,0.05892480344062899
0.0036946012051993025,0.05924534641489147
0.003737425742391064,0.059561185404206705
0.0037807466635993493,0.05985014447953767
0.0038245697224669993,0.060147839526913514
0.0038689007393279753,0.06054095826893354
0.003913745601980384,0.060766749546401454
0.0039591102664684585,0.06112358040454271
0.004005000757873611,0.06147369128418789
0.004051423171114647,0.06176802634231571
0.0040983836717572615,0.06214636113164438
0.004145888496832911,0.06252603991667226
0.004193943955667186,0.06283381493179221
0.004242556430717777,0.06319803776627915
0.004291732378422158,0.0634964048115046
0.004341478330055092,0.06389355554062226
0.004391800892596086,0.06421342651703514
0.004442706749606883,0.06456689738592836
0.004494202662119142,0.06491700826557355
0.0045462954695324,0.06541831866138029
0.004598992090522438,0.06578993347221289
0.004652299523960189,0.06615751629594785
0.004706224849841282,0.06651165916269068
0.004760775230226368,0.066796586250924
0.00481595791019235,0.06723204085746926
0.004871780218794631,0.067557287816679
0.004928249570040513,0.06782944694576977
0.004985373463873894,0.06821114172434647
0.005043159487171359,0.06858208453732947
0.005101615314749833,0.06895033935891405
0.005160748710385908,0.06926550635037967
0.005220567527846975,0.06970028895907533
0.005281079711934331,0.07008399973120086
0.005342293299538352,0.07042134265170351
0.005404216420705915,0.07080505342382905
0.00546685729972018,0.07111417243464821
0.0055302242561929005,0.071446139372354
0.005594325706169377,0.0717774343122102
0.005659170163246243,0.07210738525636719
0.005724766239702178,0.07251797594247697
0.005791122647641758,0.07290303071030173
0.005858248200152536,0.07325717357704456
0.005926151812475552,0.07363080438142597
0.005994842503189409,0.07394126738794435
0.006064329395408062,0.07427256232780054
0.006134621717992506,0.07460654525905516
0.0062057288067765,0.07494321618170821
0.0062776601058065,0.07533431893017942
0.006350425168595962,0.07565956588938916
0.00642403365939419,0.07599825280559103
0.006498495354469888,0.07655735501646395
0.006573820143409586,0.07688730596062092
0.006650018030431118,0.07726228076070156
0.006727099135712337,0.0776560715005712
0.006805073696735206,0.07803709428129829
0.0068839520696454964,0.07840198911363484
0.006963744730628222,0.0788186277803911
0.007044462277299037,0.0792090585310127
0.007126115430111745,0.0795611854042067
0.007208715033782135,0.07999529601505274
0.007292272058728313,0.08035347086889322
0.007376797602527731,0.08071970969692897
0.007462302891391108,0.08105906861098044
0.007548799281653432,0.08146025132719574
0.007636298261282241,0.081835898125126
0.0077248114514034,0.08221692090585311
0.007814350607844541,0.08258248773603924
0.00790492762269642,0.0829393185941805
0.007996554525892346,0.08335998924803441
0.008089243486805939,0.0837598279685505
0.008183006815867389,0.08413211477723272
0.008277856966198472,0.08446475371278812
0.00837380653526649,0.08482830454942544
0.008470868266557402,0.08515623950003359
0.008569055051268348,0.0855957260936765
0.008668379930019773,0.08594852496472011
0.008768856094587427,0.0862791479067267
0.008870496889654403,0.08667697063369398
0.00897331581458352,0.08709495329614944
0.009077326525210223,0.08751562395000337
0.009182542835656282,0.08795981452859351
0.009288978720164497,0.08831395739533635
0.009396648314954691,0.0887205160943485
0.009505565920101192,0.08908809891808347
0.009615746001432095,0.08942678583428532
0.009727203192450537,0.08989113634836368
0.009839952296278227,0.09033465492910422
0.009954008287621519,0.09073382165177071
0.010069386314760271,0.09110543646260331
0.010186101701559752,0.09149452321752571
0.010304169949505875,0.09184665009071971
0.01042360673976401,0.09225186479403266
0.010544427935261684,0.09262549559841408
0.010666649582795389,0.09305893421141051
0.010790287915161836,0.09341173308245414
0.01091535935331391,0.09378133189973792
0.011041880508541602,0.09418049862240441
0.011169868184678225,0.09462804919024259
0.011299339380332217,0.09511323163765877
0.011430311291144786,0.09557758215173712
0.011562801312073753,0.09600900477118474
0.011696827039703846,0.09646932329816545
0.01183240627458378,0.09698541764666353
0.011969557023590427,0.097441032188697
0.012108297502320394,0.09792285464686513
0.012248646137509308,0.09832538135877965
0.012390621569479156,0.09875545998252806
0.012534242654613994,0.0991989785632686
0.01267952846786434,0.09972784087090922
0.012826498305280598,0.10023788723876084
0.012975171686575868,0.10066191788186277
0.013125568357718427,0.10113769235938444
0.013277708293554291,0.10155029903904307
0.013431611700460153,0.10203615348430886
0.013587299019027091,0.10249109602849271
0.013744790926775366,0.10296149452321753
0.013904108340900697,0.10345810093407701
0.014065272421052363,0.10396680330622943
0.014228304572143519,0.10440292991062428
0.014393226447194065,0.10494590417310665
0.014560059950206485,0.10541159868288422
0.014728827239075018,0.10589409313890194
0.014899550728528537,0.10638397957126537
0.015072253093107555,0.10696794570257376
0.01524695727017573,0.10752570391774748
0.015423686462966274,0.10804112626839595
0.01560246414366368,0.10861030844701298
0.015783314056521166,0.10913782675895436
0.01596626022101425,0.10965459310530205
0.01615132693503091,0.11021772730327264
0.01633853877809862,0.11079430145823535
0.016527920614648955,0.11144681137020362
0.0167194975973199,0.11204354546065454
0.016913295170296487,0.11260936765002352
0.01710933907269015,0.11319534977488073
0.01730765534195726,0.11374168402661114
0.01750827031735725,0.11434715408910692
0.017711210643450888,0.11491902425912237
0.017916503273639015,0.11554196626570794
0.018124175473742375,0.11617095625293998
0.018334254825622908,0.11674954640145149
0.018546769230846995,0.11739399233922451
0.018761746914391215,0.11806263019958337
0.018979216428391014,0.11870842013305558
0.019199206655932846,0.11935958604932465
0.019421746814890263,0.11994758416773066
0.019646866461804465,0.12059068610980446
0.01987459549580984,0.12119481217660104
0.02010496416260499,0.12182581815738192
0.02033800305846982,0.12252603991667226
0.020573743134329137,0.12319938176197835
0.02081221569986339,0.1238371077212553
0.021053452427667062,0.12444593777299913
0.02129748535745521,0.12511054364626034
0.021544346900318843,0.12576036556683018
0.02179406984302956,0.1264363954035347
0.0220466873523941,0.12714736912841879
0.022302232979659387,0.12780794301458237
0.022560740664968614,0.12848330085343726
0.022822244741868985,0.12925206639338754
0.023086779941871697,0.12998656004300785
0.023354381399064792,0.13075801357435657
0.023625084654779475,0.13147839526913513
0.023898925662310503,0.1322364088434917
0.024175940791691306,0.13291311067804584
0.024456166834524465,0.13369867616423628
0.024739641008868142,0.13444660977084874
0.025026400964179192,0.13515019151938712
0.025316484786313556,0.13589812512599958
0.025609931002584595,0.13656810698205765
0.025906778586880088,0.13728378469188898
0.026207066964838526,0.1380088703716148
0.02651083601908539,0.13874874000403198
0.026818126094530156,0.13951212956118542
0.02712897800372467,0.140254687185001
0.027443433032283655,0.14097574087762918
0.02776153294436801,0.14169746656810697
0.028083319988231725,0.14255291983065654
0.028408836901833042,0.14335461326523755
0.028738126918510663,0.1441724346482091
0.029071233772725785,0.14497547207848935
0.029408201705870638,0.14583428533028692
0.029749075472144403,0.14662993078422148
0.030093900344497212,0.14741146428331428
0.03044272212064303,0.14823734964048113
0.030795587129142266,0.1490914589073315
0.03115254223555488,0.14989987232040858
0.03151363484866479,0.15075599758080777
0.031878912926776456,0.15159465089711713
0.03224842498408442,0.15237618439620995
0.0326222200971167,0.15320811773402326
0.03300034791125285,0.1540299711040925
0.03338285864731761,0.15485182447416168
0.033769803108250916,0.15581412539479872
0.03416123268585528,0.1566332907734695
0.034557199367621395,0.15750218399301122
0.03495775574363275,0.15841206908137892
0.035362955013550426,0.15917545863853239
0.03577285099367873,0.16007459176130637
0.0361874981241128,0.1609488609636449
0.03660695147596903,0.16186277803911028
0.03703126675869927,0.1627941670586654
0.03746050032748993,0.16372488408037095
0.037894709190746674,0.16468449700960958
0.03833395101766601,0.1655937101001277
0.03877828414589457,0.1666124588401317
0.03922776758927719,0.16746992809623013
0.03968246104569482,0.168377797191049
0.040142424904993215,0.16933606612458843
0.040607720257003654,0.1703232309656609
0.041078408899656464,0.17134063570996574
0.04155455334718875,0.17238626436395404
0.04203621683844714,0.1733801491835226
0.04252346334528682,0.17443921779450305
0.04301635758106795,0.17550231839258112
0.0435149650092505,0.17662858678852228
0.044019351852088745,0.17793360661245883
0.044529585099426554,0.17897721927289834
0.04504573251759458,0.18009206370539615
0.04556786265841064,0.18120489214434513
0.046096044868284336,0.18230428062630197
0.04663034929742731,0.18350514078354951
0.04717084690917017,0.18463342517303943
0.047717609489387455,0.18568174181842617
0.04827070965603183,0.18667226664874673
0.0488302208687788,0.18780928701028157
0.0493962174387832,0.1888576036556683
0.04996877453854884,0.18996304011827161
0.0505479682119124,0.19112358040454272
0.05113387538414326,0.19220885693165782
0.05172657387216019,0.1933371413211478
0.05232614239486662,0.19445803373429205
0.052932660583605615,0.19551172636247563
0.05354620899273607,0.19667361064444594
0.05416686911033152,0.19776090316510986
0.05479472336900287,0.19884953968147304
0.05542985515684669,0.2000430078623748
0.05607234882852033,0.2011988441636987
0.05672228971644543,0.20247698407365095
0.05737976414214134,0.20370741213628119
0.05804485942768978,0.20484510449566562
0.05871766390733255,0.2060432766615147
0.05939826693920356,0.20724212082521337
0.060086758917196864,0.20840534910288291
0.0607832312829723,0.20969760096767692
0.06148777653810023,0.21099321282171896
0.062200488256347115,0.2121577850950877
0.06292146109610344,0.21343323701364153
0.06365079081295572,0.21461393723540084
0.06438857427240419,0.2158389893152342
0.06513490946272803,0.2170788253477589
0.0658898955079995,0.2183603252469592
0.06665363268124913,0.21962569719776895
0.06742622241778341,0.22099321282171897
0.06820776732865685,0.22225253679188225
0.06899837121430018,0.22355554062227
0.0697981390783066,0.22483704052147035
0.07060717714137772,0.22616356427659431
0.07142559285543126,0.22739802432632214
0.07225349491787214,0.22871178012230362
0.07309099328602911,0.23004367986022442
0.07393819919175866,0.23132383576372556
0.07479522515621821,0.23265707949734557
0.07566218500481055,0.2339520193535381
0.07653919388230147,0.2352980310463007
0.0774263682681127,0.2367475304079027
0.07832382599179197,0.23820912573079767
0.07923168624866253,0.23960150527518315
0.08015006961565405,0.24097170889053157
0.08107909806731686,0.24229420065855792
0.08201889499202203,0.2436509643169142
0.08296958520834907,0.24502587191720987
0.08393129498166364,0.24648074726160876
0.08490415204088747,0.2479161346683691
0.0858882855954625,0.24950809757408776
0.08688382635251184,0.25100194879376386
0.08789090653419954,0.2525260399166723
0.08890965989529158,0.25398494724816884
0.08994022174092044,0.2554882064377394
0.09098272894455559,0.2570835293327062
0.09203731996618221,0.25863517236744843
0.09310413487069075,0.2601868154021907
0.09418331534647952,0.26182581815738193
0.0952750047242729,0.26348968483300855
0.09637934799615785,0.26508231973657687
0.09749649183484087,0.26672468248101605
0.0986265846131282,0.26832403736308047
0.09976977642363201,0.26998924803440627
0.10092621909870483,0.27161615482830453
0.10209606623060476,0.27329211746522414
0.10327947319189525,0.27501780794301456
0.10447659715608053,0.27671527451112155
0.10568759711848051,0.27851824474161685
0.10691263391734772,0.28038707076137354
0.10815187025522892,0.28213157717895304
0.10940547072057435,0.2839459713728916
0.11067360180959745,0.2857489416033869
0.11195643194838795,0.2875828237349641
0.11325413151528127,0.2893394261138364
0.11456687286348727,0.29124185202607356
0.11589483034398118,0.2931335259727169
0.11723818032865997,0.2950043679860224
0.11859710123376706,0.29692896982729655
0.11997177354358855,0.2989194274578321
0.12136237983442417,0.30081916537867076
0.12276910479883604,0.302776023116726
0.12419213527017846,0.3048121766010349
0.12563166024741215,0.30683018614340435
0.12708787092020596,0.30878771587930914
0.12856096069432965,0.3109320610174047
0.130051125217341,0.3131288219877696
0.13155856240457053,0.31515422350648475
0.1330834724654076,0.31720986492843223
0.1346260579298911,0.3192937302600632
0.13618652367560827,0.3214662993078422
0.1377650769549055,0.32360594046099056
0.13936192742241435,0.3258416773066326
0.14097728716289676,0.3279759424769841
0.142611370719413,0.33030239903232306
0.14426439512181588,0.332558967811303
0.14593657991557576,0.3349015523150326
0.1476281471909391,0.33723607284456686
0.14933932161242533,0.3396619850816477
0.15107033044866555,0.34213695316174986
0.15282140360258709,0.3444143538740676
0.15459277364194784,0.3467643303541429
0.15638467583022478,0.3491922585847725
0.15819734815786016,0.35166386667562666
0.16003103137387018,0.35415697869766816
0.16188596901781993,0.3566104428465829
0.1637624074521689,0.3591008668772259
0.16566059589499152,0.36162287480680066
0.16758078645307686,0.36422014649553125
0.16952323415541215,0.3668490020831933
0.1714881969870541,0.36946038572676565
0.17347593592339325,0.37208722532087896
0.1754867149648152,0.3748652644311538
0.1775208011717636,0.3775962636919562
0.1795784647002097,0.38033398293125464
0.18165997883753285,0.3830790941468988
0.18376562003881725,0.38589946912169887
0.18589566796356882,0.3886869162018681
0.18805040551285834,0.39151468315301396
0.1902301188668946,0.3943968819299778
0.19243509752303323,0.39720516094348496
0.19466563433422632,0.4001061756602379
0.19692202554791735,0.403039446273772
0.19920457084538712,0.4059283650292319
0.20151357338155584,0.40889456353739667
0.20384933982524642,0.4118049862240441
0.20621218039991446,0.4148726564074995
0.2086024089248505,0.4178368389221155
0.21102034285685967,0.42091996505611184
0.21346630333242453,0.4240131711578523
0.21594061521035676,0.4271298971843291
0.21844360711494284,0.43015590350110877
0.22097561147959033,0.4333310933405013
0.22353696459097966,0.4365015791949466
0.22612800663372795,0.43973187285800686
0.2287490817355704,0.4429352866070828
0.2314005380130654,0.44622404408305893
0.23408272761782944,0.4494805456622538
0.23679600678330787,0.45266514347154085
0.23954073587208793,0.45589946912169876
0.24231727942376008,0.4592843222901687
0.24512600620333397,0.4625992876822794
0.24796728925021602,0.4659545729453666
0.2508415059277541,0.46918419461057725
0.2537490379733572,0.472514615953229
0.2566902715491952,0.47582890934749
0.25966559729348726,0.47924870640413947
0.26267541037238384,0.482694039379074
0.26572011053245065,0.48615281231100055
0.26880010215376077,0.48977488072038167
0.2719157943036019,0.49340702909750683
0.2750676007908067,0.4969484577649352
0.2782559402207126,0.5005806061420603
0.28148123605075814,0.5042329144546738
0.28474391664672477,0.5080310463006519
0.28804441533962977,0.5115859149250722
0.2913831704832789,0.5152839190914589
0.2947606255124859,0.5189456353739669
0.29817722900196736,0.5227679591425308
0.30163343472591975,0.5265392110745246
0.30512970171828707,0.5303783347893287
0.30866649433372745,0.5341838586116525
0.3122442823092858,0.5379598145285935
0.3158635408267819,0.5418842819702977
0.31952475057592133,0.5457832134937168
0.32322839781813806,0.549779584705329
0.3269749744511768,0.5540004031987097
0.33076497807442423,0.5580861501243195
0.3345989120549975,0.5621954169746657
0.3384772855945983,0.566268395941133
0.34240061379714254,0.5703884147570728
0.34636941773717345,0.5744788656676298
0.3503842245290676,0.5786976681674618
0.3544455673970435,0.5830045023855923
0.3585539857459817,0.5871339291714266
0.36271002523306484,0.591471675290639
0.3669142378402494,0.5957919494657616
0.3711671819475767,0.6002667831462939
0.37546942240733366,0.6046676970633693
0.37982153061907364,0.6091069148578725
0.3842240846055061,0.6136650762717559
0.38867766908926676,0.6182911094684498
0.393182875570577,0.6227115113231638
0.39774030240580366,0.6272737047241449
0.40235055488692933,0.6319004099186882
0.4070142453219439,0.6364135474766481
0.4117319931161679,0.641046300651838
0.4165044248545185,0.6456098380485182
0.42133217438472886,0.650251327195753
0.4262158829015325,0.6550540958268933
0.43115619903182284,0.6597984006451179
0.43615377892080054,0.6645171695450575
0.441209286319119,0.6694288018278342
0.4463233926710397,0.6743666420267456
0.4514967772036102,0.6794059539009476
0.4567301270168747,0.6845091055708622
0.4620241371751313,0.6895551374235602
0.46737951079924633,0.6947073449364962
0.47279695916003905,0.6998098246085612
0.4782772017727485,0.7049721120892413
0.4838209664925957,0.7101424635441167
0.48942898961145315,0.7153800147839527
0.49510201595563513,0.7206551979033667
0.5008407989848213,0.7259182850614878
0.5066461008921268,0.7314138834755729
0.5125186927053332,0.736881929977824
0.5184593543892912,0.7425092399704321
0.5244688749495119,0.7480559102210872
0.5305480525369574,0.7538512196760971
0.5366976945540476,0.7596868490020833
0.5429186177618943,0.7654062227000874
0.5492116483887789,0.7713332437336201
0.5555776222398878,0.7773207445736173
0.5620173848083188,0.7833875411598684
0.5685317913873753,0.7896465291311069
0.5751217071841613,0.7958403333109334
0.5817880074344935,0.8020287615079631
0.5885315775191451,0.8084416369867616
0.595353313081437,0.8147738727236072
0.6022541201461928,0.8211249244002419
0.6092349152400711,0.8277400712317722
0.6162966255132942,0.8344533297493448
0.6234401888627864,0.8412579799744642
0.6306665540567405,0.8480969020899133
0.6379766808606282,0.8548444324978159
0.6453715401646701,0.8617465224111281
0.6528521141127848,0.8687615079631744
0.6604193962330305,0.8758383173173845
0.6680743915695615,0.882722935286607
0.675818116816111,0.8898004166386666
0.6836516004510238,0.8966480747261609
0.6915758828738525,0.903507828774948
0.6995920165435374,0.9100860157247498
0.707701066118189,0.9165728109670048
0.7159041085964888,0.9230179423425845
0.7242022334607315,0.929246018412741
0.732596542821523,0.9353356629258786
0.741088151564157,0.9412351320475775
0.7496781874966877,0.9470351454875343
0.7583677914997191,0.9526543915059472
0.7671581176779302,0.9578724548081446
0.7760503335133571,0.9628748068006183
0.7850456200204509,0.9674430481822458
0.794145171902934,0.9716450507358376
0.8033501977124734,0.97543579060547
0.8126619200091946,0.9790625629997983
0.822081575524054,0.9824010483166454
0.8316104153230961,0.9854411665882669
0.8412497049736118,0.9881049660641086
0.8510007247122247,0.9905087023721524
0.8608647696149244,0.9926254955984142
0.8708431497690724,0.9943713460116929
0.880937190447399,0.9957650695517775
0.8911482322840202,0.9967918822659767
0.9014776314524917,0.997601639674753
0.9119267598459299,0.9982259256770378
0.9224970052592174,0.9986425643437942
0.9331897715733238,0.9990450910557085
0.9440064789417604,0.9993689940192192
0.9549485639791966,0.9996102412472281
0.9660174799522646,0.9997889926752233
0.9772146969725725,0.9999072642967543
0.9885417021919574,0.9999858880451583
1.0,1.0


==> data/ELD/LiRA/LSTM-online/total/roc_MSELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.003363349237282441
1.0233165783302449e-05,0.003363349237282441
1.0351779556301762e-05,0.003363349237282441
1.0471768194855202e-05,0.003363349237282441
1.05931476351837e-05,0.003363349237282441
1.0715933998226711e-05,0.003363349237282441
1.084014359178331e-05,0.003363349237282441
1.09657929126781e-05,0.003363349237282441
1.1092898648952227e-05,0.003363349237282441
1.1221477682079803e-05,0.003363349237282441
1.1351547089209991e-05,0.003363349237282441
1.148312414543511e-05,0.003363349237282441
1.1616226326085018e-05,0.003363349237282441
1.1750871309048075e-05,0.003363349237282441
1.1887076977119033e-05,0.003363349237282441
1.2024861420374123e-05,0.003363349237282441
1.216424293857368e-05,0.003363349237282441
1.2305240043592616e-05,0.003363349237282441
1.244787146187906e-05,0.003363349237282441
1.259215613694151e-05,0.003363349237282441
1.2738113231864785e-05,0.003363349237282441
1.288576213185518e-05,0.003363349237282441
1.3035122446815089e-05,0.003363349237282441
1.3186214013947484e-05,0.003363349237282441
1.3339056900390587e-05,0.003363349237282441
1.3493671405883065e-05,0.0037759559169410666
1.3650078065460137e-05,0.0037759559169410666
1.3808297652180924e-05,0.0037759559169410666
1.3968351179887397e-05,0.0037759559169410666
1.4130259905995336e-05,0.0037759559169410666
1.429404533431761e-05,0.0037759559169410666
1.4459729217920196e-05,0.0037759559169410666
1.4627333562011299e-05,0.0037759559169410666
1.4796880626863964e-05,0.0037759559169410666
1.4968392930772556e-05,0.0037759559169410666
1.514189325304352e-05,0.0037759559169410666
1.53174046370208e-05,0.0037759559169410666
1.5494950393146317e-05,0.0037759559169410666
1.567455410205595e-05,0.0037759559169410666
1.5856239617711373e-05,0.0037759559169410666
1.60400310705682e-05,0.0037759559169410666
1.622595287078087e-05,0.0037759559169410666
1.6414029711444665e-05,0.0037759559169410666
1.6604286571875295e-05,0.0037759559169410666
1.6796748720926532e-05,0.0037759559169410666
1.6991441720346258e-05,0.0038807875814797404
1.7188391428171457e-05,0.0038807875814797404
1.7387624002162504e-05,0.0038807875814797404
1.7589165903277326e-05,0.0038807875814797404
1.7793043899185774e-05,0.0038807875814797404
1.7999285067824765e-05,0.0038807875814797404
1.8207916800994626e-05,0.0038807875814797404
1.8418966807997107e-05,0.0038807875814797404
1.86324631193156e-05,0.0038807875814797404
1.8848434090337955e-05,0.0038807875814797404
1.906690840512252e-05,0.0038807875814797404
1.9287915080207776e-05,0.0038807875814797404
1.9511483468466162e-05,0.0038807875814797404
1.9737643263002554e-05,0.0038807875814797404
1.9966424501097934e-05,0.0038807875814797404
2.0197857568198782e-05,0.004069618977219274
2.0431973201952705e-05,0.004069618977219274
2.066880249629082e-05,0.004069618977219274
2.09083769055575e-05,0.004069618977219274
2.1150728248687946e-05,0.004069618977219274
2.1395888713434215e-05,0.004069618977219274
2.1643890860640203e-05,0.004069618977219274
2.189476762856621e-05,0.004069618977219274
2.2148552337263592e-05,0.004069618977219274
2.2405278693000182e-05,0.004069618977219274
2.266498079273693e-05,0.004069618977219274
2.2927693128656486e-05,0.004069618977219274
2.3193450592744275e-05,0.004069618977219274
2.3462288481422625e-05,0.004069618977219274
2.3734242500238664e-05,0.004459377729991264
2.4009348768606518e-05,0.004459377729991264
2.4287643824604503e-05,0.004459377729991264
2.45691646298279e-05,0.004459377729991264
2.4853948574297985e-05,0.004459377729991264
2.5142033481427965e-05,0.004459377729991264
2.543345761304648e-05,0.004459377729991264
2.5728259674479322e-05,0.004459377729991264
2.6026478819690045e-05,0.004459377729991264
2.63281546564802e-05,0.004459377729991264
2.6633327251749808e-05,0.004459377729991264
2.694203713681882e-05,0.004580337342920502
2.7254325312810276e-05,0.004580337342920502
2.7570233256095827e-05,0.004580337342920502
2.7889802923804396e-05,0.004580337342920502
2.8213076759394707e-05,0.004580337342920502
2.8540097698292373e-05,0.004580337342920502
2.8870909173592345e-05,0.004580337342920502
2.9205555121827452e-05,0.004580337342920502
2.95440799888038e-05,0.004580337342920502
2.9886528735503827e-05,0.004580337342920502
3.0232946844057763e-05,0.004580337342920502
3.0583380323784315e-05,0.004726832874134804
3.0937875717301366e-05,0.004726832874134804
3.12964801067075e-05,0.004726832874134804
3.165924111983521e-05,0.004726832874134804
3.20262069365765e-05,0.004726832874134804
3.2397426295281954e-05,0.004726832874134804
3.277294849923382e-05,0.004726832874134804
3.315282342319423e-05,0.004726832874134804
3.353710152002929e-05,0.004726832874134804
3.392583382740992e-05,0.004835696525771117
3.4319071974590426e-05,0.004835696525771117
3.4716868189265594e-05,0.004835696525771117
3.511927530450728e-05,0.004835696525771117
3.552634676578139e-05,0.004835696525771117
3.5938136638046256e-05,0.004835696525771117
3.6354699612933176e-05,0.004835696525771117
3.677609101601031e-05,0.004835696525771117
3.720236681413066e-05,0.0051831194140178755
3.7633583622865324e-05,0.0051831194140178755
3.806979871402284e-05,0.0051831194140178755
3.8511070023255685e-05,0.0051831194140178755
3.895745615775501e-05,0.0051831194140178755
3.940901640403448e-05,0.0051831194140178755
3.986581073580439e-05,0.0051831194140178755
4.032789982193705e-05,0.005396142732343257
4.079534503452449e-05,0.005396142732343257
4.1268208457029516e-05,0.005396142732343257
4.174655289253135e-05,0.005396142732343257
4.223044187206672e-05,0.005396142732343257
4.271993966306776e-05,0.005396142732343257
4.321511127789762e-05,0.005396142732343257
4.371602248248502e-05,0.005457294536657482
4.422273980505897e-05,0.005457294536657482
4.473533054498463e-05,0.005457294536657482
4.525386278170167e-05,0.005457294536657482
4.577840538376616e-05,0.005457294536657482
4.6309028017997366e-05,0.005457294536657482
4.684580115873045e-05,0.005457294536657482
4.738879609717651e-05,0.005548686244204019
4.793808495089107e-05,0.005548686244204019
4.8493740673352334e-05,0.005548686244204019
4.9055837063650453e-05,0.005548686244204019
4.962444877628913e-05,0.005548686244204019
5.0199651331100794e-05,0.005548686244204019
5.0781521123276707e-05,0.005615886029164707
5.137013543351339e-05,0.005615886029164707
5.196557243827657e-05,0.005615886029164707
5.2567911220184194e-05,0.005615886029164707
5.3177231778509664e-05,0.005615886029164707
5.379361503980698e-05,0.005929037027081514
5.441714286865888e-05,0.005929037027081514
5.5047898078549675e-05,0.005929037027081514
5.5685964442864085e-05,0.005929037027081514
5.633142670601352e-05,0.005929037027081514
5.698437059469136e-05,0.005929037027081514
5.764488282925873e-05,0.005971372891606747
5.8313051135262185e-05,0.005971372891606747
5.8988964255084936e-05,0.005971372891606747
5.9672711959733106e-05,0.005971372891606747
6.0364385060758635e-05,0.005971372891606747
6.106407542232036e-05,0.006066124588401317
6.177187597338488e-05,0.006066124588401317
6.248788072006888e-05,0.006066124588401317
6.321218475812448e-05,0.006066124588401317
6.394488428556937e-05,0.006214636113164438
6.468607661546321e-05,0.006214636113164438
6.543586018883229e-05,0.006214636113164438
6.619433458774387e-05,0.006214636113164438
6.696160054853215e-05,0.006214636113164438
6.773775997517745e-05,0.006234124050803038
6.852291595284057e-05,0.006234124050803038
6.9317172761554e-05,0.006234124050803038
7.012063589007177e-05,0.006234124050803038
7.09334120498799e-05,0.006539883072374168
7.17556091893692e-05,0.006539883072374168
7.258733650817246e-05,0.006539883072374168
7.342870447166758e-05,0.006539883072374168
7.42798248256491e-05,0.006705194543377461
7.514081061116962e-05,0.006705194543377461
7.601177617955322e-05,0.006705194543377461
7.689283720758305e-05,0.006705194543377461
7.778411071286482e-05,0.007221288891875547
7.868571506936843e-05,0.007221288891875547
7.959777002314978e-05,0.007221288891875547
8.05203967082547e-05,0.007221288891875547
8.145371766280736e-05,0.0073005846381291595
8.239785684528512e-05,0.0073005846381291595
8.335293965098187e-05,0.0073005846381291595
8.43190929286625e-05,0.007522343928499429
8.529644499741017e-05,0.007522343928499429
8.628512566366886e-05,0.007522343928499429
8.728526623848371e-05,0.007522343928499429
8.829699955494083e-05,0.007914790672669847
8.932045998580959e-05,0.007914790672669847
9.03557834613892e-05,0.007914790672669847
9.140310748756223e-05,0.007953766547947046
9.246257116405733e-05,0.007953766547947046
9.353431520292377e-05,0.007953766547947046
9.461848194721992e-05,0.008286405483502454
9.571521538991856e-05,0.008286405483502454
9.682466119303115e-05,0.008286405483502454
9.794696670695385e-05,0.008354277266312746
9.908228099003788e-05,0.008354277266312746
0.00010023075482838654,0.008354277266312746
0.00010139254075588153,0.00842483704052147
0.00010256779307444219,0.00842483704052147
0.00010375666787451859,0.00842483704052147
0.00010495932305582277,0.008476580874941202
0.00010617591834830001,0.008476580874941202
0.00010740661533334334,0.008476580874941202
0.00010865157746525384,0.008539748672804248
0.00010991097009294972,0.008539748672804248
0.0001111849604819271,0.008577380552382233
0.00011247371783647519,0.008577380552382233
0.00011377741332214914,0.008577380552382233
0.00011509622008850323,0.008606948457764935
0.00011643031329208767,0.008606948457764935
0.00011777987011971193,0.008694980176063436
0.0001191450698119776,0.008694980176063436
0.00012052609368708426,0.008694980176063436
0.00012192312516491107,0.00892009945568174
0.0001233363497913776,0.00892009945568174
0.00012476595526308696,0.009043747060009408
0.00012621213145225474,0.009043747060009408
0.00012767507043192657,0.009043747060009408
0.0001291549665014884,0.009144546737450441
0.00013065201621247213,0.009144546737450441
0.00013216641839466052,0.009340098111686042
0.00013369837418249466,0.009340098111686042
0.00013524808704178755,0.00942006585578926
0.0001368157627967472,0.00942006585578926
0.00013840160965731315,0.009546401451515356
0.00014000583824680976,0.009546401451515356
0.00014162866162991988,0.009647201128956385
0.0001432702953409831,0.009647201128956385
0.00014493095741262166,0.009733216853706069
0.00014661086840469845,0.009733216853706069
0.00014831025143361044,0.010029567905382702
0.00015002933220192182,0.010029567905382702
0.00015176833902834055,0.010087359720448896
0.00015352750287804228,0.010087359720448896
0.000155307057393346,0.01038371077212553
0.00015710723892474503,0.01038371077212553
0.00015892828656229778,0.010459646529131108
0.00016077044216738237,0.010459646529131108
0.00016263395040481922,0.010524158322693366
0.00016451905877536624,0.010524158322693366
0.00016642601764859036,0.010577246152812312
0.00016835508029612023,0.010587326120556413
0.00017030650292528443,0.010587326120556413
0.0001722805447131394,0.010707613735636046
0.00017427746784089192,0.010707613735636046
0.00017629753752872057,0.010803037430280224
0.0001783410220710008,0.010866877225992878
0.00018040819287193827,0.010866877225992878
0.00018249932448161524,0.010939452993750421
0.00018461469463245476,0.010939452993750421
0.0001867545842761076,0.011005980780861502
0.00018891927762076664,0.011106780458302533
0.00019110906216891378,0.011106780458302533
0.0001933242287555045,0.0111524763120758
0.00019556507158659492,0.011188764195954574
0.00019783188827841644,0.011188764195954574
0.0002001249798969037,0.01134063570996573
0.00020244465099768038,0.011352731671258654
0.00020479120966650856,0.011352731671258654
0.0002071649675602069,0.011475035279887106
0.0002095662399480433,0.011714938512196762
0.0002119953457536071,0.011749210402526713
0.00021445260759716674,0.011749210402526713
0.00021693835183851843,0.011907801895033937
0.00021945290862033137,0.011947449768160742
0.0002219966119119955,0.012198104966064108
0.0002245697995539774,0.012198104966064108
0.0002271728133026905,0.01267858342853303
0.0002298059988758851,0.0127928230629662
0.0002324697059985648,0.012888918755459982
0.00023516428844943486,0.012888918755459982
0.00023789010410788932,0.012960150527518314
0.00024064751500154242,0.013024662321080575
0.00024343688735431105,0.013107990054431825
0.00024625859163505465,0.013142261944761776
0.00024911300260677886,0.013216181708218533
0.0002520004993764092,0.013356629258786371
0.0002549214654451423,0.013356629258786371
0.0002578762887593801,0.013466164908272293
0.0002608653617622548,0.013505140783549493
0.00026388908144575103,0.013603252469592098
0.0002669478494034321,0.013628116390027553
0.00027004207188377727,0.013685236207244137
0.0002731721598441376,0.013769235938444998
0.000276338529005317,0.01396680330622942
0.00027954159990678566,0.014024595121295613
0.0002827817979625341,0.01418251461595323
0.0002860595535175742,0.014208050534238289
0.000289375301905095,0.01422350648477925
0.0002927294835042816,0.014277938310597408
0.00029612254379880347,0.01448356965257711
0.00029955493343598134,0.014626033196693772
0.0003030271082866396,0.014669713056918221
0.0003065395295056527,0.014722128889187553
0.00031009266359319264,0.014747664807472615
0.00031368698245668765,0.014789328674148242
0.00031732296347349763,0.014878704388145958
0.00032100108955431715,0.014891472347288489
0.00032472184920731285,0.01490625629997984
0.00032848573660300434,0.014939856192460185
0.0003322932516398972,0.014999664001075197
0.0003361449000108765,0.015064175794637457
0.0003400411932703706,0.015117935622606007
0.00034398264890229247,0.015158927491432026
0.00034796979038876914,0.015228815267791143
0.0003520031472796679,0.015274511121564412
0.0003560832552629278,0.01533700692157785
0.000360210656235707,0.01545796653450709
0.00036438589837635443,0.015494254418385861
0.0003686095362172158,0.015534574289362276
0.00037288213071828336,0.01560446206572139
0.00037720424934169976,0.015694509777568713
0.00038157646612712486,0.015724077682951417
0.00038599936176797673,0.015797325448558566
0.00039047352368855597,0.01596062092601304
0.0003949995461220643,0.01598145285935085
0.000399578030189527,0.016042604663665076
0.00040420958397963103,0.016154156306699818
0.0004088948226294864,0.016201868154021908
0.00041363436840632776,0.01629393185941805
0.00041842885079015847,0.016337611719642493
0.0004232789065573553,0.016361803642228348
0.00042818517986524155,0.01641421947449768
0.0004331483223376403,0.016478059270210337
0.00043816899315141946,0.0166117868422821
0.00044324785912404005,0.016622538807875818
0.00044838559480211905,0.01666689066594987
0.0004535828825510191,0.016764330354142865
0.00045884041264547613,0.016801290235871246
0.0004641588833612782,0.01695383374773201
0.0004695390010680063,0.01696727370472414
0.0004749814803228505,0.01710436126604395
0.0004804870439655134,0.0171876889993952
0.0004860564232142139,0.017209864928432232
0.0004916903577628031,0.017292520663933875
0.0004973895958790067,0.017328808547812647
0.0005031548945038057,0.01734560849405282
0.0005089870193519685,0.01741885625965997
0.0005148867450137498,0.017533767891942748
0.0005208548550577665,0.0176950473758484
0.0005268921421350677,0.01773805523822324
0.0005329994080844093,0.01797661447483368
0.0005391774640387505,0.018057926214636113
0.0005454271305329836,0.01819165378670788
0.0005517492376129129,0.018320677373832403
0.0005581446249454966,0.018346213292117462
0.0005646141419303673,0.018398629124386803
0.0005711586478126435,0.018423493044822256
0.0005777790117970507,0.018506148780323906
0.0005844761131633638,0.018524964720112898
0.0005912508413831881,0.018580740541630267
0.0005981040962380944,0.018670116255627978
0.0006050367879391225,0.018692964182514614
0.0006120498372476703,0.01878099590081312
0.0006191441755977848,0.01890329950944157
0.0006263207452198692,0.01902761911161884
0.0006335804992658254,0.019158658692292184
0.0006409244019356456,0.019229218466500907
0.0006483534286054727,0.019262818358981255
0.0006558685659571436,0.01932800215039312
0.0006634708121092351,0.019374370002015993
0.0006711611767496287,0.019442913782675895
0.0006789406812696112,0.019485921645050735
0.0006868103588995307,0.019536993481620857
0.000694771254846024,0.019684833008534373
0.0007028244264308353,0.019780256703178546
0.0007109709432312439,0.019852160473086487
0.0007192118872221193,0.0199220482494456
0.0007275483529196233,0.01998588804515826
0.0007359814475265771,0.020083999731200862
0.0007445122910795143,0.020139103554868622
0.0007531420165974376,0.02019151938713796
0.0007618717702322999,0.020319870976412878
0.0007707027114212304,0.020412606679658628
0.0007796360130405236,0.020541630266783142
0.0007886728615614156,0.020660573886163568
0.0007978144572076629,0.020720381694778578
0.0008070620141149507,0.020776157516295943
0.0008164167604921472,0.020831933337813316
0.0008258799387844272,0.02098716484107251
0.0008354528058382871,0.021076540555070224
0.0008451366330684721,0.02122572407768295
0.0008549327066268384,0.021377595591694103
0.0008648423275731727,0.02148041126268396
0.0008748668120479914,0.02154357906054701
0.0008850074914473438,0.021657818694980176
0.00089526571259964,0.021776762314360595
0.0009056428379445294,0.021862106041260668
0.0009161402457138521,0.02191788186277804
0.0009267593301146883,0.022026745514414355
0.0009375015015145289,0.02218668100262079
0.0009483681866285928,0.022252536791882264
0.0009593608287093146,0.02235938444996976
0.0009704808877380307,0.022438008198373764
0.0009817298406188842,0.022485720045695854
0.00099310918137498,0.022512599959680128
0.0010046204213468132,0.022575767757543174
0.001016265089392995,0.022663127477992075
0.0010280447320933097,0.022727639271554332
0.0010399609139541202,0.02281567098985283
0.0010520152176161591,0.022919158658692294
0.0010642092440647246,0.022982326456555336
0.001076544612842316,0.0230374302802231
0.0010890229622637305,0.02313755795981453
0.001101645949633657,0.02319064578993347
0.001114415251466788,0.0233499092802903
0.0011273325637104871,0.0234177810631006
0.0011403996019700331,0.023529332706135338
0.0011536181017364785,0.023672468248101607
0.0011669898186171474,0.023756467979302465
0.0011805165285688054,0.023847859686849
0.0011942000281335325,0.023929171426651432
0.0012080421346773289,0.024016531147100333
0.0012220446866314887,0.024091122908406697
0.0012362095437367692,0.024179826624554805
0.0012505385872903913,0.024249714400913912
0.0012650337203959038,0.024321618170821853
0.0012796968682159415,0.024376721994489616
0.001294529978227916,0.024442577783751092
0.0013095350204826678,0.02449902560311807
0.0013247139878661174,0.02468315301391035
0.0013400688963639508,0.024741616826826157
0.001355601785329369,0.024816880585982127
0.0013713147177539455,0.02489953632148377
0.001387209780541621,0.025011087964518515
0.001403289084785873,0.025125327598951686
0.0014195547660501016,0.02521268731940058
0.0014360089846512606,0.025321550971036895
0.0014526539259467812,0.025460654525905513
0.0014694918006248172,0.025556078220549693
0.0014865248449978572,0.025672333848531688
0.0015037553212997384,0.025777837510919964
0.001521185517986105,0.025855789261474367
0.0015388177500383464,0.02595322894966736
0.001556654359271062,0.02608695652173913
0.0015746977146430866,0.026197164169074656
0.001592950212572123,0.026283851891673943
0.0016114142772530198,0.026361803642228343
0.0016300923609797412,0.02647268328741348
0.0016489869444710648,0.026560043007862372
0.001668100537200059,0.02666890665949869
0.0016874356777273757,0.02678785027887911
0.001706994934038408,0.02691082588535717
0.001726780903884356,0.02702708151333915
0.0017467962151272458,0.027198440964988913
0.0017670435260889468,0.027419528257509578
0.0017875255259042354,0.027633895571534173
0.0018082449348779518,0.027923526644714737
0.0018292045048462937,0.02819770176735434
0.0018504070195423021,0.02842954102546872
0.0018718552949655793,0.02867414824272562
0.0018935521797562953,0.028917411464283317
0.0019155005555735278,0.029114306834218135
0.0019377033374779887,0.02930985820845373
0.0019601634743191855,0.029577985350446877
0.001982883949127071,0.029966400107519657
0.002005867779508234,0.030282911094684496
0.002029118018046678,0.030633693972179292
0.002052637752709252,0.030827229352866074
0.0020764301072557748,0.03117330824541361
0.0021004982416539153,0.03155970700893758
0.0021248453524988827,0.03193468180901821
0.0021494746734379805,0.032237752839190906
0.00217438947560008,0.032656407499496005
0.0021995930680300748,0.03296821450171359
0.0022250887981283695,0.03322827766951146
0.002250880052095462,0.03359048451044957
0.00227697025538168,0.033884819568577376
0.0023033628731421313,0.03422149049123043
0.002330061410696925,0.03451246556011021
0.002357069413996728,0.034814192594583696
0.0023843904700937206,0.03510583966131309
0.002412028207618007,0.035431086620522814
0.00243998629725955,0.035714669713056924
0.0024682684522556926,0.036058060614206036
0.0024968784288843266,0.036328875747597605
0.0025258200269627847,0.036648746724010486
0.002555097090352507,0.03693367381224381
0.0025847135074695635,0.037185673005846374
0.002614673211801092,0.03750621598010886
0.00264498018242772,0.037720583294133456
0.002675638444552045,0.03804045427054634
0.0027066520700332413,0.03825885357166857
0.0027380251779278576,0.038537732679255435
0.0027697619350368907,0.03887574759760769
0.002801866556459195,0.03913782675895437
0.002834343306151309,0.039508097574087755
0.0028671964974937695,0.03976144076338957
0.0029004304938639917,0.04007257576775754
0.002934049709215787,0.04045494254418385
0.0029680586086656023,0.04062428600228479
0.003002461709085549,0.04093206101740475
0.0030372635797033115,0.04111954841744506
0.0030724688427090033,0.04138028358309253
0.003108082173869064,0.04160002687991399
0.0031441083031472647,0.04183791411867482
0.00318055201533292,0.04205832941334588
0.0032174181506763717,0.04221759290370271
0.003254711605531848,0.0424118002822391
0.003292437333007769,0.042668503460788924
0.0033306003436245884,0.042906390699549754
0.003369205705980267,0.04315234191250588
0.003408258547423452,0.0433102614071635
0.0034477640547344642,0.04350715677709831
0.0034877274748141775,0.04373362005241583
0.003528154115380883,0.044098514884752374
0.0035690493456752297,0.044288018278341515
0.0036104185971733375,0.04464283314293395
0.0036522673643081755,0.04492104025267119
0.0036946012051993025,0.04514145554734225
0.003737425742391064,0.04533835091727707
0.0037807466635993493,0.04548753443988979
0.0038245697224669993,0.04570794973456085
0.0038689007393279753,0.045943148981923254
0.003913745601980384,0.04617633223573685
0.0039591102664684585,0.04640817149385122
0.004005000757873611,0.046670250655197906
0.004051423171114647,0.046900745917613076
0.0040983836717572615,0.04714535313486997
0.004145888496832911,0.04748538404677105
0.004193943955667186,0.047801223036086284
0.004242556430717777,0.04810026207916134
0.004291732378422158,0.04841206908137894
0.004341478330055092,0.04870035615886029
0.004391800892596086,0.048887171561051004
0.004442706749606883,0.04919024259122371
0.004494202662119142,0.04946240172031449
0.0045462954695324,0.04971977689671393
0.004598992090522438,0.04999529601505275
0.004652299523960189,0.050226463275317525
0.004706224849841282,0.05048585444526578
0.004760775230226368,0.05083193333781333
0.00481595791019235,0.05116591626906795
0.004871780218794631,0.05133458772931927
0.004928249570040513,0.051575834957328134
0.004985373463873894,0.051821786170284254
0.005043159487171359,0.05213695316174988
0.005101615314749833,0.05241717626503595
0.005160748710385908,0.05271890329950944
0.005220567527846975,0.05293394261138364
0.005281079711934331,0.05329278946307371
0.005342293299538352,0.05361602042873463
0.005404216420705915,0.05398561924601841
0.00546685729972018,0.05424702640951549
0.0055302242561929005,0.05450305759021572
0.005594325706169377,0.05481620858813252
0.005659170163246243,0.05517371144412338
0.005724766239702178,0.05543175861837242
0.005791122647641758,0.055722061689402594
0.005858248200152536,0.05599690880989181
0.005926151812475552,0.056254283986291245
0.005994842503189409,0.05657348296485452
0.006064329395408062,0.05683690612190042
0.006134621717992506,0.05712384920368254
0.0062057288067765,0.05744170418654661
0.0062776601058065,0.05775418318661381
0.006350425168595962,0.05803104630065183
0.00642403365939419,0.05823734964048115
0.006498495354469888,0.058615012431960226
0.006573820143409586,0.058905315502990385
0.006650018030431118,0.059277602311672596
0.006727099135712337,0.05961292923862645
0.006805073696735206,0.05993078422149049
0.0068839520696454964,0.06021974329682145
0.006963744730628222,0.06058665412270681
0.007044462277299037,0.06086687722599288
0.007126115430111745,0.06118674820240575
0.007208715033782135,0.06155970700893757
0.007292272058728313,0.06186009004771185
0.007376797602527731,0.062223640884349174
0.007462302891391108,0.06250587998118405
0.007548799281653432,0.06292655063503796
0.007636298261282241,0.06326254955984141
0.0077248114514034,0.06362744439217795
0.007814350607844541,0.06388952355352463
0.00790492762269642,0.06423627444392178
0.007996554525892346,0.06456420939452993
0.008089243486805939,0.06496270411934682
0.008183006815867389,0.06533835091727706
0.008277856966198472,0.06566561387003562
0.00837380653526649,0.06603252469592097
0.008470868266557402,0.06640279551105437
0.008569055051268348,0.06671258651972314
0.008668379930019773,0.06703447348968483
0.008768856094587427,0.06735165647469929
0.008870496889654403,0.06773805523822324
0.00897331581458352,0.06806935017807944
0.009077326525210223,0.06852899670721053
0.009182542835656282,0.068808547812647
0.009288978720164497,0.06912640279551105
0.009396648314954691,0.06950944156978697
0.009505565920101192,0.06981856058060615
0.009615746001432095,0.07011087964518513
0.009727203192450537,0.07048383845171695
0.009839952296278227,0.07085679725824878
0.009954008287621519,0.07118809219810496
0.010069386314760271,0.07157986694442578
0.010186101701559752,0.07198508164773873
0.010304169949505875,0.07236072844566897
0.01042360673976401,0.07277064713392918
0.010544427935261684,0.07319602177273032
0.010666649582795389,0.07355755661581884
0.010790287915161836,0.07388952355352463
0.01091535935331391,0.07427995430414622
0.011041880508541602,0.07472280088703716
0.011169868184678225,0.07514212754519185
0.011299339380332217,0.07551172636247565
0.011430311291144786,0.07591962905718701
0.011562801312073753,0.07634970768093542
0.011696827039703846,0.07677441032188696
0.01183240627458378,0.07721255291983066
0.011969557023590427,0.07755258383173173
0.012108297502320394,0.07796989449633761
0.012248646137509308,0.07829984544049459
0.012390621569479156,0.0786996841610107
0.012534242654613994,0.07911699482561656
0.01267952846786434,0.07950339358914052
0.012826498305280598,0.07993817619783616
0.012975171686575868,0.0803615348430885
0.013125568357718427,0.08077414152274713
0.013277708293554291,0.08119346818090181
0.013431611700460153,0.0815926349035683
0.013587299019027091,0.08195013775955917
0.013744790926775366,0.08245675606646566
0.013904108340900697,0.08297090249311204
0.014065272421052363,0.08341912505879981
0.014228304572143519,0.08386801962233721
0.014393226447194065,0.08428600228479269
0.014560059950206485,0.08480747261608763
0.014728827239075018,0.08525771117532424
0.014899550728528537,0.08580538942275384
0.015072253093107555,0.086347019689537
0.01524695727017573,0.08681943417781061
0.015423686462966274,0.08731335259727169
0.01560246414366368,0.08775216719306497
0.015783314056521166,0.08828371749210404
0.01596626022101425,0.08882467576103756
0.01615132693503091,0.0893952019353538
0.01633853877809862,0.08990390430750621
0.016527920614648955,0.09036355083663732
0.0167194975973199,0.09089510113567636
0.016913295170296487,0.09148175525838317
0.01710933907269015,0.09204287346280492
0.01730765534195726,0.09261138364357234
0.01750827031735725,0.09329346146092332
0.017711210643450888,0.09391841946105772
0.017916503273639015,0.09450574558161413
0.018124175473742375,0.09506215980108863
0.018334254825622908,0.0956642698743364
0.018546769230846995,0.09630065183791411
0.018761746914391215,0.09698944963376117
0.018979216428391014,0.09758416773066328
0.019199206655932846,0.09815805389422753
0.019421746814890263,0.09889926752234393
0.019646866461804465,0.09965056111820442
0.01987459549580984,0.10028761507963176
0.02010496416260499,0.10093138901955515
0.02033800305846982,0.10158322693367383
0.020573743134329137,0.10229084066930985
0.02081221569986339,0.1029386465963309
0.021053452427667062,0.10358981251259995
0.02129748535745521,0.1043256501579195
0.021544346900318843,0.10510651165916267
0.02179406984302956,0.105800013439957
0.0220466873523941,0.10646193132181976
0.022302232979659387,0.10718768899939521
0.022560740664968614,0.10786640682749815
0.022822244741868985,0.10863046838250119
0.023086779941871697,0.10934077010953565
0.023354381399064792,0.11015590350110879
0.023625084654779475,0.11090719709696928
0.023898925662310503,0.11163026678314629
0.024175940791691306,0.11239970432094618
0.024456166834524465,0.11312613399637121
0.024739641008868142,0.11396209932128216
0.025026400964179192,0.11469054499025604
0.025316484786313556,0.11550433438612998
0.025609931002584595,0.11630938780995899
0.025906778586880088,0.11722532087897317
0.026207066964838526,0.1179994624017203
0.02651083601908539,0.11882467576103757
0.026818126094530156,0.11966534507089577
0.02712897800372467,0.12051609434849808
0.027443433032283655,0.12133189973792084
0.02776153294436801,0.12218735300047039
0.028083319988231725,0.12307304616625228
0.028408836901833042,0.12395269135138767
0.028738126918510663,0.12488004838384519
0.029071233772725785,0.125702573751764
0.029408201705870638,0.12658625092399706
0.029749075472144403,0.12752637591559707
0.030093900344497212,0.12848330085343726
0.03044272212064303,0.1293938579396546
0.030795587129142266,0.13034003091190108
0.03115254223555488,0.13127612391640348
0.03151363484866479,0.13223103286069485
0.031878912926776456,0.13309387809959008
0.03224842498408442,0.1340628989987232
0.0326222200971167,0.13504132786775083
0.03300034791125285,0.13598548484644848
0.03338285864731761,0.13687991398427526
0.033769803108250916,0.13782474296082253
0.03416123268585528,0.1387910758685572
0.034557199367621395,0.1397661447483368
0.03495775574363275,0.14072844566897386
0.035362955013550426,0.14171964249714403
0.03577285099367873,0.14279752704791343
0.0361874981241128,0.1437490760029568
0.03660695147596903,0.1447873126805994
0.03703126675869927,0.14579665345070897
0.03746050032748993,0.14676298635844365
0.037894709190746674,0.1478227269672737
0.03833395101766601,0.1488381157180297
0.03877828414589457,0.1498440964988912
0.03922776758927719,0.15086553323029367
0.03968246104569482,0.15189839392513943
0.040142424904993215,0.1529581345339695
0.040607720257003654,0.15396949129762785
0.041078408899656464,0.15515019151938714
0.04155455334718875,0.1562018681540219
0.04203621683844714,0.15728042470264098
0.04252346334528682,0.1584275250319199
0.04301635758106795,0.15942745783213494
0.0435149650092505,0.16055977420872253
0.044019351852088745,0.16165177071433373
0.044529585099426554,0.16274779920704252
0.04504573251759458,0.16385323566964588
0.04556786265841064,0.1649714400913917
0.046096044868284336,0.16615684429809824
0.04663034929742731,0.16733015254351186
0.04717084690917017,0.16845306095020496
0.047717609489387455,0.16976480075263758
0.04827070965603183,0.17112559639809152
0.0488302208687788,0.17241717626503594
0.0493962174387832,0.17370606814058193
0.04996877453854884,0.17485921645050734
0.0505479682119124,0.17614945232175255
0.05113387538414326,0.17734157650695517
0.05172657387216019,0.17854579665345072
0.05232614239486662,0.17976480075263757
0.052932660583605615,0.18094146898729924
0.05354620899273607,0.18212351320475775
0.05416686911033152,0.18337074121362812
0.05479472336900287,0.18456689738592835
0.05542985515684669,0.18574759760768764
0.05607234882852033,0.1869437537799879
0.05672228971644543,0.18818022982326457
0.05737976414214134,0.18945904173106648
0.05804485942768978,0.1907318056582219
0.05871766390733255,0.19203615348430886
0.05939826693920356,0.19325314158994691
0.060086758917196864,0.19448760163967477
0.0607832312829723,0.19569249378401993
0.06148777653810023,0.19687856998857606
0.062200488256347115,0.19801290235871244
0.06292146109610344,0.19926214636113163
0.06365079081295572,0.20062092601303672
0.06438857427240419,0.20193602580471745
0.06513490946272803,0.20323365365230833
0.0658898955079995,0.2044943216181708
0.06665363268124913,0.20580807741415227
0.06742622241778341,0.20717895302735032
0.06820776732865685,0.20852362072441366
0.06899837121430018,0.20990121631610775
0.0697981390783066,0.21121766010348764
0.07060717714137772,0.21253343189301796
0.07142559285543126,0.21393185941804985
0.07225349491787214,0.21531012700759358
0.07309099328602911,0.21666689066594985
0.07393819919175866,0.2179887104361266
0.07479522515621821,0.2193266581546939
0.07566218500481055,0.22066662186681
0.07653919388230147,0.22208588132517976
0.0774263682681127,0.22343995699213762
0.07832382599179197,0.22485652845910892
0.07923168624866253,0.22621665210671332
0.08015006961565405,0.22763322357368457
0.08107909806731686,0.22913312277400716
0.08201889499202203,0.23054028627108397
0.08296958520834907,0.23205698541764663
0.08393129498166364,0.23353202069753376
0.08490415204088747,0.2349889120354815
0.0858882855954625,0.23644781936697806
0.08688382635251184,0.23801088636516363
0.08789090653419954,0.23953699348162086
0.08890965989529158,0.24106914857872455
0.08994022174092044,0.24254149586721324
0.09098272894455559,0.24412942678583427
0.09203731996618221,0.2457052617431624
0.09310413487069075,0.2472898326725354
0.09418331534647952,0.24882601975673677
0.0952750047242729,0.2503937907398696
0.09637934799615785,0.2519837376520395
0.09749649183484087,0.25366776426315435
0.0986265846131282,0.2551629594785297
0.09976977642363201,0.25675492238424835
0.10092621909870483,0.2584329010147167
0.10209606623060476,0.26009340770109535
0.10327947319189525,0.2617357704455346
0.10447659715608053,0.2634708688932195
0.10568759711848051,0.265171023452725
0.10691263391734772,0.26681741818426186
0.10815187025522892,0.2685397486728043
0.10940547072057435,0.27022579127746793
0.11067360180959745,0.27204421745850416
0.11195643194838795,0.27383105974060884
0.11325413151528127,0.2756535179087427
0.11456687286348727,0.2775102479672065
0.11589483034398118,0.2793757139977152
0.11723818032865997,0.28123513204757744
0.11859710123376706,0.28312008601572475
0.11997177354358855,0.2850668637860359
0.12136237983442417,0.287070089375714
0.12276910479883604,0.2890726429675425
0.12419213527017846,0.29112559639809155
0.12563166024741215,0.2931274779920704
0.12708787092020596,0.2951925273839124
0.12856096069432965,0.29723943283381493
0.130051125217341,0.29933069014179153
0.13155856240457053,0.30137490760029567
0.1330834724654076,0.3034695248975203
0.1346260579298911,0.30568174181842617
0.13618652367560827,0.3078401989113635
0.1377650769549055,0.309981184060211
0.13936192742241435,0.3122061689402594
0.14097728716289676,0.3143733620052415
0.142611370719413,0.3165936429003427
0.14426439512181588,0.31890262751159193
0.14593657991557576,0.32120287615079635
0.1476281471909391,0.32359115650829917
0.14933932161242533,0.3259021571130972
0.15107033044866555,0.3282628855587662
0.15282140360258709,0.33060681405819503
0.15459277364194784,0.3329460385726766
0.15638467583022478,0.3354532625495598
0.15819734815786016,0.3379766144748337
0.16003103137387018,0.34054297426248237
0.16188596901781993,0.34312344600497274
0.1637624074521689,0.34557556615818835
0.16566059589499152,0.3482937974598481
0.16758078645307686,0.3508601572474968
0.16952323415541215,0.35354008467172904
0.1714881969870541,0.3562166521067132
0.17347593592339325,0.35880653181909816
0.1754867149648152,0.36158121094012496
0.1775208011717636,0.3642833142933942
0.1795784647002097,0.3669632417176265
0.18165997883753285,0.3696687050601438
0.18376562003881725,0.37234863248437605
0.18589566796356882,0.37519588737316034
0.18805040551285834,0.37799139842752505
0.1902301188668946,0.38085410926685037
0.19243509752303323,0.3837376520395135
0.19466563433422632,0.38654391505947183
0.19692202554791735,0.38948928163429875
0.19920457084538712,0.3924225522478328
0.20151357338155584,0.3954391505947181
0.20384933982524642,0.3983993011222364
0.20621218039991446,0.40141253947987365
0.2086024089248505,0.40458033734292054
0.21102034285685967,0.4076110476446476
0.21346630333242453,0.41061084604529263
0.21594061521035676,0.4137342920502654
0.21844360711494284,0.4168227941670587
0.22097561147959033,0.4200033599892481
0.22353696459097966,0.42308581412539475
0.22612800663372795,0.4260728445668974
0.2287490817355704,0.42917545863853235
0.2314005380130654,0.4323734964048115
0.23408272761782944,0.4355688461796922
0.23679600678330787,0.43883878771587936
0.23954073587208793,0.44216786506283184
0.24231727942376008,0.44548215845709294
0.24512600620333397,0.4488891875545999
0.24796728925021602,0.45205631341979713
0.2508415059277541,0.4553927827430952
0.2537490379733572,0.45867616423627433
0.2566902715491952,0.46205228143269944
0.25966559729348726,0.4654391505947181
0.26267541037238384,0.4688421477051274
0.26572011053245065,0.4723257845574894
0.26880010215376077,0.47580673341845314
0.2719157943036019,0.47928365029231906
0.2750676007908067,0.4829063906995497
0.2782559402207126,0.4864807472616087
0.28148123605075814,0.4899784960688125
0.28474391664672477,0.4936193804179827
0.28804441533962977,0.49727706471339295
0.2913831704832789,0.5010093407701095
0.2947606255124859,0.5047221288891877
0.29817722900196736,0.5084382769975135
0.30163343472591975,0.5120482494456018
0.30512970171828707,0.5159256770378334
0.30866649433372745,0.5197648007526376
0.3122442823092858,0.5236422283448693
0.3158635408267819,0.5274712720919293
0.31952475057592133,0.5313917075465359
0.32322839781813806,0.5353094550097439
0.3269749744511768,0.5393515220751294
0.33076497807442423,0.5434520529534306
0.3345989120549975,0.5475391438747396
0.3384772855945983,0.5515697869766816
0.34240061379714254,0.555564142194745
0.34636941773717345,0.5597049929440227
0.3503842245290676,0.5638814595793293
0.3544455673970435,0.5680881661178684
0.3585539857459817,0.5723049526241516
0.36271002523306484,0.5767623143605941
0.3669142378402494,0.5811309723808884
0.3711671819475767,0.5854109266850346
0.37546942240733366,0.589871648410725
0.37982153061907364,0.5943733620052416
0.3842240846055061,0.5988979235266447
0.38867766908926676,0.6033909011491163
0.393182875570577,0.6078657348296485
0.39774030240580366,0.6126396075532557
0.40235055488692933,0.6171957529735905
0.4070142453219439,0.6218782339896513
0.4117319931161679,0.6264935152207514
0.4165044248545185,0.6312210200927357
0.42133217438472886,0.6361353403669108
0.4262158829015325,0.6410536926281836
0.43115619903182284,0.6458517572743767
0.43615377892080054,0.6507479336066124
0.441209286319119,0.6556226060076608
0.4463233926710397,0.6606504939184195
0.4514967772036102,0.6656293259861569
0.4567301270168747,0.6705980780861501
0.4620241371751313,0.6758369733216852
0.46737951079924633,0.6811686042604664
0.47279695916003905,0.6865768429541026
0.4782772017727485,0.6917451784154292
0.4838209664925957,0.6969410657885895
0.48942898961145315,0.7023614004435186
0.49510201595563513,0.707969222498488
0.5008407989848213,0.7136509643169142
0.5066461008921268,0.7192036825482159
0.5125186927053332,0.7248041126268396
0.5184593543892912,0.7305328942947382
0.5244688749495119,0.7362757879174786
0.5305480525369574,0.7421416571466972
0.5366976945540476,0.7479181506619179
0.5429186177618943,0.7538028358309253
0.5492116483887789,0.7598434245010417
0.5555776222398878,0.765636045964653
0.5620173848083188,0.7717216584906929
0.5685317913873753,0.778018950339359
0.5751217071841613,0.7842624823600565
0.5817880074344935,0.790673341845306
0.5885315775191451,0.7970364894832337
0.595353313081437,0.8034581009340769
0.6022541201461928,0.810018815939789
0.6092349152400711,0.8165277871110812
0.6162966255132942,0.823410389086755
0.6234401888627864,0.830179423425845
0.6306665540567405,0.8371514011155163
0.6379766808606282,0.8440353470868894
0.6453715401646701,0.8510967004905584
0.6528521141127848,0.8583361333243733
0.6604193962330305,0.8656817418184263
0.6680743915695615,0.8729675425038639
0.675818116816111,0.8803870707613737
0.6836516004510238,0.8878690948188966
0.6915758828738525,0.8954660305087024
0.6995920165435374,0.9028761507963174
0.707701066118189,0.9101417915462671
0.7159041085964888,0.9173234325650158
0.7242022334607315,0.9244183858611652
0.732596542821523,0.931150460318527
0.741088151564157,0.9375411598682885
0.7496781874966877,0.9436644042739063
0.7583677914997191,0.9498447684967408
0.7671581176779302,0.955485518446341
0.7760503335133571,0.9609421409851489
0.7850456200204509,0.965972716887306
0.794145171902934,0.9703877427592232
0.8033501977124734,0.9744230898461124
0.8126619200091946,0.9779362946038572
0.822081575524054,0.9811497883206775
0.8316104153230961,0.9840669309858209
0.8412497049736118,0.9867791143068342
0.8510007247122247,0.989203682548216
0.8608647696149244,0.991364155634702
0.8708431497690724,0.9932061017404743
0.880937190447399,0.9946898729924063
0.8911482322840202,0.9959498689604194
0.9014776314524917,0.9969437537799879
0.9119267598459299,0.9977313352597271
0.9224970052592174,0.9983482292856664
0.9331897715733238,0.9988401317115784
0.9440064789417604,0.9992641623546806
0.9549485639791966,0.9995719373698003
0.9660174799522646,0.9997701767354344
0.9772146969725725,0.9999186882601976
0.9885417021919574,0.9999952960150527
1.0,1.0


==> data/ELD/LiRA/LSTM-online/total/roc_RescaledSMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0033284053491028824
1.0233165783302449e-05,0.0033284053491028824
1.0351779556301762e-05,0.0033284053491028824
1.0471768194855202e-05,0.0033284053491028824
1.05931476351837e-05,0.0033284053491028824
1.0715933998226711e-05,0.0033284053491028824
1.084014359178331e-05,0.0033284053491028824
1.09657929126781e-05,0.0033284053491028824
1.1092898648952227e-05,0.0033284053491028824
1.1221477682079803e-05,0.0033284053491028824
1.1351547089209991e-05,0.0033284053491028824
1.148312414543511e-05,0.0033284053491028824
1.1616226326085018e-05,0.0033284053491028824
1.1750871309048075e-05,0.0033284053491028824
1.1887076977119033e-05,0.0033284053491028824
1.2024861420374123e-05,0.0033284053491028824
1.216424293857368e-05,0.0033284053491028824
1.2305240043592616e-05,0.0033284053491028824
1.244787146187906e-05,0.0033284053491028824
1.259215613694151e-05,0.0033284053491028824
1.2738113231864785e-05,0.0033284053491028824
1.288576213185518e-05,0.0033284053491028824
1.3035122446815089e-05,0.0033284053491028824
1.3186214013947484e-05,0.0033284053491028824
1.3339056900390587e-05,0.0033284053491028824
1.3493671405883065e-05,0.003751091996505611
1.3650078065460137e-05,0.003751091996505611
1.3808297652180924e-05,0.003751091996505611
1.3968351179887397e-05,0.003751091996505611
1.4130259905995336e-05,0.003751091996505611
1.429404533431761e-05,0.003751091996505611
1.4459729217920196e-05,0.003751091996505611
1.4627333562011299e-05,0.003751091996505611
1.4796880626863964e-05,0.003751091996505611
1.4968392930772556e-05,0.003751091996505611
1.514189325304352e-05,0.003751091996505611
1.53174046370208e-05,0.003751091996505611
1.5494950393146317e-05,0.003751091996505611
1.567455410205595e-05,0.003751091996505611
1.5856239617711373e-05,0.003751091996505611
1.60400310705682e-05,0.003751091996505611
1.622595287078087e-05,0.003751091996505611
1.6414029711444665e-05,0.003751091996505611
1.6604286571875295e-05,0.003751091996505611
1.6796748720926532e-05,0.003751091996505611
1.6991441720346258e-05,0.004099858880451583
1.7188391428171457e-05,0.004099858880451583
1.7387624002162504e-05,0.004099858880451583
1.7589165903277326e-05,0.004099858880451583
1.7793043899185774e-05,0.004099858880451583
1.7999285067824765e-05,0.004099858880451583
1.8207916800994626e-05,0.004099858880451583
1.8418966807997107e-05,0.004099858880451583
1.86324631193156e-05,0.004099858880451583
1.8848434090337955e-05,0.004099858880451583
1.906690840512252e-05,0.004099858880451583
1.9287915080207776e-05,0.004099858880451583
1.9511483468466162e-05,0.004099858880451583
1.9737643263002554e-05,0.004099858880451583
1.9966424501097934e-05,0.004099858880451583
2.0197857568198782e-05,0.004420401854714065
2.0431973201952705e-05,0.004420401854714065
2.066880249629082e-05,0.004420401854714065
2.09083769055575e-05,0.004420401854714065
2.1150728248687946e-05,0.004420401854714065
2.1395888713434215e-05,0.004420401854714065
2.1643890860640203e-05,0.004420401854714065
2.189476762856621e-05,0.004420401854714065
2.2148552337263592e-05,0.004420401854714065
2.2405278693000182e-05,0.004420401854714065
2.266498079273693e-05,0.004420401854714065
2.2927693128656486e-05,0.004420401854714065
2.3193450592744275e-05,0.004420401854714065
2.3462288481422625e-05,0.004420401854714065
2.3734242500238664e-05,0.00456353739668033
2.4009348768606518e-05,0.00456353739668033
2.4287643824604503e-05,0.00456353739668033
2.45691646298279e-05,0.00456353739668033
2.4853948574297985e-05,0.00456353739668033
2.5142033481427965e-05,0.00456353739668033
2.543345761304648e-05,0.00456353739668033
2.5728259674479322e-05,0.00456353739668033
2.6026478819690045e-05,0.00456353739668033
2.63281546564802e-05,0.00456353739668033
2.6633327251749808e-05,0.00456353739668033
2.694203713681882e-05,0.004936496203212149
2.7254325312810276e-05,0.004936496203212149
2.7570233256095827e-05,0.004936496203212149
2.7889802923804396e-05,0.004936496203212149
2.8213076759394707e-05,0.004936496203212149
2.8540097698292373e-05,0.004936496203212149
2.8870909173592345e-05,0.004936496203212149
2.9205555121827452e-05,0.004936496203212149
2.95440799888038e-05,0.004936496203212149
2.9886528735503827e-05,0.004936496203212149
3.0232946844057763e-05,0.004936496203212149
3.0583380323784315e-05,0.005214031315099792
3.0937875717301366e-05,0.005214031315099792
3.12964801067075e-05,0.005214031315099792
3.165924111983521e-05,0.005214031315099792
3.20262069365765e-05,0.005214031315099792
3.2397426295281954e-05,0.005214031315099792
3.277294849923382e-05,0.005214031315099792
3.315282342319423e-05,0.005214031315099792
3.353710152002929e-05,0.005214031315099792
3.392583382740992e-05,0.005642093945299375
3.4319071974590426e-05,0.005642093945299375
3.4716868189265594e-05,0.005642093945299375
3.511927530450728e-05,0.005642093945299375
3.552634676578139e-05,0.005642093945299375
3.5938136638046256e-05,0.005642093945299375
3.6354699612933176e-05,0.005642093945299375
3.677609101601031e-05,0.005642093945299375
3.720236681413066e-05,0.005910893085142128
3.7633583622865324e-05,0.005910893085142128
3.806979871402284e-05,0.005910893085142128
3.8511070023255685e-05,0.005910893085142128
3.895745615775501e-05,0.005910893085142128
3.940901640403448e-05,0.005910893085142128
3.986581073580439e-05,0.005910893085142128
4.032789982193705e-05,0.006238156037900679
4.079534503452449e-05,0.006238156037900679
4.1268208457029516e-05,0.006238156037900679
4.174655289253135e-05,0.006238156037900679
4.223044187206672e-05,0.006238156037900679
4.271993966306776e-05,0.006238156037900679
4.321511127789762e-05,0.006238156037900679
4.371602248248502e-05,0.006478059270210336
4.422273980505897e-05,0.006478059270210336
4.473533054498463e-05,0.006478059270210336
4.525386278170167e-05,0.006478059270210336
4.577840538376616e-05,0.006478059270210336
4.6309028017997366e-05,0.006478059270210336
4.684580115873045e-05,0.006478059270210336
4.738879609717651e-05,0.006773066326187756
4.793808495089107e-05,0.006773066326187756
4.8493740673352334e-05,0.006773066326187756
4.9055837063650453e-05,0.006773066326187756
4.962444877628913e-05,0.006773066326187756
5.0199651331100794e-05,0.006773066326187756
5.0781521123276707e-05,0.007027753511188765
5.137013543351339e-05,0.007027753511188765
5.196557243827657e-05,0.007027753511188765
5.2567911220184194e-05,0.007027753511188765
5.3177231778509664e-05,0.007027753511188765
5.379361503980698e-05,0.00716416907465896
5.441714286865888e-05,0.00716416907465896
5.5047898078549675e-05,0.00716416907465896
5.5685964442864085e-05,0.00716416907465896
5.633142670601352e-05,0.00716416907465896
5.698437059469136e-05,0.00716416907465896
5.764488282925873e-05,0.007252200792957462
5.8313051135262185e-05,0.007252200792957462
5.8988964255084936e-05,0.007252200792957462
5.9672711959733106e-05,0.007252200792957462
6.0364385060758635e-05,0.007252200792957462
6.106407542232036e-05,0.007334184530609503
6.177187597338488e-05,0.007334184530609503
6.248788072006888e-05,0.007334184530609503
6.321218475812448e-05,0.007334184530609503
6.394488428556937e-05,0.007369800416638666
6.468607661546321e-05,0.007369800416638666
6.543586018883229e-05,0.007369800416638666
6.619433458774387e-05,0.007369800416638666
6.696160054853215e-05,0.007369800416638666
6.773775997517745e-05,0.007831462939318596
6.852291595284057e-05,0.007831462939318596
6.9317172761554e-05,0.007831462939318596
7.012063589007177e-05,0.007831462939318596
7.09334120498799e-05,0.008179557825414959
7.17556091893692e-05,0.008179557825414959
7.258733650817246e-05,0.008179557825414959
7.342870447166758e-05,0.008179557825414959
7.42798248256491e-05,0.008425509038371078
7.514081061116962e-05,0.008425509038371078
7.601177617955322e-05,0.008425509038371078
7.689283720758305e-05,0.008425509038371078
7.778411071286482e-05,0.008486660842685304
7.868571506936843e-05,0.008486660842685304
7.959777002314978e-05,0.008486660842685304
8.05203967082547e-05,0.008486660842685304
8.145371766280736e-05,0.008606276459915328
8.239785684528512e-05,0.008606276459915328
8.335293965098187e-05,0.008606276459915328
8.43190929286625e-05,0.00869229218466501
8.529644499741017e-05,0.00869229218466501
8.628512566366886e-05,0.00869229218466501
8.728526623848371e-05,0.00869229218466501
8.829699955494083e-05,0.008829379745984812
8.932045998580959e-05,0.008829379745984812
9.03557834613892e-05,0.008829379745984812
9.140310748756223e-05,0.009082050937437
9.246257116405733e-05,0.009082050937437
9.353431520292377e-05,0.009082050937437
9.461848194721992e-05,0.009209730528862307
9.571521538991856e-05,0.009209730528862307
9.682466119303115e-05,0.009209730528862307
9.794696670695385e-05,0.009322626167596262
9.908228099003788e-05,0.009322626167596262
0.00010023075482838654,0.009322626167596262
0.00010139254075588153,0.009561185404206706
0.00010256779307444219,0.009561185404206706
0.00010375666787451859,0.009561185404206706
0.00010495932305582277,0.009699616961225723
0.00010617591834830001,0.009699616961225723
0.00010740661533334334,0.009699616961225723
0.00010865157746525384,0.009774208722532087
0.00010991097009294972,0.009774208722532087
0.0001111849604819271,0.009931456219340098
0.00011247371783647519,0.009931456219340098
0.00011377741332214914,0.009931456219340098
0.00011509622008850323,0.01002351992473624
0.00011643031329208767,0.01002351992473624
0.00011777987011971193,0.010223775283919092
0.0001191450698119776,0.010223775283919092
0.00012052609368708426,0.010223775283919092
0.00012192312516491107,0.01028223909683489
0.0001233363497913776,0.01028223909683489
0.00012476595526308696,0.010454270546334252
0.00012621213145225474,0.010454270546334252
0.00012767507043192657,0.010454270546334252
0.0001291549665014884,0.010723069686177004
0.00013065201621247213,0.010723069686177004
0.00013216641839466052,0.010889053155029905
0.00013369837418249466,0.010889053155029905
0.00013524808704178755,0.01116793226261676
0.0001368157627967472,0.01116793226261676
0.00013840160965731315,0.011297627847590887
0.00014000583824680976,0.011297627847590887
0.00014162866162991988,0.011371547611047644
0.0001432702953409831,0.011371547611047644
0.00014493095741262166,0.011413883475572878
0.00014661086840469845,0.011413883475572878
0.00014831025143361044,0.011571130972380888
0.00015002933220192182,0.011571130972380888
0.00015176833902834055,0.011783482292856662
0.00015352750287804228,0.011783482292856662
0.000155307057393346,0.011939385793965461
0.00015710723892474503,0.011939385793965461
0.00015892828656229778,0.012091257307976614
0.00016077044216738237,0.012091257307976614
0.00016263395040481922,0.012261944761776764
0.00016451905877536624,0.012261944761776764
0.00016642601764859036,0.012429272226328877
0.00016835508029612023,0.012539479873664406
0.00017030650292528443,0.012539479873664406
0.0001722805447131394,0.012621463611316445
0.00017427746784089192,0.012621463611316445
0.00017629753752872057,0.012776023116726026
0.0001783410220710008,0.01294335058127814
0.00018040819287193827,0.01294335058127814
0.00018249932448161524,0.013006518379141189
0.00018461469463245476,0.013006518379141189
0.0001867545842761076,0.013056918217861702
0.00018891927762076664,0.013138229957664135
0.00019110906216891378,0.013138229957664135
0.0001933242287555045,0.013189973792083868
0.00019556507158659492,0.013257173577044553
0.00019783188827841644,0.013257173577044553
0.0002001249798969037,0.013349237282440696
0.00020244465099768038,0.013449364962032122
0.00020479120966650856,0.013449364962032122
0.0002071649675602069,0.013530676701834554
0.0002095662399480433,0.01358779651905114
0.0002119953457536071,0.013802163833075736
0.00021445260759716674,0.013802163833075736
0.00021693835183851843,0.013967475304079028
0.00021945290862033137,0.014126066796586248
0.0002219966119119955,0.014206034540689472
0.0002245697995539774,0.014206034540689472
0.0002271728133026905,0.014308850211679321
0.0002298059988758851,0.014351858074054166
0.0002324697059985648,0.014423089846112494
0.00023516428844943486,0.014423089846112494
0.00023789010410788932,0.014519185538606275
0.00024064751500154242,0.014640817149385124
0.00024343688735431105,0.014687185001008
0.00024625859163505465,0.014779920704253746
0.00024911300260677886,0.014956656138700355
0.0002520004993764092,0.015062159801088637
0.0002549214654451423,0.015062159801088637
0.0002578762887593801,0.015127343592500505
0.0002608653617622548,0.01528123110006048
0.00026388908144575103,0.015326254955984142
0.0002669478494034321,0.015409582689335394
0.00027004207188377727,0.015453934547409448
0.0002731721598441376,0.015566158188293797
0.000276338529005317,0.015607822054969422
0.00027954159990678566,0.015766413547476647
0.0002827817979625341,0.015812109401249913
0.0002860595535175742,0.01587594919696257
0.000289375301905095,0.016031852698071364
0.0002927294835042816,0.016089644513137557
0.00029612254379880347,0.01627645991532827
0.00029955493343598134,0.01644445937772999
0.0003030271082866396,0.016557355016463948
0.0003065395295056527,0.01664269874336402
0.00031009266359319264,0.016715274511121564
0.00031368698245668765,0.016765002351992474
0.00031732296347349763,0.016844970096095695
0.00032100108955431715,0.016978025670317854
0.00032472184920731285,0.017019017539143873
0.00032848573660300434,0.017131241180028223
0.0003322932516398972,0.017270344734896848
0.0003361449000108765,0.017398696324171764
0.0003400411932703706,0.01750621598010886
0.00034398264890229247,0.017591559707008937
0.00034796979038876914,0.017697063369397217
0.0003520031472796679,0.01778912707479336
0.0003560832552629278,0.01783280693501781
0.000360210656235707,0.01793360661245884
0.00036438589837635443,0.018103622068409382
0.0003686095362172158,0.018179557825414958
0.00037288213071828336,0.01827901350715678
0.00037720424934169976,0.018384517169545055
0.00038157646612712486,0.01846381291579867
0.00038599936176797673,0.01853235669645857
0.00039047352368855597,0.018656676298635842
0.0003949995461220643,0.018830723741684024
0.000399578030189527,0.01886029164706673
0.00040420958397963103,0.018977219272898325
0.0004088948226294864,0.019047107049257442
0.00041363436840632776,0.019139170754653587
0.00041842885079015847,0.01926080236543243
0.0004232789065573553,0.0193360661245884
0.00042818517986524155,0.01951414555473422
0.0004331483223376403,0.019602849270882336
0.00043816899315141946,0.01988643236341644
0.00044324785912404005,0.020001343995699215
0.00044838559480211905,0.0201175996236812
0.0004535828825510191,0.020212351320475774
0.00045884041264547613,0.020313822995766416
0.0004641588833612782,0.02048047846246892
0.0004695390010680063,0.020563806195820173
0.0004749814803228505,0.02078220549694241
0.0004804870439655134,0.020890397150729115
0.0004860564232142139,0.020982460856125262
0.0004916903577628031,0.021206908137893957
0.0004973895958790067,0.021565754989584032
0.0005031548945038057,0.02165244271218332
0.0005089870193519685,0.02181237820038976
0.0005148867450137498,0.02206236140044352
0.0005208548550577665,0.022162489080034944
0.0005268921421350677,0.022349976480075265
0.0005329994080844093,0.022468920099455683
0.0005391774640387505,0.02270815133391573
0.0005454271305329836,0.02292386264363954
0.0005517492376129129,0.023058934211410524
0.0005581446249454966,0.023176533835091728
0.0005646141419303673,0.023293461460923322
0.0005711586478126435,0.02332638935555406
0.0005777790117970507,0.023398293125462
0.0005844761131633638,0.02356965257711175
0.0005912508413831881,0.02366440427390632
0.0005981040962380944,0.023823667764263153
0.0006050367879391225,0.023953363349237283
0.0006120498372476703,0.024073650964316913
0.0006191441755977848,0.02412606679658625
0.0006263207452198692,0.024241650426718633
0.0006335804992658254,0.024482225656877903
0.0006409244019356456,0.02463678516228748
0.0006483534286054727,0.024734896848330083
0.0006558685659571436,0.02498555204623345
0.0006634708121092351,0.025098447684967405
0.0006711611767496287,0.02530004703984947
0.0006789406812696112,0.0255177743431221
0.0006868103588995307,0.025639405953900952
0.000694771254846024,0.025752973590484514
0.0007028244264308353,0.025998924803440633
0.0007109709432312439,0.02611544700524019
0.0007192118872221193,0.02630468382501176
0.0007275483529196233,0.02639069954976144
0.0007359814475265771,0.026603050870237215
0.0007445122910795143,0.026746858410053087
0.0007531420165974376,0.02689872992406424
0.0007618717702322999,0.027129897184329003
0.0007707027114212304,0.027320072575767757
0.0007796360130405236,0.027555943820979773
0.0007886728615614156,0.027658759491969626
0.0007978144572076629,0.02784490289631073
0.0008070620141149507,0.02804179826624555
0.0008164167604921472,0.028200389758752775
0.0008258799387844272,0.028346885289967073
0.0008354528058382871,0.02848464484913648
0.0008451366330684721,0.02867616423627444
0.0008549327066268384,0.02877427592231705
0.0008648423275731727,0.029003427189033
0.0008748668120479914,0.02923056246220012
0.0008850074914473438,0.029438881795578253
0.00089526571259964,0.029583361333243734
0.0009056428379445294,0.029719104898864323
0.0009161402457138521,0.02994355218063302
0.0009267593301146883,0.03002150393118742
0.0009375015015145289,0.030158591492507224
0.0009483681866285928,0.03022579127746791
0.0009593608287093146,0.03039446273771924
0.0009704808877380307,0.03051475035279887
0.0009817298406188842,0.030761373563604595
0.00099310918137498,0.030920637053961426
0.0010046204213468132,0.031072508567972584
0.001016265089392995,0.03123244405617902
0.0010280447320933097,0.03133257173577044
0.0010399609139541202,0.031471003292789464
0.0010520152176161591,0.03170217055305423
0.0010642092440647246,0.031874202002553594
0.001076544612842316,0.03201800954236946
0.0010890229622637305,0.03223506484779249
0.001101645949633657,0.032375512398360326
0.001114415251466788,0.03254485585646126
0.0011273325637104871,0.03265506350379678
0.0011403996019700331,0.03275250319198979
0.0011536181017364785,0.03293797459848129
0.0011669898186171474,0.033146293931859416
0.0011805165285688054,0.033318325381358774
0.0011942000281335325,0.03350648477924871
0.0012080421346773289,0.03365970028895907
0.0012220446866314887,0.033789395873933196
0.0012362095437367692,0.033952019353538074
0.0012505385872903913,0.034167730663261876
0.0012650337203959038,0.03427592231704858
0.0012796968682159415,0.03440158591492508
0.001294529978227916,0.03463208117734023
0.0013095350204826678,0.03477320072575768
0.0013247139878661174,0.034971440091391706
0.0013400688963639508,0.03515153551508635
0.001355601785329369,0.03526308715812109
0.0013713147177539455,0.03542772663127478
0.001387209780541621,0.035535246287211886
0.001403289084785873,0.035745581614138836
0.0014195547660501016,0.03595591694106579
0.0014360089846512606,0.0361225724077683
0.0014526539259467812,0.03627444392177945
0.0014694918006248172,0.03638263557556616
0.0014865248449978572,0.036584234930448226
0.0015037553212997384,0.03681137020361535
0.001521185517986105,0.037101673274645516
0.0015388177500383464,0.037235400846717295
0.001556654359271062,0.037408104294066255
0.0015746977146430866,0.03753712788119078
0.001592950212572123,0.03769101538875076
0.0016114142772530198,0.03783011894361938
0.0016300923609797412,0.038045830253343196
0.0016489869444710648,0.03814864592433304
0.001668100537200059,0.03838048518244742
0.0016874356777273757,0.03856730058463813
0.001706994934038408,0.038712452120153215
0.001726780903884356,0.038864995632013975
0.0017467962151272458,0.039017539143874735
0.0017670435260889468,0.03930246623210806
0.0017875255259042354,0.0394919696256972
0.0018082449348779518,0.03967475304079027
0.0018292045048462937,0.039850816477387266
0.0018504070195423021,0.04002553591828506
0.0018718552949655793,0.04019084738928835
0.0018935521797562953,0.040372958806531814
0.0019155005555735278,0.04058665412270681
0.0019377033374779887,0.04081244540017472
0.0019601634743191855,0.04104966064108594
0.001982883949127071,0.04121497211208924
0.002005867779508234,0.04136213964115315
0.002029118018046678,0.04152946710570526
0.002052637752709252,0.0417290504670385
0.0020764301072557748,0.04192124185202607
0.0021004982416539153,0.042175929037027084
0.0021248453524988827,0.04241583226933674
0.0021494746734379805,0.04266447147369128
0.00217438947560008,0.0429097506887978
0.0021995930680300748,0.04310731805658222
0.0022250887981283695,0.04339627713191318
0.002250880052095462,0.04352261272763927
0.00227697025538168,0.043814259794368655
0.0023033628731421313,0.044000403198709764
0.002330061410696925,0.044246354411665884
0.002357069413996728,0.044470129695584976
0.0023843904700937206,0.04466904105906861
0.002412028207618007,0.04482830454942545
0.00243998629725955,0.04504334386129964
0.0024682684522556926,0.04526577514951952
0.0024968784288843266,0.04544721456891338
0.0025258200269627847,0.04559908608292453
0.002555097090352507,0.04576036556683018
0.0025847135074695635,0.046011692762583156
0.002614673211801092,0.04629393185941804
0.00264498018242772,0.046517707143337146
0.002675638444552045,0.04679457025737517
0.0027066520700332413,0.04709360930045024
0.0027380251779278576,0.047334856528459104
0.0027697619350368907,0.04763389557153418
0.002801866556459195,0.04782877494792017
0.002834343306151309,0.04810093407701096
0.0028671964974937695,0.04832538135877966
0.0029004304938639917,0.048586116524427125
0.002934049709215787,0.04884886768362341
0.0029680586086656023,0.04905987500839998
0.003002461709085549,0.0493750419998656
0.0030372635797033115,0.04959276930313823
0.0030724688427090033,0.04991936025804716
0.003108082173869064,0.05023318325381358
0.0031441083031472647,0.05052617431624219
0.00318055201533292,0.05084738928835427
0.0032174181506763717,0.05116457227336872
0.003254711605531848,0.05138229957664135
0.003292437333007769,0.05168402661111484
0.0033306003436245884,0.05192594583697332
0.003369205705980267,0.05229957664135475
0.003408258547423452,0.05260533566292588
0.0034477640547344642,0.05292655063503797
0.0034877274748141775,0.05318526980713663
0.003528154115380883,0.05348296485451247
0.0035690493456752297,0.05381896377931591
0.0036104185971733375,0.05419662657079498
0.0036522673643081755,0.05452523351925274
0.0036946012051993025,0.05496539211074525
0.003737425742391064,0.05529601505275182
0.0037807466635993493,0.05576977353672469
0.0038245697224669993,0.056111820442174574
0.0038689007393279753,0.05640481150460318
0.003913745601980384,0.0567865062831799
0.0039591102664684585,0.057121161212284124
0.004005000757873611,0.05747597607687656
0.004051423171114647,0.05792890262751158
0.0040983836717572615,0.05828237349640482
0.004145888496832911,0.058891875545998264
0.004193943955667186,0.05939654593105302
0.004242556430717777,0.05976144076338955
0.004291732378422158,0.060200255359182844
0.004341478330055092,0.060577246152812306
0.004391800892596086,0.060986492843222904
0.004442706749606883,0.06139506753578387
0.004494202662119142,0.06188965795309455
0.0045462954695324,0.06233452052953431
0.004598992090522438,0.06276258315973389
0.004652299523960189,0.0631254619985216
0.004706224849841282,0.06347019689536994
0.004760775230226368,0.0640138431557019
0.00481595791019235,0.06438344197298568
0.004871780218794631,0.06485921645050736
0.004928249570040513,0.06532961494523218
0.004985373463873894,0.06566292587863719
0.005043159487171359,0.06597070089375714
0.005101615314749833,0.06642833142933942
0.005160748710385908,0.06683959411329884
0.005220567527846975,0.06728512868758821
0.005281079711934331,0.06769907936294603
0.005342293299538352,0.06810967004905585
0.005404216420705915,0.06852765271151132
0.00546685729972018,0.06897856326859754
0.0055302242561929005,0.06936025804717424
0.005594325706169377,0.06983737652039514
0.005659170163246243,0.07031919897856327
0.005724766239702178,0.07071030172703448
0.005791122647641758,0.07107049257442377
0.005858248200152536,0.07148242725623279
0.005926151812475552,0.07191720986492843
0.005994842503189409,0.07241314427793831
0.006064329395408062,0.07290773469524899
0.006134621717992506,0.07328539748672805
0.0062057288067765,0.07378805187823399
0.0062776601058065,0.07419595457294535
0.006350425168595962,0.07473220885693166
0.00642403365939419,0.07517438344197298
0.006498495354469888,0.07562395000336
0.006573820143409586,0.07598346885289968
0.006650018030431118,0.0764451313755796
0.006727099135712337,0.07684900208319334
0.006805073696735206,0.07729856864458033
0.0068839520696454964,0.07763389557153418
0.006963744730628222,0.0780747261608763
0.007044462277299037,0.07850413278677508
0.007126115430111745,0.07894361938041798
0.007208715033782135,0.07934681809018211
0.007292272058728313,0.07984544049459041
0.007376797602527731,0.08031247900006719
0.007462302891391108,0.08065385390766748
0.007548799281653432,0.08104025267119146
0.007636298261282241,0.08139977152073115
0.0077248114514034,0.08193468180901822
0.007814350607844541,0.08229084066930986
0.00790492762269642,0.0826369195618574
0.007996554525892346,0.08305490222431287
0.008089243486805939,0.08348968483300853
0.008183006815867389,0.08392446744170419
0.008277856966198472,0.08429944224178483
0.00837380653526649,0.08468449700960957
0.008470868266557402,0.085099119682817
0.008569055051268348,0.08550433438612996
0.008668379930019773,0.08591156508299173
0.008768856094587427,0.08631409179490626
0.008870496889654403,0.0866796586250924
0.00897331581458352,0.08708823331765339
0.009077326525210223,0.08750755997580809
0.009182542835656282,0.08791210268127142
0.009288978720164497,0.08829648545124656
0.009396648314954691,0.08877360392446744
0.009505565920101192,0.08928029030307102
0.009615746001432095,0.08968416101068476
0.009727203192450537,0.09011155164303475
0.009839952296278227,0.09047779047107049
0.009954008287621519,0.09087023721524093
0.010069386314760271,0.0912982998454405
0.010186101701559752,0.09175996236812042
0.010304169949505875,0.09211813722196088
0.01042360673976401,0.09256367179625026
0.010544427935261684,0.09296754250386399
0.010666649582795389,0.09333646932329816
0.010790287915161836,0.09379611585242928
0.01091535935331391,0.09422552247832808
0.011041880508541602,0.09468046502251193
0.011169868184678225,0.09513406357099656
0.011299339380332217,0.09553659028291109
0.011430311291144786,0.09597473288085479
0.011562801312073753,0.0964357234056851
0.011696827039703846,0.09685908205093743
0.01183240627458378,0.09730260063167798
0.011969557023590427,0.09767824742960822
0.012108297502320394,0.0980572542167865
0.012248646137509308,0.09849405281903097
0.012390621569479156,0.09892950742557624
0.012534242654613994,0.0994335058127814
0.01267952846786434,0.09989113634836369
0.012826498305280598,0.10035548686244203
0.012975171686575868,0.10079362946038573
0.013125568357718427,0.10130501982393655
0.013277708293554291,0.10183119414017874
0.013431611700460153,0.10237013641556347
0.013587299019027091,0.10288488676836234
0.013744790926775366,0.10331294939856192
0.013904108340900697,0.10381627578791748
0.014065272421052363,0.10427323432565014
0.014228304572143519,0.10477118473220885
0.014393226447194065,0.10518177541831866
0.014560059950206485,0.1056266379947584
0.014728827239075018,0.10612593239701633
0.014899550728528537,0.10663060278207111
0.015072253093107555,0.10711309723808884
0.01524695727017573,0.10759491969625698
0.015423686462966274,0.10809690208991332
0.01560246414366368,0.1086237484040051
0.015783314056521166,0.10910893085142129
0.01596626022101425,0.10961494523217526
0.01615132693503091,0.11013910355486863
0.01633853877809862,0.11070290975068879
0.016527920614648955,0.11119414017875143
0.0167194975973199,0.11171561051004635
0.016913295170296487,0.11220348094886097
0.01710933907269015,0.11268530340702909
0.01730765534195726,0.11326725354478866
0.01750827031735725,0.1137887238760836
0.017711210643450888,0.11431489819232579
0.017916503273639015,0.11486862442040184
0.018124175473742375,0.11538539076674954
0.018334254825622908,0.11596935689805792
0.018546769230846995,0.11650157919494657
0.018761746914391215,0.11704925744237618
0.018979216428391014,0.11760567166185068
0.019199206655932846,0.11812579799744641
0.019421746814890263,0.11872656407499496
0.019646866461804465,0.11929171426651435
0.01987459549580984,0.11984880048383846
0.02010496416260499,0.12041731066460586
0.02033800305846982,0.12101202876150796
0.020573743134329137,0.12152879510785566
0.02081221569986339,0.1221201532155097
0.021053452427667062,0.1226853034070291
0.02129748535745521,0.12325918957059337
0.021544346900318843,0.12388414757072777
0.02179406984302956,0.12443585780525504
0.0220466873523941,0.1250661917881863
0.022302232979659387,0.12568039782272694
0.022560740664968614,0.12635105167663463
0.022822244741868985,0.12695853773267926
0.023086779941871697,0.12754519185538607
0.023354381399064792,0.12822995766413547
0.023625084654779475,0.1287998118406021
0.023898925662310503,0.129352194072979
0.024175940791691306,0.12996572810967005
0.024456166834524465,0.13059001411195487
0.024739641008868142,0.131232444056179
0.025026400964179192,0.13187890598750082
0.025316484786313556,0.1325408238693636
0.025609931002584595,0.13318526980713663
0.025906778586880088,0.13386264363954034
0.026207066964838526,0.13450440158591492
0.02651083601908539,0.1352059673409045
0.026818126094530156,0.13592433304213428
0.02712897800372467,0.1366037228680868
0.027443433032283655,0.13729924064242993
0.02776153294436801,0.13802499832000537
0.028083319988231725,0.13873194005779182
0.028408836901833042,0.139512801559035
0.028738126918510663,0.14017270344734897
0.029071233772725785,0.1408480612862039
0.029408201705870638,0.14155903501108796
0.029749075472144403,0.14226060076607755
0.030093900344497212,0.14293125461998524
0.03044272212064303,0.14356024460721725
0.030795587129142266,0.14424165042671863
0.03115254223555488,0.1449687520999933
0.03151363484866479,0.14572071769370337
0.031878912926776456,0.14648746724010483
0.03224842498408442,0.14726900073919763
0.0326222200971167,0.14798400645117935
0.03300034791125285,0.148673476244876
0.03338285864731761,0.14945702573751765
0.033769803108250916,0.15024326322155768
0.03416123268585528,0.15099522881526778
0.034557199367621395,0.15177407432296217
0.03495775574363275,0.15258047174249043
0.035362955013550426,0.15331093340501312
0.03577285099367873,0.15407701095356494
0.0361874981241128,0.15492440024191922
0.03660695147596903,0.15572810967004905
0.03703126675869927,0.15651569114978833
0.03746050032748993,0.15730999260802364
0.037894709190746674,0.15811907801895034
0.03833395101766601,0.1588965795309455
0.03877828414589457,0.15978496068812578
0.03922776758927719,0.16063234997648007
0.03968246104569482,0.16144949936160202
0.040142424904993215,0.1623049526241516
0.040607720257003654,0.16314830992540824
0.041078408899656464,0.16402190712989717
0.04155455334718875,0.1649405281903098
0.04203621683844714,0.16582420536254286
0.04252346334528682,0.1667186345003696
0.04301635758106795,0.16770915933069014
0.0435149650092505,0.16866339627713192
0.044019351852088745,0.16963107318056583
0.044529585099426554,0.1705288623076406
0.04504573251759458,0.1714474833680532
0.04556786265841064,0.17236744842416502
0.046096044868284336,0.17338082118137224
0.04663034929742731,0.17432565015791948
0.04717084690917017,0.1752852630871581
0.047717609489387455,0.17626301995833615
0.04827070965603183,0.17723136885961965
0.0488302208687788,0.1782904374706001
0.0493962174387832,0.17925206639338753
0.04996877453854884,0.1802351992473624
0.0505479682119124,0.18126066796586252
0.05113387538414326,0.18223775283919091
0.05172657387216019,0.18328136549963042
0.05232614239486662,0.1843740340030912
0.052932660583605615,0.18547543847859688
0.05354620899273607,0.1865069551777434
0.05416686911033152,0.18753578388549155
0.05479472336900287,0.18862240440830588
0.05542985515684669,0.18968214501713593
0.05607234882852033,0.19083193333781331
0.05672228971644543,0.1918345541294268
0.05737976414214134,0.19283851891673948
0.05804485942768978,0.19387272360728447
0.05871766390733255,0.19494724816880585
0.05939826693920356,0.19608225253679187
0.060086758917196864,0.19724548081446142
0.0607832312829723,0.19841475707277736
0.06148777653810023,0.19954035347086888
0.062200488256347115,0.200625629997984
0.06292146109610344,0.20170082655735505
0.06365079081295572,0.20283717492104025
0.06438857427240419,0.20401653114710033
0.06513490946272803,0.20525838317317385
0.0658898955079995,0.2064847792487064
0.06665363268124913,0.2076466635306767
0.06742622241778341,0.20879443585780527
0.06820776732865685,0.21002822390968348
0.06899837121430018,0.2113204757744775
0.0697981390783066,0.21253679188226599
0.07060717714137772,0.21392312344600498
0.07142559285543126,0.2152825750957597
0.07225349491787214,0.21670317854982865
0.07309099328602911,0.21799139842752507
0.07393819919175866,0.2192970902493112
0.07479522515621821,0.22067401384315571
0.07566218500481055,0.22198104966064108
0.07653919388230147,0.2233660372286809
0.0774263682681127,0.22460587326120557
0.07832382599179197,0.22593374101202873
0.07923168624866253,0.22731671258651973
0.08015006961565405,0.2287413480276863
0.08107909806731686,0.23002419192258589
0.08201889499202203,0.2314985552046233
0.08296958520834907,0.23277602311672602
0.08393129498166364,0.23422485048047842
0.08490415204088747,0.2356857738055238
0.0858882855954625,0.23710839325314162
0.08688382635251184,0.2384651569114979
0.08789090653419954,0.23990995228815265
0.08890965989529158,0.24137289160674685
0.08994022174092044,0.242832470936093
0.09098272894455559,0.24428331429339428
0.09203731996618221,0.24576775754317587
0.09310413487069075,0.24724346482091258
0.09418331534647952,0.24877225992876822
0.0952750047242729,0.2502533431893018
0.09637934799615785,0.2518083462132921
0.09749649183484087,0.2534036691082589
0.0986265846131282,0.2550305759021571
0.09976977642363201,0.25664001075196563
0.10092621909870483,0.258280357502856
0.10209606623060476,0.2599166722666487
0.10327947319189525,0.2614783952691352
0.10447659715608053,0.26312008601572473
0.10568759711848051,0.26480142463544115
0.10691263391734772,0.2664565553390229
0.10815187025522892,0.2681782138297158
0.10940547072057435,0.269924736240844
0.11067360180959745,0.2715744909616289
0.11195643194838795,0.27321349371682013
0.11325413151528127,0.27504804784624687
0.11456687286348727,0.2767945702573752
0.11589483034398118,0.27856125260399167
0.11723818032865997,0.28038371077212554
0.11859710123376706,0.2822673207445736
0.11997177354358855,0.2840709629729185
0.12136237983442417,0.28592970902493114
0.12276910479883604,0.28780995900813117
0.12419213527017846,0.28961964921712247
0.12563166024741215,0.29143404341106105
0.12708787092020596,0.29340501310395806
0.12856096069432965,0.29529063906995495
0.130051125217341,0.29727706471339294
0.13155856240457053,0.2993286741482427
0.1330834724654076,0.30131442779383105
0.1346260579298911,0.3033324373362006
0.13618652367560827,0.30531684698608963
0.1377650769549055,0.3073556884617969
0.13936192742241435,0.30951078556548617
0.14097728716289676,0.3115630669981856
0.142611370719413,0.3136509643169142
0.14426439512181588,0.315894093138902
0.14593657991557576,0.3180095423694644
0.1476281471909391,0.32027820710973726
0.14933932161242533,0.32252066393387546
0.15107033044866555,0.3248430885021168
0.15282140360258709,0.3270862173241046
0.15459277364194784,0.3293515220751294
0.15638467583022478,0.33164841072508566
0.15819734815786016,0.3339116994825616
0.16003103137387018,0.3362959478529669
0.16188596901781993,0.33854646865130034
0.1637624074521689,0.34094214098514886
0.16566059589499152,0.34335461326523753
0.16758078645307686,0.3458416773066326
0.16952323415541215,0.34832403736308043
0.1714881969870541,0.3507439016195148
0.17347593592339325,0.3532356696458571
0.1754867149648152,0.355702573751764
0.1775208011717636,0.3582151737114442
0.1795784647002097,0.3608299173442645
0.18165997883753285,0.36347826086956525
0.18376562003881725,0.366114508433573
0.18589566796356882,0.3687762919158658
0.18805040551285834,0.3713775955916941
0.1902301188668946,0.37407096297291853
0.19243509752303323,0.37679457025737517
0.19466563433422632,0.37948928163429874
0.19692202554791735,0.38219340098111687
0.19920457084538712,0.38487601639674757
0.20151357338155584,0.3876244876016397
0.20384933982524642,0.39043343861299645
0.20621218039991446,0.3931946777770311
0.2086024089248505,0.39612794839056514
0.21102034285685967,0.3990672669847456
0.21346630333242453,0.40187957798535046
0.21594061521035676,0.40481352059673414
0.21844360711494284,0.4077790471070492
0.22097561147959033,0.41077481352059675
0.22353696459097966,0.41377998790403864
0.22612800663372795,0.4167414824272562
0.2287490817355704,0.41985014447953767
0.2314005380130654,0.42293797459848126
0.23408272761782944,0.42602177273032726
0.23679600678330787,0.42917545863853235
0.23954073587208793,0.4323029366306027
0.24231727942376008,0.4355762381560379
0.24512600620333397,0.4387863718836099
0.24796728925021602,0.4420005375982797
0.2508415059277541,0.445215375310799
0.2537490379733572,0.44864995632013976
0.2566902715491952,0.45182649015523146
0.25966559729348726,0.45526980713661713
0.26267541037238384,0.4587104361266044
0.26572011053245065,0.4620731133660373
0.26880010215376077,0.4654976144076339
0.2719157943036019,0.46898998723204083
0.2750676007908067,0.47260533566292595
0.2782559402207126,0.47624554801424634
0.28148123605075814,0.4797842886902761
0.28474391664672477,0.4833297493448021
0.28804441533962977,0.4869141858746052
0.2913831704832789,0.49065250991196835
0.2947606255124859,0.49435051407835495
0.29817722900196736,0.4979577985350446
0.30163343472591975,0.5017001545595055
0.30512970171828707,0.5054532625495598
0.30866649433372745,0.5092440024191923
0.3122442823092858,0.513215509710369
0.3158635408267819,0.5169773536724682
0.31952475057592133,0.5208601572474968
0.32322839781813806,0.5248209125730797
0.3269749744511768,0.5288455076943753
0.33076497807442423,0.532916470667294
0.3345989120549975,0.5370297695047375
0.3384772855945983,0.5411706202540152
0.34240061379714254,0.5453477588871716
0.34636941773717345,0.5494993616020428
0.3503842245290676,0.5538122438008198
0.3544455673970435,0.5580626301995834
0.3585539857459817,0.5624252402392312
0.36271002523306484,0.5666185068207781
0.3669142378402494,0.5708500772797527
0.3711671819475767,0.5754364626033196
0.37546942240733366,0.5798776963913717
0.37982153061907364,0.5844882736375243
0.3842240846055061,0.589000067199785
0.38867766908926676,0.5936321483771252
0.393182875570577,0.5982964854512467
0.39774030240580366,0.603011894361938
0.40235055488692933,0.6079094146898731
0.4070142453219439,0.6127713191317788
0.4117319931161679,0.6175142799543042
0.4165044248545185,0.6223627444392179
0.42133217438472886,0.6273234325650158
0.4262158829015325,0.632229016867146
0.43115619903182284,0.6371984409649889
0.43615377892080054,0.642288824675761
0.441209286319119,0.6473462804919023
0.4463233926710397,0.6525791277467912
0.4514967772036102,0.6576338955715342
0.4567301270168747,0.662719575297359
0.4620241371751313,0.6680155903501109
0.46737951079924633,0.6734218130501983
0.47279695916003905,0.6787258920771453
0.4782772017727485,0.6842396344331698
0.4838209664925957,0.6897728647268329
0.48942898961145315,0.6954156306699818
0.49510201595563513,0.7009313890195552
0.5008407989848213,0.7066554667025067
0.5066461008921268,0.7124601841274107
0.5125186927053332,0.7181882937974599
0.5184593543892912,0.7240024191922586
0.5244688749495119,0.729930112223641
0.5305480525369574,0.7359498689604193
0.5366976945540476,0.7418500100799678
0.5429186177618943,0.7477420872253209
0.5492116483887789,0.753929843424501
0.5555776222398878,0.760081983737652
0.5620173848083188,0.7662683959411329
0.5685317913873753,0.7726651434715409
0.5751217071841613,0.7792009945568175
0.5817880074344935,0.785680397822727
0.5885315775191451,0.7921067132585176
0.595353313081437,0.7985793965459311
0.6022541201461928,0.8051542235064847
0.6092349152400711,0.8119380417982663
0.6162966255132942,0.818777635911565
0.6234401888627864,0.8255836301323836
0.6306665540567405,0.8324359922048249
0.6379766808606282,0.8394173778643907
0.6453715401646701,0.8461212284120692
0.6528521141127848,0.8529265506350381
0.6604193962330305,0.8598656004300785
0.6680743915695615,0.8669182178617028
0.675818116816111,0.8738868355621262
0.6836516004510238,0.8808440292991062
0.6915758828738525,0.8876997513607957
0.6995920165435374,0.8944842416504267
0.707701066118189,0.9014145554734224
0.7159041085964888,0.9080223103286069
0.7242022334607315,0.9145648813923796
0.732596542821523,0.9210570526174318
0.741088151564157,0.9272179289026277
0.7496781874966877,0.9332524695920972
0.7583677914997191,0.9387756199180164
0.7671581176779302,0.9443182581815739
0.7760503335133571,0.9495208655332302
0.7850456200204509,0.9543323701364155
0.794145171902934,0.9588737316040588
0.8033501977124734,0.9632181977017673
0.8126619200091946,0.9671789530273504
0.822081575524054,0.9709764128754788
0.8316104153230961,0.9744916336267723
0.8412497049736118,0.9779497345608494
0.8510007247122247,0.9812304280626302
0.8608647696149244,0.9842362744439217
0.8708431497690724,0.9870290975068879
0.880937190447399,0.9895450574558161
0.8911482322840202,0.9918002822390969
0.9014776314524917,0.9937658759491971
0.9119267598459299,0.9953034070290976
0.9224970052592174,0.9964182514615952
0.9331897715733238,0.9974423761843962
0.9440064789417604,0.9982252536791882
0.9549485639791966,0.9988643236341644
0.9660174799522646,0.9993206101740475
0.9772146969725725,0.999651233116054
0.9885417021919574,0.999818560580606
1.0,1.0


==> data/ELD/LiRA/LSTM-online/total/roc_SMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0028936227404072305
1.0233165783302449e-05,0.0028936227404072305
1.0351779556301762e-05,0.0028936227404072305
1.0471768194855202e-05,0.0028936227404072305
1.05931476351837e-05,0.0028936227404072305
1.0715933998226711e-05,0.0028936227404072305
1.084014359178331e-05,0.0028936227404072305
1.09657929126781e-05,0.0028936227404072305
1.1092898648952227e-05,0.0028936227404072305
1.1221477682079803e-05,0.0028936227404072305
1.1351547089209991e-05,0.0028936227404072305
1.148312414543511e-05,0.0028936227404072305
1.1616226326085018e-05,0.0028936227404072305
1.1750871309048075e-05,0.0028936227404072305
1.1887076977119033e-05,0.0028936227404072305
1.2024861420374123e-05,0.0028936227404072305
1.216424293857368e-05,0.0028936227404072305
1.2305240043592616e-05,0.0028936227404072305
1.244787146187906e-05,0.0028936227404072305
1.259215613694151e-05,0.0028936227404072305
1.2738113231864785e-05,0.0028936227404072305
1.288576213185518e-05,0.0028936227404072305
1.3035122446815089e-05,0.0028936227404072305
1.3186214013947484e-05,0.0028936227404072305
1.3339056900390587e-05,0.0028936227404072305
1.3493671405883065e-05,0.0031348699684161005
1.3650078065460137e-05,0.0031348699684161005
1.3808297652180924e-05,0.0031348699684161005
1.3968351179887397e-05,0.0031348699684161005
1.4130259905995336e-05,0.0031348699684161005
1.429404533431761e-05,0.0031348699684161005
1.4459729217920196e-05,0.0031348699684161005
1.4627333562011299e-05,0.0031348699684161005
1.4796880626863964e-05,0.0031348699684161005
1.4968392930772556e-05,0.0031348699684161005
1.514189325304352e-05,0.0031348699684161005
1.53174046370208e-05,0.0031348699684161005
1.5494950393146317e-05,0.0031348699684161005
1.567455410205595e-05,0.0031348699684161005
1.5856239617711373e-05,0.0031348699684161005
1.60400310705682e-05,0.0031348699684161005
1.622595287078087e-05,0.0031348699684161005
1.6414029711444665e-05,0.0031348699684161005
1.6604286571875295e-05,0.0031348699684161005
1.6796748720926532e-05,0.0031348699684161005
1.6991441720346258e-05,0.003282037497480009
1.7188391428171457e-05,0.003282037497480009
1.7387624002162504e-05,0.003282037497480009
1.7589165903277326e-05,0.003282037497480009
1.7793043899185774e-05,0.003282037497480009
1.7999285067824765e-05,0.003282037497480009
1.8207916800994626e-05,0.003282037497480009
1.8418966807997107e-05,0.003282037497480009
1.86324631193156e-05,0.003282037497480009
1.8848434090337955e-05,0.003282037497480009
1.906690840512252e-05,0.003282037497480009
1.9287915080207776e-05,0.003282037497480009
1.9511483468466162e-05,0.003282037497480009
1.9737643263002554e-05,0.003282037497480009
1.9966424501097934e-05,0.003282037497480009
2.0197857568198782e-05,0.0035649485921645054
2.0431973201952705e-05,0.0035649485921645054
2.066880249629082e-05,0.0035649485921645054
2.09083769055575e-05,0.0035649485921645054
2.1150728248687946e-05,0.0035649485921645054
2.1395888713434215e-05,0.0035649485921645054
2.1643890860640203e-05,0.0035649485921645054
2.189476762856621e-05,0.0035649485921645054
2.2148552337263592e-05,0.0035649485921645054
2.2405278693000182e-05,0.0035649485921645054
2.266498079273693e-05,0.0035649485921645054
2.2927693128656486e-05,0.0035649485921645054
2.3193450592744275e-05,0.0035649485921645054
2.3462288481422625e-05,0.0035649485921645054
2.3734242500238664e-05,0.0038337477320072567
2.4009348768606518e-05,0.0038337477320072567
2.4287643824604503e-05,0.0038337477320072567
2.45691646298279e-05,0.0038337477320072567
2.4853948574297985e-05,0.0038337477320072567
2.5142033481427965e-05,0.0038337477320072567
2.543345761304648e-05,0.0038337477320072567
2.5728259674479322e-05,0.0038337477320072567
2.6026478819690045e-05,0.0038337477320072567
2.63281546564802e-05,0.0038337477320072567
2.6633327251749808e-05,0.0038337477320072567
2.694203713681882e-05,0.004234258450372959
2.7254325312810276e-05,0.004234258450372959
2.7570233256095827e-05,0.004234258450372959
2.7889802923804396e-05,0.004234258450372959
2.8213076759394707e-05,0.004234258450372959
2.8540097698292373e-05,0.004234258450372959
2.8870909173592345e-05,0.004234258450372959
2.9205555121827452e-05,0.004234258450372959
2.95440799888038e-05,0.004234258450372959
2.9886528735503827e-05,0.004234258450372959
3.0232946844057763e-05,0.004234258450372959
3.0583380323784315e-05,0.004500369598817284
3.0937875717301366e-05,0.004500369598817284
3.12964801067075e-05,0.004500369598817284
3.165924111983521e-05,0.004500369598817284
3.20262069365765e-05,0.004500369598817284
3.2397426295281954e-05,0.004500369598817284
3.277294849923382e-05,0.004500369598817284
3.315282342319423e-05,0.004500369598817284
3.353710152002929e-05,0.004500369598817284
3.392583382740992e-05,0.004737584839728512
3.4319071974590426e-05,0.004737584839728512
3.4716868189265594e-05,0.004737584839728512
3.511927530450728e-05,0.004737584839728512
3.552634676578139e-05,0.004737584839728512
3.5938136638046256e-05,0.004737584839728512
3.6354699612933176e-05,0.004737584839728512
3.677609101601031e-05,0.004737584839728512
3.720236681413066e-05,0.005109199650561118
3.7633583622865324e-05,0.005109199650561118
3.806979871402284e-05,0.005109199650561118
3.8511070023255685e-05,0.005109199650561118
3.895745615775501e-05,0.005109199650561118
3.940901640403448e-05,0.005109199650561118
3.986581073580439e-05,0.005109199650561118
4.032789982193705e-05,0.005466030508702372
4.079534503452449e-05,0.005466030508702372
4.1268208457029516e-05,0.005466030508702372
4.174655289253135e-05,0.005466030508702372
4.223044187206672e-05,0.005466030508702372
4.271993966306776e-05,0.005466030508702372
4.321511127789762e-05,0.005466030508702372
4.371602248248502e-05,0.005566158188293797
4.422273980505897e-05,0.005566158188293797
4.473533054498463e-05,0.005566158188293797
4.525386278170167e-05,0.005566158188293797
4.577840538376616e-05,0.005566158188293797
4.6309028017997366e-05,0.005566158188293797
4.684580115873045e-05,0.005566158188293797
4.738879609717651e-05,0.005681069820576575
4.793808495089107e-05,0.005681069820576575
4.8493740673352334e-05,0.005681069820576575
4.9055837063650453e-05,0.005681069820576575
4.962444877628913e-05,0.005681069820576575
5.0199651331100794e-05,0.005681069820576575
5.0781521123276707e-05,0.005980108863651637
5.137013543351339e-05,0.005980108863651637
5.196557243827657e-05,0.005980108863651637
5.2567911220184194e-05,0.005980108863651637
5.3177231778509664e-05,0.005980108863651637
5.379361503980698e-05,0.006159532289496675
5.441714286865888e-05,0.006159532289496675
5.5047898078549675e-05,0.006159532289496675
5.5685964442864085e-05,0.006159532289496675
5.633142670601352e-05,0.006159532289496675
5.698437059469136e-05,0.006159532289496675
5.764488282925873e-05,0.0062677239432833804
5.8313051135262185e-05,0.0062677239432833804
5.8988964255084936e-05,0.0062677239432833804
5.9672711959733106e-05,0.0062677239432833804
6.0364385060758635e-05,0.0062677239432833804
6.106407542232036e-05,0.0063765875949196955
6.177187597338488e-05,0.0063765875949196955
6.248788072006888e-05,0.0063765875949196955
6.321218475812448e-05,0.0063765875949196955
6.394488428556937e-05,0.006439755392782742
6.468607661546321e-05,0.006439755392782742
6.543586018883229e-05,0.006439755392782742
6.619433458774387e-05,0.006439755392782742
6.696160054853215e-05,0.006439755392782742
6.773775997517745e-05,0.006547947046569451
6.852291595284057e-05,0.006547947046569451
6.9317172761554e-05,0.006547947046569451
7.012063589007177e-05,0.006547947046569451
7.09334120498799e-05,0.0067347624487601645
7.17556091893692e-05,0.0067347624487601645
7.258733650817246e-05,0.0067347624487601645
7.342870447166758e-05,0.0067347624487601645
7.42798248256491e-05,0.006845642093945299
7.514081061116962e-05,0.006845642093945299
7.601177617955322e-05,0.006845642093945299
7.689283720758305e-05,0.006845642093945299
7.778411071286482e-05,0.006949129762784759
7.868571506936843e-05,0.006949129762784759
7.959777002314978e-05,0.006949129762784759
8.05203967082547e-05,0.006949129762784759
8.145371766280736e-05,0.00720516094348498
8.239785684528512e-05,0.00720516094348498
8.335293965098187e-05,0.00720516094348498
8.43190929286625e-05,0.007288488676836234
8.529644499741017e-05,0.007288488676836234
8.628512566366886e-05,0.007288488676836234
8.728526623848371e-05,0.007288488676836234
8.829699955494083e-05,0.007459176130636382
8.932045998580959e-05,0.007459176130636382
9.03557834613892e-05,0.007459176130636382
9.140310748756223e-05,0.007516295947852966
9.246257116405733e-05,0.007516295947852966
9.353431520292377e-05,0.007516295947852966
9.461848194721992e-05,0.0076997513607956454
9.571521538991856e-05,0.0076997513607956454
9.682466119303115e-05,0.0076997513607956454
9.794696670695385e-05,0.007826086956521738
9.908228099003788e-05,0.007826086956521738
0.00010023075482838654,0.007826086956521738
0.00010139254075588153,0.007930918621060414
0.00010256779307444219,0.007930918621060414
0.00010375666787451859,0.007930918621060414
0.00010495932305582277,0.008020966332907735
0.00010617591834830001,0.008020966332907735
0.00010740661533334334,0.008020966332907735
0.00010865157746525384,0.008093542100665277
0.00010991097009294972,0.008093542100665277
0.0001111849604819271,0.008253477588871714
0.00011247371783647519,0.008253477588871714
0.00011377741332214914,0.008253477588871714
0.00011509622008850323,0.008302533431893019
0.00011643031329208767,0.008302533431893019
0.00011777987011971193,0.008358309253410388
0.0001191450698119776,0.008358309253410388
0.00012052609368708426,0.008358309253410388
0.00012192312516491107,0.008426181036220684
0.0001233363497913776,0.008426181036220684
0.00012476595526308696,0.008511524763120757
0.00012621213145225474,0.008511524763120757
0.00012767507043192657,0.008511524763120757
0.0001291549665014884,0.008569988576036556
0.00013065201621247213,0.008569988576036556
0.00013216641839466052,0.008733956051340636
0.00013369837418249466,0.008733956051340636
0.00013524808704178755,0.008783011894361937
0.0001368157627967472,0.008783011894361937
0.00013840160965731315,0.008846179692224985
0.00014000583824680976,0.008846179692224985
0.00014162866162991988,0.008914723472884887
0.0001432702953409831,0.008914723472884887
0.00014493095741262166,0.008932195416974664
0.00014661086840469845,0.008932195416974664
0.00014831025143361044,0.009060547006249581
0.00015002933220192182,0.009060547006249581
0.00015176833902834055,0.009121698810563805
0.00015352750287804228,0.009121698810563805
0.000155307057393346,0.009182178617028426
0.00015710723892474503,0.009182178617028426
0.00015892828656229778,0.009221826490155231
0.00016077044216738237,0.009221826490155231
0.00016263395040481922,0.009311874202002555
0.00016451905877536624,0.009311874202002555
0.00016642601764859036,0.009423425845037295
0.00016835508029612023,0.009471137692359383
0.00017030650292528443,0.009471137692359383
0.0001722805447131394,0.009612929238626436
0.00017427746784089192,0.009612929238626436
0.00017629753752872057,0.009690208991331228
0.0001783410220710008,0.009764128754787983
0.00018040819287193827,0.009764128754787983
0.00018249932448161524,0.009840736509643169
0.00018461469463245476,0.009840736509643169
0.0001867545842761076,0.009963040118271621
0.00018891927762076664,0.009981856058060614
0.00019110906216891378,0.009981856058060614
0.0001933242287555045,0.010018143941939384
0.00019556507158659492,0.010156575498958405
0.00019783188827841644,0.010156575498958405
0.0002001249798969037,0.010222431288219879
0.00020244465099768038,0.010260063167797864
0.00020479120966650856,0.010260063167797864
0.0002071649675602069,0.010366238828035751
0.0002095662399480433,0.010419998656004301
0.0002119953457536071,0.010466366507627176
0.00021445260759716674,0.010466366507627176
0.00021693835183851843,0.010500638397957127
0.00021945290862033137,0.010527518311941403
0.0002219966119119955,0.010651165916269068
0.0002245697995539774,0.010651165916269068
0.0002271728133026905,0.010739197634567571
0.0002298059988758851,0.010776829514145554
0.0002324697059985648,0.010800349438881796
0.00023516428844943486,0.010800349438881796
0.00023789010410788932,0.010887037161481082
0.00024064751500154242,0.010895773133525972
0.00024343688735431105,0.010928701028156709
0.00024625859163505465,0.010966332907734695
0.00024911300260677886,0.011045628653988306
0.0002520004993764092,0.011066460587326122
0.0002549214654451423,0.011066460587326122
0.0002578762887593801,0.01111417243464821
0.0002608653617622548,0.0113574356562059
0.00026388908144575103,0.011450843357301257
0.0002669478494034321,0.011539547073449365
0.00027004207188377727,0.011606746858410052
0.0002731721598441376,0.011641018748740005
0.000276338529005317,0.011692762583159735
0.00027954159990678566,0.011712250520798332
0.0002827817979625341,0.011744506417579464
0.0002860595535175742,0.011798266245548014
0.000289375301905095,0.011844634097170889
0.0002927294835042816,0.011880249983200053
0.00029612254379880347,0.01192460184127411
0.00029955493343598134,0.012046233452052952
0.0003030271082866396,0.012082521335931726
0.0003065395295056527,0.012131577178953029
0.00031009266359319264,0.012175257039177474
0.00031368698245668765,0.012239096834890129
0.00031732296347349763,0.012354008467172904
0.00032100108955431715,0.012448088166117869
0.00032472184920731285,0.012534775888717157
0.00032848573660300434,0.012581143740340032
0.0003322932516398972,0.01259256770378335
0.0003361449000108765,0.012660439486593645
0.0003400411932703706,0.012703447348968482
0.00034398264890229247,0.01288757475976077
0.00034796979038876914,0.012955446542571063
0.0003520031472796679,0.012987702439352194
0.0003560832552629278,0.013048854243666419
0.000360210656235707,0.013125461998521607
0.00036438589837635443,0.013149653921107451
0.0003686095362172158,0.013187285800685438
0.00037288213071828336,0.01330286943081782
0.00037720424934169976,0.013463476916873867
0.00038157646612712486,0.013557556615818828
0.00038599936176797673,0.013609972448088167
0.00039047352368855597,0.013842483704052147
0.0003949995461220643,0.013902963510516767
0.000399578030189527,0.01391976345675694
0.00040420958397963103,0.014058195013775957
0.0004088948226294864,0.014102546871850011
0.00041363436840632776,0.014161010684765806
0.00041842885079015847,0.014183186613802834
0.0004232789065573553,0.01421275451918554
0.00042818517986524155,0.014273234325650155
0.0004331483223376403,0.014308850211679321
0.00043816899315141946,0.014512465560110207
0.00044324785912404005,0.01455547342248505
0.00044838559480211905,0.014629393185941808
0.0004535828825510191,0.014683153013910355
0.00045884041264547613,0.014825616558027013
0.0004641588833612782,0.014931120220415298
0.0004695390010680063,0.014976144076338956
0.0004749814803228505,0.015123311605402862
0.0004804870439655134,0.015231503259189571
0.0004860564232142139,0.01528123110006048
0.0004916903577628031,0.015385390766749546
0.0004973895958790067,0.015453262549559843
0.0005031548945038057,0.015531886297963848
0.0005089870193519685,0.015620590014111955
0.0005148867450137498,0.01571802970230495
0.0005208548550577665,0.01582823734964048
0.0005268921421350677,0.015898125125999595
0.0005329994080844093,0.015984140850749277
0.0005391774640387505,0.016120556414219476
0.0005454271305329836,0.016189772192728984
0.0005517492376129129,0.016271083932531415
0.0005581446249454966,0.016355755661581883
0.0005646141419303673,0.016486123244405616
0.0005711586478126435,0.016531819098178885
0.0005777790117970507,0.01661716282507896
0.0005844761131633638,0.01671325851757274
0.0005912508413831881,0.01681137020361535
0.0005981040962380944,0.01695786573482965
0.0006050367879391225,0.01704656945097776
0.0006120498372476703,0.017128553188629797
0.0006191441755977848,0.017281096700490557
0.0006263207452198692,0.01734090450910557
0.0006335804992658254,0.017400040319870975
0.0006409244019356456,0.017437672199448966
0.0006483534286054727,0.01753511188764196
0.0006558685659571436,0.017615751629594785
0.0006634708121092351,0.017658759491969624
0.0006711611767496287,0.017705799341442112
0.0006789406812696112,0.017852294872656407
0.0006868103588995307,0.017969894496337614
0.000694771254846024,0.01803507828774948
0.0007028244264308353,0.01821114172434648
0.0007109709432312439,0.01831731738458437
0.0007192118872221193,0.01849875680397823
0.0007275483529196233,0.018606276459915326
0.0007359814475265771,0.0188381157180297
0.0007445122910795143,0.018858275653517907
0.0007531420165974376,0.018967139305154222
0.0007618717702322999,0.019109602849270883
0.0007707027114212304,0.01916806666218668
0.0007796360130405236,0.019285666285867885
0.0007886728615614156,0.019334722128889186
0.0007978144572076629,0.019430145823533362
0.0008070620141149507,0.019524897520327936
0.0008164167604921472,0.019608897251528794
0.0008258799387844272,0.019735904845104492
0.0008354528058382871,0.019786976681674617
0.0008451366330684721,0.01998521604730865
0.0008549327066268384,0.020093407701095356
0.0008648423275731727,0.020241247228008873
0.0008748668120479914,0.020315838989315237
0.0008850074914473438,0.020419998656004298
0.00089526571259964,0.020526846314091796
0.0009056428379445294,0.02065721389691553
0.0009161402457138521,0.020736509643169143
0.0009267593301146883,0.020885021167932262
0.0009375015015145289,0.021096028492708824
0.0009483681866285928,0.021155836301323835
0.0009593608287093146,0.021293595860493245
0.0009704808877380307,0.021417243464820913
0.0009817298406188842,0.02165378670788253
0.00099310918137498,0.021741146428331432
0.0010046204213468132,0.02195416974665681
0.001016265089392995,0.022065721389691553
0.0010280447320933097,0.022157113097238088
0.0010399609139541202,0.02224312882198777
0.0010520152176161591,0.022366104428465833
0.0010642092440647246,0.022502519991936025
0.001076544612842316,0.022616087628519587
0.0010890229622637305,0.022795511054364625
0.001101645949633657,0.02290840669309858
0.001114415251466788,0.023054230226463274
0.0011273325637104871,0.02316712586519723
0.0011403996019700331,0.023280693501780792
0.0011536181017364785,0.023417109065250987
0.0011669898186171474,0.023629460385726768
0.0011805165285688054,0.023747732007257577
0.0011942000281335325,0.023898259525569517
0.0012080421346773289,0.024015187151401114
0.0012220446866314887,0.024125394798736644
0.0012362095437367692,0.024304146226732076
0.0012505385872903913,0.024471473691284183
0.0012650337203959038,0.02454606545259055
0.0012796968682159415,0.02471473691284188
0.001294529978227916,0.02485921645050736
0.0013095350204826678,0.025007727975270476
0.0013247139878661174,0.025145487534439893
0.0013400688963639508,0.025261071164572275
0.001355601785329369,0.025449230562462198
0.0013713147177539455,0.025597070089375718
0.001387209780541621,0.02578657348296486
0.001403289084785873,0.025927021033532692
0.0014195547660501016,0.02610241247228009
0.0014360089846512606,0.02627847590887709
0.0014526539259467812,0.026410859485249644
0.0014694918006248172,0.026575498958403332
0.0014865248449978572,0.026710570526174315
0.0015037553212997384,0.026825482158457092
0.001521185517986105,0.026956521739130435
0.0015388177500383464,0.027068073382165176
0.001556654359271062,0.027202472952086554
0.0015746977146430866,0.02734292050265439
0.001592950212572123,0.02745716013708756
0.0016114142772530198,0.02761306363819636
0.0016300923609797412,0.027781735098447686
0.0016489869444710648,0.027925542638263558
0.001668100537200059,0.028081446139372357
0.0016874356777273757,0.02833680532222297
0.001706994934038408,0.028522948726564072
0.001726780903884356,0.028785699885760362
0.0017467962151272458,0.02905382702775351
0.0017670435260889468,0.02935152207512936
0.0017875255259042354,0.029662657079497345
0.0018082449348779518,0.029895168335461325
0.0018292045048462937,0.03019151938713796
0.0018504070195423021,0.03044822256568779
0.0018718552949655793,0.03071366171628251
0.0018935521797562953,0.030941468987299242
0.0019155005555735278,0.031229084066930986
0.0019377033374779887,0.031567770983132855
0.0019601634743191855,0.03185740205631342
0.001982883949127071,0.03219272898326726
0.002005867779508234,0.032491768026342314
0.002029118018046678,0.03289899872320408
0.002052637752709252,0.03332101337275721
0.0020764301072557748,0.03359787648679524
0.0021004982416539153,0.0340823869363618
0.0021248453524988827,0.03461124924400242
0.0021494746734379805,0.03501108796451852
0.00217438947560008,0.03541159868288422
0.0021995930680300748,0.03583092534103891
0.0022250887981283695,0.036263019958336126
0.002250880052095462,0.03657012297560648
0.00227697025538168,0.0369430817821383
0.0023033628731421313,0.037285800685437805
0.002330061410696925,0.037591559707008934
0.002357069413996728,0.03786775082319736
0.0023843904700937206,0.038360325246959204
0.002412028207618007,0.03867146025132719
0.00243998629725955,0.039235938444996975
0.0024682684522556926,0.03987097641287548
0.0024968784288843266,0.0402345272495128
0.0025258200269627847,0.040565822189368994
0.002555097090352507,0.040871581210940124
0.0025847135074695635,0.04139439553793428
0.002614673211801092,0.04177340232511255
0.00264498018242772,0.04215240911229084
0.002675638444552045,0.042485048047846245
0.0027066520700332413,0.04298904643505141
0.0027380251779278576,0.04332706135340367
0.0027697619350368907,0.043778643908339486
0.002801866556459195,0.044426449835360524
0.002834343306151309,0.04500839997312008
0.0028671964974937695,0.04556279819904577
0.0029004304938639917,0.04593105302063033
0.002934049709215787,0.04627444392177945
0.0029680586086656023,0.04668503460788925
0.003002461709085549,0.04705060143807539
0.0030372635797033115,0.04733956051340636
0.0030724688427090033,0.04766413547476648
0.003108082173869064,0.047934278610308446
0.0031441083031472647,0.04830858141253948
0.00318055201533292,0.04858477252872791
0.0032174181506763717,0.04907331496539211
0.003254711605531848,0.049454337746119216
0.003292437333007769,0.049973792083865334
0.0033306003436245884,0.050490558430213016
0.003369205705980267,0.05087628519588738
0.003408258547423452,0.05119346818090183
0.0034477640547344642,0.051713594516497555
0.0034877274748141775,0.052067065385390764
0.003528154115380883,0.052349304482225655
0.0035690493456752297,0.0527135273167126
0.0036104185971733375,0.053194677777031116
0.0036522673643081755,0.053558900611518044
0.0036946012051993025,0.05388481956857738
0.003737425742391064,0.05419797056649418
0.0037807466635993493,0.05459512129561186
0.0038245697224669993,0.05502385592366103
0.0038689007393279753,0.05538270277535112
0.003913745601980384,0.055777837510919956
0.0039591102664684585,0.0561729722464888
0.004005000757873611,0.056445131375579605
0.004051423171114647,0.05671191452187353
0.0040983836717572615,0.057064713392917146
0.004145888496832911,0.05736845642093945
0.004193943955667186,0.05772192728983268
0.004242556430717777,0.058084806128620395
0.004291732378422158,0.058455748941603394
0.004341478330055092,0.058789731872858006
0.004391800892596086,0.05917613063638196
0.004442706749606883,0.059535649485921646
0.004494202662119142,0.05984812848598884
0.0045462954695324,0.060246623210805726
0.004598992090522438,0.060526846314091796
0.004652299523960189,0.06087494120018816
0.004706224849841282,0.061259323970163294
0.004760775230226368,0.06161212284120691
0.00481595791019235,0.06190376990793629
0.004871780218794631,0.06223708084134131
0.004928249570040513,0.06256434379409985
0.004985373463873894,0.06290437470600094
0.005043159487171359,0.06327666151468316
0.005101615314749833,0.06360056447819366
0.005160748710385908,0.06384248370405214
0.005220567527846975,0.06413211477723271
0.005281079711934331,0.06444190578590149
0.005342293299538352,0.06471809690208992
0.005404216420705915,0.06501780794301458
0.00546685729972018,0.06534036691082588
0.0055302242561929005,0.06559975808077415
0.005594325706169377,0.06592970902493113
0.005659170163246243,0.06624958000134398
0.005724766239702178,0.06662455480142462
0.005791122647641758,0.06691418587460521
0.005858248200152536,0.06723002486392043
0.005926151812475552,0.06751427995430415
0.005994842503189409,0.06783952691351389
0.006064329395408062,0.06814998992003225
0.006134621717992506,0.06846448491364827
0.0062057288067765,0.06874470801693436
0.0062776601058065,0.06908070694173778
0.006350425168595962,0.06940192191384988
0.00642403365939419,0.06968348901283516
0.006498495354469888,0.06998992003225589
0.006573820143409586,0.07025603118070022
0.006650018030431118,0.07065721389691552
0.006727099135712337,0.07094079698944963
0.006805073696735206,0.07125730797661448
0.0068839520696454964,0.07155097103689267
0.006963744730628222,0.07185404206706539
0.007044462277299037,0.07223506484779249
0.007126115430111745,0.07256165580270144
0.007208715033782135,0.07282104697264968
0.007292272058728313,0.07311000604798065
0.007376797602527731,0.0733788051878234
0.007462302891391108,0.07367045225455278
0.007548799281653432,0.07398696324171763
0.007636298261282241,0.07428869027619112
0.0077248114514034,0.07457899334722129
0.007814350607844541,0.07492776023116725
0.00790492762269642,0.07521067132585177
0.007996554525892346,0.0755372622807607
0.008089243486805939,0.07583428533028695
0.008183006815867389,0.0761803642228345
0.008277856966198472,0.07650225119279618
0.00837380653526649,0.07682346616490827
0.008470868266557402,0.07714266514347154
0.008569055051268348,0.07748941603386869
0.008668379930019773,0.07775754317586184
0.008768856094587427,0.07805994220818493
0.008870496889654403,0.07842886902761911
0.00897331581458352,0.07875545998252806
0.009077326525210223,0.07909549089442913
0.009182542835656282,0.07938780995900813
0.009288978720164497,0.079745312814999
0.009396648314954691,0.08011759962368119
0.009505565920101192,0.08049526241516028
0.009615746001432095,0.08082521335931725
0.009727203192450537,0.08116524427121834
0.009839952296278227,0.0815240911229084
0.009954008287621519,0.08195887373160406
0.010069386314760271,0.08235535246287211
0.010186101701559752,0.08273368725220079
0.010304169949505875,0.08308245413614676
0.01042360673976401,0.0834386129964384
0.010544427935261684,0.08380955580942143
0.010666649582795389,0.08416504267186345
0.010790287915161836,0.08457092937302602
0.01091535935331391,0.08492238424837041
0.011041880508541602,0.08530811101404476
0.011169868184678225,0.08569854176466635
0.011299339380332217,0.08605940460990524
0.011430311291144786,0.08640884349170083
0.011562801312073753,0.0868066662186681
0.011696827039703846,0.08726026476715273
0.01183240627458378,0.08764464753712789
0.011969557023590427,0.08798467844902895
0.012108297502320394,0.08837107721255291
0.012248646137509308,0.08879174786640683
0.012390621569479156,0.08920771453531348
0.012534242654613994,0.08964652913110678
0.01267952846786434,0.09006787178281031
0.012826498305280598,0.09048518244741617
0.012975171686575868,0.09085478126469995
0.013125568357718427,0.09128217189704993
0.013277708293554291,0.09167260264767152
0.013431611700460153,0.09206706538539078
0.013587299019027091,0.09252805591022109
0.013744790926775366,0.09297426248236006
0.013904108340900697,0.09348834083730932
0.014065272421052363,0.09393253141589948
0.014228304572143519,0.09439889792352664
0.014393226447194065,0.09490424030643102
0.014560059950206485,0.09538203077750151
0.014728827239075018,0.09580270143135543
0.014899550728528537,0.09627645991532827
0.015072253093107555,0.09677172233048854
0.01524695727017573,0.09727908070694173
0.015423686462966274,0.09777837510919965
0.01560246414366368,0.0982420536254284
0.015783314056521166,0.09877158793091863
0.01596626022101425,0.09926416235468047
0.01615132693503091,0.09974867280424703
0.01633853877809862,0.10031852698071364
0.016527920614648955,0.10082924534641488
0.0167194975973199,0.10139372354008466
0.016913295170296487,0.10192124185202607
0.01710933907269015,0.10248908003494388
0.01730765534195726,0.10305624622001211
0.01750827031735725,0.10357570055775822
0.017711210643450888,0.10418789059875007
0.017916503273639015,0.10468852899670722
0.018124175473742375,0.10525972716887307
0.018334254825622908,0.10572340568510183
0.018546769230846995,0.10629325986156843
0.018761746914391215,0.10681338619716416
0.018979216428391014,0.10747732007257578
0.019199206655932846,0.10802231032860694
0.019421746814890263,0.10856797258248774
0.019646866461804465,0.1091694106578859
0.01987459549580984,0.10974128082790136
0.02010496416260499,0.11042470264095154
0.02033800305846982,0.11102143673140245
0.020573743134329137,0.11164841072508566
0.02081221569986339,0.11225119279618305
0.021053452427667062,0.11287279080706943
0.02129748535745521,0.11351790874269203
0.021544346900318843,0.1141395067535784
0.02179406984302956,0.1147476648074726
0.0220466873523941,0.11541563066998184
0.022302232979659387,0.11600766077548552
0.022560740664968614,0.11668570660573888
0.022822244741868985,0.11733821651770715
0.023086779941871697,0.11794099858880451
0.023354381399064792,0.11856931657818695
0.023625084654779475,0.11925206639338755
0.023898925662310503,0.11990256031180699
0.024175940791691306,0.12052012633559575
0.024456166834524465,0.12123983603252471
0.024739641008868142,0.12195618574020564
0.025026400964179192,0.12258517572743768
0.025316484786313556,0.12320542974262483
0.025609931002584595,0.12394395537934277
0.025906778586880088,0.12470465694509777
0.026207066964838526,0.12539614273234326
0.02651083601908539,0.12607217256904776
0.026818126094530156,0.12677306632618773
0.02712897800372467,0.1274242322424568
0.027443433032283655,0.12809085410926685
0.02776153294436801,0.1288696996169612
0.028083319988231725,0.12953564948592164
0.028408836901833042,0.13029433505812782
0.028738126918510663,0.13098514884752369
0.029071233772725785,0.13167260264767153
0.029408201705870638,0.13234594449297762
0.029749075472144403,0.1331046300651838
0.030093900344497212,0.13384046771050334
0.03044272212064303,0.134589745312815
0.030795587129142266,0.13534641489147234
0.03115254223555488,0.1361413883475573
0.03151363484866479,0.13687856998857603
0.031878912926776456,0.1376480075263759
0.03224842498408442,0.13837510919965057
0.0326222200971167,0.13910758685572205
0.03300034791125285,0.139883744372018
0.03338285864731761,0.14062294200658557
0.033769803108250916,0.1414468113702036
0.03416123268585528,0.14231032860694845
0.034557199367621395,0.14311807002217591
0.03495775574363275,0.14390968348901284
0.035362955013550426,0.144668369061219
0.03577285099367873,0.1454915664269874
0.0361874981241128,0.1462966198508165
0.03660695147596903,0.1471198172165849
0.03703126675869927,0.14799341442107386
0.03746050032748993,0.14878301189436194
0.037894709190746674,0.14958672132249176
0.03833395101766601,0.15052012633559572
0.03877828414589457,0.1514044755056784
0.03922776758927719,0.15251999193602578
0.03968246104569482,0.15348296485451246
0.040142424904993215,0.1542846582890935
0.040607720257003654,0.15511390363550837
0.041078408899656464,0.15604327666151468
0.04155455334718875,0.15693770579934144
0.04203621683844714,0.15789664673073048
0.04252346334528682,0.15881661178684228
0.04301635758106795,0.15978630468382501
0.0435149650092505,0.16065049391841946
0.044019351852088745,0.16156777098313285
0.044529585099426554,0.1624917680263423
0.04504573251759458,0.16342987702439352
0.04556786265841064,0.16432027417512265
0.046096044868284336,0.1652845910893085
0.04663034929742731,0.16624353202069753
0.04717084690917017,0.1671984409649889
0.047717609489387455,0.1681721658490693
0.04827070965603183,0.16917545863853234
0.0488302208687788,0.1701364155634702
0.0493962174387832,0.17111551643034742
0.04996877453854884,0.17214568913379477
0.0505479682119124,0.17315301391035548
0.05113387538414326,0.17415630669981855
0.05172657387216019,0.17519991936025806
0.05232614239486662,0.17629796384651572
0.052932660583605615,0.17727504871984412
0.05354620899273607,0.17828035750285598
0.05416686911033152,0.17947046569450978
0.05479472336900287,0.18058463812915798
0.05542985515684669,0.18165042671863452
0.05607234882852033,0.18276459915328272
0.05672228971644543,0.18380888381157182
0.05737976414214134,0.18490222431288222
0.05804485942768978,0.18596532491096027
0.05871766390733255,0.18708756131980378
0.05939826693920356,0.18820509374370004
0.060086758917196864,0.18937638599556483
0.0607832312829723,0.1905181103420469
0.06148777653810023,0.19166857066057386
0.062200488256347115,0.19282978294469458
0.06292146109610344,0.1939762112761239
0.06365079081295572,0.19518043142261945
0.06438857427240419,0.1963772595927693
0.06513490946272803,0.19761575162959477
0.0658898955079995,0.1988663396277132
0.06665363268124913,0.20011087964518515
0.06742622241778341,0.20139372354008467
0.06820776732865685,0.20258853571668572
0.06899837121430018,0.20380552382232375
0.0697981390783066,0.20504804784624692
0.07060717714137772,0.20628317989382436
0.07142559285543126,0.20755258383173175
0.07225349491787214,0.20880989180834622
0.07309099328602911,0.21007727975270477
0.07393819919175866,0.21143538740676032
0.07479522515621821,0.21278139909952293
0.07566218500481055,0.21411733082454135
0.07653919388230147,0.21548350245279213
0.0774263682681127,0.21685101807674217
0.07832382599179197,0.21821046972649688
0.07923168624866253,0.21965795309455008
0.08015006961565405,0.22097036489483238
0.08107909806731686,0.22244808816611786
0.08201889499202203,0.2238229957664135
0.08296958520834907,0.22529399905920303
0.08393129498166364,0.22678113030038305
0.08490415204088747,0.22822458168133863
0.0858882855954625,0.22967273704724142
0.08688382635251184,0.2310711645722734
0.08789090653419954,0.2324964720112896
0.08890965989529158,0.2339950272159129
0.08994022174092044,0.23544587057321414
0.09098272894455559,0.23692762583159732
0.09203731996618221,0.2385054767824743
0.09310413487069075,0.2400483838451717
0.09418331534647952,0.24159868288421477
0.0952750047242729,0.24309119010819166
0.09637934799615785,0.24465492910422687
0.09749649183484087,0.24617364424433844
0.0986265846131282,0.24784624689200996
0.09976977642363201,0.2494744976816074
0.10092621909870483,0.2510570526174316
0.10209606623060476,0.25278543108662055
0.10327947319189525,0.25431288219877696
0.10447659715608053,0.25598750083999733
0.10568759711848051,0.2577998790403871
0.10691263391734772,0.25953900947516967
0.10815187025522892,0.2613198037766279
0.10940547072057435,0.2631341979705665
0.11067360180959745,0.26491096028492706
0.11195643194838795,0.26671661850682077
0.11325413151528127,0.26857200456958535
0.11456687286348727,0.27040387070761374
0.11589483034398118,0.27227135273167125
0.11723818032865997,0.27410456286539886
0.11859710123376706,0.2759747328808547
0.11997177354358855,0.27787111081244537
0.12136237983442417,0.2797036489483234
0.12276910479883604,0.28166588266917547
0.12419213527017846,0.28363752435992207
0.12563166024741215,0.2855963980915261
0.12708787092020596,0.2876157516295948
0.12856096069432965,0.2896398091526107
0.130051125217341,0.2917404744304818
0.13155856240457053,0.29378133189973793
0.1330834724654076,0.2958168133861972
0.1346260579298911,0.29790269471137687
0.13618652367560827,0.3
0.1377650769549055,0.3021073852563672
0.13936192742241435,0.3042040185471407
0.14097728716289676,0.3063866675626638
0.142611370719413,0.30851555675021836
0.14426439512181588,0.31074054163026676
0.14593657991557576,0.3129984544049459
0.1476281471909391,0.3153934547409448
0.14933932161242533,0.3177622471608091
0.15107033044866555,0.32009542369464417
0.15282140360258709,0.3225058799811841
0.15459277364194784,0.32496606410859485
0.15638467583022478,0.32732948054566224
0.15819734815786016,0.3297365768429541
0.16003103137387018,0.3320408574692561
0.16188596901781993,0.3344372018009542
0.1637624074521689,0.3368705060143808
0.16566059589499152,0.3393414421073853
0.16758078645307686,0.34178079430145825
0.16952323415541215,0.3442456824138163
0.1714881969870541,0.34681741818426176
0.17347593592339325,0.34940662589879706
0.1754867149648152,0.35200120959612924
0.1775208011717636,0.3544573617364425
0.1795784647002097,0.3571547611047645
0.18165997883753285,0.3597594247698407
0.18376562003881725,0.3624023923123446
0.18589566796356882,0.3649956320139776
0.18805040551285834,0.36765002351992476
0.1902301188668946,0.3704038707076137
0.19243509752303323,0.373181237820039
0.19466563433422632,0.3758893891539547
0.19692202554791735,0.37854378065990185
0.19920457084538712,0.3812989718432901
0.20151357338155584,0.38405416302667833
0.20384933982524642,0.38695719373698
0.20621218039991446,0.38972380888381153
0.2086024089248505,0.3927081513339158
0.21102034285685967,0.3955419662657079
0.21346630333242453,0.39837556776802124
0.21594061521035676,0.401266715946509
0.21844360711494284,0.4042745783213494
0.22097561147959033,0.407227336872522
0.22353696459097966,0.4101424635441167
0.22612800663372795,0.41318190981788855
0.2287490817355704,0.4162186681002621
0.2314005380130654,0.41920973052886235
0.23408272761782944,0.42226664874672404
0.23679600678330787,0.4254183186613803
0.23954073587208793,0.4285935085007728
0.24231727942376008,0.4317942342584503
0.24512600620333397,0.43498488004838387
0.24796728925021602,0.438157381896378
0.2508415059277541,0.4413285397486728
0.2537490379733572,0.44453732948054564
0.2566902715491952,0.4478361669242658
0.25966559729348726,0.45115516430347424
0.26267541037238384,0.454511121564411
0.26572011053245065,0.45795376654794706
0.26880010215376077,0.4615099791680667
0.2719157943036019,0.46501444795376656
0.2750676007908067,0.4684725488878437
0.2782559402207126,0.47194543377461196
0.28148123605075814,0.47533431893017947
0.28474391664672477,0.47883475572878165
0.28804441533962977,0.48248908003494384
0.2913831704832789,0.48612257240776824
0.2947606255124859,0.4898313285397487
0.29817722900196736,0.49350514078354946
0.30163343472591975,0.4971440091391708
0.30512970171828707,0.501056380619582
0.30866649433372745,0.504806800618238
0.3122442823092858,0.5085666285867885
0.3158635408267819,0.5124460721725691
0.31952475057592133,0.5162784759088771
0.32322839781813806,0.5200651837914119
0.3269749744511768,0.5239506753578389
0.33076497807442423,0.527834150930717
0.3345989120549975,0.5317162825078959
0.3384772855945983,0.5357234056851019
0.34240061379714254,0.539815200591358
0.34636941773717345,0.543762515959949
0.3503842245290676,0.5478025670317855
0.3544455673970435,0.5519723136885961
0.3585539857459817,0.5560802365432431
0.36271002523306484,0.5603265909549089
0.3669142378402494,0.5645581614138836
0.3711671819475767,0.5687534439889792
0.37546942240733366,0.5730737181641019
0.37982153061907364,0.5773220885693167
0.3842240846055061,0.5819387137961158
0.38867766908926676,0.5864128754787985
0.393182875570577,0.5907660775485518
0.39774030240580366,0.5952805591022108
0.40235055488692933,0.5998098246085612
0.4070142453219439,0.6044237618439621
0.4117319931161679,0.6090108191653787
0.4165044248545185,0.6136926281835898
0.42133217438472886,0.6186230764061555
0.4262158829015325,0.6233982931254619
0.43115619903182284,0.6282998454404947
0.43615377892080054,0.6332517975942478
0.441209286319119,0.6383341173308246
0.4463233926710397,0.6433821651770714
0.4514967772036102,0.648494052819031
0.4567301270168747,0.6534701968953699
0.4620241371751313,0.6587601639674752
0.46737951079924633,0.6638525636717962
0.47279695916003905,0.6691096028492709
0.4782772017727485,0.6744096498891204
0.4838209664925957,0.6797244808816612
0.48942898961145315,0.6850218399301122
0.49510201595563513,0.6906861098044487
0.5008407989848213,0.6962408440292991
0.5066461008921268,0.7018439620993213
0.5125186927053332,0.7075619918016263
0.5184593543892912,0.7134197970566494
0.5244688749495119,0.7191532827094953
0.5305480525369574,0.7248578724548083
0.5366976945540476,0.7307922854646864
0.5429186177618943,0.7368819299778241
0.5492116483887789,0.7431389019555137
0.5555776222398878,0.7491929305826222
0.5620173848083188,0.7554149586721322
0.5685317913873753,0.7617021705530543
0.5751217071841613,0.7678825347758889
0.5817880074344935,0.7741885625965998
0.5885315775191451,0.7806343659700289
0.595353313081437,0.7873214165714669
0.6022541201461928,0.7939009475169679
0.6092349152400711,0.800807069417378
0.6162966255132942,0.8076137356360459
0.6234401888627864,0.8143747060009406
0.6306665540567405,0.8213271957529736
0.6379766808606282,0.8282870774813521
0.6453715401646701,0.8354189906592298
0.6528521141127848,0.8427121833210134
0.6604193962330305,0.8499966400107519
0.6680743915695615,0.8572280088703715
0.675818116816111,0.8646408171493851
0.6836516004510238,0.872128217189705
0.6915758828738525,0.8795840333310935
0.6995920165435374,0.8870835293327062
0.707701066118189,0.8945111215644109
0.7159041085964888,0.9018238021638331
0.7242022334607315,0.9088878435589006
0.732596542821523,0.915909549089443
0.741088151564157,0.9227101673274646
0.7496781874966877,0.9292634903568308
0.7583677914997191,0.9356817418184262
0.7671581176779302,0.9418789059875008
0.7760503335133571,0.9475821517371145
0.7850456200204509,0.9528304549425443
0.794145171902934,0.9576775754317586
0.8033501977124734,0.9622021369531618
0.8126619200091946,0.9664888112358041
0.822081575524054,0.970536926281836
0.8316104153230961,0.9743061622202809
0.8412497049736118,0.9779289026275115
0.8510007247122247,0.9814172434648208
0.8608647696149244,0.9844996976009677
0.8708431497690724,0.987268328741348
0.880937190447399,0.9898689604193267
0.8911482322840202,0.992169209058531
0.9014776314524917,0.9940655869901217
0.9119267598459299,0.9956662858678852
0.9224970052592174,0.9967898662724279
0.9331897715733238,0.997676903433909
0.9440064789417604,0.9983872051609435
0.9549485639791966,0.9990135071567771
0.9660174799522646,0.9994556817418184
0.9772146969725725,0.9997412808279013
0.9885417021919574,0.9998696324171762
1.0,1.0


==> data/ELD/LiRA/LSTM-online/total/roc_SeasonalityLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.005527854310866206
1.0233165783302449e-05,0.005527854310866206
1.0351779556301762e-05,0.005527854310866206
1.0471768194855202e-05,0.005527854310866206
1.05931476351837e-05,0.005527854310866206
1.0715933998226711e-05,0.005527854310866206
1.084014359178331e-05,0.005527854310866206
1.09657929126781e-05,0.005527854310866206
1.1092898648952227e-05,0.005527854310866206
1.1221477682079803e-05,0.005527854310866206
1.1351547089209991e-05,0.005527854310866206
1.148312414543511e-05,0.005527854310866206
1.1616226326085018e-05,0.005527854310866206
1.1750871309048075e-05,0.005527854310866206
1.1887076977119033e-05,0.005527854310866206
1.2024861420374123e-05,0.005527854310866206
1.216424293857368e-05,0.005527854310866206
1.2305240043592616e-05,0.005527854310866206
1.244787146187906e-05,0.005527854310866206
1.259215613694151e-05,0.005527854310866206
1.2738113231864785e-05,0.005527854310866206
1.288576213185518e-05,0.005527854310866206
1.3035122446815089e-05,0.005527854310866206
1.3186214013947484e-05,0.005527854310866206
1.3339056900390587e-05,0.005527854310866206
1.3493671405883065e-05,0.00654593105302063
1.3650078065460137e-05,0.00654593105302063
1.3808297652180924e-05,0.00654593105302063
1.3968351179887397e-05,0.00654593105302063
1.4130259905995336e-05,0.00654593105302063
1.429404533431761e-05,0.00654593105302063
1.4459729217920196e-05,0.00654593105302063
1.4627333562011299e-05,0.00654593105302063
1.4796880626863964e-05,0.00654593105302063
1.4968392930772556e-05,0.00654593105302063
1.514189325304352e-05,0.00654593105302063
1.53174046370208e-05,0.00654593105302063
1.5494950393146317e-05,0.00654593105302063
1.567455410205595e-05,0.00654593105302063
1.5856239617711373e-05,0.00654593105302063
1.60400310705682e-05,0.00654593105302063
1.622595287078087e-05,0.00654593105302063
1.6414029711444665e-05,0.00654593105302063
1.6604286571875295e-05,0.00654593105302063
1.6796748720926532e-05,0.00654593105302063
1.6991441720346258e-05,0.006708554532625495
1.7188391428171457e-05,0.006708554532625495
1.7387624002162504e-05,0.006708554532625495
1.7589165903277326e-05,0.006708554532625495
1.7793043899185774e-05,0.006708554532625495
1.7999285067824765e-05,0.006708554532625495
1.8207916800994626e-05,0.006708554532625495
1.8418966807997107e-05,0.006708554532625495
1.86324631193156e-05,0.006708554532625495
1.8848434090337955e-05,0.006708554532625495
1.906690840512252e-05,0.006708554532625495
1.9287915080207776e-05,0.006708554532625495
1.9511483468466162e-05,0.006708554532625495
1.9737643263002554e-05,0.006708554532625495
1.9966424501097934e-05,0.006708554532625495
2.0197857568198782e-05,0.0071782810295007065
2.0431973201952705e-05,0.0071782810295007065
2.066880249629082e-05,0.0071782810295007065
2.09083769055575e-05,0.0071782810295007065
2.1150728248687946e-05,0.0071782810295007065
2.1395888713434215e-05,0.0071782810295007065
2.1643890860640203e-05,0.0071782810295007065
2.189476762856621e-05,0.0071782810295007065
2.2148552337263592e-05,0.0071782810295007065
2.2405278693000182e-05,0.0071782810295007065
2.266498079273693e-05,0.0071782810295007065
2.2927693128656486e-05,0.0071782810295007065
2.3193450592744275e-05,0.0071782810295007065
2.3462288481422625e-05,0.0071782810295007065
2.3734242500238664e-05,0.007861030844701297
2.4009348768606518e-05,0.007861030844701297
2.4287643824604503e-05,0.007861030844701297
2.45691646298279e-05,0.007861030844701297
2.4853948574297985e-05,0.007861030844701297
2.5142033481427965e-05,0.007861030844701297
2.543345761304648e-05,0.007861030844701297
2.5728259674479322e-05,0.007861030844701297
2.6026478819690045e-05,0.007861030844701297
2.63281546564802e-05,0.007861030844701297
2.6633327251749808e-05,0.007861030844701297
2.694203713681882e-05,0.008641220348094886
2.7254325312810276e-05,0.008641220348094886
2.7570233256095827e-05,0.008641220348094886
2.7889802923804396e-05,0.008641220348094886
2.8213076759394707e-05,0.008641220348094886
2.8540097698292373e-05,0.008641220348094886
2.8870909173592345e-05,0.008641220348094886
2.9205555121827452e-05,0.008641220348094886
2.95440799888038e-05,0.008641220348094886
2.9886528735503827e-05,0.008641220348094886
3.0232946844057763e-05,0.008641220348094886
3.0583380323784315e-05,0.008961763322357368
3.0937875717301366e-05,0.008961763322357368
3.12964801067075e-05,0.008961763322357368
3.165924111983521e-05,0.008961763322357368
3.20262069365765e-05,0.008961763322357368
3.2397426295281954e-05,0.008961763322357368
3.277294849923382e-05,0.008961763322357368
3.315282342319423e-05,0.008961763322357368
3.353710152002929e-05,0.008961763322357368
3.392583382740992e-05,0.009145218735300047
3.4319071974590426e-05,0.009145218735300047
3.4716868189265594e-05,0.009145218735300047
3.511927530450728e-05,0.009145218735300047
3.552634676578139e-05,0.009145218735300047
3.5938136638046256e-05,0.009145218735300047
3.6354699612933176e-05,0.009145218735300047
3.677609101601031e-05,0.009145218735300047
3.720236681413066e-05,0.009376385995564814
3.7633583622865324e-05,0.009376385995564814
3.806979871402284e-05,0.009376385995564814
3.8511070023255685e-05,0.009376385995564814
3.895745615775501e-05,0.009376385995564814
3.940901640403448e-05,0.009376385995564814
3.986581073580439e-05,0.009376385995564814
4.032789982193705e-05,0.009692224984880048
4.079534503452449e-05,0.009692224984880048
4.1268208457029516e-05,0.009692224984880048
4.174655289253135e-05,0.009692224984880048
4.223044187206672e-05,0.009692224984880048
4.271993966306776e-05,0.009692224984880048
4.321511127789762e-05,0.009692224984880048
4.371602248248502e-05,0.009970432094617296
4.422273980505897e-05,0.009970432094617296
4.473533054498463e-05,0.009970432094617296
4.525386278170167e-05,0.009970432094617296
4.577840538376616e-05,0.009970432094617296
4.6309028017997366e-05,0.009970432094617296
4.684580115873045e-05,0.009970432094617296
4.738879609717651e-05,0.010536926281835899
4.793808495089107e-05,0.010536926281835899
4.8493740673352334e-05,0.010536926281835899
4.9055837063650453e-05,0.010536926281835899
4.962444877628913e-05,0.010536926281835899
5.0199651331100794e-05,0.010536926281835899
5.0781521123276707e-05,0.010666621866810026
5.137013543351339e-05,0.010666621866810026
5.196557243827657e-05,0.010666621866810026
5.2567911220184194e-05,0.010666621866810026
5.3177231778509664e-05,0.010666621866810026
5.379361503980698e-05,0.01107116457227337
5.441714286865888e-05,0.01107116457227337
5.5047898078549675e-05,0.01107116457227337
5.5685964442864085e-05,0.01107116457227337
5.633142670601352e-05,0.01107116457227337
5.698437059469136e-05,0.01107116457227337
5.764488282925873e-05,0.01124319602177273
5.8313051135262185e-05,0.01124319602177273
5.8988964255084936e-05,0.01124319602177273
5.9672711959733106e-05,0.01124319602177273
6.0364385060758635e-05,0.01124319602177273
6.106407542232036e-05,0.011505275183119414
6.177187597338488e-05,0.011505275183119414
6.248788072006888e-05,0.011505275183119414
6.321218475812448e-05,0.011505275183119414
6.394488428556937e-05,0.01163362677239433
6.468607661546321e-05,0.01163362677239433
6.543586018883229e-05,0.01163362677239433
6.619433458774387e-05,0.01163362677239433
6.696160054853215e-05,0.01163362677239433
6.773775997517745e-05,0.01181439419393858
6.852291595284057e-05,0.01181439419393858
6.9317172761554e-05,0.01181439419393858
7.012063589007177e-05,0.01181439419393858
7.09334120498799e-05,0.011891673946643372
7.17556091893692e-05,0.011891673946643372
7.258733650817246e-05,0.011891673946643372
7.342870447166758e-05,0.011891673946643372
7.42798248256491e-05,0.012172569047779047
7.514081061116962e-05,0.012172569047779047
7.601177617955322e-05,0.012172569047779047
7.689283720758305e-05,0.012172569047779047
7.778411071286482e-05,0.012519991936025807
7.868571506936843e-05,0.012519991936025807
7.959777002314978e-05,0.012519991936025807
8.05203967082547e-05,0.012519991936025807
8.145371766280736e-05,0.012694039379073988
8.239785684528512e-05,0.012694039379073988
8.335293965098187e-05,0.012694039379073988
8.43190929286625e-05,0.013164437873798803
8.529644499741017e-05,0.013164437873798803
8.628512566366886e-05,0.013164437873798803
8.728526623848371e-05,0.013164437873798803
8.829699955494083e-05,0.013821651770714335
8.932045998580959e-05,0.013821651770714335
9.03557834613892e-05,0.013821651770714335
9.140310748756223e-05,0.01399704320946173
9.246257116405733e-05,0.01399704320946173
9.353431520292377e-05,0.01399704320946173
9.461848194721992e-05,0.014138162757879175
9.571521538991856e-05,0.014138162757879175
9.682466119303115e-05,0.014138162757879175
9.794696670695385e-05,0.01434648209125731
9.908228099003788e-05,0.01434648209125731
0.00010023075482838654,0.01434648209125731
0.00010139254075588153,0.014643505140783549
0.00010256779307444219,0.014643505140783549
0.00010375666787451859,0.014643505140783549
0.00010495932305582277,0.014817552583831734
0.00010617591834830001,0.014817552583831734
0.00010740661533334334,0.014817552583831734
0.00010865157746525384,0.015190511390363547
0.00010991097009294972,0.015190511390363547
0.0001111849604819271,0.015428398629124387
0.00011247371783647519,0.015428398629124387
0.00011377741332214914,0.015428398629124387
0.00011509622008850323,0.01578724548081446
0.00011643031329208767,0.01578724548081446
0.00011777987011971193,0.016242860022847926
0.0001191450698119776,0.016242860022847926
0.00012052609368708426,0.016242860022847926
0.00012192312516491107,0.01651098716484107
0.0001233363497913776,0.01651098716484107
0.00012476595526308696,0.016553995027215912
0.00012621213145225474,0.016553995027215912
0.00012767507043192657,0.016553995027215912
0.0001291549665014884,0.01664269874336402
0.00013065201621247213,0.01664269874336402
0.00013216641839466052,0.01678113030038304
0.00013369837418249466,0.01678113030038304
0.00013524808704178755,0.016953833747732006
0.0001368157627967472,0.016953833747732006
0.00013840160965731315,0.017118473220885694
0.00014000583824680976,0.017118473220885694
0.00014162866162991988,0.01725757677575432
0.0001432702953409831,0.01725757677575432
0.00014493095741262166,0.017445064175794636
0.00014661086840469845,0.017445064175794636
0.00014831025143361044,0.017607015657549893
0.00015002933220192182,0.017607015657549893
0.00015176833902834055,0.017740743229621665
0.00015352750287804228,0.017740743229621665
0.000155307057393346,0.01784960688125798
0.00015710723892474503,0.01784960688125798
0.00015892828656229778,0.018170149855520464
0.00016077044216738237,0.018170149855520464
0.00016263395040481922,0.018242053625428398
0.00016451905877536624,0.018242053625428398
0.00016642601764859036,0.018466500907197095
0.00016835508029612023,0.018543108662052284
0.00017030650292528443,0.018543108662052284
0.0001722805447131394,0.01860762045561454
0.00017427746784089192,0.01860762045561454
0.00017629753752872057,0.018827363752435995
0.0001783410220710008,0.01890262751159196
0.00018040819287193827,0.01890262751159196
0.00018249932448161524,0.019032995094415698
0.00018461469463245476,0.019032995094415698
0.0001867545842761076,0.019100194879376385
0.00018891927762076664,0.019325250064929758
0.00019110906216891378,0.019327001892568276
0.0001933242287555045,0.019586721322491767
0.00019556507158659492,0.019798400645117935
0.00019783188827841644,0.019798400645117935
0.0002001249798969037,0.01987568039782273
0.00020244465099768038,0.020037631879577987
0.00020479120966650856,0.020037631879577987
0.0002071649675602069,0.020083999731200862
0.0002095662399480433,0.020169343458100935
0.0002119953457536071,0.020282239096834888
0.00021445260759716674,0.020282239096834888
0.00021693835183851843,0.020615550030239908
0.00021945290862033137,0.020645117935622605
0.0002219966119119955,0.020708957731335263
0.0002245697995539774,0.020708957731335263
0.0002271728133026905,0.020776157516295947
0.0002298059988758851,0.02095289295074256
0.0002324697059985648,0.02108796451851354
0.00023516428844943486,0.02108796451851354
0.00023789010410788932,0.021138364357234055
0.00024064751500154242,0.021179356226060077
0.00024343688735431105,0.021249244002419194
0.00024625859163505465,0.021333915731469658
0.00024911300260677886,0.021455547342248506
0.0002520004993764092,0.021570458974531283
0.0002549214654451423,0.021570458974531283
0.0002578762887593801,0.021733082454136146
0.0002608653617622548,0.021798266245548016
0.00026388908144575103,0.021877561991801624
0.0002669478494034321,0.021938041798266243
0.00027004207188377727,0.02205564142194745
0.0002731721598441376,0.02218936899401922
0.000276338529005317,0.022441368187621803
0.00027954159990678566,0.022572407768295142
0.0002827817979625341,0.02264162354680465
0.0002860595535175742,0.02266984745648814
0.000289375301905095,0.02274040723069686
0.0002927294835042816,0.022868758819971777
0.00029612254379880347,0.022927894630737182
0.00029955493343598134,0.02304482225656878
0.0003030271082866396,0.023321685370606818
0.0003065395295056527,0.023364021235132044
0.00031009266359319264,0.023435925005039982
0.00031368698245668765,0.023456756938377798
0.00031732296347349763,0.02349909280290303
0.00032100108955431715,0.023534036691082588
0.00032472184920731285,0.023610644445937773
0.00032848573660300434,0.023671124252402392
0.0003322932516398972,0.02369262818358981
0.0003361449000108765,0.024191250587998116
0.0003400411932703706,0.024348498084806127
0.00034398264890229247,0.024386801962233723
0.00034796979038876914,0.024458705732141657
0.0003520031472796679,0.02450104159666689
0.0003560832552629278,0.02461124924400242
0.000360210656235707,0.024726832874134803
0.00036438589837635443,0.024797392648343526
0.0003686095362172158,0.0248437604999664
0.00037288213071828336,0.02486929641825146
0.00037720424934169976,0.025204623345205297
0.00038157646612712486,0.025293327061353406
0.00038599936176797673,0.025330286943081787
0.00039047352368855597,0.02544587057321417
0.0003949995461220643,0.025552718231301664
0.000399578030189527,0.025619918016262344
0.00040420958397963103,0.02577850950876957
0.0004088948226294864,0.025836301323835763
0.00041363436840632776,0.025904845104495665
0.00041842885079015847,0.025952556951817758
0.0004232789065573553,0.025969356898057926
0.00042818517986524155,0.026154156306699823
0.0004331483223376403,0.026238156037900685
0.00043816899315141946,0.02638868355621262
0.00044324785912404005,0.02644244338418117
0.00044838559480211905,0.02666285867885223
0.0004535828825510191,0.026716618506820777
0.00045884041264547613,0.026844298098246087
0.0004641588833612782,0.02696996169612257
0.0004695390010680063,0.027045225455278543
0.0004749814803228505,0.027221960889725155
0.0004804870439655134,0.027368456420939456
0.0004860564232142139,0.02741012028761508
0.0004916903577628031,0.027508231973657683
0.0004973895958790067,0.027732679255426385
0.0005031548945038057,0.02789194274578321
0.0005089870193519685,0.028006854378065986
0.0005148867450137498,0.028122438008198376
0.0005208548550577665,0.028212485720045692
0.0005268921421350677,0.028227269672737042
0.0005329994080844093,0.028353605268463138
0.0005391774640387505,0.028473892883542774
0.0005454271305329836,0.028637188360997247
0.0005517492376129129,0.028783011894361936
0.0005581446249454966,0.028971843290101475
0.0005646141419303673,0.02906861098044486
0.0005711586478126435,0.029080034943888184
0.0005777790117970507,0.02919629057187017
0.0005844761131633638,0.029310530206303337
0.0005912508413831881,0.02941737786439083
0.0005981040962380944,0.029545729453665744
0.0006050367879391225,0.029655265103151668
0.0006120498372476703,0.029712384920368255
0.0006191441755977848,0.029918688260197567
0.0006263207452198692,0.029997984006451178
0.0006335804992658254,0.030063167797863045
0.0006409244019356456,0.03022243128821988
0.0006483534286054727,0.030301727034473487
0.0006558685659571436,0.030520798333445336
0.0006634708121092351,0.030597406088300517
0.0006711611767496287,0.03068140581950138
0.0006789406812696112,0.03076742154425106
0.0006868103588995307,0.03083462132921174
0.000694771254846024,0.030991196828170153
0.0007028244264308353,0.031074524561521405
0.0007109709432312439,0.031113500436798603
0.0007192118872221193,0.031231772058329416
0.0007275483529196233,0.03127276392715543
0.0007359814475265771,0.03142127545191856
0.0007445122910795143,0.03153820307775015
0.0007531420165974376,0.03179356226060077
0.0007618717702322999,0.03189704992944022
0.0007707027114212304,0.031970969692896985
0.0007796360130405236,0.03207445736173643
0.0007886728615614156,0.03214165714669713
0.0007978144572076629,0.032342584503729586
0.0008070620141149507,0.03240037631879578
0.0008164167604921472,0.03247832806935018
0.0008258799387844272,0.03255359182850615
0.0008354528058382871,0.032744439217794505
0.0008451366330684721,0.03288219877696392
0.0008549327066268384,0.032957462536119884
0.0008648423275731727,0.03308178213829716
0.0008748668120479914,0.03327598951683354
0.0008850074914473438,0.03337746119212419
0.00089526571259964,0.03350178079430145
0.0009056428379445294,0.033642900342718905
0.0009161402457138521,0.03378200389758752
0.0009267593301146883,0.03390968348901284
0.0009375015015145289,0.03406693098582085
0.0009483681866285928,0.03419393857939655
0.0009593608287093146,0.034314226194476175
0.0009704808877380307,0.03439217794503057
0.0009817298406188842,0.03448020966332908
0.00099310918137498,0.0345507694375378
0.0010046204213468132,0.03464686513003158
0.001016265089392995,0.0347362408440293
0.0010280447320933097,0.034820240575230164
0.0010399609139541202,0.03495800013439958
0.0010520152176161591,0.035118607620455614
0.0010642092440647246,0.03520193535380687
0.001076544612842316,0.035374638801155836
0.0010890229622637305,0.03547947046569451
0.001101645949633657,0.0356152140313151
0.001114415251466788,0.035746253611988445
0.0011273325637104871,0.03585646125932397
0.0011403996019700331,0.035988172837846916
0.0011536181017364785,0.03610375646797931
0.0011669898186171474,0.036172972246488806
0.0011805165285688054,0.03627981990457631
0.0011942000281335325,0.036423627444392176
0.0012080421346773289,0.03653181909817889
0.0012220446866314887,0.03668503460788926
0.0012362095437367692,0.036791882265976746
0.0012505385872903913,0.036951145756333584
0.0012650337203959038,0.03706740138431557
0.0012796968682159415,0.03734695248975203
0.001294529978227916,0.03741280827901351
0.0013095350204826678,0.03752704791344668
0.0013247139878661174,0.037608359653249115
0.0013400688963639508,0.037746791210268124
0.001355601785329369,0.03787581479739265
0.0013713147177539455,0.038031046300651836
0.001387209780541621,0.03807943014582353
0.001403289084785873,0.03814394193938579
0.0014195547660501016,0.038279013507156776
0.0014360089846512606,0.03843357301256635
0.0014526539259467812,0.03853773267925543
0.0014694918006248172,0.03868355621262012
0.0014865248449978572,0.038801155836301324
0.0015037553212997384,0.03896848330085344
0.001521185517986105,0.039078018950339355
0.0015388177500383464,0.039237954438545795
0.001556654359271062,0.03936429003427189
0.0015746977146430866,0.03945433774611921
0.001592950212572123,0.03954774544721457
0.0016114142772530198,0.03974934480209664
0.0016300923609797412,0.04003091190108192
0.0016489869444710648,0.04015321550971036
0.001668100537200059,0.04028627108393253
0.0016874356777273757,0.04043612660439486
0.001706994934038408,0.04067602983670452
0.001726780903884356,0.04079766144748337
0.0017467962151272458,0.04099254082386936
0.0017670435260889468,0.04114844432497816
0.0017875255259042354,0.04143740340030911
0.0018082449348779518,0.041631610778845515
0.0018292045048462937,0.04184396209932127
0.0018504070195423021,0.04198440964988912
0.0018718552949655793,0.04225791277467912
0.0018935521797562953,0.04241381627578792
0.0019155005555735278,0.04259189570593373
0.0019377033374779887,0.042828438948995365
0.0019601634743191855,0.04298501444795376
0.001982883949127071,0.04317787783079094
0.002005867779508234,0.0433203413749076
0.002029118018046678,0.04355352462872118
0.002052637752709252,0.043752435992204824
0.0020764301072557748,0.04402862710839325
0.0021004982416539153,0.044380753981587265
0.0021248453524988827,0.04459915328270949
0.0021494746734379805,0.04485518446340971
0.00217438947560008,0.045180431422619446
0.0021995930680300748,0.04540689469793696
0.0022250887981283695,0.04561723002486392
0.002250880052095462,0.04589543713460117
0.00227697025538168,0.04614878032390297
0.0023033628731421313,0.04662388280357503
0.002330061410696925,0.046969961696122574
0.002357069413996728,0.04723472884886768
0.0023843904700937206,0.047468584100530876
0.002412028207618007,0.047740071231772055
0.00243998629725955,0.04801895033935892
0.0024682684522556926,0.04830454942544184
0.0024968784288843266,0.04858611652442713
0.0025258200269627847,0.04877763591156508
0.002555097090352507,0.04901888313957395
0.0025847135074695635,0.049358914051475036
0.002614673211801092,0.04962636919561858
0.00264498018242772,0.04997648007526376
0.002675638444552045,0.05036959881728378
0.0027066520700332413,0.0507331496539211
0.0027380251779278576,0.051134332370136405
0.0027697619350368907,0.051452859350850075
0.002801866556459195,0.05168066662186681
0.002834343306151309,0.05203077750151199
0.0028671964974937695,0.05239836032524696
0.0029004304938639917,0.052718231301659826
0.002934049709215787,0.05304751024796721
0.0029680586086656023,0.0533492372824407
0.003002461709085549,0.0536912841878906
0.0030372635797033115,0.054126066796586256
0.0030724688427090033,0.05441905785901485
0.003108082173869064,0.05472078489348835
0.0031441083031472647,0.05501243196021773
0.00318055201533292,0.05546199852160474
0.0032174181506763717,0.05573886163564277
0.003254711605531848,0.05598279685505007
0.003292437333007769,0.05620186815402191
0.0033306003436245884,0.05646932329816545
0.003369205705980267,0.05679322626167597
0.003408258547423452,0.057176937033801487
0.0034477640547344642,0.05749210402526711
0.0034877274748141775,0.057789127074793355
0.003528154115380883,0.05803104630065183
0.0035690493456752297,0.05829648545124655
0.0036104185971733375,0.058596868490020826
0.0036522673643081755,0.058912707479336066
0.0036946012051993025,0.059211074524561515
0.003737425742391064,0.05948659364290034
0.0037807466635993493,0.059842080505342385
0.0038245697224669993,0.06015254351186076
0.0038689007393279753,0.06046569450977757
0.003913745601980384,0.06069484577649351
0.0039591102664684585,0.0610543646260332
0.004005000757873611,0.061331227740071236
0.004051423171114647,0.06149989920032256
0.0040983836717572615,0.06186076204556146
0.004145888496832911,0.0621087292520664
0.004193943955667186,0.06251192796183051
0.004242556430717777,0.06269471137692359
0.004291732378422158,0.06318728580068544
0.004341478330055092,0.06351253275989517
0.004391800892596086,0.06388683556212621
0.004442706749606883,0.06421342651703514
0.004494202662119142,0.06454808144613937
0.0045462954695324,0.0648538404677105
0.004598992090522438,0.06521201532155098
0.004652299523960189,0.0655184463409717
0.004706224849841282,0.06578590148511525
0.004760775230226368,0.06610241247228009
0.00481595791019235,0.06646932329816545
0.004871780218794631,0.06668906659498688
0.004928249570040513,0.06701632954774545
0.004985373463873894,0.06732007257576776
0.005043159487171359,0.06769975136079565
0.005101615314749833,0.06799341442107384
0.005160748710385908,0.06834218130501982
0.005220567527846975,0.06865667629863584
0.005281079711934331,0.06894966736106445
0.005342293299538352,0.06921510651165916
0.005404216420705915,0.06957395336334923
0.00546685729972018,0.0699112962838519
0.0055302242561929005,0.07018950339358913
0.005594325706169377,0.07047241448827364
0.005659170163246243,0.07085679725824878
0.005724766239702178,0.07120354814864593
0.005791122647641758,0.07152140313150998
0.005858248200152536,0.07180095423694643
0.005926151812475552,0.07213224917680264
0.005994842503189409,0.07256367179625026
0.006064329395408062,0.07291512667159465
0.006134621717992506,0.0733109334050131
0.0062057288067765,0.07364021235132048
0.0062776601058065,0.07404341106108461
0.006350425168595962,0.07433035414286673
0.00642403365939419,0.0746193132181977
0.006498495354469888,0.07503057590215712
0.006573820143409586,0.0753995027215913
0.006650018030431118,0.07577716551307037
0.006727099135712337,0.07623412405080303
0.006805073696735206,0.07657818694980176
0.0068839520696454964,0.07688192997782409
0.006963744730628222,0.07720381694778577
0.007044462277299037,0.07762045561454203
0.007126115430111745,0.07795578254149586
0.007208715033782135,0.07829110946844971
0.007292272058728313,0.07869565217391303
0.007376797602527731,0.07903904307506215
0.007462302891391108,0.07941334587729319
0.007548799281653432,0.07986828842147706
0.007636298261282241,0.08021436731402459
0.0077248114514034,0.08055036623882803
0.007814350607844541,0.08093138901955513
0.00790492762269642,0.0812882198776964
0.007996554525892346,0.08167663463476918
0.008089243486805939,0.08206168940259391
0.008183006815867389,0.08242725623278005
0.008277856966198472,0.08280827901350715
0.00837380653526649,0.08324171762650359
0.008470868266557402,0.0835548686244204
0.008569055051268348,0.08405349102882871
0.008668379930019773,0.0844419057859015
0.008768856094587427,0.08484040051071837
0.008870496889654403,0.0852429272226329
0.00897331581458352,0.08561655802701432
0.009077326525210223,0.08608158053894228
0.009182542835656282,0.08652411934261146
0.009288978720164497,0.0868953699348162
0.009396648314954691,0.08727975270479134
0.009505565920101192,0.08763322357368457
0.009615746001432095,0.08803776627914792
0.009727203192450537,0.0885834285330287
0.009839952296278227,0.089063234997648
0.009954008287621519,0.08947046569450977
0.010069386314760271,0.08983065654189908
0.010186101701559752,0.0903030710301727
0.010304169949505875,0.09078422149049123
0.01042360673976401,0.09117734023251126
0.010544427935261684,0.091678650628318
0.010666649582795389,0.0921302331832538
0.010790287915161836,0.09252738391237149
0.01091535935331391,0.0930186143404341
0.011041880508541602,0.093458100934077
0.011169868184678225,0.09386600362878839
0.011299339380332217,0.09431288219877697
0.011430311291144786,0.09480948860963645
0.011562801312073753,0.09525233519252738
0.011696827039703846,0.09565217391304348
0.01183240627458378,0.09613265237551241
0.011969557023590427,0.09665143471540891
0.012108297502320394,0.09711578522948727
0.012248646137509308,0.09764935152207514
0.012390621569479156,0.0982030777501512
0.012534242654613994,0.0987494120018816
0.01267952846786434,0.09920973052886231
0.012826498305280598,0.09970297695047375
0.012975171686575868,0.10024662321080573
0.013125568357718427,0.100644445937773
0.013277708293554291,0.10111417243464822
0.013431611700460153,0.10161682682615417
0.013587299019027091,0.10216652106713257
0.013744790926775366,0.10269941536187085
0.013904108340900697,0.1033210133727572
0.014065272421052363,0.10381493179221826
0.014228304572143519,0.1044244338418117
0.014393226447194065,0.10492036825482158
0.014560059950206485,0.10546267051945432
0.014728827239075018,0.10601908473892882
0.014899550728528537,0.1065634029971104
0.015072253093107555,0.10710436126604395
0.01524695727017573,0.10763658356293257
0.015423686462966274,0.10821450171359452
0.01560246414366368,0.10877360392446744
0.015783314056521166,0.10937772999126402
0.01596626022101425,0.1099233922451448
0.01615132693503091,0.11041529467105704
0.01633853877809862,0.11101673274645521
0.016527920614648955,0.11160473086486122
0.0167194975973199,0.11222767287144682
0.016913295170296487,0.11279752704791343
0.01710933907269015,0.11338283717492104
0.01730765534195726,0.11397755527182314
0.01750827031735725,0.11448760163967475
0.017711210643450888,0.11514347154089107
0.017916503273639015,0.11584369330018143
0.018124175473742375,0.11643975539278276
0.018334254825622908,0.1170707613735636
0.018546769230846995,0.11772125529198307
0.018761746914391215,0.11836838922115449
0.018979216428391014,0.11903501108796452
0.019199206655932846,0.11970230495262416
0.019421746814890263,0.12035078287749479
0.019646866461804465,0.12094751696794573
0.01987459549580984,0.12157986694442577
0.02010496416260499,0.12223640884349171
0.02033800305846982,0.12296754250386399
0.020573743134329137,0.12365029231906459
0.02081221569986339,0.12430414622673207
0.021053452427667062,0.12492440024191923
0.02129748535745521,0.1255742221624891
0.021544346900318843,0.12624286002284793
0.02179406984302956,0.12695719373698006
0.0220466873523941,0.1276278475908877
0.022302232979659387,0.12838317317384584
0.022560740664968614,0.1290148511524763
0.022822244741868985,0.12966803306229419
0.023086779941871697,0.13033801491835226
0.023354381399064792,0.13101471675290638
0.023625084654779475,0.13176533835091728
0.023898925662310503,0.1324910960284927
0.024175940791691306,0.13313957395336334
0.024456166834524465,0.1339049795040656
0.024739641008868142,0.13461057724615283
0.025026400964179192,0.13529601505275185
0.025316484786313556,0.13599825280559102
0.025609931002584595,0.13679322626167595
0.025906778586880088,0.13750352798871043
0.026207066964838526,0.13819837376520397
0.02651083601908539,0.13889523553524627
0.026818126094530156,0.13954505745581613
0.02712897800372467,0.14020966332907733
0.027443433032283655,0.1409797728647268
0.02776153294436801,0.1417277064713393
0.028083319988231725,0.14247564007795174
0.028408836901833042,0.1432027417512264
0.028738126918510663,0.14395067535783887
0.029071233772725785,0.144706000940797
0.029408201705870638,0.14541697466568107
0.029749075472144403,0.14629057187017
0.030093900344497212,0.1470304415025872
0.03044272212064303,0.14787648679524226
0.030795587129142266,0.14869430817821383
0.03115254223555488,0.14960352126873194
0.03151363484866479,0.1503615348430885
0.031878912926776456,0.15112089241314425
0.03224842498408442,0.1518936899401922
0.0326222200971167,0.1526449835360527
0.03300034791125285,0.15356024460721726
0.03338285864731761,0.15444795376654794
0.033769803108250916,0.1553423829043747
0.03416123268585528,0.156234124050803
0.034557199367621395,0.157066729386466
0.03495775574363275,0.15799811840602113
0.035362955013550426,0.15886902761911165
0.03577285099367873,0.15977286472683289
0.0361874981241128,0.1606363819635777
0.03660695147596903,0.1615818829379746
0.03703126675869927,0.16244002419192258
0.03746050032748993,0.16326926953833748
0.037894709190746674,0.16417781063100598
0.03833395101766601,0.16512398360325248
0.03877828414589457,0.16602782071097372
0.03922776758927719,0.16698272965526512
0.03968246104569482,0.1679295746253612
0.040142424904993215,0.16886566762986358
0.040607720257003654,0.16984275250319197
0.041078408899656464,0.1708379813184598
0.04155455334718875,0.17178818627780396
0.04203621683844714,0.17278946307371817
0.04252346334528682,0.1738767555943821
0.04301635758106795,0.17486996841610108
0.0435149650092505,0.17585175727437674
0.044019351852088745,0.17686983401653117
0.044529585099426554,0.1778892547543848
0.04504573251759458,0.17886163564276597
0.04556786265841064,0.17987904038707075
0.046096044868284336,0.1809475169679457
0.04663034929742731,0.18201666554667026
0.04717084690917017,0.18307103017270343
0.047717609489387455,0.1841321147772327
0.04827070965603183,0.18521067132585176
0.0488302208687788,0.18637524359922047
0.0493962174387832,0.1875102479672065
0.04996877453854884,0.18885088367717223
0.0505479682119124,0.1900678717828103
0.05113387538414326,0.19111014044755056
0.05172657387216019,0.19225992876822795
0.05232614239486662,0.19345406894697936
0.052932660583605615,0.1945998252805591
0.05354620899273607,0.1958578052550232
0.05416686911033152,0.19703111350043678
0.05479472336900287,0.19820442174585043
0.05542985515684669,0.1993562260600766
0.05607234882852033,0.2005947180969021
0.05672228971644543,0.20181372219608895
0.05737976414214134,0.2029480545662254
0.05804485942768978,0.20419125058799809
0.05871766390733255,0.20537060681405817
0.05939826693920356,0.20656541899065925
0.060086758917196864,0.20778576708554533
0.0607832312829723,0.20900544318258185
0.06148777653810023,0.2102654391505947
0.062200488256347115,0.21157583495732815
0.06292146109610344,0.21282037497480005
0.06365079081295572,0.2141428667428264
0.06438857427240419,0.21545460654525908
0.06513490946272803,0.21673409045091058
0.0658898955079995,0.21813990995228819
0.06665363268124913,0.21946307371816412
0.06742622241778341,0.2207620455614542
0.06820776732865685,0.2219944896176332
0.06899837121430018,0.22319736576842955
0.0697981390783066,0.2244311538203078
0.07060717714137772,0.22580135743565619
0.07142559285543126,0.22717357704455346
0.07225349491787214,0.22854243666420268
0.07309099328602911,0.22984006451179356
0.07393819919175866,0.23119279618305222
0.07479522515621821,0.232618775619918
0.07566218500481055,0.23406827498152008
0.07653919388230147,0.23548081446139374
0.0774263682681127,0.23682145017135947
0.07832382599179197,0.2382454136146764
0.07923168624866253,0.23957328136549966
0.08015006961565405,0.24100732477656073
0.08107909806731686,0.24238760835965328
0.08201889499202203,0.24381896377931592
0.08296958520834907,0.24530273503124791
0.08393129498166364,0.24669444257778372
0.08490415204088747,0.248104294066259
0.0858882855954625,0.2496095692493784
0.08688382635251184,0.2511148444324978
0.08789090653419954,0.2525562798199046
0.08890965989529158,0.2540245951212956
0.08994022174092044,0.2555103823667764
0.09098272894455559,0.25696996169612263
0.09203731996618221,0.2584019891136348
0.09310413487069075,0.2599348162085881
0.09418331534647952,0.261483771251932
0.0952750047242729,0.2631409179490626
0.09637934799615785,0.26470129695584976
0.09749649183484087,0.26634836368523623
0.0986265846131282,0.2679678785027888
0.09976977642363201,0.2695840333310934
0.10092621909870483,0.27122102009273574
0.10209606623060476,0.2728734628049191
0.10327947319189525,0.27463073718164105
0.10447659715608053,0.27632417176265034
0.10568759711848051,0.27806666218668097
0.10691263391734772,0.2797836166924265
0.10815187025522892,0.2815415630669982
0.10940547072057435,0.28323432565015794
0.11067360180959745,0.2850836637322761
0.11195643194838795,0.2869370338014918
0.11325413151528127,0.28874538001478395
0.11456687286348727,0.29054969424097843
0.11589483034398118,0.2924010483166454
0.11723818032865997,0.2943229621665211
0.11859710123376706,0.29615415630669983
0.11997177354358855,0.2979799744640817
0.12136237983442417,0.2998508164773873
0.12276910479883604,0.30185807405416304
0.12419213527017846,0.30378469188898594
0.12563166024741215,0.30574625361198843
0.12708787092020596,0.30768631140380354
0.12856096069432965,0.3095813453396949
0.130051125217341,0.31163564276594313
0.13155856240457053,0.3136630602782071
0.1330834724654076,0.31574087762919156
0.1346260579298911,0.3178354949264162
0.13618652367560827,0.3199637121161213
0.1377650769549055,0.3220590014111955
0.13936192742241435,0.3242087225320879
0.14097728716289676,0.3264928432229017
0.142611370719413,0.3287003561588603
0.14426439512181588,0.33093542100665274
0.14593657991557576,0.3331153820307775
0.1476281471909391,0.33541899065922987
0.14933932161242533,0.33778240709629725
0.15107033044866555,0.34010214367314023
0.15282140360258709,0.34252133593172507
0.15459277364194784,0.3449055843021302
0.15638467583022478,0.34721120892413143
0.15819734815786016,0.3496606410859485
0.16003103137387018,0.3520045695853774
0.16188596901781993,0.35452724951280157
0.1637624074521689,0.35693703380149183
0.16566059589499152,0.3594072978966467
0.16758078645307686,0.36183388213157724
0.16952323415541215,0.36450305759021573
0.1714881969870541,0.36705732141657144
0.17347593592339325,0.36965392110745243
0.1754867149648152,0.37224648881123584
0.1775208011717636,0.3748713124118003
0.1795784647002097,0.37765069551777436
0.18165997883753285,0.3804556145420334
0.18376562003881725,0.38311135004367985
0.18589566796356882,0.38580471742490424
0.18805040551285834,0.3886029164706673
0.1902301188668946,0.3914474833680532
0.19243509752303323,0.3942860022847927
0.19466563433422632,0.39715879309186214
0.19692202554791735,0.3999939520193535
0.19920457084538712,0.4028391909145891
0.20151357338155584,0.40580538942275385
0.20384933982524642,0.4087836838922116
0.20621218039991446,0.41178012230360855
0.2086024089248505,0.4147819366978025
0.21102034285685967,0.4177494792016666
0.21346630333242453,0.420767421544251
0.21594061521035676,0.42391841946105774
0.21844360711494284,0.42694240978428877
0.22097561147959033,0.4299442241784826
0.22353696459097966,0.43296552651031517
0.22612800663372795,0.43614138834755733
0.2287490817355704,0.4391788186277804
0.2314005380130654,0.4423311605402863
0.23408272761782944,0.44553995027215904
0.23679600678330787,0.4489429473825684
0.23954073587208793,0.45201263355957255
0.24231727942376008,0.4553632148377125
0.24512600620333397,0.4585343726900074
0.24796728925021602,0.4619393857939655
0.2508415059277541,0.46523015926349043
0.2537490379733572,0.46874067602983666
0.2566902715491952,0.4721416571466972
0.25966559729348726,0.4754895504334386
0.26267541037238384,0.47883811571802964
0.26572011053245065,0.48222364088434916
0.26880010215376077,0.4856541899065923
0.2719157943036019,0.4892849942880183
0.2750676007908067,0.49286674282642295
0.2782559402207126,0.4965432430616222
0.28148123605075814,0.5002284792688663
0.28474391664672477,0.5039379073986964
0.28804441533962977,0.5075619918016263
0.2913831704832789,0.5112982998454405
0.2947606255124859,0.5150157919494658
0.29817722900196736,0.5186129964384113
0.30163343472591975,0.5224554801424635
0.30512970171828707,0.5262395000336
0.30866649433372745,0.530069887776359
0.3122442823092858,0.5339278274309522
0.3158635408267819,0.5379000067199785
0.31952475057592133,0.5419427457832136
0.32322839781813806,0.5458967811303004
0.3269749744511768,0.5498729924064243
0.33076497807442423,0.553866675626638
0.3345989120549975,0.5578892547543848
0.3384772855945983,0.56203413749076
0.34240061379714254,0.5660762045561455
0.34636941773717345,0.5702553591828506
0.3503842245290676,0.5742127545191856
0.3544455673970435,0.578485316846986
0.3585539857459817,0.5826181036220683
0.36271002523306484,0.5869195618574021
0.3669142378402494,0.591203548148646
0.3711671819475767,0.5954754384785969
0.37546942240733366,0.5997533767891943
0.37982153061907364,0.6042705463342518
0.3842240846055061,0.6086963241717627
0.38867766908926676,0.6132457496136012
0.393182875570577,0.6178932867414824
0.39774030240580366,0.6224165042671863
0.40235055488692933,0.6270344734896849
0.4070142453219439,0.6315818829379747
0.4117319931161679,0.6364800752637592
0.4165044248545185,0.6411800282239096
0.42133217438472886,0.6459552449432162
0.4262158829015325,0.6508279013507157
0.43115619903182284,0.6557704455345743
0.43615377892080054,0.660707613735636
0.441209286319119,0.66565822189369
0.4463233926710397,0.6706390699549761
0.4514967772036102,0.675685773805524
0.4567301270168747,0.6807096297291849
0.4620241371751313,0.6857946374571602
0.46737951079924633,0.6910174047443048
0.47279695916003905,0.6963335797325448
0.4782772017727485,0.7015751629594786
0.4838209664925957,0.7069733216853706
0.48942898961145315,0.712288824675761
0.49510201595563513,0.7178401989113634
0.5008407989848213,0.7233707412136281
0.5066461008921268,0.7290565150191519
0.5125186927053332,0.734832336536523
0.5184593543892912,0.7405732141657146
0.5244688749495119,0.7462213560916606
0.5305480525369574,0.7522075129359587
0.5366976945540476,0.7581257979974464
0.5429186177618943,0.7641556347019689
0.5492116483887789,0.770138431557019
0.5555776222398878,0.7763288757475976
0.5620173848083188,0.7824736240844029
0.5685317913873753,0.7887057321416571
0.5751217071841613,0.7950742557623816
0.5817880074344935,0.8015859149250723
0.5885315775191451,0.8079826624554801
0.595353313081437,0.8144855856461259
0.6022541201461928,0.8210281567098985
0.6092349152400711,0.8277017673543444
0.6162966255132942,0.834329682145017
0.6234401888627864,0.8411323163765877
0.6306665540567405,0.8481244540017471
0.6379766808606282,0.8551884953968149
0.6453715401646701,0.8624931120220415
0.6528521141127848,0.8696082252536792
0.6604193962330305,0.8766924265842351
0.6680743915695615,0.8836314763792756
0.675818116816111,0.8904912304280627
0.6836516004510238,0.8972333848531683
0.6915758828738525,0.9037806599018884
0.6995920165435374,0.9102399032323095
0.707701066118189,0.9165345070895773
0.7159041085964888,0.922656407499496
0.7242022334607315,0.9287292520663935
0.732596542821523,0.9346226732074457
0.741088151564157,0.9405295343054902
0.7496781874966877,0.9463268597540487
0.7583677914997191,0.9517263624756401
0.7671581176779302,0.9568301861434044
0.7760503335133571,0.9616369867616423
0.7850456200204509,0.9662475640077952
0.794145171902934,0.9704428465828909
0.8033501977124734,0.974335058127814
0.8126619200091946,0.9779987904038707
0.822081575524054,0.9812203480948861
0.8316104153230961,0.9841321147772328
0.8412497049736118,0.9867636583562932
0.8510007247122247,0.9891848666084269
0.8608647696149244,0.9914246354411664
0.8708431497690724,0.9933626772394328
0.880937190447399,0.9949143202741751
0.8911482322840202,0.9960681405819501
0.9014776314524917,0.9970445534574288
0.9119267598459299,0.9978341509307169
0.9224970052592174,0.9984577649351521
0.9331897715733238,0.9988744036019085
0.9440064789417604,0.9992802903030711
0.9549485639791966,0.9995719373698005
0.9660174799522646,0.9997762247160809
0.9772146969725725,0.9999173442644984
0.9885417021919574,0.9999919360258047
1.0,1.0


==> data/ELD/LiRA/LSTM-online/total/roc_TS2VecLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.006459243330421344
1.0233165783302449e-05,0.006459243330421344
1.0351779556301762e-05,0.006459243330421344
1.0471768194855202e-05,0.006459243330421344
1.05931476351837e-05,0.006459243330421344
1.0715933998226711e-05,0.006459243330421344
1.084014359178331e-05,0.006459243330421344
1.09657929126781e-05,0.006459243330421344
1.1092898648952227e-05,0.006459243330421344
1.1221477682079803e-05,0.006459243330421344
1.1351547089209991e-05,0.006459243330421344
1.148312414543511e-05,0.006459243330421344
1.1616226326085018e-05,0.006459243330421344
1.1750871309048075e-05,0.006459243330421344
1.1887076977119033e-05,0.006459243330421344
1.2024861420374123e-05,0.006459243330421344
1.216424293857368e-05,0.006459243330421344
1.2305240043592616e-05,0.006459243330421344
1.244787146187906e-05,0.006459243330421344
1.259215613694151e-05,0.006459243330421344
1.2738113231864785e-05,0.006459243330421344
1.288576213185518e-05,0.006459243330421344
1.3035122446815089e-05,0.006459243330421344
1.3186214013947484e-05,0.006459243330421344
1.3339056900390587e-05,0.006459243330421344
1.3493671405883065e-05,0.0067529063906995495
1.3650078065460137e-05,0.0067529063906995495
1.3808297652180924e-05,0.0067529063906995495
1.3968351179887397e-05,0.0067529063906995495
1.4130259905995336e-05,0.0067529063906995495
1.429404533431761e-05,0.0067529063906995495
1.4459729217920196e-05,0.0067529063906995495
1.4627333562011299e-05,0.0067529063906995495
1.4796880626863964e-05,0.0067529063906995495
1.4968392930772556e-05,0.0067529063906995495
1.514189325304352e-05,0.0067529063906995495
1.53174046370208e-05,0.0067529063906995495
1.5494950393146317e-05,0.0067529063906995495
1.567455410205595e-05,0.0067529063906995495
1.5856239617711373e-05,0.0067529063906995495
1.60400310705682e-05,0.0067529063906995495
1.622595287078087e-05,0.0067529063906995495
1.6414029711444665e-05,0.0067529063906995495
1.6604286571875295e-05,0.0067529063906995495
1.6796748720926532e-05,0.0067529063906995495
1.6991441720346258e-05,0.007300584638129157
1.7188391428171457e-05,0.007300584638129157
1.7387624002162504e-05,0.007300584638129157
1.7589165903277326e-05,0.007300584638129157
1.7793043899185774e-05,0.007300584638129157
1.7999285067824765e-05,0.007300584638129157
1.8207916800994626e-05,0.007300584638129157
1.8418966807997107e-05,0.007300584638129157
1.86324631193156e-05,0.007300584638129157
1.8848434090337955e-05,0.007300584638129157
1.906690840512252e-05,0.007300584638129157
1.9287915080207776e-05,0.007300584638129157
1.9511483468466162e-05,0.007300584638129157
1.9737643263002554e-05,0.007300584638129157
1.9966424501097934e-05,0.007300584638129157
2.0197857568198782e-05,0.008534372690007392
2.0431973201952705e-05,0.008534372690007392
2.066880249629082e-05,0.008534372690007392
2.09083769055575e-05,0.008534372690007392
2.1150728248687946e-05,0.008534372690007392
2.1395888713434215e-05,0.008534372690007392
2.1643890860640203e-05,0.008534372690007392
2.189476762856621e-05,0.008534372690007392
2.2148552337263592e-05,0.008534372690007392
2.2405278693000182e-05,0.008534372690007392
2.266498079273693e-05,0.008534372690007392
2.2927693128656486e-05,0.008534372690007392
2.3193450592744275e-05,0.008534372690007392
2.3462288481422625e-05,0.008534372690007392
2.3734242500238664e-05,0.009591596761650214
2.4009348768606518e-05,0.00959181684666491
2.4287643824604503e-05,0.009592039482709706
2.45691646298279e-05,0.009592264699353887
2.4853948574297985e-05,0.009592492526509462
2.5142033481427965e-05,0.009592722994435166
2.543345761304648e-05,0.00959295613374046
2.5728259674479322e-05,0.009593191975389607
2.6026478819690045e-05,0.009593430550705776
2.63281546564802e-05,0.009593671891375208
2.6633327251749808e-05,0.009593916029451423
2.694203713681882e-05,0.010159935488206439
2.7254325312810276e-05,0.010159935488206439
2.7570233256095827e-05,0.010159935488206439
2.7889802923804396e-05,0.010159935488206439
2.8213076759394707e-05,0.010159935488206439
2.8540097698292373e-05,0.010159935488206439
2.8870909173592345e-05,0.010159935488206439
2.9205555121827452e-05,0.010159935488206439
2.95440799888038e-05,0.010159935488206439
2.9886528735503827e-05,0.010159935488206439
3.0232946844057763e-05,0.010159935488206439
3.0583380323784315e-05,0.010645789933472212
3.0937875717301366e-05,0.010645789933472212
3.12964801067075e-05,0.010645789933472212
3.165924111983521e-05,0.010645789933472212
3.20262069365765e-05,0.010645789933472212
3.2397426295281954e-05,0.010645789933472212
3.277294849923382e-05,0.010645789933472212
3.315282342319423e-05,0.010645789933472212
3.353710152002929e-05,0.010645789933472212
3.392583382740992e-05,0.011166588266917545
3.4319071974590426e-05,0.011166588266917545
3.4716868189265594e-05,0.011166588266917545
3.511927530450728e-05,0.011166588266917545
3.552634676578139e-05,0.011166588266917545
3.5938136638046256e-05,0.011166588266917545
3.6354699612933176e-05,0.011166588266917545
3.677609101601031e-05,0.011166588266917545
3.720236681413066e-05,0.011516027148713123
3.7633583622865324e-05,0.011516027148713123
3.806979871402284e-05,0.011516027148713123
3.8511070023255685e-05,0.011516027148713123
3.895745615775501e-05,0.011516027148713123
3.940901640403448e-05,0.011516027148713123
3.986581073580439e-05,0.011516027148713123
4.032789982193705e-05,0.011821114172434649
4.079534503452449e-05,0.011821114172434649
4.1268208457029516e-05,0.011821114172434649
4.174655289253135e-05,0.011821114172434649
4.223044187206672e-05,0.011821114172434649
4.271993966306776e-05,0.011821114172434649
4.321511127789762e-05,0.011821114172434649
4.371602248248502e-05,0.01231839258114374
4.422273980505897e-05,0.01231839258114374
4.473533054498463e-05,0.01231839258114374
4.525386278170167e-05,0.01231839258114374
4.577840538376616e-05,0.01231839258114374
4.6309028017997366e-05,0.01231839258114374
4.684580115873045e-05,0.01231839258114374
4.738879609717651e-05,0.013141589946912169
4.793808495089107e-05,0.013141589946912169
4.8493740673352334e-05,0.013141589946912169
4.9055837063650453e-05,0.013141589946912169
4.962444877628913e-05,0.013141589946912169
5.0199651331100794e-05,0.013141589946912169
5.0781521123276707e-05,0.013909683489012836
5.137013543351339e-05,0.013909683489012836
5.196557243827657e-05,0.013909683489012836
5.2567911220184194e-05,0.013909683489012836
5.3177231778509664e-05,0.013909683489012836
5.379361503980698e-05,0.014207378536388685
5.441714286865888e-05,0.014207378536388685
5.5047898078549675e-05,0.014207378536388685
5.5685964442864085e-05,0.014207378536388685
5.633142670601352e-05,0.014207378536388685
5.698437059469136e-05,0.014207378536388685
5.764488282925873e-05,0.014507761575162958
5.8313051135262185e-05,0.014507761575162958
5.8988964255084936e-05,0.014507761575162958
5.9672711959733106e-05,0.014507761575162958
6.0364385060758635e-05,0.014507761575162958
6.106407542232036e-05,0.014698608964451312
6.177187597338488e-05,0.014698608964451312
6.248788072006888e-05,0.014698608964451312
6.321218475812448e-05,0.014698608964451312
6.394488428556937e-05,0.015000335998924804
6.468607661546321e-05,0.015000335998924804
6.543586018883229e-05,0.015000335998924804
6.619433458774387e-05,0.015000335998924804
6.696160054853215e-05,0.015000335998924804
6.773775997517745e-05,0.015380686781802298
6.852291595284057e-05,0.015380686781802298
6.9317172761554e-05,0.015380686781802298
7.012063589007177e-05,0.015380686781802298
7.09334120498799e-05,0.015669645857133256
7.17556091893692e-05,0.015669645857133256
7.258733650817246e-05,0.015669645857133256
7.342870447166758e-05,0.015669645857133256
7.42798248256491e-05,0.015709293730260067
7.514081061116962e-05,0.015709293730260067
7.601177617955322e-05,0.015709293730260067
7.689283720758305e-05,0.015709293730260067
7.778411071286482e-05,0.01604394865936429
7.868571506936843e-05,0.01604394865936429
7.959777002314978e-05,0.01604394865936429
8.05203967082547e-05,0.01604394865936429
8.145371766280736e-05,0.016117868422821046
8.239785684528512e-05,0.016117868422821046
8.335293965098187e-05,0.016117868422821046
8.43190929286625e-05,0.01622270008735972
8.529644499741017e-05,0.01622270008735972
8.628512566366886e-05,0.01622270008735972
8.728526623848371e-05,0.01622270008735972
8.829699955494083e-05,0.01641220348094886
8.932045998580959e-05,0.01641220348094886
9.03557834613892e-05,0.01641220348094886
9.140310748756223e-05,0.016526443115382032
9.246257116405733e-05,0.016526443115382032
9.353431520292377e-05,0.016526443115382032
9.461848194721992e-05,0.016648074726160877
9.571521538991856e-05,0.016648074726160877
9.682466119303115e-05,0.016648074726160877
9.794696670695385e-05,0.016831530139103552
9.908228099003788e-05,0.016831530139103552
0.00010023075482838654,0.016831530139103552
0.00010139254075588153,0.017014985552046235
0.00010256779307444219,0.017014985552046235
0.00010375666787451859,0.017014985552046235
0.00010495932305582277,0.01710772125529198
0.00010617591834830001,0.01710772125529198
0.00010740661533334334,0.01710772125529198
0.00010865157746525384,0.017217256904777906
0.00010991097009294972,0.017217256904777906
0.0001111849604819271,0.017367112425240243
0.00011247371783647519,0.017367112425240243
0.00011377741332214914,0.017367112425240243
0.00011509622008850323,0.0174806800618238
0.00011643031329208767,0.0174806800618238
0.00011777987011971193,0.01772192728983267
0.0001191450698119776,0.01772192728983267
0.00012052609368708426,0.01772192728983267
0.00012192312516491107,0.0177736711242524
0.0001233363497913776,0.0177736711242524
0.00012476595526308696,0.017895974732880855
0.00012621213145225474,0.017895974732880855
0.00012767507043192657,0.017895974732880855
0.0001291549665014884,0.01803507828774948
0.00013065201621247213,0.01803507828774948
0.00013216641839466052,0.018158725892077145
0.00013369837418249466,0.018158725892077145
0.00013524808704178755,0.018298501444795376
0.0001368157627967472,0.018298501444795376
0.00013840160965731315,0.018472548887843557
0.00014000583824680976,0.018472548887843557
0.00014162866162991988,0.018734628049190242
0.0001432702953409831,0.018734628049190242
0.00014493095741262166,0.01883609972448088
0.00014661086840469845,0.01883609972448088
0.00014831025143361044,0.018859619649217126
0.00015002933220192182,0.018859619649217126
0.00015176833902834055,0.019045763053558228
0.00015352750287804228,0.019045763053558228
0.000155307057393346,0.019124386801962233
0.00015710723892474503,0.019124386801962233
0.00015892828656229778,0.019193602580471744
0.00016077044216738237,0.019193602580471744
0.00016263395040481922,0.01936765002351993
0.00016451905877536624,0.01936765002351993
0.00016642601764859036,0.01975203279349506
0.00016835508029612023,0.019997984006451183
0.00017030650292528443,0.019997984006451183
0.0001722805447131394,0.020255359182850614
0.00017427746784089192,0.020255359182850614
0.00017629753752872057,0.020319198978563265
0.0001783410220710008,0.02048719844096499
0.00018040819287193827,0.02048719844096499
0.00018249932448161524,0.02063570996572811
0.00018461469463245476,0.02063570996572811
0.0001867545842761076,0.02078489348834084
0.00018891927762076664,0.02103689268194342
0.00019110906216891378,0.02103689268194342
0.0001933242287555045,0.021240508030374302
0.00019556507158659492,0.021550971036892682
0.00019783188827841644,0.021550971036892682
0.0002001249798969037,0.021649754720784894
0.00020244465099768038,0.02176063436597003
0.00020479120966650856,0.02176063436597003
0.0002071649675602069,0.021821786170284255
0.0002095662399480433,0.021837914118674823
0.0002119953457536071,0.02201868154021907
0.00021445260759716674,0.02201868154021907
0.00021693835183851843,0.022071097372488406
0.00021945290862033137,0.022132249176802635
0.0002219966119119955,0.02223036086284524
0.0002245697995539774,0.02223036086284524
0.0002271728133026905,0.02235938444996976
0.0002298059988758851,0.02244943216181708
0.0002324697059985648,0.022584503729588062
0.00023516428844943486,0.022584503729588062
0.00023789010410788932,0.02264162354680465
0.00024064751500154242,0.02272360728445669
0.00024343688735431105,0.022832470936093002
0.00024625859163505465,0.022855990860829244
0.00024911300260677886,0.02291243868019622
0.0002520004993764092,0.02298635844365298
0.0002549214654451423,0.02298635844365298
0.0002578762887593801,0.023056918217861704
0.0002608653617622548,0.02314158994691217
0.00026388908144575103,0.023185941804986225
0.0002669478494034321,0.023280693501780796
0.00027004207188377727,0.023348565284591092
0.0002731721598441376,0.023405013103958067
0.000276338529005317,0.023455412942678583
0.00027954159990678566,0.02365298031046301
0.0002827817979625341,0.02375109199650561
0.0002860595535175742,0.023854579665345068
0.000289375301905095,0.023919763456756938
0.0002927294835042816,0.023978227269672737
0.00029612254379880347,0.024032659095490894
0.00029955493343598134,0.024122706807338218
0.0003030271082866396,0.024168402661111487
0.0003065395295056527,0.024346482091257306
0.00031009266359319264,0.024523217525703918
0.00031368698245668765,0.02456152140313151
0.00031732296347349763,0.02477252872790807
0.00032100108955431715,0.02488676836234124
0.00032472184920731285,0.025041327867750825
0.00032848573660300434,0.025090383710772123
0.0003322932516398972,0.025218063302197436
0.0003361449000108765,0.025315502990390433
0.0003400411932703706,0.02542503863987635
0.00034398264890229247,0.02549291042268665
0.00034796979038876914,0.02555540622270009
0.0003520031472796679,0.025661581882937972
0.0003560832552629278,0.025754989584033335
0.000360210656235707,0.02589946912169881
0.00036438589837635443,0.026025132719575295
0.0003686095362172158,0.02607217256904778
0.00037288213071828336,0.02611921241852026
0.00037720424934169976,0.026240844029299104
0.00038157646612712486,0.026350379678785025
0.00038599936176797673,0.02637121161212284
0.00039047352368855597,0.02654525905517103
0.0003949995461220643,0.02661514683153014
0.000399578030189527,0.026702506551979033
0.00040420958397963103,0.026762314360594047
0.0004088948226294864,0.026836906121900407
0.00041363436840632776,0.02695920973052886
0.00041842885079015847,0.02701767354344466
0.0004232789065573553,0.027096297291848665
0.00042818517986524155,0.027201800954236948
0.0004331483223376403,0.02736509643169142
0.00043816899315141946,0.027486056044620656
0.00044324785912404005,0.02753779987904038
0.00044838559480211905,0.02761978361669242
0.0004535828825510191,0.02766279147906727
0.00045884041264547613,0.027755527182313017
0.0004641588833612782,0.0278617028425509
0.0004695390010680063,0.027907398696324175
0.0004749814803228505,0.02799475841677307
0.0004804870439655134,0.028152677911430685
0.0004860564232142139,0.02823802163833076
0.0004916903577628031,0.028317317384584366
0.0004973895958790067,0.0284470129695585
0.0005031548945038057,0.02850346078892548
0.0005089870193519685,0.028582084537329477
0.0005148867450137498,0.028615684429809822
0.0005208548550577665,0.028684228210469724
0.0005268921421350677,0.028746052012633555
0.0005329994080844093,0.028889187554599828
0.0005391774640387505,0.028957059337410124
0.0005454271305329836,0.029013050258959016
0.0005517492376129129,0.02915664269874337
0.0005581446249454966,0.029219138498756802
0.0005646141419303673,0.029295746253611987
0.0005711586478126435,0.029333378133189973
0.0005777790117970507,0.029455681741818424
0.0005844761131633638,0.02948928163429877
0.0005912508413831881,0.029638465156911497
0.0005981040962380944,0.029776896713930516
0.0006050367879391225,0.029938176197836168
0.0006120498372476703,0.0300880317182985
0.0006191441755977848,0.030151871514011157
0.0006263207452198692,0.03026409515489551
0.0006335804992658254,0.030350110879645183
0.0006409244019356456,0.030427390632349977
0.0006483534286054727,0.03054969424097843
0.0006558685659571436,0.03062898998723204
0.0006634708121092351,0.030690813789395876
0.0006711611767496287,0.03079631745178415
0.0006789406812696112,0.03088166117868423
0.0006868103588995307,0.030963644916336262
0.000694771254846024,0.0311229084066931
0.0007028244264308353,0.031229084066930986
0.0007109709432312439,0.03130165983468853
0.0007192118872221193,0.03146226732074458
0.0007275483529196233,0.03158255493582421
0.0007359814475265771,0.031697466568106986
0.0007445122910795143,0.03179356226060077
0.0007531420165974376,0.031975001679994626
0.0007618717702322999,0.0321678650628318
0.0007707027114212304,0.03233922451448156
0.0007796360130405236,0.03245615214031315
0.0007886728615614156,0.032560311807002223
0.0007978144572076629,0.03260936765002352
0.0008070620141149507,0.03272965526510315
0.0008164167604921472,0.03278677508231974
0.0008258799387844272,0.03285397486728043
0.0008354528058382871,0.03295074255762381
0.0008451366330684721,0.03314158994691217
0.0008549327066268384,0.03327934950608158
0.0008648423275731727,0.03338552516631947
0.0008748668120479914,0.03347019689536994
0.0008850074914473438,0.03358779651905114
0.00089526571259964,0.03368187621799611
0.0009056428379445294,0.03384584369330019
0.0009161402457138521,0.033917747463208116
0.0009267593301146883,0.03408440292991063
0.0009375015015145289,0.03425509038371077
0.0009483681866285928,0.03442040185471407
0.0009593608287093146,0.034503729588065316
0.0009704808877380307,0.03456958537732679
0.0009817298406188842,0.03475304079026947
0.00099310918137498,0.034909616289227875
0.0010046204213468132,0.03503729588065318
0.001016265089392995,0.03523015926349036
0.0010280447320933097,0.03533969491297628
0.0010399609139541202,0.035534574289362277
0.0010520152176161591,0.03567098985283247
0.0010642092440647246,0.03582420536254284
0.001076544612842316,0.0358887171561051
0.0010890229622637305,0.03609770848733284
0.001101645949633657,0.03620186815402191
0.001114415251466788,0.03635105167663464
0.0011273325637104871,0.036453867347624486
0.0011403996019700331,0.03661447483368053
0.0011536181017364785,0.03669713056918218
0.0011669898186171474,0.0368456420939453
0.0011805165285688054,0.03696525771117533
0.0011942000281335325,0.03713796115852429
0.0012080421346773289,0.03734023251125596
0.0012220446866314887,0.03750352798871044
0.0012362095437367692,0.037632551575834956
0.0012505385872903913,0.03782407096297292
0.0012650337203959038,0.037970566494187216
0.0012796968682159415,0.038125797997446406
0.001294529978227916,0.03832672535447887
0.0013095350204826678,0.03856797258248774
0.0013247139878661174,0.03872858006854378
0.0013400688963639508,0.03879645185135408
0.001355601785329369,0.03894429137826759
0.0013713147177539455,0.03902896310731806
0.001387209780541621,0.03919024259122371
0.001403289084785873,0.03930448222565688
0.0014195547660501016,0.03940595390094752
0.0014360089846512606,0.03953430549022243
0.0014526539259467812,0.03971843290101471
0.0014694918006248172,0.0398346885289967
0.0014865248449978572,0.03994556817418184
0.0015037553212997384,0.04005039983872051
0.001521185517986105,0.04017807943014583
0.0015388177500383464,0.04036287883878772
0.001556654359271062,0.04049459041731067
0.0015746977146430866,0.04065183791411868
0.001592950212572123,0.040868893219541694
0.0016114142772530198,0.040940124991600026
0.0016300923609797412,0.04112022041529467
0.0016489869444710648,0.04122841206908138
0.001668100537200059,0.041403803507828775
0.0016874356777273757,0.041552987030441496
0.001706994934038408,0.04166722666487467
0.001726780903884356,0.04175391438747396
0.0017467962151272458,0.041899737920838655
0.0017670435260889468,0.04206303339829313
0.0017875255259042354,0.042265304751024795
0.0018082449348779518,0.04244808816611787
0.0018292045048462937,0.04254485585646126
0.0018504070195423021,0.042739735232847256
0.0018718552949655793,0.04297224648881125
0.0018935521797562953,0.043110678045830256
0.0019155005555735278,0.04327195752973591
0.0019377033374779887,0.043421141052348636
0.0019601634743191855,0.043571668570660575
0.001982883949127071,0.043682548215845704
0.002005867779508234,0.04387406760298368
0.002029118018046678,0.04411733082454136
0.002052637752709252,0.04429137826758954
0.0020764301072557748,0.04439217794503057
0.0021004982416539153,0.04456488139237954
0.0021248453524988827,0.04478664068274982
0.0021494746734379805,0.04492507223976883
0.00217438947560008,0.04510449566561387
0.0021995930680300748,0.04527988710436126
0.0022250887981283695,0.04540151871514011
0.002250880052095462,0.04549627041193468
0.00227697025538168,0.04565754989584033
0.0023033628731421313,0.04581210940124991
0.002330061410696925,0.046070828573348564
0.002357069413996728,0.046205900141119555
0.0023843904700937206,0.0464753712788119
0.002412028207618007,0.04663530676701834
0.00243998629725955,0.046753578388549155
0.0024682684522556926,0.04690141791546267
0.0024968784288843266,0.047034473489684835
0.0025258200269627847,0.04714468113702036
0.002555097090352507,0.047254216786506285
0.0025847135074695635,0.04741952825750957
0.002614673211801092,0.04758282373496405
0.00264498018242772,0.047707143337141315
0.002675638444552045,0.04782339896512331
0.0027066520700332413,0.04795981452859351
0.0027380251779278576,0.04809354210066528
0.0027697619350368907,0.04831530139103554
0.002801866556459195,0.04850278879107587
0.002834343306151309,0.0487205160943485
0.0028671964974937695,0.0488965795309455
0.0029004304938639917,0.049046435051407836
0.002934049709215787,0.04921376251595995
0.0029680586086656023,0.049355554062227
0.003002461709085549,0.049502721591290905
0.0030372635797033115,0.04965459310530206
0.0030724688427090033,0.04979369666017069
0.003108082173869064,0.049975808077414155
0.0031441083031472647,0.05017740743229622
0.00318055201533292,0.050417982662455486
0.0032174181506763717,0.05058262213560917
0.003254711605531848,0.050766749546401445
0.003292437333007769,0.050905181103420474
0.0033306003436245884,0.051116188428197026
0.003369205705980267,0.051268731940057787
0.003408258547423452,0.05148981923257845
0.0034477640547344642,0.051733082454136145
0.0034877274748141775,0.05194005779181506
0.003528154115380883,0.052229016867146025
0.0035690493456752297,0.05240306431019422
0.0036104185971733375,0.052666487467240106
0.0036522673643081755,0.052925206639338765
0.0036946012051993025,0.05313083798131846
0.003737425742391064,0.05339224514481554
0.0037807466635993493,0.05363752435992205
0.0038245697224669993,0.0538861635642766
0.0038689007393279753,0.054246354411665886
0.003913745601980384,0.054676433035414286
0.0039591102664684585,0.054986224044083064
0.004005000757873611,0.05534507089577313
0.004051423171114647,0.05578254149586721
0.0040983836717572615,0.056192460184127414
0.004145888496832911,0.05653383509172771
0.004193943955667186,0.05701162556279821
0.004242556430717777,0.05738525636717963
0.004291732378422158,0.057721927289832664
0.004341478330055092,0.05812042201464955
0.004391800892596086,0.0584759088770916
0.004442706749606883,0.058898595524494314
0.004494202662119142,0.05920099455681742
0.0045462954695324,0.059595457294536656
0.004598992090522438,0.05989046435051408
0.004652299523960189,0.06016060748605605
0.004706224849841282,0.060549694240978426
0.004760775230226368,0.06090988508836772
0.00481595791019235,0.06123647604327666
0.004871780218794631,0.06156844298098246
0.004928249570040513,0.06188965795309455
0.004985373463873894,0.06218600900477119
0.005043159487171359,0.06244808816611787
0.005101615314749833,0.06278677508231974
0.005160748710385908,0.06311000604798064
0.005220567527846975,0.06341442107385256
0.005281079711934331,0.06370875613198038
0.005342293299538352,0.06400913917075465
0.005404216420705915,0.06450036959881729
0.00546685729972018,0.06486056044620656
0.0055302242561929005,0.06517774343122103
0.005594325706169377,0.06554667025065519
0.005659170163246243,0.06586519723136885
0.005724766239702178,0.06626503595188496
0.005791122647641758,0.06661178684228211
0.005858248200152536,0.06699616961225724
0.005926151812475552,0.06742893622740406
0.005994842503189409,0.06775149519521538
0.006064329395408062,0.0681634298770244
0.006134621717992506,0.06857805255023183
0.0062057288067765,0.06885357166857067
0.0062776601058065,0.06932464216114508
0.006350425168595962,0.06981990457630535
0.00642403365939419,0.0703312949398562
0.006498495354469888,0.07076809354210067
0.006573820143409586,0.07119951616154828
0.006650018030431118,0.07155634701968953
0.006727099135712337,0.07199112962838519
0.006805073696735206,0.07236140044351859
0.0068839520696454964,0.07283583092534104
0.006963744730628222,0.07332235736845642
0.007044462277299037,0.07366373227605671
0.007126115430111745,0.07413816275787918
0.007208715033782135,0.07451112156441099
0.007292272058728313,0.07492440024191922
0.007376797602527731,0.07538270277535111
0.007462302891391108,0.07582958134533971
0.007548799281653432,0.07635373966803306
0.007636298261282241,0.07678381829178146
0.0077248114514034,0.07727908070694174
0.007814350607844541,0.07776426315435792
0.00790492762269642,0.07825885357166858
0.007996554525892346,0.07871850010079968
0.008089243486805939,0.07920637053961427
0.008183006815867389,0.07970566494187219
0.008277856966198472,0.08024124722800888
0.00837380653526649,0.0806142060345407
0.008470868266557402,0.08106242860022848
0.008569055051268348,0.0814757072777367
0.008668379930019773,0.08193736980041665
0.008768856094587427,0.08241852026073518
0.008870496889654403,0.08289429473825684
0.00897331581458352,0.08330286943081781
0.009077326525210223,0.0836140044351858
0.009182542835656282,0.08404878704388145
0.009288978720164497,0.08450574558161414
0.009396648314954691,0.08485048047846247
0.009505565920101192,0.08532423896243532
0.009615746001432095,0.08577044553457429
0.009727203192450537,0.08617969222498487
0.009839952296278227,0.08662657079497346
0.009954008287621519,0.08709495329614945
0.010069386314760271,0.08754451985753645
0.010186101701559752,0.08800752637591559
0.010304169949505875,0.08840400510718364
0.01042360673976401,0.08874739600833279
0.010544427935261684,0.08913581076540554
0.010666649582795389,0.08957865734829648
0.010790287915161836,0.09001209596129292
0.01091535935331391,0.09041865466030509
0.011041880508541602,0.09085209327330153
0.011169868184678225,0.09128821987769639
0.011299339380332217,0.09171493851219677
0.011430311291144786,0.09214232914454674
0.011562801312073753,0.09259055171023452
0.011696827039703846,0.09308043814259795
0.01183240627458378,0.09356091660506687
0.011969557023590427,0.09407432296216653
0.012108297502320394,0.09462536119884415
0.012248646137509308,0.0951663194677777
0.012390621569479156,0.09571063772595928
0.012534242654613994,0.09614474833680532
0.01267952846786434,0.09666151468315301
0.012826498305280598,0.09718096902089915
0.012975171686575868,0.09773738324037363
0.013125568357718427,0.09831462939318594
0.013277708293554291,0.09886835562126202
0.013431611700460153,0.099434177810631
0.013587299019027091,0.0999509441569787
0.013744790926775366,0.10057724615281231
0.013904108340900697,0.10115449230562464
0.014065272421052363,0.10169881056380618
0.014228304572143519,0.10223439284994287
0.014393226447194065,0.10272159129090788
0.014560059950206485,0.10334117330824541
0.014728827239075018,0.10391304347826087
0.014899550728528537,0.10452456152140313
0.015072253093107555,0.10518513540756669
0.01524695727017573,0.10575364558833411
0.015423686462966274,0.10637927558631813
0.01560246414366368,0.10698541764666354
0.015783314056521166,0.10754519185538607
0.01596626022101425,0.10814797392648343
0.01615132693503091,0.10872589207714536
0.01633853877809862,0.1092970902493112
0.016527920614648955,0.10994624017203145
0.0167194975973199,0.11050198239365634
0.016913295170296487,0.11105100463678519
0.01710933907269015,0.11159666689066597
0.01730765534195726,0.11216988105638062
0.01750827031735725,0.11285531886297964
0.017711210643450888,0.11347624487601642
0.017916503273639015,0.11414757072777366
0.018124175473742375,0.11476916873866003
0.018334254825622908,0.11546132652375514
0.018546769230846995,0.11614676433035416
0.018761746914391215,0.11682077817350985
0.018979216428391014,0.11744237618439621
0.019199206655932846,0.11808883811571805
0.019421746814890263,0.11873395605134066
0.019646866461804465,0.11939654593105302
0.01987459549580984,0.12004233586452524
0.02010496416260499,0.12072172569047779
0.02033800305846982,0.1213762515959949
0.020573743134329137,0.12201061756602379
0.02081221569986339,0.1227141993145622
0.021053452427667062,0.12335259727168872
0.02129748535745521,0.1240817149385122
0.021544346900318843,0.12475236879241987
0.02179406984302956,0.12544251058396613
0.0220466873523941,0.12611988441636987
0.022302232979659387,0.12680263423157045
0.022560740664968614,0.127482024057523
0.022822244741868985,0.12819971776090316
0.023086779941871697,0.12896848330085345
0.023354381399064792,0.12967609703648947
0.023625084654779475,0.13041193468180903
0.023898925662310503,0.13111081244540018
0.024175940791691306,0.13185202607351657
0.024456166834524465,0.13254149586721323
0.024739641008868142,0.13322021369531617
0.025026400964179192,0.1339446273771924
0.025316484786313556,0.13467240104831663
0.025609931002584595,0.1354109266850346
0.025906778586880088,0.13611854042067068
0.026207066964838526,0.13689268194341778
0.02651083601908539,0.13769975136079565
0.026818126094530156,0.13844298098246086
0.02712897800372467,0.13922182649015524
0.027443433032283655,0.13994422417848265
0.02776153294436801,0.14068745380014785
0.028083319988231725,0.14143068342181303
0.028408836901833042,0.1421981049660641
0.028738126918510663,0.142929910624286
0.029071233772725785,0.14371614810832606
0.029408201705870638,0.14447147369128419
0.029749075472144403,0.14523687924198642
0.030093900344497212,0.14602647671527452
0.03044272212064303,0.14678919427457832
0.030795587129142266,0.14751629594785295
0.03115254223555488,0.148302533431893
0.03151363484866479,0.14899805120623616
0.031878912926776456,0.14980377662791478
0.03224842498408442,0.15056851018076742
0.0326222200971167,0.15140111551643037
0.03300034791125285,0.1521886969961696
0.03338285864731761,0.15302331832538138
0.033769803108250916,0.15374437201800956
0.03416123268585528,0.1545722733687252
0.034557199367621395,0.1554599825280559
0.03495775574363275,0.15630602782071096
0.035362955013550426,0.1571581210940125
0.03577285099367873,0.15800282239096836
0.0361874981241128,0.15880048383845172
0.03660695147596903,0.1596781130300383
0.03703126675869927,0.16065586990121633
0.03746050032748993,0.16156709898528324
0.037894709190746674,0.16247832806935017
0.03833395101766601,0.16339762112761239
0.03877828414589457,0.16426920233855252
0.03922776758927719,0.1651253275989517
0.03968246104569482,0.1660419326658155
0.040142424904993215,0.16687991398427524
0.040607720257003654,0.16779987904038707
0.041078408899656464,0.16871648410725087
0.04155455334718875,0.16966803306229422
0.04203621683844714,0.1706242860022848
0.04252346334528682,0.1716302667831463
0.04301635758106795,0.17259055171023452
0.0435149650092505,0.17359720448894564
0.044019351852088745,0.17457160137087563
0.044529585099426554,0.17550971036892682
0.04504573251759458,0.17656676298635846
0.04556786265841064,0.17754115986828842
0.046096044868284336,0.17855990860829246
0.04663034929742731,0.17962435320206974
0.04717084690917017,0.18066998185605807
0.047717609489387455,0.18169007459176129
0.04827070965603183,0.18275317518983938
0.0488302208687788,0.1838861635642766
0.0493962174387832,0.18491364827632553
0.04996877453854884,0.18601236476043279
0.0505479682119124,0.1870882333176534
0.05113387538414326,0.18817754183186614
0.05172657387216019,0.18923526644714742
0.05232614239486662,0.19033667092265305
0.052932660583605615,0.191442779383106
0.05354620899273607,0.1925005039983872
0.05416686911033152,0.19356763658356294
0.05479472336900287,0.19473422485048048
0.05542985515684669,0.19584570929373027
0.05607234882852033,0.19691754586385324
0.05672228971644543,0.19808144613937234
0.05737976414214134,0.1993138901955514
0.05804485942768978,0.20047241448827363
0.05871766390733255,0.20167596263691956
0.05939826693920356,0.2028029030307103
0.060086758917196864,0.20391976345675694
0.0607832312829723,0.20503259189570594
0.06148777653810023,0.20614138834755727
0.062200488256347115,0.2074020563134198
0.06292146109610344,0.208610308447013
0.06365079081295572,0.20978025670317857
0.06438857427240419,0.21101740474430483
0.06513490946272803,0.2122753847187689
0.0658898955079995,0.21358376453195352
0.06665363268124913,0.21488072038169476
0.06742622241778341,0.21604126066796586
0.06820776732865685,0.21726832874134802
0.06899837121430018,0.2184933808211814
0.0697981390783066,0.21975808077414155
0.07060717714137772,0.22094146898729922
0.07142559285543126,0.222270008735972
0.07225349491787214,0.22360325246959212
0.07309099328602911,0.2248498084806129
0.07393819919175866,0.22615751629594788
0.07479522515621821,0.22749748000806397
0.07566218500481055,0.22876889993952024
0.07653919388230147,0.230063167797863
0.0774263682681127,0.23139977152073113
0.07832382599179197,0.23272831126940394
0.07923168624866253,0.23410456286539882
0.08015006961565405,0.2354357906054701
0.08107909806731686,0.23673476244876018
0.08201889499202203,0.23816947785767084
0.08296958520834907,0.2394919696256972
0.08393129498166364,0.24095087695719375
0.08490415204088747,0.24241448827363757
0.0858882855954625,0.24384718768899943
0.08688382635251184,0.24526577514951953
0.08789090653419954,0.24665412270680737
0.08890965989529158,0.24804381425979435
0.08994022174092044,0.24953833747732007
0.09098272894455559,0.2510019487937639
0.09203731996618221,0.252439352194073
0.09310413487069075,0.2539150594718097
0.09418331534647952,0.2553356629258786
0.0952750047242729,0.256890665949869
0.09637934799615785,0.2584019891136348
0.09749649183484087,0.25993011222364093
0.0986265846131282,0.26141253947987364
0.09976977642363201,0.26286808682212215
0.10092621909870483,0.2644096498891203
0.10209606623060476,0.2660090047711847
0.10327947319189525,0.2675875277199113
0.10447659715608053,0.2692688663396277
0.10568759711848051,0.2708816611786843
0.10691263391734772,0.2725280559102211
0.10815187025522892,0.2742235064847792
0.10940547072057435,0.2758692292184665
0.11067360180959745,0.27760768765539945
0.11195643194838795,0.27933136213964116
0.11325413151528127,0.28098246085612527
0.11456687286348727,0.2827733351253276
0.11589483034398118,0.2845742893622741
0.11723818032865997,0.2862642661506832
0.11859710123376706,0.28799072642967544
0.11997177354358855,0.28978630468382505
0.12136237983442417,0.2915744909616289
0.12276910479883604,0.2933747732007258
0.12419213527017846,0.2952550231839258
0.12563166024741215,0.2970438814595794
0.12708787092020596,0.2988979235266447
0.12856096069432965,0.30079564545393456
0.130051125217341,0.30267119145218735
0.13155856240457053,0.30459243330421343
0.1330834724654076,0.3064955312143001
0.1346260579298911,0.3084691888985955
0.13618652367560827,0.3104488945635374
0.1377650769549055,0.31252402392312345
0.13936192742241435,0.3144748336805322
0.14097728716289676,0.3164451313755796
0.142611370719413,0.31859821248572007
0.14426439512181588,0.320704253746388
0.14593657991557576,0.3227746791210268
0.1476281471909391,0.3249358242053625
0.14933932161242533,0.3270828573348565
0.15107033044866555,0.3292211544923056
0.15282140360258709,0.33141253947987365
0.15459277364194784,0.33360728445668975
0.15638467583022478,0.3359404609905248
0.15819734815786016,0.33825616558027016
0.16003103137387018,0.34048719844096503
0.16188596901781993,0.3427955110543646
0.1637624074521689,0.34517841542907063
0.16566059589499152,0.3474847120489214
0.16758078645307686,0.3498629124386802
0.16952323415541215,0.35236341643706737
0.1714881969870541,0.3547530407902695
0.17347593592339325,0.35716752906390703
0.1754867149648152,0.3595443854579665
0.1775208011717636,0.36202271352731674
0.1795784647002097,0.3645326254955984
0.18165997883753285,0.36716080908541093
0.18376562003881725,0.3697695047375849
0.18589566796356882,0.37237685639405954
0.18805040551285834,0.3751118876419596
0.1902301188668946,0.3778637188360997
0.19243509752303323,0.3805187823398965
0.19466563433422632,0.38321886969961694
0.19692202554791735,0.3859559169410658
0.19920457084538712,0.38885894765136747
0.20151357338155584,0.39159465089711715
0.20384933982524642,0.3944889456353739
0.20621218039991446,0.39723674484241644
0.2086024089248505,0.400037631879578
0.21102034285685967,0.4029581345339695
0.21346630333242453,0.40588266917545857
0.21594061521035676,0.4089147234728848
0.21844360711494284,0.4119649217122506
0.22097561147959033,0.414863248437605
0.22353696459097966,0.4179134466769706
0.22612800663372795,0.4209414689872992
0.2287490817355704,0.42401048316645384
0.2314005380130654,0.4270553054230226
0.23408272761782944,0.4300645117935623
0.23679600678330787,0.433300853437269
0.23954073587208793,0.4364182514615953
0.24231727942376008,0.43963174517841547
0.24512600620333397,0.44283919091458906
0.24796728925021602,0.4461938041798266
0.2508415059277541,0.4495968012902359
0.2537490379733572,0.45292587863718836
0.2566902715491952,0.45619918016262345
0.25966559729348726,0.45957529735904845
0.26267541037238384,0.46285935085007723
0.26572011053245065,0.46635441166588265
0.26880010215376077,0.46985753645588335
0.2719157943036019,0.4733895571534171
0.2750676007908067,0.47691956185740203
0.2782559402207126,0.4805349102882871
0.28148123605075814,0.4841516027148713
0.28474391664672477,0.487849606881258
0.28804441533962977,0.4914844432497816
0.2913831704832789,0.4951495195215375
0.2947606255124859,0.4988199717760903
0.29817722900196736,0.5025858477252872
0.30163343472591975,0.5063597876486795
0.30512970171828707,0.5102815670989853
0.30866649433372745,0.5143101942073786
0.3122442823092858,0.518160741885626
0.3158635408267819,0.5220811773402325
0.31952475057592133,0.5262368120422014
0.32322839781813806,0.5303319669377058
0.3269749744511768,0.5344741616826826
0.33076497807442423,0.5386996841610108
0.3345989120549975,0.5428976547275048
0.3384772855945983,0.5471171292251864
0.34240061379714254,0.5514508433573012
0.34636941773717345,0.5557472388326976
0.3503842245290676,0.5601276795914253
0.3544455673970435,0.5646300651837914
0.3585539857459817,0.5690175391438747
0.36271002523306484,0.573646260331967
0.3669142378402494,0.5780659901888313
0.3711671819475767,0.5826745514414353
0.37546942240733366,0.5875559438209798
0.37982153061907364,0.5922397688327397
0.3842240846055061,0.5968227941670586
0.38867766908926676,0.6015959948928163
0.393182875570577,0.6064531953497749
0.39774030240580366,0.6112882198776964
0.40235055488692933,0.6160708285733486
0.4070142453219439,0.6210893085142127
0.4117319931161679,0.6260338686916201
0.4165044248545185,0.6310449566561387
0.42133217438472886,0.6359686849002084
0.4262158829015325,0.6408823331765338
0.43115619903182284,0.6460862845238895
0.43615377892080054,0.6512048921443452
0.441209286319119,0.6564646193132182
0.4463233926710397,0.6618278341509308
0.4514967772036102,0.6670909213090519
0.4567301270168747,0.6724548081446139
0.4620241371751313,0.6777252872790807
0.46737951079924633,0.6832464216114508
0.47279695916003905,0.688805187823399
0.4782772017727485,0.6942692023385526
0.4838209664925957,0.699861568442981
0.48942898961145315,0.7054646865130032
0.49510201595563513,0.7110624286002285
0.5008407989848213,0.7168422821046972
0.5066461008921268,0.7225791277467912
0.5125186927053332,0.7281809018211142
0.5184593543892912,0.7339137154761104
0.5244688749495119,0.7397352328472548
0.5305480525369574,0.7457260936765002
0.5366976945540476,0.7517122505207984
0.5429186177618943,0.7576641354747664
0.5492116483887789,0.7636771722330489
0.5555776222398878,0.7696801290235872
0.5620173848083188,0.7756837578119751
0.5685317913873753,0.7818782339896512
0.5751217071841613,0.7881318459780929
0.5817880074344935,0.7943101942073786
0.5885315775191451,0.8006484779248707
0.595353313081437,0.8072132249176803
0.6022541201461928,0.813652980310463
0.6092349152400711,0.8203386869162019
0.6162966255132942,0.8269330018143941
0.6234401888627864,0.8336301323835762
0.6306665540567405,0.8403716148108327
0.6379766808606282,0.847223976883274
0.6453715401646701,0.8539943552180633
0.6528521141127848,0.8608218533700693
0.6604193962330305,0.8677703111350044
0.6680743915695615,0.8747335528526309
0.675818116816111,0.8817330824541362
0.6836516004510238,0.8886250923997043
0.6915758828738525,0.8955164303474229
0.6995920165435374,0.9023882803575027
0.707701066118189,0.9090921309051812
0.7159041085964888,0.9159438209797729
0.7242022334607315,0.922480344062899
0.732596542821523,0.9287964518513541
0.741088151564157,0.9352308312613399
0.7496781874966877,0.9414333714132115
0.7583677914997191,0.9472441368187621
0.7671581176779302,0.9528606948457764
0.7760503335133571,0.9581997177609031
0.7850456200204509,0.9632262616759626
0.794145171902934,0.9681499899200322
0.8033501977124734,0.9724554801424636
0.8126619200091946,0.9764404273906324
0.822081575524054,0.9801276795914253
0.8316104153230961,0.9835474766480747
0.8412497049736118,0.9865533230293663
0.8510007247122247,0.9890807069417378
0.8608647696149244,0.9912653719508098
0.8708431497690724,0.9930878301189436
0.880937190447399,0.9944822256568779
0.8911482322840202,0.9956259659969089
0.9014776314524917,0.9965217391304348
0.9119267598459299,0.9971460251327195
0.9224970052592174,0.9976144076338954
0.9331897715733238,0.9980048383845173
0.9440064789417604,0.9983267253544789
0.9549485639791966,0.9986741482427256
0.9660174799522646,0.9989933472212889
0.9772146969725725,0.9993387541159869
0.9885417021919574,0.999678785027888
1.0,1.0


==> data/ELD/LiRA/LSTM-online/total/roc_TrendLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0010704925744237617
1.0233165783302449e-05,0.0010704925744237617
1.0351779556301762e-05,0.0010704925744237617
1.0471768194855202e-05,0.0010704925744237617
1.05931476351837e-05,0.0010704925744237617
1.0715933998226711e-05,0.0010704925744237617
1.084014359178331e-05,0.0010704925744237617
1.09657929126781e-05,0.0010704925744237617
1.1092898648952227e-05,0.0010704925744237617
1.1221477682079803e-05,0.0010704925744237617
1.1351547089209991e-05,0.0010704925744237617
1.148312414543511e-05,0.0010704925744237617
1.1616226326085018e-05,0.0010704925744237617
1.1750871309048075e-05,0.0010704925744237617
1.1887076977119033e-05,0.0010704925744237617
1.2024861420374123e-05,0.0010704925744237617
1.216424293857368e-05,0.0010704925744237617
1.2305240043592616e-05,0.0010704925744237617
1.244787146187906e-05,0.0010704925744237617
1.259215613694151e-05,0.0010704925744237617
1.2738113231864785e-05,0.0010704925744237617
1.288576213185518e-05,0.0010704925744237617
1.3035122446815089e-05,0.0010704925744237617
1.3186214013947484e-05,0.0010704925744237617
1.3339056900390587e-05,0.0010704925744237617
1.3493671405883065e-05,0.0011491163228277668
1.3650078065460137e-05,0.0011491163228277668
1.3808297652180924e-05,0.0011491163228277668
1.3968351179887397e-05,0.0011491163228277668
1.4130259905995336e-05,0.0011491163228277668
1.429404533431761e-05,0.0011491163228277668
1.4459729217920196e-05,0.0011491163228277668
1.4627333562011299e-05,0.0011491163228277668
1.4796880626863964e-05,0.0011491163228277668
1.4968392930772556e-05,0.0011491163228277668
1.514189325304352e-05,0.0011491163228277668
1.53174046370208e-05,0.0011491163228277668
1.5494950393146317e-05,0.0011491163228277668
1.567455410205595e-05,0.0011491163228277668
1.5856239617711373e-05,0.0011491163228277668
1.60400310705682e-05,0.0011491163228277668
1.622595287078087e-05,0.0011491163228277668
1.6414029711444665e-05,0.0011491163228277668
1.6604286571875295e-05,0.0011491163228277668
1.6796748720926532e-05,0.0011491163228277668
1.6991441720346258e-05,0.0011833882131577179
1.7188391428171457e-05,0.0011833882131577179
1.7387624002162504e-05,0.0011833882131577179
1.7589165903277326e-05,0.0011833882131577179
1.7793043899185774e-05,0.0011833882131577179
1.7999285067824765e-05,0.0011833882131577179
1.8207916800994626e-05,0.0011833882131577179
1.8418966807997107e-05,0.0011833882131577179
1.86324631193156e-05,0.0011833882131577179
1.8848434090337955e-05,0.0011833882131577179
1.906690840512252e-05,0.0011833882131577179
1.9287915080207776e-05,0.0011833882131577179
1.9511483468466162e-05,0.0011833882131577179
1.9737643263002554e-05,0.0011833882131577179
1.9966424501097934e-05,0.0011833882131577179
2.0197857568198782e-05,0.0012364760432766616
2.0431973201952705e-05,0.0012364760432766616
2.066880249629082e-05,0.0012364760432766616
2.09083769055575e-05,0.0012364760432766616
2.1150728248687946e-05,0.0012364760432766616
2.1395888713434215e-05,0.0012364760432766616
2.1643890860640203e-05,0.0012364760432766616
2.189476762856621e-05,0.0012364760432766616
2.2148552337263592e-05,0.0012364760432766616
2.2405278693000182e-05,0.0012364760432766616
2.266498079273693e-05,0.0012364760432766616
2.2927693128656486e-05,0.0012364760432766616
2.3193450592744275e-05,0.0012364760432766616
2.3462288481422625e-05,0.0012364760432766616
2.3734242500238664e-05,0.0013110678045830252
2.4009348768606518e-05,0.0013110678045830252
2.4287643824604503e-05,0.0013110678045830252
2.45691646298279e-05,0.0013110678045830252
2.4853948574297985e-05,0.0013110678045830252
2.5142033481427965e-05,0.0013110678045830252
2.543345761304648e-05,0.0013110678045830252
2.5728259674479322e-05,0.0013110678045830252
2.6026478819690045e-05,0.0013110678045830252
2.63281546564802e-05,0.0013110678045830252
2.6633327251749808e-05,0.0013110678045830252
2.694203713681882e-05,0.001352731671258652
2.7254325312810276e-05,0.001352731671258652
2.7570233256095827e-05,0.001352731671258652
2.7889802923804396e-05,0.001352731671258652
2.8213076759394707e-05,0.001352731671258652
2.8540097698292373e-05,0.001352731671258652
2.8870909173592345e-05,0.001352731671258652
2.9205555121827452e-05,0.001352731671258652
2.95440799888038e-05,0.001352731671258652
2.9886528735503827e-05,0.001352731671258652
3.0232946844057763e-05,0.001352731671258652
3.0583380323784315e-05,0.0014024595121295612
3.0937875717301366e-05,0.0014024595121295612
3.12964801067075e-05,0.0014024595121295612
3.165924111983521e-05,0.0014024595121295612
3.20262069365765e-05,0.0014024595121295612
3.2397426295281954e-05,0.0014024595121295612
3.277294849923382e-05,0.0014024595121295612
3.315282342319423e-05,0.0014024595121295612
3.353710152002929e-05,0.0014024595121295612
3.392583382740992e-05,0.001432027417512264
3.4319071974590426e-05,0.001432027417512264
3.4716868189265594e-05,0.001432027417512264
3.511927530450728e-05,0.001432027417512264
3.552634676578139e-05,0.001432027417512264
3.5938136638046256e-05,0.001432027417512264
3.6354699612933176e-05,0.001432027417512264
3.677609101601031e-05,0.001432027417512264
3.720236681413066e-05,0.001619514817552584
3.7633583622865324e-05,0.001619514817552584
3.806979871402284e-05,0.001619514817552584
3.8511070023255685e-05,0.001619514817552584
3.895745615775501e-05,0.001619514817552584
3.940901640403448e-05,0.001619514817552584
3.986581073580439e-05,0.001619514817552584
4.032789982193705e-05,0.0018862979638465157
4.079534503452449e-05,0.0018862979638465157
4.1268208457029516e-05,0.0018862979638465157
4.174655289253135e-05,0.0018862979638465157
4.223044187206672e-05,0.0018862979638465157
4.271993966306776e-05,0.0018862979638465157
4.321511127789762e-05,0.0018862979638465157
4.371602248248502e-05,0.001923929843424501
4.422273980505897e-05,0.001923929843424501
4.473533054498463e-05,0.001923929843424501
4.525386278170167e-05,0.001923929843424501
4.577840538376616e-05,0.001923929843424501
4.6309028017997366e-05,0.001923929843424501
4.684580115873045e-05,0.001923929843424501
4.738879609717651e-05,0.0019531746975822916
4.793808495089107e-05,0.0019537239864360068
4.8493740673352334e-05,0.0019542796421584676
4.9055837063650453e-05,0.001954841738548766
4.962444877628913e-05,0.0019554103502614044
5.0199651331100794e-05,0.001955985552816216
5.0781521123276707e-05,0.0021241852026073517
5.137013543351339e-05,0.0021241852026073517
5.196557243827657e-05,0.0021241852026073517
5.2567911220184194e-05,0.0021241852026073517
5.3177231778509664e-05,0.0021241852026073517
5.379361503980698e-05,0.0021819770176735435
5.441714286865888e-05,0.0021819770176735435
5.5047898078549675e-05,0.0021819770176735435
5.5685964442864085e-05,0.0021819770176735435
5.633142670601352e-05,0.0021819770176735435
5.698437059469136e-05,0.0021819770176735435
5.764488282925873e-05,0.002257912774679121
5.8313051135262185e-05,0.002257912774679121
5.8988964255084936e-05,0.002257912774679121
5.9672711959733106e-05,0.002257912774679121
6.0364385060758635e-05,0.002257912774679121
6.106407542232036e-05,0.002290168671460251
6.177187597338488e-05,0.002290168671460251
6.248788072006888e-05,0.002290168671460251
6.321218475812448e-05,0.002290168671460251
6.394488428556937e-05,0.002335192527383912
6.468607661546321e-05,0.002335192527383912
6.543586018883229e-05,0.002335192527383912
6.619433458774387e-05,0.002335192527383912
6.696160054853215e-05,0.002335192527383912
6.773775997517745e-05,0.002375512398360325
6.852291595284057e-05,0.002375512398360325
6.9317172761554e-05,0.002375512398360325
7.012063589007177e-05,0.002375512398360325
7.09334120498799e-05,0.0024212082521335933
7.17556091893692e-05,0.0024212082521335933
7.258733650817246e-05,0.0024212082521335933
7.342870447166758e-05,0.0024212082521335933
7.42798248256491e-05,0.002562327800551038
7.514081061116962e-05,0.002562327800551038
7.601177617955322e-05,0.002562327800551038
7.689283720758305e-05,0.002562327800551038
7.778411071286482e-05,0.002653719508097574
7.868571506936843e-05,0.002653719508097574
7.959777002314978e-05,0.002653719508097574
8.05203967082547e-05,0.002653719508097574
8.145371766280736e-05,0.002731671258651972
8.239785684528512e-05,0.002731671258651972
8.335293965098187e-05,0.002731671258651972
8.43190929286625e-05,0.002858678852227673
8.529644499741017e-05,0.002858678852227673
8.628512566366886e-05,0.002858678852227673
8.728526623848371e-05,0.002858678852227673
8.829699955494083e-05,0.002903702708151334
8.932045998580959e-05,0.002903702708151334
9.03557834613892e-05,0.002903702708151334
9.140310748756223e-05,0.0029843424501041597
9.246257116405733e-05,0.0029843424501041597
9.353431520292377e-05,0.0029843424501041597
9.461848194721992e-05,0.003073718164101875
9.571521538991856e-05,0.003073718164101875
9.682466119303115e-05,0.003073718164101875
9.794696670695385e-05,0.003114710032927895
9.908228099003788e-05,0.003114710032927895
0.00010023075482838654,0.003114710032927895
0.00010139254075588153,0.0031536859082050934
0.00010256779307444219,0.0031536859082050934
0.00010375666787451859,0.0031536859082050934
0.00010495932305582277,0.0032208856931657814
0.00010617591834830001,0.0032208856931657814
0.00010740661533334334,0.0032208856931657814
0.00010865157746525384,0.0033263893555540622
0.00010991097009294972,0.0033263893555540622
0.0001111849604819271,0.0033640212351320475
0.00011247371783647519,0.0033640212351320475
0.00011377741332214914,0.0033640212351320475
0.00011509622008850323,0.0033942611383643573
0.00011643031329208767,0.0033942611383643573
0.00011777987011971193,0.0034144210738525638
0.0001191450698119776,0.0034144210738525638
0.00012052609368708426,0.0034144210738525638
0.00012192312516491107,0.003441300987836839
0.0001233363497913776,0.003441300987836839
0.00012476595526308696,0.0035132047577447756
0.00012621213145225474,0.0035132047577447756
0.00012767507043192657,0.0035132047577447756
0.0001291549665014884,0.00364357234056851
0.00013065201621247213,0.00364357234056851
0.00013216641839466052,0.00368456420939453
0.00013369837418249466,0.00368456420939453
0.00013524808704178755,0.0037376520395134734
0.0001368157627967472,0.0037376520395134734
0.00013840160965731315,0.003804851824474162
0.00014000583824680976,0.003804851824474162
0.00014162866162991988,0.003875411598682884
0.0001432702953409831,0.003875411598682884
0.00014493095741262166,0.003888179557825415
0.00014661086840469845,0.003888179557825415
0.00014831025143361044,0.003965459310530207
0.00015002933220192182,0.003965459310530207
0.00015176833902834055,0.003998387205160944
0.00015352750287804228,0.003998387205160944
0.000155307057393346,0.00407029097506888
0.00015710723892474503,0.00407029097506888
0.00015892828656229778,0.004091122908406694
0.00016077044216738237,0.004091122908406694
0.00016263395040481922,0.004135474766480747
0.00016451905877536624,0.004135474766480747
0.00016642601764859036,0.004166386667562664
0.00016835508029612023,0.004196626570794974
0.00017030650292528443,0.004196626570794974
0.0001722805447131394,0.004257106377259593
0.00017427746784089192,0.004257106377259593
0.00017629753752872057,0.004351858074054163
0.0001783410220710008,0.004413681876217997
0.00018040819287193827,0.004413681876217997
0.00018249932448161524,0.0044499697600967674
0.00018461469463245476,0.0044499697600967674
0.0001867545842761076,0.004470801693434581
0.00018891927762076664,0.0045097775687117795
0.00019110906216891378,0.0045097775687117795
0.0001933242287555045,0.004537329480545662
0.00019556507158659492,0.004601169276258316
0.00019783188827841644,0.004601169276258316
0.0002001249798969037,0.004635441166588266
0.00020244465099768038,0.004670385054767825
0.00020479120966650856,0.004670385054767825
0.0002071649675602069,0.004734896848330086
0.0002095662399480433,0.004808816611786842
0.0002119953457536071,0.00484577649351522
0.00021445260759716674,0.00484577649351522
0.00021693835183851843,0.004919024259122371
0.00021945290862033137,0.0049680801021436734
0.0002219966119119955,0.0050097439688193005
0.0002245697995539774,0.0050097439688193005
0.0002271728133026905,0.005043343861299643
0.0002298059988758851,0.005068207781735099
0.0002324697059985648,0.005119951616154828
0.00023516428844943486,0.005119951616154828
0.00023789010410788932,0.0051548955043343855
0.00024064751500154242,0.005187151401115516
0.00024343688735431105,0.005236207244136819
0.00024625859163505465,0.005260399166722666
0.00024911300260677886,0.0052771991129628385
0.0002520004993764092,0.005385390766749546
0.0002549214654451423,0.005385390766749546
0.0002578762887593801,0.005484846448491365
0.0002608653617622548,0.005548686244204019
0.00026388908144575103,0.005570862173241045
0.0002669478494034321,0.005615886029164707
0.00027004207188377727,0.0056790538270277535
0.0002731721598441376,0.0057670855453262546
0.000276338529005317,0.005812781399099522
0.00027954159990678566,0.005859149250722398
0.0002827817979625341,0.005902157113097238
0.0002860595535175742,0.00597070089375714
0.000289375301905095,0.005995564814192595
0.0002927294835042816,0.006027148713124118
0.00029612254379880347,0.0060553726228076065
0.00029955493343598134,0.006091660506686377
0.0003030271082866396,0.006172300248639205
0.0003065395295056527,0.006215980108863652
0.00031009266359319264,0.006314763792755864
0.00031368698245668765,0.0063423157045897445
0.00031732296347349763,0.00635441166588267
0.00032100108955431715,0.006391371547611047
0.00032472184920731285,0.0064303474228882464
0.00032848573660300434,0.006496875209999327
0.0003322932516398972,0.0065136751562395
0.0003361449000108765,0.0065721389691552985
0.0003400411932703706,0.006590954908944291
0.00034398264890229247,0.006646058732612056
0.00034796979038876914,0.006685034607889255
0.0003520031472796679,0.00673140245951213
0.0003560832552629278,0.006789194274578321
0.000360210656235707,0.006857738055238223
0.00036438589837635443,0.0068960419326658156
0.0003686095362172158,0.006907465896109131
0.00037288213071828336,0.0069383777971910475
0.00037720424934169976,0.007039849472481688
0.00038157646612712486,0.007096471441028843
0.00038599936176797673,0.007137289160674685
0.00039047352368855597,0.0072024729520865525
0.0003949995461220643,0.0072562327800551035
0.000399578030189527,0.007287816678986628
0.00040420958397963103,0.007416840266111148
0.0004088948226294864,0.007430280223103286
0.00041363436840632776,0.007498824003763188
0.00041842885079015847,0.007543847859686849
0.0004232789065573553,0.007582823734964048
0.00042818517986524155,0.007638599556481421
0.0004331483223376403,0.007663463476916875
0.00043816899315141946,0.00770311135004368
0.00044324785912404005,0.007754183186613803
0.00044838559480211905,0.007818694980176063
0.0004535828825510191,0.007848934883408373
0.00045884041264547613,0.007898662724279283
0.0004641588833612782,0.007950406558699013
0.0004695390010680063,0.00798736644042739
0.0004749814803228505,0.008074054163026678
0.0004804870439655134,0.008127141993145622
0.0004860564232142139,0.008137893958739331
0.0004916903577628031,0.00818157381896378
0.0004973895958790067,0.008219877696391372
0.0005031548945038057,0.00826557355016464
0.0005089870193519685,0.008323365365230831
0.0005148867450137498,0.008358309253410388
0.0005208548550577665,0.008439620993212823
0.0005268921421350677,0.008470532894294737
0.0005329994080844093,0.008510180767421544
0.0005391774640387505,0.008580740541630267
0.0005454271305329836,0.008615012431960218
0.0005517492376129129,0.008671460251327196
0.0005581446249454966,0.00869834016531147
0.0005646141419303673,0.008752099993280022
0.0005711586478126435,0.008782339896512332
0.0005777790117970507,0.008836099724480882
0.0005844761131633638,0.008864995632013978
0.0005912508413831881,0.00893152341912506
0.0005981040962380944,0.00901552315032592
0.0006050367879391225,0.009078690948188965
0.0006120498372476703,0.009125730797661448
0.0006191441755977848,0.009186882601975675
0.0006263207452198692,0.009231234460049729
0.0006335804992658254,0.009288354277266313
0.0006409244019356456,0.009340770109535651
0.0006483534286054727,0.009383105974060883
0.0006558685659571436,0.009473153685908205
0.0006634708121092351,0.009522881526779114
0.0006711611767496287,0.009567905382702774
0.0006789406812696112,0.009623009206370539
0.0006868103588995307,0.009664673073046167
0.000694771254846024,0.009736576842954103
0.0007028244264308353,0.009817888582756536
0.0007109709432312439,0.00987500839997312
0.0007192118872221193,0.00998924803440629
0.0007275483529196233,0.010018143941939386
0.0007359814475265771,0.010081983737652041
0.0007445122910795143,0.010141119548417446
0.0007531420165974376,0.010229151266715945
0.0007618717702322999,0.010270143135541965
0.0007707027114212304,0.010342718903299509
0.0007796360130405236,0.01041596666890666
0.0007886728615614156,0.010465694509777568
0.0007978144572076629,0.010509374370002015
0.0008070620141149507,0.010551038236677643
0.0008164167604921472,0.010575902157113097
0.0008258799387844272,0.010638397957126537
0.0008354528058382871,0.010692157785095089
0.0008451366330684721,0.010780861501243195
0.0008549327066268384,0.010829917344264499
0.0008648423275731727,0.010895773133525972
0.0008748668120479914,0.010977084873328404
0.0008850074914473438,0.011036892681943418
0.00089526571259964,0.01109468449700961
0.0009056428379445294,0.011132316376587594
0.0009161402457138521,0.011182044217458505
0.0009267593301146883,0.01124319602177273
0.0009375015015145289,0.011297627847590887
0.0009483681866285928,0.011371547611047646
0.0009593608287093146,0.01143068342181305
0.0009704808877380307,0.01149116322827767
0.0009817298406188842,0.011565082991734428
0.00099310918137498,0.011606746858410054
0.0010046204213468132,0.011675962636919562
0.001016265089392995,0.011757274376721994
0.0010280447320933097,0.011809018211141723
0.0010399609139541202,0.011885625965996908
0.0010520152176161591,0.011977689671393052
0.0010642092440647246,0.01201868154021907
0.001076544612842316,0.01208117734023251
0.0010890229622637305,0.012157113097238088
0.001101645949633657,0.012217592903702707
0.001114415251466788,0.012308312613399637
0.0011273325637104871,0.012360728445668975
0.0011403996019700331,0.012427256232780055
0.0011536181017364785,0.012506551979033664
0.0011669898186171474,0.012548887843558901
0.0011805165285688054,0.012659095490894428
0.0011942000281335325,0.01273234325650158
0.0012080421346773289,0.01281365499630401
0.0012220446866314887,0.012885558766211946
0.0012362095437367692,0.012985686445803373
0.0012505385872903913,0.01306162220280895
0.0012650337203959038,0.013114710032927895
0.0012796968682159415,0.013179893824339761
0.001294529978227916,0.013260533566292587
0.0013095350204826678,0.013306901417915462
0.0013247139878661174,0.013394933136213965
0.0013400688963639508,0.013474900880317183
0.001355601785329369,0.013532020697533769
0.0013713147177539455,0.01360258047174249
0.001387209780541621,0.013659028291109468
0.001403289084785873,0.013773939923392245
0.0014195547660501016,0.013861971641690746
0.0014360089846512606,0.013948659364290036
0.0014526539259467812,0.014040051071836571
0.0014694918006248172,0.014113298837443718
0.0014865248449978572,0.014183858611652445
0.0015037553212997384,0.01427928230629662
0.001521185517986105,0.01434984208050534
0.0015388177500383464,0.014403601908473892
0.001556654359271062,0.014500369598817281
0.0015746977146430866,0.014572273368725222
0.001592950212572123,0.014631409179490623
0.0016114142772530198,0.014687185001007996
0.0016300923609797412,0.01479201666554667
0.0016489869444710648,0.014879376385995565
0.001668100537200059,0.014976144076338956
0.0016874356777273757,0.015048047846246892
0.001706994934038408,0.015159599489281635
0.001726780903884356,0.015223439284994289
0.0017467962151272458,0.015314158994691218
0.0017670435260889468,0.015426382635575567
0.0017875255259042354,0.015533902291512669
0.0018082449348779518,0.01563671796250252
0.0018292045048462937,0.015701229756064784
0.0018504070195423021,0.01578186949801761
0.0018718552949655793,0.015894093138901954
0.0018935521797562953,0.015958604932464218
0.0019155005555735278,0.016041260667965865
0.0019377033374779887,0.016120556414219472
0.0019601634743191855,0.01621194812176601
0.001982883949127071,0.016297291848666087
0.002005867779508234,0.016353739668033062
0.002029118018046678,0.016484779248706404
0.002052637752709252,0.01655197903366709
0.0020764301072557748,0.016657482696055374
0.0021004982416539153,0.016758282373496407
0.0021248453524988827,0.01683287413480277
0.0021494746734379805,0.016935017807943015
0.00217438947560008,0.017035817485384044
0.0021995930680300748,0.017154761104764465
0.0022250887981283695,0.017266984745648813
0.002250880052095462,0.01732612055641422
0.00227697025538168,0.017410792285464688
0.0023033628731421313,0.017488744036019084
0.002330061410696925,0.017594919696256973
0.002357069413996728,0.017706471339291714
0.0023843904700937206,0.01779786304683825
0.002412028207618007,0.017893958739332035
0.00243998629725955,0.018079430145823534
0.0024682684522556926,0.01817283784691889
0.0024968784288843266,0.018274309522209528
0.0025258200269627847,0.01840400510718366
0.002555097090352507,0.01852429272226329
0.0025847135074695635,0.01866810026207916
0.002614673211801092,0.01879241986425643
0.00264498018242772,0.018908675492238423
0.002675638444552045,0.019031651098716483
0.0027066520700332413,0.019188898595524494
0.0027380251779278576,0.019326658154693907
0.0027697619350368907,0.01945232175257039
0.002801866556459195,0.019588065318190982
0.002834343306151309,0.019699616961225724
0.0028671964974937695,0.0198340165311471
0.0029004304938639917,0.019991936025804718
0.002934049709215787,0.020141791546267048
0.0029680586086656023,0.020266111148444326
0.003002461709085549,0.02044351858074054
0.0030372635797033115,0.020596062092601307
0.0030724688427090033,0.02075734157650696
0.003108082173869064,0.020938108998051208
0.0031441083031472647,0.02107990054431826
0.00318055201533292,0.02120825213359317
0.0032174181506763717,0.02134265170351455
0.003254711605531848,0.021531483099254085
0.003292437333007769,0.02167058665412271
0.0033306003436245884,0.02182380216383308
0.003369205705980267,0.02192930582622136
0.003408258547423452,0.0220603454068947
0.0034477640547344642,0.022230360862845237
0.0034877274748141775,0.02237484040051072
0.003528154115380883,0.022541495867213227
0.0035690493456752297,0.022703447348968484
0.0036104185971733375,0.022913110678045828
0.0036522673643081755,0.023079766144748336
0.0036946012051993025,0.02331765338350917
0.003737425742391064,0.023503124790000673
0.0037807466635993493,0.023671124252402392
0.0038245697224669993,0.023872051609434848
0.0038689007393279753,0.024011827162153082
0.003913745601980384,0.02418721860090048
0.0039591102664684585,0.024448625764397554
0.004005000757873611,0.024628721188092194
0.004051423171114647,0.024845104495665616
0.0040983836717572615,0.025015119951616156
0.004145888496832911,0.02520932733015254
0.004193943955667186,0.025414286674282638
0.004242556430717777,0.025556750218399305
0.004291732378422158,0.025804045427054632
0.004341478330055092,0.025974732880854785
0.004391800892596086,0.026216652106713263
0.004442706749606883,0.02638868355621262
0.004494202662119142,0.026595658893891545
0.0045462954695324,0.026842954102546873
0.004598992090522438,0.027064713392917144
0.004652299523960189,0.02731671258651972
0.004706224849841282,0.02755661581882938
0.004760775230226368,0.027755527182313017
0.00481595791019235,0.027968550500638394
0.004871780218794631,0.028176197836166927
0.004928249570040513,0.028379141186748204
0.004985373463873894,0.028625092399704323
0.005043159487171359,0.02885961964921712
0.005101615314749833,0.029094818896579534
0.005160748710385908,0.029368994019219143
0.005220567527846975,0.02960352126873194
0.005281079711934331,0.02984476849674081
0.005342293299538352,0.030089375713997717
0.005404216420705915,0.0303319669377058
0.00546685729972018,0.030573886163564275
0.0055302242561929005,0.03080034943888179
0.005594325706169377,0.03101740474430482
0.005659170163246243,0.03133189973792084
0.005724766239702178,0.03155097103689268
0.005791122647641758,0.03180767421544251
0.005858248200152536,0.03203682548215846
0.005926151812475552,0.03231234460049728
0.005994842503189409,0.03256635978764868
0.006064329395408062,0.032765271151132314
0.006134621717992506,0.03301525435118608
0.0062057288067765,0.033238357637255564
0.0062776601058065,0.03353134869968416
0.006350425168595962,0.03377326792554264
0.00642403365939419,0.03401720314494994
0.006498495354469888,0.034230898461124926
0.006573820143409586,0.034474161682682615
0.006650018030431118,0.03475976076876554
0.006727099135712337,0.03504939184194611
0.006805073696735206,0.035279215106511656
0.0068839520696454964,0.03554062227000874
0.006963744730628222,0.03582286136684363
0.007044462277299037,0.03612660439486594
0.007126115430111745,0.03641018748740004
0.007208715033782135,0.036730058463812915
0.007292272058728313,0.03709629729184867
0.007376797602527731,0.037442376184396206
0.007462302891391108,0.03780995900813118
0.007548799281653432,0.03808211813722196
0.007636298261282241,0.038365029231906454
0.0077248114514034,0.03872858006854378
0.007814350607844541,0.03903433909011491
0.00790492762269642,0.039297762247160806
0.007996554525892346,0.03959612929238627
0.008089243486805939,0.03987097641287547
0.008183006815867389,0.04011222364088435
0.008277856966198472,0.04036959881728378
0.00837380653526649,0.040684765808749405
0.008470868266557402,0.041024124722800884
0.008569055051268348,0.041288891875546
0.008668379930019773,0.04158927491432028
0.008768856094587427,0.04193064982192057
0.008870496889654403,0.04225925677037834
0.00897331581458352,0.04263490356830858
0.009077326525210223,0.042982998454404946
0.009182542835656282,0.04329480545662254
0.009288978720164497,0.04362475640077952
0.009396648314954691,0.04399166722666487
0.009505565920101192,0.04434984208050534
0.009615746001432095,0.04471944089778913
0.009727203192450537,0.04503796787850279
0.009839952296278227,0.04543444660977085
0.009954008287621519,0.04573953363349237
0.010069386314760271,0.046049324642161146
0.010186101701559752,0.046379947584167726
0.010304169949505875,0.04669780256703178
0.01042360673976401,0.047069417377864395
0.010544427935261684,0.04739533633492373
0.010666649582795389,0.04773200725757677
0.010790287915161836,0.048084806128620386
0.01091535935331391,0.048427525031919896
0.011041880508541602,0.04876553995027216
0.011169868184678225,0.04913245077615752
0.011299339380332217,0.049477857670855455
0.011430311291144786,0.04989718432901015
0.011562801312073753,0.050245279215106506
0.011696827039703846,0.050566494187218605
0.01183240627458378,0.05090249311202204
0.011969557023590427,0.051255291983065644
0.012108297502320394,0.05158591492507224
0.012248646137509308,0.05196962569719778
0.012390621569479156,0.052287480680061824
0.012534242654613994,0.05260197567367784
0.01267952846786434,0.05294469457697735
0.012826498305280598,0.053284725488878436
0.012975171686575868,0.05360661245884013
0.013125568357718427,0.05394933136213964
0.013277708293554291,0.054271890329950945
0.013431611700460153,0.05466164908272293
0.013587299019027091,0.05499899200322559
0.013744790926775366,0.055370606814058185
0.013904108340900697,0.055757005577582154
0.014065272421052363,0.056127276392715544
0.014228304572143519,0.05644580337342921
0.014393226447194065,0.05671460251327195
0.014560059950206485,0.057138633156373894
0.014728827239075018,0.05748404005107184
0.014899550728528537,0.05782003897587529
0.015072253093107555,0.05820442174585041
0.01524695727017573,0.05860963644916336
0.015423686462966274,0.05898259525569518
0.01560246414366368,0.059374370002015994
0.015783314056521166,0.05978697668167462
0.01596626022101425,0.06016262347960486
0.01615132693503091,0.060579934144210736
0.01633853877809862,0.060989180834621334
0.016527920614648955,0.06136213964115315
0.0167194975973199,0.061754586385323565
0.016913295170296487,0.06215644109938848
0.01710933907269015,0.0625979436865802
0.01730765534195726,0.06304213426517034
0.01750827031735725,0.06347355688461796
0.017711210643450888,0.06385256367179626
0.017916503273639015,0.06425374638801155
0.018124175473742375,0.0646582890934749
0.018334254825622908,0.06508433573012566
0.018546769230846995,0.06551441435387406
0.018761746914391215,0.06589342114105236
0.018979216428391014,0.06628116390027552
0.019199206655932846,0.06672468248101607
0.019421746814890263,0.06709226530475103
0.019646866461804465,0.06754586385323566
0.01987459549580984,0.06796384651569115
0.02010496416260499,0.06831866138028359
0.02033800305846982,0.06876957193736981
0.020573743134329137,0.06923190645789934
0.02081221569986339,0.0696492171225052
0.021053452427667062,0.07007055977420872
0.02129748535745521,0.07049929440225791
0.021544346900318843,0.07096364491633626
0.02179406984302956,0.07136281163900275
0.0220466873523941,0.07180095423694643
0.022302232979659387,0.07224447281768698
0.022560740664968614,0.07264296754250385
0.022822244741868985,0.07312143001142396
0.023086779941871697,0.0735447886566763
0.023354381399064792,0.07401048316645387
0.023625084654779475,0.07449028963107318
0.023898925662310503,0.07490961628922788
0.024175940791691306,0.07527921510651166
0.024456166834524465,0.0757408776291916
0.024739641008868142,0.07614945232175256
0.025026400964179192,0.07657079497345609
0.025316484786313556,0.07704320946172973
0.025609931002584595,0.07746791210268127
0.025906778586880088,0.07792755863181237
0.026207066964838526,0.07839997312008602
0.02651083601908539,0.07882400376318796
0.026818126094530156,0.0793152341912506
0.02712897800372467,0.07980713661716284
0.027443433032283655,0.0802150393118742
0.02776153294436801,0.08063906995497613
0.028083319988231725,0.08116255627981991
0.028408836901833042,0.08164437873798805
0.028738126918510663,0.0821497211208924
0.029071233772725785,0.08262549559841409
0.029408201705870638,0.08312747799207042
0.029749075472144403,0.08365499630401182
0.030093900344497212,0.08413144277938311
0.03044272212064303,0.08461057724615281
0.030795587129142266,0.08509105570862172
0.03115254223555488,0.0855554062227001
0.03151363484866479,0.08610442846582891
0.031878912926776456,0.08662589879712386
0.03224842498408442,0.08708016934345811
0.0326222200971167,0.08762583159733887
0.03300034791125285,0.08809085410926684
0.03338285864731761,0.08858410053087828
0.033769803108250916,0.08905449902560311
0.03416123268585528,0.08954841744506417
0.034557199367621395,0.0900389758752772
0.03495775574363275,0.09051273435925004
0.035362955013550426,0.09103756467979303
0.03577285099367873,0.09156642698743364
0.0361874981241128,0.09210200927357032
0.03660695147596903,0.0926369195618574
0.03703126675869927,0.09320475774477521
0.03746050032748993,0.09378401989113636
0.037894709190746674,0.09438276997513609
0.03833395101766601,0.09505207983334454
0.03877828414589457,0.09575095759693569
0.03922776758927719,0.09635911565082991
0.03968246104569482,0.09699616961225725
0.040142424904993215,0.09765943148981923
0.040607720257003654,0.09835226127276393
0.041078408899656464,0.09902291512667159
0.04155455334718875,0.09972985686445804
0.04203621683844714,0.10044486257643977
0.04252346334528682,0.101150460318527
0.04301635758106795,0.1018856259659969
0.0435149650092505,0.10250453598548485
0.044019351852088745,0.10320946172972245
0.044529585099426554,0.10400779517505543
0.04504573251759458,0.1047859686849002
0.04556786265841064,0.10555809421409852
0.046096044868284336,0.10624017203144949
0.04663034929742731,0.10701028156709898
0.04717084690917017,0.10779047107049258
0.047717609489387455,0.10860829245346415
0.04827070965603183,0.1093857939654593
0.0488302208687788,0.11017942342584504
0.0493962174387832,0.11099455681741818
0.04996877453854884,0.1118560580606142
0.0505479682119124,0.11266178348229286
0.05113387538414326,0.11350917277064713
0.05172657387216019,0.11432766615146832
0.05232614239486662,0.11519723136885962
0.052932660583605615,0.11600833277333514
0.05354620899273607,0.11690948188965795
0.05416686911033152,0.11775082319736578
0.05479472336900287,0.11858208453732948
0.05542985515684669,0.11941200188159398
0.05607234882852033,0.12024998320005376
0.05672228971644543,0.12109804448625763
0.05737976414214134,0.12196223372085209
0.05804485942768978,0.12278946307371816
0.05871766390733255,0.12373765203951348
0.05939826693920356,0.12466500907197098
0.060086758917196864,0.12567166185068207
0.0607832312829723,0.12656474699280962
0.06148777653810023,0.12747664807472617
0.062200488256347115,0.12847859686849
0.06292146109610344,0.1293864659633089
0.06365079081295572,0.13039849472481688
0.06438857427240419,0.13136549963040117
0.06513490946272803,0.13235064847792485
0.0658898955079995,0.13334050131039582
0.06665363268124913,0.13441972985686443
0.06742622241778341,0.13546132652375514
0.06820776732865685,0.13644042739063236
0.06899837121430018,0.1374826960553726
0.0697981390783066,0.1385814125394799
0.07060717714137772,0.13973724884080369
0.07142559285543126,0.1408588132517976
0.07225349491787214,0.14191586586922922
0.07309099328602911,0.14304213426517035
0.07393819919175866,0.14424433841811707
0.07479522515621821,0.14535649485921645
0.07566218500481055,0.1464061555003024
0.07653919388230147,0.14753511188764196
0.0774263682681127,0.14873530004703986
0.07832382599179197,0.14986627242792822
0.07923168624866253,0.15109871648410725
0.08015006961565405,0.15229151266715946
0.08107909806731686,0.15349035683085815
0.08201889499202203,0.15477521671930652
0.08296958520834907,0.15600295679053827
0.08393129498166364,0.15719709696928968
0.08490415204088747,0.15853370069215778
0.0858882855954625,0.15985820845373294
0.08688382635251184,0.16113030038303877
0.08789090653419954,0.16248437604999663
0.08890965989529158,0.16385659565889388
0.08994022174092044,0.1652126873194006
0.09098272894455559,0.166545259055171
0.09203731996618221,0.16790874269202338
0.09310413487069075,0.16925945836973322
0.09418331534647952,0.1707338216517707
0.0952750047242729,0.1722149049123043
0.09637934799615785,0.17366709226530475
0.09749649183484087,0.17518244741616829
0.0986265846131282,0.17664337074121364
0.09976977642363201,0.17805120623614004
0.10092621909870483,0.17949532961494521
0.10209606623060476,0.1810053087830119
0.10327947319189525,0.1825220079295746
0.10447659715608053,0.18401518715140114
0.10568759711848051,0.18556884617969224
0.10691263391734772,0.18716618506820776
0.10815187025522892,0.18874538001478397
0.10940547072057435,0.1902526711914522
0.11067360180959745,0.19182985014447956
0.11195643194838795,0.19338485316846982
0.11325413151528127,0.19495598414085075
0.11456687286348727,0.19654660305087024
0.11589483034398118,0.19821853370069215
0.11723818032865997,0.19982998454404943
0.11859710123376706,0.20156777098313286
0.11997177354358855,0.20321080572542166
0.12136237983442417,0.20491566426987434
0.12276910479883604,0.20669780256703177
0.12419213527017846,0.20833680532222298
0.12563166024741215,0.21004435185807405
0.12708787092020596,0.21179221826490155
0.12856096069432965,0.21367918822659765
0.130051125217341,0.21545998252805593
0.13155856240457053,0.21734762448760164
0.1330834724654076,0.21913446676970633
0.1346260579298911,0.22099858880451584
0.13618652367560827,0.22295074255762382
0.1377650769549055,0.2248713124118003
0.13936192742241435,0.22673879443585782
0.14097728716289676,0.2287198440964989
0.142611370719413,0.2306572138969155
0.14426439512181588,0.23269739936832204
0.14593657991557576,0.23476782474296082
0.1476281471909391,0.2368711780122304
0.14933932161242533,0.2389100194879376
0.15107033044866555,0.240977756871178
0.15282140360258709,0.2431375579598145
0.15459277364194784,0.24517102345272496
0.15638467583022478,0.2473926483435253
0.15819734815786016,0.24944627377192394
0.16003103137387018,0.2516712586519723
0.16188596901781993,0.25386869162018677
0.1637624074521689,0.25598750083999733
0.16566059589499152,0.25816477387272363
0.16758078645307686,0.2603581748538405
0.16952323415541215,0.2625717357704455
0.1714881969870541,0.26484712048921444
0.17347593592339325,0.26719709696928967
0.1754867149648152,0.2695000335998925
0.1775208011717636,0.27193333781331896
0.1795784647002097,0.27434446609770846
0.18165997883753285,0.276699146562731
0.18376562003881725,0.27914589073314966
0.18589566796356882,0.28169410657885896
0.18805040551285834,0.28409784288690276
0.1902301188668946,0.2865902829110947
0.19243509752303323,0.2891028828707748
0.19466563433422632,0.2916510987164841
0.19692202554791735,0.2942067065385391
0.19920457084538712,0.2968174181842619
0.20151357338155584,0.2995289295074256
0.20384933982524642,0.3021060412606679
0.20621218039991446,0.3047725287279081
0.2086024089248505,0.30753981587258916
0.21102034285685967,0.31029567905382704
0.21346630333242453,0.3131019420737854
0.21594061521035676,0.31588670116255624
0.21844360711494284,0.3186640682749815
0.22097561147959033,0.32162690679389827
0.22353696459097966,0.32452120153215513
0.22612800663372795,0.3273792083865331
0.2287490817355704,0.33032457496136014
0.2314005380130654,0.33332840534910285
0.23408272761782944,0.3363980915261071
0.23679600678330787,0.339449633761172
0.23954073587208793,0.3426496875209999
0.24231727942376008,0.3457106377259593
0.24512600620333397,0.34886969961696124
0.24796728925021602,0.3521309051811034
0.2508415059277541,0.3554566225388079
0.2537490379733572,0.3587043881459579
0.2566902715491952,0.36230831261339963
0.25966559729348726,0.3656078220549694
0.26267541037238384,0.36914723472884886
0.26572011053245065,0.3724716080908541
0.26880010215376077,0.37593374101202875
0.2719157943036019,0.37945836973321684
0.2750676007908067,0.38308111014044754
0.2782559402207126,0.38662052281432696
0.28148123605075814,0.3902257912774679
0.28474391664672477,0.3939540353470869
0.28804441533962977,0.3976742154425106
0.2913831704832789,0.40138364357234063
0.2947606255124859,0.40511390363550837
0.29817722900196736,0.40888515556750227
0.30163343472591975,0.4127834150930717
0.30512970171828707,0.4167616423627445
0.30866649433372745,0.4207136617162826
0.3122442823092858,0.42483771251931995
0.3158635408267819,0.42882736375243596
0.31952475057592133,0.4328284389489953
0.32322839781813806,0.4368859619649218
0.3269749744511768,0.4410671325851757
0.33076497807442423,0.44510247967206507
0.3345989120549975,0.44936294603857274
0.3384772855945983,0.4535118607620456
0.34240061379714254,0.4578160069887776
0.34636941773717345,0.4621987769639137
0.3503842245290676,0.4666890665949869
0.3544455673970435,0.4711800282239097
0.3585539857459817,0.47560580606142067
0.36271002523306484,0.4801108796451851
0.3669142378402494,0.48483704052147036
0.3711671819475767,0.4895894093138902
0.37546942240733366,0.4941972985686446
0.37982153061907364,0.49904441905785896
0.3842240846055061,0.5037571399771521
0.38867766908926676,0.5086190444190578
0.393182875570577,0.5134144210738525
0.39774030240580366,0.5183408373093206
0.40235055488692933,0.523335125327599
0.4070142453219439,0.5282931254619985
0.4117319931161679,0.5333976211276124
0.4165044248545185,0.5385484846448492
0.42133217438472886,0.5437020361534843
0.4262158829015325,0.5489752032793495
0.43115619903182284,0.5541764666353067
0.43615377892080054,0.559642497144009
0.441209286319119,0.5650366238828035
0.4463233926710397,0.5704811504603186
0.4514967772036102,0.575969356898058
0.4567301270168747,0.5816121228412069
0.4620241371751313,0.5870539614273234
0.46737951079924633,0.5926651434715409
0.47279695916003905,0.5983441972985686
0.4782772017727485,0.6040884349170084
0.4838209664925957,0.6097903366709228
0.48942898961145315,0.6153652308312613
0.49510201595563513,0.6212398360325246
0.5008407989848213,0.6271534171090651
0.5066461008921268,0.633140245951213
0.5125186927053332,0.6391116188428198
0.5184593543892912,0.6450749277602312
0.5244688749495119,0.6513399637121162
0.5305480525369574,0.6573996524374024
0.5366976945540476,0.6634863248437606
0.5429186177618943,0.669840736509643
0.5492116483887789,0.6761239164034676
0.5555776222398878,0.6826785834285329
0.5620173848083188,0.6891452187353001
0.5685317913873753,0.6958228613668436
0.5751217071841613,0.7025105839661313
0.5817880074344935,0.7091680666621867
0.5885315775191451,0.7159465089711713
0.595353313081437,0.7228620388414757
0.6022541201461928,0.7298467844902896
0.6092349152400711,0.7369135138767555
0.6162966255132942,0.743926483435253
0.6234401888627864,0.7512015321550971
0.6306665540567405,0.7585316846986089
0.6379766808606282,0.7657912774679121
0.6453715401646701,0.7733546132652375
0.6528521141127848,0.7809347490088032
0.6604193962330305,0.7884402929910623
0.6680743915695615,0.796092332504536
0.675818116816111,0.8038337477320073
0.6836516004510238,0.8118157381896378
0.6915758828738525,0.8196861770042336
0.6995920165435374,0.8277716551307035
0.707701066118189,0.8359633089174114
0.7159041085964888,0.8441892345944492
0.7242022334607315,0.8525273839123715
0.732596542821523,0.8606276459915329
0.741088151564157,0.8686533163093877
0.7496781874966877,0.8767818022982325
0.7583677914997191,0.8847416168268261
0.7671581176779302,0.8926349035683085
0.7760503335133571,0.9003790067871783
0.7850456200204509,0.9080975740877628
0.794145171902934,0.9156024460721724
0.8033501977124734,0.923090518110342
0.8126619200091946,0.9302372152409113
0.822081575524054,0.9371030172703447
0.8316104153230961,0.9437853638868356
0.8412497049736118,0.9503440628989989
0.8510007247122247,0.956285195887373
0.8608647696149244,0.9617062025401518
0.8708431497690724,0.9668187621799611
0.880937190447399,0.971458235333647
0.8911482322840202,0.9757334856528459
0.9014776314524917,0.9798131845978093
0.9119267598459299,0.9835743565620589
0.9224970052592174,0.9869928096230092
0.9331897715733238,0.9901706874538002
0.9440064789417604,0.9929695584974129
0.9549485639791966,0.9953578388549156
0.9660174799522646,0.9973919763456758
0.9772146969725725,0.9988864995632014
0.9885417021919574,0.9997869766816745
1.0,1.0


==> data/ELD/LiRA/NHiTS-offline/total/roc_MAELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.000107519655937101
1.0233165783302449e-05,0.000107519655937101
1.0351779556301762e-05,0.000107519655937101
1.0471768194855202e-05,0.000107519655937101
1.05931476351837e-05,0.000107519655937101
1.0715933998226711e-05,0.000107519655937101
1.084014359178331e-05,0.000107519655937101
1.09657929126781e-05,0.000107519655937101
1.1092898648952227e-05,0.000107519655937101
1.1221477682079803e-05,0.000107519655937101
1.1351547089209991e-05,0.000107519655937101
1.148312414543511e-05,0.000107519655937101
1.1616226326085018e-05,0.000107519655937101
1.1750871309048075e-05,0.000107519655937101
1.1887076977119033e-05,0.000107519655937101
1.2024861420374123e-05,0.000107519655937101
1.216424293857368e-05,0.000107519655937101
1.2305240043592616e-05,0.000107519655937101
1.244787146187906e-05,0.000107519655937101
1.259215613694151e-05,0.000107519655937101
1.2738113231864785e-05,0.000107519655937101
1.288576213185518e-05,0.000107519655937101
1.3035122446815089e-05,0.000107519655937101
1.3186214013947484e-05,0.000107519655937101
1.3339056900390587e-05,0.000107519655937101
1.3493671405883065e-05,0.00012633559572609366
1.3650078065460137e-05,0.00012633559572609366
1.3808297652180924e-05,0.00012633559572609366
1.3968351179887397e-05,0.00012633559572609366
1.4130259905995336e-05,0.00012633559572609366
1.429404533431761e-05,0.00012633559572609366
1.4459729217920196e-05,0.00012633559572609366
1.4627333562011299e-05,0.00012633559572609366
1.4796880626863964e-05,0.00012633559572609366
1.4968392930772556e-05,0.00012633559572609366
1.514189325304352e-05,0.00012633559572609366
1.53174046370208e-05,0.00012633559572609366
1.5494950393146317e-05,0.00012633559572609366
1.567455410205595e-05,0.00012633559572609366
1.5856239617711373e-05,0.00012633559572609366
1.60400310705682e-05,0.00012633559572609366
1.622595287078087e-05,0.00012633559572609366
1.6414029711444665e-05,0.00012633559572609366
1.6604286571875295e-05,0.00012633559572609366
1.6796748720926532e-05,0.00012633559572609366
1.6991441720346258e-05,0.00016799946240172032
1.7188391428171457e-05,0.00016799946240172032
1.7387624002162504e-05,0.00016799946240172032
1.7589165903277326e-05,0.00016799946240172032
1.7793043899185774e-05,0.00016799946240172032
1.7999285067824765e-05,0.00016799946240172032
1.8207916800994626e-05,0.00016799946240172032
1.8418966807997107e-05,0.00016799946240172032
1.86324631193156e-05,0.00016799946240172032
1.8848434090337955e-05,0.00016799946240172032
1.906690840512252e-05,0.00016799946240172032
1.9287915080207776e-05,0.00016799946240172032
1.9511483468466162e-05,0.00016799946240172032
1.9737643263002554e-05,0.00016799946240172032
1.9966424501097934e-05,0.00016799946240172032
2.0197857568198782e-05,0.00018479940864189236
2.0431973201952705e-05,0.00018479940864189236
2.066880249629082e-05,0.00018479940864189236
2.09083769055575e-05,0.00018479940864189236
2.1150728248687946e-05,0.00018479940864189236
2.1395888713434215e-05,0.00018479940864189236
2.1643890860640203e-05,0.00018479940864189236
2.189476762856621e-05,0.00018479940864189236
2.2148552337263592e-05,0.00018479940864189236
2.2405278693000182e-05,0.00018479940864189236
2.266498079273693e-05,0.00018479940864189236
2.2927693128656486e-05,0.00018479940864189236
2.3193450592744275e-05,0.00018479940864189236
2.3462288481422625e-05,0.00018479940864189236
2.3734242500238664e-05,0.00020697533767891942
2.4009348768606518e-05,0.00020697533767891942
2.4287643824604503e-05,0.00020697533767891942
2.45691646298279e-05,0.00020697533767891942
2.4853948574297985e-05,0.00020697533767891942
2.5142033481427965e-05,0.00020697533767891942
2.543345761304648e-05,0.00020697533767891942
2.5728259674479322e-05,0.00020697533767891942
2.6026478819690045e-05,0.00020697533767891942
2.63281546564802e-05,0.00020697533767891942
2.6633327251749808e-05,0.00020697533767891942
2.694203713681882e-05,0.0002325112559639809
2.7254325312810276e-05,0.0002325112559639809
2.7570233256095827e-05,0.0002325112559639809
2.7889802923804396e-05,0.0002325112559639809
2.8213076759394707e-05,0.0002325112559639809
2.8540097698292373e-05,0.0002325112559639809
2.8870909173592345e-05,0.0002325112559639809
2.9205555121827452e-05,0.0002325112559639809
2.95440799888038e-05,0.0002325112559639809
2.9886528735503827e-05,0.0002325112559639809
3.0232946844057763e-05,0.0002325112559639809
3.0583380323784315e-05,0.0002855990860829246
3.0937875717301366e-05,0.0002855990860829246
3.12964801067075e-05,0.0002855990860829246
3.165924111983521e-05,0.0002855990860829246
3.20262069365765e-05,0.0002855990860829246
3.2397426295281954e-05,0.0002855990860829246
3.277294849923382e-05,0.0002855990860829246
3.315282342319423e-05,0.0002855990860829246
3.353710152002929e-05,0.0002855990860829246
3.392583382740992e-05,0.000294335058127814
3.4319071974590426e-05,0.000294335058127814
3.4716868189265594e-05,0.000294335058127814
3.511927530450728e-05,0.000294335058127814
3.552634676578139e-05,0.000294335058127814
3.5938136638046256e-05,0.000294335058127814
3.6354699612933176e-05,0.000294335058127814
3.677609101601031e-05,0.000294335058127814
3.720236681413066e-05,0.0003393589140514751
3.7633583622865324e-05,0.0003393589140514751
3.806979871402284e-05,0.0003393589140514751
3.8511070023255685e-05,0.0003393589140514751
3.895745615775501e-05,0.0003393589140514751
3.940901640403448e-05,0.0003393589140514751
3.986581073580439e-05,0.0003393589140514751
4.032789982193705e-05,0.00038169477857670855
4.079534503452449e-05,0.00038169477857670855
4.1268208457029516e-05,0.00038169477857670855
4.174655289253135e-05,0.00038169477857670855
4.223044187206672e-05,0.00038169477857670855
4.271993966306776e-05,0.00038169477857670855
4.321511127789762e-05,0.00038169477857670855
4.371602248248502e-05,0.000385054767824743
4.422273980505897e-05,0.000385054767824743
4.473533054498463e-05,0.000385054767824743
4.525386278170167e-05,0.000385054767824743
4.577840538376616e-05,0.000385054767824743
4.6309028017997366e-05,0.000385054767824743
4.684580115873045e-05,0.000385054767824743
4.738879609717651e-05,0.00040655869901216315
4.793808495089107e-05,0.00040655869901216315
4.8493740673352334e-05,0.00040655869901216315
4.9055837063650453e-05,0.00040655869901216315
4.962444877628913e-05,0.00040655869901216315
5.0199651331100794e-05,0.00040655869901216315
5.0781521123276707e-05,0.0004287346280491903
5.137013543351339e-05,0.0004287346280491903
5.196557243827657e-05,0.0004287346280491903
5.2567911220184194e-05,0.0004287346280491903
5.3177231778509664e-05,0.0004287346280491903
5.379361503980698e-05,0.0004549425441838587
5.441714286865888e-05,0.0004549425441838587
5.5047898078549675e-05,0.0004549425441838587
5.5685964442864085e-05,0.0004549425441838587
5.633142670601352e-05,0.0004549425441838587
5.698437059469136e-05,0.0004549425441838587
5.764488282925873e-05,0.0004966064108594852
5.8313051135262185e-05,0.0004966064108594852
5.8988964255084936e-05,0.0004966064108594852
5.9672711959733106e-05,0.0004966064108594852
6.0364385060758635e-05,0.0004966064108594852
6.106407542232036e-05,0.0005053423829043748
6.177187597338488e-05,0.0005053423829043748
6.248788072006888e-05,0.0005053423829043748
6.321218475812448e-05,0.0005053423829043748
6.394488428556937e-05,0.0005167663463476916
6.468607661546321e-05,0.0005167663463476916
6.543586018883229e-05,0.0005167663463476916
6.619433458774387e-05,0.0005167663463476916
6.696160054853215e-05,0.0005167663463476916
6.773775997517745e-05,0.0005342382904374705
6.852291595284057e-05,0.0005342382904374705
6.9317172761554e-05,0.0005342382904374705
7.012063589007177e-05,0.0005342382904374705
7.09334120498799e-05,0.0005584302130233183
7.17556091893692e-05,0.0005584302130233183
7.258733650817246e-05,0.0005584302130233183
7.342870447166758e-05,0.0005584302130233183
7.42798248256491e-05,0.0005725421678650629
7.514081061116962e-05,0.0005725421678650629
7.601177617955322e-05,0.0005725421678650629
7.689283720758305e-05,0.0005725421678650629
7.778411071286482e-05,0.0005792621463611316
7.868571506936843e-05,0.0005792621463611316
7.959777002314978e-05,0.0005792621463611316
8.05203967082547e-05,0.0005792621463611316
8.145371766280736e-05,0.0005893421141052348
8.239785684528512e-05,0.0005893421141052348
8.335293965098187e-05,0.0005893421141052348
8.43190929286625e-05,0.0005980780861501243
8.529644499741017e-05,0.0005980780861501243
8.628512566366886e-05,0.0005980780861501243
8.728526623848371e-05,0.0005980780861501243
8.829699955494083e-05,0.0006088300517438344
8.932045998580959e-05,0.0006088300517438344
9.03557834613892e-05,0.0006088300517438344
9.140310748756223e-05,0.0006242860022847927
9.246257116405733e-05,0.0006242860022847927
9.353431520292377e-05,0.0006242860022847927
9.461848194721992e-05,0.0006457899334722129
9.571521538991856e-05,0.0006457899334722129
9.682466119303115e-05,0.0006457899334722129
9.794696670695385e-05,0.0006518379141186748
9.908228099003788e-05,0.0006518379141186748
0.00010023075482838654,0.0006518379141186748
0.00010139254075588153,0.0006672938646596332
0.00010256779307444219,0.0006672938646596332
0.00010375666787451859,0.0006672938646596332
0.00010495932305582277,0.0006699818560580606
0.00010617591834830001,0.0006699818560580606
0.00010740661533334334,0.0006699818560580606
0.00010865157746525384,0.0006854378065990188
0.00010991097009294972,0.0006854378065990188
0.0001111849604819271,0.0006995497614407634
0.00011247371783647519,0.0006995497614407634
0.00011377741332214914,0.0006995497614407634
0.00011509622008850323,0.0007035817485384047
0.00011643031329208767,0.0007035817485384047
0.00011777987011971193,0.0007559975808077414
0.0001191450698119776,0.0007559975808077414
0.00012052609368708426,0.0007559975808077414
0.00012192312516491107,0.0007566695786573483
0.0001233363497913776,0.0007566695786573483
0.00012476595526308696,0.0007600295679053826
0.00012621213145225474,0.0007600295679053826
0.00012767507043192657,0.0007600295679053826
0.0001291549665014884,0.0007801895033935891
0.00013065201621247213,0.0007801895033935891
0.00013216641839466052,0.0007990054431825818
0.00013369837418249466,0.0007990054431825818
0.00013524808704178755,0.0008050534238290437
0.0001368157627967472,0.0008050534238290437
0.00013840160965731315,0.0008111014044755057
0.00014000583824680976,0.0008111014044755057
0.00014162866162991988,0.0008211813722196089
0.0001432702953409831,0.0008211813722196089
0.00014493095741262166,0.0008386533163093878
0.00014661086840469845,0.0008386533163093878
0.00014831025143361044,0.0008426853034070291
0.00015002933220192182,0.0008426853034070291
0.00015176833902834055,0.0008520932733015255
0.00015352750287804228,0.0008520932733015255
0.000155307057393346,0.0008641892345944494
0.00015710723892474503,0.0008641892345944494
0.00015892828656229778,0.000872253208789732
0.00016077044216738237,0.000872253208789732
0.00016263395040481922,0.0008850211679322627
0.00016451905877536624,0.0008850211679322627
0.00016642601764859036,0.0008917411464283313
0.00016835508029612023,0.0008998051206236139
0.00017030650292528443,0.0008998051206236139
0.0001722805447131394,0.0009092130905181102
0.00017427746784089192,0.0009092130905181102
0.00017629753752872057,0.0009145890733149654
0.0001783410220710008,0.000922653047510248
0.00018040819287193827,0.000922653047510248
0.00018249932448161524,0.0009414689872992406
0.00018461469463245476,0.0009414689872992406
0.0001867545842761076,0.0009522209528929508
0.00018891927762076664,0.0009609569249378402
0.00019110906216891378,0.0009609569249378402
0.0001933242287555045,0.0009623009206370539
0.00019556507158659492,0.0009656609098850882
0.00019783188827841644,0.0009656609098850882
0.0002001249798969037,0.0009703648948323365
0.00020244465099768038,0.0009757408776291914
0.00020479120966650856,0.0009757408776291914
0.0002071649675602069,0.0009784288690276191
0.0002095662399480433,0.0009864928432229017
0.0002119953457536071,0.0009979168066662186
0.00021445260759716674,0.0009979168066662186
0.00021693835183851843,0.0010234527249512802
0.00021945290862033137,0.001036220684093811
0.0002219966119119955,0.0010436126604394867
0.0002245697995539774,0.0010436126604394867
0.0002271728133026905,0.0010510046367851623
0.0002298059988758851,0.0010765405550702237
0.0002324697059985648,0.001080572542167865
0.00023516428844943486,0.001080572542167865
0.00023789010410788932,0.0010852765271151133
0.00024064751500154242,0.0010893085142127546
0.00024343688735431105,0.0010953564948592163
0.00024625859163505465,0.0010987164841072508
0.00024911300260677886,0.0011054364626033198
0.0002520004993764092,0.0011141724346482092
0.0002549214654451423,0.0011141724346482092
0.0002578762887593801,0.001126268395941133
0.0002608653617622548,0.001131644378737988
0.00026388908144575103,0.001142396344331698
0.0002669478494034321,0.001143740340030912
0.00027004207188377727,0.0011497883206773737
0.0002731721598441376,0.001154492305624622
0.000276338529005317,0.0011625562798199044
0.00027954159990678566,0.001167260264767153
0.0002827817979625341,0.001188092198104966
0.0002860595535175742,0.0011934681809018213
0.000289375301905095,0.0012042201464955312
0.0002927294835042816,0.001205564142194745
0.00029612254379880347,0.0012089241314427793
0.00029955493343598134,0.0012176601034876687
0.0003030271082866396,0.0012250520798333445
0.0003065395295056527,0.0012358040454270548
0.00031009266359319264,0.0012384920368254822
0.00031368698245668765,0.001239164034675089
0.00031732296347349763,0.0012492440024191923
0.00032100108955431715,0.0012512599959680127
0.00032472184920731285,0.0012546199852160474
0.00032848573660300434,0.0012660439486593645
0.0003322932516398972,0.0012707479336066124
0.0003361449000108765,0.001290235871245212
0.0003400411932703706,0.0013036758282373496
0.00034398264890229247,0.001306363819635777
0.00034796979038876914,0.0013211477723271286
0.0003520031472796679,0.0013278677508231974
0.0003560832552629278,0.0013392917142665145
0.000360210656235707,0.0013534036691082588
0.00036438589837635443,0.0013554196626570795
0.0003686095362172158,0.0013668436261003963
0.00037288213071828336,0.0013722196088972517
0.00037720424934169976,0.001399099522881527
0.00038157646612712486,0.0014120416312042334
0.00038599936176797673,0.0014179154626705194
0.00039047352368855597,0.0014394193938579397
0.0003949995461220643,0.0014421073852563672
0.000399578030189527,0.0014508433573012566
0.00040420958397963103,0.0014636113164437875
0.0004088948226294864,0.0014676433035414286
0.00041363436840632776,0.0014978832067737383
0.00041842885079015847,0.0015039311874202003
0.0004232789065573553,0.0015180431422619448
0.00042818517986524155,0.001522747127209193
0.0004331483223376403,0.0015247631207580136
0.00043816899315141946,0.0015314830992540825
0.00044324785912404005,0.0015415630669981858
0.00044838559480211905,0.0015536590282911092
0.0004535828825510191,0.001563066998185606
0.00045884041264547613,0.0015818829379745983
0.0004641588833612782,0.0015926349035683084
0.0004695390010680063,0.001606746858410053
0.0004749814803228505,0.0016195148175525836
0.0004804870439655134,0.001630266783146294
0.0004860564232142139,0.0016336267723943286
0.0004916903577628031,0.001657818694980176
0.0004973895958790067,0.0016726026476715276
0.0005031548945038057,0.0016752906390699548
0.0005089870193519685,0.001692090585310127
0.0005148867450137498,0.00172165849069283
0.0005208548550577665,0.0017297224648881123
0.0005268921421350677,0.0017371144412337881
0.0005329994080844093,0.0017518983939251395
0.0005391774640387505,0.0017693703380149185
0.0005454271305329836,0.0017794503057590213
0.0005517492376129129,0.0017841542907062699
0.0005581446249454966,0.0017989382433976214
0.0005646141419303673,0.0018117062025401517
0.0005711586478126435,0.001815738189637793
0.0005777790117970507,0.0018298501444795375
0.0005844761131633638,0.0018365701229756067
0.0005912508413831881,0.0018506820778173513
0.0005981040962380944,0.0018701700154559503
0.0006050367879391225,0.001883609972448088
0.0006120498372476703,0.0018983939251394396
0.0006191441755977848,0.0018997379208386532
0.0006263207452198692,0.0019084738928835429
0.0006335804992658254,0.0019293058262213562
0.0006409244019356456,0.00194140178751428
0.0006483534286054727,0.0019514817552583829
0.0006558685659571436,0.0019723136885961964
0.0006634708121092351,0.0019770176735434447
0.0006711611767496287,0.0019884416369867616
0.0006789406812696112,0.0020099455681741817
0.0006868103588995307,0.002021369531617499
0.000694771254846024,0.002032121497211209
0.0007028244264308353,0.0020556414219474496
0.0007109709432312439,0.0020663933875411595
0.0007192118872221193,0.002081849338082118
0.0007275483529196233,0.0020959612929238626
0.0007359814475265771,0.002109401249916
0.0007445122910795143,0.0021248572004569583
0.0007531420165974376,0.002136953161749882
0.0007618717702322999,0.002146361131644379
0.0007707027114212304,0.0021631610778845506
0.0007796360130405236,0.0021786170284255092
0.0007886728615614156,0.0021853370069215778
0.0007978144572076629,0.0022155769101538875
0.0008070620141149507,0.002260600766077549
0.0008164167604921472,0.0022747127209192934
0.0008258799387844272,0.0022915126671594647
0.0008354528058382871,0.0023123446004972787
0.0008451366330684721,0.002326456555339023
0.0008549327066268384,0.0023412405080303744
0.0008648423275731727,0.002354008467172905
0.0008748668120479914,0.002364760432766615
0.0008850074914473438,0.0023768563940595394
0.00089526571259964,0.0024023923123446004
0.0009056428379445294,0.00241112828438949
0.0009161402457138521,0.002425912237080841
0.0009267593301146883,0.0024454001747194407
0.0009375015015145289,0.002455480142463544
0.0009483681866285928,0.0024702640951548955
0.0009593608287093146,0.002490424030643102
0.0009704808877380307,0.002500503998387205
0.0009817298406188842,0.002530071903769908
0.00099310918137498,0.0025441838586116525
0.0010046204213468132,0.002562999798400645
0.001016265089392995,0.002585847725287279
0.0010280447320933097,0.002603991667226665
0.0010399609139541202,0.0026409515489550436
0.0010520152176161591,0.0026557355016463948
0.0010642092440647246,0.0026705194543377463
0.001076544612842316,0.002683959411329884
0.0010890229622637305,0.002703447348968483
0.001101645949633657,0.0027101673274645523
0.001114415251466788,0.002741079228546469
0.0011273325637104871,0.002758551172636248
0.0011403996019700331,0.0027800551038236676
0.0011536181017364785,0.002794167058665412
0.0011669898186171474,0.002824406961897722
0.0011805165285688054,0.0028331429339426115
0.0011942000281335325,0.002858006854378066
0.0012080421346773289,0.0028774947920166658
0.0012220446866314887,0.0028909347490088033
0.0012362095437367692,0.0029171426651434717
0.0012505385872903913,0.0029406625898797125
0.0012650337203959038,0.0029567905382702777
0.0012796968682159415,0.0029661985081647743
0.001294529978227916,0.0029950944156978696
0.0013095350204826678,0.0030206303339829314
0.0013247139878661174,0.003055574222162489
0.0013400688963639508,0.003075062159801089
0.001355601785329369,0.003105302063033398
0.0013713147177539455,0.003139573953363349
0.001387209780541621,0.0031691418587460516
0.001403289084785873,0.003198709764128755
0.0014195547660501016,0.0032161817082185335
0.0014360089846512606,0.00323634164370674
0.0014526539259467812,0.003263221557691015
0.0014694918006248172,0.0032847254888784356
0.0014865248449978572,0.0033015254351186074
0.0015037553212997384,0.003333781331899738
0.001521185517986105,0.0033546132652375513
0.0015388177500383464,0.003374101202876151
0.001556654359271062,0.0034029971104092465
0.0015746977146430866,0.0034164370674013844
0.001592950212572123,0.003446004972784087
0.0016114142772530198,0.003469524897520328
0.0016300923609797412,0.003509844768496741
0.0016489869444710648,0.0035253007190376995
0.001668100537200059,0.0035595726093676497
0.0016874356777273757,0.003579732544855856
0.001706994934038408,0.003625428398629124
0.001726780903884356,0.0036462603319669376
0.0017467962151272458,0.0036731402459512135
0.0017670435260889468,0.0037107721255291983
0.0017875255259042354,0.003734292050265439
0.0018082449348779518,0.00376856394059539
0.0018292045048462937,0.0037988038438277
0.0018504070195423021,0.003826355755661582
0.0018718552949655793,0.0038552516631946776
0.0018935521797562953,0.00388280357502856
0.0019155005555735278,0.003917747463208118
0.0019377033374779887,0.0039479873664404275
0.0019601634743191855,0.003981587258920771
0.001982883949127071,0.004017875142799543
0.002005867779508234,0.004060211007324776
0.002029118018046678,0.0040897789127074795
0.002052637752709252,0.00413278677508232
0.0020764301072557748,0.004162354680465023
0.0021004982416539153,0.004202674551441435
0.0021248453524988827,0.004233586452523351
0.0021494746734379805,0.004299442241784826
0.00217438947560008,0.004350514078354949
0.0021995930680300748,0.004368658020294335
0.0022250887981283695,0.004413681876217997
0.002250880052095462,0.004446609770848734
0.00227697025538168,0.004484913648276326
0.0023033628731421313,0.004521201532155098
0.002330061410696925,0.004564881392379544
0.002357069413996728,0.004592433304213427
0.0023843904700937206,0.004624689200994557
0.002412028207618007,0.004658289093474902
0.00243998629725955,0.00469524897520328
0.0024682684522556926,0.004730864861232443
0.0024968784288843266,0.004780592702103353
0.0025258200269627847,0.004821584570929373
0.002555097090352507,0.004844432497816006
0.0025847135074695635,0.004867952422552248
0.002614673211801092,0.0049008803171829846
0.00264498018242772,0.004952624151602715
0.002675638444552045,0.005003695988172838
0.0027066520700332413,0.005029903904307506
0.0027380251779278576,0.005079631745178416
0.0027697619350368907,0.005116591626906794
0.002801866556459195,0.005150191519387138
0.002834343306151309,0.005207311336603723
0.0028671964974937695,0.005266447147369129
0.0029004304938639917,0.005307439016195148
0.002934049709215787,0.005355150863517237
0.0029680586086656023,0.005400174719440898
0.003002461709085549,0.005437806599018884
0.0030372635797033115,0.00549022243128822
0.0030724688427090033,0.005519118338821316
0.003108082173869064,0.005566158188293797
0.0031441083031472647,0.0055984140850749275
0.00318055201533292,0.005652173913043479
0.0032174181506763717,0.005717357704455346
0.003254711605531848,0.005757005577582151
0.003292437333007769,0.005800685437806599
0.0033306003436245884,0.005855117263624756
0.003369205705980267,0.005912909078690949
0.003408258547423452,0.005963308917411464
0.0034477640547344642,0.006015724749680801
0.0034877274748141775,0.006065452590551711
0.003528154115380883,0.006133996371211613
0.0035690493456752297,0.006195148175525838
0.0036104185971733375,0.006246892009945567
0.0036522673643081755,0.006288555876621195
0.0036946012051993025,0.006348363685236206
0.003737425742391064,0.006423627444392177
0.0037807466635993493,0.006470667293864659
0.0038245697224669993,0.006531147100329279
0.0038689007393279753,0.006588266917545864
0.003913745601980384,0.006650762717559304
0.0039591102664684585,0.006703850547678247
0.004005000757873611,0.006758282373496405
0.004051423171114647,0.0068288421477051275
0.0040983836717572615,0.006877225992876823
0.004145888496832911,0.006930313822995767
0.004193943955667186,0.006993481620858813
0.004242556430717777,0.007053961427323433
0.004291732378422158,0.007113097238088839
0.004341478330055092,0.007156777098313286
0.004391800892596086,0.007219944896176332
0.004442706749606883,0.007273032726295275
0.004494202662119142,0.00730663261877562
0.0045462954695324,0.007367112425240239
0.004598992090522438,0.007408776291915867
0.004652299523960189,0.00744909616289228
0.004706224849841282,0.007486728042470264
0.004760775230226368,0.007554599825280559
0.00481595791019235,0.007623815603790068
0.004871780218794631,0.007704455345742893
0.004928249570040513,0.007773671124252403
0.004985373463873894,0.007835494926416236
0.005043159487171359,0.007907398696324171
0.005101615314749833,0.007969222498488004
0.005160748710385908,0.008038438276997514
0.005220567527846975,0.008098246085612526
0.005281079711934331,0.008161413883475573
0.005342293299538352,0.008236005644781937
0.005404216420705915,0.008307909414689873
0.00546685729972018,0.008378469188898596
0.0055302242561929005,0.008434917008265574
0.005594325706169377,0.008483300853437268
0.005659170163246243,0.008578052550231838
0.005724766239702178,0.008636516363147637
0.005791122647641758,0.008709764128754788
0.005858248200152536,0.008796451851354076
0.005926151812475552,0.008861635642765943
0.005994842503189409,0.008927491432027418
0.006064329395408062,0.008995363214837713
0.006134621717992506,0.009082050937437
0.0062057288067765,0.009161346683690612
0.0062776601058065,0.009235938444996976
0.006350425168595962,0.00930851421275452
0.00642403365939419,0.009422753847187689
0.006498495354469888,0.009517505543982261
0.006573820143409586,0.009598817283784691
0.006650018030431118,0.009686849002083194
0.006727099135712337,0.00975001679994624
0.006805073696735206,0.009839392513943956
0.0068839520696454964,0.009911968281701499
0.006963744730628222,0.010022175929037027
0.007044462277299037,0.010105503662388281
0.007126115430111745,0.010186815402190713
0.007208715033782135,0.010256703178549828
0.007292272058728313,0.010346750890397152
0.007376797602527731,0.010438142597943687
0.007462302891391108,0.010529534305490224
0.007548799281653432,0.010638397957126535
0.007636298261282241,0.01071769370338015
0.0077248114514034,0.010797661447483366
0.007814350607844541,0.010864861232444057
0.00790492762269642,0.010950876957193737
0.007996554525892346,0.011039580673341844
0.008089243486805939,0.011127612391640347
0.008183006815867389,0.011223036086284523
0.008277856966198472,0.011321147772327128
0.00837380653526649,0.011411195484174453
0.008470868266557402,0.011506619178818626
0.008569055051268348,0.01158389893152342
0.008668379930019773,0.011684698608964452
0.008768856094587427,0.011792218264901552
0.008870496889654403,0.01188965795309455
0.00897331581458352,0.011985753645588335
0.009077326525210223,0.012065049391841946
0.009182542835656282,0.012159129090786909
0.009288978720164497,0.012284792688663396
0.009396648314954691,0.01238088838115718
0.009505565920101192,0.01249311202204153
0.009615746001432095,0.012588535716685705
0.009727203192450537,0.0126953833747732
0.009839952296278227,0.012796183052214232
0.009954008287621519,0.012908406693098581
0.010069386314760271,0.012997110409246693
0.010186101701559752,0.013085142127545194
0.010304169949505875,0.013198709764128755
0.01042360673976401,0.013337141321147772
0.010544427935261684,0.013442644983536053
0.010666649582795389,0.013558228613668436
0.010790287915161836,0.013669780256703179
0.01091535935331391,0.013761843962099321
0.011041880508541602,0.013890867549223843
0.011169868184678225,0.014018547140649148
0.011299339380332217,0.014138162757879175
0.011430311291144786,0.014281298299845441
0.011562801312073753,0.014388817955782543
0.011696827039703846,0.014540689469793696
0.01183240627458378,0.014673745044015859
0.011969557023590427,0.014794704656945098
0.012108297502320394,0.014913648276325516
0.012248646137509308,0.015048047846246892
0.012390621569479156,0.015189167394664338
0.012534242654613994,0.015335662925878638
0.01267952846786434,0.015481486459243332
0.012826498305280598,0.01561319803776628
0.012975171686575868,0.0157617095625294
0.013125568357718427,0.015891405147503528
0.013277708293554291,0.016025132719575296
0.013431611700460153,0.016158860291647068
0.013587299019027091,0.016307371816410187
0.013744790926775366,0.016469995296015054
0.013904108340900697,0.016628586788522276
0.014065272421052363,0.01679994624017203
0.014228304572143519,0.016947785767085548
0.014393226447194065,0.017120489214434514
0.014560059950206485,0.0172952086553323
0.014728827239075018,0.01744036019084739
0.014899550728528537,0.017604999664001076
0.015072253093107555,0.01780055103823668
0.01524695727017573,0.01800282239096835
0.015423686462966274,0.018160741885625966
0.01560246414366368,0.018331429339426115
0.015783314056521166,0.018514212754519185
0.01596626022101425,0.01868288421477051
0.01615132693503091,0.01889859552449432
0.01633853877809862,0.019052483032054295
0.016527920614648955,0.01925072239768833
0.0167194975973199,0.0194240978428869
0.016913295170296487,0.01961225724077683
0.01710933907269015,0.01980848061286204
0.01730765534195726,0.02001679994624017
0.01750827031735725,0.020210335326926954
0.017711210643450888,0.020410590686109804
0.017916503273639015,0.02061823802163833
0.018124175473742375,0.0208299173442645
0.018334254825622908,0.021119548417445067
0.018546769230846995,0.021338619716416908
0.018761746914391215,0.021582554935824207
0.018979216428391014,0.02180162623479605
0.019199206655932846,0.02199045763053558
0.019421746814890263,0.02217189704992944
0.019646866461804465,0.022424568241381625
0.01987459549580984,0.02267791143068342
0.02010496416260499,0.02296687050601438
0.02033800305846982,0.023212149721120894
0.020573743134329137,0.02348027686311404
0.02081221569986339,0.02373832403736308
0.021053452427667062,0.024008467172905047
0.02129748535745521,0.024289362274040723
0.021544346900318843,0.024523217525703918
0.02179406984302956,0.02477924870640414
0.0220466873523941,0.02505006383979571
0.022302232979659387,0.025361198844163702
0.022560740664968614,0.02567300584638129
0.022822244741868985,0.02598548484644849
0.023086779941871697,0.0262892278744708
0.023354381399064792,0.026578858947651367
0.023625084654779475,0.026885289967072106
0.023898925662310503,0.02718634500369599
0.024175940791691306,0.027477992070425374
0.024456166834524465,0.027786439083394936
0.024739641008868142,0.028081446139372357
0.025026400964179192,0.028380485182447412
0.025316484786313556,0.02871379611585243
0.025609931002584595,0.029004771184732214
0.025906778586880088,0.029289698272965525
0.026207066964838526,0.02960150527518312
0.02651083601908539,0.029946240172031447
0.026818126094530156,0.03021772730327263
0.02712897800372467,0.030516094348498085
0.027443433032283655,0.030849405281903098
0.02776153294436801,0.031204220146495532
0.028083319988231725,0.03154559505409583
0.028408836901833042,0.031903097910086685
0.028738126918510663,0.032212888918755456
0.029071233772725785,0.03253947987366441
0.029408201705870638,0.03282642295544654
0.029749075472144403,0.03307506215980109
0.030093900344497212,0.03337342920502655
0.03044272212064303,0.03368254821584571
0.030795587129142266,0.033951347355688465
0.03115254223555488,0.03429473825683758
0.03151363484866479,0.034636113164437876
0.031878912926776456,0.03496606410859485
0.03224842498408442,0.035347086889321956
0.0326222200971167,0.035736845642093944
0.03300034791125285,0.036088300517438346
0.03338285864731761,0.03647066729386465
0.033769803108250916,0.036866474027283117
0.03416123268585528,0.03724816880585982
0.034557199367621395,0.037672871446811376
0.03495775574363275,0.03806263019958336
0.035362955013550426,0.038433573012566356
0.03577285099367873,0.03887776359115651
0.0361874981241128,0.039274914320274176
0.03660695147596903,0.039703648948323365
0.03703126675869927,0.040109535649485925
0.03746050032748993,0.04051139036355084
0.037894709190746674,0.040942812982998456
0.03833395101766601,0.04136482763255157
0.03877828414589457,0.04179020227135273
0.03922776758927719,0.04220280895101135
0.03968246104569482,0.04262280760701566
0.040142424904993215,0.04303071030172704
0.040607720257003654,0.0434661649082723
0.041078408899656464,0.04389691552987031
0.04155455334718875,0.044361266043948654
0.04203621683844714,0.04476177676231437
0.04252346334528682,0.04519454337746119
0.04301635758106795,0.0456347019689537
0.0435149650092505,0.04605806061420603
0.044019351852088745,0.04654996304011827
0.044529585099426554,0.04698743364021235
0.04504573251759458,0.04747866406827498
0.04556786265841064,0.04795712653719508
0.046096044868284336,0.04845306095020496
0.04663034929742731,0.04890867549223843
0.04717084690917017,0.049357570055775825
0.047717609489387455,0.04982931254619985
0.04827070965603183,0.050305759021571125
0.0488302208687788,0.050825213359317244
0.0493962174387832,0.0513668436261004
0.04996877453854884,0.05190578590148511
0.0505479682119124,0.0524709360930045
0.05113387538414326,0.052991734426449846
0.05172657387216019,0.053532020697533766
0.05232614239486662,0.054147570727773674
0.052932660583605615,0.0548242725623278
0.05354620899273607,0.0555271823130166
0.05416686911033152,0.05628116390027552
0.05479472336900287,0.05708285733485653
0.05542985515684669,0.05792890262751159
0.05607234882852033,0.05879510785565486
0.05672228971644543,0.05962972918486661
0.05737976414214134,0.06044553457428936
0.05804485942768978,0.06136012364760433
0.05871766390733255,0.06224312882198777
0.05939826693920356,0.06316779786304684
0.060086758917196864,0.06413211477723271
0.0607832312829723,0.06511390363550837
0.06148777653810023,0.0661434043411061
0.062200488256347115,0.06709360930045025
0.06292146109610344,0.06813318997379209
0.06365079081295572,0.0690827229352866
0.06438857427240419,0.07012700759357571
0.06513490946272803,0.07114441233788052
0.0658898955079995,0.07212552919830656
0.06665363268124913,0.073222229688865
0.06742622241778341,0.07437336200524157
0.06820776732865685,0.0753907667495464
0.06899837121430018,0.07648276325515758
0.0697981390783066,0.07763120758013575
0.07060717714137772,0.07864794032659096
0.07142559285543126,0.07976412875478797
0.07225349491787214,0.08081513339157315
0.07309099328602911,0.08183791411867482
0.07393819919175866,0.08289362274040724
0.07479522515621821,0.08399502721591291
0.07566218500481055,0.08514011155164303
0.07653919388230147,0.08627041193468181
0.0774263682681127,0.0874994960016128
0.07832382599179197,0.08859686849002082
0.07923168624866253,0.0897056649418722
0.08015006961565405,0.09091122908406693
0.08107909806731686,0.09211007324776561
0.08201889499202203,0.09325381358779652
0.08296958520834907,0.09456958537732678
0.08393129498166364,0.09575028559908609
0.08490415204088747,0.09702775351118877
0.0858882855954625,0.09826557355016464
0.08688382635251184,0.09943955379342787
0.08789090653419954,0.10061756602378873
0.08890965989529158,0.1019232578455749
0.08994022174092044,0.10311605402862711
0.09098272894455559,0.10425576238156038
0.09203731996618221,0.10548417445064176
0.09310413487069075,0.1067112425240239
0.09418331534647952,0.10800483838451717
0.0952750047242729,0.10926281835898126
0.09637934799615785,0.11053289429473825
0.09749649183484087,0.1119138498756804
0.0986265846131282,0.11318190981788859
0.09976977642363201,0.11447886566762988
0.10092621909870483,0.1157919494657617
0.10209606623060476,0.11724346482091257
0.10327947319189525,0.1185921645050736
0.10447659715608053,0.11989516833546132
0.10568759711848051,0.1212613399637121
0.10691263391734772,0.1226261675962637
0.10815187025522892,0.12405550702237753
0.10940547072057435,0.12550097439688193
0.11067360180959745,0.12691082588535715
0.11195643194838795,0.12833949331362138
0.11325413151528127,0.12977353672468248
0.11456687286348727,0.1312821718970499
0.11589483034398118,0.1328828707748135
0.11723818032865997,0.13435992204824948
0.11859710123376706,0.13581815738189637
0.11997177354358855,0.13737988038438276
0.12136237983442417,0.13899603521268733
0.12276910479883604,0.14056179020227136
0.12419213527017846,0.14208588132517974
0.12563166024741215,0.14375377998790403
0.12708787092020596,0.14539412673879445
0.12856096069432965,0.14695114575633358
0.130051125217341,0.148516228748068
0.13155856240457053,0.15019756736778442
0.1330834724654076,0.15189368994019217
0.1346260579298911,0.15352530071903772
0.13618652367560827,0.15528391909145892
0.1377650769549055,0.15695047375848398
0.13936192742241435,0.15871446811370205
0.14097728716289676,0.1605476782474296
0.142611370719413,0.16231032860694844
0.14426439512181588,0.16422485048047844
0.14593657991557576,0.1661501243196022
0.1476281471909391,0.16806397419528257
0.14933932161242533,0.16990726429675423
0.15107033044866555,0.17171897049929438
0.15282140360258709,0.1735736845642094
0.15459277364194784,0.17554734224850482
0.15638467583022478,0.1775189839392514
0.15819734815786016,0.17950473758483973
0.16003103137387018,0.18146697130569184
0.16188596901781993,0.18357637255560783
0.1637624074521689,0.18565620590014115
0.16566059589499152,0.1878301189436194
0.16758078645307686,0.189959008131174
0.16952323415541215,0.19210066527787112
0.1714881969870541,0.19440830589342112
0.17347593592339325,0.19653719508097575
0.1754867149648152,0.1987809959008131
0.1775208011717636,0.20120086015724747
0.1795784647002097,0.20351522075129364
0.18165997883753285,0.20597137289160675
0.18376562003881725,0.20834218130501983
0.18589566796356882,0.210757341576507
0.18805040551285834,0.21312546199852161
0.1902301188668946,0.2156817418184262
0.19243509752303323,0.2182521335931725
0.19466563433422632,0.2207445736173644
0.19692202554791735,0.22320139775552716
0.19920457084538712,0.22590014111954843
0.20151357338155584,0.22850950876957196
0.20384933982524642,0.23121161212284122
0.20621218039991446,0.23390699549761443
0.2086024089248505,0.23662858678852228
0.21102034285685967,0.23942275384718772
0.21346630333242453,0.24217122505207983
0.21594061521035676,0.24497883206773738
0.21844360711494284,0.2479551105436463
0.22097561147959033,0.25061353403669107
0.22353696459097966,0.2535824205362543
0.22612800663372795,0.25651501915193875
0.2287490817355704,0.259512801559035
0.2314005380130654,0.2625972716887306
0.23408272761782944,0.26562730999260803
0.23679600678330787,0.2686311403803508
0.23954073587208793,0.27172905046703855
0.24231727942376008,0.274828976547275
0.24512600620333397,0.2779181506619179
0.24796728925021602,0.2810200927357033
0.2508415059277541,0.28418117062025405
0.2537490379733572,0.2872750487198441
0.2566902715491952,0.29056515019151935
0.25966559729348726,0.29379141186748203
0.26267541037238384,0.2969477857670856
0.26572011053245065,0.30016867146025134
0.26880010215376077,0.30360795645453936
0.2719157943036019,0.30704052147033123
0.2750676007908067,0.31029299106242864
0.2782559402207126,0.3136133324373362
0.28148123605075814,0.3170801693434581
0.28474391664672477,0.3205866541227068
0.28804441533962977,0.32393925139439556
0.2913831704832789,0.3274074322962167
0.2947606255124859,0.33101874874000403
0.29817722900196736,0.33448491364827626
0.30163343472591975,0.337827430952221
0.30512970171828707,0.34141791546267053
0.30866649433372745,0.344998320005376
0.3122442823092858,0.3486015724749681
0.3158635408267819,0.3529305826221356
0.31952475057592133,0.35656541899065924
0.32322839781813806,0.3602412472280089
0.3269749744511768,0.3639620993212822
0.33076497807442423,0.36765405550702235
0.3345989120549975,0.3715496270411935
0.3384772855945983,0.37542369464417713
0.34240061379714254,0.3793770579934144
0.34636941773717345,0.3832497816006989
0.3503842245290676,0.3871480411262684
0.3544455673970435,0.3910449566561387
0.3585539857459817,0.3950251999193603
0.36271002523306484,0.3989799072642968
0.3669142378402494,0.4030125663597877
0.3711671819475767,0.4071883609972448
0.37546942240733366,0.4113964115314831
0.37982153061907364,0.4156595658893892
0.3842240846055061,0.4198729924064243
0.38867766908926676,0.42429742624823596
0.393182875570577,0.42872858006854375
0.39774030240580366,0.43316443787379877
0.40235055488692933,0.4376278475908878
0.4070142453219439,0.4422249848800484
0.4117319931161679,0.44685572206168944
0.4165044248545185,0.45155365902829103
0.42133217438472886,0.4563678516228748
0.4262158829015325,0.46091862106041254
0.43115619903182284,0.46564276594314896
0.43615377892080054,0.47039244674417047
0.441209286319119,0.4750601438075398
0.4463233926710397,0.4798535044687857
0.4514967772036102,0.48476849674081046
0.4567301270168747,0.4897916806666219
0.4620241371751313,0.49483905651501914
0.46737951079924633,0.49994086418923456
0.47279695916003905,0.5049868960419327
0.4782772017727485,0.510141791546267
0.4838209664925957,0.5152671191452187
0.48942898961145315,0.5205570862173241
0.49510201595563513,0.5257274376721994
0.5008407989848213,0.5310745245615214
0.5066461008921268,0.5364101874874001
0.5125186927053332,0.5418553860627646
0.5184593543892912,0.54719642497144
0.5244688749495119,0.5526960553726228
0.5305480525369574,0.558179557825415
0.5366976945540476,0.5639567233384853
0.5429186177618943,0.5697721927289833
0.5492116483887789,0.5755150863517237
0.5555776222398878,0.5814851152476311
0.5620173848083188,0.5875519118338821
0.5685317913873753,0.5938196357771655
0.5751217071841613,0.6001068476580874
0.5817880074344935,0.6064390833949332
0.5885315775191451,0.6129561185404206
0.595353313081437,0.6193313621396411
0.6022541201461928,0.62582890934749
0.6092349152400711,0.6326517035145487
0.6162966255132942,0.6394079698944963
0.6234401888627864,0.6462038841475708
0.6306665540567405,0.6531872858006855
0.6379766808606282,0.6604482225656878
0.6453715401646701,0.6677205832941335
0.6528521141127848,0.6750332638935557
0.6604193962330305,0.68237618439621
0.6680743915695615,0.6898535044687857
0.675818116816111,0.6976043276661514
0.6836516004510238,0.7055016463947315
0.6915758828738525,0.7134238290437471
0.6995920165435374,0.7216363147637926
0.707701066118189,0.7297379208386534
0.7159041085964888,0.7380263423157045
0.7242022334607315,0.7464283314293395
0.732596542821523,0.7547086889321954
0.741088151564157,0.7633653652308313
0.7496781874966877,0.7720018815939789
0.7583677914997191,0.7806955177743431
0.7671581176779302,0.7894731536859083
0.7760503335133571,0.7985007727975271
0.7850456200204509,0.807548551844634
0.794145171902934,0.8166749546401452
0.8033501977124734,0.8257126537195081
0.8126619200091946,0.8349640481150459
0.822081575524054,0.8441374907600296
0.8316104153230961,0.8532276056716619
0.8412497049736118,0.8624400241919226
0.8510007247122247,0.8715254351186076
0.8608647696149244,0.8806074860560447
0.8708431497690724,0.8901431355419662
0.880937190447399,0.89948726564075
0.8911482322840202,0.9086452523351924
0.9014776314524917,0.917887238760836
0.9119267598459299,0.927022377528392
0.9224970052592174,0.9365593710100129
0.9331897715733238,0.9455392782743095
0.9440064789417604,0.9547133929171426
0.9549485639791966,0.9638780995900813
0.9660174799522646,0.973052886230764
0.9772146969725725,0.9820428734628048
0.9885417021919574,0.9911686042604664
1.0,1.0


==> data/ELD/LiRA/NHiTS-offline/total/roc_MSELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,4.166386667562664e-05
1.0233165783302449e-05,4.166386667562664e-05
1.0351779556301762e-05,4.166386667562664e-05
1.0471768194855202e-05,4.166386667562664e-05
1.05931476351837e-05,4.166386667562664e-05
1.0715933998226711e-05,4.166386667562664e-05
1.084014359178331e-05,4.166386667562664e-05
1.09657929126781e-05,4.166386667562664e-05
1.1092898648952227e-05,4.166386667562664e-05
1.1221477682079803e-05,4.166386667562664e-05
1.1351547089209991e-05,4.166386667562664e-05
1.148312414543511e-05,4.166386667562664e-05
1.1616226326085018e-05,4.166386667562664e-05
1.1750871309048075e-05,4.166386667562664e-05
1.1887076977119033e-05,4.166386667562664e-05
1.2024861420374123e-05,4.166386667562664e-05
1.216424293857368e-05,4.166386667562664e-05
1.2305240043592616e-05,4.166386667562664e-05
1.244787146187906e-05,4.166386667562664e-05
1.259215613694151e-05,4.166386667562664e-05
1.2738113231864785e-05,4.166386667562664e-05
1.288576213185518e-05,4.166386667562664e-05
1.3035122446815089e-05,4.166386667562664e-05
1.3186214013947484e-05,4.166386667562664e-05
1.3339056900390587e-05,4.166386667562664e-05
1.3493671405883065e-05,4.233586452523352e-05
1.3650078065460137e-05,4.233586452523352e-05
1.3808297652180924e-05,4.233586452523352e-05
1.3968351179887397e-05,4.233586452523352e-05
1.4130259905995336e-05,4.233586452523352e-05
1.429404533431761e-05,4.233586452523352e-05
1.4459729217920196e-05,4.233586452523352e-05
1.4627333562011299e-05,4.233586452523352e-05
1.4796880626863964e-05,4.233586452523352e-05
1.4968392930772556e-05,4.233586452523352e-05
1.514189325304352e-05,4.233586452523352e-05
1.53174046370208e-05,4.233586452523352e-05
1.5494950393146317e-05,4.233586452523352e-05
1.567455410205595e-05,4.233586452523352e-05
1.5856239617711373e-05,4.233586452523352e-05
1.60400310705682e-05,4.233586452523352e-05
1.622595287078087e-05,4.233586452523352e-05
1.6414029711444665e-05,4.233586452523352e-05
1.6604286571875295e-05,4.233586452523352e-05
1.6796748720926532e-05,4.233586452523352e-05
1.6991441720346258e-05,4.435185807405416e-05
1.7188391428171457e-05,4.435185807405416e-05
1.7387624002162504e-05,4.435185807405416e-05
1.7589165903277326e-05,4.435185807405416e-05
1.7793043899185774e-05,4.435185807405416e-05
1.7999285067824765e-05,4.435185807405416e-05
1.8207916800994626e-05,4.435185807405416e-05
1.8418966807997107e-05,4.435185807405416e-05
1.86324631193156e-05,4.435185807405416e-05
1.8848434090337955e-05,4.435185807405416e-05
1.906690840512252e-05,4.435185807405416e-05
1.9287915080207776e-05,4.435185807405416e-05
1.9511483468466162e-05,4.435185807405416e-05
1.9737643263002554e-05,4.435185807405416e-05
1.9966424501097934e-05,4.435185807405416e-05
2.0197857568198782e-05,5.3087830118943625e-05
2.0431973201952705e-05,5.3087830118943625e-05
2.066880249629082e-05,5.3087830118943625e-05
2.09083769055575e-05,5.3087830118943625e-05
2.1150728248687946e-05,5.3087830118943625e-05
2.1395888713434215e-05,5.3087830118943625e-05
2.1643890860640203e-05,5.3087830118943625e-05
2.189476762856621e-05,5.3087830118943625e-05
2.2148552337263592e-05,5.3087830118943625e-05
2.2405278693000182e-05,5.3087830118943625e-05
2.266498079273693e-05,5.3087830118943625e-05
2.2927693128656486e-05,5.3087830118943625e-05
2.3193450592744275e-05,5.3087830118943625e-05
2.3462288481422625e-05,5.3087830118943625e-05
2.3734242500238664e-05,5.3087830118943625e-05
2.4009348768606518e-05,5.3087830118943625e-05
2.4287643824604503e-05,5.3087830118943625e-05
2.45691646298279e-05,5.3087830118943625e-05
2.4853948574297985e-05,5.3087830118943625e-05
2.5142033481427965e-05,5.3087830118943625e-05
2.543345761304648e-05,5.3087830118943625e-05
2.5728259674479322e-05,5.3087830118943625e-05
2.6026478819690045e-05,5.3087830118943625e-05
2.63281546564802e-05,5.3087830118943625e-05
2.6633327251749808e-05,5.3087830118943625e-05
2.694203713681882e-05,5.644781936697803e-05
2.7254325312810276e-05,5.644781936697803e-05
2.7570233256095827e-05,5.644781936697803e-05
2.7889802923804396e-05,5.644781936697803e-05
2.8213076759394707e-05,5.644781936697803e-05
2.8540097698292373e-05,5.644781936697803e-05
2.8870909173592345e-05,5.644781936697803e-05
2.9205555121827452e-05,5.644781936697803e-05
2.95440799888038e-05,5.644781936697803e-05
2.9886528735503827e-05,5.644781936697803e-05
3.0232946844057763e-05,5.644781936697803e-05
3.0583380323784315e-05,5.913581076540555e-05
3.0937875717301366e-05,5.913581076540555e-05
3.12964801067075e-05,5.913581076540555e-05
3.165924111983521e-05,5.913581076540555e-05
3.20262069365765e-05,5.913581076540555e-05
3.2397426295281954e-05,5.913581076540555e-05
3.277294849923382e-05,5.913581076540555e-05
3.315282342319423e-05,5.913581076540555e-05
3.353710152002929e-05,5.913581076540555e-05
3.392583382740992e-05,6.0479806464619316e-05
3.4319071974590426e-05,6.0479806464619316e-05
3.4716868189265594e-05,6.0479806464619316e-05
3.511927530450728e-05,6.0479806464619316e-05
3.552634676578139e-05,6.0479806464619316e-05
3.5938136638046256e-05,6.0479806464619316e-05
3.6354699612933176e-05,6.0479806464619316e-05
3.677609101601031e-05,6.0479806464619316e-05
3.720236681413066e-05,6.11518043142262e-05
3.7633583622865324e-05,6.11518043142262e-05
3.806979871402284e-05,6.11518043142262e-05
3.8511070023255685e-05,6.11518043142262e-05
3.895745615775501e-05,6.11518043142262e-05
3.940901640403448e-05,6.11518043142262e-05
3.986581073580439e-05,6.11518043142262e-05
4.032789982193705e-05,6.518379141186748e-05
4.079534503452449e-05,6.518379141186748e-05
4.1268208457029516e-05,6.518379141186748e-05
4.174655289253135e-05,6.518379141186748e-05
4.223044187206672e-05,6.518379141186748e-05
4.271993966306776e-05,6.518379141186748e-05
4.321511127789762e-05,6.518379141186748e-05
4.371602248248502e-05,6.652778711108125e-05
4.422273980505897e-05,6.652778711108125e-05
4.473533054498463e-05,6.652778711108125e-05
4.525386278170167e-05,6.652778711108125e-05
4.577840538376616e-05,6.652778711108125e-05
4.6309028017997366e-05,6.652778711108125e-05
4.684580115873045e-05,6.652778711108125e-05
4.738879609717651e-05,6.921577850950875e-05
4.793808495089107e-05,6.921577850950875e-05
4.8493740673352334e-05,6.921577850950875e-05
4.9055837063650453e-05,6.921577850950875e-05
4.962444877628913e-05,6.921577850950875e-05
5.0199651331100794e-05,6.921577850950875e-05
5.0781521123276707e-05,6.988777635911566e-05
5.137013543351339e-05,6.988777635911566e-05
5.196557243827657e-05,6.988777635911566e-05
5.2567911220184194e-05,6.988777635911566e-05
5.3177231778509664e-05,6.988777635911566e-05
5.379361503980698e-05,7.12317720583294e-05
5.441714286865888e-05,7.12317720583294e-05
5.5047898078549675e-05,7.12317720583294e-05
5.5685964442864085e-05,7.12317720583294e-05
5.633142670601352e-05,7.12317720583294e-05
5.698437059469136e-05,7.12317720583294e-05
5.764488282925873e-05,7.257576775754318e-05
5.8313051135262185e-05,7.257576775754318e-05
5.8988964255084936e-05,7.257576775754318e-05
5.9672711959733106e-05,7.257576775754318e-05
6.0364385060758635e-05,7.257576775754318e-05
6.106407542232036e-05,7.459176130636383e-05
6.177187597338488e-05,7.459176130636383e-05
6.248788072006888e-05,7.459176130636383e-05
6.321218475812448e-05,7.459176130636383e-05
6.394488428556937e-05,7.459176130636383e-05
6.468607661546321e-05,7.459176130636383e-05
6.543586018883229e-05,7.459176130636383e-05
6.619433458774387e-05,7.459176130636383e-05
6.696160054853215e-05,7.459176130636383e-05
6.773775997517745e-05,7.52637591559707e-05
6.852291595284057e-05,7.52637591559707e-05
6.9317172761554e-05,7.52637591559707e-05
7.012063589007177e-05,7.52637591559707e-05
7.09334120498799e-05,7.593575700557758e-05
7.17556091893692e-05,7.593575700557758e-05
7.258733650817246e-05,7.593575700557758e-05
7.342870447166758e-05,7.593575700557758e-05
7.42798248256491e-05,7.660775485518446e-05
7.514081061116962e-05,7.660775485518446e-05
7.601177617955322e-05,7.660775485518446e-05
7.689283720758305e-05,7.660775485518446e-05
7.778411071286482e-05,7.660775485518446e-05
7.868571506936843e-05,7.660775485518446e-05
7.959777002314978e-05,7.660775485518446e-05
8.05203967082547e-05,7.660775485518446e-05
8.145371766280736e-05,7.660775485518446e-05
8.239785684528512e-05,7.660775485518446e-05
8.335293965098187e-05,7.660775485518446e-05
8.43190929286625e-05,7.795175055439823e-05
8.529644499741017e-05,7.795175055439823e-05
8.628512566366886e-05,7.795175055439823e-05
8.728526623848371e-05,7.795175055439823e-05
8.829699955494083e-05,8.198373765203951e-05
8.932045998580959e-05,8.198373765203951e-05
9.03557834613892e-05,8.198373765203951e-05
9.140310748756223e-05,8.467172905046703e-05
9.246257116405733e-05,8.467172905046703e-05
9.353431520292377e-05,8.467172905046703e-05
9.461848194721992e-05,8.534372690007392e-05
9.571521538991856e-05,8.534372690007392e-05
9.682466119303115e-05,8.534372690007392e-05
9.794696670695385e-05,8.534372690007392e-05
9.908228099003788e-05,8.534372690007392e-05
0.00010023075482838654,8.534372690007392e-05
0.00010139254075588153,8.735972044889457e-05
0.00010256779307444219,8.735972044889457e-05
0.00010375666787451859,8.735972044889457e-05
0.00010495932305582277,8.803171829850145e-05
0.00010617591834830001,8.803171829850145e-05
0.00010740661533334334,8.803171829850145e-05
0.00010865157746525384,8.93757139977152e-05
0.00010991097009294972,8.93757139977152e-05
0.0001111849604819271,9.00477118473221e-05
0.00011247371783647519,9.00477118473221e-05
0.00011377741332214914,9.00477118473221e-05
0.00011509622008850323,9.206370539614273e-05
0.00011643031329208767,9.206370539614273e-05
0.00011777987011971193,9.407969894496338e-05
0.0001191450698119776,9.407969894496338e-05
0.00012052609368708426,9.407969894496338e-05
0.00012192312516491107,9.407969894496338e-05
0.0001233363497913776,9.407969894496338e-05
0.00012476595526308696,9.407969894496338e-05
0.00012621213145225474,9.407969894496338e-05
0.00012767507043192657,9.407969894496338e-05
0.0001291549665014884,9.475169679457026e-05
0.00013065201621247213,9.475169679457026e-05
0.00013216641839466052,9.475169679457026e-05
0.00013369837418249466,9.475169679457026e-05
0.00013524808704178755,9.743968819299779e-05
0.0001368157627967472,9.743968819299779e-05
0.00013840160965731315,9.743968819299779e-05
0.00014000583824680976,9.743968819299779e-05
0.00014162866162991988,9.878368389221156e-05
0.0001432702953409831,9.878368389221156e-05
0.00014493095741262166,0.00010281567098985283
0.00014661086840469845,0.00010281567098985283
0.00014831025143361044,0.00010348766883945971
0.00015002933220192182,0.00010348766883945971
0.00015176833902834055,0.0001041596666890666
0.00015352750287804228,0.0001041596666890666
0.000155307057393346,0.00010617566023788724
0.00015710723892474503,0.00010617566023788724
0.00015892828656229778,0.000107519655937101
0.00016077044216738237,0.000107519655937101
0.00016263395040481922,0.00010819165378670789
0.00016451905877536624,0.00010819165378670789
0.00016642601764859036,0.00010953564948592166
0.00016835508029612023,0.00011020764733552853
0.00017030650292528443,0.00011020764733552853
0.0001722805447131394,0.00011020764733552853
0.00017427746784089192,0.00011020764733552853
0.00017629753752872057,0.00011020764733552853
0.0001783410220710008,0.00011356763658356293
0.00018040819287193827,0.00011356763658356293
0.00018249932448161524,0.0001142396344331698
0.00018461469463245476,0.0001142396344331698
0.0001867545842761076,0.00011558363013238358
0.00018891927762076664,0.00011894361938041798
0.00019110906216891378,0.00011894361938041798
0.0001933242287555045,0.00012163161077884551
0.00019556507158659492,0.00012163161077884551
0.00019783188827841644,0.00012163161077884551
0.0002001249798969037,0.0001263355957260937
0.00020244465099768038,0.0001263355957260937
0.00020479120966650856,0.0001263355957260937
0.0002071649675602069,0.00012767959142530745
0.0002095662399480433,0.000130367582823735
0.0002119953457536071,0.00013103958067334185
0.00021445260759716674,0.00013103958067334185
0.00021693835183851843,0.00013103958067334185
0.00021945290862033137,0.00013372757207176937
0.0002219966119119955,0.00013574356562059002
0.0002245697995539774,0.00013574356562059002
0.0002271728133026905,0.00013775955916941066
0.0002298059988758851,0.00013843155701901753
0.0002324697059985648,0.00013910355486862442
0.00023516428844943486,0.00013910355486862442
0.00023789010410788932,0.00013910355486862442
0.00024064751500154242,0.00014044755056783818
0.00024343688735431105,0.00014111954841744507
0.00024625859163505465,0.00014179154626705194
0.00024911300260677886,0.00014313554196626572
0.0002520004993764092,0.00014447953766547948
0.0002549214654451423,0.00014447953766547948
0.0002578762887593801,0.00014582353336469326
0.0002608653617622548,0.00014716752906390702
0.00026388908144575103,0.00014851152476312075
0.0002669478494034321,0.0001505275183119414
0.00027004207188377727,0.00015187151401115518
0.0002731721598441376,0.00015590350110879645
0.000276338529005317,0.00015590350110879645
0.00027954159990678566,0.00015657549895840335
0.0002827817979625341,0.00015657549895840335
0.0002860595535175742,0.00015926349035683086
0.000289375301905095,0.00016060748605604464
0.0002927294835042816,0.00016127948390565154
0.00029612254379880347,0.00016127948390565154
0.00029955493343598134,0.00016127948390565154
0.0003030271082866396,0.0001619514817552584
0.0003065395295056527,0.00016463947315368594
0.00031009266359319264,0.00016799946240172032
0.00031368698245668765,0.00017001545595054097
0.00031732296347349763,0.00017068745380014784
0.00032100108955431715,0.0001713594516497547
0.00032472184920731285,0.0001713594516497547
0.00032848573660300434,0.00017337544519857535
0.0003322932516398972,0.00017404744304818222
0.0003361449000108765,0.00017606343659700292
0.0003400411932703706,0.00017606343659700292
0.00034398264890229247,0.00017807943014582357
0.00034796979038876914,0.00017875142799543043
0.0003520031472796679,0.0001800954236946442
0.0003560832552629278,0.00018143941939385795
0.000360210656235707,0.00018815939788992673
0.00036438589837635443,0.00019219138498756803
0.0003686095362172158,0.00019891136348363682
0.00037288213071828336,0.00019958336133324377
0.00037720424934169976,0.00020159935488206436
0.00038157646612712486,0.000203615348430885
0.00038599936176797673,0.00020697533767891942
0.00039047352368855597,0.00021235132047577447
0.0003949995461220643,0.00021302331832538136
0.000399578030189527,0.00021571130972380888
0.00040420958397963103,0.00022243128821987772
0.0004088948226294864,0.00022377528391909142
0.00041363436840632776,0.0002244472817686983
0.00041842885079015847,0.00022579127746791212
0.0004232789065573553,0.00022579127746791212
0.00042818517986524155,0.00023183925811437402
0.0004331483223376403,0.00023654324306162218
0.00043816899315141946,0.00023990323230965662
0.00044324785912404005,0.00023990323230965662
0.00044838559480211905,0.00024326322155769102
0.0004535828825510191,0.00024527921510651164
0.00045884041264547613,0.0002472952086553323
0.0004641588833612782,0.0002513271957529736
0.0004695390010680063,0.0002513271957529736
0.0004749814803228505,0.00025468718500100797
0.0004804870439655134,0.00025871917209864927
0.0004860564232142139,0.00025939116994825614
0.0004916903577628031,0.0002634231570458975
0.0004973895958790067,0.00026409515489550435
0.0005031548945038057,0.00026543915059471814
0.0005089870193519685,0.00026678314629393187
0.0005148867450137498,0.0002681271419931456
0.0005208548550577665,0.00027014313554196625
0.0005268921421350677,0.00027283112694039376
0.0005329994080844093,0.0002748471204892144
0.0005391774640387505,0.000282911094684497
0.0005454271305329836,0.00028627108393253144
0.0005517492376129129,0.0002882870774813521
0.0005581446249454966,0.000294335058127814
0.0005646141419303673,0.00030239903232309664
0.0005711586478126435,0.00030710301727034474
0.0005777790117970507,0.00031113500436798604
0.0005844761131633638,0.00031382299576641356
0.0005912508413831881,0.0003178549828640548
0.0005981040962380944,0.0003239029635105168
0.0006050367879391225,0.00033196693770579935
0.0006120498372476703,0.00033465492910422686
0.0006191441755977848,0.0003380149183522613
0.0006263207452198692,0.000339358914051475
0.0006335804992658254,0.0003420469054499026
0.0006409244019356456,0.00034473489684833005
0.0006483534286054727,0.0003501108796451851
0.0006558685659571436,0.00035750285599086076
0.0006634708121092351,0.00037094281298299844
0.0006711611767496287,0.00037900678717828104
0.0006789406812696112,0.0003823667764263154
0.0006868103588995307,0.00039043075062159796
0.000694771254846024,0.00039513473556884623
0.0007028244264308353,0.00040588670116255623
0.0007109709432312439,0.0004085746925609838
0.0007192118872221193,0.0004119346818090182
0.0007275483529196233,0.00041462267320744575
0.0007359814475265771,0.0004240306431019421
0.0007445122910795143,0.0004253746388011558
0.0007531420165974376,0.0004341106108460452
0.0007618717702322999,0.0004374706000940797
0.0007707027114212304,0.0004569585377326792
0.0007796360130405236,0.0004623345205295343
0.0007886728615614156,0.0004690544990256031
0.0007978144572076629,0.00047846246892009945
0.0008070620141149507,0.00048585444526577507
0.0008164167604921472,0.0004892144345138096
0.0008258799387844272,0.0004999664001075196
0.0008354528058382871,0.0005026543915059472
0.0008451366330684721,0.0005140783549492642
0.0008549327066268384,0.0005160943484980848
0.0008648423275731727,0.0005248303205429743
0.0008748668120479914,0.0005288623076406156
0.0008850074914473438,0.0005443182581815738
0.00089526571259964,0.0005523822323768564
0.0009056428379445294,0.0005698541764666353
0.0009161402457138521,0.0005745581614138835
0.0009267593301146883,0.0005819501377595591
0.0009375015015145289,0.0005974060883005174
0.0009483681866285928,0.0006135340366910826
0.0009593608287093146,0.0006269739936832202
0.0009704808877380307,0.0006296619850816478
0.0009817298406188842,0.0006397419528257509
0.00099310918137498,0.000645117935622606
0.0010046204213468132,0.0006518379141186748
0.001016265089392995,0.0006625898797123849
0.0010280447320933097,0.0006693098582084537
0.0010399609139541202,0.0006740138431557019
0.0010520152176161591,0.0006867818022982326
0.0010642092440647246,0.000690813789395874
0.001076544612842316,0.0007055977420872253
0.0010890229622637305,0.0007123177205832942
0.001101645949633657,0.0007203816947785767
0.001114415251466788,0.0007324776560715006
0.0011273325637104871,0.0007452456152140313
0.0011403996019700331,0.0007566695786573483
0.0011536181017364785,0.000770109535649486
0.0011669898186171474,0.0007788455076943753
0.0011805165285688054,0.0007929574625361198
0.0011942000281335325,0.0007990054431825818
0.0012080421346773289,0.0008050534238290437
0.0012220446866314887,0.000809085410926685
0.0012362095437367692,0.0008164773872723607
0.0012505385872903913,0.0008339493313621396
0.0012650337203959038,0.0008366373227605672
0.0012796968682159415,0.0008453732948054567
0.001294529978227916,0.0008500772797527048
0.0013095350204826678,0.0008554532625495598
0.0013247139878661174,0.0008668772259928768
0.0013400688963639508,0.000871581210940125
0.001355601785329369,0.0008877091593306902
0.0013713147177539455,0.0008964451313755795
0.001387209780541621,0.0009058531012700759
0.001403289084785873,0.0009206370539614273
0.0014195547660501016,0.0009320610174047443
0.0014360089846512606,0.0009441569786976682
0.0014526539259467812,0.0009582689335394127
0.0014694918006248172,0.0009676769034339088
0.0014865248449978572,0.000979772864726833
0.0015037553212997384,0.0009871648410725085
0.001521185517986105,0.000995900813117398
0.0015388177500383464,0.001014044755056784
0.001556654359271062,0.001028156709898528
0.0015746977146430866,0.0010328606948457764
0.001592950212572123,0.001040924669041059
0.0016114142772530198,0.0010483166453867346
0.0016300923609797412,0.001051676634634769
0.0016489869444710648,0.0010624286002284791
0.001668100537200059,0.0010778845507694375
0.0016874356777273757,0.001091996505611182
0.001706994934038408,0.0011020764733552853
0.001726780903884356,0.0011141724346482092
0.0017467962151272458,0.0011242524023923125
0.0017670435260889468,0.0011397083529332706
0.0017875255259042354,0.0011497883206773737
0.0018082449348779518,0.0011565082991734424
0.0018292045048462937,0.0011665882669175459
0.0018504070195423021,0.001192796183052214
0.0018718552949655793,0.001204892144345138
0.0018935521797562953,0.0012237080841341309
0.0019155005555735278,0.001239164034675089
0.0019377033374779887,0.0012472280088703716
0.0019601634743191855,0.0012606679658625094
0.001982883949127071,0.0012741079228546469
0.002005867779508234,0.0012862038841475708
0.002029118018046678,0.0012996438411397083
0.002052637752709252,0.0013150997916806667
0.0020764301072557748,0.0013285397486728042
0.0021004982416539153,0.0013486996841610107
0.0021248453524988827,0.0013560916605066865
0.0021494746734379805,0.0013735636045964653
0.00217438947560008,0.0013917075465358511
0.0021995930680300748,0.0014024595121295614
0.0022250887981283695,0.0014165714669713057
0.002250880052095462,0.0014266514347154088
0.00227697025538168,0.0014454673745044016
0.0023033628731421313,0.0014548753443988979
0.002330061410696925,0.001472347288488677
0.002357069413996728,0.0014844432497816006
0.0023843904700937206,0.001505947180969021
0.002412028207618007,0.0015308111014044755
0.00243998629725955,0.0015442510583966132
0.0024682684522556926,0.0015550030239903233
0.0024968784288843266,0.0015751629594785298
0.0025258200269627847,0.0015926349035683084
0.002555097090352507,0.0016174988240037634
0.0025847135074695635,0.0016396747530407906
0.002614673211801092,0.0016631946777770311
0.00264498018242772,0.0016746186412203482
0.002675638444552045,0.0017068745380014784
0.0027066520700332413,0.001726362475640078
0.0027380251779278576,0.0017592903702708153
0.0027697619350368907,0.0017821382971574492
0.002801866556459195,0.001798938243397621
0.002834343306151309,0.0018190981788858275
0.0028671964974937695,0.001832538135877965
0.0029004304938639917,0.0018587460520126339
0.002934049709215787,0.0018889859552449432
0.0029680586086656023,0.0019091458907331497
0.003002461709085549,0.00194140178751428
0.0030372635797033115,0.0019629057187017
0.0030724688427090033,0.001999193602580472
0.003108082173869064,0.002032793495060816
0.0031441083031472647,0.0020522814326994153
0.00318055201533292,0.0020805053423829044
0.0032174181506763717,0.0021026812714199316
0.003254711605531848,0.0021241852026073517
0.003292437333007769,0.0021530811101404474
0.0033306003436245884,0.0021907129897184327
0.003369205705980267,0.002214904912304281
0.003408258547423452,0.0022377528391909146
0.0034477640547344642,0.002276056716618507
0.0034877274748141775,0.0023183925811437406
0.003528154115380883,0.0023546804650225123
0.0035690493456752297,0.0023802163833075733
0.0036104185971733375,0.0024205362542839863
0.0036522673643081755,0.0024527921510651167
0.0036946012051993025,0.0024944560177407433
0.003737425742391064,0.002517975942476984
0.0037807466635993493,0.002550903837107721
0.0038245697224669993,0.0025905517102345274
0.0038689007393279753,0.0026127276392715545
0.003913745601980384,0.0026550635037967873
0.0039591102664684585,0.0026920233855251665
0.004005000757873611,0.0027296552651031513
0.004051423171114647,0.0027699751360795643
0.0040983836717572615,0.002799543041462267
0.004145888496832911,0.002825750957596936
0.004193943955667186,0.002851958873731604
0.004242556430717777,0.002886230764061555
0.004291732378422158,0.0029231906457899337
0.004341478330055092,0.002960822525367919
0.004391800892596086,0.002993750419998656
0.004442706749606883,0.0030360862845238896
0.004494202662119142,0.003074390161951482
0.0045462954695324,0.0031173980243263217
0.004598992090522438,0.003155701901753914
0.004652299523960189,0.0032087897318728575
0.004706224849841282,0.0032390296351051673
0.004760775230226368,0.0032746455211343324
0.00481595791019235,0.0033116054028627107
0.004871780218794631,0.0033552852630871583
0.004928249570040513,0.003398965123311605
0.004985373463873894,0.0034339090114911632
0.005043159487171359,0.003482292856662858
0.005101615314749833,0.0035286607082857338
0.005160748710385908,0.0035649485921645054
0.005220567527846975,0.00360056447819367
0.005281079711934331,0.0036489483233653657
0.005342293299538352,0.003682548215845709
0.005404216420705915,0.003730260063167798
0.00546685729972018,0.0037786439083394934
0.0055302242561929005,0.003819635777165513
0.005594325706169377,0.003876755594382098
0.005659170163246243,0.003918419461057724
0.005724766239702178,0.003959411329883744
0.005791122647641758,0.003999731200860157
0.005858248200152536,0.004046099052483032
0.005926151812475552,0.004075666957865735
0.005994842503189409,0.004133458772931926
0.006064329395408062,0.0041690746589610915
0.006134621717992506,0.004212082521335932
0.0062057288067765,0.004257778375109199
0.0062776601058065,0.004321618170821853
0.006350425168595962,0.004389489953632149
0.00642403365939419,0.004427121833210134
0.006498495354469888,0.00448827363752436
0.006573820143409586,0.004561521403131511
0.006650018030431118,0.004614609233250454
0.006727099135712337,0.004671729050467038
0.006805073696735206,0.004737584839728514
0.0068839520696454964,0.0048054566225388074
0.006963744730628222,0.0048484644849136485
0.007044462277299037,0.004907600295679054
0.007126115430111745,0.004964048115046032
0.007208715033782135,0.00502049593441301
0.007292272058728313,0.00509575969356898
0.007376797602527731,0.005148847523687924
0.007462302891391108,0.005199919360258047
0.007548799281653432,0.00524023923123446
0.007636298261282241,0.0053101270075935755
0.0077248114514034,0.005372622807607016
0.007814350607844541,0.005445198575364558
0.00790492762269642,0.005508366373227606
0.007996554525892346,0.005570190175391438
0.008089243486805939,0.00563671796250252
0.008183006815867389,0.005687117801223036
0.008277856966198472,0.005756333579732545
0.00837380653526649,0.005818157381896378
0.008470868266557402,0.005898797123849203
0.008569055051268348,0.005960620926013037
0.008668379930019773,0.006039244674417042
0.008768856094587427,0.006113164437873799
0.008870496889654403,0.006185740205631342
0.00897331581458352,0.0062583159733888855
0.009077326525210223,0.006335595726093676
0.009182542835656282,0.006413547476648074
0.009288978720164497,0.00650292319064579
0.009396648314954691,0.006574154962704119
0.009505565920101192,0.006684362610039648
0.009615746001432095,0.0067616423627444395
0.009727203192450537,0.006844298098246085
0.009839952296278227,0.006922249848800484
0.009954008287621519,0.007002217592903703
0.010069386314760271,0.007094281298299846
0.010186101701559752,0.007185673005846381
0.010304169949505875,0.007258920771453531
0.01042360673976401,0.007336200524158324
0.010544427935261684,0.0074322962166521065
0.010666649582795389,0.007527047913446677
0.010790287915161836,0.0076265035951884955
0.01091535935331391,0.0077548551844634096
0.011041880508541602,0.007846246892009946
0.011169868184678225,0.007966534507089578
0.011299339380332217,0.008084134130770781
0.011430311291144786,0.008185605806061421
0.011562801312073753,0.008288421477051274
0.011696827039703846,0.008387877158793092
0.01183240627458378,0.008498756803978227
0.011969557023590427,0.008608292453464148
0.012108297502320394,0.008715140111551643
0.012248646137509308,0.008816611786842283
0.012390621569479156,0.008927491432027418
0.012534242654613994,0.009047107049257442
0.01267952846786434,0.009165378670788255
0.012826498305280598,0.009266178348229287
0.012975171686575868,0.00939251394395538
0.013125568357718427,0.009525569518177542
0.013277708293554291,0.009643841139708353
0.013431611700460153,0.009754720784893488
0.013587299019027091,0.009897184329010147
0.013744790926775366,0.010026879913984276
0.013904108340900697,0.010158591492507224
0.014065272421052363,0.010324574961360123
0.014228304572143519,0.010510046367851623
0.014393226447194065,0.010637053961427324
0.014560059950206485,0.01076473355285263
0.014728827239075018,0.010911229084066932
0.014899550728528537,0.011045628653988306
0.015072253093107555,0.01118742020025536
0.01524695727017573,0.01135138767555944
0.015423686462966274,0.011540891069148579
0.01560246414366368,0.01172569047779047
0.015783314056521166,0.011869498017606343
0.01596626022101425,0.012021369531617499
0.01615132693503091,0.012156441099388482
0.01633853877809862,0.012309656609098852
0.016527920614648955,0.012466232108057255
0.0167194975973199,0.012647671527451113
0.016913295170296487,0.01280155903501109
0.01710933907269015,0.012983670452254552
0.01730765534195726,0.013134197970566494
0.01750827031735725,0.013313621396411532
0.017711210643450888,0.01346885289967072
0.017916503273639015,0.013612660439486593
0.018124175473742375,0.01375781197500168
0.018334254825622908,0.013937907398696325
0.018546769230846995,0.014086418923459446
0.018761746914391215,0.014267186345003697
0.018979216428391014,0.014449297762247163
0.019199206655932846,0.014634097170889055
0.019421746814890263,0.014802096633290773
0.019646866461804465,0.014997648007526376
0.01987459549580984,0.015189839392513943
0.02010496416260499,0.015357166857066057
0.02033800305846982,0.015544654257106378
0.020573743134329137,0.015738861635642764
0.02081221569986339,0.015953900947516968
0.021053452427667062,0.01611114844432498
0.02129748535745521,0.01628317989382434
0.021544346900318843,0.016480747261608763
0.02179406984302956,0.016691754586385322
0.0220466873523941,0.01688864995632014
0.022302232979659387,0.017092937302600635
0.022560740664968614,0.017303944627377194
0.022822244741868985,0.017523015926349035
0.023086779941871697,0.017741415227471267
0.023354381399064792,0.017980646461931322
0.023625084654779475,0.018169477857670854
0.023898925662310503,0.01838182917814663
0.024175940791691306,0.018606276459915326
0.024456166834524465,0.0188374437201801
0.024739641008868142,0.019091458907331497
0.025026400964179192,0.019338754115986827
0.025316484786313556,0.01956723338485317
0.025609931002584595,0.01979705664941872
0.025906778586880088,0.020018143941939383
0.026207066964838526,0.020282911094684497
0.02651083601908539,0.020551038236677643
0.026818126094530156,0.02076742154425106
0.02712897800372467,0.02105839661313084
0.027443433032283655,0.021292251864794033
0.02776153294436801,0.021563066998185606
0.028083319988231725,0.02181036220684094
0.028408836901833042,0.02205160943484981
0.028738126918510663,0.02232242456824138
0.029071233772725785,0.02257509575969357
0.029408201705870638,0.02285531886297964
0.029749075472144403,0.023153685908205095
0.030093900344497212,0.023421141052348632
0.03044272212064303,0.023728244069618976
0.030795587129142266,0.024066930985820845
0.03115254223555488,0.024371346011692763
0.03151363484866479,0.0246488811235804
0.031878912926776456,0.02491297627847591
0.03224842498408442,0.02521671930649822
0.0326222200971167,0.025546670250655202
0.03300034791125285,0.025876621194812176
0.03338285864731761,0.02624218802499832
0.033769803108250916,0.02657818694980176
0.03416123268585528,0.026922249848800484
0.034557199367621395,0.02729386465963309
0.03495775574363275,0.02763456756938378
0.035362955013550426,0.0279981184060211
0.03577285099367873,0.028348901283515894
0.0361874981241128,0.028688260197567365
0.03660695147596903,0.029047779047107047
0.03703126675869927,0.02938713796115852
0.03746050032748993,0.029779584705328942
0.037894709190746674,0.030143807539815874
0.03833395101766601,0.03051676634634769
0.03877828414589457,0.030899805120623614
0.03922776758927719,0.03129695584974128
0.03968246104569482,0.0316799946240172
0.040142424904993215,0.03203816947785767
0.040607720257003654,0.03239029635105168
0.041078408899656464,0.03279685505006384
0.04155455334718875,0.0331644378737988
0.04203621683844714,0.033552852630871585
0.04252346334528682,0.03392648343525301
0.04301635758106795,0.0342967542503864
0.0435149650092505,0.034717424904240304
0.044019351852088745,0.035148175525838314
0.044529585099426554,0.03554129426785835
0.04504573251759458,0.03600161279483906
0.04556786265841064,0.03639069954976144
0.046096044868284336,0.03683757811975001
0.04663034929742731,0.03728244069618977
0.04717084690917017,0.03770378334789329
0.047717609489387455,0.03818762179961024
0.04827070965603183,0.03860694845776493
0.0488302208687788,0.039054499025603116
0.0493962174387832,0.03953363349237282
0.04996877453854884,0.03995766413547477
0.0505479682119124,0.040422014649553126
0.05113387538414326,0.04089644513137558
0.05172657387216019,0.041410523486324846
0.05232614239486662,0.04195148175525838
0.052932660583605615,0.042466904105906866
0.05354620899273607,0.043077078153349914
0.05416686911033152,0.04380350782877494
0.05479472336900287,0.044581009340770104
0.05542985515684669,0.045421006652778706
0.05607234882852033,0.04625361198844164
0.05672228971644543,0.04710503326389356
0.05737976414214134,0.04794503057590216
0.05804485942768978,0.04884819568577381
0.05871766390733255,0.04975068879779584
0.05939826693920356,0.05064108594852497
0.060086758917196864,0.05150325918957059
0.0607832312829723,0.05236812042201465
0.06148777653810023,0.05320811773402325
0.062200488256347115,0.05406155500302399
0.06292146109610344,0.05504606931944554
0.06365079081295572,0.055948524964720116
0.06438857427240419,0.05684228210469726
0.06513490946272803,0.057748135205967346
0.0658898955079995,0.058729252066393386
0.06665363268124913,0.05965996908809892
0.06742622241778341,0.06056783818291782
0.06820776732865685,0.061446811370203615
0.06899837121430018,0.06236610442846583
0.0697981390783066,0.0633001814394194
0.07060717714137772,0.06431019420737853
0.07142559285543126,0.06528996707210537
0.07225349491787214,0.06626167596263692
0.07309099328602911,0.06729655265103152
0.07393819919175866,0.06827498152005913
0.07479522515621821,0.06930381022780727
0.07566218500481055,0.07030239903232309
0.07653919388230147,0.0713386197164169
0.0774263682681127,0.07224044083058934
0.07832382599179197,0.07325582958134534
0.07923168624866253,0.07428331429339427
0.08015006961565405,0.0753611988441637
0.08107909806731686,0.07649015523150325
0.08201889499202203,0.0775304079026947
0.08296958520834907,0.0786425643437941
0.08393129498166364,0.07972716887305961
0.08490415204088747,0.08076540555070225
0.0858882855954625,0.08190847389288354
0.08688382635251184,0.08305893421141053
0.08789090653419954,0.08416302667831463
0.08890965989529158,0.08524830320542973
0.08994022174092044,0.08638733956051341
0.09098272894455559,0.08757543175861837
0.09203731996618221,0.08882333176533835
0.09310413487069075,0.08990793629460386
0.09418331534647952,0.09106108460452926
0.0952750047242729,0.09239634433169815
0.09637934799615785,0.0935750285599086
0.09749649183484087,0.09480276863114037
0.0986265846131282,0.09604126066796585
0.09976977642363201,0.0973133525972717
0.10092621909870483,0.09854310866205229
0.10209606623060476,0.099842752503192
0.10327947319189525,0.10119682817014986
0.10447659715608053,0.102480344062899
0.10568759711848051,0.10383777971910488
0.10691263391734772,0.1051172636247564
0.10815187025522892,0.10646260331966936
0.10940547072057435,0.1078993347221289
0.11067360180959745,0.10915328270949534
0.11195643194838795,0.11057254216786505
0.11325413151528127,0.11198978563268598
0.11456687286348727,0.11340030911901082
0.11589483034398118,0.11481889657953095
0.11723818032865997,0.1162408440292991
0.11859710123376706,0.11777703111350044
0.11997177354358855,0.11932329816544587
0.12136237983442417,0.12096162892278743
0.12276910479883604,0.12251663194677778
0.12419213527017846,0.12412270680733821
0.12563166024741215,0.12569585377326792
0.12708787092020596,0.1273046166252268
0.12856096069432965,0.12909347490088033
0.130051125217341,0.1308299173442645
0.13155856240457053,0.13256770378334787
0.1330834724654076,0.13422081849338083
0.1346260579298911,0.13589812512599958
0.13618652367560827,0.13761575162959477
0.1377650769549055,0.13933673812243802
0.13936192742241435,0.14116726026476714
0.14097728716289676,0.1430407902694711
0.142611370719413,0.14482897654727506
0.14426439512181588,0.14652711511323163
0.14593657991557576,0.14836771722330488
0.1476281471909391,0.15036623882803574
0.14933932161242533,0.1523540084671729
0.15107033044866555,0.15434379409985888
0.15282140360258709,0.15626033196693773
0.15459277364194784,0.15788925475438478
0.15638467583022478,0.1596673610644446
0.15819734815786016,0.16149049123042808
0.16003103137387018,0.16357838854915666
0.16188596901781993,0.16560916605066864
0.1637624074521689,0.16775955916941063
0.16566059589499152,0.1699496001612795
0.16758078645307686,0.1721006652778711
0.16952323415541215,0.17436193804179828
0.1714881969870541,0.17665748269605536
0.17347593592339325,0.1789100194879376
0.1754867149648152,0.18120489214434513
0.1775208011717636,0.18358107654055505
0.1795784647002097,0.18591626906793898
0.18165997883753285,0.18834755728781669
0.18376562003881725,0.19085478126469996
0.18589566796356882,0.19338149317922182
0.18805040551285834,0.19582487736039242
0.1902301188668946,0.19835494926416236
0.19243509752303323,0.20098985283247095
0.19466563433422632,0.20365768429541023
0.19692202554791735,0.20630132383576374
0.19920457084538712,0.20904710704925744
0.20151357338155584,0.21165445870573213
0.20384933982524642,0.2143155701901754
0.20621218039991446,0.2171030172703447
0.2086024089248505,0.21997446408171495
0.21102034285685967,0.2227834150930717
0.21346630333242453,0.22561252603991666
0.21594061521035676,0.22852429272226327
0.21844360711494284,0.2313379477185673
0.22097561147959033,0.23411665882669178
0.22353696459097966,0.23700960956924938
0.22612800663372795,0.23983737652039516
0.2287490817355704,0.24271890329950946
0.2314005380130654,0.24550097439688195
0.23408272761782944,0.24849270882333174
0.23679600678330787,0.251326523755124
0.23954073587208793,0.2541005308783012
0.24231727942376008,0.2570969692896983
0.24512600620333397,0.2602432632215577
0.24796728925021602,0.26331496539211074
0.2508415059277541,0.266463275317519
0.2537490379733572,0.2695437134601169
0.2566902715491952,0.27264229554465425
0.25966559729348726,0.2756810698205766
0.26267541037238384,0.27900342718903304
0.26572011053245065,0.28211477723271283
0.26880010215376077,0.28519185538606273
0.2719157943036019,0.28825952556951817
0.2750676007908067,0.29144076338955716
0.2782559402207126,0.2946448491364827
0.28148123605075814,0.29824810160607484
0.28474391664672477,0.30201666554667017
0.28804441533962977,0.3053605268463141
0.2913831704832789,0.3088065318190982
0.2947606255124859,0.31217592903702707
0.29817722900196736,0.31576574154962705
0.30163343472591975,0.3194388817955782
0.30512970171828707,0.32286203884147574
0.30866649433372745,0.3264592433304213
0.3122442823092858,0.3302640951548955
0.3158635408267819,0.3340689469793697
0.31952475057592133,0.33779651905113905
0.32322839781813806,0.34150661917881864
0.3269749744511768,0.34538404677105033
0.33076497807442423,0.34919427457832136
0.3345989120549975,0.3530575902157113
0.3384772855945983,0.3569363618036422
0.34240061379714254,0.36089241314427795
0.34636941773717345,0.3649109602849271
0.3503842245290676,0.3689610913245077
0.3544455673970435,0.37284658289093475
0.3585539857459817,0.37684765808749415
0.36271002523306484,0.3809354210066528
0.3669142378402494,0.3850561118204422
0.3711671819475767,0.3890592030105504
0.37546942240733366,0.3931893017942342
0.37982153061907364,0.3973933203413749
0.3842240846055061,0.4016920905853102
0.38867766908926676,0.40598212485720053
0.393182875570577,0.41022579127746794
0.39774030240580366,0.41450708957731336
0.40235055488692933,0.4189328674148243
0.4070142453219439,0.4233922451448156
0.4117319931161679,0.42784221490491225
0.4165044248545185,0.4323251125596398
0.42133217438472886,0.43686445803373425
0.4262158829015325,0.44152677911430677
0.43115619903182284,0.4461978361669242
0.43615377892080054,0.4509206370539614
0.441209286319119,0.4556971977689671
0.4463233926710397,0.46035212687319405
0.4514967772036102,0.4653672468248102
0.4567301270168747,0.47043276661514677
0.4620241371751313,0.47573751763994354
0.46737951079924633,0.48081849338082117
0.47279695916003905,0.4860775485518447
0.4782772017727485,0.49136482763255157
0.4838209664925957,0.49658221893689936
0.48942898961145315,0.5018540420670654
0.49510201595563513,0.5072360728445668
0.5008407989848213,0.5127115113231637
0.5066461008921268,0.518211813722196
0.5125186927053332,0.5238680196223371
0.5184593543892912,0.5295531214300115
0.5244688749495119,0.5352630871581211
0.5305480525369574,0.541034204690545
0.5366976945540476,0.5469739936832202
0.5429186177618943,0.5528472548887844
0.5492116483887789,0.5588918755459982
0.5555776222398878,0.5651427995430416
0.5620173848083188,0.5713816275787917
0.5685317913873753,0.5776144076338957
0.5751217071841613,0.5838458436933002
0.5817880074344935,0.5900927357032457
0.5885315775191451,0.596492171225052
0.595353313081437,0.6030616222028089
0.6022541201461928,0.6097493448020965
0.6092349152400711,0.6165049391841946
0.6162966255132942,0.6235232847254888
0.6234401888627864,0.6305940460990526
0.6306665540567405,0.637943686580203
0.6379766808606282,0.6451952153753109
0.6453715401646701,0.6527787111081245
0.6528521141127848,0.6604777904710705
0.6604193962330305,0.6684658289093475
0.6680743915695615,0.6765640749949601
0.675818116816111,0.6846589610913245
0.6836516004510238,0.6928963107318056
0.6915758828738525,0.7011329883744373
0.6995920165435374,0.7096384651569114
0.707701066118189,0.7181782138297157
0.7159041085964888,0.7270425374638801
0.7242022334607315,0.7358329413345878
0.732596542821523,0.7446139372354008
0.741088151564157,0.7535387406760299
0.7496781874966877,0.7625939116994825
0.7583677914997191,0.7715677709831328
0.7671581176779302,0.7806168940259391
0.7760503335133571,0.7899065922989046
0.7850456200204509,0.7993226261675963
0.794145171902934,0.8086452523351925
0.8033501977124734,0.8183220213695316
0.8126619200091946,0.8276943753779988
0.822081575524054,0.8373382165177071
0.8316104153230961,0.8468483300853438
0.8412497049736118,0.8565082991734426
0.8510007247122247,0.8661514683153013
0.8608647696149244,0.8757079497345608
0.8708431497690724,0.8853255829581345
0.880937190447399,0.894979504065587
0.8911482322840202,0.9044647537127881
0.9014776314524917,0.9137450440158592
0.9119267598459299,0.9231133660372286
0.9224970052592174,0.9324843760499967
0.9331897715733238,0.9415502990390431
0.9440064789417604,0.9504273906323499
0.9549485639791966,0.9597251528795108
0.9660174799522646,0.9690135071567771
0.9772146969725725,0.978485316846986
0.9885417021919574,0.9886560043007862
1.0,1.0


==> data/ELD/LiRA/NHiTS-offline/total/roc_RescaledSMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.00025737517639943554
1.0233165783302449e-05,0.00025737517639943554
1.0351779556301762e-05,0.00025737517639943554
1.0471768194855202e-05,0.00025737517639943554
1.05931476351837e-05,0.00025737517639943554
1.0715933998226711e-05,0.00025737517639943554
1.084014359178331e-05,0.00025737517639943554
1.09657929126781e-05,0.00025737517639943554
1.1092898648952227e-05,0.00025737517639943554
1.1221477682079803e-05,0.00025737517639943554
1.1351547089209991e-05,0.00025737517639943554
1.148312414543511e-05,0.00025737517639943554
1.1616226326085018e-05,0.00025737517639943554
1.1750871309048075e-05,0.00025737517639943554
1.1887076977119033e-05,0.00025737517639943554
1.2024861420374123e-05,0.00025737517639943554
1.216424293857368e-05,0.00025737517639943554
1.2305240043592616e-05,0.00025737517639943554
1.244787146187906e-05,0.00025737517639943554
1.259215613694151e-05,0.00025737517639943554
1.2738113231864785e-05,0.00025737517639943554
1.288576213185518e-05,0.00025737517639943554
1.3035122446815089e-05,0.00025737517639943554
1.3186214013947484e-05,0.00025737517639943554
1.3339056900390587e-05,0.00025737517639943554
1.3493671405883065e-05,0.00029030307103017274
1.3650078065460137e-05,0.00029030307103017274
1.3808297652180924e-05,0.00029030307103017274
1.3968351179887397e-05,0.00029030307103017274
1.4130259905995336e-05,0.00029030307103017274
1.429404533431761e-05,0.00029030307103017274
1.4459729217920196e-05,0.00029030307103017274
1.4627333562011299e-05,0.00029030307103017274
1.4796880626863964e-05,0.00029030307103017274
1.4968392930772556e-05,0.00029030307103017274
1.514189325304352e-05,0.00029030307103017274
1.53174046370208e-05,0.00029030307103017274
1.5494950393146317e-05,0.00029030307103017274
1.567455410205595e-05,0.00029030307103017274
1.5856239617711373e-05,0.00029030307103017274
1.60400310705682e-05,0.00029030307103017274
1.622595287078087e-05,0.00029030307103017274
1.6414029711444665e-05,0.00029030307103017274
1.6604286571875295e-05,0.00029030307103017274
1.6796748720926532e-05,0.00029030307103017274
1.6991441720346258e-05,0.00036287883878771584
1.7188391428171457e-05,0.00036287883878771584
1.7387624002162504e-05,0.00036287883878771584
1.7589165903277326e-05,0.00036287883878771584
1.7793043899185774e-05,0.00036287883878771584
1.7999285067824765e-05,0.00036287883878771584
1.8207916800994626e-05,0.00036287883878771584
1.8418966807997107e-05,0.00036287883878771584
1.86324631193156e-05,0.00036287883878771584
1.8848434090337955e-05,0.00036287883878771584
1.906690840512252e-05,0.00036287883878771584
1.9287915080207776e-05,0.00036287883878771584
1.9511483468466162e-05,0.00036287883878771584
1.9737643263002554e-05,0.00036287883878771584
1.9966424501097934e-05,0.00036287883878771584
2.0197857568198782e-05,0.0003843827699751361
2.0431973201952705e-05,0.0003843827699751361
2.066880249629082e-05,0.0003843827699751361
2.09083769055575e-05,0.0003843827699751361
2.1150728248687946e-05,0.0003843827699751361
2.1395888713434215e-05,0.0003843827699751361
2.1643890860640203e-05,0.0003843827699751361
2.189476762856621e-05,0.0003843827699751361
2.2148552337263592e-05,0.0003843827699751361
2.2405278693000182e-05,0.0003843827699751361
2.266498079273693e-05,0.0003843827699751361
2.2927693128656486e-05,0.0003843827699751361
2.3193450592744275e-05,0.0003843827699751361
2.3462288481422625e-05,0.0003843827699751361
2.3734242500238664e-05,0.0004280626301995834
2.4009348768606518e-05,0.0004280626301995834
2.4287643824604503e-05,0.0004280626301995834
2.45691646298279e-05,0.0004280626301995834
2.4853948574297985e-05,0.0004280626301995834
2.5142033481427965e-05,0.0004280626301995834
2.543345761304648e-05,0.0004280626301995834
2.5728259674479322e-05,0.0004280626301995834
2.6026478819690045e-05,0.0004280626301995834
2.63281546564802e-05,0.0004280626301995834
2.6633327251749808e-05,0.0004280626301995834
2.694203713681882e-05,0.0004905584302130233
2.7254325312810276e-05,0.0004905584302130233
2.7570233256095827e-05,0.0004905584302130233
2.7889802923804396e-05,0.0004905584302130233
2.8213076759394707e-05,0.0004905584302130233
2.8540097698292373e-05,0.0004905584302130233
2.8870909173592345e-05,0.0004905584302130233
2.9205555121827452e-05,0.0004905584302130233
2.95440799888038e-05,0.0004905584302130233
2.9886528735503827e-05,0.0004905584302130233
3.0232946844057763e-05,0.0004905584302130233
3.0583380323784315e-05,0.0005315502990390431
3.0937875717301366e-05,0.0005315502990390431
3.12964801067075e-05,0.0005315502990390431
3.165924111983521e-05,0.0005315502990390431
3.20262069365765e-05,0.0005315502990390431
3.2397426295281954e-05,0.0005315502990390431
3.277294849923382e-05,0.0005315502990390431
3.315282342319423e-05,0.0005315502990390431
3.353710152002929e-05,0.0005315502990390431
3.392583382740992e-05,0.0005711981721658489
3.4319071974590426e-05,0.0005711981721658489
3.4716868189265594e-05,0.0005711981721658489
3.511927530450728e-05,0.0005711981721658489
3.552634676578139e-05,0.0005711981721658489
3.5938136638046256e-05,0.0005711981721658489
3.6354699612933176e-05,0.0005711981721658489
3.677609101601031e-05,0.0005711981721658489
3.720236681413066e-05,0.000645117935622606
3.7633583622865324e-05,0.000645117935622606
3.806979871402284e-05,0.000645117935622606
3.8511070023255685e-05,0.000645117935622606
3.895745615775501e-05,0.000645117935622606
3.940901640403448e-05,0.000645117935622606
3.986581073580439e-05,0.000645117935622606
4.032789982193705e-05,0.0006767018345541294
4.079534503452449e-05,0.0006767018345541294
4.1268208457029516e-05,0.0006767018345541294
4.174655289253135e-05,0.0006767018345541294
4.223044187206672e-05,0.0006767018345541294
4.271993966306776e-05,0.0006767018345541294
4.321511127789762e-05,0.0006767018345541294
4.371602248248502e-05,0.000736509643169142
4.422273980505897e-05,0.000736509643169142
4.473533054498463e-05,0.000736509643169142
4.525386278170167e-05,0.000736509643169142
4.577840538376616e-05,0.000736509643169142
4.6309028017997366e-05,0.000736509643169142
4.684580115873045e-05,0.000736509643169142
4.738879609717651e-05,0.0007526375915597069
4.793808495089107e-05,0.0007526375915597069
4.8493740673352334e-05,0.0007526375915597069
4.9055837063650453e-05,0.0007526375915597069
4.962444877628913e-05,0.0007526375915597069
5.0199651331100794e-05,0.0007526375915597069
5.0781521123276707e-05,0.0007801895033935891
5.137013543351339e-05,0.0007801895033935891
5.196557243827657e-05,0.0007801895033935891
5.2567911220184194e-05,0.0007801895033935891
5.3177231778509664e-05,0.0007801895033935891
5.379361503980698e-05,0.0008164773872723607
5.441714286865888e-05,0.0008164773872723607
5.5047898078549675e-05,0.0008164773872723607
5.5685964442864085e-05,0.0008164773872723607
5.633142670601352e-05,0.0008164773872723607
5.698437059469136e-05,0.0008164773872723607
5.764488282925873e-05,0.0008581412539479872
5.8313051135262185e-05,0.0008581412539479872
5.8988964255084936e-05,0.0008581412539479872
5.9672711959733106e-05,0.0008581412539479872
6.0364385060758635e-05,0.0008581412539479872
6.106407542232036e-05,0.0010039647873126805
6.177187597338488e-05,0.0010039647873126805
6.248788072006888e-05,0.0010039647873126805
6.321218475812448e-05,0.0010039647873126805
6.394488428556937e-05,0.0010395806733418452
6.468607661546321e-05,0.0010395806733418452
6.543586018883229e-05,0.0010395806733418452
6.619433458774387e-05,0.0010395806733418452
6.696160054853215e-05,0.0010395806733418452
6.773775997517745e-05,0.0010644445937772998
6.852291595284057e-05,0.0010644445937772998
6.9317172761554e-05,0.0010644445937772998
7.012063589007177e-05,0.0010644445937772998
7.09334120498799e-05,0.0010933405013103957
7.17556091893692e-05,0.0010933405013103957
7.258733650817246e-05,0.0010933405013103957
7.342870447166758e-05,0.0010933405013103957
7.42798248256491e-05,0.0011336603722868087
7.514081061116962e-05,0.0011336603722868087
7.601177617955322e-05,0.0011336603722868087
7.689283720758305e-05,0.0011336603722868087
7.778411071286482e-05,0.0011578522948726565
7.868571506936843e-05,0.0011578522948726565
7.959777002314978e-05,0.0011578522948726565
8.05203967082547e-05,0.0011578522948726565
8.145371766280736e-05,0.0011874202002553592
8.239785684528512e-05,0.0011874202002553592
8.335293965098187e-05,0.0011874202002553592
8.43190929286625e-05,0.0012364760432766616
8.529644499741017e-05,0.0012364760432766616
8.628512566366886e-05,0.0012364760432766616
8.728526623848371e-05,0.0012364760432766616
8.829699955494083e-05,0.0012552919830656542
8.932045998580959e-05,0.0012552919830656542
9.03557834613892e-05,0.0012552919830656542
9.140310748756223e-05,0.001268731940057792
9.246257116405733e-05,0.001268731940057792
9.353431520292377e-05,0.001268731940057792
9.461848194721992e-05,0.0013036758282373496
9.571521538991856e-05,0.0013036758282373496
9.682466119303115e-05,0.0013036758282373496
9.794696670695385e-05,0.0013325717357704455
9.908228099003788e-05,0.0013325717357704455
0.00010023075482838654,0.0013325717357704455
0.00010139254075588153,0.0013493716820106175
0.00010256779307444219,0.0013493716820106175
0.00010375666787451859,0.0013493716820106175
0.00010495932305582277,0.0013574356562059003
0.00010617591834830001,0.0013574356562059003
0.00010740661533334334,0.0013574356562059003
0.00010865157746525384,0.0013856595658893892
0.00010991097009294972,0.0013856595658893892
0.0001111849604819271,0.0014340434110610846
0.00011247371783647519,0.0014340434110610846
0.00011377741332214914,0.0014340434110610846
0.00011509622008850323,0.0014555473422485049
0.00011643031329208767,0.0014555473422485049
0.00011777987011971193,0.0014878032390296353
0.0001191450698119776,0.0014878032390296353
0.00012052609368708426,0.0014878032390296353
0.00012192312516491107,0.001494523217525704
0.0001233363497913776,0.001494523217525704
0.00012476595526308696,0.0015173711444123378
0.00012621213145225474,0.0015173711444123378
0.00012767507043192657,0.0015173711444123378
0.0001291549665014884,0.0015435790605470062
0.00013065201621247213,0.0015435790605470062
0.00013216641839466052,0.0015657549895840331
0.00013369837418249466,0.0015657549895840331
0.00013524808704178755,0.0015933069014179156
0.0001368157627967472,0.0015933069014179156
0.00013840160965731315,0.0016087628519588736
0.00014000583824680976,0.0016087628519588736
0.00014162866162991988,0.0016262347960486526
0.0001432702953409831,0.0016262347960486526
0.00014493095741262166,0.0016625226799274243
0.00014661086840469845,0.0016625226799274243
0.00014831025143361044,0.001669242658423493
0.00015002933220192182,0.001669242658423493
0.00015176833902834055,0.00169141858746052
0.00015352750287804228,0.00169141858746052
0.000155307057393346,0.00172165849069283
0.00015710723892474503,0.00172165849069283
0.00015892828656229778,0.0017639943552180634
0.00016077044216738237,0.0017639943552180634
0.00016263395040481922,0.0018070022175929036
0.00016451905877536624,0.0018070022175929036
0.00016642601764859036,0.0018372421208252133
0.00016835508029612023,0.0018473220885693166
0.00017030650292528443,0.0018473220885693166
0.0001722805447131394,0.0018963779315906188
0.00017427746784089192,0.0018963779315906188
0.00017629753752872057,0.001912505879981184
0.0001783410220710008,0.001936025804717425
0.00018040819287193827,0.001936025804717425
0.00018249932448161524,0.0019790336670922654
0.00018461469463245476,0.0019790336670922654
0.0001867545842761076,0.001997849606881258
0.00018891927762076664,0.0020072575767757545
0.00019110906216891378,0.0020072575767757545
0.0001933242287555045,0.0020072575767757545
0.00019556507158659492,0.0020173375445198577
0.00019783188827841644,0.0020173375445198577
0.0002001249798969037,0.0020509374370002017
0.00020244465099768038,0.00207714535313487
0.00020479120966650856,0.00207714535313487
0.0002071649675602069,0.0020966332907734696
0.0002095662399480433,0.0021094012499160006
0.0002119953457536071,0.002120825213359317
0.00021445260759716674,0.002120825213359317
0.00021693835183851843,0.0021813050198239365
0.00021945290862033137,0.0022068409381089983
0.0002219966119119955,0.0022169209058531016
0.0002245697995539774,0.0022169209058531016
0.0002271728133026905,0.002258584772528728
0.0002298059988758851,0.002267320744573617
0.0002324697059985648,0.0022740407230696863
0.00023516428844943486,0.0022740407230696863
0.00023789010410788932,0.0023022646327531754
0.00024064751500154242,0.0023183925811437406
0.00024343688735431105,0.0023452724951280157
0.00024625859163505465,0.002360056447819367
0.00024911300260677886,0.0023782003897587526
0.0002520004993764092,0.002401048316645387
0.0002549214654451423,0.002401048316645387
0.0002578762887593801,0.0024057523015926347
0.0002608653617622548,0.002431960217727303
0.00026388908144575103,0.0024420401854714064
0.0002669478494034321,0.002447416168268262
0.00027004207188377727,0.002466232108057254
0.0002731721598441376,0.002485720045695854
0.000276338529005317,0.002497144009139171
0.00027954159990678566,0.00250587998118406
0.0002827817979625341,0.002546199852160473
0.0002860595535175742,0.0025603118070022177
0.000289375301905095,0.002585175727437672
0.0002927294835042816,0.00260936765002352
0.00029612254379880347,0.002624151602714871
0.00029955493343598134,0.00263087158121094
0.0003030271082866396,0.002649687520999933
0.0003065395295056527,0.002697399368322021
0.00031009266359319264,0.0027021033532692697
0.00031368698245668765,0.0027101673274645523
0.00031732296347349763,0.0027289832672535447
0.00032100108955431715,0.0027437672199448963
0.00032472184920731285,0.0027753511188764192
0.00032848573660300434,0.002793495060815805
0.0003322932516398972,0.00280760701565755
0.0003361449000108765,0.0028539748672804246
0.0003400411932703706,0.0028559908608292457
0.00034398264890229247,0.0028674148242725625
0.00034796979038876914,0.002874134802768631
0.0003520031472796679,0.002886902761911162
0.0003560832552629278,0.00290235871245212
0.000360210656235707,0.0029386465963308914
0.00036438589837635443,0.002952758551172636
0.0003686095362172158,0.0029668705060143805
0.00037288213071828336,0.00297560647805927
0.00037720424934169976,0.0029950944156978696
0.00038157646612712486,0.003014582353336469
0.00038599936176797673,0.0030313822995766413
0.00039047352368855597,0.003049526241516027
0.0003949995461220643,0.0030649821920569853
0.000399578030189527,0.0030938780995900814
0.00040420958397963103,0.003106646058732612
0.0004088948226294864,0.003124118002822391
0.00041363436840632776,0.003155029903904308
0.00041842885079015847,0.003176533835091728
0.0004232789065573553,0.003183925811437403
0.00042818517986524155,0.003248437604999664
0.0004331483223376403,0.003256501579194946
0.00043816899315141946,0.003300181439419394
0.00044324785912404005,0.0033109334050131036
0.00044838559480211905,0.003343861299643841
0.0004535828825510191,0.003366037228680868
0.00045884041264547613,0.0033882131577178953
0.0004641588833612782,0.0034197970566494187
0.0004695390010680063,0.003442644983536053
0.0004749814803228505,0.0035031247900006715
0.0004804870439655134,0.0035266447147369122
0.0004860564232142139,0.0035340366910825887
0.0004916903577628031,0.0035622606007660778
0.0004973895958790067,0.0035810765405550698
0.0005031548945038057,0.003595860493246422
0.0005089870193519685,0.0036348363685236203
0.0005148867450137498,0.003681204220146496
0.0005208548550577665,0.0037094281298299843
0.0005268921421350677,0.0037141321147772335
0.0005329994080844093,0.0037363080438142606
0.0005391774640387505,0.0037840198911363483
0.0005454271305329836,0.0038223237685639407
0.0005517492376129129,0.0038458436933001814
0.0005581446249454966,0.0039049795040655873
0.0005646141419303673,0.003931187420200255
0.0005711586478126435,0.0039345474094482896
0.0005777790117970507,0.0039748672804247025
0.0005844761131633638,0.004027955110543646
0.0005912508413831881,0.004087762919158659
0.0005981040962380944,0.004183186613802836
0.0006050367879391225,0.004211410523486325
0.0006120498372476703,0.004235602446072172
0.0006191441755977848,0.004249714400913917
0.0006263207452198692,0.004281298299845441
0.0006335804992658254,0.0043229621665210665
0.0006409244019356456,0.004359250050399838
0.0006483534286054727,0.00437403400309119
0.0006558685659571436,0.004411665882669175
0.0006634708121092351,0.004437201800954237
0.0006711611767496287,0.0044768496740810425
0.0006789406812696112,0.004567569383777971
0.0006868103588995307,0.004605873261205565
0.000694771254846024,0.004656945097775688
0.0007028244264308353,0.004709360930045024
0.0007109709432312439,0.004748336805322223
0.0007192118872221193,0.00478126469995296
0.0007275483529196233,0.0048242725623278
0.0007359814475265771,0.004856528459108931
0.0007445122910795143,0.00489550433438613
0.0007531420165974376,0.00494926416235468
0.0007618717702322999,0.004966064108594853
0.0007707027114212304,0.005001679994624017
0.0007796360130405236,0.005046703850547679
0.0007886728615614156,0.005089711712922518
0.0007978144572076629,0.005119951616154828
0.0008070620141149507,0.005167663463476917
0.0008164167604921472,0.005193871379611585
0.0008258799387844272,0.005226127276392716
0.0008354528058382871,0.005253679188226597
0.0008451366330684721,0.005279215106511659
0.0008549327066268384,0.005321550971036893
0.0008648423275731727,0.005339022915126672
0.0008748668120479914,0.005385390766749546
0.0008850074914473438,0.005450574558161414
0.00089526571259964,0.005510382366776426
0.0009056428379445294,0.005527182313016599
0.0009161402457138521,0.0055957260936765
0.0009267593301146883,0.005643437940998588
0.0009375015015145289,0.005701229756064781
0.0009483681866285928,0.005752301592634903
0.0009593608287093146,0.005776493515220751
0.0009704808877380307,0.005808749412001882
0.0009817298406188842,0.00586721322491768
0.00099310918137498,0.005911565082991735
0.0010046204213468132,0.005947180969020899
0.001016265089392995,0.006013036758282374
0.0010280447320933097,0.0060352126873194
0.0010399609139541202,0.00606343659700289
0.0010520152176161591,0.00610442846582891
0.0010642092440647246,0.006125932397016329
0.001076544612842316,0.006181708218533701
0.0010890229622637305,0.006214636113164437
0.001101645949633657,0.006236140044351858
0.001114415251466788,0.006269739936832203
0.0011273325637104871,0.006318795779853505
0.0011403996019700331,0.0063732276056716625
0.0011536181017364785,0.006401451515355152
0.0011669898186171474,0.00644244338418117
0.0011805165285688054,0.006496875209999328
0.0011942000281335325,0.006521067132585176
0.0012080421346773289,0.006552651031516699
0.0012220446866314887,0.006577514951952154
0.0012362095437367692,0.006610442846582891
0.0012505385872903913,0.006656810698205766
0.0012650337203959038,0.006684362610039647
0.0012796968682159415,0.006705866541227068
0.001294529978227916,0.006738794435857806
0.0013095350204826678,0.006781802298232645
0.0013247139878661174,0.0068288421477051275
0.0013400688963639508,0.006871178012230361
0.001355601785329369,0.0069155298703044155
0.0013713147177539455,0.006965257711175324
0.001387209780541621,0.006986089644513138
0.001403289084785873,0.007053961427323433
0.0014195547660501016,0.007116457227336873
0.0014360089846512606,0.007152745111215645
0.0014526539259467812,0.007191720986492843
0.0014694918006248172,0.007228680868221223
0.0014865248449978572,0.007288488676836234
0.0015037553212997384,0.0073308245413614675
0.001521185517986105,0.007391304347826086
0.0015388177500383464,0.007430952220952894
0.001556654359271062,0.0074652241112828435
0.0015746977146430866,0.007512263960755326
0.001592950212572123,0.007546535851085277
0.0016114142772530198,0.007590215711309724
0.0016300923609797412,0.007625159599489281
0.0016489869444710648,0.007664807472616086
0.001668100537200059,0.0077313352597271675
0.0016874356777273757,0.007785767085545325
0.001706994934038408,0.00785363886835562
0.001726780903884356,0.007891942745783214
0.0017467962151272458,0.007959814528593508
0.0017670435260889468,0.008008198373765204
0.0017875255259042354,0.00804986224044083
0.0018082449348779518,0.008088166117868422
0.0018292045048462937,0.008143269941536187
0.0018504070195423021,0.008189552146108944
0.0018718552949655793,0.008234661649082724
0.0018935521797562953,0.008287749479201665
0.0019155005555735278,0.008331429339426114
0.0019377033374779887,0.008391237148041127
0.0019601634743191855,0.0084570929373026
0.001982883949127071,0.008485988844835696
0.002005867779508234,0.008528996707210537
0.002029118018046678,0.008594852496472011
0.002052637752709252,0.008644580337342922
0.0020764301072557748,0.00871581210940125
0.0021004982416539153,0.008774947920166655
0.0021248453524988827,0.00883878771587931
0.0021494746734379805,0.00888381157180297
0.00217438947560008,0.008930851421275452
0.0021995930680300748,0.00898528324709361
0.0022250887981283695,0.009026947113769236
0.002250880052095462,0.009069282978294468
0.00227697025538168,0.009125730797661448
0.0023033628731421313,0.009185538606276461
0.002330061410696925,0.009254082386936362
0.002357069413996728,0.009309858208453734
0.0023843904700937206,0.009389825952556951
0.002412028207618007,0.009470465694509777
0.00243998629725955,0.00951078556548619
0.0024682684522556926,0.009558497412808278
0.0024968784288843266,0.009615617230024864
0.0025258200269627847,0.009676769034339092
0.002555097090352507,0.009771520731133661
0.0025847135074695635,0.009832672535447886
0.002614673211801092,0.009879712384920369
0.00264498018242772,0.009934144210738526
0.002675638444552045,0.009982528055910222
0.0027066520700332413,0.010040319870976413
0.0027380251779278576,0.01010348766883946
0.0027697619350368907,0.010181439419393859
0.002801866556459195,0.010249311202204153
0.002834343306151309,0.010317854982864055
0.0028671964974937695,0.0104005107183657
0.0029004304938639917,0.010453598548484645
0.002934049709215787,0.010528862307640614
0.0029680586086656023,0.010608830051743835
0.003002461709085549,0.010705597742087226
0.0030372635797033115,0.010809085410926686
0.0030724688427090033,0.010892413144277937
0.003108082173869064,0.01095222095289295
0.0031441083031472647,0.011048316645386736
0.00318055201533292,0.011106780458302533
0.0032174181506763717,0.01117398024326322
0.003254711605531848,0.011238492036825481
0.003292437333007769,0.011300315838989317
0.0033306003436245884,0.01138565956588939
0.003369205705980267,0.011487131241180028
0.003408258547423452,0.01158389893152342
0.0034477640547344642,0.011675290639069956
0.0034877274748141775,0.01178415429070627
0.003528154115380883,0.011845978092870104
0.0035690493456752297,0.011944761776762314
0.0036104185971733375,0.012042201464955313
0.0036522673643081755,0.012167193064982193
0.0036946012051993025,0.01225388078758148
0.003737425742391064,0.012349976480075265
0.0037807466635993493,0.012442040185471407
0.0038245697224669993,0.012522007929574624
0.0038689007393279753,0.01261608762851959
0.003913745601980384,0.012716215308111015
0.0039591102664684585,0.012835830925341038
0.004005000757873611,0.01291311067804583
0.004051423171114647,0.013011222364088434
0.0040983836717572615,0.013112022041529467
0.004145888496832911,0.013186613802835829
0.004193943955667186,0.013297493448020966
0.004242556430717777,0.013380821181372219
0.004291732378422158,0.01347758887171561
0.004341478330055092,0.013579732544855855
0.004391800892596086,0.013671796250252
0.004442706749606883,0.01378805187823399
0.004494202662119142,0.013882131577178953
0.0045462954695324,0.013978227269672738
0.004598992090522438,0.01407835494926416
0.004652299523960189,0.014179154626705192
0.004706224849841282,0.014292722263288756
0.004760775230226368,0.014405617902022713
0.00481595791019235,0.014500369598817283
0.004871780218794631,0.014629393185941803
0.004928249570040513,0.014766480747261607
0.004985373463873894,0.014869296418251462
0.005043159487171359,0.014987568039782273
0.005101615314749833,0.015108527652711512
0.005160748710385908,0.015216047308648612
0.005220567527846975,0.015339022915126671
0.005281079711934331,0.015437806599018883
0.005342293299538352,0.01557422216248908
0.005404216420705915,0.015729453665748273
0.00546685729972018,0.01584570929373026
0.0055302242561929005,0.015968684900208318
0.005594325706169377,0.016092332504535987
0.005659170163246243,0.016197164169074657
0.005724766239702178,0.016338283717492106
0.005791122647641758,0.01645789933472213
0.005858248200152536,0.016562730999260804
0.005926151812475552,0.0166897385928365
0.005994842503189409,0.016820778173509847
0.006064329395408062,0.01694980176063437
0.006134621717992506,0.017070089375713998
0.0062057288067765,0.017205160943484978
0.0062776601058065,0.01734762448760164
0.006350425168595962,0.017493448020966335
0.00642403365939419,0.01760432766615147
0.006498495354469888,0.017732679255426383
0.006573820143409586,0.017879174786640684
0.006650018030431118,0.017988038438276996
0.006727099135712337,0.018128485988844836
0.006805073696735206,0.018227269672737047
0.0068839520696454964,0.01834554129426786
0.006963744730628222,0.018505476782474294
0.007044462277299037,0.01862979638465157
0.007126115430111745,0.018768227941670587
0.007208715033782135,0.01893757139977152
0.007292272058728313,0.01908406693098582
0.007376797602527731,0.0192379544385458
0.007462302891391108,0.019387137961158523
0.007548799281653432,0.019525569518177542
0.007636298261282241,0.01965526510315167
0.0077248114514034,0.019794368658020294
0.007814350607844541,0.019946912169881058
0.00790492762269642,0.02009273570324575
0.007996554525892346,0.020255359182850617
0.008089243486805939,0.020406558699012162
0.008183006815867389,0.020539614273234325
0.008277856966198472,0.02067871782810295
0.00837380653526649,0.02079900544318258
0.008470868266557402,0.0209764128754788
0.008569055051268348,0.021120220415294672
0.008668379930019773,0.02127074793360661
0.008768856094587427,0.0214158994691217
0.008870496889654403,0.021585242927222633
0.00897331581458352,0.021743834419729855
0.009077326525210223,0.02189368994019219
0.009182542835656282,0.022052953430549024
0.009288978720164497,0.022231704858544456
0.009396648314954691,0.022358040454270544
0.009505565920101192,0.022505207983334455
0.009615746001432095,0.022661111484443254
0.009727203192450537,0.0228223909683489
0.009839952296278227,0.023005174383441972
0.009954008287621519,0.023167125865197234
0.010069386314760271,0.023340501310395806
0.010186101701559752,0.023480948860963642
0.010304169949505875,0.0236523083126134
0.01042360673976401,0.0238182917814663
0.010544427935261684,0.02400510718365701
0.010666649582795389,0.024191922585847722
0.010790287915161836,0.024384785968684902
0.01091535935331391,0.024568913379477187
0.011041880508541602,0.024726160876285194
0.011169868184678225,0.024921712250520797
0.011299339380332217,0.025120623614004432
0.011430311291144786,0.02529063906995498
0.011562801312073753,0.02548955043343861
0.011696827039703846,0.02572004569585377
0.01183240627458378,0.025953900947516966
0.011969557023590427,0.02616423627444392
0.012108297502320394,0.026373899603521267
0.012248646137509308,0.026564746992809623
0.012390621569479156,0.026748202405752302
0.012534242654613994,0.02698257186712242
0.01267952846786434,0.027197768967139303
0.012826498305280598,0.027450440158591494
0.012975171686575868,0.027678247429608227
0.013125568357718427,0.027900678717828104
0.013277708293554291,0.02810631005980781
0.013431611700460153,0.02831798938243398
0.013587299019027091,0.028532356696458573
0.013744790926775366,0.02874739600833277
0.013904108340900697,0.028953027350312476
0.014065272421052363,0.029172770647133927
0.014228304572143519,0.029399233922451452
0.014393226447194065,0.02960755325582958
0.014560059950206485,0.029817216584906926
0.014728827239075018,0.030041663866675627
0.014899550728528537,0.030285599086082925
0.015072253093107555,0.030506686378603588
0.01524695727017573,0.03075398158725892
0.015423686462966274,0.031015388750755997
0.01560246414366368,0.03126402795511054
0.015783314056521166,0.03152073113366037
0.01596626022101425,0.031725018479940865
0.01615132693503091,0.03196021772730327
0.01633853877809862,0.032212888918755456
0.016527920614648955,0.03249714400913917
0.0167194975973199,0.03273234325650158
0.016913295170296487,0.032966198508164776
0.01710933907269015,0.033236341643706736
0.01730765534195726,0.03350379678785028
0.01750827031735725,0.03376587594919696
0.017711210643450888,0.03403064310194208
0.017916503273639015,0.034314226194476175
0.018124175473742375,0.03464014515153551
0.018334254825622908,0.034906928297829445
0.018546769230846995,0.035186479403265906
0.018761746914391215,0.03544619613375745
0.018979216428391014,0.0357220616894026
0.019199206655932846,0.03603252469592098
0.019421746814890263,0.036296619850816475
0.019646866461804465,0.03658557892614744
0.01987459549580984,0.03686714602513272
0.02010496416260499,0.03718164101874873
0.02033800305846982,0.03745783213493716
0.020573743134329137,0.037765607150057126
0.02081221569986339,0.038033062294200656
0.021053452427667062,0.038285733485652854
0.02129748535745521,0.03857872454808144
0.021544346900318843,0.038844163698676167
0.02179406984302956,0.03916941065788589
0.0220466873523941,0.039455009743968816
0.022302232979659387,0.03976144076338956
0.022560740664968614,0.04005779181506619
0.022822244741868985,0.040375646797930244
0.023086779941871697,0.04069417377864391
0.023354381399064792,0.04097775687117801
0.023625084654779475,0.041318459780928705
0.023898925662310503,0.04163631476379276
0.024175940791691306,0.0419823936563403
0.024456166834524465,0.04228680868221222
0.024739641008868142,0.04263221557691015
0.025026400964179192,0.042982998454404946
0.025316484786313556,0.04329480545662254
0.025609931002584595,0.0436234124050803
0.025906778586880088,0.0439842752503192
0.026207066964838526,0.044350514078354955
0.02651083601908539,0.044678449028963105
0.026818126094530156,0.045021167932262615
0.02712897800372467,0.045427054633425175
0.027443433032283655,0.045818157381896374
0.02776153294436801,0.046168268261541565
0.028083319988231725,0.04651837914118675
0.028408836901833042,0.046894025939117
0.028738126918510663,0.04726026476715275
0.029071233772725785,0.04761306363819636
0.029408201705870638,0.04800887037161481
0.029749075472144403,0.048395269135138766
0.030093900344497212,0.04875747597607688
0.03044272212064303,0.049129762784759085
0.030795587129142266,0.04952355352462871
0.03115254223555488,0.049873664404273904
0.03151363484866479,0.05026611114844433
0.031878912926776456,0.05063033398293125
0.03224842498408442,0.05100732477656071
0.0326222200971167,0.05134533969491297
0.03300034791125285,0.05170821853370069
0.03338285864731761,0.05204824944560177
0.033769803108250916,0.05245884013171158
0.03416123268585528,0.05282037497480008
0.034557199367621395,0.053203413749076
0.03495775574363275,0.053591828506148784
0.035362955013550426,0.054019219138498754
0.03577285099367873,0.05441704186546603
0.0361874981241128,0.054869968416101075
0.03660695147596903,0.05530609502049594
0.03703126675869927,0.055717357704455336
0.03746050032748993,0.05618036422283449
0.037894709190746674,0.05666689066594986
0.03833395101766601,0.05715005711981722
0.03877828414589457,0.05766279147906726
0.03922776758927719,0.05815200591358107
0.03968246104569482,0.058655332302936625
0.040142424904993215,0.05922249848800483
0.040607720257003654,0.05976480075263759
0.041078408899656464,0.06028895907533095
0.04155455334718875,0.060823197365768425
0.04203621683844714,0.061358107654055506
0.04252346334528682,0.06186345003695989
0.04301635758106795,0.06242591223708085
0.0435149650092505,0.0629695584974128
0.044019351852088745,0.06356024460721725
0.044529585099426554,0.06409313890195552
0.04504573251759458,0.06463342517303945
0.04556786265841064,0.06528795107855655
0.046096044868284336,0.06589745312814999
0.04663034929742731,0.06650897117129226
0.04717084690917017,0.06707344936496204
0.047717609489387455,0.06776762314360593
0.04827070965603183,0.06847523687924198
0.0488302208687788,0.06915328270949533
0.0493962174387832,0.06982796855050064
0.04996877453854884,0.07055036623882803
0.0505479682119124,0.07125730797661448
0.05113387538414326,0.07198508164773873
0.05172657387216019,0.07282776695114576
0.05232614239486662,0.07361938041798266
0.052932660583605615,0.07441636986761642
0.05354620899273607,0.07523150325918956
0.05416686911033152,0.07606276459915329
0.05479472336900287,0.07693636180364223
0.05542985515684669,0.07780659901888314
0.05607234882852033,0.07869699616961226
0.05672228971644543,0.07963510516766346
0.05737976414214134,0.08047107049257443
0.05804485942768978,0.0813661716282508
0.05871766390733255,0.08232175257039177
0.05939826693920356,0.08340434110610846
0.060086758917196864,0.08437067401384316
0.0607832312829723,0.08541227068073383
0.06148777653810023,0.08639674753040791
0.062200488256347115,0.08742288824675762
0.06292146109610344,0.08842550903837108
0.06365079081295572,0.08944963376117196
0.06438857427240419,0.09053356629258787
0.06513490946272803,0.09158121094012499
0.0658898955079995,0.0927336872522008
0.06665363268124913,0.09380686781802298
0.06742622241778341,0.09493851219676097
0.06820776732865685,0.09604865264431153
0.06899837121430018,0.09719373698004166
0.0697981390783066,0.09831866138028358
0.07060717714137772,0.09945836973321685
0.07142559285543126,0.1006249580001344
0.07225349491787214,0.1019051139036355
0.07309099328602911,0.10315234191250588
0.07393819919175866,0.10444123378805188
0.07479522515621821,0.10558631812378201
0.07566218500481055,0.10685236207244135
0.07653919388230147,0.10804919024259121
0.0774263682681127,0.10933270613534037
0.07832382599179197,0.11060278207109735
0.07923168624866253,0.11185941804986224
0.08015006961565405,0.1132134937168201
0.08107909806731686,0.1145212015321551
0.08201889499202203,0.11582890934749009
0.08296958520834907,0.1172286808682212
0.08393129498166364,0.11860896445131375
0.08490415204088747,0.1198918083462133
0.0858882855954625,0.12136213964115314
0.08688382635251184,0.12272159129090787
0.08789090653419954,0.12410657885894767
0.08890965989529158,0.12545057455816142
0.08994022174092044,0.12692628183589813
0.09098272894455559,0.1283898931523419
0.09203731996618221,0.12985014447953766
0.09310413487069075,0.131288891875546
0.09418331534647952,0.13279551105436466
0.0952750047242729,0.13430078623748404
0.09637934799615785,0.1357321416571467
0.09749649183484087,0.13724077682951413
0.0986265846131282,0.13872454808144616
0.09976977642363201,0.14031919897856326
0.10092621909870483,0.14189772192728983
0.10209606623060476,0.143473556884618
0.10327947319189525,0.14505140783549492
0.10447659715608053,0.14669981856058062
0.10568759711848051,0.14836166924265842
0.10691263391734772,0.14997916806666217
0.10815187025522892,0.1516799946240172
0.10940547072057435,0.15329682145017137
0.11067360180959745,0.15494792016665546
0.11195643194838795,0.15656071500571198
0.11325413151528127,0.1582884214770513
0.11456687286348727,0.16000940796989446
0.11589483034398118,0.16171292251864794
0.11723818032865997,0.1635044687856999
0.11859710123376706,0.1652731671258652
0.11997177354358855,0.16703850547678248
0.12136237983442417,0.16873798803843826
0.12276910479883604,0.17040252671191453
0.12419213527017846,0.1720784893488341
0.12563166024741215,0.17398158725892077
0.12708787092020596,0.17569585377326793
0.12856096069432965,0.17747597607687657
0.130051125217341,0.17927222632887577
0.13155856240457053,0.18119615617230028
0.1330834724654076,0.1830186143404341
0.1346260579298911,0.1848451044956656
0.13618652367560827,0.18665613870035616
0.1377650769549055,0.18854109266850347
0.13936192742241435,0.19041126268395941
0.14097728716289676,0.1923513204757745
0.142611370719413,0.1942886902761911
0.14426439512181588,0.19612526039916672
0.14593657991557576,0.1980176063436597
0.1476281471909391,0.20005980780861501
0.14933932161242533,0.20207983334453333
0.15107033044866555,0.20403870707613736
0.15282140360258709,0.20608090854109268
0.15459277364194784,0.20802432632215578
0.15638467583022478,0.21004367986022446
0.15819734815786016,0.21198373765203954
0.16003103137387018,0.2139977152073113
0.16188596901781993,0.2160338686916202
0.1637624074521689,0.21808010214367313
0.16566059589499152,0.22019756736778442
0.16758078645307686,0.22226866474027282
0.16952323415541215,0.2243054902224313
0.1714881969870541,0.226482091257308
0.17347593592339325,0.22872253208789733
0.1754867149648152,0.23083058934211415
0.1775208011717636,0.23299240642429941
0.1795784647002097,0.23520798333445336
0.18165997883753285,0.2374699280962301
0.18376562003881725,0.23967408104294066
0.18589566796356882,0.2419736576842954
0.18805040551285834,0.2442476984073651
0.1902301188668946,0.24645789933472212
0.19243509752303323,0.24876083596532492
0.19466563433422632,0.25105302063033397
0.19692202554791735,0.2532840534910289
0.19920457084538712,0.255680397822727
0.20151357338155584,0.2580767421544251
0.20384933982524642,0.26050735837645317
0.20621218039991446,0.2629588065318191
0.2086024089248505,0.26542638263557555
0.21102034285685967,0.2679376385995565
0.21346630333242453,0.27044553457428944
0.21594061521035676,0.2730508702372153
0.21844360711494284,0.27559102210872927
0.22097561147959033,0.2781943417781063
0.22353696459097966,0.28067065385390766
0.22612800663372795,0.28321819770176737
0.2287490817355704,0.28581815738189636
0.2314005380130654,0.2884060211007325
0.23408272761782944,0.291147100329279
0.23679600678330787,0.2938807875814797
0.23954073587208793,0.2966883945971373
0.24231727942376008,0.29936160204287343
0.24512600620333397,0.3022014649553121
0.24796728925021602,0.3049035683085814
0.2508415059277541,0.30778240709629723
0.2537490379733572,0.3105644781936697
0.2566902715491952,0.31337813318997376
0.25966559729348726,0.3162663799475842
0.26267541037238384,0.3192977622471608
0.26572011053245065,0.32219205698541764
0.26880010215376077,0.32520462334520533
0.2719157943036019,0.32818090182111415
0.2750676007908067,0.33115718029702307
0.2782559402207126,0.33423829043747066
0.28148123605075814,0.33752637591559703
0.28474391664672477,0.340663261877562
0.28804441533962977,0.3437813318997379
0.2913831704832789,0.3469793696660171
0.2947606255124859,0.35020025535918287
0.29817722900196736,0.35355554062227
0.30163343472591975,0.35718836099724477
0.30512970171828707,0.3605134063570996
0.30866649433372745,0.3638989315234191
0.3122442823092858,0.3673839123714804
0.3158635408267819,0.3708971171292252
0.31952475057592133,0.3743518580740542
0.32322839781813806,0.37795309455009746
0.3269749744511768,0.3815576910153887
0.33076497807442423,0.3851105436462604
0.3345989120549975,0.38874202002553593
0.3384772855945983,0.39240844029299105
0.34240061379714254,0.39611182044217463
0.34636941773717345,0.39967676903433913
0.3503842245290676,0.4033035414286674
0.3544455673970435,0.4071097372488408
0.3585539857459817,0.4107976614474834
0.36271002523306484,0.4145803373429205
0.3669142378402494,0.4183771251931995
0.3711671819475767,0.4222229688864996
0.37546942240733366,0.4262569719776897
0.37982153061907364,0.4302351992473624
0.3842240846055061,0.4342759223170486
0.38867766908926676,0.438280357502856
0.393182875570577,0.44243128821987765
0.39774030240580366,0.4466917545863853
0.40235055488692933,0.45096498891203546
0.4070142453219439,0.4552140313150998
0.4117319931161679,0.45952825750957593
0.4165044248545185,0.46381963577716556
0.42133217438472886,0.46812579799744647
0.4262158829015325,0.47267858342853303
0.43115619903182284,0.4771339291714266
0.43615377892080054,0.4817062025401519
0.441209286319119,0.4862730999260802
0.4463233926710397,0.49107586855722063
0.4514967772036102,0.4957637255560782
0.4567301270168747,0.5003830387742759
0.4620241371751313,0.505215375310799
0.46737951079924633,0.5100671997849607
0.47279695916003905,0.5149002083193335
0.4782772017727485,0.5198346885289967
0.4838209664925957,0.524916336267724
0.48942898961145315,0.5300725757677576
0.49510201595563513,0.5350883677172232
0.5008407989848213,0.5404556145420335
0.5066461008921268,0.5457012297560647
0.5125186927053332,0.5512317720583294
0.5184593543892912,0.5566675626637995
0.5244688749495119,0.5623116726026477
0.5305480525369574,0.567960486526443
0.5366976945540476,0.5732833814931793
0.5429186177618943,0.5789859552449431
0.5492116483887789,0.5846361131644379
0.5555776222398878,0.5904173106646059
0.5620173848083188,0.5962704119346818
0.5685317913873753,0.6021073852563672
0.5751217071841613,0.608198373765204
0.5817880074344935,0.6142181305019824
0.5885315775191451,0.6204798064646193
0.595353313081437,0.6267085545326255
0.6022541201461928,0.632885558766212
0.6092349152400711,0.6392305624622001
0.6162966255132942,0.6457227336872522
0.6234401888627864,0.6521618170821853
0.6306665540567405,0.6589463073718165
0.6379766808606282,0.6654572945366575
0.6453715401646701,0.6720845373294806
0.6528521141127848,0.6789153954707345
0.6604193962330305,0.6857106377259592
0.6680743915695615,0.6926920233855252
0.675818116816111,0.6997325448558565
0.6836516004510238,0.7067697063369397
0.6915758828738525,0.7140118271621531
0.6995920165435374,0.7211867482024057
0.707701066118189,0.7286949801760635
0.7159041085964888,0.7362475640077951
0.7242022334607315,0.7438814595793293
0.732596542821523,0.7516363147637927
0.741088151564157,0.7593219541697466
0.7496781874966877,0.767017001545595
0.7583677914997191,0.774777904710705
0.7671581176779302,0.7826396075532559
0.7760503335133571,0.7907593575700558
0.7850456200204509,0.7990061151804315
0.794145171902934,0.8074611921241852
0.8033501977124734,0.8156400779517506
0.8126619200091946,0.8241213628116391
0.822081575524054,0.8327342497244391
0.8316104153230961,0.8415314830992541
0.8412497049736118,0.8505187823398964
0.8510007247122247,0.8594039379073987
0.8608647696149244,0.8684537329480546
0.8708431497690724,0.8777367112425238
0.880937190447399,0.887095625293999
0.8911482322840202,0.8966978025670318
0.9014776314524917,0.9062468920099456
0.9119267598459299,0.91584638129158
0.9224970052592174,0.9258228613668436
0.9331897715733238,0.9359821248572004
0.9440064789417604,0.9462462200120958
0.9549485639791966,0.9567629863584436
0.9660174799522646,0.9671063772595927
0.9772146969725725,0.9778811907801895
0.9885417021919574,0.9890034271890331
1.0,0.9999704320946172


==> data/ELD/LiRA/NHiTS-offline/total/roc_SMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.00032524695920973053
1.0233165783302449e-05,0.00032524695920973053
1.0351779556301762e-05,0.00032524695920973053
1.0471768194855202e-05,0.00032524695920973053
1.05931476351837e-05,0.00032524695920973053
1.0715933998226711e-05,0.00032524695920973053
1.084014359178331e-05,0.00032524695920973053
1.09657929126781e-05,0.00032524695920973053
1.1092898648952227e-05,0.00032524695920973053
1.1221477682079803e-05,0.00032524695920973053
1.1351547089209991e-05,0.00032524695920973053
1.148312414543511e-05,0.00032524695920973053
1.1616226326085018e-05,0.00032524695920973053
1.1750871309048075e-05,0.00032524695920973053
1.1887076977119033e-05,0.00032524695920973053
1.2024861420374123e-05,0.00032524695920973053
1.216424293857368e-05,0.00032524695920973053
1.2305240043592616e-05,0.00032524695920973053
1.244787146187906e-05,0.00032524695920973053
1.259215613694151e-05,0.00032524695920973053
1.2738113231864785e-05,0.00032524695920973053
1.288576213185518e-05,0.00032524695920973053
1.3035122446815089e-05,0.00032524695920973053
1.3186214013947484e-05,0.00032524695920973053
1.3339056900390587e-05,0.00032524695920973053
1.3493671405883065e-05,0.00035615886029164703
1.3650078065460137e-05,0.00035615886029164703
1.3808297652180924e-05,0.00035615886029164703
1.3968351179887397e-05,0.00035615886029164703
1.4130259905995336e-05,0.00035615886029164703
1.429404533431761e-05,0.00035615886029164703
1.4459729217920196e-05,0.00035615886029164703
1.4627333562011299e-05,0.00035615886029164703
1.4796880626863964e-05,0.00035615886029164703
1.4968392930772556e-05,0.00035615886029164703
1.514189325304352e-05,0.00035615886029164703
1.53174046370208e-05,0.00035615886029164703
1.5494950393146317e-05,0.00035615886029164703
1.567455410205595e-05,0.00035615886029164703
1.5856239617711373e-05,0.00035615886029164703
1.60400310705682e-05,0.00035615886029164703
1.622595287078087e-05,0.00035615886029164703
1.6414029711444665e-05,0.00035615886029164703
1.6604286571875295e-05,0.00035615886029164703
1.6796748720926532e-05,0.00035615886029164703
1.6991441720346258e-05,0.00037497480008063974
1.7188391428171457e-05,0.00037497480008063974
1.7387624002162504e-05,0.00037497480008063974
1.7589165903277326e-05,0.00037497480008063974
1.7793043899185774e-05,0.00037497480008063974
1.7999285067824765e-05,0.00037497480008063974
1.8207916800994626e-05,0.00037497480008063974
1.8418966807997107e-05,0.00037497480008063974
1.86324631193156e-05,0.00037497480008063974
1.8848434090337955e-05,0.00037497480008063974
1.906690840512252e-05,0.00037497480008063974
1.9287915080207776e-05,0.00037497480008063974
1.9511483468466162e-05,0.00037497480008063974
1.9737643263002554e-05,0.00037497480008063974
1.9966424501097934e-05,0.00037497480008063974
2.0197857568198782e-05,0.0004011827162153082
2.0431973201952705e-05,0.0004011827162153082
2.066880249629082e-05,0.0004011827162153082
2.09083769055575e-05,0.0004011827162153082
2.1150728248687946e-05,0.0004011827162153082
2.1395888713434215e-05,0.0004011827162153082
2.1643890860640203e-05,0.0004011827162153082
2.189476762856621e-05,0.0004011827162153082
2.2148552337263592e-05,0.0004011827162153082
2.2405278693000182e-05,0.0004011827162153082
2.266498079273693e-05,0.0004011827162153082
2.2927693128656486e-05,0.0004011827162153082
2.3193450592744275e-05,0.0004011827162153082
2.3462288481422625e-05,0.0004011827162153082
2.3734242500238664e-05,0.0004347826086956522
2.4009348768606518e-05,0.0004347826086956522
2.4287643824604503e-05,0.0004347826086956522
2.45691646298279e-05,0.0004347826086956522
2.4853948574297985e-05,0.0004347826086956522
2.5142033481427965e-05,0.0004347826086956522
2.543345761304648e-05,0.0004347826086956522
2.5728259674479322e-05,0.0004347826086956522
2.6026478819690045e-05,0.0004347826086956522
2.63281546564802e-05,0.0004347826086956522
2.6633327251749808e-05,0.0004347826086956522
2.694203713681882e-05,0.0004724144882736375
2.7254325312810276e-05,0.0004724144882736375
2.7570233256095827e-05,0.0004724144882736375
2.7889802923804396e-05,0.0004724144882736375
2.8213076759394707e-05,0.0004724144882736375
2.8540097698292373e-05,0.0004724144882736375
2.8870909173592345e-05,0.0004724144882736375
2.9205555121827452e-05,0.0004724144882736375
2.95440799888038e-05,0.0004724144882736375
2.9886528735503827e-05,0.0004724144882736375
3.0232946844057763e-05,0.0004724144882736375
3.0583380323784315e-05,0.0004912304280626302
3.0937875717301366e-05,0.0004912304280626302
3.12964801067075e-05,0.0004912304280626302
3.165924111983521e-05,0.0004912304280626302
3.20262069365765e-05,0.0004912304280626302
3.2397426295281954e-05,0.0004912304280626302
3.277294849923382e-05,0.0004912304280626302
3.315282342319423e-05,0.0004912304280626302
3.353710152002929e-05,0.0004912304280626302
3.392583382740992e-05,0.0005275183119414018
3.4319071974590426e-05,0.0005275183119414018
3.4716868189265594e-05,0.0005275183119414018
3.511927530450728e-05,0.0005275183119414018
3.552634676578139e-05,0.0005275183119414018
3.5938136638046256e-05,0.0005275183119414018
3.6354699612933176e-05,0.0005275183119414018
3.677609101601031e-05,0.0005275183119414018
3.720236681413066e-05,0.0005577582151737114
3.7633583622865324e-05,0.0005577582151737114
3.806979871402284e-05,0.0005577582151737114
3.8511070023255685e-05,0.0005577582151737114
3.895745615775501e-05,0.0005577582151737114
3.940901640403448e-05,0.0005577582151737114
3.986581073580439e-05,0.0005577582151737114
4.032789982193705e-05,0.0005732141657146697
4.079534503452449e-05,0.0005732141657146697
4.1268208457029516e-05,0.0005732141657146697
4.174655289253135e-05,0.0005732141657146697
4.223044187206672e-05,0.0005732141657146697
4.271993966306776e-05,0.0005732141657146697
4.321511127789762e-05,0.0005732141657146697
4.371602248248502e-05,0.0005873261205564142
4.422273980505897e-05,0.0005873261205564142
4.473533054498463e-05,0.0005873261205564142
4.525386278170167e-05,0.0005873261205564142
4.577840538376616e-05,0.0005873261205564142
4.6309028017997366e-05,0.0005873261205564142
4.684580115873045e-05,0.0005873261205564142
4.738879609717651e-05,0.0006010452348483077
4.793808495089107e-05,0.0006014846659312793
4.8493740673352334e-05,0.0006019291905092484
4.9055837063650453e-05,0.0006023788676214868
4.962444877628913e-05,0.0006028337569915978
5.0199651331100794e-05,0.0006032939190354471
5.0781521123276707e-05,0.0006175660237887239
5.137013543351339e-05,0.0006175660237887239
5.196557243827657e-05,0.0006175660237887239
5.2567911220184194e-05,0.0006175660237887239
5.3177231778509664e-05,0.0006175660237887239
5.379361503980698e-05,0.0006854378065990188
5.441714286865888e-05,0.0006854378065990188
5.5047898078549675e-05,0.0006854378065990188
5.5685964442864085e-05,0.0006854378065990188
5.633142670601352e-05,0.0006854378065990188
5.698437059469136e-05,0.0006854378065990188
5.764488282925873e-05,0.0006961897721927291
5.8313051135262185e-05,0.0006961897721927291
5.8988964255084936e-05,0.0006961897721927291
5.9672711959733106e-05,0.0006961897721927291
6.0364385060758635e-05,0.0006961897721927291
6.106407542232036e-05,0.0007089577313352597
6.177187597338488e-05,0.0007089577313352597
6.248788072006888e-05,0.0007089577313352597
6.321218475812448e-05,0.0007089577313352597
6.394488428556937e-05,0.0007250856797258249
6.468607661546321e-05,0.0007250856797258249
6.543586018883229e-05,0.0007250856797258249
6.619433458774387e-05,0.0007250856797258249
6.696160054853215e-05,0.0007250856797258249
6.773775997517745e-05,0.0007553255829581345
6.852291595284057e-05,0.0007553255829581345
6.9317172761554e-05,0.0007553255829581345
7.012063589007177e-05,0.0007553255829581345
7.09334120498799e-05,0.0007828774947920166
7.17556091893692e-05,0.0007828774947920166
7.258733650817246e-05,0.0007828774947920166
7.342870447166758e-05,0.0007828774947920166
7.42798248256491e-05,0.0007936294603857268
7.514081061116962e-05,0.0007936294603857268
7.601177617955322e-05,0.0007936294603857268
7.689283720758305e-05,0.0007936294603857268
7.778411071286482e-05,0.0007983334453329748
7.868571506936843e-05,0.0007983334453329748
7.959777002314978e-05,0.0007983334453329748
8.05203967082547e-05,0.0007983334453329748
8.145371766280736e-05,0.000809085410926685
8.239785684528512e-05,0.000809085410926685
8.335293965098187e-05,0.000809085410926685
8.43190929286625e-05,0.0008137893958739331
8.529644499741017e-05,0.0008137893958739331
8.628512566366886e-05,0.0008137893958739331
8.728526623848371e-05,0.0008137893958739331
8.829699955494083e-05,0.0008326053356629259
8.932045998580959e-05,0.0008326053356629259
9.03557834613892e-05,0.0008326053356629259
9.140310748756223e-05,0.0008460452926550635
9.246257116405733e-05,0.0008460452926550635
9.353431520292377e-05,0.0008460452926550635
9.461848194721992e-05,0.0008635172367448424
9.571521538991856e-05,0.0008635172367448424
9.682466119303115e-05,0.0008635172367448424
9.794696670695385e-05,0.0008776291915865868
9.908228099003788e-05,0.0008776291915865868
0.00010023075482838654,0.0008776291915865868
0.00010139254075588153,0.000893757139977152
0.00010256779307444219,0.000893757139977152
0.00010375666787451859,0.000893757139977152
0.00010495932305582277,0.0009266850346078892
0.00010617591834830001,0.0009266850346078892
0.00010740661533334334,0.0009266850346078892
0.00010865157746525384,0.0009602849270882334
0.00010991097009294972,0.0009602849270882334
0.0001111849604819271,0.0009757408776291917
0.00011247371783647519,0.0009757408776291917
0.00011377741332214914,0.0009757408776291917
0.00011509622008850323,0.000983804851824474
0.00011643031329208767,0.000983804851824474
0.00011777987011971193,0.0010006047980646463
0.0001191450698119776,0.0010006047980646463
0.00012052609368708426,0.0010006047980646463
0.00012192312516491107,0.0010167327464552112
0.0001233363497913776,0.0010167327464552112
0.00012476595526308696,0.0010335326926953835
0.00012621213145225474,0.0010335326926953835
0.00012767507043192657,0.0010335326926953835
0.0001291549665014884,0.00105369262818359
0.00013065201621247213,0.00105369262818359
0.00013216641839466052,0.0010691485787245481
0.00013369837418249466,0.0010691485787245481
0.00013524808704178755,0.001104092466904106
0.0001368157627967472,0.001104092466904106
0.00013840160965731315,0.0011128284389489954
0.00014000583824680976,0.0011128284389489954
0.00014162866162991988,0.0011522116047961743
0.0001432702953409831,0.0011535249117650248
0.00014493095741262166,0.0011591962905718703
0.00014661086840469845,0.0011591962905718703
0.00014831025143361044,0.0011780122303608627
0.00015002933220192182,0.0011780122303608627
0.00015176833902834055,0.0011995161615482833
0.00015352750287804228,0.0011995161615482833
0.000155307057393346,0.0012136281163900276
0.00015710723892474503,0.0012136281163900276
0.00015892828656229778,0.001222364088434917
0.00016077044216738237,0.001222364088434917
0.00016263395040481922,0.0012472280088703716
0.00016451905877536624,0.0012472280088703716
0.00016642601764859036,0.0012552919830656542
0.00016835508029612023,0.001262011961561723
0.00017030650292528443,0.001262011961561723
0.0001722805447131394,0.0012794839056515018
0.00017427746784089192,0.0012794839056515018
0.00017629753752872057,0.0012841878905987501
0.0001783410220710008,0.0012882198776963914
0.00018040819287193827,0.0012882198776963914
0.00018249932448161524,0.0012922518647940327
0.00018461469463245476,0.0012922518647940327
0.0001867545842761076,0.001307035817485384
0.00018891927762076664,0.0013090518110342047
0.00019110906216891378,0.0013090518110342047
0.0001933242287555045,0.0013224917680263423
0.00019556507158659492,0.0013413077078153351
0.00019783188827841644,0.0013413077078153351
0.0002001249798969037,0.001353403669108259
0.00020244465099768038,0.0013681876217996104
0.00020479120966650856,0.0013681876217996104
0.0002071649675602069,0.001376251595994893
0.0002095662399480433,0.0013876755594382098
0.0002119953457536071,0.001397755527182313
0.00021445260759716674,0.001397755527182313
0.00021693835183851843,0.0014125394798736644
0.00021945290862033137,0.0014219474497681607
0.0002219966119119955,0.0014360594046099052
0.0002245697995539774,0.0014360594046099052
0.0002271728133026905,0.0014441233788051878
0.0002298059988758851,0.0014589073314965392
0.0002324697059985648,0.0014656273099926081
0.00023516428844943486,0.0014656273099926081
0.00023789010410788932,0.001472347288488677
0.00024064751500154242,0.0014992272024729521
0.00024343688735431105,0.0015146831530139103
0.00024625859163505465,0.0015240911229084067
0.00024911300260677886,0.0015489550433438613
0.0002520004993764092,0.0015590350110879646
0.0002549214654451423,0.0015590350110879646
0.0002578762887593801,0.0015724749680801023
0.0002608653617622548,0.0015986828842147703
0.00026388908144575103,0.0016054028627108395
0.0002669478494034321,0.0016087628519588736
0.00027004207188377727,0.001641018748740004
0.0002731721598441376,0.0016477387272360727
0.000276338529005317,0.0016504267186345004
0.00027954159990678566,0.0016531147100329277
0.0002827817979625341,0.0016611786842282105
0.0002860595535175742,0.0016678986627242792
0.000289375301905095,0.0016759626369195618
0.0002927294835042816,0.0016900745917613064
0.00029612254379880347,0.001698138565956589
0.00029955493343598134,0.001702842550903837
0.0003030271082866396,0.0017162825078959748
0.0003065395295056527,0.0017250184799408642
0.00031009266359319264,0.0017431624218802496
0.00031368698245668765,0.0017485384046771052
0.00031732296347349763,0.0017545863853235671
0.00032100108955431715,0.0017680263423157047
0.00032472184920731285,0.001777434312210201
0.00032848573660300434,0.0017861702842550905
0.0003322932516398972,0.0017969222498488003
0.0003361449000108765,0.0018143941939385796
0.0003400411932703706,0.001827834150930717
0.00034398264890229247,0.001834554129426786
0.00034796979038876914,0.0018419461057724614
0.0003520031472796679,0.0018526980713661715
0.0003560832552629278,0.001860762045561454
0.000360210656235707,0.001893017942342585
0.00036438589837635443,0.0018990659229890469
0.0003686095362172158,0.0019064578993347222
0.00037288213071828336,0.0019138498756803978
0.00037720424934169976,0.0019225858477252874
0.00038157646612712486,0.0019340098111686043
0.00038599936176797673,0.0019494657617095622
0.00039047352368855597,0.001959545729453666
0.0003949995461220643,0.0019709696928969828
0.000399578030189527,0.00197365768429541
0.00040420958397963103,0.0019877696391371546
0.0004088948226294864,0.0019891136348363686
0.00041363436840632776,0.0020159935488206437
0.00041842885079015847,0.0020227135273167126
0.0004232789065573553,0.002032121497211209
0.00042818517986524155,0.0020569854176466637
0.0004331483223376403,0.0020623614004435186
0.00043816899315141946,0.0020751293595860495
0.00044324785912404005,0.0020899133122774007
0.00044838559480211905,0.002110073247765607
0.0004535828825510191,0.002119481217660104
0.00045884041264547613,0.0021604730864861234
0.0004641588833612782,0.0021712250520798332
0.0004695390010680063,0.002186009004771185
0.0004749814803228505,0.0022102009273570326
0.0004804870439655134,0.002236408843491701
0.0004860564232142139,0.0022424568241381625
0.0004916903577628031,0.002263960755325583
0.0004973895958790067,0.0022841206908137896
0.0005031548945038057,0.002288824675761038
0.0005089870193519685,0.00229688864995632
0.0005148867450137498,0.002317720583294133
0.0005208548550577665,0.002331160540286271
0.0005268921421350677,0.002341240508030374
0.0005329994080844093,0.0023627444392177945
0.0005391774640387505,0.0023869363618036423
0.0005454271305329836,0.0023963443316981385
0.0005517492376129129,0.0024299442241784825
0.0005581446249454966,0.0024588401317115786
0.0005646141419303673,0.0024756400779517504
0.0005711586478126435,0.002478328069350178
0.0005777790117970507,0.002489080034943888
0.0005844761131633638,0.002532087897318729
0.0005912508413831881,0.002552247832806935
0.0005981040962380944,0.002597271688730596
0.0006050367879391225,0.0026113836435723405
0.0006120498372476703,0.0026349035683085817
0.0006191441755977848,0.002644983536052684
0.0006263207452198692,0.0026698474564881393
0.0006335804992658254,0.0026799274242322426
0.0006409244019356456,0.0027021033532692697
0.0006483534286054727,0.0027074793360661246
0.0006558685659571436,0.0027350312479000067
0.0006634708121092351,0.002749143202741751
0.0006711611767496287,0.002761239164034675
0.0006789406812696112,0.0027961830522142328
0.0006868103588995307,0.0028082790135071567
0.000694771254846024,0.002828438948995363
0.0007028244264308353,0.002847254888784356
0.0007109709432312439,0.0028734628049190245
0.0007192118872221193,0.0029063906995497614
0.0007275483529196233,0.0029171426651434713
0.0007359814475265771,0.0029493985619246017
0.0007445122910795143,0.0029628385189167396
0.0007531420165974376,0.0029850144479537668
0.0007618717702322999,0.002989718432901015
0.0007707027114212304,0.0030192863382837174
0.0007796360130405236,0.003043478260869565
0.0007886728615614156,0.0030535582286136684
0.0007978144572076629,0.003066326187756199
0.0008070620141149507,0.0031039580673341846
0.0008164167604921472,0.0031106780458302536
0.0008258799387844272,0.0031402459512129563
0.0008354528058382871,0.0031577178953027347
0.0008451366330684721,0.0031691418587460516
0.0008549327066268384,0.0031879577985350445
0.0008648423275731727,0.003208117734023251
0.0008748668120479914,0.0032249176802634236
0.0008850074914473438,0.00323634164370674
0.00089526571259964,0.0032665815469390498
0.0009056428379445294,0.003291445467374504
0.0009161402457138521,0.0033069014179154628
0.0009267593301146883,0.0033263893555540622
0.0009375015015145289,0.0033505812781399096
0.0009483681866285928,0.0033714132114777235
0.0009593608287093146,0.00339157314696593
0.0009704808877380307,0.0034157650695517774
0.0009817298406188842,0.003442644983536053
0.00099310918137498,0.0034601169276258317
0.0010046204213468132,0.0034782608695652175
0.001016265089392995,0.0034997648007526376
0.0010280447320933097,0.0035118607620455615
0.0010399609139541202,0.003550164639473154
0.0010520152176161591,0.0035689805792621467
0.0010642092440647246,0.0035770445534574285
0.001076544612842316,0.003612660439486594
0.0010890229622637305,0.003626100396478731
0.001101645949633657,0.0036388683556212624
0.001114415251466788,0.003660372286808682
0.0011273325637104871,0.0037020361534843087
0.0011403996019700331,0.003734292050265439
0.0011536181017364785,0.003753107990054432
0.0011669898186171474,0.0037826758954371347
0.0011805165285688054,0.003802163833075734
0.0011942000281335325,0.003813587796519051
0.0012080421346773289,0.0038337477320072575
0.0012220446866314887,0.0038612996438411396
0.0012362095437367692,0.0038693636180364226
0.0012505385872903913,0.0038989315234191245
0.0012650337203959038,0.003919763456756938
0.0012796968682159415,0.003942611383643572
0.001294529978227916,0.003978899267522344
0.0013095350204826678,0.004014515153551509
0.0013247139878661174,0.0040420670653853906
0.0013400688963639508,0.004066258987971238
0.001355601785329369,0.004087762919158659
0.0013713147177539455,0.004116658826691755
0.001387209780541621,0.004142866742826423
0.001403289084785873,0.004164370674013844
0.0014195547660501016,0.0041993145621934
0.0014360089846512606,0.0042214904912304275
0.0014526539259467812,0.004272562327800551
0.0014694918006248172,0.004293394261138364
0.0014865248449978572,0.004323634164370674
0.0015037553212997384,0.00435454606545259
0.001521185517986105,0.004383441972985686
0.0015388177500383464,0.00441502587191721
0.001556654359271062,0.004474161682682614
0.0015746977146430866,0.004507089577313352
0.001592950212572123,0.004545393454740945
0.0016114142772530198,0.0045648813923795445
0.0016300923609797412,0.004614609233250454
0.0016489869444710648,0.0046515691149788315
0.001668100537200059,0.004682481016060749
0.0016874356777273757,0.004703984947248168
0.001706994934038408,0.004736912841878906
0.001726780903884356,0.004769168738660036
0.0017467962151272458,0.004797392648343525
0.0017670435260889468,0.004835696525771118
0.0017875255259042354,0.004878032390296351
0.0018082449348779518,0.0049156642698743366
0.0018292045048462937,0.004947920166655467
0.0018504070195423021,0.004980848061286204
0.0018718552949655793,0.005015791949465762
0.0018935521797562953,0.005039311874202002
0.0019155005555735278,0.005087023721524092
0.0019377033374779887,0.005107855654861905
0.0019601634743191855,0.005142127545191855
0.001982883949127071,0.005171023452724951
0.002005867779508234,0.0052026073516564745
0.002029118018046678,0.0052442712183321015
0.002052637752709252,0.005266447147369129
0.0020764301072557748,0.00529399905920301
0.0021004982416539153,0.0053161749882400374
0.0021248453524988827,0.005355150863517236
0.0021494746734379805,0.005410926685034607
0.00217438947560008,0.005470062495800013
0.0021995930680300748,0.005503662388280357
0.0022250887981283695,0.005537262280760702
0.002250880052095462,0.005591022108729252
0.00227697025538168,0.005622606007660775
0.0023033628731421313,0.005650157919494659
0.002330061410696925,0.005691821786170284
0.002357069413996728,0.005718029702304952
0.0023843904700937206,0.005772461528123109
0.002412028207618007,0.00580471742490424
0.00243998629725955,0.005840333310933405
0.0024682684522556926,0.00586519723136886
0.0024968784288843266,0.00591895705933741
0.0025258200269627847,0.00595121295611854
0.002555097090352507,0.005986156844298099
0.0025847135074695635,0.0060298367045225456
0.002614673211801092,0.006064780592702103
0.00264498018242772,0.006087628519588738
0.002675638444552045,0.006125932397016329
0.0027066520700332413,0.006174316242188026
0.0027380251779278576,0.006203212149721121
0.0027697619350368907,0.00624218802499832
0.002801866556459195,0.0062751159196290564
0.002834343306151309,0.006321483771251931
0.0028671964974937695,0.006372555607822056
0.0029004304938639917,0.006422283448692964
0.002934049709215787,0.0064437873798803835
0.0029680586086656023,0.006505611182044217
0.003002461709085549,0.006543915059471809
0.0030372635797033115,0.006588266917545864
0.0030724688427090033,0.006637322760567166
0.003108082173869064,0.006691082588535717
0.0031441083031472647,0.00673140245951213
0.00318055201533292,0.006768362341240508
0.0032174181506763717,0.0068409381089980514
0.003254711605531848,0.006869834016531147
0.003292437333007769,0.006924265842349305
0.0033306003436245884,0.006963241717626504
0.003369205705980267,0.006996841610106848
0.003408258547423452,0.007060009407969895
0.0034477640547344642,0.007098985283247093
0.0034877274748141775,0.00716416907465896
0.003528154115380883,0.007209192930582623
0.0035690493456752297,0.007255560782205498
0.0036104185971733375,0.007291176668234663
0.0036522673643081755,0.007352328472548889
0.0036946012051993025,0.0074114642833142935
0.003737425742391064,0.007456488139237954
0.0037807466635993493,0.007505543982259258
0.0038245697224669993,0.007552583831731738
0.0038689007393279753,0.007598951683354613
0.003913745601980384,0.00762986358443653
0.0039591102664684585,0.00768362341240508
0.004005000757873611,0.0077340232511255965
0.004051423171114647,0.007793831059740608
0.0040983836717572615,0.007857670855453263
0.004145888496832911,0.007918150661917882
0.004193943955667186,0.007961830522142329
0.004242556430717777,0.0080176063436597
0.004291732378422158,0.008070694173778644
0.004341478330055092,0.008124454001747194
0.004391800892596086,0.008184933808211814
0.004442706749606883,0.008250117599623682
0.004494202662119142,0.008317989382433976
0.0045462954695324,0.008383173173845845
0.004598992090522438,0.008440964988912036
0.004652299523960189,0.00849136482763255
0.004706224849841282,0.008563268597540488
0.004760775230226368,0.008619044419057859
0.00481595791019235,0.008688260197567367
0.004871780218794631,0.008737988038438277
0.004928249570040513,0.00880653181909818
0.004985373463873894,0.008875747597607687
0.005043159487171359,0.008944963376117197
0.005101615314749833,0.009016195148175525
0.005160748710385908,0.009076674954640146
0.005220567527846975,0.009145890733149654
0.005281079711934331,0.009218466500907197
0.005342293299538352,0.00930851421275452
0.005404216420705915,0.009368994019219137
0.00546685729972018,0.009441569786976682
0.0055302242561929005,0.009514145554734224
0.005594325706169377,0.009600833277333512
0.005659170163246243,0.009671393051542234
0.005724766239702178,0.009748000806397419
0.005791122647641758,0.009807808615012431
0.005858248200152536,0.009882400376318795
0.005926151812475552,0.009946912169881056
0.005994842503189409,0.009999328002150393
0.006064329395408062,0.010073919763456759
0.006134621717992506,0.010126335595726094
0.0062057288067765,0.010219743296821451
0.0062776601058065,0.010317182985014448
0.006350425168595962,0.010375646797930247
0.00642403365939419,0.010450910557086218
0.006498495354469888,0.010543646260331968
0.006573820143409586,0.010615550030239904
0.006650018030431118,0.010706941737786439
0.006727099135712337,0.01079295746253612
0.006805073696735206,0.010846717290504671
0.0068839520696454964,0.010895773133525974
0.006963744730628222,0.010985148847523689
0.007044462277299037,0.011070492574423763
0.007126115430111745,0.011133660372286809
0.007208715033782135,0.011210268127141994
0.007292272058728313,0.011298971843290104
0.007376797602527731,0.01138767555943821
0.007462302891391108,0.011448155365902829
0.007548799281653432,0.011526107116457227
0.007636298261282241,0.011624890800349438
0.0077248114514034,0.01172165849069283
0.007814350607844541,0.011809690208991332
0.00790492762269642,0.011906457899334722
0.007996554525892346,0.011983065654189906
0.008089243486805939,0.012079833344533298
0.008183006815867389,0.012162489080034944
0.008277856966198472,0.01224514481553659
0.00837380653526649,0.012345944492977622
0.008470868266557402,0.012459512129561187
0.008569055051268348,0.012540823869363619
0.008668379930019773,0.012630199583361335
0.008768856094587427,0.012744439217794501
0.008870496889654403,0.012845910893085144
0.00897331581458352,0.012942678583428532
0.009077326525210223,0.01304751024796721
0.009182542835656282,0.013146965929709025
0.009288978720164497,0.013272629527585511
0.009396648314954691,0.013360661245884014
0.009505565920101192,0.013456756938377798
0.009615746001432095,0.013573684564209395
0.009727203192450537,0.013698004166386668
0.009839952296278227,0.01380686781802298
0.009954008287621519,0.013943955379342787
0.010069386314760271,0.014053491028828708
0.010186101701559752,0.014167730663261876
0.010304169949505875,0.014288018278341507
0.01042360673976401,0.014405617902022713
0.010544427935261684,0.014525905517102344
0.010666649582795389,0.0146388011558363
0.010790287915161836,0.014761104764464756
0.01091535935331391,0.014872656407499496
0.011041880508541602,0.014994960016127948
0.011169868184678225,0.015119279618305222
0.011299339380332217,0.015273167125865197
0.011430311291144786,0.01540420670653854
0.011562801312073753,0.015536590282911095
0.011696827039703846,0.015668301861434045
0.01183240627458378,0.015794637457160136
0.011969557023590427,0.01594516497547208
0.012108297502320394,0.016080236543243063
0.012248646137509308,0.01622673207445736
0.012390621569479156,0.01633895571534171
0.012534242654613994,0.016479403265909548
0.01267952846786434,0.016626570794973455
0.012826498305280598,0.016755594382097977
0.012975171686575868,0.0168846179692225
0.013125568357718427,0.017023721524091123
0.013277708293554291,0.017161481083260533
0.013431611700460153,0.017305960620926014
0.013587299019027091,0.017464552113433236
0.013744790926775366,0.017594247698407367
0.013904108340900697,0.0177736711242524
0.014065272421052363,0.017921510651165918
0.014228304572143519,0.01806935017807943
0.014393226447194065,0.01823398965123312
0.014560059950206485,0.018393925139439556
0.014728827239075018,0.01855587662119481
0.014899550728528537,0.018699012163161076
0.015072253093107555,0.018879107586855723
0.01524695727017573,0.019035683085814124
0.015423686462966274,0.019216450507358377
0.01560246414366368,0.019362946038572675
0.015783314056521166,0.0195511054364626
0.01596626022101425,0.019710368926819433
0.01615132693503091,0.019868960419326658
0.01633853877809862,0.020053759827968552
0.016527920614648955,0.020249983200053757
0.0167194975973199,0.02042201464955312
0.016913295170296487,0.020608830051743833
0.01710933907269015,0.02079295746253612
0.01730765534195726,0.02098514884752369
0.01750827031735725,0.02118809219810496
0.017711210643450888,0.021378267589543715
0.017916503273639015,0.02158591492507224
0.018124175473742375,0.02176869834016531
0.018334254825622908,0.021953497748807206
0.018546769230846995,0.02217391304347826
0.018761746914391215,0.022396344331698136
0.018979216428391014,0.022577783751091995
0.019199206655932846,0.022780727101673275
0.019421746814890263,0.022991734426449837
0.019646866461804465,0.02324709360930045
0.01987459549580984,0.023457428936227404
0.02010496416260499,0.02365029231906458
0.02033800305846982,0.023847187688999395
0.020573743134329137,0.024081714938512196
0.02081221569986339,0.024339090114911633
0.021053452427667062,0.024566225388078757
0.02129748535745521,0.024840400510718362
0.021544346900318843,0.025062159801088633
0.02179406984302956,0.025285263087158123
0.0220466873523941,0.025562126201196154
0.022302232979659387,0.025839661313083802
0.022560740664968614,0.02613466836906122
0.022822244741868985,0.026425643437940998
0.023086779941871697,0.02669511457563336
0.023354381399064792,0.02692493784019891
0.023625084654779475,0.027229352866070828
0.023898925662310503,0.027498152005913584
0.024175940791691306,0.027766951145756336
0.024456166834524465,0.028080774141522748
0.024739641008868142,0.02835427726631275
0.025026400964179192,0.028662724279282303
0.025316484786313556,0.028945635373966806
0.025609931002584595,0.02924131442779383
0.025906778586880088,0.029573953363349236
0.026207066964838526,0.029881056380619588
0.02651083601908539,0.030184127410792287
0.026818126094530156,0.030473086486123246
0.02712897800372467,0.030772125529198308
0.027443433032283655,0.031037564679793028
0.02776153294436801,0.03135541966265708
0.028083319988231725,0.031688730596062094
0.028408836901833042,0.03203951347355689
0.028738126918510663,0.03235602446072172
0.029071233772725785,0.03269672737047242
0.029408201705870638,0.03297493448020966
0.029749075472144403,0.03334318930179424
0.030093900344497212,0.03370405214703313
0.03044272212064303,0.03402728311269404
0.030795587129142266,0.03436126604394866
0.03115254223555488,0.03472078489348834
0.03151363484866479,0.035097775687117805
0.031878912926776456,0.03544721456891338
0.03224842498408442,0.03578186949801761
0.0326222200971167,0.03613198037766279
0.03300034791125285,0.036480075263759154
0.03338285864731761,0.036830186143404345
0.033769803108250916,0.0372367448424165
0.03416123268585528,0.03759895168335461
0.034557199367621395,0.0379577985350447
0.03495775574363275,0.03830253343189302
0.035362955013550426,0.038618372421208254
0.03577285099367873,0.0389449633761172
0.0361874981241128,0.03930448222565688
0.03660695147596903,0.039676097036489485
0.03703126675869927,0.04009004771184732
0.03746050032748993,0.04049257442376185
0.037894709190746674,0.0408789731872858
0.03833395101766601,0.041279483905651504
0.03877828414589457,0.041661178684228216
0.03922776758927719,0.04208789731872858
0.03968246104569482,0.04252133593172501
0.040142424904993215,0.04302600631677979
0.040607720257003654,0.04346818090182112
0.041078408899656464,0.04393723540084672
0.04155455334718875,0.04438209797728647
0.04203621683844714,0.04487736039244674
0.04252346334528682,0.0453813587796519
0.04301635758106795,0.0458497412808279
0.0435149650092505,0.04630669981856058
0.044019351852088745,0.04680465022511928
0.044529585099426554,0.04731738458436933
0.04504573251759458,0.04784826288555876
0.04556786265841064,0.04836435723405685
0.046096044868284336,0.04889053155029903
0.04663034929742731,0.049416033868691624
0.04717084690917017,0.04997244808816612
0.047717609489387455,0.05050063839795713
0.04827070965603183,0.05109199650561118
0.0488302208687788,0.05165311471003292
0.0493962174387832,0.05228210469726498
0.04996877453854884,0.05288824675761038
0.0505479682119124,0.053505140783549496
0.05113387538414326,0.05417243464820913
0.05172657387216019,0.05477118473220886
0.05232614239486662,0.055485518446340976
0.052932660583605615,0.05621598010886365
0.05354620899273607,0.056996169612257244
0.05416686911033152,0.057762919158658686
0.05479472336900287,0.05851085276527115
0.05542985515684669,0.059285666285867886
0.05607234882852033,0.06006451179356227
0.05672228971644543,0.06089442913782676
0.05737976414214134,0.06173308245413615
0.05804485942768978,0.0625482158457093
0.05871766390733255,0.06338485316846987
0.05939826693920356,0.06425979436865802
0.060086758917196864,0.06511323163765877
0.0607832312829723,0.06597943686580203
0.06148777653810023,0.06684026611114843
0.062200488256347115,0.06769034339090116
0.06292146109610344,0.06861770042335864
0.06365079081295572,0.06951414555473422
0.06438857427240419,0.07037564679793025
0.06513490946272803,0.07127679591425308
0.0658898955079995,0.07216652106713257
0.06665363268124913,0.07305288623076406
0.06742622241778341,0.07397352328472548
0.06820776732865685,0.07486996841610108
0.06899837121430018,0.07587796519051139
0.0697981390783066,0.07683354613265238
0.07060717714137772,0.07777568711780122
0.07142559285543126,0.07876217996102412
0.07225349491787214,0.0797936966601707
0.07309099328602911,0.08074658961091324
0.07393819919175866,0.08172300248639205
0.07479522515621821,0.08267455144143539
0.07566218500481055,0.08367582823734965
0.07653919388230147,0.08473220885693165
0.0774263682681127,0.08578119750016801
0.07832382599179197,0.0868469860896445
0.07923168624866253,0.08793427861030845
0.08015006961565405,0.08899872320408575
0.08107909806731686,0.09008467172905046
0.08201889499202203,0.09113500436798602
0.08296958520834907,0.09222767287144681
0.08393129498166364,0.09329682145017136
0.08490415204088747,0.09433505812781398
0.0858882855954625,0.09547476648074726
0.08688382635251184,0.0966312747799207
0.08789090653419954,0.09782071097372488
0.08890965989529158,0.09894361938041799
0.08994022174092044,0.1001659834688529
0.09098272894455559,0.10130905181103422
0.09203731996618221,0.10252536791882268
0.09310413487069075,0.10375579598145286
0.09418331534647952,0.10493313621396412
0.0952750047242729,0.10612929238626438
0.09637934799615785,0.10736644042739066
0.09749649183484087,0.10859754048787043
0.0986265846131282,0.10984073650964318
0.09976977642363201,0.11111753242389624
0.10092621909870483,0.11240642429944223
0.10209606623060476,0.11371278811907803
0.10327947319189525,0.11507828774947919
0.10447659715608053,0.11639943552180632
0.10568759711848051,0.11770445534574289
0.10691263391734772,0.11909616289227876
0.10815187025522892,0.12046435051407836
0.10940547072057435,0.12191586586922923
0.11067360180959745,0.12341038908675492
0.11195643194838795,0.12480008063974195
0.11325413151528127,0.12627444392177944
0.11456687286348727,0.1276943753779988
0.11589483034398118,0.1291600026879914
0.11723818032865997,0.13066124588401315
0.11859710123376706,0.13215644109938846
0.11997177354358855,0.13374706000940798
0.12136237983442417,0.13524091122908405
0.12276910479883604,0.1367952422552248
0.12419213527017846,0.13836435723405685
0.12563166024741215,0.139962368120422
0.12708787092020596,0.1415523150325919
0.12856096069432965,0.1431442779383106
0.130051125217341,0.1447772327128553
0.13155856240457053,0.1463967475304079
0.1330834724654076,0.14808547812647
0.1346260579298911,0.1496861770042336
0.13618652367560827,0.15137154761104762
0.1377650769549055,0.15306162220280897
0.13936192742241435,0.1547664807472616
0.14097728716289676,0.15656407499496003
0.142611370719413,0.1582124857200457
0.14426439512181588,0.15999596801290236
0.14593657991557576,0.16179087426920233
0.1476281471909391,0.1636234124050803
0.14933932161242533,0.1654808144613937
0.15107033044866555,0.167324776560715
0.15282140360258709,0.1692184665009072
0.15459277364194784,0.17108594852496473
0.15638467583022478,0.17294200658557893
0.15819734815786016,0.17484779248706403
0.16003103137387018,0.17680868221221693
0.16188596901781993,0.17880989180834622
0.1637624074521689,0.18074658961091322
0.16566059589499152,0.18269672737047243
0.16758078645307686,0.1847167529063907
0.16952323415541215,0.18669175458638534
0.1714881969870541,0.1887097641287548
0.17347593592339325,0.19079833344533298
0.1754867149648152,0.19291243868019622
0.1775208011717636,0.19498622404408308
0.1795784647002097,0.19706404139506753
0.18165997883753285,0.19920569854176468
0.18376562003881725,0.20138431557019015
0.18589566796356882,0.20360459646529133
0.18805040551285834,0.20582958134533968
0.1902301188668946,0.20796720650493916
0.19243509752303323,0.21023990323230962
0.19466563433422632,0.21248975203279352
0.19692202554791735,0.2148363685236207
0.19920457084538712,0.21721120892413145
0.20151357338155584,0.21947382568375778
0.20384933982524642,0.22187218600900477
0.20621218039991446,0.2242282104697265
0.2086024089248505,0.2267596263691956
0.21102034285685967,0.22932934614609235
0.21346630333242453,0.23174921040252672
0.21594061521035676,0.2342403064310194
0.21844360711494284,0.23673476244876018
0.22097561147959033,0.23926214636113166
0.22353696459097966,0.2418762179961024
0.22612800663372795,0.24438612996438414
0.2287490817355704,0.2470109535649486
0.2314005380130654,0.24960352126873192
0.23408272761782944,0.25225052079833343
0.23679600678330787,0.25505947180969024
0.23954073587208793,0.25777971910489883
0.24231727942376008,0.2604596465291311
0.24512600620333397,0.26320072575767756
0.24796728925021602,0.2659478529668705
0.2508415059277541,0.26878838787715875
0.2537490379733572,0.27156441099388484
0.2566902715491952,0.2743437940998589
0.25966559729348726,0.2772387608359653
0.26267541037238384,0.2802157113097238
0.26572011053245065,0.2831409179490626
0.26880010215376077,0.2861776762314361
0.2719157943036019,0.2890565150191519
0.2750676007908067,0.29203951347355683
0.2782559402207126,0.295080303743028
0.28148123605075814,0.2981835898125126
0.28474391664672477,0.30121228412069084
0.28804441533962977,0.30421611450843355
0.2913831704832789,0.3073073046166252
0.2947606255124859,0.31033129493985623
0.29817722900196736,0.3131328539748673
0.30163343472591975,0.3160271487131241
0.30512970171828707,0.3191190108191654
0.30866649433372745,0.3223412405080304
0.3122442823092858,0.3255822861366844
0.3158635408267819,0.32883811571802973
0.31952475057592133,0.33204085746925605
0.32322839781813806,0.3352429272226329
0.3269749744511768,0.33854579665345075
0.33076497807442423,0.3418654660305087
0.3345989120549975,0.34509911968281703
0.3384772855945983,0.34855184463409716
0.34240061379714254,0.3520301055036624
0.34636941773717345,0.3556320139775553
0.3503842245290676,0.3592782743095222
0.3544455673970435,0.3633048854243666
0.3585539857459817,0.3672636247564008
0.36271002523306484,0.3709804448625764
0.3669142378402494,0.37481083260533565
0.3711671819475767,0.3785189167394664
0.37546942240733366,0.38241381627578785
0.37982153061907364,0.38638196357771654
0.3842240846055061,0.3904079026947114
0.38867766908926676,0.3944029299106243
0.393182875570577,0.39826019756736775
0.39774030240580366,0.40236812042201464
0.40235055488692933,0.40645588334117333
0.4070142453219439,0.4105268463140918
0.4117319931161679,0.4147194408977891
0.4165044248545185,0.4188676836234125
0.42133217438472886,0.42307506215980106
0.4262158829015325,0.42728714468113693
0.43115619903182284,0.43166185068207785
0.43615377892080054,0.43604260466366507
0.441209286319119,0.4404925744237619
0.4463233926710397,0.44494052819030977
0.4514967772036102,0.4495511054364626
0.4567301270168747,0.4541327867750823
0.4620241371751313,0.4587877158793092
0.46737951079924633,0.46341106108460456
0.47279695916003905,0.4681506619178819
0.4782772017727485,0.47290706269739935
0.4838209664925957,0.47776426315435794
0.48942898961145315,0.4826826154156307
0.49510201595563513,0.48761843962099316
0.5008407989848213,0.49274376721994495
0.5066461008921268,0.4977609031651099
0.5125186927053332,0.5029514145554734
0.5184593543892912,0.5082447416168268
0.5244688749495119,0.5134903568308581
0.5305480525369574,0.5188670116255628
0.5366976945540476,0.5241522747127209
0.5429186177618943,0.5295154895504334
0.5492116483887789,0.5350903837107721
0.5555776222398878,0.5406719978496068
0.5620173848083188,0.5463819635777166
0.5685317913873753,0.5520704253746388
0.5751217071841613,0.5578166789866273
0.5817880074344935,0.5636133324373362
0.5885315775191451,0.5695464014515154
0.595353313081437,0.5756857738055239
0.6022541201461928,0.581801626234796
0.6092349152400711,0.5880276863114038
0.6162966255132942,0.5943256501579196
0.6234401888627864,0.600805053423829
0.6306665540567405,0.6073355285263087
0.6379766808606282,0.6140272831126941
0.6453715401646701,0.6207882534775889
0.6528521141127848,0.6275888717156105
0.6604193962330305,0.6347604327666152
0.6680743915695615,0.641839258114374
0.675818116816111,0.6489577313352597
0.6836516004510238,0.656519723136886
0.6915758828738525,0.6642053625428399
0.6995920165435374,0.6720758013574357
0.707701066118189,0.6798561924601841
0.7159041085964888,0.6878267589543714
0.7242022334607315,0.6960076607754855
0.732596542821523,0.7040958268933539
0.741088151564157,0.7125892077145354
0.7496781874966877,0.7212633559572609
0.7583677914997191,0.7298454404945905
0.7671581176779302,0.7390692829782944
0.7760503335133571,0.7483307573415765
0.7850456200204509,0.7577656071500571
0.794145171902934,0.767123177205833
0.8033501977124734,0.7767562663799475
0.8126619200091946,0.7867562663799477
0.822081575524054,0.7966003628788388
0.8316104153230961,0.8067710503326389
0.8412497049736118,0.8172891606746857
0.8510007247122247,0.827724615281231
0.8608647696149244,0.8385457966534506
0.8708431497690724,0.8496519051139035
0.880937190447399,0.8608762851958873
0.8911482322840202,0.8720865533230293
0.9014776314524917,0.8835884685169008
0.9119267598459299,0.895099119682817
0.9224970052592174,0.9067959142530743
0.9331897715733238,0.9188723876083597
0.9440064789417604,0.9313876755594382
0.9549485639791966,0.9443579060547005
0.9660174799522646,0.9574934480209663
0.9772146969725725,0.9713601236476043
0.9885417021919574,0.9854835024527923
1.0,0.9999704320946172


==> data/ELD/LiRA/NHiTS-offline/total/roc_SeasonalityLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.00017404744304818227
1.0233165783302449e-05,0.00017404744304818227
1.0351779556301762e-05,0.00017404744304818227
1.0471768194855202e-05,0.00017404744304818227
1.05931476351837e-05,0.00017404744304818227
1.0715933998226711e-05,0.00017404744304818227
1.084014359178331e-05,0.00017404744304818227
1.09657929126781e-05,0.00017404744304818227
1.1092898648952227e-05,0.00017404744304818227
1.1221477682079803e-05,0.00017404744304818227
1.1351547089209991e-05,0.00017404744304818227
1.148312414543511e-05,0.00017404744304818227
1.1616226326085018e-05,0.00017404744304818227
1.1750871309048075e-05,0.00017404744304818227
1.1887076977119033e-05,0.00017404744304818227
1.2024861420374123e-05,0.00017404744304818227
1.216424293857368e-05,0.00017404744304818227
1.2305240043592616e-05,0.00017404744304818227
1.244787146187906e-05,0.00017404744304818227
1.259215613694151e-05,0.00017404744304818227
1.2738113231864785e-05,0.00017404744304818227
1.288576213185518e-05,0.00017404744304818227
1.3035122446815089e-05,0.00017404744304818227
1.3186214013947484e-05,0.00017404744304818227
1.3339056900390587e-05,0.00017404744304818227
1.3493671405883065e-05,0.00019353538068678182
1.3650078065460137e-05,0.00019353538068678182
1.3808297652180924e-05,0.00019353538068678182
1.3968351179887397e-05,0.00019353538068678182
1.4130259905995336e-05,0.00019353538068678182
1.429404533431761e-05,0.00019353538068678182
1.4459729217920196e-05,0.00019353538068678182
1.4627333562011299e-05,0.00019353538068678182
1.4796880626863964e-05,0.00019353538068678182
1.4968392930772556e-05,0.00019353538068678182
1.514189325304352e-05,0.00019353538068678182
1.53174046370208e-05,0.00019353538068678182
1.5494950393146317e-05,0.00019353538068678182
1.567455410205595e-05,0.00019353538068678182
1.5856239617711373e-05,0.00019353538068678182
1.60400310705682e-05,0.00019353538068678182
1.622595287078087e-05,0.00019353538068678182
1.6414029711444665e-05,0.00019353538068678182
1.6604286571875295e-05,0.00019353538068678182
1.6796748720926532e-05,0.00019353538068678182
1.6991441720346258e-05,0.00021907129897184326
1.7188391428171457e-05,0.00021907129897184326
1.7387624002162504e-05,0.00021907129897184326
1.7589165903277326e-05,0.00021907129897184326
1.7793043899185774e-05,0.00021907129897184326
1.7999285067824765e-05,0.00021907129897184326
1.8207916800994626e-05,0.00021907129897184326
1.8418966807997107e-05,0.00021907129897184326
1.86324631193156e-05,0.00021907129897184326
1.8848434090337955e-05,0.00021907129897184326
1.906690840512252e-05,0.00021907129897184326
1.9287915080207776e-05,0.00021907129897184326
1.9511483468466162e-05,0.00021907129897184326
1.9737643263002554e-05,0.00021907129897184326
1.9966424501097934e-05,0.00021907129897184326
2.0197857568198782e-05,0.0002869430817821383
2.0431973201952705e-05,0.0002869430817821383
2.066880249629082e-05,0.0002869430817821383
2.09083769055575e-05,0.0002869430817821383
2.1150728248687946e-05,0.0002869430817821383
2.1395888713434215e-05,0.0002869430817821383
2.1643890860640203e-05,0.0002869430817821383
2.189476762856621e-05,0.0002869430817821383
2.2148552337263592e-05,0.0002869430817821383
2.2405278693000182e-05,0.0002869430817821383
2.266498079273693e-05,0.0002869430817821383
2.2927693128656486e-05,0.0002869430817821383
2.3193450592744275e-05,0.0002869430817821383
2.3462288481422625e-05,0.0002869430817821383
2.3734242500238664e-05,0.000299711040924669
2.4009348768606518e-05,0.000299711040924669
2.4287643824604503e-05,0.000299711040924669
2.45691646298279e-05,0.000299711040924669
2.4853948574297985e-05,0.000299711040924669
2.5142033481427965e-05,0.000299711040924669
2.543345761304648e-05,0.000299711040924669
2.5728259674479322e-05,0.000299711040924669
2.6026478819690045e-05,0.000299711040924669
2.63281546564802e-05,0.000299711040924669
2.6633327251749808e-05,0.000299711040924669
2.694203713681882e-05,0.00031113500436798604
2.7254325312810276e-05,0.00031113500436798604
2.7570233256095827e-05,0.00031113500436798604
2.7889802923804396e-05,0.00031113500436798604
2.8213076759394707e-05,0.00031113500436798604
2.8540097698292373e-05,0.00031113500436798604
2.8870909173592345e-05,0.00031113500436798604
2.9205555121827452e-05,0.00031113500436798604
2.95440799888038e-05,0.00031113500436798604
2.9886528735503827e-05,0.00031113500436798604
3.0232946844057763e-05,0.00031113500436798604
3.0583380323784315e-05,0.0003420469054499026
3.0937875717301366e-05,0.0003420469054499026
3.12964801067075e-05,0.0003420469054499026
3.165924111983521e-05,0.0003420469054499026
3.20262069365765e-05,0.0003420469054499026
3.2397426295281954e-05,0.0003420469054499026
3.277294849923382e-05,0.0003420469054499026
3.315282342319423e-05,0.0003420469054499026
3.353710152002929e-05,0.0003420469054499026
3.392583382740992e-05,0.0003823667764263154
3.4319071974590426e-05,0.0003823667764263154
3.4716868189265594e-05,0.0003823667764263154
3.511927530450728e-05,0.0003823667764263154
3.552634676578139e-05,0.0003823667764263154
3.5938136638046256e-05,0.0003823667764263154
3.6354699612933176e-05,0.0003823667764263154
3.677609101601031e-05,0.0003823667764263154
3.720236681413066e-05,0.0004166386667562664
3.7633583622865324e-05,0.0004166386667562664
3.806979871402284e-05,0.0004166386667562664
3.8511070023255685e-05,0.0004166386667562664
3.895745615775501e-05,0.0004166386667562664
3.940901640403448e-05,0.0004166386667562664
3.986581073580439e-05,0.0004166386667562664
4.032789982193705e-05,0.00044419057859014846
4.079534503452449e-05,0.00044419057859014846
4.1268208457029516e-05,0.00044419057859014846
4.174655289253135e-05,0.00044419057859014846
4.223044187206672e-05,0.00044419057859014846
4.271993966306776e-05,0.00044419057859014846
4.321511127789762e-05,0.00044419057859014846
4.371602248248502e-05,0.000481150460318527
4.422273980505897e-05,0.000481150460318527
4.473533054498463e-05,0.000481150460318527
4.525386278170167e-05,0.000481150460318527
4.577840538376616e-05,0.000481150460318527
4.6309028017997366e-05,0.000481150460318527
4.684580115873045e-05,0.000481150460318527
4.738879609717651e-05,0.0004898864323634164
4.793808495089107e-05,0.0004898864323634164
4.8493740673352334e-05,0.0004898864323634164
4.9055837063650453e-05,0.0004898864323634164
4.962444877628913e-05,0.0004898864323634164
5.0199651331100794e-05,0.0004898864323634164
5.0781521123276707e-05,0.0005066863786035885
5.137013543351339e-05,0.0005066863786035885
5.196557243827657e-05,0.0005066863786035885
5.2567911220184194e-05,0.0005066863786035885
5.3177231778509664e-05,0.0005066863786035885
5.379361503980698e-05,0.0005214703312949398
5.441714286865888e-05,0.0005214703312949398
5.5047898078549675e-05,0.0005214703312949398
5.5685964442864085e-05,0.0005214703312949398
5.633142670601352e-05,0.0005214703312949398
5.698437059469136e-05,0.0005214703312949398
5.764488282925873e-05,0.0005315502990390431
5.8313051135262185e-05,0.0005315502990390431
5.8988964255084936e-05,0.0005315502990390431
5.9672711959733106e-05,0.0005315502990390431
6.0364385060758635e-05,0.0005315502990390431
6.106407542232036e-05,0.00054297426248236
6.177187597338488e-05,0.00054297426248236
6.248788072006888e-05,0.00054297426248236
6.321218475812448e-05,0.00054297426248236
6.394488428556937e-05,0.0005570862173241046
6.468607661546321e-05,0.0005570862173241046
6.543586018883229e-05,0.0005570862173241046
6.619433458774387e-05,0.0005570862173241046
6.696160054853215e-05,0.0005570862173241046
6.773775997517745e-05,0.0005745581614138835
6.852291595284057e-05,0.0005745581614138835
6.9317172761554e-05,0.0005745581614138835
7.012063589007177e-05,0.0005745581614138835
7.09334120498799e-05,0.0006068140581950138
7.17556091893692e-05,0.0006068140581950138
7.258733650817246e-05,0.0006068140581950138
7.342870447166758e-05,0.0006068140581950138
7.42798248256491e-05,0.0006498219205698541
7.514081061116962e-05,0.0006498219205698541
7.601177617955322e-05,0.0006498219205698541
7.689283720758305e-05,0.0006498219205698541
7.778411071286482e-05,0.0006780458302533432
7.868571506936843e-05,0.0006780458302533432
7.959777002314978e-05,0.0006780458302533432
8.05203967082547e-05,0.0006780458302533432
8.145371766280736e-05,0.0006834218130501983
8.239785684528512e-05,0.0006834218130501983
8.335293965098187e-05,0.0006834218130501983
8.43190929286625e-05,0.000701565754989584
8.529644499741017e-05,0.000701565754989584
8.628512566366886e-05,0.000701565754989584
8.728526623848371e-05,0.000701565754989584
8.829699955494083e-05,0.0007795175055439822
8.932045998580959e-05,0.0007795175055439822
9.03557834613892e-05,0.0007795175055439822
9.140310748756223e-05,0.0008023654324306161
9.246257116405733e-05,0.0008023654324306161
9.353431520292377e-05,0.0008023654324306161
9.461848194721992e-05,0.0008164773872723607
9.571521538991856e-05,0.0008164773872723607
9.682466119303115e-05,0.0008164773872723607
9.794696670695385e-05,0.0008272293528660709
9.908228099003788e-05,0.0008272293528660709
0.00010023075482838654,0.0008272293528660709
0.00010139254075588153,0.0008379813184597809
0.00010256779307444219,0.0008379813184597809
0.00010375666787451859,0.0008379813184597809
0.00010495932305582277,0.0008514212754519185
0.00010617591834830001,0.0008514212754519185
0.00010740661533334334,0.0008514212754519185
0.00010865157746525384,0.0008615012431960218
0.00010991097009294972,0.0008615012431960218
0.0001111849604819271,0.0008695652173913044
0.00011247371783647519,0.0008695652173913044
0.00011377741332214914,0.0008695652173913044
0.00011509622008850323,0.0008836771722330487
0.00011643031329208767,0.0008836771722330487
0.00011777987011971193,0.0008856931657818696
0.0001191450698119776,0.0008856931657818696
0.00012052609368708426,0.0008856931657818696
0.00012192312516491107,0.0009192930582622137
0.0001233363497913776,0.0009192930582622137
0.00012476595526308696,0.0009253410389086756
0.00012621213145225474,0.0009253410389086756
0.00012767507043192657,0.0009253410389086756
0.0001291549665014884,0.000928029030307103
0.00013065201621247213,0.000928029030307103
0.00013216641839466052,0.0009401249916000269
0.00013369837418249466,0.0009401249916000269
0.00013524808704178755,0.0009455009743968821
0.0001368157627967472,0.0009455009743968821
0.00013840160965731315,0.0009475169679457026
0.00014000583824680976,0.0009475169679457026
0.00014162866162991988,0.0009649889120354815
0.0001432702953409831,0.0009649889120354815
0.00014493095741262166,0.0009770848733284053
0.00014661086840469845,0.0009770848733284053
0.00014831025143361044,0.000983804851824474
0.00015002933220192182,0.000983804851824474
0.00015176833902834055,0.0009918688260197566
0.00015352750287804228,0.0009918688260197566
0.000155307057393346,0.0009979168066662186
0.00015710723892474503,0.0009979168066662186
0.00015892828656229778,0.0010140447550567838
0.00016077044216738237,0.0010140447550567838
0.00016263395040481922,0.001024124722800887
0.00016451905877536624,0.001024124722800887
0.00016642601764859036,0.001041596666890666
0.00016835508029612023,0.0010590686109804449
0.00017030650292528443,0.0010590686109804449
0.0001722805447131394,0.0010758685572206169
0.00017427746784089192,0.0010758685572206169
0.00017629753752872057,0.0010852765271151133
0.0001783410220710008,0.0010993884819568579
0.00018040819287193827,0.0010993884819568579
0.00018249932448161524,0.0011094684497009609
0.00018461469463245476,0.0011094684497009609
0.0001867545842761076,0.0011195484174450641
0.00018891927762076664,0.001141724346482091
0.00019110906216891378,0.001141724346482091
0.0001933242287555045,0.0011471003292789464
0.00019556507158659492,0.0011524763120758013
0.00019783188827841644,0.0011524763120758013
0.0002001249798969037,0.0011786842282104698
0.00020244465099768038,0.0011854042067065385
0.00020479120966650856,0.0011854042067065385
0.0002071649675602069,0.001194140178751428
0.0002095662399480433,0.0011981721658490692
0.0002119953457536071,0.0012035481486459244
0.00021445260759716674,0.0012035481486459244
0.00021693835183851843,0.0012190040991868825
0.00021945290862033137,0.0012237080841341309
0.0002219966119119955,0.0012297560647805928
0.0002245697995539774,0.0012297560647805928
0.0002271728133026905,0.0012364760432766616
0.0002298059988758851,0.001239164034675089
0.0002324697059985648,0.0012472280088703716
0.00023516428844943486,0.0012472280088703716
0.00023789010410788932,0.0012512599959680127
0.00024064751500154242,0.0012660439486593643
0.00024343688735431105,0.0012814998992003225
0.00024625859163505465,0.0012882198776963914
0.00024911300260677886,0.001303003830387743
0.0002520004993764092,0.0013097238088838115
0.0002549214654451423,0.0013097238088838115
0.0002578762887593801,0.0013231637658759493
0.0002608653617622548,0.0013285397486728042
0.00026388908144575103,0.0013345877293192661
0.0002669478494034321,0.0013392917142665145
0.00027004207188377727,0.0013426517035145487
0.0002731721598441376,0.0013453396949129762
0.000276338529005317,0.0013594516497547207
0.00027954159990678566,0.0013681876217996104
0.0002827817979625341,0.001374907600295679
0.0002860595535175742,0.0013782675895437136
0.000289375301905095,0.0013836435723405685
0.0002927294835042816,0.001396411531483099
0.00029612254379880347,0.001413883475572878
0.00029955493343598134,0.0014253074390161951
0.0003030271082866396,0.0014407633895571535
0.0003065395295056527,0.0014447953766547946
0.00031009266359319264,0.0014683153013910354
0.00031368698245668765,0.0014757072777367114
0.00031732296347349763,0.0014864592433304212
0.00032100108955431715,0.0015005711981721658
0.00032472184920731285,0.001505275183119414
0.00032848573660300434,0.0015072911766682347
0.0003322932516398972,0.0015173711444123378
0.0003361449000108765,0.0015368590820509375
0.0003400411932703706,0.001538875075599758
0.00034398264890229247,0.001557019017539144
0.00034796979038876914,0.001562395000335999
0.0003520031472796679,0.0015859149250722396
0.0003560832552629278,0.001600698877763591
0.000360210656235707,0.0016134668369061221
0.00036438589837635443,0.0016222028089510113
0.0003686095362172158,0.0016316107788455075
0.00037288213071828336,0.0016376587594919695
0.00037720424934169976,0.0016497547207848934
0.00038157646612712486,0.0016732746455211344
0.00038599936176797673,0.0016759626369195618
0.00039047352368855597,0.0016947785767085545
0.0003949995461220643,0.0016961225724077683
0.000399578030189527,0.0017082185337006922
0.00040420958397963103,0.0017169545057455816
0.0004088948226294864,0.0017189704992944023
0.00041363436840632776,0.0017350984476849675
0.00041842885079015847,0.0017371144412337881
0.0004232789065573553,0.0017478664068274982
0.00042818517986524155,0.0017861702842550905
0.0004331483223376403,0.0017928902627511595
0.00043816899315141946,0.0018036422283448695
0.00044324785912404005,0.0018110342046905449
0.00044838559480211905,0.0018305221423291444
0.0004535828825510191,0.001843962099321282
0.00045884041264547613,0.001849338082118137
0.0004641588833612782,0.0018762179961024125
0.0004695390010680063,0.0018802499832000538
0.0004749814803228505,0.0018997379208386532
0.0004804870439655134,0.0019151938713796116
0.0004860564232142139,0.0019225858477252874
0.0004916903577628031,0.001945433774611921
0.0004973895958790067,0.0019575297359048453
0.0005031548945038057,0.001975673677844231
0.0005089870193519685,0.001989785632685975
0.0005148867450137498,0.002005241583226934
0.0005208548550577665,0.0020119615617230024
0.0005268921421350677,0.002019353538068678
0.0005329994080844093,0.002029433505812781
0.0005391774640387505,0.002038841475707278
0.0005454271305329836,0.002047577447752167
0.0005517492376129129,0.002060345406894698
0.0005581446249454966,0.0020858813251797594
0.0005646141419303673,0.0021033532692695386
0.0005711586478126435,0.002110745245615214
0.0005777790117970507,0.0021322491768026343
0.0005844761131633638,0.002144345138095558
0.0005912508413831881,0.002155097103689268
0.0005981040962380944,0.0021718970499294402
0.0006050367879391225,0.0021940729789664674
0.0006120498372476703,0.0022028089510113566
0.0006191441755977848,0.0022337208520932733
0.0006263207452198692,0.002251864794032659
0.0006335804992658254,0.0022619447617767624
0.0006409244019356456,0.0022747127209192934
0.0006483534286054727,0.0022962166521067135
0.0006558685659571436,0.002323768563940595
0.0006634708121092351,0.0023486324843760504
0.0006711611767496287,0.002358040454270546
0.0006789406812696112,0.002384920368254821
0.0006868103588995307,0.0024084402929910624
0.000694771254846024,0.0024191922585847726
0.0007028244264308353,0.002435320206975338
0.0007109709432312439,0.002456824138162758
0.0007192118872221193,0.002478328069350178
0.0007275483529196233,0.0024931120220415296
0.0007359814475265771,0.002513943955379343
0.0007445122910795143,0.00252536791882266
0.0007531420165974376,0.002552919830656542
0.0007618717702322999,0.002586519723136886
0.0007707027114212304,0.00260936765002352
0.0007796360130405236,0.0026275115919629057
0.0007886728615614156,0.0026402795511054366
0.0007978144572076629,0.0026644714736912844
0.0008070620141149507,0.002678583428533029
0.0008164167604921472,0.002700087359720449
0.0008258799387844272,0.0027088233317653387
0.0008354528058382871,0.002724279282306297
0.0008451366330684721,0.002739063234997648
0.0008549327066268384,0.002761239164034675
0.0008648423275731727,0.002786775082319737
0.0008748668120479914,0.002792823062966198
0.0008850074914473438,0.002812311000604798
0.00089526571259964,0.002825750957596936
0.0009056428379445294,0.0028432229016867147
0.0009161402457138521,0.0028721188092198104
0.0009267593301146883,0.0028842147705127343
0.0009375015015145289,0.0029070626973993685
0.0009483681866285928,0.002925878637188361
0.0009593608287093146,0.002940662589879712
0.0009704808877380307,0.002974934480209663
0.0009817298406188842,0.002994422417848263
0.00099310918137498,0.0030105503662388278
0.0010046204213468132,0.003033398293125462
0.001016265089392995,0.0030669981856058064
0.0010280447320933097,0.003083798131845978
0.0010399609139541202,0.0031106780458302536
0.0010520152176161591,0.003124118002822391
0.0010642092440647246,0.00314360594046099
0.001076544612842316,0.0031731738458436938
0.0010890229622637305,0.003202069753376789
0.001101645949633657,0.003222901686714603
0.001114415251466788,0.0032430616222028094
0.0011273325637104871,0.0032786775082319737
0.0011403996019700331,0.0033069014179154628
0.0011536181017364785,0.003333781331899738
0.0011669898186171474,0.0033431893017942345
0.0011805165285688054,0.003356629258786372
0.0011942000281335325,0.003396277131913178
0.0012080421346773289,0.003424501041596667
0.0012220446866314887,0.0034540689469793697
0.0012362095437367692,0.003480276863114038
0.0012505385872903913,0.00355083663732276
0.0012650337203959038,0.003567636583562933
0.0012796968682159415,0.003590484510449567
0.001294529978227916,0.0036234124050803034
0.0013095350204826678,0.0036449163362677244
0.0013247139878661174,0.0036765002351992473
0.0013400688963639508,0.0036912841878905993
0.001355601785329369,0.003730260063167798
0.0013713147177539455,0.0037490760029567903
0.001387209780541621,0.003795443854579665
0.001403289084785873,0.0038229957664135472
0.0014195547660501016,0.003848531684698609
0.0014360089846512606,0.0038848195685773808
0.0014526539259467812,0.003928499428801828
0.0014694918006248172,0.003958067334184531
0.0014865248449978572,0.003985619246018412
0.0015037553212997384,0.004027283112694039
0.001521185517986105,0.004047443048182246
0.0015388177500383464,0.004077010953564948
0.001556654359271062,0.004110610846045293
0.0015746977146430866,0.004132114777232713
0.001592950212572123,0.004167730663261877
0.0016114142772530198,0.004194610577246153
0.0016300923609797412,0.004217458504132787
0.0016489869444710648,0.004257778375109199
0.001668100537200059,0.004290706269739937
0.0016874356777273757,0.004324978160069888
0.001706994934038408,0.004376049996640011
0.001726780903884356,0.004394865936429003
0.0017467962151272458,0.0044257778375109205
0.0017670435260889468,0.004472817686983402
0.0017875255259042354,0.004514481553659027
0.0018082449348779518,0.004540689469793696
0.0018292045048462937,0.004581009340770109
0.0018504070195423021,0.004621329211746522
0.0018718552949655793,0.004658961091324508
0.0018935521797562953,0.004692560983804852
0.0019155005555735278,0.004717424904240307
0.0019377033374779887,0.004738256837578119
0.0019601634743191855,0.004787984678449029
0.001982883949127071,0.004815536590282911
0.002005867779508234,0.00485652845910893
0.002029118018046678,0.004891472347288489
0.002052637752709252,0.004928432229016867
0.0020764301072557748,0.004962704119346818
0.0021004982416539153,0.0050097439688193
0.0021248453524988827,0.005029903904307506
0.0021494746734379805,0.005066863786035884
0.00217438947560008,0.005118607620455614
0.0021995930680300748,0.0051441435387406765
0.0022250887981283695,0.0052012633559572604
0.002250880052095462,0.005237551239836033
0.00227697025538168,0.005276527115113231
0.0023033628731421313,0.005297359048451045
0.002330061410696925,0.005344398897923526
0.002357069413996728,0.005388078758147974
0.0023843904700937206,0.005431086620522815
0.002412028207618007,0.005468046502251193
0.00243998629725955,0.005518446340971708
0.0024682684522556926,0.005568174181842618
0.0024968784288843266,0.005604462065721389
0.0025258200269627847,0.005648141925945837
0.002555097090352507,0.005683757811975001
0.0025847135074695635,0.0057227336872522
0.002614673211801092,0.005758349573281365
0.00264498018242772,0.005804045427054634
0.002675638444552045,0.005859149250722398
0.0027066520700332413,0.0059088770915933075
0.0027380251779278576,0.00595793293461461
0.0027697619350368907,0.006025132719575297
0.002801866556459195,0.006069484577649351
0.002834343306151309,0.006113836435723405
0.0028671964974937695,0.006168268261541564
0.0029004304938639917,0.006212620119615618
0.002934049709215787,0.006271083932531415
0.0029680586086656023,0.006307371816410187
0.003002461709085549,0.0063463476916873875
0.0030372635797033115,0.006425643437940999
0.0030724688427090033,0.006494859216450507
0.003108082173869064,0.006538539076674954
0.0031441083031472647,0.006594314898192326
0.00318055201533292,0.006653450708957731
0.0032174181506763717,0.006719306498219206
0.003254711605531848,0.006781130300383039
0.003292437333007769,0.006822122169209059
0.0033306003436245884,0.006871178012230361
0.003369205705980267,0.006912841878905987
0.003408258547423452,0.006963241717626504
0.0034477640547344642,0.007030441502587191
0.0034877274748141775,0.007092937302600631
0.003528154115380883,0.007152745111215645
0.0035690493456752297,0.007214568913379478
0.0036104185971733375,0.007285128687588199
0.0036522673643081755,0.007337544519857536
0.0036946012051993025,0.007419528257509576
0.003737425742391064,0.0074800080639741955
0.0037807466635993493,0.0075532558295813455
0.0038245697224669993,0.007630535582286137
0.0038689007393279753,0.007705127343592501
0.003913745601980384,0.007754183186613803
0.0039591102664684585,0.007814662993078422
0.004005000757873611,0.007867078825347758
0.004051423171114647,0.00794032659095491
0.0040983836717572615,0.00800282239096835
0.004145888496832911,0.008048518244741617
0.004193943955667186,0.008128485988844835
0.004242556430717777,0.008188293797459847
0.004291732378422158,0.008244741616826826
0.004341478330055092,0.00830858141253948
0.004391800892596086,0.00838475312587715
0.004442706749606883,0.008439620993212821
0.004494202662119142,0.008488004838384517
0.0045462954695324,0.008577380552382233
0.004598992090522438,0.008639876352395673
0.004652299523960189,0.00870506014380754
0.004706224849841282,0.008764195954572946
0.004760775230226368,0.00881056380619582
0.00481595791019235,0.008866339627713191
0.004871780218794631,0.008909347490088032
0.004928249570040513,0.008993347221288892
0.004985373463873894,0.009073986963241718
0.005043159487171359,0.00913835125750135
0.005101615314749833,0.009203682548215845
0.005160748710385908,0.009284322290168673
0.005220567527846975,0.009342114105234865
0.005281079711934331,0.009409985888045157
0.005342293299538352,0.009474497681607418
0.005404216420705915,0.00954572945366575
0.00546685729972018,0.009613601236476043
0.0055302242561929005,0.009692224984880048
0.005594325706169377,0.009791680666621866
0.005659170163246243,0.009889792352664472
0.005724766239702178,0.009964384113970834
0.005791122647641758,0.010044351858074054
0.005858248200152536,0.010117599623681205
0.005926151812475552,0.01020227135273167
0.005994842503189409,0.010305087023721524
0.006064329395408062,0.010382366776426316
0.006134621717992506,0.010474430481822459
0.0062057288067765,0.010567166185068208
0.0062776601058065,0.010646461931321821
0.006350425168595962,0.010715677709831329
0.00642403365939419,0.010785565486190446
0.006498495354469888,0.010860829245346416
0.006573820143409586,0.01093542100665278
0.006650018030431118,0.011024604169657708
0.006727099135712337,0.011101404475505679
0.006805073696735206,0.011188092198104967
0.0068839520696454964,0.011274779920704255
0.006963744730628222,0.011341979705664942
0.007044462277299037,0.01145017135945165
0.007126115430111745,0.01153013910355487
0.007208715033782135,0.011595994892816342
0.007292272058728313,0.011681338619716417
0.007376797602527731,0.01179490625629998
0.007462302891391108,0.011870842013305558
0.007548799281653432,0.011957529735904845
0.007636298261282241,0.012058329413345878
0.0077248114514034,0.012154425105839662
0.007814350607844541,0.012256568778979907
0.00790492762269642,0.01233586452523352
0.007996554525892346,0.012433304213426515
0.008089243486805939,0.012529399905920302
0.008183006815867389,0.012618103622068408
0.008277856966198472,0.012715543310261406
0.00837380653526649,0.01279954304146227
0.008470868266557402,0.012891606746858412
0.008569055051268348,0.012996438411397086
0.008668379930019773,0.0131153820307775
0.008768856094587427,0.013207445736173645
0.008870496889654403,0.013312949398561924
0.00897331581458352,0.013416437067401383
0.009077326525210223,0.013523284725488879
0.009182542835656282,0.013636852362072441
0.009288978720164497,0.01375579598145286
0.009396648314954691,0.013885491566426988
0.009505565920101192,0.0139943552180633
0.009615746001432095,0.014104562865398832
0.009727203192450537,0.014222834486929643
0.009839952296278227,0.01433505812781399
0.009954008287621519,0.014468113702036153
0.010069386314760271,0.014581681338619715
0.010186101701559752,0.014687185001008
0.010304169949505875,0.014794704656945098
0.01042360673976401,0.014902896310731805
0.010544427935261684,0.015037967878502789
0.010666649582795389,0.01515825549358242
0.010790287915161836,0.015298031046300653
0.01091535935331391,0.01543444660977085
0.011041880508541602,0.015539278274309523
0.011169868184678225,0.015676365835629324
0.011299339380332217,0.01582218936899402
0.011430311291144786,0.015972044889456354
0.011562801312073753,0.016136012364760432
0.011696827039703846,0.01628989987232041
0.01183240627458378,0.016398091526107116
0.011969557023590427,0.016512331160540288
0.012108297502320394,0.016644042739063235
0.012248646137509308,0.01679860224447282
0.012390621569479156,0.016960553726228074
0.012534242654613994,0.017072777367112425
0.01267952846786434,0.017216584906928296
0.012826498305280598,0.017353000470398495
0.012975171686575868,0.017460520126335595
0.013125568357718427,0.017626503595188494
0.013277708293554291,0.01778778307909415
0.013431611700460153,0.01797056649418722
0.013587299019027091,0.01811706202540152
0.013744790926775366,0.018250117599623684
0.013904108340900697,0.01840602110073248
0.014065272421052363,0.018578052550231837
0.014228304572143519,0.018765539950272157
0.014393226447194065,0.018918083462132924
0.014560059950206485,0.01908541092668504
0.014728827239075018,0.01922585847725287
0.014899550728528537,0.01939654593105302
0.015072253093107555,0.019567905382702776
0.01524695727017573,0.019733888851555675
0.015423686462966274,0.019928768227941672
0.01560246414366368,0.020113567636583563
0.015783314056521166,0.02028694308178214
0.01596626022101425,0.020469054499025603
0.01615132693503091,0.020684765808749412
0.01633853877809862,0.020865533230293665
0.016527920614648955,0.021073180565822188
0.0167194975973199,0.0213083798131846
0.016913295170296487,0.021475707277736712
0.01710933907269015,0.021662522679927427
0.01730765534195726,0.021879577985350444
0.01750827031735725,0.02207916134668369
0.017711210643450888,0.022314360594046102
0.017916503273639015,0.022544183858611656
0.018124175473742375,0.022754519185538606
0.018334254825622908,0.02299912640279551
0.018546769230846995,0.023223573684564208
0.018761746914391215,0.023485652845910896
0.018979216428391014,0.023736980041663868
0.019199206655932846,0.024002419192258585
0.019421746814890263,0.02424904240306431
0.019646866461804465,0.024474161682682617
0.01987459549580984,0.024761104764464754
0.02010496416260499,0.024958672132249178
0.02033800305846982,0.025200591358107656
0.020573743134329137,0.0254593105302063
0.02081221569986339,0.0257220616894026
0.021053452427667062,0.025988172837846917
0.02129748535745521,0.026254283986291243
0.021544346900318843,0.026517707143337142
0.02179406984302956,0.02681338619716417
0.0220466873523941,0.02709293730260063
0.022302232979659387,0.02738055238223238
0.022560740664968614,0.027645319534977487
0.022822244741868985,0.027936966601706876
0.023086779941871697,0.02821046972649688
0.023354381399064792,0.02846381291579867
0.023625084654779475,0.028750755997580806
0.023898925662310503,0.029071970969692894
0.024175940791691306,0.029376385995564813
0.024456166834524465,0.029651905113903632
0.024739641008868142,0.029938848195685774
0.025026400964179192,0.030214367314024593
0.025316484786313556,0.03048047846246892
0.025609931002584595,0.03079362946038573
0.025906778586880088,0.031143068342181307
0.026207066964838526,0.0314945232175257
0.02651083601908539,0.03179557825414959
0.026818126094530156,0.03210066527787111
0.02712897800372467,0.03240911229084067
0.027443433032283655,0.0327148713124118
0.02776153294436801,0.03300114239634433
0.028083319988231725,0.03330958940931389
0.028408836901833042,0.033609972448088166
0.028738126918510663,0.03390094751696795
0.029071233772725785,0.03417713863315637
0.029408201705870638,0.03446811370203615
0.029749075472144403,0.03473422485048048
0.030093900344497212,0.03499361602042873
0.03044272212064303,0.03529534305490222
0.030795587129142266,0.03562596599690881
0.03115254223555488,0.035965996908809895
0.03151363484866479,0.03628653988307238
0.031878912926776456,0.036646730730461666
0.03224842498408442,0.03696996169612258
0.0326222200971167,0.03727975270479135
0.03300034791125285,0.037670855453262556
0.03338285864731761,0.038061958201733755
0.033769803108250916,0.03844499697600968
0.03416123268585528,0.03882265976748874
0.034557199367621395,0.03920233855251663
0.03495775574363275,0.0395894093138902
0.035362955013550426,0.03996438411397084
0.03577285099367873,0.04033667092265305
0.0361874981241128,0.0407129897184329
0.03660695147596903,0.041098716484107255
0.03703126675869927,0.041522075129359584
0.03746050032748993,0.04195080975740877
0.037894709190746674,0.04236408843491701
0.03833395101766601,0.04276728714468113
0.03877828414589457,0.04314427793831059
0.03922776758927719,0.04356091660506687
0.03968246104569482,0.04395269135138768
0.040142424904993215,0.04437403400309119
0.040607720257003654,0.04482225656877899
0.041078408899656464,0.045221423291445476
0.04155455334718875,0.045637389960352125
0.04203621683844714,0.04604932464216114
0.04252346334528682,0.04648343525300719
0.04301635758106795,0.04690208991331228
0.0435149650092505,0.04730058463812915
0.044019351852088745,0.04776090316510988
0.044529585099426554,0.048181573818963784
0.04504573251759458,0.04861501243196022
0.04556786265841064,0.04905517102345273
0.046096044868284336,0.04950272159129091
0.04663034929742731,0.049962368120422006
0.04717084690917017,0.05042335864525234
0.047717609489387455,0.05085343726900073
0.04827070965603183,0.05133525972716888
0.0488302208687788,0.05179423425845037
0.0493962174387832,0.052285464686513
0.04996877453854884,0.052784759088770915
0.0505479682119124,0.05333512532759895
0.05113387538414326,0.05388817955782542
0.05172657387216019,0.05450910557086217
0.05232614239486662,0.05510382366776427
0.052932660583605615,0.05576372555607821
0.05354620899273607,0.056435723405685104
0.05416686911033152,0.05715677709831328
0.05479472336900287,0.05786439083394933
0.05542985515684669,0.058675492238424845
0.05607234882852033,0.0595121295611854
0.05672228971644543,0.060401854714064916
0.05737976414214134,0.06127141993145622
0.05804485942768978,0.062194072978966466
0.05871766390733255,0.0631234460049728
0.05939826693920356,0.06403534708688932
0.060086758917196864,0.0649512801559035
0.0607832312829723,0.06587057321416571
0.06148777653810023,0.06682413816275787
0.062200488256347115,0.06783952691351387
0.06292146109610344,0.068748740004032
0.06365079081295572,0.06976211276123917
0.06438857427240419,0.0708305893421141
0.06513490946272803,0.0718157381896378
0.0658898955079995,0.07277467912102682
0.06665363268124913,0.07390027551911835
0.06742622241778341,0.0748928163429877
0.06820776732865685,0.07597137289160674
0.06899837121430018,0.07704052147033129
0.0697981390783066,0.07802163833075734
0.07060717714137772,0.07912573079766144
0.07142559285543126,0.08020025535918285
0.07225349491787214,0.08129493985619245
0.07309099328602911,0.08233788051878234
0.07393819919175866,0.08342315704589745
0.07479522515621821,0.0845030575902157
0.07566218500481055,0.0856246220012096
0.07653919388230147,0.086680330622942
0.0774263682681127,0.08777367112425241
0.07832382599179197,0.08894899536321484
0.07923168624866253,0.09012431960217729
0.08015006961565405,0.09125125999596802
0.08107909806731686,0.0922942006585579
0.08201889499202203,0.0934856528459109
0.08296958520834907,0.09462065721389692
0.08393129498166364,0.09579934144210739
0.08490415204088747,0.09695786573482965
0.0858882855954625,0.09817821382971574
0.08688382635251184,0.09933270613534036
0.08789090653419954,0.10055775821517372
0.08890965989529158,0.10173577044553457
0.08994022174092044,0.1029386465963309
0.09098272894455559,0.10415093071702172
0.09203731996618221,0.10537799879040385
0.09310413487069075,0.10670452254552787
0.09418331534647952,0.10799677441032189
0.0952750047242729,0.10924937840198912
0.09637934799615785,0.1104892144345138
0.09749649183484087,0.11178415429070628
0.0986265846131282,0.11311202204152945
0.09976977642363201,0.11439688192997784
0.10092621909870483,0.11565284591089309
0.10209606623060476,0.11698720681614487
0.10327947319189525,0.11835898125126001
0.10447659715608053,0.1197157449096163
0.10568759711848051,0.12112559639809153
0.10691263391734772,0.12244472817686983
0.10815187025522892,0.12386331563738995
0.10940547072057435,0.12528862307640615
0.11067360180959745,0.12671057052617432
0.11195643194838795,0.12811101404475506
0.11325413151528127,0.12953766547947046
0.11456687286348727,0.13107654055507023
0.11589483034398118,0.1325697197768967
0.11723818032865997,0.134001747194409
0.11859710123376706,0.13549492641623545
0.11997177354358855,0.13698608964451314
0.12136237983442417,0.13855789261474363
0.12276910479883604,0.14012969558497412
0.12419213527017846,0.1415939788992675
0.12563166024741215,0.14315906189100197
0.12708787092020596,0.14468382501175997
0.12856096069432965,0.14629393185941805
0.130051125217341,0.14801307946289907
0.13155856240457053,0.1497157449096163
0.1330834724654076,0.15137490760029568
0.1346260579298911,0.1530602782071097
0.13618652367560827,0.1546777770311135
0.1377650769549055,0.15641153148309925
0.13936192742241435,0.15823734964048114
0.14097728716289676,0.15991264027955113
0.142611370719413,0.16169209058531014
0.14426439512181588,0.16342315704589744
0.14593657991557576,0.16521134332370138
0.1476281471909391,0.16707412136281163
0.14933932161242533,0.16889254754384786
0.15107033044866555,0.17071769370338014
0.15282140360258709,0.17259391169948257
0.15459277364194784,0.17451448155365903
0.15638467583022478,0.17621799610241246
0.15819734815786016,0.17810631005980782
0.16003103137387018,0.1799865600430079
0.16188596901781993,0.18199314562193403
0.1637624074521689,0.18408171493851216
0.16566059589499152,0.18622135609166052
0.16758078645307686,0.18832336536523084
0.16952323415541215,0.1904488945635374
0.1714881969870541,0.19268799139842752
0.17347593592339325,0.19492910422686646
0.1754867149648152,0.1972152409112291
0.1775208011717636,0.199434177810631
0.1795784647002097,0.20171561051004633
0.18165997883753285,0.20401585914925074
0.18376562003881725,0.20630333982931254
0.18589566796356882,0.20859082050937436
0.18805040551285834,0.21087292520663933
0.1902301188668946,0.2133767891942746
0.19243509752303323,0.21581479739264836
0.19466563433422632,0.21818694980176065
0.19692202554791735,0.22071298971843292
0.19920457084538712,0.22324373362005243
0.20151357338155584,0.22577380552382237
0.20384933982524642,0.22837645319534977
0.20621218039991446,0.2310368926819434
0.2086024089248505,0.2337732679255426
0.21102034285685967,0.23657146697130566
0.21346630333242453,0.23931859418049864
0.21594061521035676,0.2420926013036758
0.21844360711494284,0.2449613601236476
0.22097561147959033,0.2479793024662321
0.22353696459097966,0.250876957193737
0.22612800663372795,0.25386533163093883
0.2287490817355704,0.25690410590686114
0.2314005380130654,0.25988643236341646
0.23408272761782944,0.26287749479201666
0.23679600678330787,0.2659969088098918
0.23954073587208793,0.2689342114105235
0.24231727942376008,0.27186277803911024
0.24512600620333397,0.2749929440225791
0.24796728925021602,0.2781009340770109
0.2508415059277541,0.28116793226261677
0.2537490379733572,0.2843028022310328
0.2566902715491952,0.28744640817149386
0.25966559729348726,0.29050937437000196
0.26267541037238384,0.2936980041663867
0.26572011053245065,0.29697668167461866
0.26880010215376077,0.3001310395806734
0.2719157943036019,0.3034708688932195
0.2750676007908067,0.30662186681002623
0.2782559402207126,0.3098608964451314
0.28148123605075814,0.3132397016329548
0.28474391664672477,0.31657549895840337
0.28804441533962977,0.3199912640279551
0.2913831704832789,0.3233996371211612
0.2947606255124859,0.3269444257778375
0.29817722900196736,0.3304354546065452
0.30163343472591975,0.33407432296216655
0.30512970171828707,0.3375277199112963
0.30866649433372745,0.341634298770244
0.3122442823092858,0.3452812311000605
0.3158635408267819,0.3489570593374101
0.31952475057592133,0.352555607822055
0.32322839781813806,0.35619918016262353
0.3269749744511768,0.3599563201397755
0.33076497807442423,0.3638895235535246
0.3345989120549975,0.3677252872790807
0.3384772855945983,0.3715133391573147
0.34240061379714254,0.37532625495598415
0.34636941773717345,0.37917344264498354
0.3503842245290676,0.38309051811034206
0.3544455673970435,0.38710503326389356
0.3585539857459817,0.391071836570123
0.36271002523306484,0.39511524763120753
0.3669142378402494,0.3991270747933607
0.3711671819475767,0.4032504535985485
0.37546942240733366,0.407482024057523
0.37982153061907364,0.4117156105100464
0.3842240846055061,0.41593172501847997
0.38867766908926676,0.4202425912237081
0.393182875570577,0.42461057724615286
0.39774030240580366,0.4291707546535852
0.40235055488692933,0.4336899401921914
0.4070142453219439,0.4382064377393992
0.4117319931161679,0.44280223103286065
0.4165044248545185,0.4474302802231033
0.42133217438472886,0.4519420737853639
0.4262158829015325,0.4566863786035885
0.43115619903182284,0.461499227202473
0.43615377892080054,0.4663456756938378
0.441209286319119,0.471131644378738
0.4463233926710397,0.4758483972851287
0.4514967772036102,0.480801693434581
0.4567301270168747,0.4858840131711578
0.4620241371751313,0.49081446139372353
0.46737951079924633,0.4957348296485452
0.47279695916003905,0.500890397150729
0.4782772017727485,0.5061494523217526
0.4838209664925957,0.5114730192863383
0.48942898961145315,0.5168463140917949
0.49510201595563513,0.5221866810026208
0.5008407989848213,0.5275169679457026
0.5066461008921268,0.5329803104630065
0.5125186927053332,0.5384382769975136
0.5184593543892912,0.5439305154223507
0.5244688749495119,0.5495840333310933
0.5305480525369574,0.5551065116591627
0.5366976945540476,0.5607660775485518
0.5429186177618943,0.5665748269605537
0.5492116483887789,0.5724427121833211
0.5555776222398878,0.5785867885222766
0.5620173848083188,0.5846159532289497
0.5685317913873753,0.5905134063570997
0.5751217071841613,0.596711242524024
0.5817880074344935,0.6031409179490627
0.5885315775191451,0.6094778576708555
0.595353313081437,0.6159243330421342
0.6022541201461928,0.622620791613467
0.6092349152400711,0.6293904979504066
0.6162966255132942,0.6363671796250252
0.6234401888627864,0.6432679255426382
0.6306665540567405,0.6502822390968348
0.6379766808606282,0.6572945366574826
0.6453715401646701,0.6644815536590283
0.6528521141127848,0.671723002486392
0.6604193962330305,0.6790430750621598
0.6680743915695615,0.6866225388078758
0.675818116816111,0.6944439217794502
0.6836516004510238,0.7021866810026208
0.6915758828738525,0.7100161279483905
0.6995920165435374,0.7178415429070627
0.707701066118189,0.7259344130098784
0.7159041085964888,0.7343162421880249
0.7242022334607315,0.7427491432027418
0.732596542821523,0.7512304280626301
0.741088151564157,0.7599274242322425
0.7496781874966877,0.7688381157180297
0.7583677914997191,0.7777844230898461
0.7671581176779302,0.7867562663799476
0.7760503335133571,0.7958383173173846
0.7850456200204509,0.8048471204892144
0.794145171902934,0.8139802432632216
0.8033501977124734,0.8232531415899469
0.8126619200091946,0.8327330152543511
0.822081575524054,0.8419790336670923
0.8316104153230961,0.8512035481486458
0.8412497049736118,0.8605947180969021
0.8510007247122247,0.8700383038774276
0.8608647696149244,0.8794408977891269
0.8708431497690724,0.8886694442577785
0.880937190447399,0.8978724548081447
0.8911482322840202,0.9072871446811371
0.9014776314524917,0.9163497076809355
0.9119267598459299,0.9256279819904577
0.9224970052592174,0.9348827363752437
0.9331897715733238,0.9441173308245412
0.9440064789417604,0.9534191250587998
0.9549485639791966,0.9626873194005778
0.9660174799522646,0.9720200255359183
0.9772146969725725,0.9814031315099794
0.9885417021919574,0.9906088300517439
1.0,1.0


==> data/ELD/LiRA/NHiTS-offline/total/roc_TS2VecLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0014985552046233451
1.0233165783302449e-05,0.0014985552046233451
1.0351779556301762e-05,0.0014985552046233451
1.0471768194855202e-05,0.0014985552046233451
1.05931476351837e-05,0.0014985552046233451
1.0715933998226711e-05,0.0014985552046233451
1.084014359178331e-05,0.0014985552046233451
1.09657929126781e-05,0.0014985552046233451
1.1092898648952227e-05,0.0014985552046233451
1.1221477682079803e-05,0.0014985552046233451
1.1351547089209991e-05,0.0014985552046233451
1.148312414543511e-05,0.0014985552046233451
1.1616226326085018e-05,0.0014985552046233451
1.1750871309048075e-05,0.0014985552046233451
1.1887076977119033e-05,0.0014985552046233451
1.2024861420374123e-05,0.0014985552046233451
1.216424293857368e-05,0.0014985552046233451
1.2305240043592616e-05,0.0014985552046233451
1.244787146187906e-05,0.0014985552046233451
1.259215613694151e-05,0.0014985552046233451
1.2738113231864785e-05,0.0014985552046233451
1.288576213185518e-05,0.0014985552046233451
1.3035122446815089e-05,0.0014985552046233451
1.3186214013947484e-05,0.0014985552046233451
1.3339056900390587e-05,0.0014985552046233451
1.3493671405883065e-05,0.0016396747530407901
1.3650078065460137e-05,0.0016396747530407901
1.3808297652180924e-05,0.0016396747530407901
1.3968351179887397e-05,0.0016396747530407901
1.4130259905995336e-05,0.0016396747530407901
1.429404533431761e-05,0.0016396747530407901
1.4459729217920196e-05,0.0016396747530407901
1.4627333562011299e-05,0.0016396747530407901
1.4796880626863964e-05,0.0016396747530407901
1.4968392930772556e-05,0.0016396747530407901
1.514189325304352e-05,0.0016396747530407901
1.53174046370208e-05,0.0016396747530407901
1.5494950393146317e-05,0.0016396747530407901
1.567455410205595e-05,0.0016396747530407901
1.5856239617711373e-05,0.0016396747530407901
1.60400310705682e-05,0.0016396747530407901
1.622595287078087e-05,0.0016396747530407901
1.6414029711444665e-05,0.0016396747530407901
1.6604286571875295e-05,0.0016396747530407901
1.6796748720926532e-05,0.0016396747530407901
1.6991441720346258e-05,0.0017673543444660979
1.7188391428171457e-05,0.0017673543444660979
1.7387624002162504e-05,0.0017673543444660979
1.7589165903277326e-05,0.0017673543444660979
1.7793043899185774e-05,0.0017673543444660979
1.7999285067824765e-05,0.0017673543444660979
1.8207916800994626e-05,0.0017673543444660979
1.8418966807997107e-05,0.0017673543444660979
1.86324631193156e-05,0.0017673543444660979
1.8848434090337955e-05,0.0017673543444660979
1.906690840512252e-05,0.0017673543444660979
1.9287915080207776e-05,0.0017673543444660979
1.9511483468466162e-05,0.0017673543444660979
1.9737643263002554e-05,0.0017673543444660979
1.9966424501097934e-05,0.0017673543444660979
2.0197857568198782e-05,0.0018251461595322894
2.0431973201952705e-05,0.0018251461595322894
2.066880249629082e-05,0.0018251461595322894
2.09083769055575e-05,0.0018251461595322894
2.1150728248687946e-05,0.0018251461595322894
2.1395888713434215e-05,0.0018251461595322894
2.1643890860640203e-05,0.0018251461595322894
2.189476762856621e-05,0.0018251461595322894
2.2148552337263592e-05,0.0018251461595322894
2.2405278693000182e-05,0.0018251461595322894
2.266498079273693e-05,0.0018251461595322894
2.2927693128656486e-05,0.0018251461595322894
2.3193450592744275e-05,0.0018251461595322894
2.3462288481422625e-05,0.0018251461595322894
2.3734242500238664e-05,0.0018318661380283582
2.4009348768606518e-05,0.0018318661380283582
2.4287643824604503e-05,0.0018318661380283582
2.45691646298279e-05,0.0018318661380283582
2.4853948574297985e-05,0.0018318661380283582
2.5142033481427965e-05,0.0018318661380283582
2.543345761304648e-05,0.0018318661380283582
2.5728259674479322e-05,0.0018318661380283582
2.6026478819690045e-05,0.0018318661380283582
2.63281546564802e-05,0.0018318661380283582
2.6633327251749808e-05,0.0018318661380283582
2.694203713681882e-05,0.0018721860090047712
2.7254325312810276e-05,0.0018721860090047712
2.7570233256095827e-05,0.0018721860090047712
2.7889802923804396e-05,0.0018721860090047712
2.8213076759394707e-05,0.0018721860090047712
2.8540097698292373e-05,0.0018721860090047712
2.8870909173592345e-05,0.0018721860090047712
2.9205555121827452e-05,0.0018721860090047712
2.95440799888038e-05,0.0018721860090047712
2.9886528735503827e-05,0.0018721860090047712
3.0232946844057763e-05,0.0018721860090047712
3.0583380323784315e-05,0.0019346818090182113
3.0937875717301366e-05,0.0019346818090182113
3.12964801067075e-05,0.0019346818090182113
3.165924111983521e-05,0.0019346818090182113
3.20262069365765e-05,0.0019346818090182113
3.2397426295281954e-05,0.0019346818090182113
3.277294849923382e-05,0.0019346818090182113
3.315282342319423e-05,0.0019346818090182113
3.353710152002929e-05,0.0019346818090182113
3.392583382740992e-05,0.0019461057724615282
3.4319071974590426e-05,0.0019461057724615282
3.4716868189265594e-05,0.0019461057724615282
3.511927530450728e-05,0.0019461057724615282
3.552634676578139e-05,0.0019461057724615282
3.5938136638046256e-05,0.0019461057724615282
3.6354699612933176e-05,0.0019461057724615282
3.677609101601031e-05,0.0019461057724615282
3.720236681413066e-05,0.0020126335595726094
3.7633583622865324e-05,0.0020126335595726094
3.806979871402284e-05,0.0020126335595726094
3.8511070023255685e-05,0.0020126335595726094
3.895745615775501e-05,0.0020126335595726094
3.940901640403448e-05,0.0020126335595726094
3.986581073580439e-05,0.0020126335595726094
4.032789982193705e-05,0.0020401854714064914
4.079534503452449e-05,0.0020401854714064914
4.1268208457029516e-05,0.0020401854714064914
4.174655289253135e-05,0.0020401854714064914
4.223044187206672e-05,0.0020401854714064914
4.271993966306776e-05,0.0020401854714064914
4.321511127789762e-05,0.0020401854714064914
4.371602248248502e-05,0.002059673409045091
4.422273980505897e-05,0.002059673409045091
4.473533054498463e-05,0.002059673409045091
4.525386278170167e-05,0.002059673409045091
4.577840538376616e-05,0.002059673409045091
4.6309028017997366e-05,0.002059673409045091
4.684580115873045e-05,0.002059673409045091
4.738879609717651e-05,0.002122169209058531
4.793808495089107e-05,0.002122169209058531
4.8493740673352334e-05,0.002122169209058531
4.9055837063650453e-05,0.002122169209058531
4.962444877628913e-05,0.002122169209058531
5.0199651331100794e-05,0.002122169209058531
5.0781521123276707e-05,0.0021665210671325853
5.137013543351339e-05,0.0021665210671325853
5.196557243827657e-05,0.0021665210671325853
5.2567911220184194e-05,0.0021665210671325853
5.3177231778509664e-05,0.0021665210671325853
5.379361503980698e-05,0.002186681002620792
5.441714286865888e-05,0.002186681002620792
5.5047898078549675e-05,0.002186681002620792
5.5685964442864085e-05,0.002186681002620792
5.633142670601352e-05,0.002186681002620792
5.698437059469136e-05,0.002186681002620792
5.764488282925873e-05,0.00220213695316175
5.8313051135262185e-05,0.00220213695316175
5.8988964255084936e-05,0.00220213695316175
5.9672711959733106e-05,0.00220213695316175
6.0364385060758635e-05,0.00220213695316175
6.106407542232036e-05,0.002280760701565755
6.177187597338488e-05,0.002280760701565755
6.248788072006888e-05,0.002280760701565755
6.321218475812448e-05,0.002280760701565755
6.394488428556937e-05,0.002319736576842954
6.468607661546321e-05,0.002319736576842954
6.543586018883229e-05,0.002319736576842954
6.619433458774387e-05,0.002319736576842954
6.696160054853215e-05,0.002319736576842954
6.773775997517745e-05,0.0023338485316846984
6.852291595284057e-05,0.0023338485316846984
6.9317172761554e-05,0.0023338485316846984
7.012063589007177e-05,0.0023338485316846984
7.09334120498799e-05,0.0023425845037295884
7.17556091893692e-05,0.0023425845037295884
7.258733650817246e-05,0.0023425845037295884
7.342870447166758e-05,0.0023425845037295884
7.42798248256491e-05,0.002354008467172905
7.514081061116962e-05,0.002354008467172905
7.601177617955322e-05,0.002354008467172905
7.689283720758305e-05,0.002354008467172905
7.778411071286482e-05,0.002375512398360325
7.868571506936843e-05,0.002375512398360325
7.959777002314978e-05,0.002375512398360325
8.05203967082547e-05,0.002375512398360325
8.145371766280736e-05,0.002393656340299711
8.239785684528512e-05,0.002393656340299711
8.335293965098187e-05,0.002393656340299711
8.43190929286625e-05,0.002450104159666689
8.529644499741017e-05,0.002450104159666689
8.628512566366886e-05,0.002450104159666689
8.728526623848371e-05,0.002450104159666689
8.829699955494083e-05,0.0024695920973052884
8.932045998580959e-05,0.0024695920973052884
9.03557834613892e-05,0.0024695920973052884
9.140310748756223e-05,0.002497144009139171
9.246257116405733e-05,0.002497144009139171
9.353431520292377e-05,0.002497144009139171
9.461848194721992e-05,0.0025193199381761977
9.571521538991856e-05,0.0025193199381761977
9.682466119303115e-05,0.0025193199381761977
9.794696670695385e-05,0.0025589678113030036
9.908228099003788e-05,0.0025589678113030036
0.00010023075482838654,0.0025589678113030036
0.00010139254075588153,0.0025623278005510383
0.00010256779307444219,0.0025623278005510383
0.00010375666787451859,0.0025623278005510383
0.00010495932305582277,0.0025717357704455345
0.00010617591834830001,0.0025717357704455345
0.00010740661533334334,0.0025717357704455345
0.00010865157746525384,0.002591223708084134
0.00010991097009294972,0.002591223708084134
0.0001111849604819271,0.002610039647873127
0.00011247371783647519,0.002610039647873127
0.00011377741332214914,0.002610039647873127
0.00011509622008850323,0.0026174316242188024
0.00011643031329208767,0.0026174316242188024
0.00011777987011971193,0.0026234796048652644
0.0001191450698119776,0.0026234796048652644
0.00012052609368708426,0.0026234796048652644
0.00012192312516491107,0.0026362475640077953
0.0001233363497913776,0.0026362475640077953
0.00012476595526308696,0.0026698474564881393
0.00012621213145225474,0.0026698474564881393
0.00012767507043192657,0.0026698474564881393
0.0001291549665014884,0.0026826154156306702
0.00013065201621247213,0.0026826154156306702
0.00013216641839466052,0.0026980713661716284
0.00013369837418249466,0.0026980713661716284
0.00013524808704178755,0.0027189032995094415
0.0001368157627967472,0.0027189032995094415
0.00013840160965731315,0.0027309992608023654
0.00014000583824680976,0.0027309992608023654
0.00014162866162991988,0.0027424232242456823
0.0001432702953409831,0.0027424232242456823
0.00014493095741262166,0.0027861030844701295
0.00014661086840469845,0.0027861030844701295
0.00014831025143361044,0.0027948390565150196
0.00015002933220192182,0.0027948390565150196
0.00015176833902834055,0.0028129829984544054
0.00015352750287804228,0.0028129829984544054
0.000155307057393346,0.002828438948995363
0.00015710723892474503,0.002828438948995363
0.00015892828656229778,0.002868758819971776
0.00016077044216738237,0.002868758819971776
0.00016263395040481922,0.0028848867683623413
0.00016451905877536624,0.0028848867683623413
0.00016642601764859036,0.002898326725354479
0.00016835508029612023,0.002914454673745044
0.00017030650292528443,0.002914454673745044
0.0001722805447131394,0.0029346146092332505
0.00017427746784089192,0.0029346146092332505
0.00017629753752872057,0.0029500705597742087
0.0001783410220710008,0.00296485451246556
0.00018040819287193827,0.00296485451246556
0.00018249932448161524,0.00297560647805927
0.00018461469463245476,0.00297560647805927
0.0001867545842761076,0.0029836704522545527
0.00018891927762076664,0.002999126402795511
0.00019110906216891378,0.002999126402795511
0.0001933242287555045,0.0030260063167797864
0.00019556507158659492,0.0030360862845238896
0.00019783188827841644,0.0030360862845238896
0.0002001249798969037,0.003060950204959344
0.00020244465099768038,0.0030710301727034477
0.00020479120966650856,0.0030710301727034477
0.0002071649675602069,0.003086486123244406
0.0002095662399480433,0.0031100060479806466
0.0002119953457536071,0.0031126940393790743
0.00021445260759716674,0.0031126940393790743
0.00021693835183851843,0.003126133996371212
0.00021945290862033137,0.0031348699684161005
0.0002219966119119955,0.0031395739533633497
0.0002245697995539774,0.0031395739533633497
0.0002271728133026905,0.0031530139103554873
0.0002298059988758851,0.0031698138565956586
0.0002324697059985648,0.003183925811437403
0.00023516428844943486,0.003183925811437403
0.00023789010410788932,0.0031987097641287543
0.00024064751500154242,0.003218197701767354
0.00024343688735431105,0.0032282776695114574
0.00024625859163505465,0.003251797594247699
0.00024911300260677886,0.0032551575834957325
0.0002520004993764092,0.0032612055641421944
0.0002549214654451423,0.0032612055641421944
0.0002578762887593801,0.0032786775082319737
0.0002608653617622548,0.003294805456622539
0.00026388908144575103,0.003304885424366642
0.0002669478494034321,0.003322357368456421
0.00027004207188377727,0.0033357973254485584
0.0002731721598441376,0.0033653652308312616
0.000276338529005317,0.003370741213628116
0.00027954159990678566,0.003398965123311605
0.0002827817979625341,0.003403669108258854
0.0002860595535175742,0.003417109065250991
0.000289375301905095,0.0034271890329950943
0.0002927294835042816,0.0034439889792352665
0.00029612254379880347,0.003470868893219542
0.00029955493343598134,0.0034749008803171832
0.0003030271082866396,0.0034883408373093208
0.0003065395295056527,0.0034997648007526376
0.00031009266359319264,0.003522612727639271
0.00031368698245668765,0.003534708688932195
0.00031732296347349763,0.0035488206437739394
0.00032100108955431715,0.0035757005577582157
0.00032472184920731285,0.0035891405147503524
0.00032848573660300434,0.00359182850614878
0.0003322932516398972,0.003607956454539346
0.0003361449000108765,0.003631476379275586
0.0003400411932703706,0.0036449163362677244
0.00034398264890229247,0.0036570122975606483
0.00034796979038876914,0.003666420267455144
0.0003520031472796679,0.0036818762179961022
0.0003560832552629278,0.00368456420939453
0.000360210656235707,0.0037148041126268396
0.00036438589837635443,0.0037262280760701565
0.0003686095362172158,0.003728244069618977
0.00037288213071828336,0.003739668033062295
0.00037720424934169976,0.0037598279685505014
0.00038157646612712486,0.003780659901888314
0.00038599936176797673,0.003802163833075734
0.00039047352368855597,0.0038250117599623683
0.0003949995461220643,0.0038344197298568646
0.000399578030189527,0.003845171695450575
0.00040420958397963103,0.0038639876352395673
0.0004088948226294864,0.00388481956857738
0.00041363436840632776,0.0038982595255695183
0.00041842885079015847,0.003900275519118339
0.0004232789065573553,0.0039043075062159802
0.00042818517986524155,0.00392379544385458
0.0004331483223376403,0.003952019353538069
0.00043816899315141946,0.003969491297627847
0.00044324785912404005,0.00397957126537195
0.00044838559480211905,0.004001075196559371
0.0004535828825510191,0.00400981116860426
0.00045884041264547613,0.00401854714064915
0.0004641588833612782,0.004046771050332639
0.0004695390010680063,0.0040494590417310666
0.0004749814803228505,0.004064914992272025
0.0004804870439655134,0.004077682951414556
0.0004860564232142139,0.004093138901955513
0.0004916903577628031,0.00410254687185001
0.0004973895958790067,0.004118674820240575
0.0005031548945038057,0.004129426785834285
0.0005089870193519685,0.004140178751427995
0.0005148867450137498,0.00414353874067603
0.0005208548550577665,0.004156978697668168
0.0005268921421350677,0.004160338686916202
0.0005329994080844093,0.004176466635306767
0.0005391774640387505,0.004183858611652443
0.0005454271305329836,0.004202674551441435
0.0005517492376129129,0.004249714400913917
0.0005581446249454966,0.0042571063772595934
0.0005646141419303673,0.004287346280491902
0.0005711586478126435,0.004294066258987971
0.0005777790117970507,0.004308178213829715
0.0005844761131633638,0.004333714132114777
0.0005912508413831881,0.004341106108460453
0.0005981040962380944,0.00436328203749748
0.0006050367879391225,0.004373362005241584
0.0006120498372476703,0.004381425979436866
0.0006191441755977848,0.004389489953632149
0.0006263207452198692,0.004406289899872321
0.0006335804992658254,0.004420401854714065
0.0006409244019356456,0.004437873798803843
0.0006483534286054727,0.00445601774074323
0.0006558685659571436,0.004475505678381829
0.0006634708121092351,0.004500369598817283
0.0006711611767496287,0.004513137557959815
0.0006789406812696112,0.004534641489147234
0.0006868103588995307,0.004557489416033869
0.000694771254846024,0.0045769773536724675
0.0007028244264308353,0.004616625226799275
0.0007109709432312439,0.004629393185941804
0.0007192118872221193,0.004644177138633156
0.0007275483529196233,0.004658961091324508
0.0007359814475265771,0.0046724010483166455
0.0007445122910795143,0.004694576977353673
0.0007531420165974376,0.004719440897789128
0.0007618717702322999,0.0047322088569316575
0.0007707027114212304,0.00475102479672065
0.0007796360130405236,0.004785968684900208
0.0007886728615614156,0.004795376654794704
0.0007978144572076629,0.00482225656877898
0.0008070620141149507,0.004835696525771117
0.0008164167604921472,0.0048410725085679725
0.0008258799387844272,0.004847792487064041
0.0008354528058382871,0.004872656407499496
0.0008451366330684721,0.004896176332235737
0.0008549327066268384,0.004904240306431019
0.0008648423275731727,0.0049217122505207985
0.0008748668120479914,0.004943216181708218
0.0008850074914473438,0.004964720112895639
0.00089526571259964,0.005010415966668907
0.0009056428379445294,0.005025871917209865
0.0009161402457138521,0.005046031852698071
0.0009267593301146883,0.005064175794637457
0.0009375015015145289,0.00508500772797527
0.0009483681866285928,0.0051112156441099395
0.0009593608287093146,0.005141455547342248
0.0009704808877380307,0.00515825549358242
0.0009817298406188842,0.005176399435521806
0.00099310918137498,0.005191183388213158
0.0010046204213468132,0.005206639338754116
0.001016265089392995,0.005228815267791143
0.0010280447320933097,0.0052429272226328875
0.0010399609139541202,0.005267791143068342
0.0010520152176161591,0.005286607082857335
0.0010642092440647246,0.0053175189839392515
0.001076544612842316,0.005351118876419596
0.0010890229622637305,0.005378670788253477
0.001101645949633657,0.005408238693636181
0.001114415251466788,0.0054324306162220285
0.0011273325637104871,0.005455950540958268
0.0011403996019700331,0.005480142463544117
0.0011536181017364785,0.005505006383979572
0.0011669898186171474,0.00552046233452053
0.0011805165285688054,0.005543310261407163
0.0011942000281335325,0.005558766211948122
0.0012080421346773289,0.005566830186143404
0.0012220446866314887,0.005588334117330824
0.0012362095437367692,0.005609838048518246
0.0012505385872903913,0.005629325986156844
0.0012650337203959038,0.0056541899065923
0.0012796968682159415,0.005675021839930112
0.001294529978227916,0.005692493784019891
0.0013095350204826678,0.005721389691552987
0.0013247139878661174,0.0057549895840333315
0.0013400688963639508,0.005775149519521537
0.001355601785329369,0.005812109401249916
0.0013713147177539455,0.00584570929373026
0.001387209780541621,0.005864525233519252
0.001403289084785873,0.005892077145353135
0.0014195547660501016,0.005903501108796452
0.0014360089846512606,0.005943148981923258
0.0014526539259467812,0.005973388885155567
0.0014694918006248172,0.0059955648141925945
0.0014865248449978572,0.006029164706672939
0.0015037553212997384,0.006046636650762717
0.001521185517986105,0.006087628519588737
0.0015388177500383464,0.0061030844701296955
0.001556654359271062,0.006140716349707681
0.0015746977146430866,0.006164236274443921
0.001592950212572123,0.006198508164773873
0.0016114142772530198,0.006219340098111687
0.0016300923609797412,0.0062401720314495
0.0016489869444710648,0.006273771923929844
0.001668100537200059,0.006310059807808616
0.0016874356777273757,0.006333579732544855
0.001706994934038408,0.006364491633626772
0.001726780903884356,0.006396747530407902
0.0017467962151272458,0.006439755392782742
0.0017670435260889468,0.0064914992272024725
0.0017875255259042354,0.0065331630938780996
0.0018082449348779518,0.0065721389691552985
0.0018292045048462937,0.0065990188831395735
0.0018504070195423021,0.006615818829379745
0.0018718552949655793,0.006652106713258518
0.0018935521797562953,0.006685034607889254
0.0019155005555735278,0.006732074457361736
0.0019377033374779887,0.006758282373496405
0.0019601634743191855,0.006802634231570459
0.001982883949127071,0.0068288421477051275
0.002005867779508234,0.006855050063839796
0.002029118018046678,0.006887977958470533
0.002052637752709252,0.006924937840198911
0.0020764301072557748,0.006974665681069821
0.0021004982416539153,0.007010281567098986
0.0021248453524988827,0.0070532894294738245
0.0021494746734379805,0.0070902493112022045
0.00217438947560008,0.0071413211477723264
0.0021995930680300748,0.0071682010617566015
0.0022250887981283695,0.007203144949936161
0.002250880052095462,0.007238760835965324
0.00227697025538168,0.007270344734896848
0.0023033628731421313,0.007316040588670117
0.002330061410696925,0.00735636045964653
0.002357069413996728,0.007382568375781199
0.0023843904700937206,0.007428936227404072
0.002412028207618007,0.007485384046771052
0.00243998629725955,0.007514951952153753
0.0024682684522556926,0.007562663799475841
0.0024968784288843266,0.00760835965324911
0.0025258200269627847,0.007649351522075129
0.002555097090352507,0.007694375377998791
0.0025847135074695635,0.0077340232511255965
0.002614673211801092,0.007778375109199651
0.00264498018242772,0.007830790941468987
0.002675638444552045,0.007880518782339896
0.0027066520700332413,0.007918150661917882
0.0027380251779278576,0.007963174517841542
0.0027697619350368907,0.008016262347960487
0.002801866556459195,0.008075398158725893
0.002834343306151309,0.008129157986694443
0.0028671964974937695,0.008168133861971641
0.0029004304938639917,0.008217861702842551
0.002934049709215787,0.008272293528660709
0.0029680586086656023,0.00832806935017808
0.003002461709085549,0.008371077212552919
0.0030372635797033115,0.008422149049123043
0.0030724688427090033,0.008459780928701028
0.003108082173869064,0.008520260735165649
0.0031441083031472647,0.00857133257173577
0.00318055201533292,0.008643236341643707
0.0032174181506763717,0.008708420133055573
0.003254711605531848,0.008766883945971374
0.003292437333007769,0.008817955782541496
0.0033306003436245884,0.008880451582554936
0.003369205705980267,0.0089355554062227
0.003408258547423452,0.009000067199784962
0.0034477640547344642,0.009059203010550364
0.0034877274748141775,0.009112962838518918
0.003528154115380883,0.00916806666218668
0.0035690493456752297,0.009222498488004839
0.0036104185971733375,0.009299778240709631
0.0036522673643081755,0.009373698004166386
0.0036946012051993025,0.00943753779987904
0.003737425742391064,0.009490625629997983
0.0037807466635993493,0.009570593374101202
0.0038245697224669993,0.00963577716551307
0.0038689007393279753,0.0096875209999328
0.003913745601980384,0.009745984812848598
0.0039591102664684585,0.009809152610711646
0.004005000757873611,0.00986425643437941
0.004051423171114647,0.009922720247295208
0.0040983836717572615,0.009974464081714937
0.004145888496832911,0.010032927894630738
0.004193943955667186,0.010100799677441033
0.004242556430717777,0.010151871514011155
0.004291732378422158,0.010222431288219877
0.004341478330055092,0.010284927088233317
0.004391800892596086,0.010326885900324063
0.004442706749606883,0.010403870707613736
0.004494202662119142,0.010465694509777568
0.0045462954695324,0.01053423829043747
0.004598992090522438,0.010598078086150124
0.004652299523960189,0.010663261877561992
0.004706224849841282,0.010716349707680936
0.004760775230226368,0.010776829514145556
0.00481595791019235,0.010850077279752703
0.004871780218794631,0.010919293058262215
0.004928249570040513,0.010975068879779584
0.004985373463873894,0.011042268664740274
0.005043159487171359,0.011108124454001746
0.005101615314749833,0.01118070022175929
0.005160748710385908,0.011247228008870371
0.005220567527846975,0.011329883744372018
0.005281079711934331,0.01139170754653585
0.005342293299538352,0.011456219340098111
0.005404216420705915,0.011514683153013912
0.00546685729972018,0.011593978899267523
0.0055302242561929005,0.011659834688528997
0.005594325706169377,0.011719642497144009
0.005659170163246243,0.01179289026275116
0.005724766239702178,0.011852698071366172
0.005791122647641758,0.011949465761709563
0.005858248200152536,0.012015321550971037
0.005926151812475552,0.012086553323029367
0.005994842503189409,0.012151737114441234
0.006064329395408062,0.012196088972515288
0.006134621717992506,0.012279416705866542
0.0062057288067765,0.012351992473624085
0.0062776601058065,0.012422552247832808
0.006350425168595962,0.012517975942476983
0.00642403365939419,0.012601303675828238
0.006498495354469888,0.012673879443585782
0.006573820143409586,0.01274914320274175
0.006650018030431118,0.012819030979100868
0.006727099135712337,0.012909750688797798
0.006805073696735206,0.012991734426449835
0.0068839520696454964,0.01306834218130502
0.006963744730628222,0.013134869968416101
0.007044462277299037,0.013211477723271284
0.007126115430111745,0.01328606948457765
0.007208715033782135,0.013364693232981655
0.007292272058728313,0.013446004972784087
0.007376797602527731,0.013524628721188092
0.007462302891391108,0.013620052415832268
0.007548799281653432,0.013708084134130771
0.007636298261282241,0.013799475841677306
0.0077248114514034,0.013888179557825415
0.007814350607844541,0.013988307237416842
0.00790492762269642,0.014077010953564947
0.007996554525892346,0.014162354680465023
0.008089243486805939,0.014251730394462736
0.008183006815867389,0.014327666151468316
0.008277856966198472,0.014408305893421142
0.00837380653526649,0.014499025603118072
0.008470868266557402,0.014583697332168539
0.008569055051268348,0.014715408910691485
0.008668379930019773,0.014827632551575834
0.008768856094587427,0.014919696256971976
0.008870496889654403,0.015015119951616154
0.00897331581458352,0.015105167663463478
0.009077326525210223,0.015212687319400578
0.009182542835656282,0.015323566964585714
0.009288978720164497,0.015418318661380284
0.009396648314954691,0.01551844634097171
0.009505565920101192,0.015617230024863921
0.009615746001432095,0.015722061689402593
0.009727203192450537,0.015815469390497952
0.009839952296278227,0.015904173106646057
0.009954008287621519,0.01602244472817687
0.010069386314760271,0.01613668436261004
0.010186101701559752,0.016249580001343997
0.010304169949505875,0.01635844365298031
0.01042360673976401,0.01648612324440562
0.010544427935261684,0.01661313083798132
0.010666649582795389,0.016741482427256232
0.010790287915161836,0.01688192997782407
0.01091535935331391,0.017010281567098988
0.011041880508541602,0.0171191452187353
0.011169868184678225,0.01723136885961965
0.011299339380332217,0.017374504401585916
0.011430311291144786,0.017535783885491565
0.011562801312073753,0.017648007526375915
0.011696827039703846,0.01776090316510987
0.01183240627458378,0.017910758685572205
0.011969557023590427,0.018055910221087292
0.012108297502320394,0.01818627780391103
0.012248646137509308,0.018300517438344197
0.012390621569479156,0.018424165042671865
0.012534242654613994,0.018540420670653854
0.01267952846786434,0.01867482024057523
0.012826498305280598,0.018801155836301323
0.012975171686575868,0.018934883408373092
0.013125568357718427,0.019047107049257446
0.013277708293554291,0.019217122505207983
0.013431611700460153,0.019359586049324643
0.013587299019027091,0.01950608158053894
0.013744790926775366,0.01964182514615953
0.013904108340900697,0.019801088636516362
0.014065272421052363,0.019977824070962973
0.014228304572143519,0.020132383576372554
0.014393226447194065,0.02032995094415698
0.014560059950206485,0.02045023855923661
0.014728827239075018,0.02062025401518715
0.014899550728528537,0.020772797527047915
0.015072253093107555,0.020915261071164575
0.01524695727017573,0.021084604529265506
0.015423686462966274,0.02125058799811841
0.01560246414366368,0.02140380350782877
0.015783314056521166,0.02155164303474229
0.01596626022101425,0.021686042604663662
0.01615132693503091,0.021878233989651233
0.01633853877809862,0.022055641421947454
0.016527920614648955,0.02220415294671057
0.0167194975973199,0.022381560379006786
0.016913295170296487,0.022581815738189636
0.01710933907269015,0.022780727101673275
0.01730765534195726,0.02296283851891674
0.01750827031735725,0.023146965929709024
0.017711210643450888,0.023349237282440698
0.017916503273639015,0.023582420536254284
0.018124175473742375,0.023775955916941066
0.018334254825622908,0.023974195282575095
0.018546769230846995,0.024151602714871313
0.018761746914391215,0.024343794099858884
0.018979216428391014,0.02455278543108662
0.019199206655932846,0.02473825683757812
0.019421746814890263,0.0249512801559035
0.019646866461804465,0.02516363147637927
0.01987459549580984,0.0254001747194409
0.02010496416260499,0.025617902022713523
0.02033800305846982,0.025834957328136548
0.020573743134329137,0.02604999664001075
0.02081221569986339,0.02629191586586923
0.021053452427667062,0.0265136751562395
0.02129748535745521,0.026741482427256234
0.021544346900318843,0.026959881728378467
0.02179406984302956,0.027166185068207782
0.0220466873523941,0.027367112425240238
0.022302232979659387,0.027601639674753042
0.022560740664968614,0.027825414958672134
0.022822244741868985,0.028090182111417245
0.023086779941871697,0.02833277333512533
0.023354381399064792,0.02857738055238223
0.023625084654779475,0.028854243666420264
0.023898925662310503,0.02908406693098582
0.024175940791691306,0.029386465963308916
0.024456166834524465,0.02963174517841543
0.024739641008868142,0.029839392513943956
0.025026400964179192,0.030073919763456757
0.025316484786313556,0.030323902963510518
0.025609931002584595,0.030591358107654055
0.025906778586880088,0.030833949331362142
0.026207066964838526,0.031079228546468652
0.02651083601908539,0.03135474766480747
0.026818126094530156,0.03157381896377932
0.02712897800372467,0.0318365701229756
0.027443433032283655,0.03210469726496875
0.02776153294436801,0.032334520529534304
0.028083319988231725,0.032614071634970765
0.028408836901833042,0.03284523889523554
0.028738126918510663,0.03307439016195148
0.029071233772725785,0.03331899737920839
0.029408201705870638,0.03359317250184799
0.029749075472144403,0.03387272360728445
0.030093900344497212,0.03414219474497682
0.03044272212064303,0.03447684967408104
0.030795587129142266,0.034751696794570255
0.03115254223555488,0.03505140783549492
0.03151363484866479,0.03533700692157785
0.031878912926776456,0.03564142194744977
0.03224842498408442,0.03597742087225321
0.0326222200971167,0.03631879577985351
0.03300034791125285,0.03664605873261206
0.03338285864731761,0.03693501780794302
0.033769803108250916,0.03725220079295746
0.03416123268585528,0.03760970364894832
0.034557199367621395,0.03794973456084941
0.03495775574363275,0.03830186143404341
0.035362955013550426,0.03863450036959881
0.03577285099367873,0.03899401921913849
0.0361874981241128,0.03938108998051206
0.03660695147596903,0.03981385659565889
0.03703126675869927,0.04018143941939385
0.03746050032748993,0.040537598279685505
0.037894709190746674,0.04089174114642834
0.03833395101766601,0.041272091929305824
0.03877828414589457,0.041633626772394336
0.03922776758927719,0.04200860157247497
0.03968246104569482,0.042419864256434375
0.040142424904993215,0.04277535111887641
0.040607720257003654,0.04315234191250588
0.041078408899656464,0.04355218063302198
0.04155455334718875,0.04397285128687588
0.04203621683844714,0.04440696189772193
0.04252346334528682,0.044816208588132525
0.04301635758106795,0.045302063033398295
0.0435149650092505,0.04570190175391439
0.044019351852088745,0.046177004233586456
0.044529585099426554,0.04669511457563336
0.04504573251759458,0.047123849203682545
0.04556786265841064,0.04754451985753646
0.046096044868284336,0.04798736644042739
0.04663034929742731,0.048422483859687705
0.04717084690917017,0.048853571668570656
0.047717609489387455,0.04933136213964115
0.04827070965603183,0.04983401653114709
0.0488302208687788,0.05037228680868221
0.0493962174387832,0.0508588132517976
0.04996877453854884,0.051376923593844506
0.0505479682119124,0.05191720986492844
0.05113387538414326,0.052536791882265975
0.05172657387216019,0.05319064578993347
0.05232614239486662,0.05383509172770647
0.052932660583605615,0.05450708957731335
0.05354620899273607,0.055201935353806866
0.05416686911033152,0.055918285061487806
0.05479472336900287,0.05672535447886566
0.05542985515684669,0.05744372018009543
0.05607234882852033,0.05824877360392446
0.05672228971644543,0.0590430750621598
0.05737976414214134,0.05984880048383845
0.05804485942768978,0.06068140581950138
0.05871766390733255,0.061484443249781605
0.05939826693920356,0.062414488273637526
0.060086758917196864,0.06328674148242726
0.0607832312829723,0.06418385861165245
0.06148777653810023,0.06498286405483503
0.062200488256347115,0.06587326120556415
0.06292146109610344,0.06673409045091055
0.06365079081295572,0.06761171964249714
0.06438857427240419,0.06848598884483569
0.06513490946272803,0.0693663060278207
0.0658898955079995,0.07024729520865533
0.06665363268124913,0.0711423963443317
0.06742622241778341,0.07207378536388684
0.06820776732865685,0.07304146226732075
0.06899837121430018,0.0740044351858074
0.0697981390783066,0.07497547207848934
0.07060717714137772,0.07594852496472011
0.07142559285543126,0.07691015388750756
0.07225349491787214,0.07789933472212889
0.07309099328602911,0.07878771587930919
0.07393819919175866,0.07979168066662187
0.07479522515621821,0.08085007727975271
0.07566218500481055,0.08185740205631342
0.07653919388230147,0.08293192661783481
0.0774263682681127,0.08401720314494995
0.07832382599179197,0.08508030374302802
0.07923168624866253,0.08610375646797931
0.08015006961565405,0.08714535313486996
0.08107909806731686,0.08821853370069214
0.08201889499202203,0.08936227404072308
0.08296958520834907,0.09047913446676971
0.08393129498166364,0.09152409112290841
0.08490415204088747,0.09266312747799207
0.0858882855954625,0.09380753981587259
0.08688382635251184,0.09499160002687991
0.08789090653419954,0.09613534036691082
0.08890965989529158,0.09729856864458035
0.08994022174092044,0.09843962099321282
0.09098272894455559,0.09969491297627849
0.09203731996618221,0.10089778912707481
0.09310413487069075,0.10203212149721122
0.09418331534647952,0.10323298165445871
0.0952750047242729,0.1044445937772999
0.09637934799615785,0.10571265371950808
0.09749649183484087,0.10694778576708557
0.0986265846131282,0.10829446945769775
0.09976977642363201,0.10957731335259728
0.10092621909870483,0.11096902089913312
0.10209606623060476,0.11219877696391371
0.10327947319189525,0.11367784423089847
0.10447659715608053,0.1150789597473288
0.10568759711848051,0.11648141925945836
0.10691263391734772,0.11796519051139036
0.10815187025522892,0.11938982595255695
0.10940547072057435,0.1208399973120086
0.11067360180959745,0.12225791277467912
0.11195643194838795,0.12371211612122841
0.11325413151528127,0.12518446340971706
0.11456687286348727,0.12659565889389154
0.11589483034398118,0.12797325448558566
0.11723818032865997,0.12947113769235938
0.11859710123376706,0.1307331496539211
0.11997177354358855,0.13207176937033802
0.12136237983442417,0.1334587729319266
0.12276910479883604,0.13486728042470264
0.12419213527017846,0.13631543579060548
0.12563166024741215,0.137909414689873
0.12708787092020596,0.13948860963644916
0.12856096069432965,0.14115516430347425
0.130051125217341,0.14271151132316376
0.13155856240457053,0.14433371413211477
0.1330834724654076,0.14600430078623747
0.1346260579298911,0.14765808749412002
0.13618652367560827,0.14931792218264903
0.1377650769549055,0.1510637725959277
0.13936192742241435,0.15282776695114575
0.14097728716289676,0.15449768160741886
0.142611370719413,0.15628049190242593
0.14426439512181588,0.1579779584705329
0.14593657991557576,0.15974934480209663
0.1476281471909391,0.1614951952153753
0.14933932161242533,0.1633203413749076
0.15107033044866555,0.16507627175593037
0.15282140360258709,0.16694912976278475
0.15459277364194784,0.16871715610510046
0.15638467583022478,0.17058463812915797
0.15819734815786016,0.1723748404005107
0.16003103137387018,0.17424232242456822
0.16188596901781993,0.1760930045023856
0.1637624074521689,0.1779665345070896
0.16566059589499152,0.1798958403333109
0.16758078645307686,0.18180162623479607
0.16952323415541215,0.18371547611047645
0.1714881969870541,0.18564142194744976
0.17347593592339325,0.18757207176937035
0.1754867149648152,0.18952825750957597
0.1775208011717636,0.1914757072777367
0.1795784647002097,0.1934083730932061
0.18165997883753285,0.19548417445064176
0.18376562003881725,0.19749882400376317
0.18589566796356882,0.19952624151602713
0.18805040551285834,0.20158322693367384
0.1902301188668946,0.20351589274914322
0.19243509752303323,0.20558900611518044
0.19466563433422632,0.2075693837779719
0.19692202554791735,0.20972246488811236
0.19920457084538712,0.21187353000470396
0.20151357338155584,0.21394193938579392
0.20384933982524642,0.21610846045292656
0.20621218039991446,0.2183771251931994
0.2086024089248505,0.22057859014851156
0.21102034285685967,0.22286607082857338
0.21346630333242453,0.22513137557959814
0.21594061521035676,0.22738189637793157
0.21844360711494284,0.22980176063436594
0.22097561147959033,0.23211544923056246
0.22353696459097966,0.23434513809555807
0.22612800663372795,0.23666353067670184
0.2287490817355704,0.23906390699549762
0.2314005380130654,0.24147100329278945
0.23408272761782944,0.24402929910624285
0.23679600678330787,0.2464733552852631
0.23954073587208793,0.24894765136751565
0.24231727942376008,0.25164101874874
0.24512600620333397,0.25412539479873664
0.24796728925021602,0.25672804247026415
0.2508415059277541,0.2593421141052349
0.2537490379733572,0.2620018815939789
0.2566902715491952,0.26460587326120555
0.25966559729348726,0.2672999126402796
0.26267541037238384,0.27000335998924807
0.26572011053245065,0.2726288555876621
0.26880010215376077,0.27544183858611654
0.2719157943036019,0.27826154156306704
0.2750676007908067,0.2810382366776426
0.2782559402207126,0.28390161951481757
0.28148123605075814,0.2872609367650024
0.28474391664672477,0.2903527988710436
0.28804441533962977,0.2933109334050131
0.2913831704832789,0.2963201397755527
0.2947606255124859,0.29935017807943015
0.29817722900196736,0.30242725623278
0.30163343472591975,0.3055654861904442
0.30512970171828707,0.30872051609434853
0.30866649433372745,0.31184799408641894
0.3122442823092858,0.3149909280290303
0.3158635408267819,0.31816880585982127
0.31952475057592133,0.3214400913917076
0.32322839781813806,0.32476849674081043
0.3269749744511768,0.3280995900813118
0.33076497807442423,0.33137893958739334
0.3345989120549975,0.33468920099455685
0.3384772855945983,0.33822659767488744
0.34240061379714254,0.34174181842618107
0.34636941773717345,0.3451461595322895
0.3503842245290676,0.34864928432229014
0.3544455673970435,0.3523217525703918
0.3585539857459817,0.3558759491969625
0.36271002523306484,0.3595450574558161
0.3669142378402494,0.3632773335125328
0.3711671819475767,0.36708957731335257
0.37546942240733366,0.3711329883744372
0.37982153061907364,0.3750843357301257
0.3842240846055061,0.3792124185202607
0.38867766908926676,0.3832773335125328
0.393182875570577,0.3872649687521
0.39774030240580366,0.391292251864794
0.40235055488692933,0.3955036623882804
0.4070142453219439,0.3999119682817015
0.4117319931161679,0.40420939452993754
0.4165044248545185,0.4086042604663665
0.42133217438472886,0.4130387742759223
0.4262158829015325,0.41761507963174516
0.43115619903182284,0.4222417848262886
0.43615377892080054,0.42690544990256035
0.441209286319119,0.43155836301323836
0.4463233926710397,0.4363275317518984
0.4514967772036102,0.4412458840131711
0.4567301270168747,0.4461460923325046
0.4620241371751313,0.4511901081916537
0.46737951079924633,0.456293931859418
0.47279695916003905,0.46152879510785566
0.4782772017727485,0.46700087359720455
0.4838209664925957,0.4726019756736779
0.48942898961145315,0.47816880585982124
0.49510201595563513,0.48381896377931594
0.5008407989848213,0.4895168335461326
0.5066461008921268,0.49531483099254087
0.5125186927053332,0.5010980444862576
0.5184593543892912,0.5070606814058195
0.5244688749495119,0.5131429339426115
0.5305480525369574,0.5191593306901419
0.5366976945540476,0.5254841744506418
0.5429186177618943,0.5317949062563
0.5492116483887789,0.5381506619178819
0.5555776222398878,0.5446166252267992
0.5620173848083188,0.5511813722196088
0.5685317913873753,0.557984678449029
0.5751217071841613,0.5648175525838317
0.5817880074344935,0.5719575297359049
0.5885315775191451,0.5787877158793092
0.595353313081437,0.5858927491432028
0.6022541201461928,0.5931496539211075
0.6092349152400711,0.6004831664538675
0.6162966255132942,0.6079087426920233
0.6234401888627864,0.6155103823667765
0.6306665540567405,0.6232894294738257
0.6379766808606282,0.6308783011894363
0.6453715401646701,0.6387178281029501
0.6528521141127848,0.6465311471003293
0.6604193962330305,0.6546038572676569
0.6680743915695615,0.6628190309791009
0.675818116816111,0.6711544923056246
0.6836516004510238,0.6793851219676098
0.6915758828738525,0.6878583428533028
0.6995920165435374,0.6963960755325582
0.707701066118189,0.7049768160741886
0.7159041085964888,0.7134964048115047
0.7242022334607315,0.7222061689402594
0.732596542821523,0.730989852832471
0.741088151564157,0.7396969289698273
0.7496781874966877,0.7487749479201666
0.7583677914997191,0.7579497345608494
0.7671581176779302,0.7669713056918217
0.7760503335133571,0.7761817082185337
0.7850456200204509,0.7854203346549291
0.794145171902934,0.7945978092870103
0.8033501977124734,0.8042429944224179
0.8126619200091946,0.8137591559707008
0.822081575524054,0.8233250453598548
0.8316104153230961,0.83293999059203
0.8412497049736118,0.842699415361871
0.8510007247122247,0.8526577514951953
0.8608647696149244,0.8625757677575432
0.8708431497690724,0.8726396075532558
0.880937190447399,0.8827309992608023
0.8911482322840202,0.892825750957597
0.9014776314524917,0.9028270949532962
0.9119267598459299,0.913237685639406
0.9224970052592174,0.9237867078825348
0.9331897715733238,0.9343263221557689
0.9440064789417604,0.9449338082118137
0.9549485639791966,0.9553081110140449
0.9660174799522646,0.965789933472213
0.9772146969725725,0.9765365230831261
0.9885417021919574,0.9876144076338955
1.0,1.0


==> data/ELD/LiRA/NHiTS-offline/total/roc_TrendLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.00010348766883945971
1.0233165783302449e-05,0.00010348766883945971
1.0351779556301762e-05,0.00010348766883945971
1.0471768194855202e-05,0.00010348766883945971
1.05931476351837e-05,0.00010348766883945971
1.0715933998226711e-05,0.00010348766883945971
1.084014359178331e-05,0.00010348766883945971
1.09657929126781e-05,0.00010348766883945971
1.1092898648952227e-05,0.00010348766883945971
1.1221477682079803e-05,0.00010348766883945971
1.1351547089209991e-05,0.00010348766883945971
1.148312414543511e-05,0.00010348766883945971
1.1616226326085018e-05,0.00010348766883945971
1.1750871309048075e-05,0.00010348766883945971
1.1887076977119033e-05,0.00010348766883945971
1.2024861420374123e-05,0.00010348766883945971
1.216424293857368e-05,0.00010348766883945971
1.2305240043592616e-05,0.00010348766883945971
1.244787146187906e-05,0.00010348766883945971
1.259215613694151e-05,0.00010348766883945971
1.2738113231864785e-05,0.00010348766883945971
1.288576213185518e-05,0.00010348766883945971
1.3035122446815089e-05,0.00010348766883945971
1.3186214013947484e-05,0.00010348766883945971
1.3339056900390587e-05,0.00010348766883945971
1.3493671405883065e-05,0.00012028761507963175
1.3650078065460137e-05,0.00012028761507963175
1.3808297652180924e-05,0.00012028761507963175
1.3968351179887397e-05,0.00012028761507963175
1.4130259905995336e-05,0.00012028761507963175
1.429404533431761e-05,0.00012028761507963175
1.4459729217920196e-05,0.00012028761507963175
1.4627333562011299e-05,0.00012028761507963175
1.4796880626863964e-05,0.00012028761507963175
1.4968392930772556e-05,0.00012028761507963175
1.514189325304352e-05,0.00012028761507963175
1.53174046370208e-05,0.00012028761507963175
1.5494950393146317e-05,0.00012028761507963175
1.567455410205595e-05,0.00012028761507963175
1.5856239617711373e-05,0.00012028761507963175
1.60400310705682e-05,0.00012028761507963175
1.622595287078087e-05,0.00012028761507963175
1.6414029711444665e-05,0.00012028761507963175
1.6604286571875295e-05,0.00012028761507963175
1.6796748720926532e-05,0.00012028761507963175
1.6991441720346258e-05,0.00016262347960486527
1.7188391428171457e-05,0.00016262347960486527
1.7387624002162504e-05,0.00016262347960486527
1.7589165903277326e-05,0.00016262347960486527
1.7793043899185774e-05,0.00016262347960486527
1.7999285067824765e-05,0.00016262347960486527
1.8207916800994626e-05,0.00016262347960486527
1.8418966807997107e-05,0.00016262347960486527
1.86324631193156e-05,0.00016262347960486527
1.8848434090337955e-05,0.00016262347960486527
1.906690840512252e-05,0.00016262347960486527
1.9287915080207776e-05,0.00016262347960486527
1.9511483468466162e-05,0.00016262347960486527
1.9737643263002554e-05,0.00016262347960486527
1.9966424501097934e-05,0.00016262347960486527
2.0197857568198782e-05,0.00018547140649149922
2.0431973201952705e-05,0.00018547140649149922
2.066880249629082e-05,0.00018547140649149922
2.09083769055575e-05,0.00018547140649149922
2.1150728248687946e-05,0.00018547140649149922
2.1395888713434215e-05,0.00018547140649149922
2.1643890860640203e-05,0.00018547140649149922
2.189476762856621e-05,0.00018547140649149922
2.2148552337263592e-05,0.00018547140649149922
2.2405278693000182e-05,0.00018547140649149922
2.266498079273693e-05,0.00018547140649149922
2.2927693128656486e-05,0.00018547140649149922
2.3193450592744275e-05,0.00018547140649149922
2.3462288481422625e-05,0.00018547140649149922
2.3734242500238664e-05,0.00019891136348363687
2.4009348768606518e-05,0.00019891136348363687
2.4287643824604503e-05,0.00019891136348363687
2.45691646298279e-05,0.00019891136348363687
2.4853948574297985e-05,0.00019891136348363687
2.5142033481427965e-05,0.00019891136348363687
2.543345761304648e-05,0.00019891136348363687
2.5728259674479322e-05,0.00019891136348363687
2.6026478819690045e-05,0.00019891136348363687
2.63281546564802e-05,0.00019891136348363687
2.6633327251749808e-05,0.00019891136348363687
2.694203713681882e-05,0.00021369531617498823
2.7254325312810276e-05,0.00021369531617498823
2.7570233256095827e-05,0.00021369531617498823
2.7889802923804396e-05,0.00021369531617498823
2.8213076759394707e-05,0.00021369531617498823
2.8540097698292373e-05,0.00021369531617498823
2.8870909173592345e-05,0.00021369531617498823
2.9205555121827452e-05,0.00021369531617498823
2.95440799888038e-05,0.00021369531617498823
2.9886528735503827e-05,0.00021369531617498823
3.0232946844057763e-05,0.00021369531617498823
3.0583380323784315e-05,0.00023385525166319472
3.0937875717301366e-05,0.00023385525166319472
3.12964801067075e-05,0.00023385525166319472
3.165924111983521e-05,0.00023385525166319472
3.20262069365765e-05,0.00023385525166319472
3.2397426295281954e-05,0.00023385525166319472
3.277294849923382e-05,0.00023385525166319472
3.315282342319423e-05,0.00023385525166319472
3.353710152002929e-05,0.00023385525166319472
3.392583382740992e-05,0.0002526711914521874
3.4319071974590426e-05,0.0002526711914521874
3.4716868189265594e-05,0.0002526711914521874
3.511927530450728e-05,0.0002526711914521874
3.552634676578139e-05,0.0002526711914521874
3.5938136638046256e-05,0.0002526711914521874
3.6354699612933176e-05,0.0002526711914521874
3.677609101601031e-05,0.0002526711914521874
3.720236681413066e-05,0.0002593911699482562
3.7633583622865324e-05,0.0002593911699482562
3.806979871402284e-05,0.0002593911699482562
3.8511070023255685e-05,0.0002593911699482562
3.895745615775501e-05,0.0002593911699482562
3.940901640403448e-05,0.0002593911699482562
3.986581073580439e-05,0.0002593911699482562
4.032789982193705e-05,0.0002701495586183856
4.079534503452449e-05,0.00027052351478845557
4.1268208457029516e-05,0.0002709018055264596
4.174655289253135e-05,0.00027128448107486105
4.223044187206672e-05,0.00027167159225848934
4.271993966306776e-05,0.0002720631904912902
4.321511127789762e-05,0.0002724593277831541
4.371602248248502e-05,0.0002808951011356764
4.422273980505897e-05,0.0002808951011356764
4.473533054498463e-05,0.0002808951011356764
4.525386278170167e-05,0.0002808951011356764
4.577840538376616e-05,0.0002808951011356764
4.6309028017997366e-05,0.0002808951011356764
4.684580115873045e-05,0.0002808951011356764
4.738879609717651e-05,0.00028492708823331766
4.793808495089107e-05,0.00028492708823331766
4.8493740673352334e-05,0.00028492708823331766
4.9055837063650453e-05,0.00028492708823331766
4.962444877628913e-05,0.00028492708823331766
5.0199651331100794e-05,0.00028492708823331766
5.0781521123276707e-05,0.0002882870774813521
5.137013543351339e-05,0.0002882870774813521
5.196557243827657e-05,0.0002882870774813521
5.2567911220184194e-05,0.0002882870774813521
5.3177231778509664e-05,0.0002882870774813521
5.379361503980698e-05,0.00030979100866877226
5.441714286865888e-05,0.00030979100866877226
5.5047898078549675e-05,0.00030979100866877226
5.5685964442864085e-05,0.00030979100866877226
5.633142670601352e-05,0.00030979100866877226
5.698437059469136e-05,0.00030979100866877226
5.764488282925873e-05,0.0003151669914656273
5.8313051135262185e-05,0.0003151669914656273
5.8988964255084936e-05,0.0003151669914656273
5.9672711959733106e-05,0.0003151669914656273
6.0364385060758635e-05,0.0003151669914656273
6.106407542232036e-05,0.00032121497211208924
6.177187597338488e-05,0.00032121497211208924
6.248788072006888e-05,0.00032121497211208924
6.321218475812448e-05,0.00032121497211208924
6.394488428556937e-05,0.00034078698060902127
6.468607661546321e-05,0.0003413799344729364
6.543586018883229e-05,0.00034197976133163165
6.619433458774387e-05,0.0003425865408507609
6.696160054853215e-05,0.0003432003536193915
6.773775997517745e-05,0.000351454875344399
6.852291595284057e-05,0.000351454875344399
6.9317172761554e-05,0.000351454875344399
7.012063589007177e-05,0.000351454875344399
7.09334120498799e-05,0.00036086284523889525
7.17556091893692e-05,0.00036086284523889525
7.258733650817246e-05,0.00036086284523889525
7.342870447166758e-05,0.00036086284523889525
7.42798248256491e-05,0.0003743028022310329
7.514081061116962e-05,0.0003743028022310329
7.601177617955322e-05,0.0003743028022310329
7.689283720758305e-05,0.0003743028022310329
7.778411071286482e-05,0.000385054767824743
7.868571506936843e-05,0.000385054767824743
7.959777002314978e-05,0.000385054767824743
8.05203967082547e-05,0.000385054767824743
8.145371766280736e-05,0.00040723069686177
8.239785684528512e-05,0.00040723069686177
8.335293965098187e-05,0.00040723069686177
8.43190929286625e-05,0.00041932665815469386
8.529644499741017e-05,0.00041932665815469386
8.628512566366886e-05,0.00041932665815469386
8.728526623848371e-05,0.00041932665815469386
8.829699955494083e-05,0.0004320946172972247
8.932045998580959e-05,0.0004320946172972247
9.03557834613892e-05,0.0004320946172972247
9.140310748756223e-05,0.000436126604394866
9.246257116405733e-05,0.000436126604394866
9.353431520292377e-05,0.000436126604394866
9.461848194721992e-05,0.0004495665613870036
9.571521538991856e-05,0.0004495665613870036
9.682466119303115e-05,0.0004495665613870036
9.794696670695385e-05,0.0004562865398830723
9.908228099003788e-05,0.0004562865398830723
0.00010023075482838654,0.0004562865398830723
0.00010139254075588153,0.0004650225119279618
0.00010256779307444219,0.0004650225119279618
0.00010375666787451859,0.0004650225119279618
0.00010495932305582277,0.0004777904710704925
0.00010617591834830001,0.0004777904710704925
0.00010740661533334334,0.0004777904710704925
0.00010865157746525384,0.0004845104495665614
0.00010991097009294972,0.0004845104495665614
0.0001111849604819271,0.0005087023721524091
0.00011247371783647519,0.0005087023721524091
0.00011377741332214914,0.0005087023721524091
0.00011509622008850323,0.000517622932003025
0.00011643031329208767,0.0005189570252066096
0.00011777987011971193,0.0005288623076406156
0.0001191450698119776,0.0005288623076406156
0.00012052609368708426,0.0005288623076406156
0.00012192312516491107,0.000537598279685505
0.0001233363497913776,0.000537598279685505
0.00012476595526308696,0.0005597742087225322
0.00012621213145225474,0.0005597742087225322
0.00012767507043192657,0.0005597742087225322
0.0001291549665014884,0.0005779181506619178
0.00013065201621247213,0.0005779181506619178
0.00013216641839466052,0.0005920301055036623
0.00013369837418249466,0.0005920301055036623
0.00013524808704178755,0.0006054700624958
0.0001368157627967472,0.0006054700624958
0.00013840160965731315,0.0006101740474430482
0.00014000583824680976,0.0006101740474430482
0.00014162866162991988,0.0006175660237887239
0.0001432702953409831,0.0006175660237887239
0.00014493095741262166,0.0006222700087359721
0.00014661086840469845,0.0006222700087359721
0.00014831025143361044,0.0006269739936832202
0.00015002933220192182,0.0006269739936832202
0.00015176833902834055,0.0006323499764800753
0.00015352750287804228,0.0006323499764800753
0.000155307057393346,0.0006410859485249647
0.00015710723892474503,0.0006410859485249647
0.00015892828656229778,0.0006518379141186748
0.00016077044216738237,0.0006518379141186748
0.00016263395040481922,0.0006646058732612056
0.00016451905877536624,0.0006646058732612056
0.00016642601764859036,0.0006699818560580606
0.00016835508029612023,0.0006793898259525569
0.00017030650292528443,0.0006793898259525569
0.0001722805447131394,0.0006867818022982328
0.00017427746784089192,0.0006867818022982328
0.00017629753752872057,0.000702237752839191
0.0001783410220710008,0.0007109737248840803
0.00018040819287193827,0.0007109737248840803
0.00018249932448161524,0.0007143337141321147
0.00018461469463245476,0.0007143337141321147
0.0001867545842761076,0.0007291176668234662
0.00018891927762076664,0.0007465896109132451
0.00019110906216891378,0.0007465896109132451
0.0001933242287555045,0.0007506215980108864
0.00019556507158659492,0.000769437537799879
0.00019783188827841644,0.000769437537799879
0.0002001249798969037,0.0007768295141455546
0.00020244465099768038,0.0007855654861904442
0.00020479120966650856,0.0007855654861904442
0.0002071649675602069,0.0008003494388817955
0.0002095662399480433,0.0008050534238290437
0.0002119953457536071,0.00081446139372354
0.00021445260759716674,0.00081446139372354
0.00021693835183851843,0.0008225253679188226
0.00021945290862033137,0.0008326053356629259
0.0002219966119119955,0.0008453732948054567
0.0002245697995539774,0.0008453732948054567
0.0002271728133026905,0.0008588132517975942
0.0002298059988758851,0.0008655332302936631
0.0002324697059985648,0.0008742692023385526
0.00023516428844943486,0.0008742692023385526
0.00023789010410788932,0.0008856931657818696
0.00024064751500154242,0.0008991331227740072
0.00024343688735431105,0.0009071970969692898
0.00024625859163505465,0.0009192930582622137
0.00024911300260677886,0.0009233250453598548
0.0002520004993764092,0.0009260130367582823
0.0002549214654451423,0.0009260130367582823
0.0002578762887593801,0.0009340770109535649
0.0002608653617622548,0.0009387809959008132
0.00026388908144575103,0.0009542369464417714
0.0002669478494034321,0.0009649889120354813
0.00027004207188377727,0.0009764128754787986
0.0002731721598441376,0.0009859592721263685
0.000276338529005317,0.0009972448088166118
0.00027954159990678566,0.001007324776560715
0.0002827817979625341,0.0010113567636583563
0.0002860595535175742,0.0010221087292520664
0.000289375301905095,0.0010254687185001009
0.0002927294835042816,0.001035548686244204
0.00029612254379880347,0.001046972649687521
0.00029955493343598134,0.0010523486324843761
0.0003030271082866396,0.001058396613130838
0.0003065395295056527,0.0010604126066796585
0.00031009266359319264,0.0010698205765741551
0.00031368698245668765,0.0010785565486190443
0.00031732296347349763,0.001091996505611182
0.00032100108955431715,0.0011034204690544992
0.00032472184920731285,0.0011074524561521405
0.00032848573660300434,0.001114844432497816
0.0003322932516398972,0.0011202204152946712
0.0003361449000108765,0.0011403803507828774
0.0003400411932703706,0.001147772327128553
0.00034398264890229247,0.0011497883206773737
0.00034796979038876914,0.0011591962905718703
0.0003520031472796679,0.0011679322626167595
0.0003560832552629278,0.0011786842282104698
0.000360210656235707,0.00118943619380418
0.00036438589837635443,0.001192796183052214
0.0003686095362172158,0.0012022041529467105
0.00037288213071828336,0.0012035481486459244
0.00037720424934169976,0.0012136281163900274
0.00038157646612712486,0.0012216920905853102
0.00038599936176797673,0.0012277400712317722
0.00039047352368855597,0.001239164034675089
0.0003949995461220643,0.0012425240239231235
0.000399578030189527,0.0012526039916672268
0.00040420958397963103,0.001261339963712116
0.0004088948226294864,0.0012646999529601507
0.00041363436840632776,0.0012720919293058262
0.00041842885079015847,0.001284859888448357
0.0004232789065573553,0.0012909078690948189
0.00042818517986524155,0.001306363819635777
0.0004331483223376403,0.0013103958067334186
0.00043816899315141946,0.0013177877830790941
0.00044324785912404005,0.0013204757744775216
0.00044838559480211905,0.0013312277400712317
0.0004535828825510191,0.0013433237013641558
0.00045884041264547613,0.0013554196626570795
0.0004641588833612782,0.0013648276325515759
0.0004695390010680063,0.0013675156239500036
0.0004749814803228505,0.001374907600295679
0.0004804870439655134,0.0013836435723405683
0.0004860564232142139,0.0013896915529870303
0.0004916903577628031,0.0014051475035279887
0.0004973895958790067,0.0014132114777232713
0.0005031548945038057,0.0014185874605201264
0.0005089870193519685,0.0014232914454673745
0.0005148867450137498,0.0014414353874067603
0.0005208548550577665,0.0014535313486996842
0.0005268921421350677,0.0014589073314965392
0.0005329994080844093,0.0014790672669847457
0.0005391774640387505,0.0014911632282776695
0.0005454271305329836,0.0015079631745178416
0.0005517492376129129,0.0015234191250587997
0.0005581446249454966,0.0015331362227707242
0.0005646141419303673,0.0015543310261407165
0.0005711586478126435,0.0015563470196895371
0.0005777790117970507,0.0015657549895840331
0.0005844761131633638,0.0015758349573281364
0.0005912508413831881,0.001589946912169881
0.0005981040962380944,0.0016020428734628048
0.0006050367879391225,0.0016054028627108395
0.0006120498372476703,0.001611450843357301
0.0006191441755977848,0.001624218802499832
0.0006263207452198692,0.0016342987702439352
0.0006335804992658254,0.0016376587594919695
0.0006409244019356456,0.0016443787379880385
0.0006483534286054727,0.001655130703581749
0.0006558685659571436,0.001669242658423493
0.0006634708121092351,0.0016820106175660238
0.0006711611767496287,0.0016927625831597338
0.0006789406812696112,0.0017075465358510852
0.0006868103588995307,0.001720986492843223
0.000694771254846024,0.0017344264498353607
0.0007028244264308353,0.0017498824003763188
0.0007109709432312439,0.0017639943552180634
0.0007192118872221193,0.0017740743229621666
0.0007275483529196233,0.001778106310059808
0.0007359814475265771,0.0017915462670519456
0.0007445122910795143,0.0017989382433976214
0.0007531420165974376,0.001821786170284255
0.0007618717702322999,0.001838586116524427
0.0007707027114212304,0.001856058060614206
0.0007796360130405236,0.0018715140111551644
0.0007886728615614156,0.0018782339896512331
0.0007978144572076629,0.0018930179423425845
0.0008070620141149507,0.0019098178885827565
0.0008164167604921472,0.001927289832672535
0.0008258799387844272,0.0019400577918150662
0.0008354528058382871,0.0019467777703111352
0.0008451366330684721,0.001959545729453666
0.0008549327066268384,0.001974329682145017
0.0008648423275731727,0.0019884416369867616
0.0008748668120479914,0.002004569585377327
0.0008850074914473438,0.0020186815402190713
0.00089526571259964,0.002054969424097843
0.0009056428379445294,0.0020657213896915533
0.0009161402457138521,0.0020905853101270077
0.0009267593301146883,0.0021067132585175724
0.0009375015015145289,0.002128217189704993
0.0009483681866285928,0.0021450171359451648
0.0009593608287093146,0.0021530811101404474
0.0009704808877380307,0.002161817082185337
0.0009817298406188842,0.002183993011222364
0.00099310918137498,0.002207512935958605
0.0010046204213468132,0.0022216248908003495
0.001016265089392995,0.0022397688327397353
0.0010280447320933097,0.0022552247832806935
0.0010399609139541202,0.0022726967273704727
0.0010520152176161591,0.002294200658557893
0.0010642092440647246,0.002302264632753175
0.001076544612842316,0.002325112559639809
0.0010890229622637305,0.0023325045359854847
0.001101645949633657,0.0023412405080303744
0.001114415251466788,0.0023614004435185804
0.0011273325637104871,0.0023802163833075733
0.0011403996019700331,0.0024118002822390966
0.0011536181017364785,0.0024299442241784825
0.0011669898186171474,0.0024521201532155096
0.0011805165285688054,0.002472280088703716
0.0011942000281335325,0.0024877360392446747
0.0012080421346773289,0.002506551979033667
0.0012220446866314887,0.002517303944627377
0.0012362095437367692,0.0025320878973187286
0.0012505385872903913,0.0025502318392581144
0.0012650337203959038,0.0025717357704455345
0.0012796968682159415,0.0025811437403400308
0.001294529978227916,0.0026046636650762715
0.0013095350204826678,0.0026214636113164437
0.0013247139878661174,0.0026557355016463948
0.0013400688963639508,0.00267186345003696
0.001355601785329369,0.0026920233855251665
0.0013713147177539455,0.002715543310261407
0.001387209780541621,0.0027269672737047237
0.001403289084785873,0.0027491432027417512
0.0014195547660501016,0.0027632551575834958
0.0014360089846512606,0.002787447080169343
0.0014526539259467812,0.002812311000604798
0.0014694918006248172,0.0028385189167394664
0.0014865248449978572,0.002863382837174921
0.0015037553212997384,0.002886230764061555
0.001521185517986105,0.002909078690948189
0.0015388177500383464,0.002935958604932464
0.001556654359271062,0.0029735904845104495
0.0015746977146430866,0.0030024863920435456
0.001592950212572123,0.0030253343189301798
0.0016114142772530198,0.0030481822458168135
0.0016300923609797412,0.0030844701296955847
0.0016489869444710648,0.0031039580673341846
0.001668100537200059,0.0031321819770176737
0.0016874356777273757,0.0031637658759491967
0.001706994934038408,0.0031852698071366176
0.001726780903884356,0.003205429742624824
0.0017467962151272458,0.003224245682413816
0.0017670435260889468,0.0032565015791949465
0.0017875255259042354,0.0032780055103823666
0.0018082449348779518,0.0033055574222162487
0.0018292045048462937,0.003325717357704455
0.0018504070195423021,0.003351253275989517
0.0018718552949655793,0.003365365230831261
0.0018935521797562953,0.0034043411061084605
0.0019155005555735278,0.0034224850480478464
0.0019377033374779887,0.003448692964182515
0.0019601634743191855,0.003470196895369935
0.001982883949127071,0.003505140783549493
0.002005867779508234,0.003532020697533768
0.002029118018046678,0.003566292587863719
0.002052637752709252,0.003594516497547208
0.0020764301072557748,0.003630804381425979
0.0021004982416539153,0.003655668301861434
0.0021248453524988827,0.003689940192191385
0.0021494746734379805,0.0037221960889725152
0.00217438947560008,0.0037537799879040394
0.0021995930680300748,0.00378603588468517
0.0022250887981283695,0.003814259794368658
0.002250880052095462,0.003833075734157651
0.00227697025538168,0.003876083596532491
0.0023033628731421313,0.0039271554331026136
0.002330061410696925,0.003950675357838855
0.002357069413996728,0.003974195282575096
0.0023843904700937206,0.004006451179356226
0.002412028207618007,0.0040541630266783145
0.00243998629725955,0.0040944828976547274
0.0024682684522556926,0.004130770781533499
0.0024968784288843266,0.004190578590148512
0.0025258200269627847,0.004216114508433573
0.002555097090352507,0.0042362744439217795
0.0025847135074695635,0.004277938310597406
0.002614673211801092,0.004312210200927357
0.00264498018242772,0.004339090114911633
0.002675638444552045,0.004373362005241584
0.0027066520700332413,0.004401585914925073
0.0027380251779278576,0.004423761843962099
0.0027697619350368907,0.00446676970633694
0.002801866556459195,0.004492977622471608
0.002834343306151309,0.004538673476244875
0.0028671964974937695,0.004573617364424433
0.0029004304938639917,0.004605873261205564
0.002934049709215787,0.004648209125730798
0.0029680586086656023,0.004689200994556818
0.003002461709085549,0.004720784893488342
0.0030372635797033115,0.004768496740810429
0.0030724688427090033,0.004806128620388415
0.003108082173869064,0.004861904441905786
0.0031441083031472647,0.004903568308581413
0.00318055201533292,0.0049546401451515355
0.0032174181506763717,0.004990928029030307
0.003254711605531848,0.005035951884953968
0.003292437333007769,0.005076943753779988
0.0033306003436245884,0.0051159196290571874
0.003369205705980267,0.005150191519387138
0.003408258547423452,0.005190511390363551
0.0034477640547344642,0.005225455278543108
0.0034877274748141775,0.005263759155970701
0.003528154115380883,0.005299375041999866
0.0035690493456752297,0.005340366910825885
0.0036104185971733375,0.005389422753847188
0.0036522673643081755,0.005422350648477925
0.0036946012051993025,0.0054640145151535514
0.003737425742391064,0.0055043343861299636
0.0037807466635993493,0.00554398225925677
0.0038245697224669993,0.005595726093676501
0.0038689007393279753,0.00562999798400645
0.003913745601980384,0.005664269874336402
0.0039591102664684585,0.005701229756064781
0.004005000757873611,0.005752301592634903
0.004051423171114647,0.0057865734829648545
0.0040983836717572615,0.0058416773066326194
0.004145888496832911,0.0058880451582554935
0.004193943955667186,0.005930381022780728
0.004242556430717777,0.005982796855050064
0.004291732378422158,0.006024460721725691
0.004341478330055092,0.0060762045561454205
0.004391800892596086,0.006125260399166723
0.004442706749606883,0.006184396209932128
0.004494202662119142,0.006238828035750285
0.0045462954695324,0.006293931859418051
0.004598992090522438,0.006340971708890532
0.004652299523960189,0.00641489147234729
0.004706224849841282,0.0064572273368725215
0.004760775230226368,0.006511659162690679
0.00481595791019235,0.006551307035817485
0.004871780218794631,0.006603050870237215
0.004928249570040513,0.006662858678852228
0.004985373463873894,0.00671191452187353
0.005043159487171359,0.006751562395000336
0.005101615314749833,0.006819434177810631
0.005160748710385908,0.006874538001478396
0.005220567527846975,0.006933673812243801
0.005281079711934331,0.006998857603655669
0.005342293299538352,0.007070089375713998
0.005404216420705915,0.007143337141321147
0.00546685729972018,0.00721389691552987
0.0055302242561929005,0.0072797527047913455
0.005594325706169377,0.007342920502654391
0.005659170163246243,0.007422216248908003
0.005724766239702178,0.007502855990860829
0.005791122647641758,0.007554599825280559
0.005858248200152536,0.007613735636045965
0.005926151812475552,0.007664135474766481
0.005994842503189409,0.007743431221020093
0.006064329395408062,0.007804583025334319
0.006134621717992506,0.00788186277803911
0.0062057288067765,0.007951750554398226
0.0062776601058065,0.008012902358712453
0.006350425168595962,0.008077414152274712
0.00642403365939419,0.008133189973792084
0.006498495354469888,0.008215173711444123
0.006573820143409586,0.008279013507156777
0.006650018030431118,0.008368389221154493
0.006727099135712337,0.008445668973859283
0.006805073696735206,0.00852227672871447
0.0068839520696454964,0.008605604462065722
0.006963744730628222,0.008682884214770512
0.007044462277299037,0.008772931926617836
0.007126115430111745,0.00885155567502184
0.007208715033782135,0.008942275384718769
0.007292272058728313,0.009052483032054297
0.007376797602527731,0.009119682817014984
0.007462302891391108,0.009203682548215845
0.007548799281653432,0.009308514212754521
0.007636298261282241,0.009380417982662455
0.0077248114514034,0.009497345608494053
0.007814350607844541,0.009577313352597271
0.00790492762269642,0.009680129023587124
0.007996554525892346,0.009766816746186412
0.008089243486805939,0.009864256434379411
0.008183006815867389,0.009952288152677912
0.008277856966198472,0.010039647873126806
0.00837380653526649,0.010125663597876488
0.008470868266557402,0.010221087292520664
0.008569055051268348,0.010327934950608159
0.008668379930019773,0.010418654660305086
0.008768856094587427,0.010512062361400443
0.008870496889654403,0.010608830051743835
0.00897331581458352,0.010721725690477791
0.009077326525210223,0.010801021436731404
0.009182542835656282,0.010898461124924399
0.009288978720164497,0.011001948793763861
0.009396648314954691,0.011108796451851356
0.009505565920101192,0.011207580135743566
0.009615746001432095,0.011292251864794035
0.009727203192450537,0.011389019555137422
0.009839952296278227,0.011489147234728849
0.009954008287621519,0.011610106847658088
0.010069386314760271,0.011699482561655802
0.010186101701559752,0.011825818157381898
0.010304169949505875,0.011977689671393052
0.01042360673976401,0.012097305288623076
0.010544427935261684,0.012225656877897988
0.010666649582795389,0.012344600497278407
0.010790287915161836,0.012466232108057255
0.01091535935331391,0.012575767757543177
0.011041880508541602,0.012692023385525164
0.011169868184678225,0.01279013507156777
0.011299339380332217,0.01293461460923325
0.011430311291144786,0.013054230226463275
0.011562801312073753,0.013164437873798803
0.011696827039703846,0.013288757475976076
0.01183240627458378,0.013413077078153349
0.011969557023590427,0.013541428667428265
0.012108297502320394,0.013667764263154358
0.012248646137509308,0.013814931792218266
0.012390621569479156,0.013938579396545931
0.012534242654613994,0.014050131039580674
0.01267952846786434,0.014188562596599692
0.012826498305280598,0.014306162220280893
0.012975171686575868,0.014437873798803843
0.013125568357718427,0.014603185269807136
0.013277708293554291,0.014737584839728512
0.013431611700460153,0.014885424366642025
0.013587299019027091,0.015012431960217726
0.013744790926775366,0.015138095558094214
0.013904108340900697,0.015268463140917949
0.014065272421052363,0.015433774611921242
0.014228304572143519,0.015599086082924535
0.014393226447194065,0.015722733687252202
0.014560059950206485,0.01586519723136886
0.014728827239075018,0.016033868691620188
0.014899550728528537,0.016172972246488813
0.015072253093107555,0.016349035683085815
0.01524695727017573,0.01650493918419461
0.015423686462966274,0.01667092265304751
0.01560246414366368,0.01683085814125395
0.015783314056521166,0.01697735367246825
0.01596626022101425,0.01714266514347154
0.01615132693503091,0.017320744573617364
0.01633853877809862,0.017509575969356896
0.016527920614648955,0.017701095356494858
0.0167194975973199,0.01787783079094147
0.016913295170296487,0.018042470264095153
0.01710933907269015,0.018215173711444124
0.01730765534195726,0.018397957126537193
0.01750827031735725,0.018579396545931055
0.017711210643450888,0.018760163967475305
0.017916503273639015,0.018940931389019554
0.018124175473742375,0.019126402795511054
0.018334254825622908,0.019298434245010418
0.018546769230846995,0.019493985619246017
0.018761746914391215,0.019680129023587126
0.018979216428391014,0.019926080236543242
0.019199206655932846,0.020126335595726096
0.019421746814890263,0.020341374907600296
0.019646866461804465,0.020516094348498083
0.01987459549580984,0.020731805658221893
0.02010496416260499,0.020949532961494523
0.02033800305846982,0.02115382030777501
0.020573743134329137,0.021371547611047648
0.02081221569986339,0.021597338888515553
0.021053452427667062,0.021828506148780326
0.02129748535745521,0.022061017404744303
0.021544346900318843,0.022318392581143744
0.02179406984302956,0.022573751763994353
0.0220466873523941,0.02282911094684497
0.022302232979659387,0.023094550097439687
0.022560740664968614,0.02335864525233519
0.022822244741868985,0.02363483636852362
0.023086779941871697,0.023874739600833278
0.023354381399064792,0.02410456286539883
0.023625084654779475,0.024329010147167533
0.023898925662310503,0.02460251327195753
0.024175940791691306,0.02486795242255225
0.024456166834524465,0.02508971171292252
0.024739641008868142,0.02538942275384719
0.025026400964179192,0.025639405953900945
0.025316484786313556,0.025916269067938986
0.025609931002584595,0.0262011961561723
0.025906778586880088,0.02646596330891741
0.026207066964838526,0.026769034339090114
0.02651083601908539,0.02704589745312815
0.026818126094530156,0.02731671258651972
0.02712897800372467,0.027605671661850684
0.027443433032283655,0.027922182649015526
0.02776153294436801,0.028227941670586655
0.028083319988231725,0.028555876621194815
0.028408836901833042,0.028871715610510044
0.028738126918510663,0.02917209864928432
0.029071233772725785,0.029499361602042872
0.029408201705870638,0.0298145285935085
0.029749075472144403,0.030158591492507224
0.030093900344497212,0.030522814326994153
0.03044272212064303,0.03083663732276057
0.030795587129142266,0.031159868288421478
0.03115254223555488,0.03149250722397688
0.03151363484866479,0.03180297023049526
0.031878912926776456,0.03213157717895303
0.03224842498408442,0.03249109602849271
0.0326222200971167,0.032806263019958336
0.03300034791125285,0.03316578186949802
0.03338285864731761,0.03350715677709831
0.033769803108250916,0.033876755594382094
0.03416123268585528,0.03428062630199584
0.034557199367621395,0.034656945097775685
0.03495775574363275,0.03505476782474296
0.035362955013550426,0.035406894697936966
0.03577285099367873,0.03579799744640817
0.0361874981241128,0.03622337208520933
0.03660695147596903,0.03662253880787582
0.03703126675869927,0.03702640951548955
0.03746050032748993,0.037441032188696995
0.037894709190746674,0.037880518782339896
0.03833395101766601,0.038342853302869434
0.03877828414589457,0.03878973187285801
0.03922776758927719,0.03922720247295208
0.03968246104569482,0.03968886499563201
0.040142424904993215,0.040137087561319805
0.040607720257003654,0.04059875008399973
0.041078408899656464,0.041091324507761574
0.04155455334718875,0.04157314696592971
0.04203621683844714,0.041994489617633225
0.04252346334528682,0.04247160809085411
0.04301635758106795,0.043015926349035685
0.0435149650092505,0.04358309253410388
0.044019351852088745,0.0441018748740004
0.044529585099426554,0.04457361736442443
0.04504573251759458,0.04507223976883274
0.04556786265841064,0.04565822189368994
0.046096044868284336,0.046195148175525835
0.04663034929742731,0.04669981856058061
0.04717084690917017,0.047166185068207786
0.047717609489387455,0.04769303138229958
0.04827070965603183,0.04825078959747329
0.0488302208687788,0.04879107586855722
0.0493962174387832,0.049356226060076606
0.04996877453854884,0.04990390430750622
0.0505479682119124,0.05049459041731067
0.05113387538414326,0.05103353269269538
0.05172657387216019,0.05162556279819904
0.05232614239486662,0.05220549694240979
0.052932660583605615,0.052834486929641836
0.05354620899273607,0.05343659700288959
0.05416686911033152,0.05407096297291849
0.05479472336900287,0.05471742490424031
0.05542985515684669,0.05537867078825348
0.05607234882852033,0.056014380753981595
0.05672228971644543,0.05663329077346953
0.05737976414214134,0.057267656743498416
0.05804485942768978,0.05793562260600767
0.05871766390733255,0.05861635642765943
0.05939826693920356,0.059281634298770244
0.060086758917196864,0.05991062428600228
0.0607832312829723,0.06056851018076742
0.06148777653810023,0.061265371950809756
0.062200488256347115,0.0619629057187017
0.06292146109610344,0.06263826355755661
0.06365079081295572,0.06339157314696593
0.06438857427240419,0.06416571466971306
0.06513490946272803,0.06489953632148378
0.0658898955079995,0.06568913379477186
0.06665363268124913,0.06644177138633156
0.06742622241778341,0.06722464888112359
0.06820776732865685,0.06796586250923997
0.06899837121430018,0.0687218600900477
0.0697981390783066,0.06952624151602715
0.07060717714137772,0.0703514548753444
0.07142559285543126,0.07118406021100732
0.07225349491787214,0.0720220415294671
0.07309099328602911,0.07280559102210873
0.07393819919175866,0.07367717223304886
0.07479522515621821,0.07457160137087562
0.07566218500481055,0.07541697466568106
0.07653919388230147,0.07621463611316444
0.0774263682681127,0.07711914521873531
0.07832382599179197,0.0780176063436597
0.07923168624866253,0.07896109132450777
0.08015006961565405,0.07984947248168806
0.08107909806731686,0.08079698944963376
0.08201889499202203,0.08172031449499362
0.08296958520834907,0.08260869565217392
0.08393129498166364,0.08357704455345742
0.08490415204088747,0.08450036959881728
0.0858882855954625,0.08547275048719843
0.08688382635251184,0.08643169141858746
0.08789090653419954,0.0874107922854647
0.08890965989529158,0.08837578119750016
0.08994022174092044,0.08934077010953566
0.09098272894455559,0.09030374302802231
0.09203731996618221,0.09138095558094214
0.09310413487069075,0.09239432833814931
0.09418331534647952,0.09345944492977623
0.0952750047242729,0.09457361736442443
0.09637934799615785,0.09566897385928365
0.09749649183484087,0.09673073046166251
0.0986265846131282,0.09786371883609972
0.09976977642363201,0.09891808346213292
0.10092621909870483,0.09998252805591021
0.10209606623060476,0.10104226866474027
0.10327947319189525,0.10217592903702707
0.10447659715608053,0.10333646932329817
0.10568759711848051,0.10442846582890934
0.10691263391734772,0.105564142194745
0.10815187025522892,0.10670385054767825
0.10940547072057435,0.10786573482964854
0.11067360180959745,0.1090518110342047
0.11195643194838795,0.11026073516564745
0.11325413151528127,0.11142866742826422
0.11456687286348727,0.11269269538337479
0.11589483034398118,0.11391909145890736
0.11723818032865997,0.11514347154089107
0.11859710123376706,0.11641153148309927
0.11997177354358855,0.11770445534574289
0.12136237983442417,0.11902089913312278
0.12276910479883604,0.12031516699146563
0.12419213527017846,0.1216504267186345
0.12563166024741215,0.12306095020495936
0.12708787092020596,0.124413681876218
0.12856096069432965,0.1258027014313554
0.130051125217341,0.1272750487198441
0.13155856240457053,0.12876486795242256
0.1330834724654076,0.1301458235333647
0.1346260579298911,0.13160002687991398
0.13618652367560827,0.1330481822458168
0.1377650769549055,0.1345245615214031
0.13936192742241435,0.13606545259055172
0.14097728716289676,0.13752301592634905
0.142611370719413,0.13899737920838653
0.14426439512181588,0.14062898998723206
0.14593657991557576,0.1422149049123043
0.1476281471909391,0.14381560379006786
0.14933932161242533,0.14550971036892682
0.15107033044866555,0.1471776090316511
0.15282140360258709,0.1487991398427525
0.15459277364194784,0.15046703850547677
0.15638467583022478,0.15224850480478463
0.15819734815786016,0.15396075532558295
0.16003103137387018,0.15571735770445536
0.16188596901781993,0.157463208117734
0.1637624074521689,0.15919965056111823
0.16566059589499152,0.16100934077010956
0.16758078645307686,0.1628902627511592
0.16952323415541215,0.1647859686849002
0.1714881969870541,0.16669645857133256
0.17347593592339325,0.1686042604663665
0.1754867149648152,0.17053423829043748
0.1775208011717636,0.17244271218332102
0.1795784647002097,0.17434379409985887
0.18165997883753285,0.17634433169813854
0.18376562003881725,0.17836166924265842
0.18589566796356882,0.1804173106646059
0.18805040551285834,0.18257240776829514
0.1902301188668946,0.18464686513003156
0.19243509752303323,0.18674753040790268
0.19466563433422632,0.18888784355890062
0.19692202554791735,0.19105234863248438
0.19920457084538712,0.19325918957059335
0.20151357338155584,0.1954579665345071
0.20384933982524642,0.1978133189973792
0.20621218039991446,0.20011289563873397
0.2086024089248505,0.2024312882198777
0.21102034285685967,0.204781264699953
0.21346630333242453,0.20722532087897322
0.21594061521035676,0.20960150527518312
0.21844360711494284,0.21208252133593172
0.22097561147959033,0.21457832134937166
0.22353696459097966,0.21722666487467243
0.22612800663372795,0.21983334453329748
0.2287490817355704,0.22245884013171158
0.2314005380130654,0.22503662388280357
0.23408272761782944,0.227617095625294
0.23679600678330787,0.23027686311403803
0.23954073587208793,0.2331039580673342
0.24231727942376008,0.23591022108729254
0.24512600620333397,0.238748740004032
0.24796728925021602,0.24164303474228882
0.2508415059277541,0.24441972985686444
0.2537490379733572,0.24729252066393387
0.2566902715491952,0.250194879376386
0.25966559729348726,0.25296485451246553
0.26267541037238384,0.25582487736039244
0.26572011053245065,0.2587319400577918
0.26880010215376077,0.26171829850144485
0.2719157943036019,0.2647792487064041
0.2750676007908067,0.2678180229823265
0.2782559402207126,0.2710046367851623
0.28148123605075814,0.2740709629729185
0.28474391664672477,0.27732746455211343
0.28804441533962977,0.2804670385054768
0.2913831704832789,0.2836012364760433
0.2947606255124859,0.28692964182514613
0.29817722900196736,0.2902681271419931
0.30163343472591975,0.29370741213628115
0.30512970171828707,0.2971211612122841
0.30866649433372745,0.30048115046031854
0.3122442823092858,0.3038727236072844
0.3158635408267819,0.30740743229621664
0.31952475057592133,0.3110039647873127
0.32322839781813806,0.31445803373429204
0.3269749744511768,0.31811773402325116
0.33076497807442423,0.321813722196089
0.3345989120549975,0.32548215845709294
0.3384772855945983,0.3291949465761709
0.34240061379714254,0.33301995833613335
0.34636941773717345,0.3369430817821383
0.3503842245290676,0.3408749412001882
0.3544455673970435,0.3448545124655601
0.3585539857459817,0.34882467576103754
0.36271002523306484,0.35315771789530276
0.3669142378402494,0.35750218399301126
0.3711671819475767,0.36151938713796117
0.37546942240733366,0.36556750218399303
0.37982153061907364,0.3695981452859351
0.3842240846055061,0.3738391237148041
0.38867766908926676,0.3782642295544654
0.393182875570577,0.38261071164572275
0.39774030240580366,0.38705664941872187
0.40235055488692933,0.39163497076809356
0.4070142453219439,0.3960177407432296
0.4117319931161679,0.4005140783549493
0.4165044248545185,0.4051730394462737
0.42133217438472886,0.4097809287010282
0.4262158829015325,0.41437672199448966
0.43115619903182284,0.4191754586385323
0.43615377892080054,0.4240662589879712
0.441209286319119,0.4290901149116323
0.4463233926710397,0.4341018748740004
0.4514967772036102,0.4390524830320543
0.4567301270168747,0.4443081782138297
0.4620241371751313,0.44950204959344137
0.46737951079924633,0.45465627309992607
0.47279695916003905,0.46000134399569925
0.4782772017727485,0.46543915059471813
0.4838209664925957,0.4709381089980512
0.48942898961145315,0.4765371950809757
0.49510201595563513,0.48206168940259386
0.5008407989848213,0.48799072642967545
0.5066461008921268,0.4939305154223506
0.5125186927053332,0.49991129628385195
0.5184593543892912,0.5059854848464486
0.5244688749495119,0.5120731133660372
0.5305480525369574,0.5182198776963913
0.5366976945540476,0.5244983536052684
0.5429186177618943,0.530798333445333
0.5492116483887789,0.5372656407499496
0.5555776222398878,0.543844499697601
0.5620173848083188,0.5506605738861635
0.5685317913873753,0.5575351118876419
0.5751217071841613,0.5644566897385929
0.5817880074344935,0.5714636113164439
0.5885315775191451,0.5785894765136751
0.595353313081437,0.5857274376721995
0.6022541201461928,0.5930428062630199
0.6092349152400711,0.600270143135542
0.6162966255132942,0.6073993683220215
0.6234401888627864,0.6147335528526309
0.6306665540567405,0.622348632484376
0.6379766808606282,0.6299677441032189
0.6453715401646701,0.6377514951952155
0.6528521141127848,0.6455231503259189
0.6604193962330305,0.6533035414286674
0.6680743915695615,0.6609764128754787
0.675818116816111,0.6687480680061824
0.6836516004510238,0.6766339627713192
0.6915758828738525,0.684693904979504
0.6995920165435374,0.6927592231704859
0.707701066118189,0.7007479336066125
0.7159041085964888,0.7089442913782676
0.7242022334607315,0.7169887776359115
0.732596542821523,0.7252099993280022
0.741088151564157,0.7333405013103957
0.7496781874966877,0.7415214031315099
0.7583677914997191,0.7499630401182715
0.7671581176779302,0.7585121967609705
0.7760503335133571,0.7672401048316646
0.7850456200204509,0.7760594046099052
0.794145171902934,0.7848672804247026
0.8033501977124734,0.7938095558094214
0.8126619200091946,0.8028170149855519
0.822081575524054,0.8120616894025939
0.8316104153230961,0.8212700759357571
0.8412497049736118,0.8307365096431691
0.8510007247122247,0.8402553591828508
0.8608647696149244,0.849864928432229
0.8708431497690724,0.8597117129225188
0.880937190447399,0.8697648007526375
0.8911482322840202,0.8801706874538002
0.9014776314524917,0.8906229420065855
0.9119267598459299,0.9013547476648075
0.9224970052592174,0.9123674484241651
0.9331897715733238,0.9235736845642094
0.9440064789417604,0.9353423829043747
0.9549485639791966,0.9473704724144882
0.9660174799522646,0.9599751360795645
0.9772146969725725,0.9729379745984813
0.9885417021919574,0.9859545729453666
1.0,1.0


==> data/ELD/LiRA/NHiTS-online/total/roc_MAELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.003595188495396815
1.0233165783302449e-05,0.003595188495396815
1.0351779556301762e-05,0.003595188495396815
1.0471768194855202e-05,0.003595188495396815
1.05931476351837e-05,0.003595188495396815
1.0715933998226711e-05,0.003595188495396815
1.084014359178331e-05,0.003595188495396815
1.09657929126781e-05,0.003595188495396815
1.1092898648952227e-05,0.003595188495396815
1.1221477682079803e-05,0.003595188495396815
1.1351547089209991e-05,0.003595188495396815
1.148312414543511e-05,0.003595188495396815
1.1616226326085018e-05,0.003595188495396815
1.1750871309048075e-05,0.003595188495396815
1.1887076977119033e-05,0.003595188495396815
1.2024861420374123e-05,0.003595188495396815
1.216424293857368e-05,0.003595188495396815
1.2305240043592616e-05,0.003595188495396815
1.244787146187906e-05,0.003595188495396815
1.259215613694151e-05,0.003595188495396815
1.2738113231864785e-05,0.003595188495396815
1.288576213185518e-05,0.003595188495396815
1.3035122446815089e-05,0.003595188495396815
1.3186214013947484e-05,0.003595188495396815
1.3339056900390587e-05,0.003595188495396815
1.3493671405883065e-05,0.003770579934144211
1.3650078065460137e-05,0.003770579934144211
1.3808297652180924e-05,0.003770579934144211
1.3968351179887397e-05,0.003770579934144211
1.4130259905995336e-05,0.003770579934144211
1.429404533431761e-05,0.003770579934144211
1.4459729217920196e-05,0.003770579934144211
1.4627333562011299e-05,0.003770579934144211
1.4796880626863964e-05,0.003770579934144211
1.4968392930772556e-05,0.003770579934144211
1.514189325304352e-05,0.003770579934144211
1.53174046370208e-05,0.003770579934144211
1.5494950393146317e-05,0.003770579934144211
1.567455410205595e-05,0.003770579934144211
1.5856239617711373e-05,0.003770579934144211
1.60400310705682e-05,0.003770579934144211
1.622595287078087e-05,0.003770579934144211
1.6414029711444665e-05,0.003770579934144211
1.6604286571875295e-05,0.003770579934144211
1.6796748720926532e-05,0.003770579934144211
1.6991441720346258e-05,0.0038639876352395673
1.7188391428171457e-05,0.0038639876352395673
1.7387624002162504e-05,0.0038639876352395673
1.7589165903277326e-05,0.0038639876352395673
1.7793043899185774e-05,0.0038639876352395673
1.7999285067824765e-05,0.0038639876352395673
1.8207916800994626e-05,0.0038639876352395673
1.8418966807997107e-05,0.0038639876352395673
1.86324631193156e-05,0.0038639876352395673
1.8848434090337955e-05,0.0038639876352395673
1.906690840512252e-05,0.0038639876352395673
1.9287915080207776e-05,0.0038639876352395673
1.9511483468466162e-05,0.0038639876352395673
1.9737643263002554e-05,0.0038639876352395673
1.9966424501097934e-05,0.0038639876352395673
2.0197857568198782e-05,0.004043411061084605
2.0431973201952705e-05,0.004043411061084605
2.066880249629082e-05,0.004043411061084605
2.09083769055575e-05,0.004043411061084605
2.1150728248687946e-05,0.004043411061084605
2.1395888713434215e-05,0.004043411061084605
2.1643890860640203e-05,0.004043411061084605
2.189476762856621e-05,0.004043411061084605
2.2148552337263592e-05,0.004043411061084605
2.2405278693000182e-05,0.004043411061084605
2.266498079273693e-05,0.004043411061084605
2.2927693128656486e-05,0.004043411061084605
2.3193450592744275e-05,0.004043411061084605
2.3462288481422625e-05,0.004043411061084605
2.3734242500238664e-05,0.004345138095558094
2.4009348768606518e-05,0.004345138095558094
2.4287643824604503e-05,0.004345138095558094
2.45691646298279e-05,0.004345138095558094
2.4853948574297985e-05,0.004345138095558094
2.5142033481427965e-05,0.004345138095558094
2.543345761304648e-05,0.004345138095558094
2.5728259674479322e-05,0.004345138095558094
2.6026478819690045e-05,0.004345138095558094
2.63281546564802e-05,0.004345138095558094
2.6633327251749808e-05,0.004345138095558094
2.694203713681882e-05,0.004604529265506351
2.7254325312810276e-05,0.004604529265506351
2.7570233256095827e-05,0.004604529265506351
2.7889802923804396e-05,0.004604529265506351
2.8213076759394707e-05,0.004604529265506351
2.8540097698292373e-05,0.004604529265506351
2.8870909173592345e-05,0.004604529265506351
2.9205555121827452e-05,0.004604529265506351
2.95440799888038e-05,0.004604529265506351
2.9886528735503827e-05,0.004604529265506351
3.0232946844057763e-05,0.004604529265506351
3.0583380323784315e-05,0.004723472884886769
3.0937875717301366e-05,0.004723472884886769
3.12964801067075e-05,0.004723472884886769
3.165924111983521e-05,0.004723472884886769
3.20262069365765e-05,0.004723472884886769
3.2397426295281954e-05,0.004723472884886769
3.277294849923382e-05,0.004723472884886769
3.315282342319423e-05,0.004723472884886769
3.353710152002929e-05,0.004723472884886769
3.392583382740992e-05,0.004765136751562395
3.4319071974590426e-05,0.004765136751562395
3.4716868189265594e-05,0.004765136751562395
3.511927530450728e-05,0.004765136751562395
3.552634676578139e-05,0.004765136751562395
3.5938136638046256e-05,0.004765136751562395
3.6354699612933176e-05,0.004765136751562395
3.677609101601031e-05,0.004765136751562395
3.720236681413066e-05,0.004856528459108931
3.7633583622865324e-05,0.004856528459108931
3.806979871402284e-05,0.004856528459108931
3.8511070023255685e-05,0.004856528459108931
3.895745615775501e-05,0.004856528459108931
3.940901640403448e-05,0.004856528459108931
3.986581073580439e-05,0.004856528459108931
4.032789982193705e-05,0.004944560177407432
4.079534503452449e-05,0.004944560177407432
4.1268208457029516e-05,0.004944560177407432
4.174655289253135e-05,0.004944560177407432
4.223044187206672e-05,0.004944560177407432
4.271993966306776e-05,0.004944560177407432
4.321511127789762e-05,0.004944560177407432
4.371602248248502e-05,0.004985552046233453
4.422273980505897e-05,0.004985552046233453
4.473533054498463e-05,0.004985552046233453
4.525386278170167e-05,0.004985552046233453
4.577840538376616e-05,0.004985552046233453
4.6309028017997366e-05,0.004985552046233453
4.684580115873045e-05,0.004985552046233453
4.738879609717651e-05,0.00507425576238156
4.793808495089107e-05,0.00507425576238156
4.8493740673352334e-05,0.00507425576238156
4.9055837063650453e-05,0.00507425576238156
4.962444877628913e-05,0.00507425576238156
5.0199651331100794e-05,0.00507425576238156
5.0781521123276707e-05,0.005165647469928096
5.137013543351339e-05,0.005165647469928096
5.196557243827657e-05,0.005165647469928096
5.2567911220184194e-05,0.005165647469928096
5.3177231778509664e-05,0.005165647469928096
5.379361503980698e-05,0.005335662925878637
5.441714286865888e-05,0.005335662925878637
5.5047898078549675e-05,0.005335662925878637
5.5685964442864085e-05,0.005335662925878637
5.633142670601352e-05,0.005335662925878637
5.698437059469136e-05,0.005335662925878637
5.764488282925873e-05,0.005502990390430751
5.8313051135262185e-05,0.005502990390430751
5.8988964255084936e-05,0.005502990390430751
5.9672711959733106e-05,0.005502990390430751
6.0364385060758635e-05,0.005502990390430751
6.106407542232036e-05,0.00567972582487736
6.177187597338488e-05,0.00567972582487736
6.248788072006888e-05,0.00567972582487736
6.321218475812448e-05,0.00567972582487736
6.394488428556937e-05,0.005740877629191587
6.468607661546321e-05,0.005740877629191587
6.543586018883229e-05,0.005740877629191587
6.619433458774387e-05,0.005740877629191587
6.696160054853215e-05,0.005740877629191587
6.773775997517745e-05,0.00585847725287279
6.852291595284057e-05,0.00585847725287279
6.9317172761554e-05,0.00585847725287279
7.012063589007177e-05,0.00585847725287279
7.09334120498799e-05,0.005915597070089375
7.17556091893692e-05,0.005915597070089375
7.258733650817246e-05,0.005915597070089375
7.342870447166758e-05,0.005915597070089375
7.42798248256491e-05,0.006031180700221759
7.514081061116962e-05,0.006031180700221759
7.601177617955322e-05,0.006031180700221759
7.689283720758305e-05,0.006031180700221759
7.778411071286482e-05,0.006090316510987165
7.868571506936843e-05,0.006090316510987165
7.959777002314978e-05,0.006090316510987165
8.05203967082547e-05,0.006090316510987165
8.145371766280736e-05,0.006132652375512399
8.239785684528512e-05,0.006132652375512399
8.335293965098187e-05,0.006132652375512399
8.43190929286625e-05,0.006210604126066796
8.529644499741017e-05,0.006210604126066796
8.628512566366886e-05,0.006210604126066796
8.728526623848371e-05,0.006210604126066796
8.829699955494083e-05,0.006318795779853503
8.932045998580959e-05,0.006318795779853503
9.03557834613892e-05,0.006318795779853503
9.140310748756223e-05,0.006358443652980311
9.246257116405733e-05,0.006358443652980311
9.353431520292377e-05,0.006358443652980311
9.461848194721992e-05,0.006444459377729991
9.571521538991856e-05,0.006444459377729991
9.682466119303115e-05,0.006444459377729991
9.794696670695385e-05,0.006527115113231638
9.908228099003788e-05,0.006527115113231638
0.00010023075482838654,0.006527115113231638
0.00010139254075588153,0.006558699012163162
0.00010256779307444219,0.006558699012163162
0.00010375666787451859,0.006558699012163162
0.00010495932305582277,0.006646058732612056
0.00010617591834830001,0.006646058732612056
0.00010740661533334334,0.006646058732612056
0.00010865157746525384,0.0066857066057388614
0.00010991097009294972,0.0066857066057388614
0.0001111849604819271,0.00675290639069955
0.00011247371783647519,0.00675290639069955
0.00011377741332214914,0.00675290639069955
0.00011509622008850323,0.00679591425307439
0.00011643031329208767,0.00679591425307439
0.00011777987011971193,0.00692964182514616
0.0001191450698119776,0.00692964182514616
0.00012052609368708426,0.00692964182514616
0.00012192312516491107,0.006994825616558027
0.0001233363497913776,0.006994825616558027
0.00012476595526308696,0.007064041395067536
0.00012621213145225474,0.007064041395067536
0.00012767507043192657,0.007064041395067536
0.0001291549665014884,0.007186345003695989
0.00013065201621247213,0.007186345003695989
0.00013216641839466052,0.007234056851018076
0.00013369837418249466,0.007234056851018076
0.00013524808704178755,0.00735636045964653
0.0001368157627967472,0.00735636045964653
0.00013840160965731315,0.007389960352126873
0.00014000583824680976,0.007389960352126873
0.00014162866162991988,0.0074578321349371675
0.0001432702953409831,0.0074578321349371675
0.00014493095741262166,0.007502855990860829
0.00014661086840469845,0.007502855990860829
0.00014831025143361044,0.007535783885491566
0.00015002933220192182,0.007535783885491566
0.00015176833902834055,0.007663463476916874
0.00015352750287804228,0.007663463476916874
0.000155307057393346,0.007705127343592501
0.00015710723892474503,0.007705127343592501
0.00015892828656229778,0.007820038975875278
0.00016077044216738237,0.007820038975875278
0.00016263395040481922,0.007932262616759627
0.00016451905877536624,0.007932262616759627
0.00016642601764859036,0.008031046300651837
0.00016835508029612023,0.008088166117868422
0.00017030650292528443,0.008088166117868422
0.0001722805447131394,0.008206437739399233
0.00017427746784089192,0.008206437739399233
0.00017629753752872057,0.0082911094684497
0.0001783410220710008,0.008373765203951347
0.00018040819287193827,0.008373765203951347
0.00018249932448161524,0.00842685303407029
0.00018461469463245476,0.00842685303407029
0.0001867545842761076,0.008461124924400243
0.00018891927762076664,0.008551844634097172
0.00019110906216891378,0.008551844634097172
0.0001933242287555045,0.008615684429809825
0.00019556507158659492,0.008731940057791815
0.00019783188827841644,0.008731940057791815
0.0002001249798969037,0.008780995900813118
0.00020244465099768038,0.008848867683623413
0.00020479120966650856,0.008848867683623413
0.0002071649675602069,0.008954371346011692
0.0002095662399480433,0.009065922989046436
0.0002119953457536071,0.009111618842819701
0.00021445260759716674,0.009111618842819701
0.00021693835183851843,0.00921577850950877
0.00021945290862033137,0.009246690410590687
0.0002219966119119955,0.009369666017068744
0.0002245697995539774,0.009369666017068744
0.0002271728133026905,0.009586049324642163
0.0002298059988758851,0.009641825146159532
0.0002324697059985648,0.009739264834352532
0.00023516428844943486,0.009739264834352532
0.00023789010410788932,0.009834688528996707
0.00024064751500154242,0.009912640279551105
0.00024343688735431105,0.010004703984947249
0.00024625859163505465,0.010167999462401722
0.00024911300260677886,0.010263423157045898
0.0002520004993764092,0.010344734896848331
0.0002549214654451423,0.010344734896848331
0.0002578762887593801,0.010411262683959411
0.0002608653617622548,0.010487198440964988
0.00026388908144575103,0.010572542167865063
0.0002669478494034321,0.010638397957126537
0.00027004207188377727,0.010701565754989584
0.0002731721598441376,0.010789597473288086
0.000276338529005317,0.01085746925609838
0.00027954159990678566,0.010893085142127546
0.0002827817979625341,0.010915933069014177
0.0002860595535175742,0.010952892950742556
0.000289375301905095,0.011008668772259929
0.0002927294835042816,0.011058396613130838
0.00029612254379880347,0.011117887215873664
0.00029955493343598134,0.011170620254015187
0.0003030271082866396,0.011243868019622339
0.0003065395295056527,0.011284859888448356
0.00031009266359319264,0.011364155634701969
0.00031368698245668765,0.011385659565889389
0.00031732296347349763,0.011456891337947719
0.00032100108955431715,0.011491835226127275
0.00032472184920731285,0.011559035011087964
0.00032848573660300434,0.011597338888515555
0.0003322932516398972,0.011641690746589611
0.0003361449000108765,0.011709562529399906
0.0003400411932703706,0.011763994355218063
0.00034398264890229247,0.011809690208991332
0.00034796979038876914,0.011845306095020497
0.0003520031472796679,0.011914521873530004
0.0003560832552629278,0.01196088972515288
0.000360210656235707,0.012105369262818359
0.00036438589837635443,0.012149721120892413
0.0003686095362172158,0.012224984880048384
0.00037288213071828336,0.012299576641354748
0.00037720424934169976,0.012481016060748603
0.00038157646612712486,0.012525367918822661
0.00038599936176797673,0.012589207714535314
0.00039047352368855597,0.012651703514548755
0.0003949995461220643,0.012685975404878702
0.000399578030189527,0.012735703245749613
0.00040420958397963103,0.012942006585578928
0.0004088948226294864,0.01297762247160809
0.00041363436840632776,0.013067670183455412
0.00041842885079015847,0.01309858208453733
0.0004232789065573553,0.013111350043679859
0.00042818517986524155,0.013168469860896445
0.0004331483223376403,0.013222901686714602
0.00043816899315141946,0.013327061353403669
0.00044324785912404005,0.01337208520932733
0.00044838559480211905,0.013481620858813251
0.0004535828825510191,0.013530676701834554
0.00045884041264547613,0.013669108258853572
0.0004641588833612782,0.013761171964249716
0.0004695390010680063,0.013782675895437132
0.0004749814803228505,0.013896243532020697
0.0004804870439655134,0.013929171426651435
0.0004860564232142139,0.013964787312680601
0.0004916903577628031,0.01405953900947517
0.0004973895958790067,0.014140178751427996
0.0005031548945038057,0.014197970566494186
0.0005089870193519685,0.0143263221557691
0.0005148867450137498,0.01436798602244473
0.0005208548550577665,0.014492305624622
0.0005268921421350677,0.014548753443988979
0.0005329994080844093,0.01460856125260399
0.0005391774640387505,0.014689200994556817
0.0005454271305329836,0.014774544721456891
0.0005517492376129129,0.01489953632148377
0.0005581446249454966,0.015013775955916941
0.0005646141419303673,0.015097775687117801
0.0005711586478126435,0.015161615482830454
0.0005777790117970507,0.015293999059203011
0.0005844761131633638,0.015349774880720382
0.0005912508413831881,0.015411598682884215
0.0005981040962380944,0.01554398225925677
0.0006050367879391225,0.015597070089375714
0.0006120498372476703,0.015629325986156843
0.0006191441755977848,0.015683757811975
0.0006263207452198692,0.015763053558228615
0.0006335804992658254,0.015816813386197164
0.0006409244019356456,0.01585578926147436
0.0006483534286054727,0.01594516497547208
0.0006558685659571436,0.01600094079698945
0.0006634708121092351,0.016049324642161144
0.0006711611767496287,0.01616423627444392
0.0006789406812696112,0.01636449163362677
0.0006868103588995307,0.016422283448692964
0.000694771254846024,0.016479403265909548
0.0007028244264308353,0.016666218668100263
0.0007109709432312439,0.016736778442308985
0.0007192118872221193,0.016824810160607485
0.0007275483529196233,0.01692493784019891
0.0007359814475265771,0.017029769504737585
0.0007445122910795143,0.01706336939721793
0.0007531420165974376,0.017182985014447955
0.0007618717702322999,0.017240776829514144
0.0007707027114212304,0.01737988038438277
0.0007796360130405236,0.017471272091929304
0.0007886728615614156,0.017545191855386062
0.0007978144572076629,0.017615751629594785
0.0008070620141149507,0.01770714333714132
0.0008164167604921472,0.017784423089846114
0.0008258799387844272,0.017907398696324173
0.0008354528058382871,0.01800887037161481
0.0008451366330684721,0.018199717760903164
0.0008549327066268384,0.018324037363080435
0.0008648423275731727,0.01840938108998051
0.0008748668120479914,0.018539076674954642
0.0008850074914473438,0.018616356427659433
0.00089526571259964,0.018739332034137492
0.0009056428379445294,0.018850211679322625
0.0009161402457138521,0.01895705933741012
0.0009267593301146883,0.019076674954640143
0.0009375015015145289,0.01917209864928432
0.0009483681866285928,0.019226530475102484
0.0009593608287093146,0.01933136213964115
0.0009704808877380307,0.01946979369666017
0.0009817298406188842,0.019664001075196558
0.00099310918137498,0.019785632685975406
0.0010046204213468132,0.019895840333310932
0.001016265089392995,0.02003225589678113
0.0010280447320933097,0.020116927625831598
0.0010399609139541202,0.020189503393589138
0.0010520152176161591,0.020339358914051475
0.0010642092440647246,0.020412606679658624
0.001076544612842316,0.02051071836570123
0.0010890229622637305,0.020638397957126537
0.001101645949633657,0.020731133660372287
0.001114415251466788,0.020834621329211746
0.0011273325637104871,0.02095490894429138
0.0011403996019700331,0.02108124454001747
0.0011536181017364785,0.021198844163698678
0.0011669898186171474,0.021282843894899536
0.0011805165285688054,0.02140044351858074
0.0011942000281335325,0.02151065116591627
0.0012080421346773289,0.0216114508433573
0.0012220446866314887,0.0217290504670385
0.0012362095437367692,0.021830522142329143
0.0012505385872903913,0.021958873731604055
0.0012650337203959038,0.02221020092735703
0.0012796968682159415,0.022287480680061825
0.001294529978227916,0.022440024191922585
0.0013095350204826678,0.022507223976883272
0.0013247139878661174,0.022668503460788924
0.0013400688963639508,0.022761239164034677
0.001355601785329369,0.022958806531819094
0.0013713147177539455,0.02313554196626571
0.001387209780541621,0.023400981116860425
0.001403289084785873,0.02355150863517237
0.0014195547660501016,0.023679860224447284
0.0014360089846512606,0.023888851555675022
0.0014526539259467812,0.024080370942812984
0.0014694918006248172,0.0242382904374706
0.0014865248449978572,0.024471473691284183
0.0015037553212997384,0.024675889143808156
0.001521185517986105,0.02495598414085075
0.0015388177500383464,0.025255695181775416
0.001556654359271062,0.025558766211948126
0.0015746977146430866,0.025775821517371143
0.001592950212572123,0.02614004435185808
0.0016114142772530198,0.026260331966937705
0.0016300923609797412,0.026533163093878098
0.0016489869444710648,0.026773066326187756
0.001668100537200059,0.026937705799341443
0.0016874356777273757,0.027206504939184195
0.001706994934038408,0.027486056044620656
0.001726780903884356,0.027671527451112156
0.0017467962151272458,0.028022982326456558
0.0017670435260889468,0.028357637255560786
0.0017875255259042354,0.028642564343794096
0.0018082449348779518,0.0289160674685841
0.0018292045048462937,0.02910288287077481
0.0018504070195423021,0.029333378133189973
0.0018718552949655793,0.0295511054364626
0.0018935521797562953,0.029737920838653314
0.0019155005555735278,0.029917344264498352
0.0019377033374779887,0.030063839795712654
0.0019601634743191855,0.030264095154895504
0.001982883949127071,0.030465022511927963
0.002005867779508234,0.03065922989046435
0.002029118018046678,0.03088166117868423
0.002052637752709252,0.03104092466904106
0.0020764301072557748,0.031210940124991603
0.0021004982416539153,0.031377595591694105
0.0021248453524988827,0.031569786976681675
0.0021494746734379805,0.03171225052079833
0.00217438947560008,0.031870842013305554
0.0021995930680300748,0.032026073516564744
0.0022250887981283695,0.03222834486929642
0.002250880052095462,0.03238559236610443
0.00227697025538168,0.03253477588871716
0.0023033628731421313,0.032774679121026815
0.002330061410696925,0.03295007055977421
0.002357069413996728,0.033184597809287016
0.0023843904700937206,0.03337678919427458
0.002412028207618007,0.03356763658356293
0.00243998629725955,0.033820307775015115
0.0024682684522556926,0.033948659364290035
0.0024968784288843266,0.03414555473422485
0.0025258200269627847,0.034281970297695044
0.002555097090352507,0.03445803373429205
0.0025847135074695635,0.03461595322894966
0.002614673211801092,0.034761104764464756
0.00264498018242772,0.0349512801559035
0.002675638444552045,0.03521403131509979
0.0027066520700332413,0.0354196626570795
0.0027380251779278576,0.035564814192594586
0.0027697619350368907,0.03571668570660574
0.002801866556459195,0.03591559707008938
0.002834343306151309,0.03611182044217458
0.0028671964974937695,0.036269739936832204
0.0029004304938639917,0.03643437940998588
0.002934049709215787,0.036580202943350584
0.0029680586086656023,0.03675693837779719
0.003002461709085549,0.036899401921913856
0.0030372635797033115,0.0370600094079699
0.0030724688427090033,0.0371876889993952
0.003108082173869064,0.03739600833277333
0.0031441083031472647,0.03755527182313016
0.00318055201533292,0.03777031113500437
0.0032174181506763717,0.03801290235871245
0.003254711605531848,0.0382037497480008
0.003292437333007769,0.038430213023318324
0.0033306003436245884,0.03859686849002083
0.003369205705980267,0.038771587930918616
0.003408258547423452,0.03898192325784557
0.0034477640547344642,0.03919360258047174
0.0034877274748141775,0.03941872186009005
0.003528154115380883,0.03969424097842887
0.0035690493456752297,0.03991936025804717
0.0036104185971733375,0.040166655466702506
0.0036522673643081755,0.04042268664740273
0.0036946012051993025,0.04068207781735098
0.003737425742391064,0.04098716484107251
0.0037807466635993493,0.04125596398091526
0.0038245697224669993,0.04161010684765809
0.0038689007393279753,0.041899065922989046
0.003913745601980384,0.04219071298971844
0.0039591102664684585,0.042490424030643105
0.004005000757873611,0.04284053491028829
0.004051423171114647,0.043126133996371205
0.0040983836717572615,0.043483636852362076
0.004145888496832911,0.04391237148041126
0.004193943955667186,0.04437067401384316
0.004242556430717777,0.04465425710637726
0.004291732378422158,0.04505073583764532
0.004341478330055092,0.04533835091727706
0.004391800892596086,0.04578455748941603
0.004442706749606883,0.04620388414757073
0.004494202662119142,0.04670452254552785
0.0045462954695324,0.04713527316712586
0.004598992090522438,0.047705799341442104
0.004652299523960189,0.048149989920032256
0.004706224849841282,0.04856528459108931
0.004760775230226368,0.048981251259995966
0.00481595791019235,0.04950003359989248
0.004871780218794631,0.04996371211612123
0.004928249570040513,0.05042134265170352
0.004985373463873894,0.050952220952892945
0.005043159487171359,0.05138028358309253
0.005101615314749833,0.05178482628855589
0.005160748710385908,0.0521389691552987
0.005220567527846975,0.05256299979840064
0.005281079711934331,0.052999798400645115
0.005342293299538352,0.053368053222229685
0.005404216420705915,0.053810899805120625
0.00546685729972018,0.05430145823533365
0.0055302242561929005,0.054744976816074195
0.005594325706169377,0.0552147033129494
0.005659170163246243,0.05570122975606477
0.005724766239702178,0.05607620455614541
0.005791122647641758,0.05649754720784894
0.005858248200152536,0.05700893757139978
0.005926151812475552,0.05752368792419864
0.005994842503189409,0.05800080639741954
0.006064329395408062,0.05842147705127343
0.006134621717992506,0.05882534775888717
0.0062057288067765,0.05927357032457496
0.0062776601058065,0.05973926483435253
0.006350425168595962,0.060179423425845036
0.00642403365939419,0.060668637860358844
0.006498495354469888,0.06111820442174585
0.006573820143409586,0.061534843088502114
0.006650018030431118,0.06208386533163094
0.006727099135712337,0.06264498353605269
0.006805073696735206,0.06306498219205699
0.0068839520696454964,0.06358242053625428
0.006963744730628222,0.06409448289765472
0.007044462277299037,0.06446004972784088
0.007126115430111745,0.06493112022041529
0.007208715033782135,0.06533767891942746
0.007292272058728313,0.06589140514750354
0.007376797602527731,0.06641959545729453
0.007462302891391108,0.06690208991331228
0.007548799281653432,0.06750016799946239
0.007636298261282241,0.06793024662321082
0.0077248114514034,0.06843894899536321
0.007814350607844541,0.0688965795309455
0.00790492762269642,0.06934211410523486
0.007996554525892346,0.0697661447483368
0.008089243486805939,0.07017673543444661
0.008183006815867389,0.07065855789261474
0.008277856966198472,0.07111887641959545
0.00837380653526649,0.07158658692292184
0.008470868266557402,0.07207647335528526
0.008569055051268348,0.07265707949734561
0.008668379930019773,0.07303474228882467
0.008768856094587427,0.07354344466097709
0.008870496889654403,0.07406021100732478
0.00897331581458352,0.0746193132181977
0.009077326525210223,0.0750890397150729
0.009182542835656282,0.07549089442913784
0.009288978720164497,0.07600026879913983
0.009396648314954691,0.07650695517774343
0.009505565920101192,0.07700960956924938
0.009615746001432095,0.07758954371346012
0.009727203192450537,0.07811101404475505
0.009839952296278227,0.0786714602513272
0.009954008287621519,0.0792285464686513
0.010069386314760271,0.07972851286875882
0.010186101701559752,0.08027753511188765
0.010304169949505875,0.08073718164101876
0.01042360673976401,0.08127410792285465
0.010544427935261684,0.08186949801760635
0.010666649582795389,0.08235132047577448
0.010790287915161836,0.08292587863718837
0.01091535935331391,0.08341106108460453
0.011041880508541602,0.0839748672804247
0.011169868184678225,0.08456488139237954
0.011299339380332217,0.08507559975808077
0.011430311291144786,0.08557959814528594
0.011562801312073753,0.08605201263355958
0.011696827039703846,0.08655533902291512
0.01183240627458378,0.08707748135205967
0.011969557023590427,0.08762045561454204
0.012108297502320394,0.08812714199314561
0.012248646137509308,0.08864726832874134
0.012390621569479156,0.08921510651165916
0.012534242654613994,0.08970902493112023
0.01267952846786434,0.09017270344734898
0.012826498305280598,0.09077279752704792
0.012975171686575868,0.09136818762179962
0.013125568357718427,0.09193064982192058
0.013277708293554291,0.09251058396613131
0.013431611700460153,0.09304952624151604
0.013587299019027091,0.09365499630401183
0.013744790926775366,0.09421880249983201
0.013904108340900697,0.09473355285263088
0.014065272421052363,0.09530071903769907
0.014228304572143519,0.09588065318190982
0.014393226447194065,0.09642026745514415
0.014560059950206485,0.09691956185740205
0.014728827239075018,0.09757207176937033
0.014899550728528537,0.09807808615012432
0.015072253093107555,0.09857536455883342
0.01524695727017573,0.09907465896109133
0.015423686462966274,0.09971372891606747
0.01560246414366368,0.10027551911833883
0.015783314056521166,0.10077750151199516
0.01596626022101425,0.10136012364760431
0.01615132693503091,0.10198239365634029
0.01633853877809862,0.10259525569518177
0.016527920614648955,0.10317048585444526
0.0167194975973199,0.10380417982662456
0.016913295170296487,0.10438344197298569
0.01710933907269015,0.10489886432363416
0.01730765534195726,0.1054774544721457
0.01750827031735725,0.10611719642497144
0.017711210643450888,0.10671796250252
0.017916503273639015,0.10734090450910558
0.018124175473742375,0.1079389825952557
0.018334254825622908,0.10853302869430817
0.018546769230846995,0.10914118674820242
0.018761746914391215,0.10981116860426046
0.018979216428391014,0.11038438276997513
0.019199206655932846,0.11103823667764263
0.019421746814890263,0.11167394664337076
0.019646866461804465,0.11236207244136817
0.01987459549580984,0.11300584638129156
0.02010496416260499,0.11366306027820712
0.02033800305846982,0.11429473825683759
0.020573743134329137,0.11494523217525705
0.02081221569986339,0.11561051004636784
0.021053452427667062,0.11622673207445737
0.02129748535745521,0.11687185001007996
0.021544346900318843,0.11753175189839393
0.02179406984302956,0.1182823734964048
0.0220466873523941,0.11900342718903298
0.022302232979659387,0.11969020899133123
0.022560740664968614,0.12042739063235
0.022822244741868985,0.12119548417445065
0.023086779941871697,0.12188159397889926
0.023354381399064792,0.12266245548014246
0.023625084654779475,0.12344062898998724
0.023898925662310503,0.12416705866541226
0.024175940791691306,0.12491364827632552
0.024456166834524465,0.12565754989584033
0.024739641008868142,0.1264531953497749
0.025026400964179192,0.1272858006854378
0.025316484786313556,0.12810160607486054
0.025609931002584595,0.1288985955244943
0.025906778586880088,0.12978966467307304
0.026207066964838526,0.1305745581614139
0.02651083601908539,0.1313957395336335
0.026818126094530156,0.13222498488004839
0.02712897800372467,0.133105974060883
0.027443433032283655,0.13399637121161212
0.02776153294436801,0.13479940864189235
0.028083319988231725,0.13571668570660575
0.028408836901833042,0.13656810698205765
0.028738126918510663,0.1374215442510584
0.029071233772725785,0.13838317317384585
0.029408201705870638,0.1393454740944829
0.029749075472144403,0.14022780727101672
0.030093900344497212,0.141056380619582
0.03044272212064303,0.14198844163698676
0.030795587129142266,0.14294469457697737
0.03115254223555488,0.14398293125461997
0.03151363484866479,0.14502990390430753
0.031878912926776456,0.14609838048518245
0.03224842498408442,0.1470895773133526
0.0326222200971167,0.14810765405550702
0.03300034791125285,0.14906659498689606
0.03338285864731761,0.15007391976345677
0.033769803108250916,0.15107318056582217
0.03416123268585528,0.1520603454068947
0.034557199367621395,0.1530757341576507
0.03495775574363275,0.1541421947449768
0.035362955013550426,0.15519924736240845
0.03577285099367873,0.15622673207445734
0.0361874981241128,0.15730260063167797
0.03660695147596903,0.1584335730125664
0.03703126675869927,0.15952086553323028
0.03746050032748993,0.16056313419797058
0.037894709190746674,0.16179221826490156
0.03833395101766601,0.1629803104630065
0.03877828414589457,0.16408641892345943
0.03922776758927719,0.16520395134735572
0.03968246104569482,0.16639607553255828
0.040142424904993215,0.1675774477521672
0.040607720257003654,0.16877158793091862
0.041078408899656464,0.16991600026879916
0.04155455334718875,0.1710093407701095
0.04203621683844714,0.17210133727572072
0.04252346334528682,0.17323230965660913
0.04301635758106795,0.17438680196223372
0.0435149650092505,0.17543982259256768
0.044019351852088745,0.17663530676701833
0.044529585099426554,0.1778227269672737
0.04504573251759458,0.17891405147503528
0.04556786265841064,0.18016262347960485
0.046096044868284336,0.1813587796519051
0.04663034929742731,0.18250789597473288
0.04717084690917017,0.18366574826960552
0.047717609489387455,0.18498420805053423
0.04827070965603183,0.18624420401854716
0.0488302208687788,0.1875673677844231
0.0493962174387832,0.18880317182985012
0.04996877453854884,0.1900571198172166
0.0505479682119124,0.19125529198306562
0.05113387538414326,0.19253208789731874
0.05172657387216019,0.19376990793629462
0.05232614239486662,0.1950688797795847
0.052932660583605615,0.19635709965728113
0.05354620899273607,0.19767085545326255
0.05416686911033152,0.19900208319333376
0.05479472336900287,0.20022915126671595
0.05542985515684669,0.20153013910355488
0.05607234882852033,0.20276863114038032
0.05672228971644543,0.2041361467643304
0.05737976414214134,0.20543377461192125
0.05804485942768978,0.20682077817350986
0.05871766390733255,0.2081251259995968
0.05939826693920356,0.20942880182783416
0.060086758917196864,0.2107593575700558
0.0607832312829723,0.21207647335528526
0.06148777653810023,0.21336133324373363
0.062200488256347115,0.2147335528526309
0.06292146109610344,0.21605738861635643
0.06365079081295572,0.21725085679725825
0.06438857427240419,0.21872118809219812
0.06513490946272803,0.22013103958067334
0.0658898955079995,0.2214945232175257
0.06665363268124913,0.22287749479201668
0.06742622241778341,0.22432565015791947
0.06820776732865685,0.22571466971305693
0.06899837121430018,0.22706404139506753
0.0697981390783066,0.22858410053087833
0.07060717714137772,0.2300477118473221
0.07142559285543126,0.23145084335730126
0.07225349491787214,0.23286338283717495
0.07309099328602911,0.23432094617297228
0.07393819919175866,0.2358672132249177
0.07479522515621821,0.23737920838653315
0.07566218500481055,0.2388864995632014
0.07653919388230147,0.24033801491835227
0.0774263682681127,0.24183589812512601
0.07832382599179197,0.24328338149317924
0.07923168624866253,0.24480142463544116
0.08015006961565405,0.24624286002284795
0.08107909806731686,0.24776157516295946
0.08201889499202203,0.2493159061891002
0.08296958520834907,0.25088367717223303
0.08393129498166364,0.25247832806935017
0.08490415204088747,0.25406424299442243
0.0858882855954625,0.25559035011087966
0.08688382635251184,0.2572313688596196
0.08789090653419954,0.2587991398427525
0.08890965989529158,0.260352126873194
0.08994022174092044,0.2619212418520261
0.09098272894455559,0.2635454606545259
0.09203731996618221,0.2651757274376722
0.09310413487069075,0.26686311403803503
0.09418331534647952,0.26852294872656407
0.0952750047242729,0.27019689536993485
0.09637934799615785,0.2718721860090048
0.09749649183484087,0.27367112425240236
0.0986265846131282,0.2753598548484645
0.09976977642363201,0.2770506014380754
0.10092621909870483,0.27881392379544384
0.10209606623060476,0.2806928297829447
0.10327947319189525,0.2825193199381762
0.10447659715608053,0.2843081782138297
0.10568759711848051,0.2861568442980983
0.10691263391734772,0.2879786304683825
0.10815187025522892,0.2897856326859754
0.10940547072057435,0.29167932262616764
0.11067360180959745,0.29350245279215104
0.11195643194838795,0.2954619985216047
0.11325413151528127,0.2972474968080102
0.11456687286348727,0.299239298434245
0.11589483034398118,0.30120422014649556
0.11723818032865997,0.30315502990390425
0.11859710123376706,0.30506887977958475
0.11997177354358855,0.3069995296015053
0.12136237983442417,0.30898259525569516
0.12276910479883604,0.3109871648410725
0.12419213527017846,0.3128620388414757
0.12563166024741215,0.3147852966870506
0.12708787092020596,0.31680532222296887
0.12856096069432965,0.3189039715072912
0.130051125217341,0.32096431691418587
0.13155856240457053,0.32291378267589543
0.1330834724654076,0.3250090719709697
0.1346260579298911,0.32709226530475105
0.13618652367560827,0.32924467441704186
0.1377650769549055,0.33136549963040113
0.13936192742241435,0.33359922048249446
0.14097728716289676,0.33580538942275384
0.142611370719413,0.3380545662253881
0.14426439512181588,0.3402708151333916
0.14593657991557576,0.3424796720650494
0.1476281471909391,0.3446737450440159
0.14933932161242533,0.34682682615415633
0.15107033044866555,0.34914454673745043
0.15282140360258709,0.3513661716282508
0.15459277364194784,0.3535945164975472
0.15638467583022478,0.3559727168873059
0.15819734815786016,0.35831395739533634
0.16003103137387018,0.36068610980444865
0.16188596901781993,0.36301189436193804
0.1637624074521689,0.36543310261407164
0.16566059589499152,0.3678106310059808
0.16758078645307686,0.3702620791613467
0.16952323415541215,0.3727370472414488
0.1714881969870541,0.375058127813991
0.17347593592339325,0.3775942476984074
0.1754867149648152,0.3801444795376655
0.1775208011717636,0.3827800551038236
0.1795784647002097,0.38539143874739606
0.18165997883753285,0.3879020227135273
0.18376562003881725,0.3904636785162287
0.18589566796356882,0.3931362139641153
0.18805040551285834,0.39572945366574824
0.1902301188668946,0.3983972851286876
0.19243509752303323,0.4011296283851891
0.19466563433422632,0.4038008198373765
0.19692202554791735,0.4063738996035212
0.19920457084538712,0.40915395470734495
0.20151357338155584,0.4119225858477253
0.20384933982524642,0.41479268866339625
0.20621218039991446,0.4175357838854916
0.2086024089248505,0.42046031852698074
0.21102034285685967,0.4233808211813722
0.21346630333242453,0.42619447617767625
0.21594061521035676,0.4291096028492708
0.21844360711494284,0.432093945299375
0.22097561147959033,0.43520731133660373
0.22353696459097966,0.4382514615953229
0.22612800663372795,0.44131845978092865
0.2287490817355704,0.4443700020159936
0.2314005380130654,0.4473637524359922
0.23408272761782944,0.45051340635709974
0.23679600678330787,0.4535407566695787
0.23954073587208793,0.45656407499496005
0.24231727942376008,0.4596767690343391
0.24512600620333397,0.46274779920704256
0.24796728925021602,0.4660137087561321
0.2508415059277541,0.4692648343525301
0.2537490379733572,0.47258181573818964
0.2566902715491952,0.47601438075398156
0.25966559729348726,0.47930918621060414
0.26267541037238384,0.48277602311672607
0.26572011053245065,0.4861817082185337
0.26880010215376077,0.48958268933539417
0.2719157943036019,0.49324373362005247
0.2750676007908067,0.4967246824810161
0.2782559402207126,0.5003232309656609
0.28148123605075814,0.5038048518244742
0.28474391664672477,0.5073086486123245
0.28804441533962977,0.5110886365163632
0.2913831704832789,0.5148155365902829
0.2947606255124859,0.5185867885222768
0.29817722900196736,0.5223902963510516
0.30163343472591975,0.5261541563066998
0.30512970171828707,0.5301182716215307
0.30866649433372745,0.533964115314831
0.3122442823092858,0.538010214367314
0.3158635408267819,0.5421463611316444
0.31952475057592133,0.546236140044352
0.32322839781813806,0.5503003830387743
0.3269749744511768,0.5542228344869295
0.33076497807442423,0.5582622135609165
0.3345989120549975,0.5624742960822525
0.3384772855945983,0.5665566830186143
0.34240061379714254,0.5708184933808212
0.34636941773717345,0.5750971036892681
0.3503842245290676,0.5794704656945099
0.3544455673970435,0.5838565956588939
0.3585539857459817,0.5881170620254015
0.36271002523306484,0.5926234796048652
0.3669142378402494,0.5969800416638666
0.3711671819475767,0.6013937235400846
0.37546942240733366,0.6058766211948121
0.37982153061907364,0.6105295343054903
0.3842240846055061,0.6152106713258517
0.38867766908926676,0.6198407365096432
0.393182875570577,0.6244553457428935
0.39774030240580366,0.6290518110342047
0.40235055488692933,0.6338754115986829
0.4070142453219439,0.6386963241717627
0.4117319931161679,0.6433976211276123
0.4165044248545185,0.6482763255157583
0.42133217438472886,0.6531274779920705
0.4262158829015325,0.6580209663329077
0.43115619903182284,0.6630233183253813
0.43615377892080054,0.6680868221221693
0.441209286319119,0.6730669981856059
0.4463233926710397,0.6782843894899536
0.4514967772036102,0.683278677508232
0.4567301270168747,0.6884523889523553
0.4620241371751313,0.6936334923728245
0.46737951079924633,0.6988723876083597
0.47279695916003905,0.7044835696525771
0.4782772017727485,0.7098037766279147
0.4838209664925957,0.7153134869968416
0.48942898961145315,0.7209018211141724
0.49510201595563513,0.7262791479067267
0.5008407989848213,0.7318164101874873
0.5066461008921268,0.7372488408037094
0.5125186927053332,0.742829110946845
0.5184593543892912,0.7484806128620389
0.5244688749495119,0.754083730932061
0.5305480525369574,0.7597856326859753
0.5366976945540476,0.7655977420872253
0.5429186177618943,0.771565754989584
0.5492116483887789,0.7775364558833412
0.5555776222398878,0.7833371413211477
0.5620173848083188,0.7892742423224246
0.5685317913873753,0.795174383441973
0.5751217071841613,0.8013728916067467
0.5817880074344935,0.8073919763456757
0.5885315775191451,0.8135582286136683
0.595353313081437,0.8196599690880989
0.6022541201461928,0.8257146697130568
0.6092349152400711,0.8319313218197703
0.6162966255132942,0.8381311739802431
0.6234401888627864,0.8443343861299644
0.6306665540567405,0.8506679658625093
0.6379766808606282,0.8570640413950675
0.6453715401646701,0.8632538135877965
0.6528521141127848,0.8694771856730059
0.6604193962330305,0.8756911497883207
0.6680743915695615,0.8819353538068679
0.675818116816111,0.8881331899737921
0.6836516004510238,0.8942933942611383
0.6915758828738525,0.9003642228344869
0.6995920165435374,0.9062166521067132
0.707701066118189,0.9119555137423561
0.7159041085964888,0.917557287816679
0.7242022334607315,0.9230092063705395
0.732596542821523,0.9283448692964182
0.741088151564157,0.9335158927491433
0.7496781874966877,0.9386486123244406
0.7583677914997191,0.9435158927491433
0.7671581176779302,0.9481620858813251
0.7760503335133571,0.9526402795511053
0.7850456200204509,0.9569679457025737
0.794145171902934,0.9612089241314428
0.8033501977124734,0.9651233116054028
0.8126619200091946,0.9690954908944291
0.822081575524054,0.9728432229016868
0.8316104153230961,0.97651300315839
0.8412497049736118,0.9799556481419259
0.8510007247122247,0.9832020697533768
0.8608647696149244,0.9862650359518849
0.8708431497690724,0.9890551710234528
0.880937190447399,0.9916799946240173
0.8911482322840202,0.9940581950137759
0.9014776314524917,0.9960264767152746
0.9119267598459299,0.9975156239500034
0.9224970052592174,0.9985599086082925
0.9331897715733238,0.9991707546535851
0.9440064789417604,0.9995296015052751
0.9549485639791966,0.9997574087762919
0.9660174799522646,0.9999126402795511
0.9772146969725725,0.9999805120623615
0.9885417021919574,0.9999979840064512
1.0,1.0


==> data/ELD/LiRA/NHiTS-online/total/roc_MSELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0012042201464955312
1.0233165783302449e-05,0.0012042201464955312
1.0351779556301762e-05,0.0012042201464955312
1.0471768194855202e-05,0.0012042201464955312
1.05931476351837e-05,0.0012042201464955312
1.0715933998226711e-05,0.0012042201464955312
1.084014359178331e-05,0.0012042201464955312
1.09657929126781e-05,0.0012042201464955312
1.1092898648952227e-05,0.0012042201464955312
1.1221477682079803e-05,0.0012042201464955312
1.1351547089209991e-05,0.0012042201464955312
1.148312414543511e-05,0.0012042201464955312
1.1616226326085018e-05,0.0012042201464955312
1.1750871309048075e-05,0.0012042201464955312
1.1887076977119033e-05,0.0012042201464955312
1.2024861420374123e-05,0.0012042201464955312
1.216424293857368e-05,0.0012042201464955312
1.2305240043592616e-05,0.0012042201464955312
1.244787146187906e-05,0.0012042201464955312
1.259215613694151e-05,0.0012042201464955312
1.2738113231864785e-05,0.0012042201464955312
1.288576213185518e-05,0.0012042201464955312
1.3035122446815089e-05,0.0012042201464955312
1.3186214013947484e-05,0.0012042201464955312
1.3339056900390587e-05,0.0012042201464955312
1.3493671405883065e-05,0.0012526039916672268
1.3650078065460137e-05,0.0012526039916672268
1.3808297652180924e-05,0.0012526039916672268
1.3968351179887397e-05,0.0012526039916672268
1.4130259905995336e-05,0.0012526039916672268
1.429404533431761e-05,0.0012526039916672268
1.4459729217920196e-05,0.0012526039916672268
1.4627333562011299e-05,0.0012526039916672268
1.4796880626863964e-05,0.0012526039916672268
1.4968392930772556e-05,0.0012526039916672268
1.514189325304352e-05,0.0012526039916672268
1.53174046370208e-05,0.0012526039916672268
1.5494950393146317e-05,0.0012526039916672268
1.567455410205595e-05,0.0012526039916672268
1.5856239617711373e-05,0.0012526039916672268
1.60400310705682e-05,0.0012526039916672268
1.622595287078087e-05,0.0012526039916672268
1.6414029711444665e-05,0.0012526039916672268
1.6604286571875295e-05,0.0012526039916672268
1.6796748720926532e-05,0.0012526039916672268
1.6991441720346258e-05,0.0013708756131980378
1.7188391428171457e-05,0.0013708756131980378
1.7387624002162504e-05,0.0013708756131980378
1.7589165903277326e-05,0.0013708756131980378
1.7793043899185774e-05,0.0013708756131980378
1.7999285067824765e-05,0.0013708756131980378
1.8207916800994626e-05,0.0013708756131980378
1.8418966807997107e-05,0.0013708756131980378
1.86324631193156e-05,0.0013708756131980378
1.8848434090337955e-05,0.0013708756131980378
1.906690840512252e-05,0.0013708756131980378
1.9287915080207776e-05,0.0013708756131980378
1.9511483468466162e-05,0.0013708756131980378
1.9737643263002554e-05,0.0013708756131980378
1.9966424501097934e-05,0.0013708756131980378
2.0197857568198782e-05,0.0013903635508366375
2.0431973201952705e-05,0.0013903635508366375
2.066880249629082e-05,0.0013903635508366375
2.09083769055575e-05,0.0013903635508366375
2.1150728248687946e-05,0.0013903635508366375
2.1395888713434215e-05,0.0013903635508366375
2.1643890860640203e-05,0.0013903635508366375
2.189476762856621e-05,0.0013903635508366375
2.2148552337263592e-05,0.0013903635508366375
2.2405278693000182e-05,0.0013903635508366375
2.266498079273693e-05,0.0013903635508366375
2.2927693128656486e-05,0.0013903635508366375
2.3193450592744275e-05,0.0013903635508366375
2.3462288481422625e-05,0.0013903635508366375
2.3734242500238664e-05,0.0014279954304146228
2.4009348768606518e-05,0.0014279954304146228
2.4287643824604503e-05,0.0014279954304146228
2.45691646298279e-05,0.0014279954304146228
2.4853948574297985e-05,0.0014279954304146228
2.5142033481427965e-05,0.0014279954304146228
2.543345761304648e-05,0.0014279954304146228
2.5728259674479322e-05,0.0014279954304146228
2.6026478819690045e-05,0.0014279954304146228
2.63281546564802e-05,0.0014279954304146228
2.6633327251749808e-05,0.0014279954304146228
2.694203713681882e-05,0.0014461393723540085
2.7254325312810276e-05,0.0014461393723540085
2.7570233256095827e-05,0.0014461393723540085
2.7889802923804396e-05,0.0014461393723540085
2.8213076759394707e-05,0.0014461393723540085
2.8540097698292373e-05,0.0014461393723540085
2.8870909173592345e-05,0.0014461393723540085
2.9205555121827452e-05,0.0014461393723540085
2.95440799888038e-05,0.0014461393723540085
2.9886528735503827e-05,0.0014461393723540085
3.0232946844057763e-05,0.0014461393723540085
3.0583380323784315e-05,0.0014918352261272764
3.0937875717301366e-05,0.0014918352261272764
3.12964801067075e-05,0.0014918352261272764
3.165924111983521e-05,0.0014918352261272764
3.20262069365765e-05,0.0014918352261272764
3.2397426295281954e-05,0.0014918352261272764
3.277294849923382e-05,0.0014918352261272764
3.315282342319423e-05,0.0014918352261272764
3.353710152002929e-05,0.0014918352261272764
3.392583382740992e-05,0.0015052751831194139
3.4319071974590426e-05,0.0015052751831194139
3.4716868189265594e-05,0.0015052751831194139
3.511927530450728e-05,0.0015052751831194139
3.552634676578139e-05,0.0015052751831194139
3.5938136638046256e-05,0.0015052751831194139
3.6354699612933176e-05,0.0015052751831194139
3.677609101601031e-05,0.0015052751831194139
3.720236681413066e-05,0.0015912909078690946
3.7633583622865324e-05,0.0015912909078690946
3.806979871402284e-05,0.0015912909078690946
3.8511070023255685e-05,0.0015912909078690946
3.895745615775501e-05,0.0015912909078690946
3.940901640403448e-05,0.0015912909078690946
3.986581073580439e-05,0.0015912909078690946
4.032789982193705e-05,0.0018244741616826828
4.079534503452449e-05,0.0018244741616826828
4.1268208457029516e-05,0.0018244741616826828
4.174655289253135e-05,0.0018244741616826828
4.223044187206672e-05,0.0018244741616826828
4.271993966306776e-05,0.0018244741616826828
4.321511127789762e-05,0.0018244741616826828
4.371602248248502e-05,0.0019252738391237144
4.422273980505897e-05,0.0019252738391237144
4.473533054498463e-05,0.0019252738391237144
4.525386278170167e-05,0.0019252738391237144
4.577840538376616e-05,0.0019252738391237144
4.6309028017997366e-05,0.0019252738391237144
4.684580115873045e-05,0.0019252738391237144
4.738879609717651e-05,0.0019790336670922654
4.793808495089107e-05,0.0019790336670922654
4.8493740673352334e-05,0.0019790336670922654
4.9055837063650453e-05,0.0019790336670922654
4.962444877628913e-05,0.0019790336670922654
5.0199651331100794e-05,0.0019790336670922654
5.0781521123276707e-05,0.002054297426248236
5.137013543351339e-05,0.002054297426248236
5.196557243827657e-05,0.002054297426248236
5.2567911220184194e-05,0.002054297426248236
5.3177231778509664e-05,0.002054297426248236
5.379361503980698e-05,0.002099321282171897
5.441714286865888e-05,0.002099321282171897
5.5047898078549675e-05,0.002099321282171897
5.5685964442864085e-05,0.002099321282171897
5.633142670601352e-05,0.002099321282171897
5.698437059469136e-05,0.002099321282171897
5.764488282925873e-05,0.0021470331294939854
5.8313051135262185e-05,0.0021470331294939854
5.8988964255084936e-05,0.0021470331294939854
5.9672711959733106e-05,0.0021470331294939854
6.0364385060758635e-05,0.0021470331294939854
6.106407542232036e-05,0.0021987769639137153
6.177187597338488e-05,0.0021987769639137153
6.248788072006888e-05,0.0021987769639137153
6.321218475812448e-05,0.0021987769639137153
6.394488428556937e-05,0.002323768563940595
6.468607661546321e-05,0.002323768563940595
6.543586018883229e-05,0.002323768563940595
6.619433458774387e-05,0.002323768563940595
6.696160054853215e-05,0.002323768563940595
6.773775997517745e-05,0.0023566964585713325
6.852291595284057e-05,0.0023566964585713325
6.9317172761554e-05,0.0023566964585713325
7.012063589007177e-05,0.0023566964585713325
7.09334120498799e-05,0.002387608359653249
7.17556091893692e-05,0.002387608359653249
7.258733650817246e-05,0.002387608359653249
7.342870447166758e-05,0.002387608359653249
7.42798248256491e-05,0.0024588401317115786
7.514081061116962e-05,0.0024588401317115786
7.601177617955322e-05,0.0024588401317115786
7.689283720758305e-05,0.0024588401317115786
7.778411071286482e-05,0.0025206639338754113
7.868571506936843e-05,0.0025206639338754113
7.959777002314978e-05,0.0025206639338754113
8.05203967082547e-05,0.0025206639338754113
8.145371766280736e-05,0.0025959276930313823
8.239785684528512e-05,0.0025959276930313823
8.335293965098187e-05,0.0025959276930313823
8.43190929286625e-05,0.0026705194543377463
8.529644499741017e-05,0.0026705194543377463
8.628512566366886e-05,0.0026705194543377463
8.728526623848371e-05,0.0026705194543377463
8.829699955494083e-05,0.002681943417781063
8.932045998580959e-05,0.002681943417781063
9.03557834613892e-05,0.002681943417781063
9.140310748756223e-05,0.0027269672737047245
9.246257116405733e-05,0.0027269672737047245
9.353431520292377e-05,0.0027269672737047245
9.461848194721992e-05,0.0027632551575834958
9.571521538991856e-05,0.0027632551575834958
9.682466119303115e-05,0.0027632551575834958
9.794696670695385e-05,0.002790135071567771
9.908228099003788e-05,0.002790135071567771
0.00010023075482838654,0.002790135071567771
0.00010139254075588153,0.002825750957596936
0.00010256779307444219,0.002825750957596936
0.00010375666787451859,0.002825750957596936
0.00010495932305582277,0.0028553188629796386
0.00010617591834830001,0.0028553188629796386
0.00010740661533334334,0.0028553188629796386
0.00010865157746525384,0.002870774813520597
0.00010991097009294972,0.002870774813520597
0.0001111849604819271,0.00293259861568443
0.00011247371783647519,0.00293259861568443
0.00011377741332214914,0.00293259861568443
0.00011509622008850323,0.002948054566225388
0.00011643031329208767,0.002948054566225388
0.00011777987011971193,0.002993750419998656
0.0001191450698119776,0.002993750419998656
0.00012052609368708426,0.002993750419998656
0.00012192312516491107,0.003039446273771924
0.0001233363497913776,0.003039446273771924
0.00012476595526308696,0.003073718164101875
0.00012621213145225474,0.003073718164101875
0.00012767507043192657,0.003073718164101875
0.0001291549665014884,0.0031328539748672808
0.00013065201621247213,0.0031328539748672808
0.00013216641839466052,0.003177205832941334
0.00013369837418249466,0.003177205832941334
0.00013524808704178755,0.0032040857469256096
0.0001368157627967472,0.0032040857469256096
0.00013840160965731315,0.0032376856394059537
0.00014000583824680976,0.0032376856394059537
0.00014162866162991988,0.003259861568442981
0.0001432702953409831,0.003259861568442981
0.00014493095741262166,0.003273301525435119
0.00014661086840469845,0.003273301525435119
0.00014831025143361044,0.0033203413749076003
0.00015002933220192182,0.0033203413749076003
0.00015176833902834055,0.0034339090114911632
0.00015352750287804228,0.0034339090114911632
0.000155307057393346,0.003497748807203817
0.00015710723892474503,0.003497748807203817
0.00015892828656229778,0.003533364693232981
0.00016077044216738237,0.003533364693232981
0.00016263395040481922,0.0035488206437739394
0.00016451905877536624,0.0035488206437739394
0.00016642601764859036,0.003566292587863719
0.00016835508029612023,0.003587409015517052
0.00017030650292528443,0.003588970153620383
0.0001722805447131394,0.0036758282373496403
0.00017427746784089192,0.0036758282373496403
0.00017629753752872057,0.0037040521470331294
0.0001783410220710008,0.003753212626824503
0.00018040819287193827,0.003754039495144878
0.00018249932448161524,0.0037786439083394934
0.00018461469463245476,0.0037786439083394934
0.0001867545842761076,0.0038055238223237684
0.00018891927762076664,0.003878771587930919
0.00019110906216891378,0.003878771587930919
0.0001933242287555045,0.00390229151266716
0.00019556507158659492,0.0039479873664404275
0.00019783188827841644,0.0039479873664404275
0.0002001249798969037,0.004025939116994825
0.00020244465099768038,0.00405953900947517
0.00020479120966650856,0.00405953900947517
0.0002071649675602069,0.004125394798736644
0.0002095662399480433,0.004171090652509911
0.0002119953457536071,0.0042020025535918284
0.00021445260759716674,0.0042020025535918284
0.00021693835183851843,0.004267186345003697
0.00021945290862033137,0.00430078623748404
0.0002219966119119955,0.004355218063302198
0.0002245697995539774,0.004355218063302198
0.0002271728133026905,0.004370002015993549
0.0002298059988758851,0.004435185807405416
0.0002324697059985648,0.00446676970633694
0.00023516428844943486,0.00446676970633694
0.00023789010410788932,0.004499697600967677
0.00024064751500154242,0.004556145420334655
0.00024343688735431105,0.004595121295611853
0.00024625859163505465,0.004683153013910356
0.00024911300260677886,0.004723472884886769
0.0002520004993764092,0.004785296687050601
0.0002549214654451423,0.004785296687050601
0.0002578762887593801,0.004818224581681339
0.0002608653617622548,0.004855184463409717
0.00026388908144575103,0.004884080370942813
0.0002669478494034321,0.004955312143001143
0.00027004207188377727,0.004986224044083059
0.0002731721598441376,0.005010415966668907
0.000276338529005317,0.005092399704320946
0.00027954159990678566,0.005152207512935958
0.0002827817979625341,0.005187151401115516
0.0002860595535175742,0.005232175257039178
0.000289375301905095,0.005246959209730529
0.0002927294835042816,0.005269807136617163
0.00029612254379880347,0.005297359048451045
0.00029955493343598134,0.0053262549559841416
0.0003030271082866396,0.00534372690007392
0.0003065395295056527,0.005367246824810161
0.00031009266359319264,0.005384718768899939
0.00031368698245668765,0.00540622270008736
0.00031732296347349763,0.00542772663127478
0.00032100108955431715,0.005455278543108662
0.00032472184920731285,0.0054835024527921505
0.00032848573660300434,0.00552919830656542
0.0003322932516398972,0.005580270143135542
0.0003361449000108765,0.00565620590014112
0.0003400411932703706,0.005701229756064781
0.00034398264890229247,0.005718029702304952
0.00034796979038876914,0.005745581614138835
0.0003520031472796679,0.0057536455883341175
0.0003560832552629278,0.005797325448558564
0.000360210656235707,0.005881997177609031
0.00036438589837635443,0.0059344130098783685
0.0003686095362172158,0.005959948928163429
0.00037288213071828336,0.005972044889456353
0.00037720424934169976,0.0060688125797997445
0.00038157646612712486,0.006108460452926551
0.00038599936176797673,0.006141388347557289
0.00039047352368855597,0.006186412203480949
0.0003949995461220643,0.006220012095961293
0.000399578030189527,0.006271083932531415
0.00040420958397963103,0.00633492372824407
0.0004088948226294864,0.006357771655130703
0.00041363436840632776,0.006417579463745715
0.00041842885079015847,0.006457227336872523
0.0004232789065573553,0.006514347154089108
0.00042818517986524155,0.0065721389691553
0.0004331483223376403,0.006603722868086822
0.00043816899315141946,0.006671594650897117
0.00044324785912404005,0.006701834554129427
0.00044838559480211905,0.006783146293931859
0.0004535828825510191,0.006832874134802767
0.00045884041264547613,0.006878569988576036
0.0004641588833612782,0.00695114575633358
0.0004695390010680063,0.006966601706874538
0.0004749814803228505,0.007072105369262819
0.0004804870439655134,0.007139977152073114
0.0004860564232142139,0.007161481083260535
0.0004916903577628031,0.007209192930582623
0.0004973895958790067,0.007249512801559034
0.0005031548945038057,0.007264968752099993
0.0005089870193519685,0.007336872522007929
0.0005148867450137498,0.007377864390833949
0.0005208548550577665,0.007437672199448961
0.0005268921421350677,0.007473960083327734
0.0005329994080844093,0.007537799879040387
0.0005391774640387505,0.007609703648948324
0.0005454271305329836,0.00767085545326255
0.0005517492376129129,0.007694375377998791
0.0005581446249454966,0.0077682951414555475
0.0005646141419303673,0.007807943014582354
0.0005711586478126435,0.007814662993078422
0.0005777790117970507,0.007887238760835965
0.0005844761131633638,0.007916806666218667
0.0005912508413831881,0.008010214367314025
0.0005981040962380944,0.008089510113567637
0.0006050367879391225,0.008145285935085008
0.0006120498372476703,0.008247429608225254
0.0006191441755977848,0.008318661380283584
0.0006263207452198692,0.008359653249109603
0.0006335804992658254,0.008412741079228547
0.0006409244019356456,0.008460452926550635
0.0006483534286054727,0.008501444795376654
0.0006558685659571436,0.008580740541630267
0.0006634708121092351,0.008649956320139776
0.0006711611767496287,0.008702372152409113
0.0006789406812696112,0.008780995900813118
0.0006868103588995307,0.008826019756736778
0.000694771254846024,0.008879779584705328
0.0007028244264308353,0.00893152341912506
0.0007109709432312439,0.008964451313755796
0.0007192118872221193,0.009035683085814126
0.0007275483529196233,0.009062562999798402
0.0007359814475265771,0.009127746791210267
0.0007445122910795143,0.009173442644983536
0.0007531420165974376,0.009252738391237149
0.0007618717702322999,0.009311874202002555
0.0007707027114212304,0.009374370002015995
0.0007796360130405236,0.009463745716013707
0.0007886728615614156,0.009507425576238156
0.0007978144572076629,0.009563201397755527
0.0008070620141149507,0.009639809152610711
0.0008164167604921472,0.009685505006383977
0.0008258799387844272,0.009757408776291917
0.0008354528058382871,0.009815200591358108
0.0008451366330684721,0.009852832470936093
0.0008549327066268384,0.009919360258047174
0.0008648423275731727,0.009959680129023587
0.0008748668120479914,0.010029567905382702
0.0008850074914473438,0.010113567636583564
0.00089526571259964,0.010147839526913515
0.0009056428379445294,0.010194207378536388
0.0009161402457138521,0.010219071298971844
0.0009267593301146883,0.01027820710973725
0.0009375015015145289,0.01035548686244204
0.0009483681866285928,0.01039244674417042
0.0009593608287093146,0.010453598548484645
0.0009704808877380307,0.010505342382904374
0.0009817298406188842,0.010579934144210738
0.00099310918137498,0.01060345406894698
0.0010046204213468132,0.010641085948524963
0.001016265089392995,0.010676029836704523
0.0010280447320933097,0.010729117666823466
0.0010399609139541202,0.01081446139372354
0.0010520152176161591,0.010858141253947986
0.0010642092440647246,0.01090518110342047
0.001076544612842316,0.010977756871178013
0.0010890229622637305,0.011098044486257645
0.001101645949633657,0.011144412337880518
0.001114415251466788,0.011255963980915261
0.0011273325637104871,0.011399099522881529
0.0011403996019700331,0.011557691015388751
0.0011536181017364785,0.01163765875949197
0.0011669898186171474,0.011777434312210202
0.0011805165285688054,0.011948793763859955
0.0011942000281335325,0.012143001142396342
0.0012080421346773289,0.012293528660708285
0.0012220446866314887,0.012425240239231233
0.0012362095437367692,0.012797527047913445
0.0012505385872903913,0.01293663060278207
0.0012650337203959038,0.01324709360930045
0.0012796968682159415,0.01343054902224313
0.001294529978227916,0.013598548484644849
0.0013095350204826678,0.013667764263154358
0.0013247139878661174,0.013759155970700893
0.0013400688963639508,0.013818963779315907
0.001355601785329369,0.013893555540622271
0.0013713147177539455,0.013957395336334924
0.001387209780541621,0.014019219138498757
0.001403289084785873,0.01412405080303743
0.0014195547660501016,0.014177138633156375
0.0014360089846512606,0.014280626301995836
0.0014526539259467812,0.014353202069753379
0.0014694918006248172,0.014443921779450305
0.0014865248449978572,0.014503729588065317
0.0015037553212997384,0.014548753443988979
0.001521185517986105,0.014624017203144948
0.0015388177500383464,0.014689200994556817
0.001556654359271062,0.014746992809623008
0.0015746977146430866,0.014822928566628587
0.001592950212572123,0.014877360392446744
0.0016114142772530198,0.01492776023116726
0.0016300923609797412,0.01499428801827834
0.0016489869444710648,0.015032591895705933
0.001668100537200059,0.01511524763120758
0.0016874356777273757,0.015171695450574557
0.001706994934038408,0.015215375310799004
0.001726780903884356,0.015276527115113231
0.0017467962151272458,0.01533364693232982
0.0017670435260889468,0.015383374773200726
0.0017875255259042354,0.015461326523755124
0.0018082449348779518,0.015504334386129965
0.0018292045048462937,0.01557220616894026
0.0018504070195423021,0.015644109938848197
0.0018718552949655793,0.01574759760768766
0.0018935521797562953,0.01582218936899402
0.0019155005555735278,0.01588401317115785
0.0019377033374779887,0.015928365029231905
0.0019601634743191855,0.015974060883005174
0.001982883949127071,0.01606545259055171
0.002005867779508234,0.016157516295947853
0.002029118018046678,0.016199180162623478
0.002052637752709252,0.01626167596263692
0.0020764301072557748,0.016357099657281098
0.0021004982416539153,0.01650493918419461
0.0021248453524988827,0.01656541899065923
0.0021494746734379805,0.016680330622942007
0.00217438947560008,0.01680263423157046
0.0021995930680300748,0.016933673812243803
0.0022250887981283695,0.017046569450977756
0.002250880052095462,0.017152745111215645
0.00227697025538168,0.017277736711242525
0.0023033628731421313,0.01744439217794503
0.002330061410696925,0.01758215173711444
0.002357069413996728,0.017691687386600364
0.0023843904700937206,0.017874470801693434
0.002412028207618007,0.01798602244472818
0.00243998629725955,0.01809287010281567
0.0024682684522556926,0.018195685773805523
0.0024968784288843266,0.018399973120086018
0.0025258200269627847,0.01853101270075936
0.002555097090352507,0.01870976412875479
0.0025847135074695635,0.018884483569652576
0.002614673211801092,0.019014179154626706
0.00264498018242772,0.019128418789059874
0.002675638444552045,0.01928835427726631
0.0027066520700332413,0.01945702573751764
0.0027380251779278576,0.019600833277333512
0.0027697619350368907,0.019809824608561254
0.002801866556459195,0.019977824070962973
0.002834343306151309,0.020142463544116657
0.0028671964974937695,0.0203218869699617
0.0029004304938639917,0.020438142597943684
0.002934049709215787,0.02055372622807607
0.0029680586086656023,0.02070694173778644
0.003002461709085549,0.020897117129225186
0.0030372635797033115,0.021057052617431623
0.0030724688427090033,0.02126537195080976
0.003108082173869064,0.021443451380955582
0.0031441083031472647,0.021620186815402193
0.00318055201533292,0.02177810631005981
0.0032174181506763717,0.021983737652039516
0.003254711605531848,0.022268442357471642
0.003292437333007769,0.022430616222028087
0.0033306003436245884,0.02258315973388885
0.003369205705980267,0.022778039110274848
0.003408258547423452,0.02299711040924669
0.0034477640547344642,0.023144949936160203
0.0034877274748141775,0.02335730125663598
0.003528154115380883,0.023534036691082588
0.0035690493456752297,0.023709428129829985
0.0036104185971733375,0.023941939385793965
0.0036522673643081755,0.02420401854714065
0.0036946012051993025,0.02437806599018883
0.003737425742391064,0.0245601774074323
0.0037807466635993493,0.024827632551575836
0.0038245697224669993,0.025091055708621735
0.0038689007393279753,0.025493582420536252
0.003913745601980384,0.025754317586183722
0.0039591102664684585,0.026044620657213902
0.004005000757873611,0.026286539883072373
0.004051423171114647,0.02655869901216316
0.0040983836717572615,0.02675962636919562
0.004145888496832911,0.02703312949398562
0.004193943955667186,0.02734292050265439
0.004242556430717777,0.02756064780592702
0.004291732378422158,0.027874470801693436
0.004341478330055092,0.0282124857200457
0.004391800892596086,0.02857603655668302
0.004442706749606883,0.029000067199784964
0.004494202662119142,0.02964451313755796
0.0045462954695324,0.030729117666823468
0.004598992090522438,0.03137020361534843
0.004652299523960189,0.031868826019756734
0.004706224849841282,0.03237685639405954
0.004760775230226368,0.0330075987474497
0.00481595791019235,0.033663732276056714
0.004871780218794631,0.03430616222028089
0.004928249570040513,0.03499294402257913
0.004985373463873894,0.035720045695853776
0.005043159487171359,0.036300651837914116
0.005101615314749833,0.036908137893958734
0.005160748710385908,0.03746724010483167
0.005220567527846975,0.03819165378670788
0.005281079711934331,0.038520260735165644
0.005342293299538352,0.039078690948188964
0.005404216420705915,0.03963308917411464
0.00546685729972018,0.040162623479604864
0.0055302242561929005,0.0405268463140918
0.005594325706169377,0.040991185549808566
0.005659170163246243,0.04144009139170755
0.005724766239702178,0.041809018211141726
0.005791122647641758,0.04214165714669713
0.005858248200152536,0.04253074390161952
0.005926151812475552,0.04292856662858678
0.005994842503189409,0.04331294939856193
0.006064329395408062,0.043585108527652704
0.006134621717992506,0.04392849942880182
0.0062057288067765,0.04438411397083529
0.0062776601058065,0.044863248437604995
0.006350425168595962,0.045273167125865196
0.00642403365939419,0.04559707008937571
0.006498495354469888,0.046008332773335124
0.006573820143409586,0.04633021974329682
0.006650018030431118,0.046721994489617634
0.006727099135712337,0.04707143337141321
0.006805073696735206,0.04745245615214032
0.0068839520696454964,0.04781667898662724
0.006963744730628222,0.048143941939385794
0.007044462277299037,0.04853840467710503
0.007126115430111745,0.04887037161481083
0.007208715033782135,0.049116322827766956
0.007292272058728313,0.04937974598481285
0.007376797602527731,0.0498434245010416
0.007462302891391108,0.0500981116860426
0.007548799281653432,0.05035750285599087
0.007636298261282241,0.050710973724884076
0.0077248114514034,0.05107385256367179
0.007814350607844541,0.051426651434715406
0.00790492762269642,0.05177138633156373
0.007996554525892346,0.05221624890800349
0.008089243486805939,0.05248840803709428
0.008183006815867389,0.052847926886633964
0.008277856966198472,0.053157045897453126
0.00837380653526649,0.053498420805053425
0.008470868266557402,0.053847859686849
0.008569055051268348,0.05415496270411935
0.008668379930019773,0.0544728176869834
0.008768856094587427,0.054744976816074195
0.008870496889654403,0.05506215980108864
0.00897331581458352,0.0553806867818023
0.009077326525210223,0.055659565889389154
0.009182542835656282,0.055949196962569725
0.009288978720164497,0.0562106041260668
0.009396648314954691,0.05650964316914185
0.009505565920101192,0.05677373832403736
0.009615746001432095,0.05707143337141322
0.009727203192450537,0.05745312814998993
0.009839952296278227,0.057797863046838246
0.009954008287621519,0.05819971776090316
0.010069386314760271,0.05851891673946643
0.010186101701559752,0.058813923795443854
0.010304169949505875,0.059127746791210266
0.01042360673976401,0.059473153685908206
0.010544427935261684,0.05976345675693837
0.010666649582795389,0.06010483166453867
0.010790287915161836,0.060448222565687784
0.01091535935331391,0.06073852563671796
0.011041880508541602,0.06108191653786708
0.011169868184678225,0.06140514750352799
0.011299339380332217,0.06170418654660305
0.011430311291144786,0.0620314494993616
0.011562801312073753,0.06237215240911229
0.011696827039703846,0.06269739936832201
0.01183240627458378,0.0630663261877562
0.011969557023590427,0.06344331698138565
0.012108297502320394,0.06381089980512063
0.012248646137509308,0.06413077078153348
0.012390621569479156,0.06449969760096767
0.012534242654613994,0.06488340837309321
0.01267952846786434,0.06523351925273839
0.012826498305280598,0.06562260600766077
0.012975171686575868,0.06598481284859889
0.013125568357718427,0.06634970768093543
0.013277708293554291,0.06671527451112155
0.013431611700460153,0.06702304952624152
0.013587299019027091,0.06735972044889457
0.013744790926775366,0.06779786304683826
0.013904108340900697,0.06820643773939923
0.014065272421052363,0.0686318123782004
0.014228304572143519,0.06909549089442915
0.014393226447194065,0.06946710570526174
0.014560059950206485,0.06987232040857469
0.014728827239075018,0.07023385525166319
0.014899550728528537,0.07059203010550366
0.015072253093107555,0.07099321282171897
0.01524695727017573,0.07138767555943822
0.015423686462966274,0.07180431422619447
0.01560246414366368,0.0721873530004704
0.015783314056521166,0.07259323970163296
0.01596626022101425,0.07299912640279552
0.01615132693503091,0.0734278610308447
0.01633853877809862,0.07382299576641356
0.016527920614648955,0.07424702640951548
0.0167194975973199,0.07471473691284189
0.016913295170296487,0.07516967945702573
0.01710933907269015,0.07559102210872926
0.01730765534195726,0.07605268463140917
0.01750827031735725,0.07648679524225523
0.017711210643450888,0.07695652173913044
0.017916503273639015,0.07747664807472616
0.018124175473742375,0.07789328674148242
0.018334254825622908,0.07838451716954506
0.018546769230846995,0.0788367717223305
0.018761746914391215,0.07927491432027417
0.018979216428391014,0.07975942476984074
0.019199206655932846,0.08029433505812782
0.019421746814890263,0.08076070156575499
0.019646866461804465,0.08122370808413412
0.01987459549580984,0.08174786640682749
0.02010496416260499,0.0822868086822122
0.02033800305846982,0.08278610308447013
0.020573743134329137,0.08329682145017137
0.02081221569986339,0.0838082118137222
0.021053452427667062,0.08443585780525502
0.02129748535745521,0.08494657617095625
0.021544346900318843,0.08552516631946779
0.02179406984302956,0.08608695652173912
0.0220466873523941,0.08664337074121363
0.022302232979659387,0.08724077682951414
0.022560740664968614,0.08781936697802568
0.022822244741868985,0.08847523687924198
0.023086779941871697,0.0890518110342047
0.023354381399064792,0.08971036892681943
0.023625084654779475,0.09038236677642632
0.023898925662310503,0.0909858208453733
0.024175940791691306,0.09161346683690612
0.024456166834524465,0.09229218466500907
0.024739641008868142,0.09299643841139708
0.025026400964179192,0.09363416437067403
0.025316484786313556,0.09439150594718096
0.025609931002584595,0.0950977756871178
0.025906778586880088,0.09579530945500973
0.026207066964838526,0.09644177138633156
0.02651083601908539,0.09711511323163766
0.026818126094530156,0.09789395873933203
0.02712897800372467,0.09865600430078623
0.027443433032283655,0.099434177810631
0.02776153294436801,0.10023318325381358
0.028083319988231725,0.10099186882601977
0.028408836901833042,0.1017680263423157
0.028738126918510663,0.1025287279080707
0.029071233772725785,0.10332168537060682
0.029408201705870638,0.10418251461595322
0.029749075472144403,0.10506484779248706
0.030093900344497212,0.10596330891741146
0.03044272212064303,0.10685303407029098
0.030795587129142266,0.10781802298232646
0.03115254223555488,0.1086828842147705
0.03151363484866479,0.10961561723002486
0.031878912926776456,0.11058463812915797
0.03224842498408442,0.11165177071433371
0.0326222200971167,0.11272562327800553
0.03300034791125285,0.11374168402661111
0.03338285864731761,0.11484644849136483
0.033769803108250916,0.1159680129023587
0.03416123268585528,0.11704320946172975
0.034557199367621395,0.11820173375445198
0.03495775574363275,0.11943081782138298
0.035362955013550426,0.12067199784960687
0.03577285099367873,0.12178146629930783
0.0361874981241128,0.12298031046300653
0.03660695147596903,0.12416907465896107
0.03703126675869927,0.1255164303474229
0.03746050032748993,0.12687588199717761
0.037894709190746674,0.1281063100598078
0.03833395101766601,0.1294146898729924
0.03877828414589457,0.1307815334990928
0.03922776758927719,0.1321194812176601
0.03968246104569482,0.13342046905449903
0.040142424904993215,0.13465492910422688
0.040607720257003654,0.13605268463140918
0.041078408899656464,0.1373731604058867
0.04155455334718875,0.13867750823197364
0.04203621683844714,0.13993750419998657
0.04252346334528682,0.14127545191855387
0.04301635758106795,0.1426275115919629
0.0435149650092505,0.14392513943955382
0.044019351852088745,0.14536724682481017
0.044529585099426554,0.1466789866272428
0.04504573251759458,0.148044486257644
0.04556786265841064,0.14941132988374436
0.046096044868284336,0.15082655735501646
0.04663034929742731,0.15221087292520666
0.04717084690917017,0.1534574289362274
0.047717609489387455,0.15483569652577112
0.04827070965603183,0.15622538807875816
0.0488302208687788,0.1575875277199113
0.0493962174387832,0.158946979369666
0.04996877453854884,0.1603306229420066
0.0505479682119124,0.16180162623479605
0.05113387538414326,0.1631825818157382
0.05172657387216019,0.16454673745044018
0.05232614239486662,0.16599825280559102
0.052932660583605615,0.16729789664673075
0.05354620899273607,0.16875478798467847
0.05416686911033152,0.17018009542369464
0.05479472336900287,0.17165109871648412
0.05542985515684669,0.17305557422216247
0.05607234882852033,0.174435857805255
0.05672228971644543,0.17582554935824207
0.05737976414214134,0.17733888851555674
0.05804485942768978,0.17880720381694779
0.05871766390733255,0.18036355083663733
0.05939826693920356,0.18180969020899132
0.060086758917196864,0.1832108057254217
0.0607832312829723,0.18468920099455682
0.06148777653810023,0.1861124924400242
0.062200488256347115,0.18754115986828843
0.06292146109610344,0.18911901081916538
0.06365079081295572,0.19071231772058328
0.06438857427240419,0.1922263288757476
0.06513490946272803,0.19376251595994892
0.0658898955079995,0.1952362072441368
0.06665363268124913,0.19670855453262553
0.06742622241778341,0.1983287413480277
0.06820776732865685,0.1999408641892346
0.06899837121430018,0.20150057119817216
0.0697981390783066,0.20304482225656875
0.07060717714137772,0.20459377729991263
0.07142559285543126,0.20611182044217458
0.07225349491787214,0.20772125529198307
0.07309099328602911,0.20935958604932464
0.07393819919175866,0.2109065250991197
0.07479522515621821,0.21262683959411333
0.07566218500481055,0.21422149049123043
0.07653919388230147,0.2158483972851287
0.0774263682681127,0.21754048787043878
0.07832382599179197,0.21918822659767487
0.07923168624866253,0.22085478126469993
0.08015006961565405,0.22249647201128955
0.08107909806731686,0.22402123513204758
0.08201889499202203,0.22560782205496946
0.08296958520834907,0.22725623278005508
0.08393129498166364,0.2289100194879376
0.08490415204088747,0.23057052617431623
0.0858882855954625,0.2322760567166185
0.08688382635251184,0.2339943552180633
0.08789090653419954,0.2357455816141388
0.08890965989529158,0.23749854576713486
0.08994022174092044,0.23920301055036625
0.09098272894455559,0.2408682212216921
0.09203731996618221,0.24265035951884953
0.09310413487069075,0.2443646260331967
0.09418331534647952,0.2461151804314226
0.0952750047242729,0.24784423089846114
0.09637934799615785,0.24959276930313826
0.09749649183484087,0.2514232914454674
0.0986265846131282,0.2531785498286405
0.09976977642363201,0.2549600161279484
0.10092621909870483,0.2567199784960688
0.10209606623060476,0.2586284523889524
0.10327947319189525,0.26044419057859014
0.10447659715608053,0.26227538471876893
0.10568759711848051,0.2641395067535784
0.10691263391734772,0.26601572474968077
0.10815187025522892,0.2679779584705329
0.10940547072057435,0.2698830723741684
0.11067360180959745,0.27176937033801496
0.11195643194838795,0.27374773200725755
0.11325413151528127,0.27578254149586723
0.11456687286348727,0.2779013507156777
0.11589483034398118,0.27987299240642427
0.11723818032865997,0.28197365768429544
0.11859710123376706,0.2840131711578523
0.11997177354358855,0.28607217256904777
0.12136237983442417,0.2881567098985284
0.12276910479883604,0.29022377528391907
0.12419213527017846,0.2922095289295074
0.12563166024741215,0.2943619380417982
0.12708787092020596,0.29647469928096226
0.12856096069432965,0.2986654122706807
0.130051125217341,0.3008635172367448
0.13155856240457053,0.30294133458772937
0.1330834724654076,0.30502654391505946
0.1346260579298911,0.30730596062092597
0.13618652367560827,0.3095148175525838
0.1377650769549055,0.31164437873798806
0.13936192742241435,0.3138774275922317
0.14097728716289676,0.3161339963712116
0.142611370719413,0.3183771251931994
0.14426439512181588,0.32062159801088636
0.14593657991557576,0.32301256635978765
0.1476281471909391,0.32522747127209195
0.14933932161242533,0.32756602378872385
0.15107033044866555,0.3299496001612795
0.15282140360258709,0.3323788723876083
0.15459277364194784,0.3348262885558766
0.15638467583022478,0.3373241045628654
0.15819734815786016,0.3396498891203548
0.16003103137387018,0.3420744573617364
0.16188596901781993,0.34447281768698346
0.1637624074521689,0.3470526174316242
0.16566059589499152,0.34960620926013036
0.16758078645307686,0.3520616894025939
0.16952323415541215,0.3546105772461528
0.1714881969870541,0.3572031449499361
0.17347593592339325,0.3598064646193132
0.1754867149648152,0.36232780055103825
0.1775208011717636,0.3649922720247295
0.1795784647002097,0.3676433035414287
0.18165997883753285,0.37023788723876083
0.18376562003881725,0.37292520663933876
0.18589566796356882,0.37554599825280555
0.18805040551285834,0.37838182917814667
0.1902301188668946,0.38108863651636316
0.19243509752303323,0.38388145957932934
0.19466563433422632,0.3867683623412405
0.19692202554791735,0.3896492171225052
0.19920457084538712,0.3924850480478463
0.20151357338155584,0.39536523083126135
0.20384933982524642,0.39829514145554734
0.20621218039991446,0.4012116121228412
0.2086024089248505,0.40403467508903973
0.21102034285685967,0.4069114978832068
0.21346630333242453,0.40997648007526377
0.21594061521035676,0.4129688864995632
0.21844360711494284,0.4159565889389153
0.22097561147959033,0.4190471070492574
0.22353696459097966,0.42218936899401915
0.22612800663372795,0.4253302869430818
0.2287490817355704,0.4284772528727908
0.2314005380130654,0.4314884752368792
0.23408272761782944,0.43468584100530877
0.23679600678330787,0.43795578254149586
0.23954073587208793,0.4411605402862711
0.24231727942376008,0.44439016195148184
0.24512600620333397,0.4476601034876689
0.24796728925021602,0.45086351723674484
0.2508415059277541,0.4542873462804919
0.2537490379733572,0.4577266312747799
0.2566902715491952,0.46117398024326317
0.25966559729348726,0.46462401720314495
0.26267541037238384,0.46809690208991334
0.26572011053245065,0.4716584906928298
0.26880010215376077,0.4751582554935824
0.2719157943036019,0.4787433640212351
0.2750676007908067,0.4824454001747195
0.2782559402207126,0.48614340434110603
0.28148123605075814,0.48991062428600224
0.28474391664672477,0.4935481486459243
0.28804441533962977,0.49734224850480474
0.2913831704832789,0.50112828438949
0.2947606255124859,0.5049613601236477
0.29817722900196736,0.5089194274578321
0.30163343472591975,0.5127921510651166
0.30512970171828707,0.516755594382098
0.30866649433372745,0.5209280290303071
0.3122442823092858,0.525017135945165
0.3158635408267819,0.528969155298703
0.31952475057592133,0.5330851421275452
0.32322839781813806,0.5372152409112291
0.3269749744511768,0.541374235602446
0.33076497807442423,0.54574356562059
0.3345989120549975,0.5501404475505678
0.3384772855945983,0.5545413614676432
0.34240061379714254,0.5588320677373833
0.34636941773717345,0.5631194140178752
0.3503842245290676,0.5676419595457295
0.3544455673970435,0.5721362811639003
0.3585539857459817,0.5766037228680868
0.36271002523306484,0.5811148444324978
0.3669142378402494,0.5857778375109199
0.3711671819475767,0.5904529265506351
0.37546942240733366,0.5951804314226193
0.37982153061907364,0.5999193602580472
0.3842240846055061,0.6046193132181976
0.38867766908926676,0.6093185941804986
0.393182875570577,0.6140575230159264
0.39774030240580366,0.6187769639137155
0.40235055488692933,0.6237228680868221
0.4070142453219439,0.6286250923997044
0.4117319931161679,0.6336422283448693
0.4165044248545185,0.6385048047846247
0.42133217438472886,0.6434728848867683
0.4262158829015325,0.6485323566964586
0.43115619903182284,0.6534816208588132
0.43615377892080054,0.6584839728512868
0.441209286319119,0.6636590282911095
0.4463233926710397,0.6687500839997311
0.4514967772036102,0.6739721792890262
0.4567301270168747,0.6791512667159465
0.4620241371751313,0.6846206572138969
0.46737951079924633,0.6897600967676903
0.47279695916003905,0.6951501915193872
0.4782772017727485,0.7005449902560311
0.4838209664925957,0.7060829245346415
0.48942898961145315,0.7116900745917614
0.49510201595563513,0.7173052886230764
0.5008407989848213,0.7229393185941805
0.5066461008921268,0.7285410926685034
0.5125186927053332,0.7343034742288825
0.5184593543892912,0.7399885760365568
0.5244688749495119,0.7456730058463812
0.5305480525369574,0.7513554196626571
0.5366976945540476,0.7572253208789732
0.5429186177618943,0.7632914454673745
0.5492116483887789,0.7691371547611048
0.5555776222398878,0.7751380955580942
0.5620173848083188,0.781150460318527
0.5685317913873753,0.7871010012767959
0.5751217071841613,0.7930669981856058
0.5817880074344935,0.7992177945030576
0.5885315775191451,0.8054008467172906
0.595353313081437,0.8117686983401653
0.6022541201461928,0.8181305019823937
0.6092349152400711,0.8243236341643705
0.6162966255132942,0.8306787178281029
0.6234401888627864,0.8370338014918353
0.6306665540567405,0.8434675089039716
0.6379766808606282,0.8499207042537463
0.6453715401646701,0.8563517236744843
0.6528521141127848,0.8628203749748
0.6604193962330305,0.8693159061891003
0.6680743915695615,0.8756938377797191
0.675818116816111,0.8820798333445332
0.6836516004510238,0.888611652442712
0.6915758828738525,0.894967408104294
0.6995920165435374,0.9012794839056515
0.707701066118189,0.9074282642295545
0.7159041085964888,0.9134150930717022
0.7242022334607315,0.9192823062966198
0.732596542821523,0.9249385121967609
0.741088151564157,0.9306135340366911
0.7496781874966877,0.9359639809152611
0.7583677914997191,0.9411094684497009
0.7671581176779302,0.9461850682077818
0.7760503335133571,0.9508964451313755
0.7850456200204509,0.955457966534507
0.794145171902934,0.959890464350514
0.8033501977124734,0.9642235064847793
0.8126619200091946,0.9683993011222363
0.822081575524054,0.9721752570391775
0.8316104153230961,0.9760083327733351
0.8412497049736118,0.9796028492708823
0.8510007247122247,0.9831436059404609
0.8608647696149244,0.9865042671863451
0.8708431497690724,0.9896169612257241
0.880937190447399,0.9924333042134265
0.8911482322840202,0.9947651367515624
0.9014776314524917,0.9964861232444054
0.9119267598459299,0.9977924870640413
0.9224970052592174,0.9986452523351925
0.9331897715733238,0.9991821786170284
0.9440064789417604,0.9995464014515154
0.9549485639791966,0.9997775687117801
0.9660174799522646,0.9999086082924535
0.9772146969725725,0.9999778240709629
0.9885417021919574,0.9999979840064512
1.0,1.0


==> data/ELD/LiRA/NHiTS-online/total/roc_RescaledSMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0022323768563940593
1.0233165783302449e-05,0.0022323768563940593
1.0351779556301762e-05,0.0022323768563940593
1.0471768194855202e-05,0.0022323768563940593
1.05931476351837e-05,0.0022323768563940593
1.0715933998226711e-05,0.0022323768563940593
1.084014359178331e-05,0.0022323768563940593
1.09657929126781e-05,0.0022323768563940593
1.1092898648952227e-05,0.0022323768563940593
1.1221477682079803e-05,0.0022323768563940593
1.1351547089209991e-05,0.0022323768563940593
1.148312414543511e-05,0.0022323768563940593
1.1616226326085018e-05,0.0022323768563940593
1.1750871309048075e-05,0.0022323768563940593
1.1887076977119033e-05,0.0022323768563940593
1.2024861420374123e-05,0.0022323768563940593
1.216424293857368e-05,0.0022323768563940593
1.2305240043592616e-05,0.0022323768563940593
1.244787146187906e-05,0.0022323768563940593
1.259215613694151e-05,0.0022323768563940593
1.2738113231864785e-05,0.0022323768563940593
1.288576213185518e-05,0.0022323768563940593
1.3035122446815089e-05,0.0022323768563940593
1.3186214013947484e-05,0.0022323768563940593
1.3339056900390587e-05,0.0022323768563940593
1.3493671405883065e-05,0.002455480142463544
1.3650078065460137e-05,0.002455480142463544
1.3808297652180924e-05,0.002455480142463544
1.3968351179887397e-05,0.002455480142463544
1.4130259905995336e-05,0.002455480142463544
1.429404533431761e-05,0.002455480142463544
1.4459729217920196e-05,0.002455480142463544
1.4627333562011299e-05,0.002455480142463544
1.4796880626863964e-05,0.002455480142463544
1.4968392930772556e-05,0.002455480142463544
1.514189325304352e-05,0.002455480142463544
1.53174046370208e-05,0.002455480142463544
1.5494950393146317e-05,0.002455480142463544
1.567455410205595e-05,0.002455480142463544
1.5856239617711373e-05,0.002455480142463544
1.60400310705682e-05,0.002455480142463544
1.622595287078087e-05,0.002455480142463544
1.6414029711444665e-05,0.002455480142463544
1.6604286571875295e-05,0.002455480142463544
1.6796748720926532e-05,0.002455480142463544
1.6991441720346258e-05,0.0026866474027283115
1.7188391428171457e-05,0.0026866474027283115
1.7387624002162504e-05,0.0026866474027283115
1.7589165903277326e-05,0.0026866474027283115
1.7793043899185774e-05,0.0026866474027283115
1.7999285067824765e-05,0.0026866474027283115
1.8207916800994626e-05,0.0026866474027283115
1.8418966807997107e-05,0.0026866474027283115
1.86324631193156e-05,0.0026866474027283115
1.8848434090337955e-05,0.0026866474027283115
1.906690840512252e-05,0.0026866474027283115
1.9287915080207776e-05,0.0026866474027283115
1.9511483468466162e-05,0.0026866474027283115
1.9737643263002554e-05,0.0026866474027283115
1.9966424501097934e-05,0.0026866474027283115
2.0197857568198782e-05,0.002925878637188361
2.0431973201952705e-05,0.002925878637188361
2.066880249629082e-05,0.002925878637188361
2.09083769055575e-05,0.002925878637188361
2.1150728248687946e-05,0.002925878637188361
2.1395888713434215e-05,0.002925878637188361
2.1643890860640203e-05,0.002925878637188361
2.189476762856621e-05,0.002925878637188361
2.2148552337263592e-05,0.002925878637188361
2.2405278693000182e-05,0.002925878637188361
2.266498079273693e-05,0.002925878637188361
2.2927693128656486e-05,0.002925878637188361
2.3193450592744275e-05,0.002925878637188361
2.3462288481422625e-05,0.002925878637188361
2.3734242500238664e-05,0.0030972380888381157
2.4009348768606518e-05,0.0030972380888381157
2.4287643824604503e-05,0.0030972380888381157
2.45691646298279e-05,0.0030972380888381157
2.4853948574297985e-05,0.0030972380888381157
2.5142033481427965e-05,0.0030972380888381157
2.543345761304648e-05,0.0030972380888381157
2.5728259674479322e-05,0.0030972380888381157
2.6026478819690045e-05,0.0030972380888381157
2.63281546564802e-05,0.0030972380888381157
2.6633327251749808e-05,0.0030972380888381157
2.694203713681882e-05,0.0032188696996169617
2.7254325312810276e-05,0.0032188696996169617
2.7570233256095827e-05,0.0032188696996169617
2.7889802923804396e-05,0.0032188696996169617
2.8213076759394707e-05,0.0032188696996169617
2.8540097698292373e-05,0.0032188696996169617
2.8870909173592345e-05,0.0032188696996169617
2.9205555121827452e-05,0.0032188696996169617
2.95440799888038e-05,0.0032188696996169617
2.9886528735503827e-05,0.0032188696996169617
3.0232946844057763e-05,0.0032188696996169617
3.0583380323784315e-05,0.0033761171964249714
3.0937875717301366e-05,0.0033761171964249714
3.12964801067075e-05,0.0033761171964249714
3.165924111983521e-05,0.0033761171964249714
3.20262069365765e-05,0.0033761171964249714
3.2397426295281954e-05,0.0033761171964249714
3.277294849923382e-05,0.0033761171964249714
3.315282342319423e-05,0.0033761171964249714
3.353710152002929e-05,0.0033761171964249714
3.392583382740992e-05,0.0036959881728378468
3.4319071974590426e-05,0.0036959881728378468
3.4716868189265594e-05,0.0036959881728378468
3.511927530450728e-05,0.0036959881728378468
3.552634676578139e-05,0.0036959881728378468
3.5938136638046256e-05,0.0036959881728378468
3.6354699612933176e-05,0.0036959881728378468
3.677609101601031e-05,0.0036959881728378468
3.720236681413066e-05,0.003767891942745783
3.7633583622865324e-05,0.003767891942745783
3.806979871402284e-05,0.003767891942745783
3.8511070023255685e-05,0.003767891942745783
3.895745615775501e-05,0.003767891942745783
3.940901640403448e-05,0.003767891942745783
3.986581073580439e-05,0.003767891942745783
4.032789982193705e-05,0.0038619716416907466
4.079534503452449e-05,0.0038619716416907466
4.1268208457029516e-05,0.0038619716416907466
4.174655289253135e-05,0.0038619716416907466
4.223044187206672e-05,0.0038619716416907466
4.271993966306776e-05,0.0038619716416907466
4.321511127789762e-05,0.0038619716416907466
4.371602248248502e-05,0.00421678650628318
4.422273980505897e-05,0.00421678650628318
4.473533054498463e-05,0.00421678650628318
4.525386278170167e-05,0.00421678650628318
4.577840538376616e-05,0.00421678650628318
4.6309028017997366e-05,0.00421678650628318
4.684580115873045e-05,0.00421678650628318
4.738879609717651e-05,0.0043437940998588805
4.793808495089107e-05,0.0043437940998588805
4.8493740673352334e-05,0.0043437940998588805
4.9055837063650453e-05,0.0043437940998588805
4.962444877628913e-05,0.0043437940998588805
5.0199651331100794e-05,0.0043437940998588805
5.0781521123276707e-05,0.0044378737988038435
5.137013543351339e-05,0.0044378737988038435
5.196557243827657e-05,0.0044378737988038435
5.2567911220184194e-05,0.0044378737988038435
5.3177231778509664e-05,0.0044378737988038435
5.379361503980698e-05,0.004626033196693771
5.441714286865888e-05,0.004626033196693771
5.5047898078549675e-05,0.004626033196693771
5.5685964442864085e-05,0.004626033196693771
5.633142670601352e-05,0.004626033196693771
5.698437059469136e-05,0.004626033196693771
5.764488282925873e-05,0.0047167529063907
5.8313051135262185e-05,0.0047167529063907
5.8988964255084936e-05,0.0047167529063907
5.9672711959733106e-05,0.0047167529063907
6.0364385060758635e-05,0.0047167529063907
6.106407542232036e-05,0.004765136751562395
6.177187597338488e-05,0.004765136751562395
6.248788072006888e-05,0.004765136751562395
6.321218475812448e-05,0.004765136751562395
6.394488428556937e-05,0.004926416235468046
6.468607661546321e-05,0.004926416235468046
6.543586018883229e-05,0.004926416235468046
6.619433458774387e-05,0.004926416235468046
6.696160054853215e-05,0.004926416235468046
6.773775997517745e-05,0.005064175794637457
6.852291595284057e-05,0.005064175794637457
6.9317172761554e-05,0.005064175794637457
7.012063589007177e-05,0.005064175794637457
7.09334120498799e-05,0.005113231637658759
7.17556091893692e-05,0.005113231637658759
7.258733650817246e-05,0.005113231637658759
7.342870447166758e-05,0.005113231637658759
7.42798248256491e-05,0.00518849539681473
7.514081061116962e-05,0.00518849539681473
7.601177617955322e-05,0.00518849539681473
7.689283720758305e-05,0.00518849539681473
7.778411071286482e-05,0.005322894966736107
7.868571506936843e-05,0.005322894966736107
7.959777002314978e-05,0.005322894966736107
8.05203967082547e-05,0.005322894966736107
8.145371766280736e-05,0.005399502721591291
8.239785684528512e-05,0.005399502721591291
8.335293965098187e-05,0.005399502721591291
8.43190929286625e-05,0.0054667025065519795
8.529644499741017e-05,0.0054667025065519795
8.628512566366886e-05,0.0054667025065519795
8.728526623848371e-05,0.0054667025065519795
8.829699955494083e-05,0.005675693837779719
8.932045998580959e-05,0.005675693837779719
9.03557834613892e-05,0.005675693837779719
9.140310748756223e-05,0.0057939654593105305
9.246257116405733e-05,0.0057939654593105305
9.353431520292377e-05,0.0057939654593105305
9.461848194721992e-05,0.0058268933539412674
9.571521538991856e-05,0.0058268933539412674
9.682466119303115e-05,0.0058268933539412674
9.794696670695385e-05,0.005936429003427189
9.908228099003788e-05,0.005936429003427189
0.00010023075482838654,0.005936429003427189
0.00010139254075588153,0.005975404878704388
0.00010256779307444219,0.005975404878704388
0.00010375666787451859,0.005975404878704388
0.00010495932305582277,0.006222028089510114
0.00010617591834830001,0.006222028089510114
0.00010740661533334334,0.006222028089510114
0.00010865157746525384,0.006340299711040924
0.00010991097009294972,0.006340299711040924
0.0001111849604819271,0.006418923459444929
0.00011247371783647519,0.006418923459444929
0.00011377741332214914,0.006418923459444929
0.00011509622008850323,0.006562730999260802
0.00011643031329208767,0.006562730999260802
0.00011777987011971193,0.006593642900342719
0.0001191450698119776,0.006593642900342719
0.00012052609368708426,0.006593642900342719
0.00012192312516491107,0.0066796586250923995
0.0001233363497913776,0.0066796586250923995
0.00012476595526308696,0.006783146293931859
0.00012621213145225474,0.006783146293931859
0.00012767507043192657,0.006783146293931859
0.0001291549665014884,0.006878569988576036
0.00013065201621247213,0.006878569988576036
0.00013216641839466052,0.006944425777837511
0.00013369837418249466,0.006944425777837511
0.00013524808704178755,0.00703514548753444
0.0001368157627967472,0.00703514548753444
0.00013840160965731315,0.007156777098313286
0.00014000583824680976,0.007156777098313286
0.00014162866162991988,0.0072367448424165036
0.0001432702953409831,0.0072367448424165036
0.00014493095741262166,0.007307976614474833
0.00014661086840469845,0.007307976614474833
0.00014831025143361044,0.00737988038438277
0.00015002933220192182,0.00737988038438277
0.00015176833902834055,0.0074007123177205845
0.00015352750287804228,0.0074007123177205845
0.000155307057393346,0.007531751898393925
0.00015710723892474503,0.007531751898393925
0.00015892828656229778,0.007679591425307439
0.00016077044216738237,0.007679591425307439
0.00016263395040481922,0.007717895302735031
0.00016451905877536624,0.007717895302735031
0.00016642601764859036,0.007842214904912303
0.00016835508029612023,0.007871782810295007
0.00017030650292528443,0.007871782810295007
0.0001722805447131394,0.007970566494187219
0.00017427746784089192,0.007970566494187219
0.00017629753752872057,0.008039782272696727
0.0001783410220710008,0.00806061420603454
0.00018040819287193827,0.00806061420603454
0.00018249932448161524,0.008150661917881863
0.00018461469463245476,0.008150661917881863
0.0001867545842761076,0.008222565687789798
0.00018891927762076664,0.008266917545863853
0.00019110906216891378,0.008266917545863853
0.0001933242287555045,0.008336133324373362
0.00019556507158659492,0.008383173173845845
0.00019783188827841644,0.008383173173845845
0.0002001249798969037,0.00844432497816007
0.00020244465099768038,0.008501444795376654
0.00020479120966650856,0.008501444795376654
0.0002071649675602069,0.008550500638397957
0.0002095662399480433,0.008620388414757072
0.0002119953457536071,0.008681540219071299
0.00021445260759716674,0.008681540219071299
0.00021693835183851843,0.008762179961024127
0.00021945290862033137,0.00877830790941469
0.0002219966119119955,0.008902627511591963
0.0002245697995539774,0.008902627511591963
0.0002271728133026905,0.008967811303003831
0.0002298059988758851,0.00900678717828103
0.0002324697059985648,0.00903904307506216
0.00023516428844943486,0.00903904307506216
0.00023789010410788932,0.009095490894429138
0.00024064751500154242,0.009188226597674888
0.00024343688735431105,0.00923325045359855
0.00024625859163505465,0.009274914320274174
0.00024911300260677886,0.009354882064377392
0.0002520004993764092,0.00941804986224044
0.0002549214654451423,0.00941804986224044
0.0002578762887593801,0.009476513675156239
0.0002608653617622548,0.009514145554734225
0.00026388908144575103,0.009563201397755527
0.0002669478494034321,0.009620993212821718
0.00027004207188377727,0.00972851286875882
0.0002731721598441376,0.009799744640817152
0.000276338529005317,0.009842080505342382
0.00027954159990678566,0.009932800215039313
0.0002827817979625341,0.009967072105369262
0.0002860595535175742,0.010022175929037027
0.000289375301905095,0.010072575767757544
0.0002927294835042816,0.01012297560647806
0.00029612254379880347,0.01016195148175526
0.00029955493343598134,0.010222431288219877
0.0003030271082866396,0.010263423157045898
0.0003065395295056527,0.010330622942006585
0.00031009266359319264,0.01040723069686177
0.00031368698245668765,0.010438142597943689
0.00031732296347349763,0.01056246220012096
0.00032100108955431715,0.010620926013036758
0.00032472184920731285,0.010640413950675356
0.00032848573660300434,0.010658557892614745
0.0003322932516398972,0.010744573617364424
0.0003361449000108765,0.010825885357166857
0.0003400411932703706,0.010854109266850346
0.00034398264890229247,0.010901821114172436
0.00034796979038876914,0.010960956924937839
0.0003520031472796679,0.011061756602378871
0.0003560832552629278,0.011086620522814328
0.000360210656235707,0.011184732208856931
0.00036438589837635443,0.011237148041126268
0.0003686095362172158,0.011274779920704255
0.00037288213071828336,0.01134668369061219
0.00037720424934169976,0.011417915462670519
0.00038157646612712486,0.011471003292789463
0.00038599936176797673,0.011563738996035213
0.00039047352368855597,0.011624218802499833
0.0003949995461220643,0.011694106578858948
0.000399578030189527,0.011735770445534574
0.00040420958397963103,0.011802298232645655
0.0004088948226294864,0.011865466030508701
0.00041363436840632776,0.01194140178751428
0.00041842885079015847,0.0119629057187017
0.0004232789065573553,0.012129561185404206
0.00042818517986524155,0.012214232914454674
0.0004331483223376403,0.01226261675962637
0.00043816899315141946,0.01231637658759492
0.00044324785912404005,0.012356024460721727
0.00044838559480211905,0.012465560110207646
0.0004535828825510191,0.012489752032793495
0.00045884041264547613,0.012557623815603791
0.0004641588833612782,0.012675895437134602
0.0004695390010680063,0.012745111215644112
0.0004749814803228505,0.012863382837174923
0.0004804870439655134,0.01293864659633089
0.0004860564232142139,0.013003830387742759
0.0004916903577628031,0.013084470129695585
0.0004973895958790067,0.013234997648007526
0.0005031548945038057,0.013310933405013103
0.0005089870193519685,0.013489012835158928
0.0005148867450137498,0.013603252469592098
0.0005208548550577665,0.013823667764263154
0.0005268921421350677,0.013856595658893892
0.0005329994080844093,0.013959411329883745
0.0005391774640387505,0.01412405080303743
0.0005454271305329836,0.014238962435320208
0.0005517492376129129,0.014312882198776963
0.0005581446249454966,0.014393521940729789
0.0005646141419303673,0.014478193669780256
0.0005711586478126435,0.014550097439688192
0.0005777790117970507,0.014610577246152811
0.0005844761131633638,0.0147261608762852
0.0005912508413831881,0.014828976547275049
0.0005981040962380944,0.014933136213964115
0.0006050367879391225,0.015016463947315368
0.0006120498372476703,0.015082991734426449
0.0006191441755977848,0.01513876755594382
0.0006263207452198692,0.01521201532155097
0.0006335804992658254,0.015281903097910086
0.0006409244019356456,0.015353806867818023
0.0006483534286054727,0.01543847859686849
0.0006558685659571436,0.015535246287211878
0.0006634708121092351,0.015611182044217459
0.0006711611767496287,0.015732141657146696
0.0006789406812696112,0.01588401317115785
0.0006868103588995307,0.01597876486795242
0.000694771254846024,0.01602849270882333
0.0007028244264308353,0.01612593239701633
0.0007109709432312439,0.01620993212821719
0.0007192118872221193,0.01630065183791412
0.0007275483529196233,0.01636113164437874
0.0007359814475265771,0.016523083126133997
0.0007445122910795143,0.016595658893891536
0.0007531420165974376,0.016758282373496407
0.0007618717702322999,0.016850346078892547
0.0007707027114212304,0.01700692157785095
0.0007796360130405236,0.01713191317787783
0.0007886728615614156,0.017221960889725156
0.0007978144572076629,0.01731066460587326
0.0008070620141149507,0.01740541630266783
0.0008164167604921472,0.017461192124185204
0.0008258799387844272,0.017598951683354614
0.0008354528058382871,0.017730663261877562
0.0008451366330684721,0.017828774947920168
0.0008549327066268384,0.01793831059740609
0.0008648423275731727,0.018043142261944763
0.0008748668120479914,0.0181835898125126
0.0008850074914473438,0.018333445332974936
0.00089526571259964,0.01840400510718366
0.0009056428379445294,0.018547812646999527
0.0009161402457138521,0.018641892345944495
0.0009267593301146883,0.01874202002553592
0.0009375015015145289,0.01886969961696123
0.0009483681866285928,0.018956387339560513
0.0009593608287093146,0.0190235871245212
0.0009704808877380307,0.019173442644983534
0.0009817298406188842,0.019259458369733216
0.00099310918137498,0.019341442107385254
0.0010046204213468132,0.019420065855789263
0.001016265089392995,0.019551105436462605
0.0010280447320933097,0.019660641085948526
0.0010399609139541202,0.019789664673073047
0.0010520152176161591,0.019917344264498354
0.0010642092440647246,0.019981184060211005
0.001076544612842316,0.020176063436597003
0.0010890229622637305,0.02029971104092467
0.001101645949633657,0.020428062630199584
0.001114415251466788,0.02061017404744305
0.0011273325637104871,0.020789597473288086
0.0011403996019700331,0.020936093004502387
0.0011536181017364785,0.021075868557220618
0.0011669898186171474,0.021254806827005805
0.0011805165285688054,0.0213769235938445
0.0011942000281335325,0.02151535515086352
0.0012080421346773289,0.0216403467508904
0.0012220446866314887,0.021773402325112563
0.0012362095437367692,0.021878233989651233
0.0012505385872903913,0.022097305288623074
0.0012650337203959038,0.022245144815536588
0.0012796968682159415,0.022330488542436664
0.001294529978227916,0.022538807875814797
0.0013095350204826678,0.022747799207042535
0.0013247139878661174,0.022881526779114307
0.0013400688963639508,0.02300383038774276
0.001355601785329369,0.023181237820038975
0.0013713147177539455,0.023321685370606814
0.001387209780541621,0.023488340837309322
0.001403289084785873,0.023636180364222832
0.0014195547660501016,0.023750419998656007
0.0014360089846512606,0.023869363618036425
0.0014526539259467812,0.02403601908473893
0.0014694918006248172,0.024155634701968954
0.0014865248449978572,0.024413681876217997
0.0015037553212997384,0.024562193400981116
0.001521185517986105,0.02472347288488677
0.0015388177500383464,0.024929104226866478
0.001556654359271062,0.025103823667764258
0.0015746977146430866,0.025270479134466773
0.001592950212572123,0.025469390497950405
0.0016114142772530198,0.025601102076473353
0.0016300923609797412,0.0257523015926349
0.0016489869444710648,0.025865197231368858
0.001668100537200059,0.026020428734628048
0.0016874356777273757,0.026189772192728982
0.001706994934038408,0.026407499496001612
0.001726780903884356,0.026529131106780457
0.0017467962151272458,0.026732746455211343
0.0017670435260889468,0.026902761911161883
0.0017875255259042354,0.027172233048854244
0.0018082449348779518,0.027379208386533162
0.0018292045048462937,0.027502183993011225
0.0018504070195423021,0.027647335528526308
0.0018718552949655793,0.027868422821046974
0.0018935521797562953,0.028013574356562054
0.0019155005555735278,0.028315301391035545
0.0019377033374779887,0.028508164773872725
0.0019601634743191855,0.028748740004031985
0.001982883949127071,0.028936227404072305
0.002005867779508234,0.029143874739600832
0.002029118018046678,0.029361602042873462
0.002052637752709252,0.029547745447214568
0.0020764301072557748,0.029719104898864323
0.0021004982416539153,0.0300194879376386
0.0021248453524988827,0.030213023318325382
0.0021494746734379805,0.03044822256568779
0.00217438947560008,0.030632349976480077
0.0021995930680300748,0.030880317182985013
0.0022250887981283695,0.03114038035078288
0.002250880052095462,0.03136146764330354
0.00227697025538168,0.031594650897117126
0.0023033628731421313,0.031850010079967746
0.002330061410696925,0.0320408574692561
0.002357069413996728,0.03227740071231772
0.0023843904700937206,0.032487064041395064
0.002412028207618007,0.032681271419931456
0.00243998629725955,0.03290303071030172
0.0024682684522556926,0.033048182245816814
0.0024968784288843266,0.03325045359854849
0.0025258200269627847,0.033448020966332905
0.002555097090352507,0.03371682010617566
0.0025847135074695635,0.03393185941804987
0.002614673211801092,0.0341300987836839
0.00264498018242772,0.03435118607620456
0.002675638444552045,0.03458168133861972
0.0027066520700332413,0.03479537665479471
0.0027380251779278576,0.035031919897856326
0.0027697619350368907,0.0353618708420133
0.002801866556459195,0.035585646125932395
0.002834343306151309,0.03582151737114441
0.0028671964974937695,0.036090988508836776
0.0029004304938639917,0.03628049190242592
0.002934049709215787,0.03656676298635845
0.0029680586086656023,0.03683085814125395
0.003002461709085549,0.03715946508971171
0.0030372635797033115,0.03740877629191587
0.0030724688427090033,0.03770176735434447
0.003108082173869064,0.0379289026275116
0.0031441083031472647,0.03821114172434648
0.00318055201533292,0.03842954102546872
0.0032174181506763717,0.03872925206639339
0.003254711605531848,0.03912707479336066
0.003292437333007769,0.039426113836435725
0.0033306003436245884,0.039707008937571404
0.003369205705980267,0.04000806397419528
0.003408258547423452,0.040255359182850614
0.0034477640547344642,0.04058463812915798
0.0034877274748141775,0.04095558094214098
0.003528154115380883,0.041255963980915265
0.0035690493456752297,0.041526779114306835
0.0036104185971733375,0.0417673543444661
0.0036522673643081755,0.04199314562193401
0.0036946012051993025,0.04233183253813587
0.003737425742391064,0.04265842349304482
0.0037807466635993493,0.04302063033398293
0.0038245697224669993,0.04339493313621397
0.0038689007393279753,0.04375713997715207
0.003913745601980384,0.04405416302667831
0.0039591102664684585,0.0443646260331967
0.004005000757873611,0.04464081714938513
0.004051423171114647,0.044967408104294074
0.0040983836717572615,0.04535111887641959
0.004145888496832911,0.04568711780122303
0.004193943955667186,0.046042604663665075
0.004242556430717777,0.04635239567233385
0.004291732378422158,0.046697130569182184
0.004341478330055092,0.04699348162085882
0.004391800892596086,0.047309992608023654
0.004442706749606883,0.04775216719306498
0.004494202662119142,0.048144613937235396
0.0045462954695324,0.048496740810429415
0.004598992090522438,0.04885289967072105
0.004652299523960189,0.04930179423425845
0.004706224849841282,0.04964652913110678
0.004760775230226368,0.04998454404945904
0.00481595791019235,0.05035011087964518
0.004871780218794631,0.050657885894765144
0.004928249570040513,0.051028156709898534
0.004985373463873894,0.05145756333579732
0.005043159487171359,0.051823130165983465
0.005101615314749833,0.05224581681338619
0.005160748710385908,0.05258315973388885
0.005220567527846975,0.05297762247160809
0.005281079711934331,0.05338216517707143
0.005342293299538352,0.053710772125529195
0.005404216420705915,0.054174450641757944
0.00546685729972018,0.05453665748269605
0.0055302242561929005,0.05490760029567906
0.005594325706169377,0.055328270949532965
0.005659170163246243,0.05574894160338688
0.005724766239702178,0.056127948390565154
0.005791122647641758,0.05653786707882534
0.005858248200152536,0.05699885760365566
0.005926151812475552,0.057399368322021374
0.005994842503189409,0.05779987904038707
0.006064329395408062,0.0582904374706001
0.006134621717992506,0.05867952422552247
0.0062057288067765,0.05911497883206773
0.0062776601058065,0.05952086553323029
0.006350425168595962,0.05998185605806061
0.00642403365939419,0.06043142261944762
0.006498495354469888,0.0609280290303071
0.006573820143409586,0.0614353874067603
0.006650018030431118,0.06190376990793629
0.006727099135712337,0.06246556011020764
0.006805073696735206,0.06293192661783482
0.0068839520696454964,0.06349774880720381
0.006963744730628222,0.06406760298367045
0.007044462277299037,0.06461326523755125
0.007126115430111745,0.06516430347422889
0.007208715033782135,0.06570257375176398
0.007292272058728313,0.06621060412606679
0.007376797602527731,0.06662388280357504
0.007462302891391108,0.06707815334990927
0.007548799281653432,0.06755661581882937
0.007636298261282241,0.06812915798669443
0.0077248114514034,0.0686627242792823
0.007814350607844541,0.06923123446004972
0.00790492762269642,0.06978092870102817
0.007996554525892346,0.07026476715274511
0.008089243486805939,0.0707519655937101
0.008183006815867389,0.07124588401317115
0.008277856966198472,0.07171695450574558
0.00837380653526649,0.07221154492305625
0.008470868266557402,0.07275519118338822
0.008569055051268348,0.07328203749748001
0.008668379930019773,0.07382433976211276
0.008768856094587427,0.07435051407835494
0.008870496889654403,0.07497480008063974
0.00897331581458352,0.07557959814528593
0.009077326525210223,0.07616423627444392
0.009182542835656282,0.07667965862509239
0.009288978720164497,0.07718365701229757
0.009396648314954691,0.07775619918016262
0.009505565920101192,0.07844566897385927
0.009615746001432095,0.07892009945568175
0.009727203192450537,0.07946844970096095
0.009839952296278227,0.08002755191183389
0.009954008287621519,0.08057859014851151
0.010069386314760271,0.08109199650561119
0.010186101701559752,0.08163429877024395
0.010304169949505875,0.08221893689940192
0.01042360673976401,0.08279215106511659
0.010544427935261684,0.08337074121362811
0.010666649582795389,0.08391304347826087
0.010790287915161836,0.08444996976009676
0.01091535935331391,0.08507492776023115
0.011041880508541602,0.08563604596465292
0.011169868184678225,0.08622606007660776
0.011299339380332217,0.08672333848531685
0.011430311291144786,0.08723741684026612
0.011562801312073753,0.08778307909414688
0.011696827039703846,0.08830522142329145
0.01183240627458378,0.08880518782339897
0.011969557023590427,0.08934816208588132
0.012108297502320394,0.0898044486257644
0.012248646137509308,0.09023721524091123
0.012390621569479156,0.09069551777434312
0.012534242654613994,0.09113970835293327
0.01267952846786434,0.09154626705194543
0.012826498305280598,0.09199112962838518
0.012975171686575868,0.09239500033599893
0.013125568357718427,0.09279013507156778
0.013277708293554291,0.09326187756199181
0.013431611700460153,0.0937228680868221
0.013587299019027091,0.09414757072777366
0.013744790926775366,0.0946502251192796
0.013904108340900697,0.09507761575162958
0.014065272421052363,0.09555943820979773
0.014228304572143519,0.09602916470667294
0.014393226447194065,0.09652173913043478
0.014560059950206485,0.09705396142732342
0.014728827239075018,0.0975586318123782
0.014899550728528537,0.0980639741952826
0.015072253093107555,0.09861837242120826
0.01524695727017573,0.09918822659767487
0.015423686462966274,0.09980713661716281
0.01560246414366368,0.10037967878502789
0.015783314056521166,0.10085814125394799
0.01596626022101425,0.1014548753443989
0.01615132693503091,0.10200927357032456
0.01633853877809862,0.10260266630832145
0.016527920614648955,0.10319064578993346
0.0167194975973199,0.1038196357771655
0.016913295170296487,0.10446139372354009
0.01710933907269015,0.10510180767421544
0.01730765534195726,0.10567770983132854
0.01750827031735725,0.10623345205295345
0.017711210643450888,0.10687722599287683
0.017916503273639015,0.1075102479672065
0.018124175473742375,0.10806666218668101
0.018334254825622908,0.10872589207714536
0.018546769230846995,0.1093649620321215
0.018761746914391215,0.10999731200860156
0.018979216428391014,0.1106242860022848
0.019199206655932846,0.11125260399166723
0.019421746814890263,0.11192930582622136
0.019646866461804465,0.11259458369733218
0.01987459549580984,0.11330622942006588
0.02010496416260499,0.11394798736644043
0.02033800305846982,0.11470734493649622
0.020573743134329137,0.1153907667495464
0.02081221569986339,0.11603252469592099
0.021053452427667062,0.11672199448961762
0.02129748535745521,0.11743431221020093
0.021544346900318843,0.11817216584906927
0.02179406984302956,0.11899603521268731
0.0220466873523941,0.11976211276123916
0.022302232979659387,0.1204972784087091
0.022560740664968614,0.12123177205832943
0.022822244741868985,0.12191989785632687
0.023086779941871697,0.1226947113769236
0.023354381399064792,0.12348498084806128
0.023625084654779475,0.12416773066326188
0.023898925662310503,0.12489886432363417
0.024175940791691306,0.1256414219474498
0.024456166834524465,0.12644244338418117
0.024739641008868142,0.12733351253275987
0.025026400964179192,0.1281654458705732
0.025316484786313556,0.12891472347288488
0.025609931002584595,0.12969088098918086
0.025906778586880088,0.13056044620657212
0.026207066964838526,0.13141052348632484
0.02651083601908539,0.13214300114239635
0.026818126094530156,0.1329762784759089
0.02712897800372467,0.13382635575566157
0.027443433032283655,0.13464148914723473
0.02776153294436801,0.13551307035817486
0.028083319988231725,0.13636045964652915
0.028408836901833042,0.13722061689402593
0.028738126918510663,0.13812714199314563
0.029071233772725785,0.1390719709696929
0.029408201705870638,0.13989180834621331
0.029749075472144403,0.1407223976883274
0.030093900344497212,0.1416302667831463
0.03044272212064303,0.14254082386936362
0.030795587129142266,0.14335662925878637
0.03115254223555488,0.14417579463745717
0.03151363484866479,0.14509038371077215
0.031878912926776456,0.14595457294536657
0.03224842498408442,0.14697869766816746
0.0326222200971167,0.14799543041462265
0.03300034791125285,0.14882400376318797
0.03338285864731761,0.1497177609031651
0.033769803108250916,0.15060950204959345
0.03416123268585528,0.15153820307775015
0.034557199367621395,0.15246488811235803
0.03495775574363275,0.15334386129964384
0.035362955013550426,0.15435521806330219
0.03577285099367873,0.15528526308715812
0.0361874981241128,0.1562616759626369
0.03660695147596903,0.15724010483166456
0.03703126675869927,0.15828707748135207
0.03746050032748993,0.15917411464283313
0.037894709190746674,0.16021907129897184
0.03833395101766601,0.16119817216584909
0.03877828414589457,0.16211343323701363
0.03922776758927719,0.1631348699684161
0.03968246104569482,0.16421678650628319
0.040142424904993215,0.1653343189301794
0.040607720257003654,0.16646730730461662
0.041078408899656464,0.16746656810698207
0.04155455334718875,0.16851824474161683
0.04203621683844714,0.16956656138700357
0.04252346334528682,0.17064310194207377
0.04301635758106795,0.17177004233586451
0.0435149650092505,0.17288623076406157
0.044019351852088745,0.1739728512868759
0.044529585099426554,0.174979504065587
0.04504573251759458,0.17614206034540691
0.04556786265841064,0.1772555607822055
0.046096044868284336,0.17835427726631276
0.04663034929742731,0.17939990592030103
0.04717084690917017,0.18047174249042403
0.047717609489387455,0.18162354680465023
0.04827070965603183,0.1827444392177945
0.0488302208687788,0.18383979571265371
0.0493962174387832,0.18498286405483505
0.04996877453854884,0.18609031651098715
0.0505479682119124,0.18729588065318192
0.05113387538414326,0.18832403736308043
0.05172657387216019,0.18946643370741212
0.05232614239486662,0.1906451179356226
0.052932660583605615,0.19175727437672202
0.05354620899273607,0.1928801827834151
0.05416686911033152,0.1939849472481688
0.05479472336900287,0.19529803104630067
0.05542985515684669,0.1964626033196694
0.05607234882852033,0.197695719373698
0.05672228971644543,0.19897990726429676
0.05737976414214134,0.20025603118070023
0.05804485942768978,0.2015455950540958
0.05871766390733255,0.2027417512263961
0.05939826693920356,0.20401182716215308
0.060086758917196864,0.20518110342046905
0.0607832312829723,0.20646058732612058
0.06148777653810023,0.20770311135004366
0.062200488256347115,0.20898259525569518
0.06292146109610344,0.21018950339358913
0.06365079081295572,0.21150729117666822
0.06438857427240419,0.21280760701565757
0.06513490946272803,0.21410254687184999
0.0658898955079995,0.2154203346549291
0.06665363268124913,0.21672938646596326
0.06742622241778341,0.2180182783415093
0.06820776732865685,0.2193636180364223
0.06899837121430018,0.22066998185605807
0.0697981390783066,0.22204488945635373
0.07060717714137772,0.22344936496203208
0.07142559285543126,0.22482964854512466
0.07225349491787214,0.22628519588737314
0.07309099328602911,0.22773872723607283
0.07393819919175866,0.22909549089442915
0.07479522515621821,0.23050668637860355
0.07566218500481055,0.23193669780256704
0.07653919388230147,0.2334439889792353
0.0774263682681127,0.23488945635373967
0.07832382599179197,0.23633626772394328
0.07923168624866253,0.23783146293931862
0.08015006961565405,0.23928633828371745
0.08107909806731686,0.24077750151199515
0.08201889499202203,0.2422619447617768
0.08296958520834907,0.24375176399435522
0.08393129498166364,0.2451972313688596
0.08490415204088747,0.2468086822122169
0.0858882855954625,0.24834554129426784
0.08688382635251184,0.24988508836771722
0.08789090653419954,0.2514353874067603
0.08890965989529158,0.25297695047375846
0.08994022174092044,0.25453195349774876
0.09098272894455559,0.2560997244808817
0.09203731996618221,0.25775082319736575
0.09310413487069075,0.25939184194610576
0.09418331534647952,0.2609629729184867
0.0952750047242729,0.26259122370808413
0.09637934799615785,0.26430750621598015
0.09749649183484087,0.26599220482494457
0.0986265846131282,0.26771050332638935
0.09976977642363201,0.26935085007727977
0.10092621909870483,0.27107250856797255
0.10209606623060476,0.2727357032457496
0.10327947319189525,0.274350514078355
0.10447659715608053,0.27602110073247765
0.10568759711848051,0.2777642631543579
0.10691263391734772,0.27948860963644917
0.10815187025522892,0.28119414017875144
0.10940547072057435,0.28288287077481356
0.11067360180959745,0.2846226732074458
0.11195643194838795,0.2864048115046032
0.11325413151528127,0.2883186613802836
0.11456687286348727,0.2900853437269001
0.11589483034398118,0.2919958336133324
0.11723818032865997,0.29383979571265373
0.11859710123376706,0.2957086217324104
0.11997177354358855,0.29746119212418526
0.12136237983442417,0.29933405013103964
0.12276910479883604,0.3011376923593844
0.12419213527017846,0.3030105503662388
0.12563166024741215,0.30487668839459714
0.12708787092020596,0.30683354613265235
0.12856096069432965,0.30877897990726433
0.130051125217341,0.31070761373563605
0.13155856240457053,0.3127968550500638
0.1330834724654076,0.31483636852362074
0.1346260579298911,0.3168194341778106
0.13618652367560827,0.31889389153954706
0.1377650769549055,0.3209629729184867
0.13936192742241435,0.3230313822995766
0.14097728716289676,0.3252348632484376
0.142611370719413,0.3273805523822324
0.14426439512181588,0.3294449297762247
0.14593657991557576,0.33157314696592965
0.1476281471909391,0.33358712452120154
0.14933932161242533,0.3357469256098381
0.15107033044866555,0.33787783079094147
0.15282140360258709,0.34011155164303475
0.15459277364194784,0.34226933673812243
0.15638467583022478,0.3445091055708622
0.15819734815786016,0.3468436261003965
0.16003103137387018,0.34905517102345274
0.16188596901781993,0.35125797997446406
0.1637624074521689,0.3534540689469794
0.16566059589499152,0.3557240776829514
0.16758078645307686,0.3579994624017203
0.16952323415541215,0.36031516699146565
0.1714881969870541,0.3626254955984141
0.17347593592339325,0.3650520798333445
0.1754867149648152,0.3674235602446072
0.1775208011717636,0.3698192325784557
0.1795784647002097,0.37229621665210677
0.18165997883753285,0.3748545124655601
0.18376562003881725,0.3773187285800686
0.18589566796356882,0.3797990726429676
0.18805040551285834,0.38234392849942883
0.1902301188668946,0.38482964854512464
0.19243509752303323,0.38734292050265434
0.19466563433422632,0.3898165445870573
0.19692202554791735,0.3923916403467509
0.19920457084538712,0.39503662388280364
0.20151357338155584,0.39761373563604596
0.20384933982524642,0.40023318325381363
0.20621218039991446,0.4027834150930717
0.2086024089248505,0.4054740944828977
0.21102034285685967,0.4082313016598347
0.21346630333242453,0.4109844768496741
0.21594061521035676,0.41369195618574023
0.21844360711494284,0.41644781936697806
0.22097561147959033,0.41918419461057727
0.22353696459097966,0.4221322491768026
0.22612800663372795,0.4251105436462604
0.2287490817355704,0.4280525502318392
0.2314005380130654,0.43101202876150796
0.23408272761782944,0.4341072508567973
0.23679600678330787,0.4371446811370204
0.23954073587208793,0.44016598346885283
0.24231727942376008,0.44327195752973586
0.24512600620333397,0.4463308917411464
0.24796728925021602,0.4494805456622538
0.2508415059277541,0.452678583428533
0.2537490379733572,0.4557307976614474
0.2566902715491952,0.45901888313957395
0.25966559729348726,0.46222565687789796
0.26267541037238384,0.4656004300786238
0.26572011053245065,0.4688152677911431
0.26880010215376077,0.4721934009811169
0.2719157943036019,0.4755123983603252
0.2750676007908067,0.4789765472750487
0.2782559402207126,0.4824561521403131
0.28148123605075814,0.48603319669377065
0.28474391664672477,0.48951548955043345
0.28804441533962977,0.49301861434043415
0.2913831704832789,0.4965936429003427
0.2947606255124859,0.5001041596666891
0.29817722900196736,0.5036724682481015
0.30163343472591975,0.5072737047241449
0.30512970171828707,0.5110019487937638
0.30866649433372745,0.5147631207580136
0.3122442823092858,0.5185505006383979
0.3158635408267819,0.5224675761037565
0.31952475057592133,0.5263765875949196
0.32322839781813806,0.5302956790538269
0.3269749744511768,0.5342403064310195
0.33076497807442423,0.5380861501243196
0.3345989120549975,0.5420818493380821
0.3384772855945983,0.5462388280357503
0.34240061379714254,0.5503319669377058
0.34636941773717345,0.5544405617902023
0.3503842245290676,0.5586297963846516
0.3544455673970435,0.5628089510113566
0.3585539857459817,0.5669941536187084
0.36271002523306484,0.5713688596196492
0.3669142378402494,0.5757926214636113
0.3711671819475767,0.580227135273167
0.37546942240733366,0.5846488811235804
0.37982153061907364,0.5892809623009206
0.3842240846055061,0.5938801155836301
0.38867766908926676,0.5985142127545191
0.393182875570577,0.6030555742221624
0.39774030240580366,0.607840870909213
0.40235055488692933,0.6124722800887038
0.4070142453219439,0.6171856730058464
0.4117319931161679,0.6219716416907466
0.4165044248545185,0.6268039782272697
0.42133217438472886,0.6317014985552045
0.4262158829015325,0.6366662186681002
0.43115619903182284,0.6417088905315503
0.43615377892080054,0.6466460587326119
0.441209286319119,0.6517807943014582
0.4463233926710397,0.6567885222767288
0.4514967772036102,0.6619750016799946
0.4567301270168747,0.6671648410725085
0.4620241371751313,0.6723815603790068
0.46737951079924633,0.6776144076338956
0.47279695916003905,0.6830320542974262
0.4782772017727485,0.6885592366104428
0.4838209664925957,0.6940299711040925
0.48942898961145315,0.6995652173913043
0.49510201595563513,0.7051051676634635
0.5008407989848213,0.710767421544251
0.5066461008921268,0.7165002351992473
0.5125186927053332,0.7223472884886768
0.5184593543892912,0.7279490625629997
0.5244688749495119,0.7336583562932599
0.5305480525369574,0.7395296015052751
0.5366976945540476,0.7454055507022377
0.5429186177618943,0.7513386197164168
0.5492116483887789,0.7573194005779181
0.5555776222398878,0.7634809488609636
0.5620173848083188,0.7696055372622806
0.5685317913873753,0.7758228613668436
0.5751217071841613,0.7817283784691889
0.5817880074344935,0.7877971910489886
0.5885315775191451,0.7940286271083932
0.595353313081437,0.8004327666151468
0.6022541201461928,0.8066796586250924
0.6092349152400711,0.8130300383038774
0.6162966255132942,0.8192984342450103
0.6234401888627864,0.8256031180700221
0.6306665540567405,0.8319474497681607
0.6379766808606282,0.8382474296082254
0.6453715401646701,0.8445648813923794
0.6528521141127848,0.8508319333378134
0.6604193962330305,0.8569773536724682
0.6680743915695615,0.863058262213561
0.675818116816111,0.8692399704320947
0.6836516004510238,0.8754115986828843
0.6915758828738525,0.8815388750755998
0.6995920165435374,0.8876506955177742
0.707701066118189,0.8937860358846852
0.7159041085964888,0.8996989449633761
0.7242022334607315,0.9055876621194813
0.732596542821523,0.9112727639271554
0.741088151564157,0.9168093542100664
0.7496781874966877,0.9222397688327397
0.7583677914997191,0.9275498958403332
0.7671581176779302,0.9328485988844836
0.7760503335133571,0.9379510785565486
0.7850456200204509,0.9430676701834555
0.794145171902934,0.947878502788791
0.8033501977124734,0.9526678314629393
0.8126619200091946,0.9572233048854244
0.822081575524054,0.9616967945702573
0.8316104153230961,0.9659337410120287
0.8412497049736118,0.9701155836301325
0.8510007247122247,0.9740649149922721
0.8608647696149244,0.9780129023587124
0.8708431497690724,0.9816900745917614
0.880937190447399,0.9851441435387407
0.8911482322840202,0.9883267253544789
0.9014776314524917,0.9912102681271421
0.9119267598459299,0.9938660036287885
0.9224970052592174,0.9959444929776226
0.9331897715733238,0.9974564881392378
0.9440064789417604,0.998453060950205
0.9549485639791966,0.9991465627309992
0.9660174799522646,0.9995537934278611
0.9772146969725725,0.9998125125999596
0.9885417021919574,0.9999294402257913
1.0,1.0


==> data/ELD/LiRA/NHiTS-online/total/roc_SMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.002213560916605067
1.0233165783302449e-05,0.002213560916605067
1.0351779556301762e-05,0.002213560916605067
1.0471768194855202e-05,0.002213560916605067
1.05931476351837e-05,0.002213560916605067
1.0715933998226711e-05,0.002213560916605067
1.084014359178331e-05,0.002213560916605067
1.09657929126781e-05,0.002213560916605067
1.1092898648952227e-05,0.002213560916605067
1.1221477682079803e-05,0.002213560916605067
1.1351547089209991e-05,0.002213560916605067
1.148312414543511e-05,0.002213560916605067
1.1616226326085018e-05,0.002213560916605067
1.1750871309048075e-05,0.002213560916605067
1.1887076977119033e-05,0.002213560916605067
1.2024861420374123e-05,0.002213560916605067
1.216424293857368e-05,0.002213560916605067
1.2305240043592616e-05,0.002213560916605067
1.244787146187906e-05,0.002213560916605067
1.259215613694151e-05,0.002213560916605067
1.2738113231864785e-05,0.002213560916605067
1.288576213185518e-05,0.002213560916605067
1.3035122446815089e-05,0.002213560916605067
1.3186214013947484e-05,0.002213560916605067
1.3339056900390587e-05,0.002213560916605067
1.3493671405883065e-05,0.002288152677911431
1.3650078065460137e-05,0.002288152677911431
1.3808297652180924e-05,0.002288152677911431
1.3968351179887397e-05,0.002288152677911431
1.4130259905995336e-05,0.002288152677911431
1.429404533431761e-05,0.002288152677911431
1.4459729217920196e-05,0.002288152677911431
1.4627333562011299e-05,0.002288152677911431
1.4796880626863964e-05,0.002288152677911431
1.4968392930772556e-05,0.002288152677911431
1.514189325304352e-05,0.002288152677911431
1.53174046370208e-05,0.002288152677911431
1.5494950393146317e-05,0.002288152677911431
1.567455410205595e-05,0.002288152677911431
1.5856239617711373e-05,0.002288152677911431
1.60400310705682e-05,0.002288152677911431
1.622595287078087e-05,0.002288152677911431
1.6414029711444665e-05,0.002288152677911431
1.6604286571875295e-05,0.002288152677911431
1.6796748720926532e-05,0.002288152677911431
1.6991441720346258e-05,0.0025334318930179426
1.7188391428171457e-05,0.0025334318930179426
1.7387624002162504e-05,0.0025334318930179426
1.7589165903277326e-05,0.0025334318930179426
1.7793043899185774e-05,0.0025334318930179426
1.7999285067824765e-05,0.0025334318930179426
1.8207916800994626e-05,0.0025334318930179426
1.8418966807997107e-05,0.0025334318930179426
1.86324631193156e-05,0.0025334318930179426
1.8848434090337955e-05,0.0025334318930179426
1.906690840512252e-05,0.0025334318930179426
1.9287915080207776e-05,0.0025334318930179426
1.9511483468466162e-05,0.0025334318930179426
1.9737643263002554e-05,0.0025334318930179426
1.9966424501097934e-05,0.0025334318930179426
2.0197857568198782e-05,0.002582487736039245
2.0431973201952705e-05,0.002582487736039245
2.066880249629082e-05,0.002582487736039245
2.09083769055575e-05,0.002582487736039245
2.1150728248687946e-05,0.002582487736039245
2.1395888713434215e-05,0.002582487736039245
2.1643890860640203e-05,0.002582487736039245
2.189476762856621e-05,0.002582487736039245
2.2148552337263592e-05,0.002582487736039245
2.2405278693000182e-05,0.002582487736039245
2.266498079273693e-05,0.002582487736039245
2.2927693128656486e-05,0.002582487736039245
2.3193450592744275e-05,0.002582487736039245
2.3462288481422625e-05,0.002582487736039245
2.3734242500238664e-05,0.002690679389825953
2.4009348768606518e-05,0.002690679389825953
2.4287643824604503e-05,0.002690679389825953
2.45691646298279e-05,0.002690679389825953
2.4853948574297985e-05,0.002690679389825953
2.5142033481427965e-05,0.002690679389825953
2.543345761304648e-05,0.002690679389825953
2.5728259674479322e-05,0.002690679389825953
2.6026478819690045e-05,0.002690679389825953
2.63281546564802e-05,0.002690679389825953
2.6633327251749808e-05,0.002690679389825953
2.694203713681882e-05,0.0027693031382299573
2.7254325312810276e-05,0.0027693031382299573
2.7570233256095827e-05,0.0027693031382299573
2.7889802923804396e-05,0.0027693031382299573
2.8213076759394707e-05,0.0027693031382299573
2.8540097698292373e-05,0.0027693031382299573
2.8870909173592345e-05,0.0027693031382299573
2.9205555121827452e-05,0.0027693031382299573
2.95440799888038e-05,0.0027693031382299573
2.9886528735503827e-05,0.0027693031382299573
3.0232946844057763e-05,0.0027693031382299573
3.0583380323784315e-05,0.002969558497412808
3.0937875717301366e-05,0.002969558497412808
3.12964801067075e-05,0.002969558497412808
3.165924111983521e-05,0.002969558497412808
3.20262069365765e-05,0.002969558497412808
3.2397426295281954e-05,0.002969558497412808
3.277294849923382e-05,0.002969558497412808
3.315282342319423e-05,0.002969558497412808
3.353710152002929e-05,0.002969558497412808
3.392583382740992e-05,0.0030703581748538406
3.4319071974590426e-05,0.0030703581748538406
3.4716868189265594e-05,0.0030703581748538406
3.511927530450728e-05,0.0030703581748538406
3.552634676578139e-05,0.0030703581748538406
3.5938136638046256e-05,0.0030703581748538406
3.6354699612933176e-05,0.0030703581748538406
3.677609101601031e-05,0.0030703581748538406
3.720236681413066e-05,0.003210805725421679
3.7633583622865324e-05,0.003210805725421679
3.806979871402284e-05,0.003210805725421679
3.8511070023255685e-05,0.003210805725421679
3.895745615775501e-05,0.003210805725421679
3.940901640403448e-05,0.003210805725421679
3.986581073580439e-05,0.003210805725421679
4.032789982193705e-05,0.003409717088905316
4.079534503452449e-05,0.003409717088905316
4.1268208457029516e-05,0.003409717088905316
4.174655289253135e-05,0.003409717088905316
4.223044187206672e-05,0.003409717088905316
4.271993966306776e-05,0.003409717088905316
4.321511127789762e-05,0.003409717088905316
4.371602248248502e-05,0.003482964854512466
4.422273980505897e-05,0.003482964854512466
4.473533054498463e-05,0.003482964854512466
4.525386278170167e-05,0.003482964854512466
4.577840538376616e-05,0.003482964854512466
4.6309028017997366e-05,0.003482964854512466
4.684580115873045e-05,0.003482964854512466
4.738879609717651e-05,0.003535380686781802
4.793808495089107e-05,0.003535380686781802
4.8493740673352334e-05,0.003535380686781802
4.9055837063650453e-05,0.003535380686781802
4.962444877628913e-05,0.003535380686781802
5.0199651331100794e-05,0.003535380686781802
5.0781521123276707e-05,0.0035998924803440626
5.137013543351339e-05,0.0035998924803440626
5.196557243827657e-05,0.0035998924803440626
5.2567911220184194e-05,0.0035998924803440626
5.3177231778509664e-05,0.0035998924803440626
5.379361503980698e-05,0.0037040521470331294
5.441714286865888e-05,0.0037040521470331294
5.5047898078549675e-05,0.0037040521470331294
5.5685964442864085e-05,0.0037040521470331294
5.633142670601352e-05,0.0037040521470331294
5.698437059469136e-05,0.0037040521470331294
5.764488282925873e-05,0.0037504199986560043
5.8313051135262185e-05,0.0037504199986560043
5.8988964255084936e-05,0.0037504199986560043
5.9672711959733106e-05,0.0037504199986560043
6.0364385060758635e-05,0.0037504199986560043
6.106407542232036e-05,0.0038915395470734493
6.177187597338488e-05,0.0038915395470734493
6.248788072006888e-05,0.0038915395470734493
6.321218475812448e-05,0.0038915395470734493
6.394488428556937e-05,0.00398629124386802
6.468607661546321e-05,0.00398629124386802
6.543586018883229e-05,0.00398629124386802
6.619433458774387e-05,0.00398629124386802
6.696160054853215e-05,0.00398629124386802
6.773775997517745e-05,0.00405080303743028
6.852291595284057e-05,0.00405080303743028
6.9317172761554e-05,0.00405080303743028
7.012063589007177e-05,0.00405080303743028
7.09334120498799e-05,0.004161682682615416
7.17556091893692e-05,0.004161682682615416
7.258733650817246e-05,0.004161682682615416
7.342870447166758e-05,0.004161682682615416
7.42798248256491e-05,0.004222834486929642
7.514081061116962e-05,0.004222834486929642
7.601177617955322e-05,0.004222834486929642
7.689283720758305e-05,0.004222834486929642
7.778411071286482e-05,0.004326322155769102
7.868571506936843e-05,0.004326322155769102
7.959777002314978e-05,0.004326322155769102
8.05203967082547e-05,0.004326322155769102
8.145371766280736e-05,0.0043767219944896175
8.239785684528512e-05,0.0043767219944896175
8.335293965098187e-05,0.0043767219944896175
8.43190929286625e-05,0.0044452657751495196
8.529644499741017e-05,0.0044452657751495196
8.628512566366886e-05,0.0044452657751495196
8.728526623848371e-05,0.0044452657751495196
8.829699955494083e-05,0.004508511398447797
8.932045998580959e-05,0.004509330166792491
9.03557834613892e-05,0.004510158425572955
9.140310748756223e-05,0.004610577246152812
9.246257116405733e-05,0.004610577246152812
9.353431520292377e-05,0.004610577246152812
9.461848194721992e-05,0.004620657213896916
9.571521538991856e-05,0.004620657213896916
9.682466119303115e-05,0.004620657213896916
9.794696670695385e-05,0.004644849136482763
9.908228099003788e-05,0.004644849136482763
0.00010023075482838654,0.004644849136482763
0.00010139254075588153,0.0046811370203615355
0.00010256779307444219,0.0046811370203615355
0.00010375666787451859,0.0046811370203615355
0.00010495932305582277,0.004716080908541092
0.00010617591834830001,0.004716080908541092
0.00010740661533334334,0.004716080908541092
0.00010865157746525384,0.004839728512868758
0.00010991097009294972,0.004839728512868758
0.0001111849604819271,0.00496875209999328
0.00011247371783647519,0.00496875209999328
0.00011377741332214914,0.00496875209999328
0.00011509622008850323,0.005028559908608292
0.00011643031329208767,0.005028559908608292
0.00011777987011971193,0.0050547678247429605
0.0001191450698119776,0.0050547678247429605
0.00012052609368708426,0.0050547678247429605
0.00012192312516491107,0.005154223506484779
0.0001233363497913776,0.005154223506484779
0.00012476595526308696,0.005246287211880922
0.00012621213145225474,0.005246287211880922
0.00012767507043192657,0.005246287211880922
0.0001291549665014884,0.005282575095759694
0.00013065201621247213,0.005282575095759694
0.00013216641839466052,0.005347086889321955
0.00013369837418249466,0.005347086889321955
0.00013524808704178755,0.005394798736644043
0.0001368157627967472,0.005394798736644043
0.00013840160965731315,0.005441838586116525
0.00014000583824680976,0.005441838586116525
0.00014162866162991988,0.0055668301861434046
0.0001432702953409831,0.0055668301861434046
0.00014493095741262166,0.005701229756064781
0.00014661086840469845,0.005701229756064781
0.00014831025143361044,0.005733485652845911
0.00015002933220192182,0.005733485652845911
0.00015176833902834055,0.005796653450708958
0.00015352750287804228,0.005796653450708958
0.000155307057393346,0.005852429272226328
0.00015710723892474503,0.005852429272226328
0.00015892828656229778,0.005937772999126402
0.00016077044216738237,0.005937772999126402
0.00016263395040481922,0.005948524964720113
0.00016451905877536624,0.005948524964720113
0.00016642601764859036,0.006037228680868221
0.00016835508029612023,0.006082924534641489
0.00017030650292528443,0.006082924534641489
0.0001722805447131394,0.006183052214232915
0.00017427746784089192,0.006183052214232915
0.00017629753752872057,0.006213964115314831
0.0001783410220710008,0.006316107788455078
0.00018040819287193827,0.006316107788455078
0.00018249932448161524,0.00641690746589611
0.00018461469463245476,0.00641690746589611
0.0001867545842761076,0.006481419259458369
0.00018891927762076664,0.006527115113231638
0.00019110906216891378,0.006527115113231638
0.0001933242287555045,0.00656541899065923
0.00019556507158659492,0.006658826691754586
0.00019783188827841644,0.006658826691754586
0.0002001249798969037,0.006709226530475102
0.00020244465099768038,0.00679793024662321
0.00020479120966650856,0.00679793024662321
0.0002071649675602069,0.006902761911161885
0.0002095662399480433,0.006982057657415495
0.0002119953457536071,0.006998185605806062
0.00021445260759716674,0.006998185605806062
0.00021693835183851843,0.007053961427323433
0.00021945290862033137,0.0070989852832470945
0.0002219966119119955,0.00715341710906525
0.0002245697995539774,0.00715341710906525
0.0002271728133026905,0.007211880921981051
0.0002298059988758851,0.007264968752099993
0.0002324697059985648,0.007312008601572474
0.00023516428844943486,0.007312008601572474
0.00023789010410788932,0.007382568375781199
0.00024064751500154242,0.007424232242456824
0.00024343688735431105,0.007453800147839527
0.00024625859163505465,0.007484040051071837
0.00024911300260677886,0.00752637591559707
0.0002520004993764092,0.007568711780122303
0.0002549214654451423,0.007568711780122303
0.0002578762887593801,0.007592903702708151
0.0002608653617622548,0.0076070156575498964
0.00026388908144575103,0.007648007526375916
0.0002669478494034321,0.007687655399502722
0.00027004207188377727,0.00776560715005712
0.0002731721598441376,0.007822726967273704
0.000276338529005317,0.007838182917814664
0.00027954159990678566,0.007859014851152476
0.0002827817979625341,0.007877830790941471
0.0002860595535175742,0.007936294603857268
0.000289375301905095,0.007965190511390365
0.0002927294835042816,0.007992742423224246
0.00029612254379880347,0.00804986224044083
0.00029955493343598134,0.00811235804045427
0.0003030271082866396,0.008182917814662993
0.0003065395295056527,0.008190981788858276
0.00031009266359319264,0.008210469726496876
0.00031368698245668765,0.008225925677037832
0.00031732296347349763,0.00826086956521739
0.00032100108955431715,0.008306565418990658
0.00032472184920731285,0.008318661380283582
0.00032848573660300434,0.008331429339426114
0.0003322932516398972,0.008373093206101741
0.0003361449000108765,0.008447012969558496
0.0003400411932703706,0.008485316846986089
0.00034398264890229247,0.008520932733015255
0.00034796979038876914,0.008541764666353067
0.0003520031472796679,0.008569988576036556
0.0003560832552629278,0.00861232444056179
0.000360210656235707,0.008725220079295746
0.00036438589837635443,0.008737988038438277
0.0003686095362172158,0.00880182783415093
0.00037288213071828336,0.00881056380619582
0.00037720424934169976,0.00895705933741012
0.00038157646612712486,0.008972515287951078
0.00038599936176797673,0.009009475169679457
0.00039047352368855597,0.009099522881526781
0.0003949995461220643,0.009124386801962234
0.000399578030189527,0.009212418520260734
0.00040420958397963103,0.009250050399838722
0.0004088948226294864,0.009304482225656878
0.00041363436840632776,0.009426113836435723
0.00041842885079015847,0.009474497681607418
0.0004232789065573553,0.009635105167663463
0.00042818517986524155,0.009736576842954103
0.0004331483223376403,0.009784960688125798
0.00043816899315141946,0.009830656541899064
0.00044324785912404005,0.009879040387070761
0.00044838559480211905,0.00993078422149049
0.0004535828825510191,0.009957664135474767
0.00045884041264547613,0.010006047980646462
0.0004641588833612782,0.010118943619380417
0.0004695390010680063,0.010160607486056045
0.0004749814803228505,0.010310463006518378
0.0004804870439655134,0.01041395067535784
0.0004860564232142139,0.01045023855923661
0.0004916903577628031,0.010511390363550838
0.0004973895958790067,0.010574558161413884
0.0005031548945038057,0.010610846045292655
0.0005089870193519685,0.01068543780659902
0.0005148867450137498,0.010761373563604595
0.0005208548550577665,0.010820509374370003
0.0005268921421350677,0.010862845238895235
0.0005329994080844093,0.010966332907734695
0.0005391774640387505,0.011003292789463073
0.0005454271305329836,0.011053020630333983
0.0005517492376129129,0.011129628385189166
0.0005581446249454966,0.011167260264767154
0.0005646141419303673,0.011254619985216046
0.0005711586478126435,0.01126671594650897
0.0005777790117970507,0.011358779651905113
0.0005844761131633638,0.011405819501377597
0.0005912508413831881,0.011470331294939856
0.0005981040962380944,0.011669914656273098
0.0006050367879391225,0.011758618372421207
0.0006120498372476703,0.011860090047711847
0.0006191441755977848,0.01199516161548283
0.0006263207452198692,0.012045561454203347
0.0006335804992658254,0.012124185202607352
0.0006409244019356456,0.01219541697466568
0.0006483534286054727,0.012259928768227941
0.0006558685659571436,0.012399704320946172
0.0006634708121092351,0.012419864256434378
0.0006711611767496287,0.012470264095154896
0.0006789406812696112,0.01257509575969357
0.0006868103588995307,0.012650359518849541
0.000694771254846024,0.01273234325650158
0.0007028244264308353,0.01282507895974733
0.0007109709432312439,0.01285531886297964
0.0007192118872221193,0.012917142665143471
0.0007275483529196233,0.012965526510315167
0.0007359814475265771,0.013054230226463275
0.0007445122910795143,0.013112022041529467
0.0007531420165974376,0.01322357368456421
0.0007618717702322999,0.013297493448020965
0.0007707027114212304,0.013364021235132048
0.0007796360130405236,0.013442644983536053
0.0007886728615614156,0.013495060815805388
0.0007978144572076629,0.013577044553457429
0.0008070620141149507,0.013620052415832268
0.0008164167604921472,0.013671796250252
0.0008258799387844272,0.013758483972851284
0.0008354528058382871,0.013837779719104899
0.0008451366330684721,0.013947315368590821
0.0008549327066268384,0.014055507022377529
0.0008648423275731727,0.014149586721322494
0.0008748668120479914,0.014204690544990257
0.0008850074914473438,0.014271218332101338
0.00089526571259964,0.014342450104159665
0.0009056428379445294,0.014414353874067604
0.0009161402457138521,0.014501041596666892
0.0009267593301146883,0.014560177407432295
0.0009375015015145289,0.014650897117129224
0.0009483681866285928,0.01469054499025603
0.0009593608287093146,0.01473825683757812
0.0009704808877380307,0.014812176601034876
0.0009817298406188842,0.014898864323634164
0.00099310918137498,0.01496001612794839
0.0010046204213468132,0.015017135945164975
0.001016265089392995,0.015129359586049326
0.0010280447320933097,0.015216047308648612
0.0010399609139541202,0.015333646932329813
0.0010520152176161591,0.015403534708688932
0.0010642092440647246,0.015472078489348834
0.001076544612842316,0.01553793427861031
0.0010890229622637305,0.015619918016262349
0.001101645949633657,0.015693165781869498
0.001114415251466788,0.015790605470062495
0.0011273325637104871,0.015839661313083796
0.0011403996019700331,0.015952556951817753
0.0011536181017364785,0.01604126066796586
0.0011669898186171474,0.016146092332504535
0.0011805165285688054,0.016248236005644782
0.0011942000281335325,0.016326187756199182
0.0012080421346773289,0.016402123513204758
0.0012220446866314887,0.016510315166991467
0.0012362095437367692,0.016585578926147433
0.0012505385872903913,0.016706538539076676
0.0012650337203959038,0.016792554263826358
0.0012796968682159415,0.016878569988576037
0.001294529978227916,0.017036489483233656
0.0013095350204826678,0.01717559303810228
0.0013247139878661174,0.017271016732746454
0.0013400688963639508,0.017355016463947315
0.001355601785329369,0.017436328203749747
0.0013713147177539455,0.017518311941401788
0.001387209780541621,0.01764464753712788
0.001403289084785873,0.017725287279080706
0.0014195547660501016,0.017852294872656407
0.0014360089846512606,0.01794032659095491
0.0014526539259467812,0.018006182380216385
0.0014694918006248172,0.018111014044755055
0.0014865248449978572,0.018219205698541765
0.0015037553212997384,0.018313957395336332
0.001521185517986105,0.01843827699751361
0.0015388177500383464,0.018592836502923194
0.001556654359271062,0.018697668167461864
0.0015746977146430866,0.018799139842752503
0.001592950212572123,0.018960419326658155
0.0016114142772530198,0.019092802903030708
0.0016300923609797412,0.019245346414891472
0.0016489869444710648,0.019334722128889186
0.001668100537200059,0.019440897789127075
0.0016874356777273757,0.01962972918486661
0.001706994934038408,0.019756736778442308
0.001726780903884356,0.019813856595658895
0.0017467962151272458,0.01997580807741415
0.0017670435260889468,0.020085343726900073
0.0017875255259042354,0.020222431288219878
0.0018082449348779518,0.020301055036623883
0.0018292045048462937,0.020428062630199584
0.0018504070195423021,0.020589342114105232
0.0018718552949655793,0.020748605604462067
0.0018935521797562953,0.020892413144277942
0.0019155005555735278,0.021029500705597743
0.0019377033374779887,0.021173308245413615
0.0019601634743191855,0.02132517975942477
0.001982883949127071,0.02145084335730126
0.002005867779508234,0.02155769101538875
0.002029118018046678,0.021689150203698816
0.002052637752709252,0.021858746052012636
0.0020764301072557748,0.02198911363483637
0.0021004982416539153,0.022151065116591626
0.0021248453524988827,0.022311000604798063
0.0021494746734379805,0.0224897520327935
0.00217438947560008,0.022737047241448826
0.0021995930680300748,0.022974262482360057
0.0022250887981283695,0.023220213695316176
0.002250880052095462,0.02341576506955178
0.00227697025538168,0.023588468516900742
0.0023033628731421313,0.0237887238760836
0.002330061410696925,0.023993683220213696
0.002357069413996728,0.024310866205228144
0.0023843904700937206,0.024603185269807138
0.002412028207618007,0.02479873664404274
0.00243998629725955,0.025067535783885493
0.0024682684522556926,0.025238223237685643
0.0024968784288843266,0.02552180633021974
0.0025258200269627847,0.02592970902493112
0.002555097090352507,0.026338283717492104
0.0025847135074695635,0.02659767488744036
0.002614673211801092,0.026839594113298837
0.00264498018242772,0.02703984947248169
0.002675638444552045,0.027324776560715004
0.0027066520700332413,0.027588199717760904
0.0027380251779278576,0.02779383105974061
0.0027697619350368907,0.028066662186681003
0.002801866556459195,0.028250117599623682
0.002834343306151309,0.028444324978160067
0.0028671964974937695,0.02865130031583899
0.0029004304938639917,0.028895907533095892
0.002934049709215787,0.029123042806263023
0.0029680586086656023,0.02944828976547275
0.003002461709085549,0.029657953094550098
0.0030372635797033115,0.029867616423627445
0.0030724688427090033,0.03007727975270479
0.003108082173869064,0.03029971104092467
0.0031441083031472647,0.030487870438814596
0.00318055201533292,0.03073718164101875
0.0032174181506763717,0.031038236677642626
0.003254711605531848,0.031207580135743568
0.003292437333007769,0.03144613937235401
0.0033306003436245884,0.031690074591761305
0.003369205705980267,0.0318950339358914
0.003408258547423452,0.03210671325851757
0.0034477640547344642,0.03225724077682951
0.0034877274748141775,0.03248236005644782
0.003528154115380883,0.03265909549089443
0.0035690493456752297,0.03284523889523554
0.0036104185971733375,0.03304146226732074
0.0036522673643081755,0.03319602177273033
0.0036946012051993025,0.033392917142665145
0.003737425742391064,0.03359854848464485
0.0037807466635993493,0.03381157180297023
0.0038245697224669993,0.034069618977219274
0.0038689007393279753,0.0342483704052147
0.003913745601980384,0.034409649889120354
0.0039591102664684585,0.034658961091324506
0.004005000757873611,0.03485249647201129
0.004051423171114647,0.03505611182044217
0.0040983836717572615,0.03525233519252738
0.004145888496832911,0.03548686244204018
0.004193943955667186,0.03572071769370338
0.004242556430717777,0.03594382097977287
0.004291732378422158,0.03618910019487938
0.004341478330055092,0.03640749949600162
0.004391800892596086,0.036700490558430214
0.004442706749606883,0.036914185874605196
0.004494202662119142,0.03715207311336604
0.0045462954695324,0.03742960822525368
0.004598992090522438,0.03769773536724683
0.004652299523960189,0.037938310597406086
0.004706224849841282,0.03820038975875277
0.004760775230226368,0.03844432497816007
0.00481595791019235,0.03876486795242255
0.004871780218794631,0.03906793898259525
0.004928249570040513,0.03940729789664673
0.004985373463873894,0.03971977689671393
0.005043159487171359,0.04002419192258584
0.005101615314749833,0.04036758282373496
0.005160748710385908,0.04064847792487064
0.005220567527846975,0.041001276795914254
0.005281079711934331,0.04139842752503192
0.005342293299538352,0.04183321013372757
0.005404216420705915,0.04226933673812244
0.00546685729972018,0.04268866339627713
0.0055302242561929005,0.043169141858746055
0.005594325706169377,0.0436234124050803
0.005659170163246243,0.04403736308043814
0.005724766239702178,0.04450843357301257
0.005791122647641758,0.04491566426987433
0.005858248200152536,0.0453020630333983
0.005926151812475552,0.045699885760365565
0.005994842503189409,0.04598884483569653
0.006064329395408062,0.04636314763792756
0.006134621717992506,0.046781130300383035
0.0062057288067765,0.047279752704791345
0.0062776601058065,0.047777031113500436
0.006350425168595962,0.04817485384046771
0.00642403365939419,0.04864928432229017
0.006498495354469888,0.04919427457832135
0.006573820143409586,0.0498044486257644
0.006650018030431118,0.05032188696996169
0.006727099135712337,0.0507916134668369
0.006805073696735206,0.05128351589274914
0.0068839520696454964,0.05182044217458505
0.006963744730628222,0.05233183253813588
0.007044462277299037,0.052765943148981934
0.007126115430111745,0.05322491768026342
0.007208715033782135,0.053781331899737925
0.007292272058728313,0.0541603386869162
0.007376797602527731,0.05462737719239299
0.007462302891391108,0.055181103420469044
0.007548799281653432,0.05558900611518043
0.007636298261282241,0.05593508500772797
0.0077248114514034,0.05646193132181977
0.007814350607844541,0.05682481016060749
0.00790492762269642,0.05725824877360393
0.007996554525892346,0.05770243935219408
0.008089243486805939,0.05804919024259122
0.008183006815867389,0.05855251663194677
0.008277856966198472,0.05899065922989046
0.00837380653526649,0.059464417713863314
0.008470868266557402,0.05992272024729521
0.008569055051268348,0.060307103017270346
0.008668379930019773,0.06069014179154627
0.008768856094587427,0.06109535649485922
0.008870496889654403,0.06162287480680062
0.00897331581458352,0.062063033398293124
0.009077326525210223,0.06245884013171158
0.009182542835656282,0.06299979840064512
0.009288978720164497,0.06342114105234864
0.009396648314954691,0.06386197164169075
0.009505565920101192,0.06436328203749749
0.009615746001432095,0.06470264095154896
0.009727203192450537,0.06510113567636583
0.009839952296278227,0.0656152140313151
0.009954008287621519,0.06609972448088167
0.010069386314760271,0.06648612324440563
0.010186101701559752,0.06696928969827297
0.010304169949505875,0.06741415227471273
0.01042360673976401,0.06786035884685168
0.010544427935261684,0.06836502923190646
0.010666649582795389,0.06877427592231704
0.010790287915161836,0.06918352261272764
0.01091535935331391,0.06961561723002486
0.011041880508541602,0.07002284792688664
0.011169868184678225,0.07045695853773268
0.011299339380332217,0.0709858208453733
0.011430311291144786,0.07142866742826423
0.011562801312073753,0.07182447416168268
0.011696827039703846,0.07226799274242322
0.01183240627458378,0.07275250319198978
0.011969557023590427,0.07313890195551373
0.012108297502320394,0.07362274040723069
0.012248646137509308,0.07404139506753579
0.012390621569479156,0.07455480142463544
0.012534242654613994,0.07504199986560042
0.01267952846786434,0.07549627041193469
0.012826498305280598,0.07598145285935085
0.012975171686575868,0.0765130031583899
0.013125568357718427,0.0770801693434581
0.013277708293554291,0.07759491969625697
0.013431611700460153,0.07818157381896378
0.013587299019027091,0.07870909213090518
0.013744790926775366,0.07919629057187016
0.013904108340900697,0.07980713661716284
0.014065272421052363,0.0803507828774948
0.014228304572143519,0.08084671729050467
0.014393226447194065,0.08138901955513742
0.014560059950206485,0.0819246018412741
0.014728827239075018,0.08244069618977219
0.014899550728528537,0.0829695584974128
0.015072253093107555,0.083495732813655
0.01524695727017573,0.08401115516430348
0.015423686462966274,0.0846394731536859
0.01560246414366368,0.08516900745917613
0.015783314056521166,0.08569249378401989
0.01596626022101425,0.08628855587662118
0.01615132693503091,0.08682951414555473
0.01633853877809862,0.08739063234997649
0.016527920614648955,0.08794771856730059
0.0167194975973199,0.08855654861904443
0.016913295170296487,0.08910489886432363
0.01710933907269015,0.08967340904509105
0.01730765534195726,0.09020428734628048
0.01750827031735725,0.09084066930985821
0.017711210643450888,0.09148511524763121
0.017916503273639015,0.09202607351656475
0.018124175473742375,0.09255291983065654
0.018334254825622908,0.09316846986089644
0.018546769230846995,0.09370741213628116
0.018761746914391215,0.09432632215576911
0.018979216428391014,0.0950278879107587
0.019199206655932846,0.09560849405281903
0.019421746814890263,0.09636314763792755
0.019646866461804465,0.09696660170687454
0.01987459549580984,0.09755392782743096
0.02010496416260499,0.09825347758887172
0.02033800305846982,0.09884416369867617
0.020573743134329137,0.0995027215912909
0.02081221569986339,0.10012364760432768
0.021053452427667062,0.10079833344533298
0.02129748535745521,0.10141724346482092
0.021544346900318843,0.10205429742624823
0.02179406984302956,0.10274645521134333
0.0220466873523941,0.10340635709965729
0.022302232979659387,0.10408440292991061
0.022560740664968614,0.10467172905046702
0.022822244741868985,0.10532423896243533
0.023086779941871697,0.10601975673677844
0.023354381399064792,0.10664404273906322
0.023625084654779475,0.10739533633492374
0.023898925662310503,0.10810631005980782
0.024175940791691306,0.10875344398897924
0.024456166834524465,0.10952288152677911
0.024739641008868142,0.110292319064579
0.025026400964179192,0.11110610846045292
0.025316484786313556,0.1117969222498488
0.025609931002584595,0.11254821584570932
0.025906778586880088,0.11330690141791547
0.026207066964838526,0.11411665882669175
0.02651083601908539,0.11484644849136483
0.026818126094530156,0.11564746992809623
0.02712897800372467,0.11650426718634502
0.027443433032283655,0.11724749680801021
0.02776153294436801,0.11799543041462268
0.028083319988231725,0.11880921981049661
0.028408836901833042,0.11965795309455012
0.028738126918510663,0.12043142261944761
0.029071233772725785,0.12124790000671996
0.029408201705870638,0.1220603454068947
0.029749075472144403,0.12291781466299308
0.030093900344497212,0.12377393992339222
0.03044272212064303,0.12460788925475437
0.030795587129142266,0.12561991801626232
0.03115254223555488,0.12654929104226867
0.03151363484866479,0.12739936832202137
0.031878912926776456,0.12827632551575835
0.03224842498408442,0.12909750688797797
0.0326222200971167,0.1300584638129158
0.03300034791125285,0.13106444459377728
0.03338285864731761,0.13194543377461193
0.033769803108250916,0.13288959075330958
0.03416123268585528,0.13387137961158524
0.034557199367621395,0.1348746724010483
0.03495775574363275,0.13589476513675156
0.035362955013550426,0.13688058598212485
0.03577285099367873,0.13793159061891003
0.0361874981241128,0.1389946912169881
0.03660695147596903,0.13995564814192596
0.03703126675869927,0.14097238088838115
0.03746050032748993,0.1420805053423829
0.037894709190746674,0.14322290168671462
0.03833395101766601,0.14428398629124387
0.03877828414589457,0.14535380686781804
0.03922776758927719,0.14635844365298029
0.03968246104569482,0.1473926483435253
0.040142424904993215,0.14855318862979638
0.040607720257003654,0.14953699348162086
0.041078408899656464,0.15061958201733755
0.04155455334718875,0.15168335461326526
0.04203621683844714,0.15277871110812447
0.04252346334528682,0.15386869162018682
0.04301635758106795,0.15495128015590348
0.0435149650092505,0.15602446072172568
0.044019351852088745,0.1571554331026141
0.044529585099426554,0.1581567098985283
0.04504573251759458,0.15924064242994423
0.04556786265841064,0.16044351858074055
0.046096044868284336,0.16162757879174788
0.04663034929742731,0.16270680733821652
0.04717084690917017,0.1639271554331026
0.047717609489387455,0.16502855990860826
0.04827070965603183,0.16611518043142262
0.0488302208687788,0.1673227605671662
0.0493962174387832,0.1684463409717089
0.04996877453854884,0.1695309455009744
0.0505479682119124,0.17070895773133526
0.05113387538414326,0.1718184261810362
0.05172657387216019,0.17299509441569788
0.05232614239486662,0.17423627444392178
0.052932660583605615,0.17539412673879445
0.05354620899273607,0.17650964316914183
0.05416686911033152,0.17771923929843425
0.05479472336900287,0.17900208319333377
0.05542985515684669,0.180254687185001
0.05607234882852033,0.1815227471272092
0.05672228971644543,0.18279080706941736
0.05737976414214134,0.18399233922451447
0.05804485942768978,0.18522814326994155
0.05871766390733255,0.18646865130031584
0.05939826693920356,0.1877044553457429
0.060086758917196864,0.18898864323634162
0.0607832312829723,0.1901968953699348
0.06148777653810023,0.19147973926483436
0.062200488256347115,0.19276123916403468
0.06292146109610344,0.19407566695786577
0.06365079081295572,0.19540823869363616
0.06438857427240419,0.1966910825885357
0.06513490946272803,0.19802768631140383
0.0658898955079995,0.1993636180364223
0.06665363268124913,0.20063234997648008
0.06742622241778341,0.20193736980041663
0.06820776732865685,0.20331765338350918
0.06899837121430018,0.20460116927625832
0.0697981390783066,0.20584974128082792
0.07060717714137772,0.20724615281231099
0.07142559285543126,0.20859485249647197
0.07225349491787214,0.21000000000000002
0.07309099328602911,0.2113224917680263
0.07393819919175866,0.21267992742423222
0.07479522515621821,0.2140951548955043
0.07566218500481055,0.21551239836032524
0.07653919388230147,0.2169424097842887
0.0774263682681127,0.21838048518244743
0.07832382599179197,0.2198131845978093
0.07923168624866253,0.22120153215509714
0.08015006961565405,0.2226772394328338
0.08107909806731686,0.22411262683959415
0.08201889499202203,0.22560983804851825
0.08296958520834907,0.22701095356494858
0.08393129498166364,0.2285639405953901
0.08490415204088747,0.23012700759357568
0.0858882855954625,0.23164773872723607
0.08688382635251184,0.23324776560715005
0.08789090653419954,0.23483569652577113
0.08890965989529158,0.23647873126805993
0.08994022174092044,0.23810093407701097
0.09098272894455559,0.2397325448558565
0.09203731996618221,0.24134197970566493
0.09310413487069075,0.2429668705060144
0.09418331534647952,0.24462536119884418
0.0952750047242729,0.2462381560379007
0.09637934799615785,0.2479571265371951
0.09749649183484087,0.24962435320206974
0.0986265846131282,0.2513238357637256
0.09976977642363201,0.2530340702909751
0.10092621909870483,0.2547348968483301
0.10209606623060476,0.2564834352530072
0.10327947319189525,0.25817485384046773
0.10447659715608053,0.259977824070963
0.10568759711848051,0.2617404744304818
0.10691263391734772,0.26356562059001415
0.10815187025522892,0.26543108662052284
0.10940547072057435,0.26725824877360393
0.11067360180959745,0.2691519387137961
0.11195643194838795,0.27102210872925203
0.11325413151528127,0.2729057187017001
0.11456687286348727,0.2747167529063907
0.11589483034398118,0.2765728109670049
0.11723818032865997,0.2786116524427122
0.11859710123376706,0.28054767824742954
0.11997177354358855,0.2825468718500101
0.12136237983442417,0.2844183858611652
0.12276910479883604,0.2864390833949331
0.12419213527017846,0.28838115718029705
0.12563166024741215,0.2903951347355688
0.12708787092020596,0.2923923123446005
0.12856096069432965,0.2944183858611652
0.130051125217341,0.2965392110745245
0.13155856240457053,0.2985585646125933
0.1330834724654076,0.30058127813991
0.1346260579298911,0.30268933539412674
0.13618652367560827,0.3047886566762986
0.1377650769549055,0.3069410657885895
0.13936192742241435,0.3089738592836503
0.14097728716289676,0.31116322827766946
0.142611370719413,0.31329682145017135
0.14426439512181588,0.31549156642698745
0.14593657991557576,0.31765674349842077
0.1476281471909391,0.31982124857200456
0.14933932161242533,0.32192056985417644
0.15107033044866555,0.3242046905449903
0.15282140360258709,0.3264310194207378
0.15459277364194784,0.3286116524427122
0.15638467583022478,0.33090921309051813
0.15819734815786016,0.3331987097641288
0.16003103137387018,0.33550030239903234
0.16188596901781993,0.3377192392984342
0.1637624074521689,0.3401021436731403
0.16566059589499152,0.3425226799274242
0.16758078645307686,0.3448007526375915
0.16952323415541215,0.3471225052079833
0.1714881969870541,0.3495383374773201
0.17347593592339325,0.3518352261272764
0.1754867149648152,0.3543054902224313
0.1775208011717636,0.3567757543175862
0.1795784647002097,0.3592567703783348
0.18165997883753285,0.36174786640682755
0.18376562003881725,0.36415361870842017
0.18589566796356882,0.36678113030038306
0.18805040551285834,0.36927155433102615
0.1902301188668946,0.371936697802567
0.19243509752303323,0.3744795376654794
0.19466563433422632,0.3770344734896848
0.19692202554791735,0.37970700893757137
0.19920457084538712,0.3822800887037162
0.20151357338155584,0.3849748000806398
0.20384933982524642,0.38767623143605945
0.20621218039991446,0.3904213426517035
0.2086024089248505,0.39309992608023653
0.21102034285685967,0.39587393320341374
0.21346630333242453,0.3987037161481083
0.21594061521035676,0.4015287951078557
0.21844360711494284,0.40439889792352657
0.22097561147959033,0.40722397688327394
0.22353696459097966,0.41012230360862845
0.22612800663372795,0.41300047039849475
0.2287490817355704,0.4158967811303004
0.2314005380130654,0.4188985955244943
0.23408272761782944,0.42209999328002146
0.23679600678330787,0.4251730394462738
0.23954073587208793,0.42832470936093003
0.24231727942376008,0.4315502990390431
0.24512600620333397,0.43467105705261744
0.24796728925021602,0.43781197500167995
0.2508415059277541,0.4409461729722465
0.2537490379733572,0.4442826422955447
0.2566902715491952,0.447586183724212
0.25966559729348726,0.45086956521739124
0.26267541037238384,0.45419461057724614
0.26572011053245065,0.45748941603386867
0.26880010215376077,0.4609132450776158
0.2719157943036019,0.46437873798803847
0.2750676007908067,0.4678039110274847
0.2782559402207126,0.4711941401787515
0.28148123605075814,0.47481956857738056
0.28474391664672477,0.47831126940393787
0.28804441533962977,0.481854714064915
0.2913831704832789,0.4854451985753645
0.2947606255124859,0.48919897856326866
0.29817722900196736,0.4928774947920167
0.30163343472591975,0.4967233384853168
0.30512970171828707,0.5005423022646328
0.30866649433372745,0.5044015859149251
0.3122442823092858,0.5082696055372622
0.3158635408267819,0.5122337208520933
0.31952475057592133,0.5161702842550904
0.32322839781813806,0.5200913917075465
0.3269749744511768,0.5240944828976547
0.33076497807442423,0.5281587258920772
0.3345989120549975,0.5321201532155098
0.3384772855945983,0.5362106041260668
0.34240061379714254,0.540386398763524
0.34636941773717345,0.544507761575163
0.3503842245290676,0.5487621799610242
0.3544455673970435,0.5529809824608561
0.3585539857459817,0.5575048719844097
0.36271002523306484,0.5618251461595323
0.3669142378402494,0.5662993078422149
0.3711671819475767,0.5706908137893959
0.37546942240733366,0.5751118876419595
0.37982153061907364,0.579639137154761
0.3842240846055061,0.5842369464417715
0.38867766908926676,0.5889429473825684
0.393182875570577,0.5937342920502655
0.39774030240580366,0.5984564209394531
0.40235055488692933,0.603294133458773
0.4070142453219439,0.6080579262146362
0.4117319931161679,0.6130058463812916
0.4165044248545185,0.618025670317855
0.42133217438472886,0.6230522142329145
0.4262158829015325,0.6280498622404408
0.43115619903182284,0.6331106780458302
0.43615377892080054,0.6382890934749009
0.441209286319119,0.6433660372286809
0.4463233926710397,0.6485901485115247
0.4514967772036102,0.6537907398696324
0.4567301270168747,0.6591875545998253
0.4620241371751313,0.6645299375042
0.46737951079924633,0.669786304683825
0.47279695916003905,0.6752469592097305
0.4782772017727485,0.6808850211679323
0.4838209664925957,0.6863114038035077
0.48942898961145315,0.6918600900477119
0.49510201595563513,0.6975566158188293
0.5008407989848213,0.7032316376587595
0.5066461008921268,0.7090632349976481
0.5125186927053332,0.7149062562999798
0.5184593543892912,0.7207378536388684
0.5244688749495119,0.7265371950809757
0.5305480525369574,0.7325986156844297
0.5366976945540476,0.7384570929373026
0.5429186177618943,0.7445279215106513
0.5492116483887789,0.7504576305355822
0.5555776222398878,0.7565190511390364
0.5620173848083188,0.762545527854311
0.5685317913873753,0.7687715879309186
0.5751217071841613,0.7749049123042806
0.5817880074344935,0.7811114844432497
0.5885315775191451,0.7872649687521001
0.595353313081437,0.7935253007190377
0.6022541201461928,0.8000598078086151
0.6092349152400711,0.8064115314830993
0.6162966255132942,0.8128721188092198
0.6234401888627864,0.8193313621396412
0.6306665540567405,0.8258819971776091
0.6379766808606282,0.8323956723338485
0.6453715401646701,0.8388139237954437
0.6528521141127848,0.8452899670721052
0.6604193962330305,0.8517525703917748
0.6680743915695615,0.8582225656877899
0.675818116816111,0.8645776493515219
0.6836516004510238,0.8709999328002151
0.6915758828738525,0.8775740877629191
0.6995920165435374,0.8838881795578255
0.707701066118189,0.8902284792688665
0.7159041085964888,0.8964101874874
0.7242022334607315,0.9024850480478461
0.732596542821523,0.9085471406491499
0.741088151564157,0.9144540017471943
0.7496781874966877,0.9202291512667159
0.7583677914997191,0.9258470532894295
0.7671581176779302,0.9313312277400712
0.7760503335133571,0.9365882669175459
0.7850456200204509,0.9417895302735031
0.794145171902934,0.9468113702036153
0.8033501977124734,0.9516181708218534
0.8126619200091946,0.9564464753712787
0.822081575524054,0.9610059807808614
0.8316104153230961,0.9653497748807205
0.8412497049736118,0.9696035212687318
0.8510007247122247,0.9736771722330488
0.8608647696149244,0.9775304079026947
0.8708431497690724,0.9811571802970231
0.880937190447399,0.9845400174719441
0.8911482322840202,0.9877689671393053
0.9014776314524917,0.9908205093743699
0.9119267598459299,0.9936079564545395
0.9224970052592174,0.9961024124722802
0.9331897715733238,0.9978354949264162
0.9440064789417604,0.9987877158793091
0.9549485639791966,0.9993851219676098
0.9660174799522646,0.9997177609031652
0.9772146969725725,0.9998965123311606
0.9885417021919574,0.9999536321483771
1.0,1.0


==> data/ELD/LiRA/NHiTS-online/total/roc_SeasonalityLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.004305490222431288
1.0233165783302449e-05,0.004305490222431288
1.0351779556301762e-05,0.004305490222431288
1.0471768194855202e-05,0.004305490222431288
1.05931476351837e-05,0.004305490222431288
1.0715933998226711e-05,0.004305490222431288
1.084014359178331e-05,0.004305490222431288
1.09657929126781e-05,0.004305490222431288
1.1092898648952227e-05,0.004305490222431288
1.1221477682079803e-05,0.004305490222431288
1.1351547089209991e-05,0.004305490222431288
1.148312414543511e-05,0.004305490222431288
1.1616226326085018e-05,0.004305490222431288
1.1750871309048075e-05,0.004305490222431288
1.1887076977119033e-05,0.004305490222431288
1.2024861420374123e-05,0.004305490222431288
1.216424293857368e-05,0.004305490222431288
1.2305240043592616e-05,0.004305490222431288
1.244787146187906e-05,0.004305490222431288
1.259215613694151e-05,0.004305490222431288
1.2738113231864785e-05,0.004305490222431288
1.288576213185518e-05,0.004305490222431288
1.3035122446815089e-05,0.004305490222431288
1.3186214013947484e-05,0.004305490222431288
1.3339056900390587e-05,0.004305490222431288
1.3493671405883065e-05,0.00446004972784087
1.3650078065460137e-05,0.00446004972784087
1.3808297652180924e-05,0.00446004972784087
1.3968351179887397e-05,0.00446004972784087
1.4130259905995336e-05,0.00446004972784087
1.429404533431761e-05,0.00446004972784087
1.4459729217920196e-05,0.00446004972784087
1.4627333562011299e-05,0.00446004972784087
1.4796880626863964e-05,0.00446004972784087
1.4968392930772556e-05,0.00446004972784087
1.514189325304352e-05,0.00446004972784087
1.53174046370208e-05,0.00446004972784087
1.5494950393146317e-05,0.00446004972784087
1.567455410205595e-05,0.00446004972784087
1.5856239617711373e-05,0.00446004972784087
1.60400310705682e-05,0.00446004972784087
1.622595287078087e-05,0.00446004972784087
1.6414029711444665e-05,0.00446004972784087
1.6604286571875295e-05,0.00446004972784087
1.6796748720926532e-05,0.00446004972784087
1.6991441720346258e-05,0.004579665345070895
1.7188391428171457e-05,0.004579665345070895
1.7387624002162504e-05,0.004579665345070895
1.7589165903277326e-05,0.004579665345070895
1.7793043899185774e-05,0.004579665345070895
1.7999285067824765e-05,0.004579665345070895
1.8207916800994626e-05,0.004579665345070895
1.8418966807997107e-05,0.004579665345070895
1.86324631193156e-05,0.004579665345070895
1.8848434090337955e-05,0.004579665345070895
1.906690840512252e-05,0.004579665345070895
1.9287915080207776e-05,0.004579665345070895
1.9511483468466162e-05,0.004579665345070895
1.9737643263002554e-05,0.004579665345070895
1.9966424501097934e-05,0.004579665345070895
2.0197857568198782e-05,0.0046777770311135
2.0431973201952705e-05,0.0046777770311135
2.066880249629082e-05,0.0046777770311135
2.09083769055575e-05,0.0046777770311135
2.1150728248687946e-05,0.0046777770311135
2.1395888713434215e-05,0.0046777770311135
2.1643890860640203e-05,0.0046777770311135
2.189476762856621e-05,0.0046777770311135
2.2148552337263592e-05,0.0046777770311135
2.2405278693000182e-05,0.0046777770311135
2.266498079273693e-05,0.0046777770311135
2.2927693128656486e-05,0.0046777770311135
2.3193450592744275e-05,0.0046777770311135
2.3462288481422625e-05,0.0046777770311135
2.3734242500238664e-05,0.004857872454808145
2.4009348768606518e-05,0.004857872454808145
2.4287643824604503e-05,0.004857872454808145
2.45691646298279e-05,0.004857872454808145
2.4853948574297985e-05,0.004857872454808145
2.5142033481427965e-05,0.004857872454808145
2.543345761304648e-05,0.004857872454808145
2.5728259674479322e-05,0.004857872454808145
2.6026478819690045e-05,0.004857872454808145
2.63281546564802e-05,0.004857872454808145
2.6633327251749808e-05,0.004857872454808145
2.694203713681882e-05,0.005010415966668907
2.7254325312810276e-05,0.005010415966668907
2.7570233256095827e-05,0.005010415966668907
2.7889802923804396e-05,0.005010415966668907
2.8213076759394707e-05,0.005010415966668907
2.8540097698292373e-05,0.005010415966668907
2.8870909173592345e-05,0.005010415966668907
2.9205555121827452e-05,0.005010415966668907
2.95440799888038e-05,0.005010415966668907
2.9886528735503827e-05,0.005010415966668907
3.0232946844057763e-05,0.005010415966668907
3.0583380323784315e-05,0.005103823667764263
3.0937875717301366e-05,0.005103823667764263
3.12964801067075e-05,0.005103823667764263
3.165924111983521e-05,0.005103823667764263
3.20262069365765e-05,0.005103823667764263
3.2397426295281954e-05,0.005103823667764263
3.277294849923382e-05,0.005103823667764263
3.315282342319423e-05,0.005103823667764263
3.353710152002929e-05,0.005103823667764263
3.392583382740992e-05,0.0052845910893085145
3.4319071974590426e-05,0.0052845910893085145
3.4716868189265594e-05,0.0052845910893085145
3.511927530450728e-05,0.0052845910893085145
3.552634676578139e-05,0.0052845910893085145
3.5938136638046256e-05,0.0052845910893085145
3.6354699612933176e-05,0.0052845910893085145
3.677609101601031e-05,0.0052845910893085145
3.720236681413066e-05,0.0053995027215912915
3.7633583622865324e-05,0.0053995027215912915
3.806979871402284e-05,0.0053995027215912915
3.8511070023255685e-05,0.0053995027215912915
3.895745615775501e-05,0.0053995027215912915
3.940901640403448e-05,0.0053995027215912915
3.986581073580439e-05,0.0053995027215912915
4.032789982193705e-05,0.0057133257173577045
4.079534503452449e-05,0.0057133257173577045
4.1268208457029516e-05,0.0057133257173577045
4.174655289253135e-05,0.0057133257173577045
4.223044187206672e-05,0.0057133257173577045
4.271993966306776e-05,0.0057133257173577045
4.321511127789762e-05,0.0057133257173577045
4.371602248248502e-05,0.005911565082991735
4.422273980505897e-05,0.005911565082991735
4.473533054498463e-05,0.005911565082991735
4.525386278170167e-05,0.005911565082991735
4.577840538376616e-05,0.005911565082991735
4.6309028017997366e-05,0.005911565082991735
4.684580115873045e-05,0.005911565082991735
4.738879609717651e-05,0.006047980646461931
4.793808495089107e-05,0.006047980646461931
4.8493740673352334e-05,0.006047980646461931
4.9055837063650453e-05,0.006047980646461931
4.962444877628913e-05,0.006047980646461931
5.0199651331100794e-05,0.006047980646461931
5.0781521123276707e-05,0.006097708487332841
5.137013543351339e-05,0.006097708487332841
5.196557243827657e-05,0.006097708487332841
5.2567911220184194e-05,0.006097708487332841
5.3177231778509664e-05,0.006097708487332841
5.379361503980698e-05,0.006170284255090383
5.441714286865888e-05,0.006170284255090383
5.5047898078549675e-05,0.006170284255090383
5.5685964442864085e-05,0.006170284255090383
5.633142670601352e-05,0.006170284255090383
5.698437059469136e-05,0.006170284255090383
5.764488282925873e-05,0.006336939721792891
5.8313051135262185e-05,0.006336939721792891
5.8988964255084936e-05,0.006336939721792891
5.9672711959733106e-05,0.006336939721792891
6.0364385060758635e-05,0.006336939721792891
6.106407542232036e-05,0.006455883341173309
6.177187597338488e-05,0.006455883341173309
6.248788072006888e-05,0.006455883341173309
6.321218475812448e-05,0.006455883341173309
6.394488428556937e-05,0.0065257711175324236
6.468607661546321e-05,0.0065257711175324236
6.543586018883229e-05,0.0065257711175324236
6.619433458774387e-05,0.0065257711175324236
6.696160054853215e-05,0.0065257711175324236
6.773775997517745e-05,0.006653450708957731
6.852291595284057e-05,0.006653450708957731
6.9317172761554e-05,0.006653450708957731
7.012063589007177e-05,0.006653450708957731
7.09334120498799e-05,0.006797258248773604
7.17556091893692e-05,0.006797258248773604
7.258733650817246e-05,0.006797258248773604
7.342870447166758e-05,0.006797258248773604
7.42798248256491e-05,0.006932329816544587
7.514081061116962e-05,0.006932329816544587
7.601177617955322e-05,0.006932329816544587
7.689283720758305e-05,0.006932329816544587
7.778411071286482e-05,0.007125865197231368
7.868571506936843e-05,0.007125865197231368
7.959777002314978e-05,0.007125865197231368
8.05203967082547e-05,0.007125865197231368
8.145371766280736e-05,0.007154761104764465
8.239785684528512e-05,0.007154761104764465
8.335293965098187e-05,0.007154761104764465
8.43190929286625e-05,0.0072024729520865525
8.529644499741017e-05,0.0072024729520865525
8.628512566366886e-05,0.0072024729520865525
8.728526623848371e-05,0.0072024729520865525
8.829699955494083e-05,0.007282440696189771
8.932045998580959e-05,0.007282440696189771
9.03557834613892e-05,0.007282440696189771
9.140310748756223e-05,0.007344264498353606
9.246257116405733e-05,0.007344264498353606
9.353431520292377e-05,0.007344264498353606
9.461848194721992e-05,0.007496808010214367
9.571521538991856e-05,0.007496808010214367
9.682466119303115e-05,0.007496808010214367
9.794696670695385e-05,0.00762112761239164
9.908228099003788e-05,0.00762112761239164
0.00010023075482838654,0.00762112761239164
0.00010139254075588153,0.007778375109199651
0.00010256779307444219,0.007778375109199651
0.00010375666787451859,0.007778375109199651
0.00010495932305582277,0.007832806935017807
0.00010617591834830001,0.007832806935017807
0.00010740661533334334,0.007832806935017807
0.00010865157746525384,0.007876486795242254
0.00010991097009294972,0.007876486795242254
0.0001111849604819271,0.007932262616759627
0.00011247371783647519,0.007932262616759627
0.00011377741332214914,0.007932262616759627
0.00011509622008850323,0.007980646461931322
0.00011643031329208767,0.007980646461931322
0.00011777987011971193,0.00810160607486056
0.0001191450698119776,0.00810160607486056
0.00012052609368708426,0.00810160607486056
0.00012192312516491107,0.008168133861971643
0.0001233363497913776,0.008168133861971643
0.00012476595526308696,0.008219877696391372
0.00012621213145225474,0.008219877696391372
0.00012767507043192657,0.008219877696391372
0.0001291549665014884,0.008262213560916606
0.00013065201621247213,0.008262213560916606
0.00013216641839466052,0.008389893152341912
0.00013369837418249466,0.008389893152341912
0.00013524808704178755,0.008456420939452994
0.0001368157627967472,0.008456420939452994
0.00013840160965731315,0.008553188629796383
0.00014000583824680976,0.008553188629796383
0.00014162866162991988,0.00858880451582555
0.0001432702953409831,0.00858880451582555
0.00014493095741262166,0.008666084268530341
0.00014661086840469845,0.008666084268530341
0.00014831025143361044,0.008750755997580807
0.00015002933220192182,0.008750755997580807
0.00015176833902834055,0.008819971776090316
0.00015352750287804228,0.008819971776090316
0.000155307057393346,0.008854243666420267
0.00015710723892474503,0.008854243666420267
0.00015892828656229778,0.008961091324507762
0.00016077044216738237,0.008961091324507762
0.00016263395040481922,0.009039715072911767
0.00016451905877536624,0.009039715072911767
0.00016642601764859036,0.009101538875075598
0.00016835508029612023,0.009145890733149652
0.00017030650292528443,0.009145890733149652
0.0001722805447131394,0.009208386533163092
0.00017427746784089192,0.009208386533163092
0.00017629753752872057,0.009239298434245011
0.0001783410220710008,0.009341442107385255
0.00018040819287193827,0.009341442107385255
0.00018249932448161524,0.009392513943955379
0.00018461469463245476,0.009392513943955379
0.0001867545842761076,0.009416705866541229
0.00018891927762076664,0.009444257778375108
0.00019110906216891378,0.009444257778375108
0.0001933242287555045,0.009497345608494055
0.00019556507158659492,0.009554465425710637
0.00019783188827841644,0.009554465425710637
0.0002001249798969037,0.00967878502788791
0.00020244465099768038,0.009778912707479336
0.00020479120966650856,0.009778912707479336
0.0002071649675602069,0.009940864189234594
0.0002095662399480433,0.00999798400645118
0.0002119953457536071,0.010092063705396143
0.00021445260759716674,0.010092063705396143
0.00021693835183851843,0.010187487400040319
0.00021945290862033137,0.010260063167797862
0.0002219966119119955,0.010330622942006585
0.0002245697995539774,0.010330622942006585
0.0002271728133026905,0.01049996640010752
0.0002298059988758851,0.01055775821517371
0.0002324697059985648,0.010665277871110813
0.00023516428844943486,0.010665277871110813
0.00023789010410788932,0.010707613735636046
0.00024064751500154242,0.010862173241045629
0.00024343688735431105,0.010961628922787448
0.00024625859163505465,0.011080572542167865
0.00024911300260677886,0.01112492440024192
0.0002520004993764092,0.01121362811639003
0.0002549214654451423,0.01121362811639003
0.0002578762887593801,0.011276123916403468
0.0002608653617622548,0.011355419662657079
0.00026388908144575103,0.011385659565889389
0.0002669478494034321,0.01143740340030912
0.00027004207188377727,0.011529467105705262
0.0002731721598441376,0.011581210940124992
0.000276338529005317,0.011651098716484107
0.00027954159990678566,0.011692762583159735
0.0002827817979625341,0.011734426449835359
0.0002860595535175742,0.011884953968147302
0.000289375301905095,0.011948121766010348
0.0002927294835042816,0.012005241583226935
0.00029612254379880347,0.01207916134668369
0.00029955493343598134,0.012113433237013641
0.0003030271082866396,0.012190712989718433
0.0003065395295056527,0.012253208789731873
0.00031009266359319264,0.012306296619850818
0.00031368698245668765,0.012328472548887843
0.00031732296347349763,0.012377528391909146
0.00032100108955431715,0.012413816275787918
0.00032472184920731285,0.012471608090854111
0.00032848573660300434,0.012492440024191923
0.0003322932516398972,0.012617431624218804
0.0003361449000108765,0.012675223439284993
0.0003400411932703706,0.012786103084470129
0.00034398264890229247,0.012821046972649689
0.00034796979038876914,0.0128808547812647
0.0003520031472796679,0.012924534641489146
0.0003560832552629278,0.01292789463073718
0.000360210656235707,0.012999798400645118
0.00036438589837635443,0.013026006316779786
0.0003686095362172158,0.013084470129695585
0.00037288213071828336,0.01314562193400981
0.00037720424934169976,0.013239701632954775
0.00038157646612712486,0.013269941536187085
0.00038599936176797673,0.013392245144815537
0.00039047352368855597,0.01351656474699281
0.0003949995461220643,0.013558900611518043
0.000399578030189527,0.013609972448088167
0.00040420958397963103,0.01369330018143942
0.0004088948226294864,0.01376371286099318
0.00041363436840632776,0.013820979772864728
0.00041842885079015847,0.013854579665345071
0.0004232789065573553,0.013896243532020697
0.00042818517986524155,0.013995699213762513
0.0004331483223376403,0.01405685101807674
0.00043816899315141946,0.014141522747127207
0.00044324785912404005,0.014163698676164238
0.00044838559480211905,0.014211410523486326
0.0004535828825510191,0.014336402123513203
0.00045884041264547613,0.014403601908473895
0.0004641588833612782,0.014517841542907061
0.0004695390010680063,0.014600497278408708
0.0004749814803228505,0.014702640951548957
0.0004804870439655134,0.014796048652644311
0.0004860564232142139,0.014798064646193132
0.0004916903577628031,0.014851152476312074
0.0004973895958790067,0.014912304280626301
0.0005031548945038057,0.014929776224716081
0.0005089870193519685,0.014980848061286203
0.0005148867450137498,0.015099119682817016
0.0005208548550577665,0.015164303474228882
0.0005268921421350677,0.015205967340904509
0.0005329994080844093,0.015295343054902225
0.0005391774640387505,0.015386062764599154
0.0005454271305329836,0.015550030239903232
0.0005517492376129129,0.015605806061420601
0.0005581446249454966,0.01565150191519387
0.0005646141419303673,0.015726765674349844
0.0005711586478126435,0.015771789530273504
0.0005777790117970507,0.015881997177609034
0.0005844761131633638,0.015916269067938985
0.0005912508413831881,0.015976076876553995
0.0005981040962380944,0.016053356629258785
0.0006050367879391225,0.01608494052819031
0.0006120498372476703,0.016168268261541562
0.0006191441755977848,0.01628989987232041
0.0006263207452198692,0.016336267723943285
0.0006335804992658254,0.0164061555003024
0.0006409244019356456,0.016492171225052078
0.0006483534286054727,0.01658087494120019
0.0006558685659571436,0.016685706605738863
0.0006634708121092351,0.016775754317586183
0.0006711611767496287,0.01686244204018547
0.0006789406812696112,0.0169820576574155
0.0006868103588995307,0.017065385390766748
0.000694771254846024,0.01713258517572744
0.0007028244264308353,0.01722935286607083
0.0007109709432312439,0.01728983267253545
0.0007192118872221193,0.017391304347826087
0.0007275483529196233,0.017428936227404074
0.0007359814475265771,0.017564007795175054
0.0007445122910795143,0.01762986358443653
0.0007531420165974376,0.017740743229621665
0.0007618717702322999,0.017828102950070555
0.0007707027114212304,0.017990054431825817
0.0007796360130405236,0.018086150124319602
0.0007886728615614156,0.018135205967340907
0.0007978144572076629,0.018240709629729186
0.0008070620141149507,0.018338821315771792
0.0008164167604921472,0.018364357234056848
0.0008258799387844272,0.018465156911497884
0.0008354528058382871,0.018579396545931055
0.0008451366330684721,0.018672132249176805
0.0008549327066268384,0.018729924064242995
0.0008648423275731727,0.018860291647066728
0.0008748668120479914,0.018916739466433706
0.0008850074914473438,0.01900073919763457
0.00089526571259964,0.019134466769706336
0.0009056428379445294,0.019258114374034005
0.0009161402457138521,0.01933069014179155
0.0009267593301146883,0.01942275384718769
0.0009375015015145289,0.019590081311739803
0.0009483681866285928,0.01970902493112022
0.0009593608287093146,0.019804448625764397
0.0009704808877380307,0.01992675223439285
0.0009817298406188842,0.020118943619380415
0.00099310918137498,0.02018143941939386
0.0010046204213468132,0.020246623210805725
0.001016265089392995,0.020393790739869633
0.0010280447320933097,0.020438142597943687
0.0010399609139541202,0.020543646260331967
0.0010520152176161591,0.020647133929171425
0.0010642092440647246,0.020739869632417175
0.001076544612842316,0.020875613198037768
0.0010890229622637305,0.02100665277871111
0.001101645949633657,0.021081244540017467
0.001114415251466788,0.021180028223909683
0.0011273325637104871,0.021309051811034204
0.0011403996019700331,0.021442779383105976
0.0011536181017364785,0.021538203077750152
0.0011669898186171474,0.021634298770243938
0.0011805165285688054,0.02177273032726295
0.0011942000281335325,0.021887641959545727
0.0012080421346773289,0.021971641690746592
0.0012220446866314887,0.02215711309723809
0.0012362095437367692,0.022270008735972045
0.0012505385872903913,0.022440024191922585
0.0012650337203959038,0.02258853571668571
0.0012796968682159415,0.022700759357570054
0.001294529978227916,0.022797527047913446
0.0013095350204826678,0.02294335058127814
0.0013247139878661174,0.023157045897453134
0.0013400688963639508,0.02332706135340367
0.001355601785329369,0.02351387675559438
0.0013713147177539455,0.023760499966400107
0.001387209780541621,0.023931187420200256
0.001403289084785873,0.02418654660305087
0.0014195547660501016,0.024394865936429
0.0014360089846512606,0.02462200120959613
0.0014526539259467812,0.024944560177407434
0.0014694918006248172,0.025220079295746257
0.0014865248449978572,0.025435118607620454
0.0015037553212997384,0.025709293730260062
0.001521185517986105,0.025896781130300382
0.0015388177500383464,0.026142060345406892
0.001556654359271062,0.026314091794906257
0.0015746977146430866,0.026560043007862376
0.001592950212572123,0.026819434177810637
0.0016114142772530198,0.02699818560580606
0.0016300923609797412,0.02734964048115046
0.0016489869444710648,0.027588199717760907
0.001668100537200059,0.028040454270546335
0.0016874356777273757,0.02840333310933405
0.001706994934038408,0.02866474027283113
0.001726780903884356,0.029071970969692894
0.0017467962151272458,0.029375041999865605
0.0017670435260889468,0.02965056111820442
0.0017875255259042354,0.029970432094617295
0.0018082449348779518,0.0302540151871514
0.0018292045048462937,0.030688797795847055
0.0018504070195423021,0.030966332907734696
0.0018718552949655793,0.03123513204757745
0.0018935521797562953,0.0314259794368658
0.0019155005555735278,0.03166789866272428
0.0019377033374779887,0.03179625025199919
0.0019601634743191855,0.03193064982192057
0.001982883949127071,0.03208319333378133
0.002005867779508234,0.03229688864995632
0.002029118018046678,0.03245749613601236
0.002052637752709252,0.03262280760701566
0.0020764301072557748,0.032835830925341036
0.0021004982416539153,0.03303003830387742
0.0021248453524988827,0.03323432565015792
0.0021494746734379805,0.03337813318997379
0.00217438947560008,0.03355554062227001
0.0021995930680300748,0.033677172233048856
0.0022250887981283695,0.033847859686849
0.002250880052095462,0.03397217928902627
0.00227697025538168,0.034098514884752365
0.0023033628731421313,0.03425105839661313
0.002330061410696925,0.03439822592567704
0.002357069413996728,0.034543377461192126
0.0023843904700937206,0.03464417713863316
0.002412028207618007,0.03485921645050736
0.00243998629725955,0.03500369598817284
0.0024682684522556926,0.035130031583898935
0.0024968784288843266,0.035246287211880924
0.0025258200269627847,0.03543444660977085
0.002555097090352507,0.03567233384853168
0.0025847135074695635,0.03582689335394127
0.002614673211801092,0.035998252805591026
0.00264498018242772,0.036148780323902965
0.002675638444552045,0.0362885558766212
0.0027066520700332413,0.0364350514078355
0.0027380251779278576,0.03665076271755931
0.0027697619350368907,0.03682413816275788
0.002801866556459195,0.03699549761440764
0.002834343306151309,0.03714400913917075
0.0028671964974937695,0.037362408440292996
0.0029004304938639917,0.03762045561454203
0.002934049709215787,0.037872454808144614
0.0029680586086656023,0.038116390027551905
0.003002461709085549,0.03839392513943955
0.0030372635797033115,0.03869430817821383
0.0030724688427090033,0.03891136348363685
0.003108082173869064,0.03919830656541899
0.0031441083031472647,0.03940729789664673
0.00318055201533292,0.03967273704724145
0.0032174181506763717,0.039952288152677914
0.003254711605531848,0.04021369531617498
0.003292437333007769,0.040477790471070495
0.0033306003436245884,0.040751293595860494
0.003369205705980267,0.0410550366238828
0.003408258547423452,0.04135676365835629
0.0034477640547344642,0.041689402593911705
0.0034877274748141775,0.041968953699348166
0.003528154115380883,0.04228210469726497
0.0035690493456752297,0.042513943955379344
0.0036104185971733375,0.042772663127477996
0.0036522673643081755,0.04307103017270345
0.0036946012051993025,0.04334050131039581
0.003737425742391064,0.04364491633626773
0.0037807466635993493,0.043866675626638
0.0038245697224669993,0.0442389624353202
0.0038689007393279753,0.044613937235400844
0.003913745601980384,0.044873328405349105
0.0039591102664684585,0.04524292722263289
0.004005000757873611,0.045583630132383576
0.004051423171114647,0.04589946912169881
0.0040983836717572615,0.046198508164773874
0.004145888496832911,0.04649485921645051
0.004193943955667186,0.04683489012835159
0.004242556430717777,0.0471379611585243
0.004291732378422158,0.047564679793024665
0.004341478330055092,0.04792218264901553
0.004391800892596086,0.04828506148780324
0.004442706749606883,0.048609636449163364
0.004494202662119142,0.048984611249244
0.0045462954695324,0.04932733015254351
0.004598992090522438,0.04965324910960285
0.004652299523960189,0.05008063974195283
0.004706224849841282,0.050566494187218605
0.004760775230226368,0.05094348498084807
0.00481595791019235,0.05132181977017673
0.004871780218794631,0.05182716215308112
0.004928249570040513,0.05227807271016732
0.004985373463873894,0.05275787917478664
0.005043159487171359,0.05310866205228143
0.005101615314749833,0.053437269000739196
0.005160748710385908,0.05376721994489617
0.005220567527846975,0.054146226732074455
0.005281079711934331,0.05453867347624488
0.005342293299538352,0.05495598414085075
0.005404216420705915,0.05546737450440159
0.00546685729972018,0.055870573214165706
0.0055302242561929005,0.056213292117465216
0.005594325706169377,0.056594986896041935
0.005659170163246243,0.05704522545527855
0.005724766239702178,0.057515623950003356
0.005791122647641758,0.05814125394798737
0.005858248200152536,0.058524292722263296
0.005926151812475552,0.05908003494388818
0.005994842503189409,0.05964921712250522
0.006064329395408062,0.060114911632282775
0.006134621717992506,0.06042403064310194
0.0062057288067765,0.06087897318728579
0.0062776601058065,0.06134332370136415
0.006350425168595962,0.061753242389624353
0.00642403365939419,0.06216988105638062
0.006498495354469888,0.06266850346078892
0.006573820143409586,0.06313822995766413
0.006650018030431118,0.0635837645319535
0.006727099135712337,0.06406491499227203
0.006805073696735206,0.06451448155365905
0.0068839520696454964,0.06494590417310664
0.006963744730628222,0.06549425441838586
0.007044462277299037,0.06587191720986493
0.007126115430111745,0.06628183589812513
0.007208715033782135,0.06670183455412944
0.007292272058728313,0.0672058329413346
0.007376797602527731,0.06775888717156106
0.007462302891391108,0.06821987769639137
0.007548799281653432,0.06875949196962569
0.007636298261282241,0.06926819434177811
0.0077248114514034,0.06971305691821786
0.007814350607844541,0.07024124722800887
0.00790492762269642,0.07070425374638802
0.007996554525892346,0.0711323163765876
0.008089243486805939,0.07161951481755258
0.008183006815867389,0.07208453732948054
0.008277856966198472,0.07260130367582825
0.00837380653526649,0.0731355419662657
0.008470868266557402,0.07360594046099053
0.008569055051268348,0.07408709092130905
0.008668379930019773,0.07458168133861971
0.008768856094587427,0.07506148780323903
0.008870496889654403,0.07554599825280559
0.00897331581458352,0.07606209260130367
0.009077326525210223,0.07654458705732142
0.009182542835656282,0.0770801693434581
0.009288978720164497,0.07757475976076876
0.009396648314954691,0.07805792621463611
0.009505565920101192,0.07852832470936093
0.009615746001432095,0.07895302735031248
0.009727203192450537,0.07946172972246487
0.009839952296278227,0.07993817619783616
0.009954008287621519,0.0804193266581547
0.010069386314760271,0.08091055708621733
0.010186101701559752,0.08142261944761776
0.010304169949505875,0.08197701767354344
0.01042360673976401,0.08250587998118405
0.010544427935261684,0.08299173442644983
0.010666649582795389,0.08352798871043612
0.010790287915161836,0.08398965123311605
0.01091535935331391,0.08455211343323701
0.011041880508541602,0.08498420805053424
0.011169868184678225,0.0854216786506283
0.011299339380332217,0.0859169410657886
0.011430311291144786,0.0864242994422418
0.011562801312073753,0.08690074591761307
0.011696827039703846,0.08745514414353875
0.01183240627458378,0.08798938243397621
0.011969557023590427,0.0885451246556011
0.012108297502320394,0.08915261071164574
0.012248646137509308,0.08968080102143675
0.012390621569479156,0.09016531147100329
0.012534242654613994,0.0906834218130502
0.01267952846786434,0.09117062025401519
0.012826498305280598,0.09177407432296217
0.012975171686575868,0.09227336872522009
0.013125568357718427,0.09276325515758349
0.013277708293554291,0.09323768563940596
0.013431611700460153,0.09372018009542368
0.013587299019027091,0.0942295544654257
0.013744790926775366,0.09472011289563873
0.013904108340900697,0.09528996707210538
0.014065272421052363,0.0959088770915933
0.014228304572143519,0.09655130703581749
0.014393226447194065,0.09711511323163766
0.014560059950206485,0.09768899939520195
0.014728827239075018,0.09824675761037564
0.014899550728528537,0.09882937974598482
0.015072253093107555,0.09936563402997109
0.01524695727017573,0.09990995228815268
0.015423686462966274,0.10047174249042404
0.01560246414366368,0.10102950070559773
0.015783314056521166,0.10163295477454473
0.01596626022101425,0.10217189704992943
0.01615132693503091,0.102791479067267
0.01633853877809862,0.10343189301794235
0.016527920614648955,0.104005107183657
0.0167194975973199,0.10464753712788119
0.016913295170296487,0.10525972716887307
0.01710933907269015,0.10588266917545863
0.01730765534195726,0.10640077951750553
0.01750827031735725,0.10700893757139977
0.017711210643450888,0.10767354344466099
0.017916503273639015,0.10829648545124655
0.018124175473742375,0.10885424366642027
0.018334254825622908,0.10940192191384987
0.018546769230846995,0.11006249580001344
0.018761746914391215,0.1106451179356226
0.018979216428391014,0.11126335595726093
0.019199206655932846,0.11194072978966467
0.019421746814890263,0.11259323970163296
0.019646866461804465,0.11320811773402324
0.01987459549580984,0.11384853168469862
0.02010496416260499,0.11455412942678582
0.02033800305846982,0.11513809555809422
0.020573743134329137,0.11582218936899402
0.02081221569986339,0.11656541899065923
0.021053452427667062,0.11735031247900007
0.02129748535745521,0.11798064646193133
0.021544346900318843,0.1187406760298367
0.02179406984302956,0.11944896176332236
0.0220466873523941,0.12018547140649147
0.022302232979659387,0.12087561319803777
0.022560740664968614,0.12171090652509912
0.022822244741868985,0.12244674417041865
0.023086779941871697,0.12325784557489416
0.023354381399064792,0.1239950272159129
0.023625084654779475,0.12479873664404276
0.023898925662310503,0.12566494187218602
0.024175940791691306,0.12642429944224182
0.024456166834524465,0.12718500100799676
0.024739641008868142,0.12807943014582351
0.025026400964179192,0.12881257979974464
0.025316484786313556,0.1295114575633358
0.025609931002584595,0.13034943888179557
0.025906778586880088,0.1311309723808884
0.026207066964838526,0.13196895369934816
0.02651083601908539,0.1328432229016867
0.026818126094530156,0.13373294805456623
0.02712897800372467,0.13461998521604732
0.027443433032283655,0.1354089106914858
0.02776153294436801,0.13631610778845507
0.028083319988231725,0.13714064914992272
0.028408836901833042,0.13800215039311875
0.028738126918510663,0.13887977958470532
0.029071233772725785,0.13990592030105503
0.029408201705870638,0.14075465358510852
0.029749075472144403,0.14162757879174787
0.030093900344497212,0.14258315973388885
0.03044272212064303,0.14355083663732277
0.030795587129142266,0.14445668973859283
0.03115254223555488,0.14545057455816143
0.03151363484866479,0.14644244338418116
0.031878912926776456,0.14748202405752303
0.03224842498408442,0.1484779248706404
0.0326222200971167,0.14937235400846718
0.03300034791125285,0.1503420469054499
0.03338285864731761,0.15130233183253813
0.033769803108250916,0.15234527249512803
0.03416123268585528,0.1533599892480344
0.034557199367621395,0.1542591223708084
0.03495775574363275,0.1552550231839258
0.035362955013550426,0.15623546804650226
0.03577285099367873,0.1571668570660574
0.0361874981241128,0.1582306296619851
0.03660695147596903,0.15927357032457495
0.03703126675869927,0.1602446072172569
0.03746050032748993,0.16127612391640347
0.037894709190746674,0.1623056246220012
0.03833395101766601,0.16337410120287615
0.03877828414589457,0.16445467374504402
0.03922776758927719,0.16550299039043076
0.03968246104569482,0.16660977084873327
0.040142424904993215,0.16766346347691688
0.040607720257003654,0.16872522007929575
0.041078408899656464,0.1699119682817015
0.04155455334718875,0.17099321282171895
0.04203621683844714,0.17211141724346485
0.04252346334528682,0.1732242456824138
0.04301635758106795,0.17434715408910692
0.0435149650092505,0.17546468651300315
0.044019351852088745,0.17660305087023723
0.044529585099426554,0.1777447752167193
0.04504573251759458,0.17888851555675023
0.04556786265841064,0.17999798400645117
0.046096044868284336,0.18114911632282776
0.04663034929742731,0.18227605671661853
0.04717084690917017,0.18343928499428802
0.047717609489387455,0.18460788925475438
0.04827070965603183,0.1857805255023184
0.0488302208687788,0.1869256098380485
0.0493962174387832,0.1880868221221692
0.04996877453854884,0.18933337813318993
0.0505479682119124,0.19056447819366978
0.05113387538414326,0.19176197836166925
0.05172657387216019,0.19308043814259795
0.05232614239486662,0.19433169813856593
0.052932660583605615,0.19553524628721192
0.05354620899273607,0.19669645857133258
0.05416686911033152,0.19793427861030846
0.05479472336900287,0.19909481889657954
0.05542985515684669,0.2002936630602782
0.05607234882852033,0.20153484308850214
0.05672228971644543,0.20281567098985284
0.05737976414214134,0.20411733082454137
0.05804485942768978,0.2054203346549291
0.05871766390733255,0.20665210671325857
0.05939826693920356,0.2079793024662321
0.060086758917196864,0.20928701028156707
0.0607832312829723,0.21054431825818157
0.06148777653810023,0.21186345003695992
0.062200488256347115,0.21319870976412875
0.06292146109610344,0.21459512129561187
0.06365079081295572,0.21598010886365163
0.06438857427240419,0.21731805658221895
0.06513490946272803,0.21868624420401855
0.0658898955079995,0.22000470398494726
0.06665363268124913,0.22133996371211612
0.06742622241778341,0.22272427928230626
0.06820776732865685,0.22404878704388143
0.06899837121430018,0.22544385457966537
0.0697981390783066,0.22687386600362877
0.07060717714137772,0.2282440696189772
0.07142559285543126,0.22962233720852093
0.07225349491787214,0.23114911632282778
0.07309099328602911,0.23260063167797865
0.07393819919175866,0.23408104294066262
0.07479522515621821,0.23560177407432295
0.07566218500481055,0.23708756131980374
0.07653919388230147,0.23851958873731602
0.0774263682681127,0.23997849606881258
0.07832382599179197,0.24139036355083662
0.07923168624866253,0.24284255090383713
0.08015006961565405,0.24435320206975336
0.08107909806731686,0.2458208453732948
0.08201889499202203,0.24727034473489687
0.08296958520834907,0.24878368389221156
0.08393129498166364,0.2503494388817956
0.08490415204088747,0.2519246018412741
0.0858882855954625,0.2534050131039581
0.08688382635251184,0.2550480478462469
0.08789090653419954,0.2566984745648814
0.08890965989529158,0.2582165177071434
0.08994022174092044,0.2599717760903165
0.09098272894455559,0.2615099791680667
0.09203731996618221,0.2631536859082051
0.09310413487069075,0.26485720045695854
0.09418331534647952,0.2665170351454875
0.0952750047242729,0.26821046972649687
0.09637934799615785,0.26989449633761176
0.09749649183484087,0.2716141388347557
0.0986265846131282,0.273304213426517
0.09976977642363201,0.2749244002419192
0.10092621909870483,0.27658759491969626
0.10209606623060476,0.2783986291243868
0.10327947319189525,0.2802345272495128
0.10447659715608053,0.2820670653853908
0.10568759711848051,0.283728244069619
0.10691263391734772,0.28551979033667096
0.10815187025522892,0.287441032188697
0.10940547072057435,0.28929709024931116
0.11067360180959745,0.29111954841744503
0.11195643194838795,0.2930407902694711
0.11325413151528127,0.29497480008063975
0.11456687286348727,0.2969262818358981
0.11589483034398118,0.2988233317653383
0.11723818032865997,0.30078825347758886
0.11859710123376706,0.30269067938982597
0.11997177354358855,0.3046972649687521
0.12136237983442417,0.3067925542638264
0.12276910479883604,0.30886768362341244
0.12419213527017846,0.31076473355285267
0.12563166024741215,0.31283851891673947
0.12708787092020596,0.31485451246556007
0.12856096069432965,0.316834218130502
0.130051125217341,0.31891942745783214
0.13155856240457053,0.3209885088367717
0.1330834724654076,0.32295141455547344
0.1346260579298911,0.3250944156978698
0.13618652367560827,0.3272898326725354
0.1377650769549055,0.329412001881594
0.13936192742241435,0.33152946710570524
0.14097728716289676,0.3337820038975875
0.142611370719413,0.33598346885289965
0.14426439512181588,0.338107654055507
0.14593657991557576,0.3402909750688798
0.1476281471909391,0.34257643975539276
0.14933932161242533,0.34484308850211687
0.15107033044866555,0.34702170553054235
0.15282140360258709,0.3492567703783348
0.15459277364194784,0.35151266715946505
0.15638467583022478,0.3538243397621128
0.15819734815786016,0.35624554801424635
0.16003103137387018,0.35855654861904446
0.16188596901781993,0.36092063705396144
0.1637624074521689,0.3634379409985888
0.16566059589499152,0.36586049324642167
0.16758078645307686,0.3683354613265238
0.16952323415541215,0.3708641892345944
0.1714881969870541,0.3733788051878234
0.17347593592339325,0.3759404609905248
0.1754867149648152,0.3783858611652443
0.1775208011717636,0.38096297291848663
0.1795784647002097,0.3835340366910826
0.18165997883753285,0.3861245884013171
0.18376562003881725,0.38878838787715875
0.18589566796356882,0.39135407566695785
0.18805040551285834,0.3940944828976547
0.1902301188668946,0.3966998185605807
0.19243509752303323,0.3993911699482562
0.19466563433422632,0.4021268731940058
0.19692202554791735,0.40482696055372624
0.19920457084538712,0.4076500235199247
0.20151357338155584,0.41043209461729724
0.20384933982524642,0.4131543579060547
0.20621218039991446,0.4160533566292588
0.2086024089248505,0.418875075599758
0.21102034285685967,0.4217478664068275
0.21346630333242453,0.4246945769773537
0.21594061521035676,0.4276056716618507
0.21844360711494284,0.43059740608830055
0.22097561147959033,0.433548820643774
0.22353696459097966,0.43653652308312624
0.22612800663372795,0.43953968147301925
0.2287490817355704,0.44258248773603925
0.2314005380130654,0.4456770378334789
0.23408272761782944,0.4487326120556415
0.23679600678330787,0.45199314562193404
0.23954073587208793,0.4552207512935958
0.24231727942376008,0.45847053289429474
0.24512600620333397,0.461622202808951
0.24796728925021602,0.46489684833008527
0.2508415059277541,0.468208453732948
0.2537490379733572,0.4715919629057187
0.2566902715491952,0.47489684833008533
0.25966559729348726,0.4784584369330018
0.26267541037238384,0.4818338821315772
0.26572011053245065,0.4851757274376721
0.26880010215376077,0.4887729319266178
0.2719157943036019,0.49228613668436266
0.2750676007908067,0.4959283650292319
0.2782559402207126,0.4996270411934682
0.28148123605075814,0.5032921174652241
0.28474391664672477,0.5070089375713998
0.28804441533962977,0.5106148780323903
0.2913831704832789,0.5143814259794369
0.2947606255124859,0.5182158457092937
0.29817722900196736,0.5221584570929373
0.30163343472591975,0.5260204287346281
0.30512970171828707,0.5299227202472953
0.30866649433372745,0.5337840198911363
0.3122442823092858,0.5378160069887776
0.3158635408267819,0.5418889859552449
0.31952475057592133,0.5461003964787313
0.32322839781813806,0.5500920637053961
0.3269749744511768,0.5542302264632754
0.33076497807442423,0.5583529332706135
0.3345989120549975,0.562502519991936
0.3384772855945983,0.5667206504939184
0.34240061379714254,0.5709434849808479
0.34636941773717345,0.5753302869430817
0.3503842245290676,0.5797533767891943
0.3544455673970435,0.5841354747664808
0.3585539857459817,0.5886190444190579
0.36271002523306484,0.593064982192057
0.3669142378402494,0.5976150796317452
0.3711671819475767,0.6021598010886365
0.37546942240733366,0.6067697063369397
0.37982153061907364,0.6113204757744775
0.3842240846055061,0.6158396613130839
0.38867766908926676,0.6204448625764398
0.393182875570577,0.6251340635709965
0.39774030240580366,0.6298689604193266
0.40235055488692933,0.6345648813923794
0.4070142453219439,0.6393246421611452
0.4117319931161679,0.644064914992272
0.4165044248545185,0.6488744036019084
0.42133217438472886,0.6538229957664135
0.4262158829015325,0.658704388145958
0.43115619903182284,0.6637685639405955
0.43615377892080054,0.6689637793159061
0.441209286319119,0.6740454270546334
0.4463233926710397,0.6792507223976884
0.4514967772036102,0.6842907062697399
0.4567301270168747,0.6894912976278477
0.4620241371751313,0.6948498084806128
0.46737951079924633,0.7002183993011222
0.47279695916003905,0.7056615818829379
0.4782772017727485,0.7111309723808884
0.4838209664925957,0.7165553390229152
0.48942898961145315,0.7221167932262617
0.49510201595563513,0.7275834957328138
0.5008407989848213,0.7329957664135474
0.5066461008921268,0.738519588737316
0.5125186927053332,0.744162354680465
0.5184593543892912,0.7497493448020965
0.5244688749495119,0.7554814864592434
0.5305480525369574,0.7612431960217727
0.5366976945540476,0.7672105369262818
0.5429186177618943,0.7729870304415025
0.5492116483887789,0.7789012835158927
0.5555776222398878,0.7846831530139105
0.5620173848083188,0.7906175660237886
0.5685317913873753,0.7967656743498421
0.5751217071841613,0.802794839056515
0.5817880074344935,0.8089637793159061
0.5885315775191451,0.8150278879107586
0.595353313081437,0.8210859485249647
0.6022541201461928,0.8271608090854109
0.6092349152400711,0.8335810765405549
0.6162966255132942,0.8397607687655398
0.6234401888627864,0.8459498689604195
0.6306665540567405,0.8521886969961695
0.6379766808606282,0.858576036556683
0.6453715401646701,0.864953968147302
0.6528521141127848,0.8712149721120893
0.6604193962330305,0.8773247765607148
0.6680743915695615,0.8833425173039446
0.675818116816111,0.8893938579396548
0.6836516004510238,0.8952960150527518
0.6915758828738525,0.9012008601572475
0.6995920165435374,0.9070532894294738
0.707701066118189,0.9127861030844701
0.7159041085964888,0.9184866608426854
0.7242022334607315,0.9237497480008063
0.732596542821523,0.9289987232040857
0.741088151564157,0.9340770109535651
0.7496781874966877,0.9390551710234527
0.7583677914997191,0.9439251394395537
0.7671581176779302,0.9487010281567099
0.7760503335133571,0.9532524695920973
0.7850456200204509,0.9576849674081043
0.794145171902934,0.9619057859014852
0.8033501977124734,0.9660970364894832
0.8126619200091946,0.9700530878301189
0.822081575524054,0.9737920838653317
0.8316104153230961,0.9774235602446073
0.8412497049736118,0.980873597204489
0.8510007247122247,0.9840702909750687
0.8608647696149244,0.9871661850682077
0.8708431497690724,0.9900329278946307
0.880937190447399,0.9926315435790606
0.8911482322840202,0.9947422888246757
0.9014776314524917,0.9965183791411867
0.9119267598459299,0.9978139909952288
0.9224970052592174,0.9986513003158389
0.9331897715733238,0.9991848666084268
0.9440064789417604,0.9995551374235603
0.9549485639791966,0.9997923526644715
0.9660174799522646,0.9999166722666487
0.9772146969725725,0.9999764800752639
0.9885417021919574,0.9999979840064512
1.0,1.0


==> data/ELD/LiRA/NHiTS-online/total/roc_TS2VecLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.005035951884953968
1.0233165783302449e-05,0.005035951884953968
1.0351779556301762e-05,0.005035951884953968
1.0471768194855202e-05,0.005035951884953968
1.05931476351837e-05,0.005035951884953968
1.0715933998226711e-05,0.005035951884953968
1.084014359178331e-05,0.005035951884953968
1.09657929126781e-05,0.005035951884953968
1.1092898648952227e-05,0.005035951884953968
1.1221477682079803e-05,0.005035951884953968
1.1351547089209991e-05,0.005035951884953968
1.148312414543511e-05,0.005035951884953968
1.1616226326085018e-05,0.005035951884953968
1.1750871309048075e-05,0.005035951884953968
1.1887076977119033e-05,0.005035951884953968
1.2024861420374123e-05,0.005035951884953968
1.216424293857368e-05,0.005035951884953968
1.2305240043592616e-05,0.005035951884953968
1.244787146187906e-05,0.005035951884953968
1.259215613694151e-05,0.005035951884953968
1.2738113231864785e-05,0.005035951884953968
1.288576213185518e-05,0.005035951884953968
1.3035122446815089e-05,0.005035951884953968
1.3186214013947484e-05,0.005035951884953968
1.3339056900390587e-05,0.005035951884953968
1.3493671405883065e-05,0.005350446878569988
1.3650078065460137e-05,0.005350446878569988
1.3808297652180924e-05,0.005350446878569988
1.3968351179887397e-05,0.005350446878569988
1.4130259905995336e-05,0.005350446878569988
1.429404533431761e-05,0.005350446878569988
1.4459729217920196e-05,0.005350446878569988
1.4627333562011299e-05,0.005350446878569988
1.4796880626863964e-05,0.005350446878569988
1.4968392930772556e-05,0.005350446878569988
1.514189325304352e-05,0.005350446878569988
1.53174046370208e-05,0.005350446878569988
1.5494950393146317e-05,0.005350446878569988
1.567455410205595e-05,0.005350446878569988
1.5856239617711373e-05,0.005350446878569988
1.60400310705682e-05,0.005350446878569988
1.622595287078087e-05,0.005350446878569988
1.6414029711444665e-05,0.005350446878569988
1.6604286571875295e-05,0.005350446878569988
1.6796748720926532e-05,0.005350446878569988
1.6991441720346258e-05,0.005410926685034607
1.7188391428171457e-05,0.005410926685034607
1.7387624002162504e-05,0.005410926685034607
1.7589165903277326e-05,0.005410926685034607
1.7793043899185774e-05,0.005410926685034607
1.7999285067824765e-05,0.005410926685034607
1.8207916800994626e-05,0.005410926685034607
1.8418966807997107e-05,0.005410926685034607
1.86324631193156e-05,0.005410926685034607
1.8848434090337955e-05,0.005410926685034607
1.906690840512252e-05,0.005410926685034607
1.9287915080207776e-05,0.005410926685034607
1.9511483468466162e-05,0.005410926685034607
1.9737643263002554e-05,0.005410926685034607
1.9966424501097934e-05,0.005410926685034607
2.0197857568198782e-05,0.00555473422485048
2.0431973201952705e-05,0.00555473422485048
2.066880249629082e-05,0.00555473422485048
2.09083769055575e-05,0.00555473422485048
2.1150728248687946e-05,0.00555473422485048
2.1395888713434215e-05,0.00555473422485048
2.1643890860640203e-05,0.00555473422485048
2.189476762856621e-05,0.00555473422485048
2.2148552337263592e-05,0.00555473422485048
2.2405278693000182e-05,0.00555473422485048
2.266498079273693e-05,0.00555473422485048
2.2927693128656486e-05,0.00555473422485048
2.3193450592744275e-05,0.00555473422485048
2.3462288481422625e-05,0.00555473422485048
2.3734242500238664e-05,0.005678381829178146
2.4009348768606518e-05,0.005678381829178146
2.4287643824604503e-05,0.005678381829178146
2.45691646298279e-05,0.005678381829178146
2.4853948574297985e-05,0.005678381829178146
2.5142033481427965e-05,0.005678381829178146
2.543345761304648e-05,0.005678381829178146
2.5728259674479322e-05,0.005678381829178146
2.6026478819690045e-05,0.005678381829178146
2.63281546564802e-05,0.005678381829178146
2.6633327251749808e-05,0.005678381829178146
2.694203713681882e-05,0.006092332504535986
2.7254325312810276e-05,0.006092332504535986
2.7570233256095827e-05,0.006092332504535986
2.7889802923804396e-05,0.006092332504535986
2.8213076759394707e-05,0.006092332504535986
2.8540097698292373e-05,0.006092332504535986
2.8870909173592345e-05,0.006092332504535986
2.9205555121827452e-05,0.006092332504535986
2.95440799888038e-05,0.006092332504535986
2.9886528735503827e-05,0.006092332504535986
3.0232946844057763e-05,0.006092332504535986
3.0583380323784315e-05,0.006232108057254217
3.0937875717301366e-05,0.006232108057254217
3.12964801067075e-05,0.006232108057254217
3.165924111983521e-05,0.006232108057254217
3.20262069365765e-05,0.006232108057254217
3.2397426295281954e-05,0.006232108057254217
3.277294849923382e-05,0.006232108057254217
3.315282342319423e-05,0.006232108057254217
3.353710152002929e-05,0.006232108057254217
3.392583382740992e-05,0.006736778442308984
3.4319071974590426e-05,0.006736778442308984
3.4716868189265594e-05,0.006736778442308984
3.511927530450728e-05,0.006736778442308984
3.552634676578139e-05,0.006736778442308984
3.5938136638046256e-05,0.006736778442308984
3.6354699612933176e-05,0.006736778442308984
3.677609101601031e-05,0.006736778442308984
3.720236681413066e-05,0.007010281567098986
3.7633583622865324e-05,0.007010281567098986
3.806979871402284e-05,0.007010281567098986
3.8511070023255685e-05,0.007010281567098986
3.895745615775501e-05,0.007010281567098986
3.940901640403448e-05,0.007010281567098986
3.986581073580439e-05,0.007010281567098986
4.032789982193705e-05,0.007266984745648813
4.079534503452449e-05,0.007266984745648813
4.1268208457029516e-05,0.007266984745648813
4.174655289253135e-05,0.007266984745648813
4.223044187206672e-05,0.007266984745648813
4.271993966306776e-05,0.007266984745648813
4.321511127789762e-05,0.007266984745648813
4.371602248248502e-05,0.007423560244607217
4.422273980505897e-05,0.007423560244607217
4.473533054498463e-05,0.007423560244607217
4.525386278170167e-05,0.007423560244607217
4.577840538376616e-05,0.007423560244607217
4.6309028017997366e-05,0.007423560244607217
4.684580115873045e-05,0.007423560244607217
4.738879609717651e-05,0.007501511995161615
4.793808495089107e-05,0.007501511995161615
4.8493740673352334e-05,0.007501511995161615
4.9055837063650453e-05,0.007501511995161615
4.962444877628913e-05,0.007501511995161615
5.0199651331100794e-05,0.007501511995161615
5.0781521123276707e-05,0.007623143605940461
5.137013543351339e-05,0.007623143605940461
5.196557243827657e-05,0.007623143605940461
5.2567911220184194e-05,0.007623143605940461
5.3177231778509664e-05,0.007623143605940461
5.379361503980698e-05,0.007729991264027955
5.441714286865888e-05,0.007729991264027955
5.5047898078549675e-05,0.007729991264027955
5.5685964442864085e-05,0.007729991264027955
5.633142670601352e-05,0.007729991264027955
5.698437059469136e-05,0.007729991264027955
5.764488282925873e-05,0.007784423089846113
5.8313051135262185e-05,0.007784423089846113
5.8988964255084936e-05,0.007784423089846113
5.9672711959733106e-05,0.007784423089846113
6.0364385060758635e-05,0.007784423089846113
6.106407542232036e-05,0.007926214636113165
6.177187597338488e-05,0.007926214636113165
6.248788072006888e-05,0.007926214636113165
6.321218475812448e-05,0.007926214636113165
6.394488428556937e-05,0.00801962233720852
6.468607661546321e-05,0.00801962233720852
6.543586018883229e-05,0.00801962233720852
6.619433458774387e-05,0.00801962233720852
6.696160054853215e-05,0.00801962233720852
6.773775997517745e-05,0.00803911027484712
6.852291595284057e-05,0.00803911027484712
6.9317172761554e-05,0.00803911027484712
7.012063589007177e-05,0.00803911027484712
7.09334120498799e-05,0.008086150124319604
7.17556091893692e-05,0.008086150124319604
7.258733650817246e-05,0.008086150124319604
7.342870447166758e-05,0.008086150124319604
7.42798248256491e-05,0.008176869834016531
7.514081061116962e-05,0.008176869834016531
7.601177617955322e-05,0.008176869834016531
7.689283720758305e-05,0.008176869834016531
7.778411071286482e-05,0.008250789597473288
7.868571506936843e-05,0.008250789597473288
7.959777002314978e-05,0.008250789597473288
8.05203967082547e-05,0.008250789597473288
8.145371766280736e-05,0.008325381358779652
8.239785684528512e-05,0.008325381358779652
8.335293965098187e-05,0.008325381358779652
8.43190929286625e-05,0.008402661111484444
8.529644499741017e-05,0.008402661111484444
8.628512566366886e-05,0.008402661111484444
8.728526623848371e-05,0.008402661111484444
8.829699955494083e-05,0.008483300853437268
8.932045998580959e-05,0.008483300853437268
9.03557834613892e-05,0.008483300853437268
9.140310748756223e-05,0.008540420670653854
9.246257116405733e-05,0.008540420670653854
9.353431520292377e-05,0.008540420670653854
9.461848194721992e-05,0.00862979638465157
9.571521538991856e-05,0.00862979638465157
9.682466119303115e-05,0.00862979638465157
9.794696670695385e-05,0.00877158793091862
9.908228099003788e-05,0.00877158793091862
0.00010023075482838654,0.00877158793091862
0.00010139254075588153,0.008915395470734494
0.00010256779307444219,0.008915395470734494
0.00010375666787451859,0.008915395470734494
0.00010495932305582277,0.009129090786909481
0.00010617591834830001,0.009129090786909481
0.00010740661533334334,0.009129090786909481
0.00010865157746525384,0.0091978681069423
0.00010991097009294972,0.009198875621044456
0.0001111849604819271,0.009306498219205699
0.00011247371783647519,0.009306498219205699
0.00011377741332214914,0.009306498219205699
0.00011509622008850323,0.009380417982662455
0.00011643031329208767,0.009380417982662455
0.00011777987011971193,0.009455681741818425
0.0001191450698119776,0.009455681741818425
0.00012052609368708426,0.009455681741818425
0.00012192312516491107,0.009530945500974396
0.0001233363497913776,0.009530945500974396
0.00012476595526308696,0.009589409313890195
0.00012621213145225474,0.009589409313890195
0.00012767507043192657,0.009589409313890195
0.0001291549665014884,0.009613601236476043
0.00013065201621247213,0.009613601236476043
0.00013216641839466052,0.009745984812848598
0.00013369837418249466,0.009745984812848598
0.00013524808704178755,0.009816544587057321
0.0001368157627967472,0.009816544587057321
0.00013840160965731315,0.009913312277400712
0.00014000583824680976,0.009913312277400712
0.00014162866162991988,0.009979840064511794
0.0001432702953409831,0.009979840064511794
0.00014493095741262166,0.01
0.00014661086840469845,0.01
0.00014831025143361044,0.010088703716148107
0.00015002933220192182,0.010088703716148107
0.00015176833902834055,0.010118943619380419
0.00015352750287804228,0.010118943619380419
0.000155307057393346,0.010198911363483637
0.00015710723892474503,0.010198911363483637
0.00015892828656229778,0.01023318325381359
0.00016077044216738237,0.01023318325381359
0.00016263395040481922,0.010264095154895505
0.00016451905877536624,0.010264095154895505
0.00016642601764859036,0.010323902963510517
0.00016835508029612023,0.010364894832336536
0.00017030650292528443,0.010364894832336536
0.0001722805447131394,0.010456286539883071
0.00017427746784089192,0.010456286539883071
0.00017629753752872057,0.010545662253880787
0.0001783410220710008,0.010590014111954841
0.00018040819287193827,0.010590014111954841
0.00018249932448161524,0.010676029836704523
0.00018461469463245476,0.010676029836704523
0.0001867545842761076,0.010713661716282508
0.00018891927762076664,0.010794973456084942
0.00019110906216891378,0.010794973456084942
0.0001933242287555045,0.010879645185135407
0.00019556507158659492,0.010915933069014179
0.00019783188827841644,0.010915933069014179
0.0002001249798969037,0.010948188965795311
0.00020244465099768038,0.011067804583025333
0.00020479120966650856,0.011067804583025333
0.0002071649675602069,0.011163900275519117
0.0002095662399480433,0.011201532155097104
0.0002119953457536071,0.011257307976614474
0.00021445260759716674,0.011257307976614474
0.00021693835183851843,0.011308379813184598
0.00021945290862033137,0.011392379544385458
0.0002219966119119955,0.011623546804650225
0.0002245697995539774,0.011623546804650225
0.0002271728133026905,0.011709562529399906
0.0002298059988758851,0.011772730327262953
0.0002324697059985648,0.011808346213292117
0.00023516428844943486,0.011808346213292117
0.00023789010410788932,0.011860762045561454
0.00024064751500154242,0.012050937437000201
0.00024343688735431105,0.012102009273570325
0.00024625859163505465,0.01215039311874202
0.00024911300260677886,0.012205496942409784
0.0002520004993764092,0.012263960755325584
0.0002549214654451423,0.012263960755325584
0.0002578762887593801,0.012339896512331161
0.0002608653617622548,0.012368792419864258
0.00026388908144575103,0.012536119884416368
0.0002669478494034321,0.012677911430683423
0.00027004207188377727,0.012691351387675558
0.0002731721598441376,0.012745111215644112
0.000276338529005317,0.012806263019958335
0.00027954159990678566,0.01286405483502453
0.0002827817979625341,0.012889590753309591
0.0002860595535175742,0.012904374706000943
0.000289375301905095,0.012957462536119884
0.0002927294835042816,0.012983670452254552
0.00029612254379880347,0.01305087023721524
0.00029955493343598134,0.013115382030777504
0.0003030271082866396,0.013241717626503596
0.0003065395295056527,0.013325045359854848
0.00031009266359319264,0.013423829043747063
0.00031368698245668765,0.013491028828707747
0.00031732296347349763,0.013556055803747014
0.00032100108955431715,0.013659700288959076
0.00032472184920731285,0.013720180095423695
0.00032848573660300434,0.013810227807271019
0.0003322932516398972,0.013847187688999396
0.0003361449000108765,0.013966131308379814
0.0003400411932703706,0.013999731200860158
0.00034398264890229247,0.014093138901955512
0.00034796979038876914,0.01411934681809018
0.0003520031472796679,0.014232242456824137
0.0003560832552629278,0.014301458235333648
0.000360210656235707,0.01440225791277468
0.00036438589837635443,0.014422417848262887
0.0003686095362172158,0.014517841542907061
0.00037288213071828336,0.014545393454740946
0.00037720424934169976,0.014699952960150527
0.00038157646612712486,0.014797392648343528
0.00038599936176797673,0.014897520327934951
0.00039047352368855597,0.014994960016127948
0.0003949995461220643,0.015121295611854043
0.000399578030189527,0.015139439553793429
0.00040420958397963103,0.015326926953833747
0.0004088948226294864,0.015370606814058194
0.00041363436840632776,0.015484846448491366
0.00041842885079015847,0.0156347019689537
0.0004232789065573553,0.015656205900141117
0.00042818517986524155,0.015736845642093943
0.0004331483223376403,0.015771789530273504
0.00043816899315141946,0.01584100530878301
0.00044324785912404005,0.015879309186210604
0.00044838559480211905,0.015943820979772864
0.0004535828825510191,0.01596196492171225
0.00045884041264547613,0.016054028627108394
0.0004641588833612782,0.016135340366910826
0.0004695390010680063,0.016216652106713254
0.0004749814803228505,0.016299307842214904
0.0004804870439655134,0.01636247564007795
0.0004860564232142139,0.016433707412136282
0.0004916903577628031,0.016478059270210337
0.0004973895958790067,0.016523083126133993
0.0005031548945038057,0.01661514683153014
0.0005089870193519685,0.016648746724010483
0.0005148867450137498,0.01669645857133257
0.0005208548550577665,0.01674954640145152
0.0005268921421350677,0.016769034339090112
0.0005329994080844093,0.016866474027283113
0.0005391774640387505,0.016961225724077683
0.0005454271305329836,0.017026409515489553
0.0005517492376129129,0.017094281298299843
0.0005581446249454966,0.017238088838115718
0.0005646141419303673,0.01738727236072845
0.0005711586478126435,0.017409448289765473
0.0005777790117970507,0.017467912102681272
0.0005844761131633638,0.017536455883341174
0.0005912508413831881,0.017682951414555472
0.0005981040962380944,0.017790471070492572
0.0006050367879391225,0.017863718836099725
0.0006120498372476703,0.01791411867482024
0.0006191441755977848,0.018041798266245548
0.0006263207452198692,0.018103622068409382
0.0006335804992658254,0.018151333915731472
0.0006409244019356456,0.018208453732948056
0.0006483534286054727,0.018262213560916608
0.0006558685659571436,0.018363013238357637
0.0006634708121092351,0.018458436933001813
0.0006711611767496287,0.018547812646999527
0.0006789406812696112,0.018617700423358648
0.0006868103588995307,0.01868288421477051
0.000694771254846024,0.018731268059942206
0.0007028244264308353,0.01887910758685572
0.0007109709432312439,0.018992003225589676
0.0007192118872221193,0.019115650829917348
0.0007275483529196233,0.019207714535313485
0.0007359814475265771,0.019280290303071032
0.0007445122910795143,0.019346146092332504
0.0007531420165974376,0.01940998588804516
0.0007618717702322999,0.019476513675156237
0.0007707027114212304,0.019569921376251596
0.0007796360130405236,0.019709696928969827
0.0007886728615614156,0.019852160473086487
0.0007978144572076629,0.01995699213762516
0.0008070620141149507,0.01999865600430079
0.0008164167604921472,0.020033599892480342
0.0008258799387844272,0.020123647604327666
0.0008354528058382871,0.020223103286069487
0.0008451366330684721,0.020282911094684497
0.0008549327066268384,0.020399166722666486
0.0008648423275731727,0.020472414488273638
0.0008748668120479914,0.020500982086154758
0.0008850074914473438,0.020605470062495797
0.00089526571259964,0.020696189772192727
0.0009056428379445294,0.020772125529198306
0.0009161402457138521,0.020883677172233047
0.0009267593301146883,0.0209569249378402
0.0009375015015145289,0.021056380619582017
0.0009483681866285928,0.02115382030777501
0.0009593608287093146,0.02123446004972784
0.0009704808877380307,0.021305019823936563
0.0009817298406188842,0.021425307439016196
0.00099310918137498,0.021532827094953296
0.0010046204213468132,0.021598010886365166
0.001016265089392995,0.021779450305759025
0.0010280447320933097,0.0219044419057859
0.0010399609139541202,0.021977017673543445
0.0010520152176161591,0.022110745245615217
0.0010642092440647246,0.02221221692090585
0.001076544612842316,0.02238962435320207
0.0010890229622637305,0.02248840803709428
0.001101645949633657,0.02256165580270143
0.001114415251466788,0.022683959411329883
0.0011273325637104871,0.022767959142530745
0.0011403996019700331,0.022871446811370204
0.0011536181017364785,0.023042134265170353
0.0011669898186171474,0.023081782138297154
0.0011805165285688054,0.02315032591895706
0.0011942000281335325,0.023269269538337477
0.0012080421346773289,0.0233398293125462
0.0012220446866314887,0.023471540891069148
0.0012362095437367692,0.023578388549156643
0.0012505385872903913,0.023769235938444995
0.0012650337203959038,0.023919091458907332
0.0012796968682159415,0.024049459041731065
0.001294529978227916,0.024177138633156375
0.0013095350204826678,0.024279954304146225
0.0013247139878661174,0.024402929910624288
0.0013400688963639508,0.024566897385928366
0.001355601785329369,0.0246972649687521
0.0013713147177539455,0.02477723271285532
0.001387209780541621,0.024869296418251464
0.001403289084785873,0.025064847792487067
0.0014195547660501016,0.02517035145487534
0.0014360089846512606,0.02532692695383375
0.0014526539259467812,0.025426382635575562
0.0014694918006248172,0.025546670250655202
0.0014865248449978572,0.02569383777971911
0.0015037553212997384,0.025821517371144416
0.001521185517986105,0.02594382097977287
0.0015388177500383464,0.02607150057119817
0.001556654359271062,0.02627645991532827
0.0015746977146430866,0.02642093945299375
0.001592950212572123,0.02654391505947181
0.0016114142772530198,0.026642026745514413
0.0016300923609797412,0.02677642631543579
0.0016489869444710648,0.026941737786439084
0.001668100537200059,0.027051273435925005
0.0016874356777273757,0.027209864928432227
0.001706994934038408,0.027384584369330018
0.001726780903884356,0.02751360795645454
0.0017467962151272458,0.02770983132853975
0.0017670435260889468,0.027917478664068275
0.0017875255259042354,0.02813654996304012
0.0018082449348779518,0.02829917344264498
0.0018292045048462937,0.02842550903837108
0.0018504070195423021,0.028610308447012966
0.0018718552949655793,0.028818627780391105
0.0018935521797562953,0.028977891270747937
0.0019155005555735278,0.029149250722397692
0.0019377033374779887,0.029298434245010413
0.0019601634743191855,0.029442241784826288
0.001982883949127071,0.029651233116054027
0.002005867779508234,0.02974329682145017
0.002029118018046678,0.02988038438276997
0.002052637752709252,0.0301464955312143
0.0020764301072557748,0.030336670922653054
0.0021004982416539153,0.030552382232376857
0.0021248453524988827,0.030690813789395876
0.0021494746734379805,0.030880317182985013
0.00217438947560008,0.031084604529265508
0.0021995930680300748,0.031244540017471945
0.0022250887981283695,0.03147772327128553
0.002250880052095462,0.03168268261541564
0.00227697025538168,0.031852026073516566
0.0023033628731421313,0.03207916134668369
0.002330061410696925,0.03231704858544453
0.002357069413996728,0.03264565553390229
0.0023843904700937206,0.032919830656541894
0.002412028207618007,0.033147637927558635
0.00243998629725955,0.033398293125462
0.0024682684522556926,0.033608628452388954
0.0024968784288843266,0.03392917142665143
0.0025258200269627847,0.03411800282239097
0.002555097090352507,0.03438747396008333
0.0025847135074695635,0.034720112895638734
0.002614673211801092,0.03491969625697198
0.00264498018242772,0.03539278274309522
0.002675638444552045,0.03571870170015456
0.0027066520700332413,0.03601908473892883
0.0027380251779278576,0.036383979571265365
0.0027697619350368907,0.03677373832403737
0.002801866556459195,0.037040521470331295
0.002834343306151309,0.03731268059942208
0.0028671964974937695,0.03754989584033332
0.0029004304938639917,0.03793293461460923
0.002934049709215787,0.03820912573079767
0.0029680586086656023,0.038643236341643704
0.003002461709085549,0.039018211141724345
0.0030372635797033115,0.039379073986963234
0.0030724688427090033,0.039671393051542235
0.003108082173869064,0.04012095961292924
0.0031441083031472647,0.04048249445601774
0.00318055201533292,0.0407714535313487
0.0032174181506763717,0.04120959612929239
0.003254711605531848,0.04156978697668168
0.003292437333007769,0.041991129628385186
0.0033306003436245884,0.04240844029299106
0.003369205705980267,0.04266111148444325
0.003408258547423452,0.042913782675895434
0.0034477640547344642,0.04315570190175392
0.0034877274748141775,0.04335730125663597
0.003528154115380883,0.04362811639002755
0.0035690493456752297,0.04380350782877494
0.0036104185971733375,0.044000403198709764
0.0036522673643081755,0.04414891472347289
0.0036946012051993025,0.04434110610846045
0.003737425742391064,0.04448491364827633
0.0037807466635993493,0.04467508903971508
0.0038245697224669993,0.04484577649351522
0.0038689007393279753,0.04503191989785633
0.003913745601980384,0.045172367448424164
0.0039591102664684585,0.0453712788119078
0.004005000757873611,0.04555406222700087
0.004051423171114647,0.04570593374101203
0.0040983836717572615,0.045889389153954706
0.004145888496832911,0.04604798064646193
0.004193943955667186,0.04620724413681876
0.004242556430717777,0.046380619582017335
0.004291732378422158,0.046541227068073385
0.004341478330055092,0.04676164236274444
0.004391800892596086,0.046973993683220215
0.004442706749606883,0.047149385121967605
0.004494202662119142,0.0473637524359922
0.0045462954695324,0.047580807741415224
0.004598992090522438,0.04778039110274847
0.004652299523960189,0.04801491835226128
0.004706224849841282,0.04825078959747329
0.004760775230226368,0.04850950876957194
0.00481595791019235,0.048791747866406825
0.004871780218794631,0.04903837107721255
0.004928249570040513,0.049293058262213564
0.004985373463873894,0.049567905382702775
0.005043159487171359,0.04984140850749277
0.005101615314749833,0.050086015724749675
0.005160748710385908,0.05034271890329951
0.005220567527846975,0.05068812579799744
0.005281079711934331,0.05097977286472684
0.005342293299538352,0.05136549963040118
0.005404216420705915,0.05169477857670855
0.00546685729972018,0.0520314494993616
0.0055302242561929005,0.052325784557489416
0.005594325706169377,0.052668503460788926
0.005659170163246243,0.052993078422149044
0.005724766239702178,0.05337410120287615
0.005791122647641758,0.05376789194274578
0.005858248200152536,0.054151602714871315
0.005926151812475552,0.05449768160741886
0.005994842503189409,0.054831664538673476
0.006064329395408062,0.055262415160271486
0.006134621717992506,0.0556252939990592
0.0062057288067765,0.05605604462065722
0.0062776601058065,0.05637457160137087
0.006350425168595962,0.05675895437134602
0.00642403365939419,0.057184329010147174
0.006498495354469888,0.05763523956723339
0.006573820143409586,0.05795847053289429
0.006650018030431118,0.05838989315234191
0.006727099135712337,0.05877763591156508
0.006805073696735206,0.059179490625629994
0.0068839520696454964,0.059684833008534374
0.006963744730628222,0.060151871514011156
0.007044462277299037,0.060670653853907665
0.007126115430111745,0.06109199650561118
0.007208715033782135,0.06155836301323836
0.007292272058728313,0.06196626570794973
0.007376797602527731,0.06238357637255561
0.007462302891391108,0.06288152677911431
0.007548799281653432,0.06325582958134533
0.007636298261282241,0.06373227605671662
0.0077248114514034,0.06413950675357839
0.007814350607844541,0.06463544116658827
0.00790492762269642,0.06512263960755325
0.007996554525892346,0.06557220616894026
0.008089243486805939,0.06609905248303205
0.008183006815867389,0.06651972313688596
0.008277856966198472,0.0670015455950541
0.00837380653526649,0.0674605201263356
0.008470868266557402,0.0679497345608494
0.008569055051268348,0.06841946105772462
0.008668379930019773,0.06883945971372893
0.008768856094587427,0.06944627377192393
0.008870496889654403,0.06994892816342987
0.00897331581458352,0.07042873462804919
0.009077326525210223,0.07095020495934413
0.009182542835656282,0.07148914723472885
0.009288978720164497,0.07195887373160406
0.009396648314954691,0.07250520798333446
0.009505565920101192,0.07303071030172703
0.009615746001432095,0.07362946038572676
0.009727203192450537,0.07414555473422484
0.009839952296278227,0.07473086486123244
0.009954008287621519,0.07522142329144547
0.010069386314760271,0.07566225388078758
0.010186101701559752,0.07616490827229352
0.010304169949505875,0.07670049055843021
0.01042360673976401,0.07727034473489684
0.010544427935261684,0.0778227269672737
0.010666649582795389,0.0783993011222364
0.010790287915161836,0.0789174114642833
0.01091535935331391,0.07943888179557826
0.011041880508541602,0.07991532827094953
0.011169868184678225,0.0804112626839594
0.011299339380332217,0.08096297291848667
0.011430311291144786,0.08154021907129898
0.011562801312073753,0.08211343323701364
0.011696827039703846,0.08269672737047243
0.01183240627458378,0.08335528526308715
0.011969557023590427,0.08391169948256165
0.012108297502320394,0.08444459377729992
0.012248646137509308,0.08498689604193266
0.012390621569479156,0.0856252939990592
0.012534242654613994,0.08630333982931256
0.01267952846786434,0.08678986627242793
0.012826498305280598,0.08735904845104496
0.012975171686575868,0.08787648679524225
0.013125568357718427,0.08846448491364828
0.013277708293554291,0.08895907533095895
0.013431611700460153,0.08950876957193737
0.013587299019027091,0.09000201599354882
0.013744790926775366,0.09060748605604461
0.013904108340900697,0.09119615617230024
0.014065272421052363,0.09177407432296217
0.014228304572143519,0.09233922451448155
0.014393226447194065,0.09291311067804583
0.014560059950206485,0.09351656474699281
0.014728827239075018,0.09408373093206102
0.014899550728528537,0.09469524897520327
0.015072253093107555,0.09534439889792352
0.01524695727017573,0.09589543713460116
0.015423686462966274,0.09643773939923392
0.01560246414366368,0.0971292251864794
0.015783314056521166,0.09771386331563739
0.01596626022101425,0.09834554129426787
0.01615132693503091,0.09890061151804315
0.01633853877809862,0.0995517774343122
0.016527920614648955,0.10012835158927491
0.0167194975973199,0.10069081378939589
0.016913295170296487,0.10135138767555944
0.01710933907269015,0.10192191384987567
0.01730765534195726,0.10249714400913916
0.01750827031735725,0.10317653383509173
0.017711210643450888,0.10394395537934278
0.017916503273639015,0.1046099052483032
0.018124175473742375,0.10517707143337143
0.018334254825622908,0.10578254149586722
0.018546769230846995,0.10637188360997245
0.018761746914391215,0.10705866541227067
0.018979216428391014,0.10767287144681137
0.019199206655932846,0.10830790941468989
0.019421746814890263,0.10897049929440225
0.019646866461804465,0.10966601706874538
0.01987459549580984,0.11034070290975069
0.02010496416260499,0.11095625293999059
0.02033800305846982,0.11161817082185337
0.020573743134329137,0.11227538471876888
0.02081221569986339,0.11294738256837578
0.021053452427667062,0.11361534843088503
0.02129748535745521,0.11437134601169277
0.021544346900318843,0.1150083999731201
0.02179406984302956,0.11570257375176399
0.0220466873523941,0.11630535582286136
0.022302232979659387,0.11708352933270613
0.022560740664968614,0.11776829514145555
0.022822244741868985,0.11842886902761911
0.023086779941871697,0.11912237080841341
0.023354381399064792,0.11980176063436598
0.023625084654779475,0.1205886701162556
0.023898925662310503,0.1212223640884349
0.024175940791691306,0.12187285800685439
0.024456166834524465,0.12262482360056448
0.024739641008868142,0.12340030911901083
0.025026400964179192,0.12410859485249648
0.025316484786313556,0.12480142463544117
0.025609931002584595,0.12562327800551037
0.025906778586880088,0.12634500369598817
0.026207066964838526,0.127126537195081
0.02651083601908539,0.12789664673073048
0.026818126094530156,0.12865533230293663
0.02712897800372467,0.12945097775687117
0.027443433032283655,0.1302143673140246
0.02776153294436801,0.130996572810967
0.028083319988231725,0.13171292251864794
0.028408836901833042,0.13259256770378336
0.028738126918510663,0.13344062898998726
0.029071233772725785,0.13433169813856596
0.029408201705870638,0.13512801559035012
0.029749075472144403,0.13600564478193672
0.030093900344497212,0.13683959411329885
0.03044272212064303,0.13771050332638937
0.030795587129142266,0.13853907667495466
0.03115254223555488,0.13937907398696323
0.03151363484866479,0.14019151938713798
0.031878912926776456,0.14114038035078286
0.03224842498408442,0.1420206975337679
0.0326222200971167,0.14292789463073718
0.03300034791125285,0.14385323566964586
0.03338285864731761,0.14474161682682615
0.033769803108250916,0.14562798199045762
0.03416123268585528,0.14654727504871984
0.034557199367621395,0.1474524561521403
0.03495775574363275,0.1483791411867482
0.035362955013550426,0.1493380821181372
0.03577285099367873,0.15033465492910422
0.0361874981241128,0.15131173980243262
0.03660695147596903,0.15236408843491703
0.03703126675869927,0.15335125327598953
0.03746050032748993,0.15433438612996436
0.037894709190746674,0.15533835091727705
0.03833395101766601,0.1563369397217929
0.03877828414589457,0.15733956051340633
0.03922776758927719,0.15836973321685371
0.03968246104569482,0.15935219407297896
0.040142424904993215,0.16038438276997513
0.040607720257003654,0.16139573953363348
0.041078408899656464,0.16237954438545796
0.04155455334718875,0.1634157650695518
0.04203621683844714,0.16435118607620455
0.04252346334528682,0.16530475102479672
0.04301635758106795,0.16633492372824407
0.0435149650092505,0.16736711242524022
0.044019351852088745,0.16843491700826557
0.044529585099426554,0.16942544183858613
0.04504573251759458,0.1704502385592366
0.04556786265841064,0.17150729117666824
0.046096044868284336,0.17257576775754319
0.04663034929742731,0.17369666017068747
0.04717084690917017,0.17468180901821115
0.047717609489387455,0.17580942140985148
0.04827070965603183,0.17691956185740207
0.0488302208687788,0.1780270143135542
0.0493962174387832,0.17912237080841342
0.04996877453854884,0.18022646327531752
0.0505479682119124,0.181307707815335
0.05113387538414326,0.1824023923123446
0.05172657387216019,0.18354949264162354
0.05232614239486662,0.18472078489348837
0.052932660583605615,0.1858302533431893
0.05354620899273607,0.1870049055843021
0.05416686911033152,0.18818157381896378
0.05479472336900287,0.18926281835898123
0.05542985515684669,0.19048988643236342
0.05607234882852033,0.19170620254015186
0.05672228971644543,0.19281567098985283
0.05737976414214134,0.19396209932128214
0.05804485942768978,0.19515623950003363
0.05871766390733255,0.1964081714938512
0.05939826693920356,0.19760634365970028
0.060086758917196864,0.19879645185135408
0.0607832312829723,0.19993548820643775
0.06148777653810023,0.2011343323701364
0.062200488256347115,0.20233317653383506
0.06292146109610344,0.20370808413413077
0.06365079081295572,0.20495396814730196
0.06438857427240419,0.20629191586586923
0.06513490946272803,0.20756333579732544
0.0658898955079995,0.2088602916470667
0.06665363268124913,0.21025199919360257
0.06742622241778341,0.2114938512196761
0.06820776732865685,0.21277064713392915
0.06899837121430018,0.21404408305893421
0.0697981390783066,0.21529332706135343
0.07060717714137772,0.21653719508097574
0.07142559285543126,0.21783146293931863
0.07225349491787214,0.21914051475035282
0.07309099328602911,0.22043679860224447
0.07393819919175866,0.22177541831866138
0.07479522515621821,0.2231221020092736
0.07566218500481055,0.22453665748269605
0.07653919388230147,0.22598682884214769
0.0774263682681127,0.22740407230696863
0.07832382599179197,0.22878771587930918
0.07923168624866253,0.23015657549895843
0.08015006961565405,0.23158457092937298
0.08107909806731686,0.23298635844365298
0.08201889499202203,0.2344130098783684
0.08296958520834907,0.23584570929373022
0.08393129498166364,0.2372535447886567
0.08490415204088747,0.23865802029433508
0.0858882855954625,0.24017606343659703
0.08688382635251184,0.24165445870573216
0.08789090653419954,0.24316040588670118
0.08890965989529158,0.2446771050332639
0.08994022174092044,0.24628049190242596
0.09098272894455559,0.2478045830253343
0.09203731996618221,0.24934816208588134
0.09310413487069075,0.2508843491700826
0.09418331534647952,0.2524044083058934
0.0952750047242729,0.2539956992137625
0.09637934799615785,0.25554062227000873
0.09749649183484087,0.2571137692359384
0.0986265846131282,0.2586902761911162
0.09976977642363201,0.26028963107318054
0.10092621909870483,0.26190444190578593
0.10209606623060476,0.26347288488676834
0.10327947319189525,0.26514212754519184
0.10447659715608053,0.266774410321887
0.10568759711848051,0.2684550769437538
0.10691263391734772,0.27019286338283716
0.10815187025522892,0.27185740205631337
0.10940547072057435,0.2735884685169007
0.11067360180959745,0.27537867078825345
0.11195643194838795,0.2770217055305423
0.11325413151528127,0.27879913984275245
0.11456687286348727,0.280565822189369
0.11589483034398118,0.2823110006047981
0.11723818032865997,0.2841018748740004
0.11859710123376706,0.28601908473892884
0.11997177354358855,0.2878032390296351
0.12136237983442417,0.28967542503863986
0.12276910479883604,0.2914958672132249
0.12419213527017846,0.29336603722868093
0.12563166024741215,0.2951629594785297
0.12708787092020596,0.29715005711981723
0.12856096069432965,0.29911161884281967
0.130051125217341,0.3010006047980647
0.13155856240457053,0.30297627847590886
0.1330834724654076,0.3047947046569451
0.1346260579298911,0.30679927424232245
0.13618652367560827,0.30880115583630136
0.1377650769549055,0.31081177340232513
0.13936192742241435,0.31292520663933876
0.14097728716289676,0.31491499227202474
0.142611370719413,0.31694240978428867
0.14426439512181588,0.3190766749546402
0.14593657991557576,0.3211054364626033
0.1476281471909391,0.32330622942006587
0.14933932161242533,0.3254935824205362
0.15107033044866555,0.32776627914790674
0.15282140360258709,0.33004031987097643
0.15459277364194784,0.3322222968886499
0.15638467583022478,0.33435790605470067
0.15819734815786016,0.33657953094550097
0.16003103137387018,0.33881257979974466
0.16188596901781993,0.34113903635508364
0.1637624074521689,0.343420469054499
0.16566059589499152,0.3457643975539278
0.16758078645307686,0.3480344062898999
0.16952323415541215,0.35038572676567437
0.1714881969870541,0.3528613668436261
0.17347593592339325,0.3552550231839258
0.1754867149648152,0.357639271554331
0.1775208011717636,0.36010953564948595
0.1795784647002097,0.36268664740272827
0.18165997883753285,0.3652926550635038
0.18376562003881725,0.3677770311135004
0.18589566796356882,0.37031583898931525
0.18805040551285834,0.3728143269941536
0.1902301188668946,0.37539479873664405
0.19243509752303323,0.3780585982124857
0.19466563433422632,0.38071903769907933
0.19692202554791735,0.3834278610308447
0.19920457084538712,0.38610577246152816
0.20151357338155584,0.38874941200188157
0.20384933982524642,0.391442779383106
0.20621218039991446,0.3943471540891069
0.2086024089248505,0.3971198172165849
0.21102034285685967,0.39999529601505274
0.21346630333242453,0.4028553188629796
0.21594061521035676,0.4058329413345877
0.21844360711494284,0.4088152677911431
0.22097561147959033,0.4117156105100464
0.22353696459097966,0.41466568106982055
0.22612800663372795,0.41765136751562404
0.2287490817355704,0.42071030172703444
0.2314005380130654,0.4237994758416773
0.23408272761782944,0.42688864995632014
0.23679600678330787,0.4300987836838922
0.23954073587208793,0.433256501579195
0.24231727942376008,0.4364941872186009
0.24512600620333397,0.4397748807203817
0.24796728925021602,0.44302063033398287
0.2508415059277541,0.44626705194543376
0.2537490379733572,0.44951616154828306
0.2566902715491952,0.45283448692964184
0.25966559729348726,0.45617095625293996
0.26267541037238384,0.45960688125798
0.26572011053245065,0.4630770781533499
0.26880010215376077,0.46653921107452456
0.2719157943036019,0.4699751360795645
0.2750676007908067,0.47349035683085816
0.2782559402207126,0.4770674013843156
0.28148123605075814,0.48081714938512193
0.28474391664672477,0.4844331698138566
0.28804441533962977,0.4881533499092803
0.2913831704832789,0.4918043142261944
0.2947606255124859,0.4955634701968954
0.29817722900196736,0.4994912976278476
0.30163343472591975,0.5034265170351455
0.30512970171828707,0.5073939923392246
0.30866649433372745,0.511276795914253
0.3122442823092858,0.5153034070290975
0.3158635408267819,0.5192970902493113
0.31952475057592133,0.5234950608158053
0.32322839781813806,0.5277669511457563
0.3269749744511768,0.5318970499294402
0.33076497807442423,0.536158860291647
0.3345989120549975,0.5405537262280761
0.3384772855945983,0.5448740004031987
0.34240061379714254,0.5492527383912372
0.34636941773717345,0.5536966601706875
0.3503842245290676,0.5580969020899132
0.3544455673970435,0.5626671594650897
0.3585539857459817,0.5671648410725085
0.36271002523306484,0.5718009542369464
0.3669142378402494,0.5762287480680063
0.3711671819475767,0.5807150057119818
0.37546942240733366,0.5855050063839796
0.37982153061907364,0.5901478395269135
0.3842240846055061,0.5949022243128823
0.38867766908926676,0.5996465291311067
0.393182875570577,0.6042644983536053
0.39774030240580366,0.6090282911094684
0.40235055488692933,0.6138996035212687
0.4070142453219439,0.6187601639674754
0.4117319931161679,0.6237080841341307
0.4165044248545185,0.6286492843222902
0.42133217438472886,0.6337524359922048
0.4262158829015325,0.6390094751696795
0.43115619903182284,0.6442933942611384
0.43615377892080054,0.6495134735568846
0.441209286319119,0.6547093609300451
0.4463233926710397,0.6599361602042874
0.4514967772036102,0.6652570391774746
0.4567301270168747,0.6704247026409516
0.4620241371751313,0.6757099657281096
0.46737951079924633,0.6810066527787111
0.47279695916003905,0.6863987635239568
0.4782772017727485,0.6919971776090317
0.4838209664925957,0.6974793360661244
0.48942898961145315,0.7029782944694578
0.49510201595563513,0.7087030441502588
0.5008407989848213,0.7143458100934078
0.5066461008921268,0.7201458235333648
0.5125186927053332,0.7259747328808548
0.5184593543892912,0.7318271621530811
0.5244688749495119,0.737601639674753
0.5305480525369574,0.7435602446072173
0.5366976945540476,0.7495383374773201
0.5429186177618943,0.7556481419259458
0.5492116483887789,0.7617001545595056
0.5555776222398878,0.7679665345070895
0.5620173848083188,0.7742080505342382
0.5685317913873753,0.7804253746388012
0.5751217071841613,0.7869269538337477
0.5817880074344935,0.7931489819232578
0.5885315775191451,0.7994570257375176
0.595353313081437,0.8058457092937303
0.6022541201461928,0.8122498488004839
0.6092349152400711,0.8186479403265909
0.6162966255132942,0.8250917277064713
0.6234401888627864,0.8315455950540958
0.6306665540567405,0.8380639741952827
0.6379766808606282,0.8445924333042134
0.6453715401646701,0.8511652442712183
0.6528521141127848,0.857664807472616
0.6604193962330305,0.8642860022847927
0.6680743915695615,0.8710167327464552
0.675818116816111,0.8775015119951617
0.6836516004510238,0.8839547073449365
0.6915758828738525,0.8902459512129562
0.6995920165435374,0.8964384113970836
0.707701066118189,0.9025623278005511
0.7159041085964888,0.9085404206706539
0.7242022334607315,0.9145783213493717
0.732596542821523,0.9201720314494993
0.741088151564157,0.9257643975539279
0.7496781874966877,0.9310967004905585
0.7583677914997191,0.9363396277131913
0.7671581176779302,0.941458235333647
0.7760503335133571,0.9464431153820307
0.7850456200204509,0.9512599959680127
0.794145171902934,0.9558168133861973
0.8033501977124734,0.9604193266581547
0.8126619200091946,0.9648471204892145
0.822081575524054,0.9689718432901016
0.8316104153230961,0.9731664538673476
0.8412497049736118,0.9770311135004368
0.8510007247122247,0.9807015657549897
0.8608647696149244,0.9842967542503864
0.8708431497690724,0.9875041999865601
0.880937190447399,0.9904878704388146
0.8911482322840202,0.9929883744372019
0.9014776314524917,0.9951024796720651
0.9119267598459299,0.9968369061219005
0.9224970052592174,0.9980129023587125
0.9331897715733238,0.998846179692225
0.9440064789417604,0.9994288018278341
0.9549485639791966,0.9997271688730596
0.9660174799522646,0.9998938243397621
0.9772146969725725,0.9999717760903165
0.9885417021919574,0.9999939520193536
1.0,1.0


==> data/ELD/LiRA/NHiTS-online/total/roc_TrendLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0019655937101001274
1.0233165783302449e-05,0.0019655937101001274
1.0351779556301762e-05,0.0019655937101001274
1.0471768194855202e-05,0.0019655937101001274
1.05931476351837e-05,0.0019655937101001274
1.0715933998226711e-05,0.0019655937101001274
1.084014359178331e-05,0.0019655937101001274
1.09657929126781e-05,0.0019655937101001274
1.1092898648952227e-05,0.0019655937101001274
1.1221477682079803e-05,0.0019655937101001274
1.1351547089209991e-05,0.0019655937101001274
1.148312414543511e-05,0.0019655937101001274
1.1616226326085018e-05,0.0019655937101001274
1.1750871309048075e-05,0.0019655937101001274
1.1887076977119033e-05,0.0019655937101001274
1.2024861420374123e-05,0.0019655937101001274
1.216424293857368e-05,0.0019655937101001274
1.2305240043592616e-05,0.0019655937101001274
1.244787146187906e-05,0.0019655937101001274
1.259215613694151e-05,0.0019655937101001274
1.2738113231864785e-05,0.0019655937101001274
1.288576213185518e-05,0.0019655937101001274
1.3035122446815089e-05,0.0019655937101001274
1.3186214013947484e-05,0.0019655937101001274
1.3339056900390587e-05,0.0019655937101001274
1.3493671405883065e-05,0.0022263288757475978
1.3650078065460137e-05,0.0022263288757475978
1.3808297652180924e-05,0.0022263288757475978
1.3968351179887397e-05,0.0022263288757475978
1.4130259905995336e-05,0.0022263288757475978
1.429404533431761e-05,0.0022263288757475978
1.4459729217920196e-05,0.0022263288757475978
1.4627333562011299e-05,0.0022263288757475978
1.4796880626863964e-05,0.0022263288757475978
1.4968392930772556e-05,0.0022263288757475978
1.514189325304352e-05,0.0022263288757475978
1.53174046370208e-05,0.0022263288757475978
1.5494950393146317e-05,0.0022263288757475978
1.567455410205595e-05,0.0022263288757475978
1.5856239617711373e-05,0.0022263288757475978
1.60400310705682e-05,0.0022263288757475978
1.622595287078087e-05,0.0022263288757475978
1.6414029711444665e-05,0.0022263288757475978
1.6604286571875295e-05,0.0022263288757475978
1.6796748720926532e-05,0.0022263288757475978
1.6991441720346258e-05,0.002323096566090989
1.7188391428171457e-05,0.002323096566090989
1.7387624002162504e-05,0.002323096566090989
1.7589165903277326e-05,0.002323096566090989
1.7793043899185774e-05,0.002323096566090989
1.7999285067824765e-05,0.002323096566090989
1.8207916800994626e-05,0.002323096566090989
1.8418966807997107e-05,0.002323096566090989
1.86324631193156e-05,0.002323096566090989
1.8848434090337955e-05,0.002323096566090989
1.906690840512252e-05,0.002323096566090989
1.9287915080207776e-05,0.002323096566090989
1.9511483468466162e-05,0.002323096566090989
1.9737643263002554e-05,0.002323096566090989
1.9966424501097934e-05,0.002323096566090989
2.0197857568198782e-05,0.002419192258584772
2.0431973201952705e-05,0.002419192258584772
2.066880249629082e-05,0.002419192258584772
2.09083769055575e-05,0.002419192258584772
2.1150728248687946e-05,0.002419192258584772
2.1395888713434215e-05,0.002419192258584772
2.1643890860640203e-05,0.002419192258584772
2.189476762856621e-05,0.002419192258584772
2.2148552337263592e-05,0.002419192258584772
2.2405278693000182e-05,0.002419192258584772
2.266498079273693e-05,0.002419192258584772
2.2927693128656486e-05,0.002419192258584772
2.3193450592744275e-05,0.002419192258584772
2.3462288481422625e-05,0.002419192258584772
2.3734242500238664e-05,0.0026154156306699822
2.4009348768606518e-05,0.0026154156306699822
2.4287643824604503e-05,0.0026154156306699822
2.45691646298279e-05,0.0026154156306699822
2.4853948574297985e-05,0.0026154156306699822
2.5142033481427965e-05,0.0026154156306699822
2.543345761304648e-05,0.0026154156306699822
2.5728259674479322e-05,0.0026154156306699822
2.6026478819690045e-05,0.0026154156306699822
2.63281546564802e-05,0.0026154156306699822
2.6633327251749808e-05,0.0026154156306699822
2.694203713681882e-05,0.002726295275855117
2.7254325312810276e-05,0.002726295275855117
2.7570233256095827e-05,0.002726295275855117
2.7889802923804396e-05,0.002726295275855117
2.8213076759394707e-05,0.002726295275855117
2.8540097698292373e-05,0.002726295275855117
2.8870909173592345e-05,0.002726295275855117
2.9205555121827452e-05,0.002726295275855117
2.95440799888038e-05,0.002726295275855117
2.9886528735503827e-05,0.002726295275855117
3.0232946844057763e-05,0.002726295275855117
3.0583380323784315e-05,0.002908406693098582
3.0937875717301366e-05,0.002908406693098582
3.12964801067075e-05,0.002908406693098582
3.165924111983521e-05,0.002908406693098582
3.20262069365765e-05,0.002908406693098582
3.2397426295281954e-05,0.002908406693098582
3.277294849923382e-05,0.002908406693098582
3.315282342319423e-05,0.002908406693098582
3.353710152002929e-05,0.002908406693098582
3.392583382740992e-05,0.0029231906457899337
3.4319071974590426e-05,0.0029231906457899337
3.4716868189265594e-05,0.0029231906457899337
3.511927530450728e-05,0.0029231906457899337
3.552634676578139e-05,0.0029231906457899337
3.5938136638046256e-05,0.0029231906457899337
3.6354699612933176e-05,0.0029231906457899337
3.677609101601031e-05,0.0029231906457899337
3.720236681413066e-05,0.0029890464350514076
3.7633583622865324e-05,0.0029890464350514076
3.806979871402284e-05,0.0029890464350514076
3.8511070023255685e-05,0.0029890464350514076
3.895745615775501e-05,0.0029890464350514076
3.940901640403448e-05,0.0029890464350514076
3.986581073580439e-05,0.0029890464350514076
4.032789982193705e-05,0.0031462939318594183
4.079534503452449e-05,0.0031462939318594183
4.1268208457029516e-05,0.0031462939318594183
4.174655289253135e-05,0.0031462939318594183
4.223044187206672e-05,0.0031462939318594183
4.271993966306776e-05,0.0031462939318594183
4.321511127789762e-05,0.0031462939318594183
4.371602248248502e-05,0.0032323096566090987
4.422273980505897e-05,0.0032323096566090987
4.473533054498463e-05,0.0032323096566090987
4.525386278170167e-05,0.0032323096566090987
4.577840538376616e-05,0.0032323096566090987
4.6309028017997366e-05,0.0032323096566090987
4.684580115873045e-05,0.0032323096566090987
4.738879609717651e-05,0.003377461192124185
4.793808495089107e-05,0.003377461192124185
4.8493740673352334e-05,0.003377461192124185
4.9055837063650453e-05,0.003377461192124185
4.962444877628913e-05,0.003377461192124185
5.0199651331100794e-05,0.003377461192124185
5.0781521123276707e-05,0.0034325650157919496
5.137013543351339e-05,0.0034325650157919496
5.196557243827657e-05,0.0034325650157919496
5.2567911220184194e-05,0.0034325650157919496
5.3177231778509664e-05,0.0034325650157919496
5.379361503980698e-05,0.0035589006115180435
5.441714286865888e-05,0.0035589006115180435
5.5047898078549675e-05,0.0035589006115180435
5.5685964442864085e-05,0.0035589006115180435
5.633142670601352e-05,0.0035589006115180435
5.698437059469136e-05,0.0035589006115180435
5.764488282925873e-05,0.0036220684093810898
5.8313051135262185e-05,0.0036220684093810898
5.8988964255084936e-05,0.0036220684093810898
5.9672711959733106e-05,0.0036220684093810898
6.0364385060758635e-05,0.0036220684093810898
6.106407542232036e-05,0.003655668301861434
6.177187597338488e-05,0.003655668301861434
6.248788072006888e-05,0.003655668301861434
6.321218475812448e-05,0.003655668301861434
6.394488428556937e-05,0.003700692157785095
6.468607661546321e-05,0.003700692157785095
6.543586018883229e-05,0.003700692157785095
6.619433458774387e-05,0.003700692157785095
6.696160054853215e-05,0.003700692157785095
6.773775997517745e-05,0.003738996035212687
6.852291595284057e-05,0.003738996035212687
6.9317172761554e-05,0.003738996035212687
7.012063589007177e-05,0.003738996035212687
7.09334120498799e-05,0.0038673476244876015
7.17556091893692e-05,0.0038673476244876015
7.258733650817246e-05,0.0038673476244876015
7.342870447166758e-05,0.0038673476244876015
7.42798248256491e-05,0.0039540353470868895
7.514081061116962e-05,0.0039540353470868895
7.601177617955322e-05,0.0039540353470868895
7.689283720758305e-05,0.0039540353470868895
7.778411071286482e-05,0.004036019084738929
7.868571506936843e-05,0.004036019084738929
7.959777002314978e-05,0.004036019084738929
8.05203967082547e-05,0.004036019084738929
8.145371766280736e-05,0.0041361467643303545
8.239785684528512e-05,0.0041361467643303545
8.335293965098187e-05,0.0041361467643303545
8.43190929286625e-05,0.004292722263288757
8.529644499741017e-05,0.004292722263288757
8.628512566366886e-05,0.004292722263288757
8.728526623848371e-05,0.004292722263288757
8.829699955494083e-05,0.004329010147167529
8.932045998580959e-05,0.004329010147167529
9.03557834613892e-05,0.004329010147167529
9.140310748756223e-05,0.004416369867616424
9.246257116405733e-05,0.004416369867616424
9.353431520292377e-05,0.004416369867616424
9.461848194721992e-05,0.00445803373429205
9.571521538991856e-05,0.00445803373429205
9.682466119303115e-05,0.00445803373429205
9.794696670695385e-05,0.004504401585914926
9.908228099003788e-05,0.004504401585914926
0.00010023075482838654,0.004504401585914926
0.00010139254075588153,0.0045319534977488075
0.00010256779307444219,0.0045319534977488075
0.00010375666787451859,0.0045319534977488075
0.00010495932305582277,0.0046603050870237216
0.00010617591834830001,0.0046603050870237216
0.00010740661533334334,0.0046603050870237216
0.00010865157746525384,0.004736240844029299
0.00010991097009294972,0.004736240844029299
0.0001111849604819271,0.004769168738660037
0.00011247371783647519,0.004769168738660037
0.00011377741332214914,0.004769168738660037
0.00011509622008850323,0.004800080639741953
0.00011643031329208767,0.004800080639741953
0.00011777987011971193,0.004843088502116793
0.0001191450698119776,0.004843088502116793
0.00012052609368708426,0.004843088502116793
0.00012192312516491107,0.004894832336536523
0.0001233363497913776,0.004894832336536523
0.00012476595526308696,0.004942229268477655
0.00012621213145225474,0.00494338620942899
0.00012767507043192657,0.004944556560612727
0.0001291549665014884,0.005000335998924804
0.00013065201621247213,0.005000335998924804
0.00013216641839466052,0.005030575902157114
0.00013369837418249466,0.005030575902157114
0.00013524808704178755,0.0050682077817350984
0.0001368157627967472,0.0050682077817350984
0.00013840160965731315,0.00518849539681473
0.00014000583824680976,0.00518849539681473
0.00014162866162991988,0.005237551239836032
0.0001432702953409831,0.005237551239836032
0.00014493095741262166,0.005319534977488072
0.00014661086840469845,0.005319534977488072
0.00014831025143361044,0.005404878704388145
0.00015002933220192182,0.005404878704388145
0.00015176833902834055,0.005443854579665345
0.00015352750287804228,0.005443854579665345
0.000155307057393346,0.005465358510852765
0.00015710723892474503,0.005465358510852765
0.00015892828656229778,0.005502318392581143
0.00016077044216738237,0.005502318392581143
0.00016263395040481922,0.005570862173241045
0.00016451905877536624,0.005570862173241045
0.00016642601764859036,0.005601774074322963
0.00016835508029612023,0.005634029971104092
0.00017030650292528443,0.005634029971104092
0.0001722805447131394,0.005661581882937974
0.00017427746784089192,0.005661581882937974
0.00017629753752872057,0.005695853773267925
0.0001783410220710008,0.005760365566830186
0.00018040819287193827,0.005760365566830186
0.00018249932448161524,0.005818829379745985
0.00018461469463245476,0.005818829379745985
0.0001867545842761076,0.005894765136751562
0.00018891927762076664,0.005937772999126403
0.00019110906216891378,0.005937772999126403
0.0001933242287555045,0.005995564814192595
0.00019556507158659492,0.006039244674417041
0.00019783188827841644,0.006039244674417041
0.0002001249798969037,0.006076876553995027
0.00020244465099768038,0.006152140313150999
0.00020479120966650856,0.006152140313150999
0.0002071649675602069,0.00623143605940461
0.0002095662399480433,0.0062374840400510724
0.0002119953457536071,0.0062865398830723755
0.00021445260759716674,0.0062865398830723755
0.00021693835183851843,0.006314763792755864
0.00021945290862033137,0.00635441166588267
0.0002219966119119955,0.006406155500302399
0.0002245697995539774,0.006406155500302399
0.0002271728133026905,0.006475371278811907
0.0002298059988758851,0.00650292319064579
0.0002324697059985648,0.006532491096028492
0.00023516428844943486,0.006532491096028492
0.00023789010410788932,0.006557355016463947
0.00024064751500154242,0.006586250923997043
0.00024343688735431105,0.006610442846582891
0.00024625859163505465,0.006637322760567166
0.00024911300260677886,0.006662858678852228
0.0002520004993764092,0.006719306498219206
0.0002549214654451423,0.006719306498219206
0.0002578762887593801,0.006745514414353874
0.0002608653617622548,0.006756266379947584
0.00026388908144575103,0.006777098313285398
0.0002669478494034321,0.006810026207916135
0.00027004207188377727,0.006859082050937437
0.0002731721598441376,0.006906121900409919
0.000276338529005317,0.006944425777837511
0.00027954159990678566,0.0069753376789194275
0.0002827817979625341,0.007025065519790337
0.0002860595535175742,0.007078153349909281
0.000289375301905095,0.007129897184329009
0.0002927294835042816,0.00716416907465896
0.00029612254379880347,0.007186345003695987
0.00029955493343598134,0.007225320878973188
0.0003030271082866396,0.00727840870909213
0.0003065395295056527,0.007305960620926014
0.00031009266359319264,0.007375848397285128
0.00031368698245668765,0.007449768160741885
0.00031732296347349763,0.0074712720919293055
0.00032100108955431715,0.007484040051071837
0.00032472184920731285,0.007550567838182917
0.00032848573660300434,0.007583495732813655
0.0003322932516398972,0.007611719642497144
0.0003361449000108765,0.007669511457563336
0.0003400411932703706,0.007706471339291715
0.00034398264890229247,0.007787783079094146
0.00034796979038876914,0.007820038975875276
0.0003520031472796679,0.007881190780189503
0.0003560832552629278,0.007902022713527317
0.000360210656235707,0.007934278610308447
0.00036438589837635443,0.00797459848128486
0.0003686095362172158,0.008027014313554197
0.00037288213071828336,0.008065990188831395
0.00037720424934169976,0.008171493851219677
0.00038157646612712486,0.008193669780256704
0.00038599936176797673,0.008227269672737047
0.00039047352368855597,0.008286405483502454
0.0003949995461220643,0.008315973388885156
0.000399578030189527,0.008349573281365501
0.00040420958397963103,0.008472548887843559
0.0004088948226294864,0.00849405281903098
0.00041363436840632776,0.008532356696458571
0.00041842885079015847,0.00855251663194678
0.0004232789065573553,0.008589476513675157
0.00042818517986524155,0.008634500369598817
0.0004331483223376403,0.008658692292184664
0.00043816899315141946,0.008702372152409111
0.00044324785912404005,0.008758147973926484
0.00044838559480211905,0.008811907801895034
0.0004535828825510191,0.008860963644916335
0.00045884041264547613,0.00895705933741012
0.0004641588833612782,0.009016867146025133
0.0004695390010680063,0.00904105906861098
0.0004749814803228505,0.009106914857872456
0.0004804870439655134,0.009198978563268598
0.0004860564232142139,0.009214434513809556
0.0004916903577628031,0.00926349035683086
0.0004973895958790067,0.00933001814394194
0.0005031548945038057,0.009350850077279753
0.0005089870193519685,0.009413345877293191
0.0005148867450137498,0.009461729722464889
0.0005208548550577665,0.009545729453665747
0.0005268921421350677,0.00956454539345474
0.0005329994080844093,0.009607553255829581
0.0005391774640387505,0.009651905113903635
0.0005454271305329836,0.009695584974128082
0.0005517492376129129,0.009739264834352529
0.0005581446249454966,0.009801088636516363
0.0005646141419303673,0.009859552449432162
0.0005711586478126435,0.009874336402123514
0.0005777790117970507,0.009954304146226731
0.0005844761131633638,0.00996572810967005
0.0005912508413831881,0.010020159935488207
0.0005981040962380944,0.010107519655937102
0.0006050367879391225,0.010187487400040319
0.0006120498372476703,0.010274847120489214
0.0006191441755977848,0.010340702909750688
0.0006263207452198692,0.010399166722666487
0.0006335804992658254,0.010442174585041328
0.0006409244019356456,0.010511390363550836
0.0006483534286054727,0.010565150191519388
0.0006558685659571436,0.010645117935622606
0.0006634708121092351,0.01068543780659902
0.0006711611767496287,0.0107519655937101
0.0006789406812696112,0.010850749277602312
0.0006868103588995307,0.010923997043209462
0.000694771254846024,0.010960956924937839
0.0007028244264308353,0.011036892681943416
0.0007109709432312439,0.01107922854646865
0.0007192118872221193,0.011190108191653786
0.0007275483529196233,0.011233116054028627
0.0007359814475265771,0.011293595860493246
0.0007445122910795143,0.01133593172501848
0.0007531420165974376,0.011433371413211477
0.0007618717702322999,0.01149989920032256
0.0007707027114212304,0.011575834957328137
0.0007796360130405236,0.011651098716484107
0.0007886728615614156,0.011739130434782608
0.0007978144572076629,0.011789530273503124
0.0008070620141149507,0.011875545998252805
0.0008164167604921472,0.011967609703648949
0.0008258799387844272,0.012044217458504132
0.0008354528058382871,0.012145017135945166
0.0008451366330684721,0.01224111282843895
0.0008549327066268384,0.012334520529534305
0.0008648423275731727,0.012423896243532021
0.0008748668120479914,0.012485048047846246
0.0008850074914473438,0.012540151871514013
0.00089526571259964,0.01260533566292588
0.0009056428379445294,0.012711511323163765
0.0009161402457138521,0.0127928230629662
0.0009267593301146883,0.012871446811370202
0.0009375015015145289,0.012932598615684429
0.0009483681866285928,0.013009878368389221
0.0009593608287093146,0.013062966198508164
0.0009704808877380307,0.013144277938310597
0.0009817298406188842,0.013287413480276863
0.00099310918137498,0.013362005241583227
0.0010046204213468132,0.013441972985686446
0.001016265089392995,0.013567636583562933
0.0010280447320933097,0.013638868355621264
0.0010399609139541202,0.013763859955648142
0.0010520152176161591,0.013851891673946643
0.0010642092440647246,0.01391102748471205
0.001076544612842316,0.014035347086889322
0.0010890229622637305,0.014099186882601977
0.001101645949633657,0.014187890598750082
0.001114415251466788,0.01427928230629662
0.0011273325637104871,0.01437672199448962
0.0011403996019700331,0.014484241650426718
0.0011536181017364785,0.014599825280559104
0.0011669898186171474,0.014691888985955243
0.0011805165285688054,0.014807472616087631
0.0011942000281335325,0.014907600295679052
0.0012080421346773289,0.015020495934413009
0.0012220446866314887,0.015103823667764263
0.0012362095437367692,0.015187151401115517
0.0012505385872903913,0.015308783011894362
0.0012650337203959038,0.015410926685034609
0.0012796968682159415,0.015484846448491369
0.001294529978227916,0.015623278005510383
0.0013095350204826678,0.015712653719508096
0.0013247139878661174,0.015798669444257778
0.0013400688963639508,0.015891405147503528
0.001355601785329369,0.01602446072172569
0.0013713147177539455,0.016146092332504535
0.001387209780541621,0.016239500033599894
0.001403289084785873,0.01632215576910154
0.0014195547660501016,0.01641690746589611
0.0014360089846512606,0.016535179087426917
0.0014526539259467812,0.016674282642295545
0.0014694918006248172,0.016882601975673678
0.0014865248449978572,0.016976009676769033
0.0015037553212997384,0.01707613735636046
0.001521185517986105,0.0171776090316511
0.0015388177500383464,0.017283784691888984
0.001556654359271062,0.017410792285464684
0.0015746977146430866,0.01752032793495061
0.001592950212572123,0.017633223573684565
0.0016114142772530198,0.0177535111887642
0.0016300923609797412,0.01792285464686513
0.0016489869444710648,0.01800147839526913
0.001668100537200059,0.018119750016799947
0.0016874356777273757,0.01822659767488744
0.001706994934038408,0.01834554129426786
0.001726780903884356,0.01847187688999395
0.0017467962151272458,0.018605604462065724
0.0017670435260889468,0.018721188092198107
0.0017875255259042354,0.01885558766211948
0.0018082449348779518,0.01898931523419125
0.0018292045048462937,0.01911229084066931
0.0018504070195423021,0.019266178348229288
0.0018718552949655793,0.019422081849338083
0.0018935521797562953,0.01956252939990592
0.0019155005555735278,0.019730528862307643
0.0019377033374779887,0.01985888045158256
0.0019601634743191855,0.01999395201935354
0.001982883949127071,0.02010953564948592
0.002005867779508234,0.020260063167797864
0.002029118018046678,0.020393790739869633
0.002052637752709252,0.020520126335595724
0.0020764301072557748,0.02067804583025334
0.0021004982416539153,0.02084671729050467
0.0021248453524988827,0.020981788858275653
0.0021494746734379805,0.021127612391640346
0.00217438947560008,0.021305019823936566
0.0021995930680300748,0.021436731402459514
0.0022250887981283695,0.021591290907869095
0.002250880052095462,0.02171225052079833
0.00227697025538168,0.021915193871379614
0.0023033628731421313,0.022099321282171895
0.002330061410696925,0.022235736845642094
0.002357069413996728,0.022408440292991064
0.0023843904700937206,0.022545527854310864
0.002412028207618007,0.022653047510247968
0.00243998629725955,0.022811639002755187
0.0024682684522556926,0.022960822525367918
0.0024968784288843266,0.023130837981318462
0.0025258200269627847,0.023286741482427258
0.002555097090352507,0.02343928499428802
0.0025847135074695635,0.02366306027820711
0.002614673211801092,0.023868019622337207
0.00264498018242772,0.024001075196559373
0.002675638444552045,0.024149586721322492
0.0027066520700332413,0.02426651434715409
0.0027380251779278576,0.024420401854714065
0.0027697619350368907,0.02457697735367247
0.002801866556459195,0.02473220885693166
0.002834343306151309,0.024927088233317657
0.0028671964974937695,0.02508567972582488
0.0029004304938639917,0.025253679188226595
0.002934049709215787,0.025436462603319672
0.0029680586086656023,0.025590350110879644
0.003002461709085549,0.025754317586183722
0.0030372635797033115,0.025904845104495665
0.0030724688427090033,0.026061420603454066
0.003108082173869064,0.02627444392177945
0.0031441083031472647,0.026452523351925272
0.00318055201533292,0.026641354747664808
0.0032174181506763717,0.02684833008534373
0.003254711605531848,0.027049257442376184
0.003292437333007769,0.027197768967139307
0.0033306003436245884,0.027387944358578054
0.003369205705980267,0.027569383777971912
0.003408258547423452,0.027770311135004368
0.0034477640547344642,0.02794704656945098
0.0034877274748141775,0.028135205967340905
0.003528154115380883,0.028347557287816683
0.0035690493456752297,0.028515556750218395
0.0036104185971733375,0.02867549223842484
0.0036522673643081755,0.028855587662119486
0.0036946012051993025,0.02905584302130233
0.003737425742391064,0.029286338283717496
0.0037807466635993493,0.02950876957193737
0.0038245697224669993,0.029716416907465897
0.0038689007393279753,0.02989382433976211
0.003913745601980384,0.030068543780659908
0.0039591102664684585,0.03023251125596398
0.004005000757873611,0.03042873462804919
0.004051423171114647,0.030690141791546267
0.0040983836717572615,0.030941468987299235
0.004145888496832911,0.031164572273368725
0.004193943955667186,0.03135340366910826
0.004242556430717777,0.03161279483905651
0.004291732378422158,0.03189704992944022
0.004341478330055092,0.032181305019823934
0.004391800892596086,0.03234863248437605
0.004442706749606883,0.03257778375109199
0.004494202662119142,0.03276325515758349
0.0045462954695324,0.0330078623748404
0.004598992090522438,0.033269941536187085
0.004652299523960189,0.03353874067602984
0.004706224849841282,0.033762515959948926
0.004760775230226368,0.03402190712989718
0.00481595791019235,0.034228882467576105
0.004871780218794631,0.03442107385256367
0.004928249570040513,0.03466904105906861
0.004985373463873894,0.034902896310731804
0.005043159487171359,0.035148175525838314
0.005101615314749833,0.03544318258181574
0.005160748710385908,0.035711981721658494
0.005220567527846975,0.03596666890665949
0.005281079711934331,0.0362200120959613
0.005342293299538352,0.036523755123983606
0.005404216420705915,0.03684161010684766
0.00546685729972018,0.037174921040252676
0.0055302242561929005,0.03744775216719306
0.005594325706169377,0.03772327128553189
0.005659170163246243,0.03800349438881796
0.005724766239702178,0.038182917814662994
0.005791122647641758,0.038516228748068
0.005858248200152536,0.0388576036556683
0.005926151812475552,0.039115650829917345
0.005994842503189409,0.039365634029971106
0.006064329395408062,0.039698272965526506
0.006134621717992506,0.04004367986022445
0.0062057288067765,0.04029769504737585
0.0062776601058065,0.04055977420872253
0.006350425168595962,0.04085679725824878
0.00642403365939419,0.0411719642497144
0.006498495354469888,0.04145017135945164
0.006573820143409586,0.04172636247564008
0.006650018030431118,0.04199583361333244
0.006727099135712337,0.0421974329682145
0.006805073696735206,0.042417848262885555
0.0068839520696454964,0.04262482360056448
0.006963744730628222,0.0428418789059875
0.007044462277299037,0.04306095020495935
0.007126115430111745,0.043259861568442984
0.007208715033782135,0.043492372824406954
0.007292272058728313,0.04367448424165042
0.007376797602527731,0.04389086754922385
0.007462302891391108,0.044077010953564956
0.007548799281653432,0.04430817821382972
0.007636298261282241,0.04455614542033466
0.0077248114514034,0.04477656071500571
0.007814350607844541,0.04502183993011222
0.00790492762269642,0.045259727168873054
0.007996554525892346,0.045551374235602446
0.008089243486805939,0.04581210940124991
0.008183006815867389,0.04608225253679188
0.008277856966198472,0.046373899603521264
0.00837380653526649,0.046632618775619916
0.008470868266557402,0.04696592970902493
0.008569055051268348,0.04726026476715275
0.008668379930019773,0.04752099993280021
0.008768856094587427,0.04781600698877764
0.008870496889654403,0.04818157381896378
0.00897331581458352,0.04850749277602312
0.009077326525210223,0.04887037161481083
0.009182542835656282,0.049201666554667026
0.009288978720164497,0.04955177743431221
0.009396648314954691,0.04989718432901015
0.009505565920101192,0.05029702304952625
0.009615746001432095,0.05060412606679658
0.009727203192450537,0.05100463678516228
0.009839952296278227,0.051388347557287814
0.009954008287621519,0.05173173845843694
0.010069386314760271,0.05211208924131442
0.010186101701559752,0.05249176802634231
0.010304169949505875,0.05287010281567099
0.01042360673976401,0.053243733620052414
0.010544427935261684,0.05366037228680868
0.010666649582795389,0.05402257912774679
0.010790287915161836,0.05438612996438412
0.01091535935331391,0.05478328069350178
0.011041880508541602,0.05524830320542974
0.011169868184678225,0.0556931657818695
0.011299339380332217,0.05607687655399503
0.011430311291144786,0.05653383509172771
0.011562801312073753,0.05699684161010685
0.011696827039703846,0.05746724010483166
0.01183240627458378,0.057875814797392656
0.011969557023590427,0.05832605335662926
0.012108297502320394,0.058686244204018544
0.012248646137509308,0.05911699482561657
0.012390621569479156,0.05950406558699012
0.012534242654613994,0.05998320005375983
0.01267952846786434,0.060432766615146835
0.012826498305280598,0.06085478126469997
0.012975171686575868,0.06125797997446408
0.013125568357718427,0.06171561051004637
0.013277708293554291,0.06221221692090585
0.013431611700460153,0.0626671594650897
0.013587299019027091,0.06318190981788858
0.013744790926775366,0.06362610039647873
0.013904108340900697,0.06411464283314293
0.014065272421052363,0.0645890733149654
0.014228304572143519,0.06501646394731538
0.014393226447194065,0.06549223842483705
0.014560059950206485,0.06594852496472012
0.014728827239075018,0.06645789933472213
0.014899550728528537,0.06696391371547612
0.015072253093107555,0.06738055238223237
0.01524695727017573,0.06786775082319738
0.015423686462966274,0.06834352530071904
0.01560246414366368,0.06884550769437538
0.015783314056521166,0.06936025804717424
0.01596626022101425,0.06984006451179356
0.01615132693503091,0.07034809488609636
0.01633853877809862,0.07082118137221961
0.016527920614648955,0.07126738794435858
0.0167194975973199,0.07172703447348969
0.016913295170296487,0.07226328875747598
0.01710933907269015,0.07277669511457563
0.01730765534195726,0.07334520529534305
0.01750827031735725,0.0739345474094483
0.017711210643450888,0.07442913782675896
0.017916503273639015,0.07498017606343658
0.018124175473742375,0.07550635037967879
0.018334254825622908,0.07603319669377058
0.018546769230846995,0.07652711511323165
0.018761746914391215,0.07699616961225725
0.018979216428391014,0.07752234392849942
0.019199206655932846,0.07800483838451717
0.019421746814890263,0.07852026073516565
0.019646866461804465,0.07912707479336065
0.01987459549580984,0.07964988912035481
0.02010496416260499,0.08017539143874738
0.02033800305846982,0.08071634970768093
0.020573743134329137,0.0813661716282508
0.02081221569986339,0.08189032995094415
0.021053452427667062,0.08243397621127613
0.02129748535745521,0.08304415025871917
0.021544346900318843,0.08360661245884013
0.02179406984302956,0.08414286674282642
0.0220466873523941,0.0846582890934749
0.022302232979659387,0.0852637591559707
0.022560740664968614,0.08586721322491767
0.022822244741868985,0.08650292319064579
0.023086779941871697,0.08705127343592502
0.023354381399064792,0.08769034339090115
0.023625084654779475,0.08829312546199852
0.023898925662310503,0.08889993952019354
0.024175940791691306,0.08947987366440427
0.024456166834524465,0.09010886365163631
0.024739641008868142,0.0908111014044755
0.025026400964179192,0.09150258719172098
0.025316484786313556,0.09219272898326726
0.025609931002584595,0.09283650292319064
0.025906778586880088,0.09348430885021168
0.026207066964838526,0.09409784288690277
0.02651083601908539,0.09480209663329078
0.026818126094530156,0.09546401451515354
0.02712897800372467,0.0960856125260399
0.027443433032283655,0.0967858342853303
0.02776153294436801,0.09750151199516162
0.028083319988231725,0.09812176601034876
0.028408836901833042,0.09879577985350448
0.028738126918510663,0.09942678583428534
0.029071233772725785,0.10006585578926148
0.029408201705870638,0.10079900544318258
0.029749075472144403,0.10153349909280292
0.030093900344497212,0.10227068073382166
0.03044272212064303,0.10294603857267659
0.030795587129142266,0.10363282037497479
0.03115254223555488,0.10432699415361872
0.03151363484866479,0.10507492776023117
0.031878912926776456,0.10576641354747665
0.03224842498408442,0.1064733552852631
0.0326222200971167,0.10723204085746925
0.03300034791125285,0.10796720650493921
0.03338285864731761,0.10867885222767286
0.033769803108250916,0.10946508971171291
0.03416123268585528,0.1101935353806868
0.034557199367621395,0.11099321282171896
0.03495775574363275,0.1117854982864055
0.035362955013550426,0.11259525569518178
0.03577285099367873,0.11336603722868088
0.0361874981241128,0.11416773066326187
0.03660695147596903,0.11499764800752636
0.03703126675869927,0.1158604932464216
0.03746050032748993,0.11663329077346951
0.037894709190746674,0.11743700020159935
0.03833395101766601,0.11825750957596934
0.03877828414589457,0.11912640279551105
0.03922776758927719,0.12004636785162288
0.03968246104569482,0.12095087695719375
0.040142424904993215,0.12175122639607552
0.040607720257003654,0.12257240776829514
0.041078408899656464,0.12339627713191317
0.04155455334718875,0.12424433841811706
0.04203621683844714,0.12514951952153752
0.04252346334528682,0.12606948457764935
0.04301635758106795,0.12689335394126738
0.0435149650092505,0.12778912707479337
0.044019351852088745,0.1287386600362879
0.044529585099426554,0.12969222498488003
0.04504573251759458,0.13067938982595256
0.04556786265841064,0.13160002687991396
0.046096044868284336,0.13248840803709427
0.04663034929742731,0.13348834083730934
0.04717084690917017,0.13442241784826287
0.047717609489387455,0.13532155097103687
0.04827070965603183,0.13624286002284794
0.0488302208687788,0.1371399771520731
0.0493962174387832,0.1381849338082118
0.04996877453854884,0.1392003225589678
0.0505479682119124,0.14019756736778444
0.05113387538414326,0.14119682817014984
0.05172657387216019,0.14217592903702708
0.05232614239486662,0.14314629393185943
0.052932660583605615,0.1441684026611115
0.05354620899273607,0.14509374370002015
0.05416686911033152,0.14613802835830925
0.05479472336900287,0.14717290504670386
0.05542985515684669,0.14819030979100867
0.05607234882852033,0.14925878637188358
0.05672228971644543,0.1503319669377058
0.05737976414214134,0.151408507492776
0.05804485942768978,0.152577783751092
0.05871766390733255,0.1535750285599086
0.05939826693920356,0.15463947315368592
0.060086758917196864,0.15571601370875612
0.0607832312829723,0.15684698608964448
0.06148777653810023,0.15804448625764397
0.062200488256347115,0.15924131442779382
0.06292146109610344,0.1603830387742759
0.06365079081295572,0.16155769101538875
0.06438857427240419,0.16276795914253075
0.06513490946272803,0.16398024326322158
0.0658898955079995,0.16522612727639271
0.06665363268124913,0.1664357234056851
0.06742622241778341,0.16775955916941063
0.06820776732865685,0.16901686714602512
0.06899837121430018,0.17026207916134667
0.0697981390783066,0.17152073113366037
0.07060717714137772,0.1727740071231772
0.07142559285543126,0.17402593911699485
0.07225349491787214,0.17538673476244876
0.07309099328602911,0.17672266648746723
0.07393819919175866,0.17801357435656207
0.07479522515621821,0.1792970902493112
0.07566218500481055,0.18062428600228478
0.07653919388230147,0.18198440964988913
0.0774263682681127,0.1833613332437336
0.07832382599179197,0.18476244876016396
0.07923168624866253,0.18612996438411397
0.08015006961565405,0.18753443988979238
0.08107909806731686,0.1888696996169612
0.08201889499202203,0.19029635105167664
0.08296958520834907,0.1917969222498488
0.08393129498166364,0.1932699415361871
0.08490415204088747,0.19463208117734024
0.0858882855954625,0.19602042873462805
0.08688382635251184,0.1975136079564545
0.08789090653419954,0.1990518110342047
0.08890965989529158,0.2005543982259257
0.08994022174092044,0.20205564142194749
0.09098272894455559,0.2035454606545259
0.09203731996618221,0.20515556750218397
0.09310413487069075,0.20669242658423492
0.09418331534647952,0.20825280559102213
0.0952750047242729,0.2099133122774007
0.09637934799615785,0.2115032591895706
0.09749649183484087,0.21308447012969553
0.0986265846131282,0.21471003292789465
0.09976977642363201,0.2163080438142598
0.10092621909870483,0.21794435857805258
0.10209606623060476,0.21958806531819097
0.10327947319189525,0.22129023587124524
0.10447659715608053,0.22295679053827028
0.10568759711848051,0.22462267320744572
0.10691263391734772,0.22640279551105436
0.10815187025522892,0.22815267791143068
0.10940547072057435,0.22987500839997307
0.11067360180959745,0.2316027148713124
0.11195643194838795,0.23342382904374706
0.11325413151528127,0.23528727908070693
0.11456687286348727,0.23706672938646597
0.11589483034398118,0.23882601975673676
0.11723818032865997,0.24058799811840603
0.11859710123376706,0.24244808816611788
0.11997177354358855,0.2444237618439621
0.12136237983442417,0.24630401182716216
0.12276910479883604,0.24820778173509844
0.12419213527017846,0.25008198373765206
0.12563166024741215,0.25195752973590485
0.12708787092020596,0.25402190712989714
0.12856096069432965,0.25603521268731944
0.130051125217341,0.2580693501780794
0.13155856240457053,0.26008534372690006
0.1330834724654076,0.2621120892413144
0.1346260579298911,0.2641603386869162
0.13618652367560827,0.2662173241045629
0.1377650769549055,0.26828774947920164
0.13936192742241435,0.27035279887104363
0.14097728716289676,0.2724890800349439
0.142611370719413,0.27466232108057254
0.14426439512181588,0.27672468248101606
0.14593657991557576,0.2789389153954707
0.1476281471909391,0.2811471003292789
0.14933932161242533,0.2833035414286674
0.15107033044866555,0.28550567838182916
0.15282140360258709,0.2878106310059808
0.15459277364194784,0.2902183993011223
0.15638467583022478,0.29257240776829513
0.15819734815786016,0.2949405281903098
0.16003103137387018,0.2973160405886701
0.16188596901781993,0.29969558497412807
0.1637624074521689,0.3021685370606814
0.16566059589499152,0.30465291311067805
0.16758078645307686,0.3072044889456354
0.16952323415541215,0.3097695047375849
0.1714881969870541,0.31219205698541763
0.17347593592339325,0.3147443048182246
0.1754867149648152,0.31730864861232444
0.1775208011717636,0.31986425643437943
0.1795784647002097,0.3225347758887172
0.18165997883753285,0.32522007929574626
0.18376562003881725,0.3279383105974061
0.18589566796356882,0.3306894697936967
0.18805040551285834,0.3334211410523486
0.1902301188668946,0.33616087628519586
0.19243509752303323,0.33895437134601164
0.19466563433422632,0.3417821382971574
0.19692202554791735,0.3445924333042134
0.19920457084538712,0.3475458638532357
0.20151357338155584,0.3504771184732209
0.20384933982524642,0.3534675089039715
0.20621218039991446,0.3565647469928096
0.2086024089248505,0.359575969356898
0.21102034285685967,0.36263691956185745
0.21346630333242453,0.3656091660506687
0.21594061521035676,0.3686674282642296
0.21844360711494284,0.37179759424769837
0.22097561147959033,0.37505409582689336
0.22353696459097966,0.37825213359317245
0.22612800663372795,0.3814898192325785
0.2287490817355704,0.3846764330354143
0.2314005380130654,0.38787715879309187
0.23408272761782944,0.39120690813789394
0.23679600678330787,0.3944466097708487
0.23954073587208793,0.39757610375646796
0.24231727942376008,0.40098313285397486
0.24512600620333397,0.4044331698138565
0.24796728925021602,0.40779450305759013
0.2508415059277541,0.41130098783683894
0.2537490379733572,0.4148155365902829
0.2566902715491952,0.41831328539748674
0.25966559729348726,0.42183321013372754
0.26267541037238384,0.4253941267387944
0.26572011053245065,0.4291411867482024
0.26880010215376077,0.43273570324574956
0.2719157943036019,0.43643975539278274
0.2750676007908067,0.44019353538068684
0.2782559402207126,0.44397688327397355
0.28148123605075814,0.44781667898662725
0.28474391664672477,0.4517686983401653
0.28804441533962977,0.45587998118406015
0.2913831704832789,0.4598138565956589
0.2947606255124859,0.46367179625025196
0.29817722900196736,0.46762448760163966
0.30163343472591975,0.4716799946240172
0.30512970171828707,0.4756911497883207
0.30866649433372745,0.47997513607956455
0.3122442823092858,0.48409985888045154
0.3158635408267819,0.48834150930717024
0.31952475057592133,0.4925414958672133
0.32322839781813806,0.4969659297090249
0.3269749744511768,0.5012976278475909
0.33076497807442423,0.5057711175324238
0.3345989120549975,0.5101565754989583
0.3384772855945983,0.5146824810160607
0.34240061379714254,0.519092130905181
0.34636941773717345,0.5235743565620591
0.3503842245290676,0.5281943417781063
0.3544455673970435,0.5328311269403938
0.3585539857459817,0.537541831866138
0.36271002523306484,0.5422962166521067
0.3669142378402494,0.5470049055843021
0.3711671819475767,0.5518392581143741
0.37546942240733366,0.5568214501713594
0.37982153061907364,0.5616403467508905
0.3842240846055061,0.5665425710637726
0.38867766908926676,0.5713507156777099
0.393182875570577,0.5762999798400645
0.39774030240580366,0.5815200591358107
0.40235055488692933,0.5866890665949869
0.4070142453219439,0.5918829379745985
0.4117319931161679,0.5971688730596062
0.4165044248545185,0.6023943283381493
0.42133217438472886,0.6077232712855318
0.4262158829015325,0.6131550299039044
0.43115619903182284,0.6185518446340972
0.43615377892080054,0.6240716349707681
0.441209286319119,0.6295040655869901
0.4463233926710397,0.6349862240440831
0.4514967772036102,0.6408426853034069
0.4567301270168747,0.6465150191519387
0.4620241371751313,0.6521322491768026
0.46737951079924633,0.6579127746791211
0.47279695916003905,0.6637423560244606
0.4782772017727485,0.6695450574558162
0.4838209664925957,0.6754149586721322
0.48942898961145315,0.6812714199314562
0.49510201595563513,0.6871997849606881
0.5008407989848213,0.6932927894630737
0.5066461008921268,0.6993958739332035
0.5125186927053332,0.7056326859754048
0.5184593543892912,0.711600026879914
0.5244688749495119,0.7178623748404005
0.5305480525369574,0.7242436664202675
0.5366976945540476,0.7304381425979438
0.5429186177618943,0.7367495464014514
0.5492116483887789,0.7429695584974129
0.5555776222398878,0.7493696660170686
0.5620173848083188,0.7557610375646798
0.5685317913873753,0.7622424568241382
0.5751217071841613,0.7688434917008266
0.5817880074344935,0.7754619985216047
0.5885315775191451,0.7821114172434648
0.595353313081437,0.7888676836234124
0.6022541201461928,0.79574356562059
0.6092349152400711,0.8023943283381494
0.6162966255132942,0.8091277467912104
0.6234401888627864,0.8158510852765272
0.6306665540567405,0.8225280559102212
0.6379766808606282,0.8292030105503662
0.6453715401646701,0.835759021571131
0.6528521141127848,0.8423385525166319
0.6604193962330305,0.8488602916470667
0.6680743915695615,0.8552570391774745
0.675818116816111,0.8619185538606275
0.6836516004510238,0.8684604529265506
0.6915758828738525,0.8748000806397419
0.6995920165435374,0.8810281567098986
0.707701066118189,0.88723069686177
0.7159041085964888,0.8935595726093677
0.7242022334607315,0.8996794570257375
0.732596542821523,0.9058302533431893
0.741088151564157,0.9119387137961159
0.7496781874966877,0.9179409985888045
0.7583677914997191,0.92364088434917
0.7671581176779302,0.9292957462536121
0.7760503335133571,0.9349801760634365
0.7850456200204509,0.9403581748538403
0.794145171902934,0.9456199180162622
0.8033501977124734,0.9507734695248974
0.8126619200091946,0.9555822861366844
0.822081575524054,0.9601794234258451
0.8316104153230961,0.9644062898998722
0.8412497049736118,0.9685901485115247
0.8510007247122247,0.9725105839661312
0.8608647696149244,0.9760775485518447
0.8708431497690724,0.9795423694644179
0.880937190447399,0.9829782944694576
0.8911482322840202,0.985979436865802
0.9014776314524917,0.9888360997244808
0.9119267598459299,0.9913513876755594
0.9224970052592174,0.9935743565620591
0.9331897715733238,0.9955204623345205
0.9440064789417604,0.9971117532423897
0.9549485639791966,0.9982850614878032
0.9660174799522646,0.9991808346213291
0.9772146969725725,0.999688864995632
0.9885417021919574,0.9999354882064377
1.0,1.0


==> data/ELD/Multi-LiRA/LSTM-offline/total/roc.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.00022982326456555342
1.0233165783302449e-05,0.00022982326456555342
1.0351779556301762e-05,0.00022982326456555342
1.0471768194855202e-05,0.00022982326456555342
1.05931476351837e-05,0.00022982326456555342
1.0715933998226711e-05,0.00022982326456555342
1.084014359178331e-05,0.00022982326456555342
1.09657929126781e-05,0.00022982326456555342
1.1092898648952227e-05,0.00022982326456555342
1.1221477682079803e-05,0.00022982326456555342
1.1351547089209991e-05,0.00022982326456555342
1.148312414543511e-05,0.00022982326456555342
1.1616226326085018e-05,0.00022982326456555342
1.1750871309048075e-05,0.00022982326456555342
1.1887076977119033e-05,0.00022982326456555342
1.2024861420374123e-05,0.00022982326456555342
1.216424293857368e-05,0.00022982326456555342
1.2305240043592616e-05,0.00022982326456555342
1.244787146187906e-05,0.00022982326456555342
1.259215613694151e-05,0.00022982326456555342
1.2738113231864785e-05,0.00022982326456555342
1.288576213185518e-05,0.00022982326456555342
1.3035122446815089e-05,0.00022982326456555342
1.3186214013947484e-05,0.00022982326456555342
1.3339056900390587e-05,0.00022982326456555342
1.3493671405883065e-05,0.00024796720650493916
1.3650078065460137e-05,0.00024796720650493916
1.3808297652180924e-05,0.00024796720650493916
1.3968351179887397e-05,0.00024796720650493916
1.4130259905995336e-05,0.00024796720650493916
1.429404533431761e-05,0.00024796720650493916
1.4459729217920196e-05,0.00024796720650493916
1.4627333562011299e-05,0.00024796720650493916
1.4796880626863964e-05,0.00024796720650493916
1.4968392930772556e-05,0.00024796720650493916
1.514189325304352e-05,0.00024796720650493916
1.53174046370208e-05,0.00024796720650493916
1.5494950393146317e-05,0.00024796720650493916
1.567455410205595e-05,0.00024796720650493916
1.5856239617711373e-05,0.00024796720650493916
1.60400310705682e-05,0.00024796720650493916
1.622595287078087e-05,0.00024796720650493916
1.6414029711444665e-05,0.00024796720650493916
1.6604286571875295e-05,0.00024796720650493916
1.6796748720926532e-05,0.00024796720650493916
1.6991441720346258e-05,0.0002553591828506149
1.7188391428171457e-05,0.0002553591828506149
1.7387624002162504e-05,0.0002553591828506149
1.7589165903277326e-05,0.0002553591828506149
1.7793043899185774e-05,0.0002553591828506149
1.7999285067824765e-05,0.0002553591828506149
1.8207916800994626e-05,0.0002553591828506149
1.8418966807997107e-05,0.0002553591828506149
1.86324631193156e-05,0.0002553591828506149
1.8848434090337955e-05,0.0002553591828506149
1.906690840512252e-05,0.0002553591828506149
1.9287915080207776e-05,0.0002553591828506149
1.9511483468466162e-05,0.0002553591828506149
1.9737643263002554e-05,0.0002553591828506149
1.9966424501097934e-05,0.0002553591828506149
2.0197857568198782e-05,0.00027417512263960755
2.0431973201952705e-05,0.00027417512263960755
2.066880249629082e-05,0.00027417512263960755
2.09083769055575e-05,0.00027417512263960755
2.1150728248687946e-05,0.00027417512263960755
2.1395888713434215e-05,0.00027417512263960755
2.1643890860640203e-05,0.00027417512263960755
2.189476762856621e-05,0.00027417512263960755
2.2148552337263592e-05,0.00027417512263960755
2.2405278693000182e-05,0.00027417512263960755
2.266498079273693e-05,0.00027417512263960755
2.2927693128656486e-05,0.00027417512263960755
2.3193450592744275e-05,0.00027417512263960755
2.3462288481422625e-05,0.00027417512263960755
2.3734242500238664e-05,0.0002761911161884282
2.4009348768606518e-05,0.0002761911161884282
2.4287643824604503e-05,0.0002761911161884282
2.45691646298279e-05,0.0002761911161884282
2.4853948574297985e-05,0.0002761911161884282
2.5142033481427965e-05,0.0002761911161884282
2.543345761304648e-05,0.0002761911161884282
2.5728259674479322e-05,0.0002761911161884282
2.6026478819690045e-05,0.0002761911161884282
2.63281546564802e-05,0.0002761911161884282
2.6633327251749808e-05,0.0002761911161884282
2.694203713681882e-05,0.0002882870774813521
2.7254325312810276e-05,0.0002882870774813521
2.7570233256095827e-05,0.0002882870774813521
2.7889802923804396e-05,0.0002882870774813521
2.8213076759394707e-05,0.0002882870774813521
2.8540097698292373e-05,0.0002882870774813521
2.8870909173592345e-05,0.0002882870774813521
2.9205555121827452e-05,0.0002882870774813521
2.95440799888038e-05,0.0002882870774813521
2.9886528735503827e-05,0.0002882870774813521
3.0232946844057763e-05,0.0002882870774813521
3.0583380323784315e-05,0.00029836704522545523
3.0937875717301366e-05,0.00029836704522545523
3.12964801067075e-05,0.00029836704522545523
3.165924111983521e-05,0.00029836704522545523
3.20262069365765e-05,0.00029836704522545523
3.2397426295281954e-05,0.00029836704522545523
3.277294849923382e-05,0.00029836704522545523
3.315282342319423e-05,0.00029836704522545523
3.353710152002929e-05,0.00029836704522545523
3.392583382740992e-05,0.00032524695920973053
3.4319071974590426e-05,0.00032524695920973053
3.4716868189265594e-05,0.00032524695920973053
3.511927530450728e-05,0.00032524695920973053
3.552634676578139e-05,0.00032524695920973053
3.5938136638046256e-05,0.00032524695920973053
3.6354699612933176e-05,0.00032524695920973053
3.677609101601031e-05,0.00032524695920973053
3.720236681413066e-05,0.0003534708688932195
3.7633583622865324e-05,0.0003534708688932195
3.806979871402284e-05,0.0003534708688932195
3.8511070023255685e-05,0.0003534708688932195
3.895745615775501e-05,0.0003534708688932195
3.940901640403448e-05,0.0003534708688932195
3.986581073580439e-05,0.0003534708688932195
4.032789982193705e-05,0.00036019084738928844
4.079534503452449e-05,0.00036019084738928844
4.1268208457029516e-05,0.00036019084738928844
4.174655289253135e-05,0.00036019084738928844
4.223044187206672e-05,0.00036019084738928844
4.271993966306776e-05,0.00036019084738928844
4.321511127789762e-05,0.00036019084738928844
4.371602248248502e-05,0.0003622068409381091
4.422273980505897e-05,0.0003622068409381091
4.473533054498463e-05,0.0003622068409381091
4.525386278170167e-05,0.0003622068409381091
4.577840538376616e-05,0.0003622068409381091
4.6309028017997366e-05,0.0003622068409381091
4.684580115873045e-05,0.0003622068409381091
4.738879609717651e-05,0.0003860757122990446
4.793808495089107e-05,0.00038662500115275924
4.8493740673352334e-05,0.00038718065687522044
4.9055837063650453e-05,0.0003877427532655186
4.962444877628913e-05,0.0003883113649781573
5.0199651331100794e-05,0.000388886567532969
5.0781521123276707e-05,0.0004079026947113769
5.137013543351339e-05,0.0004079026947113769
5.196557243827657e-05,0.0004079026947113769
5.2567911220184194e-05,0.0004079026947113769
5.3177231778509664e-05,0.0004079026947113769
5.379361503980698e-05,0.00041395067535783883
5.441714286865888e-05,0.00041395067535783883
5.5047898078549675e-05,0.00041395067535783883
5.5685964442864085e-05,0.00041395067535783883
5.633142670601352e-05,0.00041395067535783883
5.698437059469136e-05,0.00041395067535783883
5.764488282925873e-05,0.0004226866474027283
5.8313051135262185e-05,0.0004226866474027283
5.8988964255084936e-05,0.0004226866474027283
5.9672711959733106e-05,0.0004226866474027283
6.0364385060758635e-05,0.0004226866474027283
6.106407542232036e-05,0.00044419057859014846
6.177187597338488e-05,0.00044419057859014846
6.248788072006888e-05,0.00044419057859014846
6.321218475812448e-05,0.00044419057859014846
6.394488428556937e-05,0.00046300651837914117
6.468607661546321e-05,0.00046300651837914117
6.543586018883229e-05,0.00046300651837914117
6.619433458774387e-05,0.00046300651837914117
6.696160054853215e-05,0.00046300651837914117
6.773775997517745e-05,0.000481150460318527
6.852291595284057e-05,0.000481150460318527
6.9317172761554e-05,0.000481150460318527
7.012063589007177e-05,0.000481150460318527
7.09334120498799e-05,0.00048383845171695453
7.17556091893692e-05,0.00048383845171695453
7.258733650817246e-05,0.00048383845171695453
7.342870447166758e-05,0.00048383845171695453
7.42798248256491e-05,0.0005036144384506678
7.514081061116962e-05,0.0005043032270790843
7.601177617955322e-05,0.000504999999533791
7.689283720758305e-05,0.000505704848356215
7.778411071286482e-05,0.0005228143269941537
7.868571506936843e-05,0.0005228143269941537
7.959777002314978e-05,0.0005228143269941537
8.05203967082547e-05,0.0005228143269941537
8.145371766280736e-05,0.000549022243128822
8.239785684528512e-05,0.000549022243128822
8.335293965098187e-05,0.000549022243128822
8.43190929286625e-05,0.000555070223775284
8.529644499741017e-05,0.000555070223775284
8.628512566366886e-05,0.000555070223775284
8.728526623848371e-05,0.000555070223775284
8.829699955494083e-05,0.0005819501377595591
8.932045998580959e-05,0.0005819501377595591
9.03557834613892e-05,0.0005819501377595591
9.140310748756223e-05,0.0005859821248572004
9.246257116405733e-05,0.0005859821248572004
9.353431520292377e-05,0.0005859821248572004
9.461848194721992e-05,0.0006034540689469793
9.571521538991856e-05,0.0006034540689469793
9.682466119303115e-05,0.0006034540689469793
9.794696670695385e-05,0.0006215980108863652
9.908228099003788e-05,0.0006215980108863652
0.00010023075482838654,0.0006215980108863652
0.00010139254075588153,0.0006249580001343995
0.00010256779307444219,0.0006249580001343995
0.00010375666787451859,0.0006249580001343995
0.00010495932305582277,0.0006504939184194611
0.00010617591834830001,0.0006504939184194611
0.00010740661533334334,0.0006504939184194611
0.00010865157746525384,0.000661917881862778
0.00010991097009294972,0.000661917881862778
0.0001111849604819271,0.0006699818560580606
0.00011247371783647519,0.0006699818560580606
0.00011377741332214914,0.0006699818560580606
0.00011509622008850323,0.0006753578388549156
0.00011643031329208767,0.0006753578388549156
0.00011777987011971193,0.0006921577850950878
0.0001191450698119776,0.0006921577850950878
0.00012052609368708426,0.0006921577850950878
0.00012192312516491107,0.0006935017807943014
0.0001233363497913776,0.0006935017807943014
0.00012476595526308696,0.0006961897721927291
0.00012621213145225474,0.0006961897721927291
0.00012767507043192657,0.0006961897721927291
0.0001291549665014884,0.0007029097506887977
0.00013065201621247213,0.0007029097506887977
0.00013216641839466052,0.0007103017270344735
0.00013369837418249466,0.0007103017270344735
0.00013524808704178755,0.0007136617162825079
0.0001368157627967472,0.0007136617162825079
0.00013840160965731315,0.0007284456689738593
0.00014000583824680976,0.0007284456689738593
0.00014162866162991988,0.0007331496539211075
0.0001432702953409831,0.0007331496539211075
0.00014493095741262166,0.000741885625965997
0.00014661086840469845,0.000741885625965997
0.00014831025143361044,0.000753309589409314
0.00015002933220192182,0.000753309589409314
0.00015176833902834055,0.000758685572206169
0.00015352750287804228,0.000758685572206169
0.000155307057393346,0.0007647335528526309
0.00015710723892474503,0.0007647335528526309
0.00015892828656229778,0.0007707815334990927
0.00016077044216738237,0.0007707815334990927
0.00016263395040481922,0.0007842214904912305
0.00016451905877536624,0.0007842214904912305
0.00016642601764859036,0.0008077414152274714
0.00016835508029612023,0.0008117734023251125
0.00017030650292528443,0.0008117734023251125
0.0001722805447131394,0.0008218533700692157
0.00017427746784089192,0.0008218533700692157
0.00017629753752872057,0.0008279013507156777
0.0001783410220710008,0.0008359653249109603
0.00018040819287193827,0.0008359653249109603
0.00018249932448161524,0.0008480612862038842
0.00018461469463245476,0.0008480612862038842
0.0001867545842761076,0.0008527652711511324
0.00018891927762076664,0.0008534372690007393
0.00019110906216891378,0.0008534372690007393
0.0001933242287555045,0.0008762851958873732
0.00019556507158659492,0.0008903971507291176
0.00019783188827841644,0.0008903971507291176
0.0002001249798969037,0.0009045091055708621
0.00020244465099768038,0.0009078690948188965
0.00020479120966650856,0.0009078690948188965
0.0002071649675602069,0.0009119010819165378
0.0002095662399480433,0.000921981049660641
0.0002119953457536071,0.0009367650023519924
0.00021445260759716674,0.0009367650023519924
0.00021693835183851843,0.0009690208991331228
0.00021945290862033137,0.000984476849674081
0.0002219966119119955,0.001019420737853639
0.0002245697995539774,0.001019420737853639
0.0002271728133026905,0.0010342046905449903
0.0002298059988758851,0.0010718365701229756
0.0002324697059985648,0.0010913245077615753
0.00023516428844943486,0.0010913245077615753
0.00023789010410788932,0.0011161884281970299
0.00024064751500154242,0.0011524763120758011
0.00024343688735431105,0.001182044217458504
0.00024625859163505465,0.001201532155097104
0.00024911300260677886,0.001209596129292386
0.0002520004993764092,0.0012176601034876687
0.0002549214654451423,0.0012176601034876687
0.0002578762887593801,0.0012270680733821651
0.0002608653617622548,0.0012378200389758754
0.00026388908144575103,0.0012445400174719442
0.0002669478494034321,0.0012485720045695853
0.00027004207188377727,0.0012707479336066124
0.0002731721598441376,0.0012720919293058262
0.000276338529005317,0.0012862038841475708
0.00027954159990678566,0.0012982998454404947
0.0002827817979625341,0.0013144277938310597
0.0002860595535175742,0.0013164437873798803
0.000289375301905095,0.0013204757744775216
0.0002927294835042816,0.0013285397486728044
0.00029612254379880347,0.0013318997379208387
0.00029955493343598134,0.0013332437336200525
0.0003030271082866396,0.001336603722868087
0.0003065395295056527,0.0013493716820106177
0.00031009266359319264,0.0013654996304011825
0.00031368698245668765,0.0014098514884752368
0.00031732296347349763,0.001415227471272092
0.00032100108955431715,0.0014589073314965392
0.00032472184920731285,0.001477051273435925
0.00032848573660300434,0.00149317922182649
0.0003322932516398972,0.0015052751831194139
0.0003361449000108765,0.0015187151401115516
0.0003400411932703706,0.0015287951078556549
0.00034398264890229247,0.0015523150325918958
0.00034796979038876914,0.0015644109938848193
0.0003520031472796679,0.0015805389422753845
0.0003560832552629278,0.001585242927222633
0.000360210656235707,0.0016148108326053355
0.00036438589837635443,0.0016275787917478667
0.0003686095362172158,0.0016678986627242792
0.00037288213071828336,0.001681338619716417
0.00037720424934169976,0.0017169545057455818
0.00038157646612712486,0.0017189704992944025
0.00038599936176797673,0.0017277064713392917
0.00039047352368855597,0.001766010348766884
0.0003949995461220643,0.0017828102950070558
0.000399578030189527,0.0017861702842550905
0.00040420958397963103,0.001812378200389759
0.0004088948226294864,0.00184665009071971
0.00041363436840632776,0.0018681540219071299
0.00041842885079015847,0.0018802499832000538
0.0004232789065573553,0.0019004099186882603
0.00042818517986524155,0.0019501377595591695
0.0004331483223376403,0.0019702976950473758
0.00043816899315141946,0.0020159935488206437
0.00044324785912404005,0.0020180095423694643
0.00044838559480211905,0.002048249445601774
0.0004535828825510191,0.0020818493380821185
0.00045884041264547613,0.0020973052886230767
0.0004641588833612782,0.002113433237013642
0.0004695390010680063,0.002120825213359317
0.0004749814803228505,0.0021497211208924135
0.0004804870439655134,0.002184665009071971
0.0004860564232142139,0.002200792957462536
0.0004916903577628031,0.0022256568778979907
0.0004973895958790067,0.002241784826288556
0.0005031548945038057,0.0022612727639271554
0.0005089870193519685,0.0023177205832941336
0.0005148867450137498,0.002347960486526443
0.0005208548550577665,0.002372824406961898
0.0005268921421350677,0.002382904374706001
0.0005329994080844093,0.002392312344600497
0.0005391774640387505,0.0024023923123446004
0.0005454271305329836,0.002422552247832807
0.0005517492376129129,0.0024474161682682613
0.0005581446249454966,0.002462200120959613
0.0005646141419303673,0.0024736240844029297
0.0005711586478126435,0.002477656071500571
0.0005777790117970507,0.0025112559639809155
0.0005844761131633638,0.0025320878973187286
0.0005912508413831881,0.0025562798199045764
0.0005981040962380944,0.002586519723136886
0.0006050367879391225,0.0026113836435723405
0.0006120498372476703,0.0026181036220684095
0.0006191441755977848,0.002637591559707009
0.0006263207452198692,0.0026517035145487535
0.0006335804992658254,0.0026792554263826355
0.0006409244019356456,0.002713527316712586
0.0006483534286054727,0.0027343592500504
0.0006558685659571436,0.0027758876489487666
0.0006634708121092351,0.002784087090921309
0.0006711611767496287,0.0028022310328606947
0.0006789406812696112,0.00283986291243868
0.0006868103588995307,0.002847254888784356
0.000694771254846024,0.0028600228479268865
0.0007028244264308353,0.0028875747597607686
0.0007109709432312439,0.0029003427189032995
0.0007192118872221193,0.0029164706672938647
0.0007275483529196233,0.002939318594180499
0.0007359814475265771,0.0029863584436529804
0.0007445122910795143,0.0029917344264498353
0.0007531420165974376,0.003009206370539614
0.0007618717702322999,0.0030374302802231037
0.0007707027114212304,0.0030979100866877227
0.0007796360130405236,0.00313083798131846
0.0007886728615614156,0.0031745178415429074
0.0007978144572076629,0.0031933337813318994
0.0008070620141149507,0.0032276056716618504
0.0008164167604921472,0.00323634164370674
0.0008258799387844272,0.003259861568442981
0.0008354528058382871,0.0032712855318862977
0.0008451366330684721,0.003314965392110745
0.0008549327066268384,0.003349909280290303
0.0008648423275731727,0.0033761171964249714
0.0008748668120479914,0.003394933136213964
0.0008850074914473438,0.003408373093206102
0.00089526571259964,0.0034265170351454877
0.0009056428379445294,0.003451380955580942
0.0009161402457138521,0.0034749008803171832
0.0009267593301146883,0.003509844768496741
0.0009375015015145289,0.003525972716887306
0.0009483681866285928,0.0035421006652778713
0.0009593608287093146,0.003563604596465292
0.0009704808877380307,0.003619380417982662
0.0009817298406188842,0.003655668301861434
0.00099310918137498,0.0036832202136953167
0.0010046204213468132,0.0037020361534843087
0.001016265089392995,0.003746388011558363
0.0010280447320933097,0.0037604999664001076
0.0010399609139541202,0.003804851824474162
0.0010520152176161591,0.0038350917277064716
0.0010642092440647246,0.0038639876352395673
0.001076544612842316,0.0038868355621262014
0.0010890229622637305,0.003923123446004972
0.001101645949633657,0.003950675357838855
0.001114415251466788,0.003963443316981386
0.0011273325637104871,0.0039869632417176264
0.0011403996019700331,0.004011827162153081
0.0011536181017364785,0.004035347086889322
0.0011669898186171474,0.0040749949600161275
0.0011805165285688054,0.004110610846045293
0.0011942000281335325,0.0041361467643303545
0.0012080421346773289,0.004169746656810699
0.0012220446866314887,0.004187890598750084
0.0012362095437367692,0.004206706538539076
0.0012505385872903913,0.004249714400913917
0.0012650337203959038,0.004275250319198978
0.0012796968682159415,0.004304146226732074
0.001294529978227916,0.004339762112761239
0.0013095350204826678,0.004359250050399839
0.0013247139878661174,0.004408977891270748
0.0013400688963639508,0.004435185807405416
0.001355601785329369,0.004468785699885761
0.0013713147177539455,0.004504401585914926
0.001387209780541621,0.004532625495598414
0.001403289084785873,0.0045796653450708965
0.0014195547660501016,0.004613265237551239
0.0014360089846512606,0.004642833142933942
0.0014526539259467812,0.004678449028963107
0.0014694918006248172,0.004726832874134802
0.0014865248449978572,0.004749680801021437
0.0015037553212997384,0.004798736644042739
0.001521185517986105,0.004827632551575835
0.0015388177500383464,0.004860560446206572
0.001556654359271062,0.004892144345138095
0.0015746977146430866,0.0049277602311672605
0.001592950212572123,0.0049559841408507496
0.0016114142772530198,0.004975472078489349
0.0016300923609797412,0.005029231906457899
0.0016489869444710648,0.005080303743028022
0.001668100537200059,0.0051219676097036485
0.0016874356777273757,0.005152207512935958
0.001706994934038408,0.00520596734090451
0.001726780903884356,0.005230831261339964
0.0017467962151272458,0.00526174316242188
0.0017670435260889468,0.005294671057052618
0.0017875255259042354,0.005328942947382568
0.0018082449348779518,0.0053638868355621264
0.0018292045048462937,0.005431086620522814
0.0018504070195423021,0.0054687185001008
0.0018718552949655793,0.00549895840333311
0.0018935521797562953,0.005539950272159129
0.0019155005555735278,0.005573550164639473
0.0019377033374779887,0.005612526039916672
0.0019601634743191855,0.00565620590014112
0.001982883949127071,0.005709293730260063
0.002005867779508234,0.0057388616356427655
0.002029118018046678,0.005790605470062496
0.002052637752709252,0.005835629325986157
0.0020764301072557748,0.005896109132450776
0.0021004982416539153,0.005937772999126402
0.0021248453524988827,0.005963980915261071
0.0021494746734379805,0.006002284792688663
0.00217438947560008,0.006042604663665076
0.0021995930680300748,0.006099724480881661
0.0022250887981283695,0.006144748336805323
0.002250880052095462,0.006192460184127411
0.00227697025538168,0.006256971977689671
0.0023033628731421313,0.006316779786304684
0.002330061410696925,0.006351723674484241
0.002357069413996728,0.006381963577716551
0.0023843904700937206,0.006417579463745715
0.002412028207618007,0.0064538673476244885
0.00243998629725955,0.00650292319064579
0.0024682684522556926,0.006544587057321416
0.0024968784288843266,0.006584906928297829
0.0025258200269627847,0.006642026745514415
0.002555097090352507,0.006693098582084537
0.0025847135074695635,0.006742826422955447
0.002614673211801092,0.006783818291781467
0.00264498018242772,0.006824810160607486
0.002675638444552045,0.006872522007929574
0.0027066520700332413,0.006928297829446946
0.0027380251779278576,0.007008265573550165
0.0027697619350368907,0.007055305423022645
0.002801866556459195,0.00712116121228412
0.002834343306151309,0.0071991129628385195
0.0028671964974937695,0.0072354008467172895
0.0029004304938639917,0.007275048719844098
0.002934049709215787,0.007306632618775619
0.0029680586086656023,0.0073637524359922045
0.003002461709085549,0.0074114642833142935
0.0030372635797033115,0.007459848128485988
0.0030724688427090033,0.007502855990860829
0.003108082173869064,0.007540487870438815
0.0031441083031472647,0.00760163967475304
0.00318055201533292,0.007635911565082991
0.0032174181506763717,0.007695047375848396
0.003254711605531848,0.007732679255426383
0.003292437333007769,0.007770983132853975
0.0033306003436245884,0.007822054969424097
0.003369205705980267,0.007866406827498151
0.003408258547423452,0.007938982595255694
0.0034477640547344642,0.008012902358712453
0.0034877274748141775,0.008066662186681003
0.003528154115380883,0.008131173980243264
0.0035690493456752297,0.008184933808211814
0.0036104185971733375,0.008259525569518178
0.0036522673643081755,0.008311941401787513
0.0036946012051993025,0.008368389221154493
0.003737425742391064,0.008422149049123043
0.0037807466635993493,0.008463140917949063
0.0038245697224669993,0.008505476782474295
0.0038689007393279753,0.008555204623345204
0.003913745601980384,0.008612996438411397
0.0039591102664684585,0.008678180229823263
0.004005000757873611,0.00873933203413749
0.004051423171114647,0.0087890598750084
0.0040983836717572615,0.008844835696525772
0.004145888496832911,0.008900611518043142
0.004193943955667186,0.00895705933741012
0.004242556430717777,0.009014179154626704
0.004291732378422158,0.009062562999798402
0.004341478330055092,0.009119010819165378
0.004391800892596086,0.009184866608426854
0.004442706749606883,0.009250722397688326
0.004494202662119142,0.009306498219205697
0.0045462954695324,0.009383105974060883
0.004598992090522438,0.009426785834285332
0.004652299523960189,0.009487265640749951
0.004706224849841282,0.00952825750957597
0.004760775230226368,0.009592097305288623
0.00481595791019235,0.00964249714400914
0.004871780218794631,0.009707680935421006
0.004928249570040513,0.009774208722532087
0.004985373463873894,0.00983200053759828
0.005043159487171359,0.009882400376318795
0.005101615314749833,0.009953632148377124
0.005160748710385908,0.010018143941939386
0.005220567527846975,0.010084671729050466
0.005281079711934331,0.01016195148175526
0.005342293299538352,0.010229151266715947
0.005404216420705915,0.010312479000067199
0.00546685729972018,0.01038169477857671
0.0055302242561929005,0.010459646529131107
0.005594325706169377,0.01052147033129494
0.005659170163246243,0.010600766077548552
0.005724766239702178,0.010663261877561992
0.005791122647641758,0.010729117666823466
0.005858248200152536,0.010785565486190443
0.005926151812475552,0.010845373294805456
0.005994842503189409,0.01091996505611182
0.006064329395408062,0.01100194879376386
0.006134621717992506,0.011057052617431624
0.0062057288067765,0.011145084335730126
0.0062776601058065,0.01120220415294671
0.006350425168595962,0.011300987836838923
0.00642403365939419,0.011373563604596465
0.006498495354469888,0.011455547342248506
0.006573820143409586,0.011526107116457227
0.006650018030431118,0.011595994892816344
0.006727099135712337,0.011664538673476246
0.006805073696735206,0.011739130434782608
0.0068839520696454964,0.011784826288555875
0.006963744730628222,0.011859418049862241
0.007044462277299037,0.011945433774611922
0.007126115430111745,0.01200792957462536
0.007208715033782135,0.01207916134668369
0.007292272058728313,0.012162489080034944
0.007376797602527731,0.012249176802634232
0.007462302891391108,0.012330488542436664
0.007548799281653432,0.012423896243532021
0.007636298261282241,0.012504535985484847
0.0077248114514034,0.012591223708084135
0.007814350607844541,0.012675223439284993
0.00790492762269642,0.012751159196290574
0.007996554525892346,0.012848598884483569
0.008089243486805939,0.012928566628586787
0.008183006815867389,0.013004502385592368
0.008277856966198472,0.01310059807808615
0.00837380653526649,0.0131738458436933
0.008470868266557402,0.013258517572743767
0.008569055051268348,0.01336334923728244
0.008668379930019773,0.013471540891069148
0.008768856094587427,0.013559572609367649
0.008870496889654403,0.013657012297560648
0.00897331581458352,0.013743028022310328
0.009077326525210223,0.013833747732007259
0.009182542835656282,0.01391304347826087
0.009288978720164497,0.014015187151401117
0.009396648314954691,0.014097170889053153
0.009505565920101192,0.01421275451918554
0.009615746001432095,0.014287346280491903
0.009727203192450537,0.014394865936429002
0.009839952296278227,0.014477521671930648
0.009954008287621519,0.014582353336469322
0.010069386314760271,0.014668369061219006
0.010186101701559752,0.01477252872790807
0.010304169949505875,0.014891472347288487
0.01042360673976401,0.014985552046233452
0.010544427935261684,0.015077615751629594
0.010666649582795389,0.015173039446273772
0.010790287915161836,0.015269807136617162
0.01091535935331391,0.015372622807607015
0.011041880508541602,0.015486190444190579
0.011169868184678225,0.015579598145285936
0.011299339380332217,0.01569518177541832
0.011430311291144786,0.01580270143135542
0.011562801312073753,0.01591425307439016
0.011696827039703846,0.016000268799139843
0.01183240627458378,0.0161037564679793
0.011969557023590427,0.01619716416907466
0.012108297502320394,0.016278475908877092
0.012248646137509308,0.016381291579866945
0.012390621569479156,0.01649015523150326
0.012534242654613994,0.016589610913245078
0.01267952846786434,0.01671930649821921
0.012826498305280598,0.016816746186412206
0.012975171686575868,0.016922921846650094
0.013125568357718427,0.017027753511188768
0.013277708293554291,0.01713191317787783
0.013431611700460153,0.017258248773603924
0.013587299019027091,0.017366440427390634
0.013744790926775366,0.017513607956454538
0.013904108340900697,0.017609703648948323
0.014065272421052363,0.01771587930918621
0.014228304572143519,0.01781735098447685
0.014393226447194065,0.017949062562999794
0.014560059950206485,0.018088838115718032
0.014728827239075018,0.018199717760903164
0.014899550728528537,0.018311941401787515
0.015072253093107555,0.018441636986761642
0.01524695727017573,0.01855654861904442
0.015423686462966274,0.018701700154559506
0.01560246414366368,0.018819299778240713
0.015783314056521166,0.018954371346011696
0.01596626022101425,0.01909549089442914
0.01615132693503091,0.01923929843424501
0.01633853877809862,0.019388481956857738
0.016527920614648955,0.019518849539681474
0.0167194975973199,0.019635777165513072
0.016913295170296487,0.019766144748336805
0.01710933907269015,0.01990121631610779
0.01730765534195726,0.020037631879577984
0.01750827031735725,0.020212351320475774
0.017711210643450888,0.020360862845238893
0.017916503273639015,0.020503326389355557
0.018124175473742375,0.020641085948524967
0.018334254825622908,0.020779517505543986
0.018546769230846995,0.020932061017404746
0.018761746914391215,0.02107318056582219
0.018979216428391014,0.021216316107788454
0.019199206655932846,0.02136213964115315
0.019421746814890263,0.02152073113366037
0.019646866461804465,0.021708218533700693
0.01987459549580984,0.021849338082118138
0.02010496416260499,0.02202069753376789
0.02033800305846982,0.022159129090786912
0.020573743134329137,0.022309656609098852
0.02081221569986339,0.022476984073650966
0.021053452427667062,0.022629527585511726
0.02129748535745521,0.02282709495329615
0.021544346900318843,0.022993750419998658
0.02179406984302956,0.0231738458436933
0.0220466873523941,0.02332504535985485
0.022302232979659387,0.023498420805053426
0.022560740664968614,0.023683892211544922
0.022822244741868985,0.023859955648141924
0.023086779941871697,0.024056179020227136
0.023354381399064792,0.024238962435320206
0.023625084654779475,0.024421073852563674
0.023898925662310503,0.024597137289160676
0.024175940791691306,0.024819568577380553
0.024456166834524465,0.02501041596666891
0.024739641008868142,0.025203279349506086
0.025026400964179192,0.025414958672132247
0.025316484786313556,0.025597742087225324
0.025609931002584595,0.025822861366843624
0.025906778586880088,0.02602311672602648
0.026207066964838526,0.026230764061555008
0.02651083601908539,0.026447819366978025
0.026818126094530156,0.026687722599287683
0.02712897800372467,0.0269235938444997
0.027443433032283655,0.0271581210940125
0.02776153294436801,0.02737988038438277
0.028083319988231725,0.02761171964249714
0.028408836901833042,0.027846918889859552
0.028738126918510663,0.02807203816947786
0.029071233772725785,0.0283005174383442
0.029408201705870638,0.0285256367179625
0.029749075472144403,0.028765539950272156
0.030093900344497212,0.0289839392513944
0.03044272212064303,0.029233250453598553
0.030795587129142266,0.029490625629997984
0.03115254223555488,0.02971036892681943
0.03151363484866479,0.02999126402795511
0.031878912926776456,0.03025065519790337
0.03224842498408442,0.030528862307640615
0.0326222200971167,0.030820509374369996
0.03300034791125285,0.03107788455076944
0.03338285864731761,0.03132047577447752
0.033769803108250916,0.03164437873798804
0.03416123268585528,0.03198709764128755
0.034557199367621395,0.032299576641354744
0.03495775574363275,0.032595927693031386
0.035362955013550426,0.03290639069954976
0.03577285099367873,0.03322088569316579
0.0361874981241128,0.03353067670183456
0.03660695147596903,0.03387339560513407
0.03703126675869927,0.03414891472347288
0.03746050032748993,0.03449230562462201
0.037894709190746674,0.034840400510718364
0.03833395101766601,0.035187823398965125
0.03877828414589457,0.03554935824205363
0.03922776758927719,0.035905517102345276
0.03968246104569482,0.03624218802499832
0.040142424904993215,0.03662858678852228
0.040607720257003654,0.03698004166386668
0.041078408899656464,0.03733687252200793
0.04155455334718875,0.037746791210268124
0.04203621683844714,0.03813386197164169
0.04252346334528682,0.038495396814730194
0.04301635758106795,0.03888448356965257
0.0435149650092505,0.03925677037833479
0.044019351852088745,0.03965257711175324
0.044529585099426554,0.040092063705396135
0.04504573251759458,0.04048719844096499
0.04556786265841064,0.04095087695719374
0.046096044868284336,0.04136012364760432
0.04663034929742731,0.04179289026275116
0.04717084690917017,0.04227135273167126
0.047717609489387455,0.04270008735972045
0.04827070965603183,0.043171157852294875
0.0488302208687788,0.04358846851690075
0.0493962174387832,0.04403669108258854
0.04996877453854884,0.0444916336267724
0.0505479682119124,0.04497345608494053
0.05113387538414326,0.045510382366776424
0.05172657387216019,0.04602311672602648
0.05232614239486662,0.046535179087426916
0.052932660583605615,0.04702506551979034
0.05354620899273607,0.047508903971507296
0.05416686911033152,0.04801895033935892
0.05479472336900287,0.04852630871581211
0.05542985515684669,0.04910758685572207
0.05607234882852033,0.04969692896982729
0.05672228971644543,0.05030911901081916
0.05737976414214134,0.05091526107116458
0.05804485942768978,0.05148041126268397
0.05871766390733255,0.05206639338754117
0.05939826693920356,0.05262683959411331
0.060086758917196864,0.05323701364155635
0.0607832312829723,0.05383912371480411
0.06148777653810023,0.05441569786976682
0.062200488256347115,0.05500167999462402
0.06292146109610344,0.055698541764666355
0.06365079081295572,0.05633895571534171
0.06438857427240419,0.056959209730528856
0.06513490946272803,0.05759559169410657
0.0658898955079995,0.058283045494254414
0.06665363268124913,0.05892009945568174
0.06742622241778341,0.0596391371547611
0.06820776732865685,0.06036623882803575
0.06899837121430018,0.06107452456152139
0.0697981390783066,0.061788186277803914
0.07060717714137772,0.06247900006719979
0.07142559285543126,0.063203413749076
0.07225349491787214,0.06384853168469862
0.07309099328602911,0.06455748941603387
0.07393819919175866,0.0653417109065251
0.07479522515621821,0.06611988441636987
0.07566218500481055,0.06681809018211142
0.07653919388230147,0.06765472750487198
0.0774263682681127,0.06843222901686714
0.07832382599179197,0.06932665815469391
0.07923168624866253,0.07010415966668906
0.08015006961565405,0.07095894093138902
0.08107909806731686,0.07178281029500706
0.08201889499202203,0.07262549559841408
0.08296958520834907,0.0735158927491432
0.08393129498166364,0.07435992204824945
0.08490415204088747,0.07521873530004705
0.0858882855954625,0.07608561252603993
0.08688382635251184,0.07692157785095088
0.08789090653419954,0.07777232712855318
0.08890965989529158,0.07868154021907128
0.08994022174092044,0.07960150527518313
0.09098272894455559,0.08052550231839259
0.09203731996618221,0.08153954707344938
0.09310413487069075,0.08247093609300452
0.09418331534647952,0.08356158860291647
0.0952750047242729,0.08447080169343457
0.09637934799615785,0.0854593105302063
0.09749649183484087,0.08643101942073786
0.0986265846131282,0.08748336805322224
0.09976977642363201,0.08854714064914992
0.10092621909870483,0.08965056111820442
0.10209606623060476,0.09068610980444863
0.10327947319189525,0.0917189704992944
0.10447659715608053,0.09279483905651502
0.10568759711848051,0.09380888381157179
0.10691263391734772,0.09486324843760499
0.10815187025522892,0.0959465089711713
0.10940547072057435,0.09707412136281166
0.11067360180959745,0.09815939788992675
0.11195643194838795,0.09932397016329547
0.11325413151528127,0.10038707076137357
0.11456687286348727,0.10153685908205093
0.11589483034398118,0.1026570794973456
0.11723818032865997,0.10382433976211278
0.11859710123376706,0.1049143202741751
0.11997177354358855,0.10615684429809827
0.12136237983442417,0.10723069686177004
0.12276910479883604,0.10836099724480881
0.12419213527017846,0.10956656138700357
0.12563166024741215,0.1107318056582219
0.12708787092020596,0.11189704992944023
0.12856096069432965,0.11312882198776963
0.130051125217341,0.11440696189772193
0.13155856240457053,0.11558363013238357
0.1330834724654076,0.11686916201868154
0.1346260579298911,0.11815200591358106
0.13618652367560827,0.11943148981923257
0.1377650769549055,0.12077010953564951
0.13936192742241435,0.12212620119615618
0.14097728716289676,0.12343592500504
0.142611370719413,0.12483838451716955
0.14426439512181588,0.1262677239432834
0.14593657991557576,0.12766077548551844
0.1476281471909391,0.12913043478260872
0.14933932161242533,0.13055238223237686
0.15107033044866555,0.13196962569719778
0.15282140360258709,0.1334278610308447
0.15459277364194784,0.1349499361602043
0.15638467583022478,0.13646529131106783
0.15819734815786016,0.13797527047913444
0.16003103137387018,0.13951414555473424
0.16188596901781993,0.14099522881526777
0.1637624074521689,0.14259323970163296
0.16566059589499152,0.14410254687185
0.16758078645307686,0.14572004569585378
0.16952323415541215,0.14740608830051743
0.1714881969870541,0.14896781130300382
0.17347593592339325,0.1506652778711108
0.1754867149648152,0.15238424837040523
0.1775208011717636,0.15406894697936965
0.1795784647002097,0.15576506955177744
0.18165997883753285,0.15745984812848599
0.18376562003881725,0.15918419461057726
0.18589566796356882,0.1608977891270748
0.18805040551285834,0.16272696727370473
0.1902301188668946,0.16452187353000472
0.19243509752303323,0.16631207580135743
0.19466563433422632,0.16808144613937234
0.19692202554791735,0.1699112962838519
0.19920457084538712,0.17173980243263223
0.20151357338155584,0.17364088434917008
0.20384933982524642,0.17551307035817487
0.20621218039991446,0.17744439217794503
0.2086024089248505,0.17921241852026076
0.21102034285685967,0.18110879645185135
0.21346630333242453,0.18316040588670118
0.21594061521035676,0.18514683153013908
0.21844360711494284,0.18711444123378806
0.22097561147959033,0.18910422686647405
0.22353696459097966,0.19114172434648208
0.22612800663372795,0.19323163765875953
0.2287490817355704,0.19539547073449365
0.2314005380130654,0.1974121362811639
0.23408272761782944,0.19956857738055236
0.23679600678330787,0.20176063436597
0.23954073587208793,0.20394933136213966
0.24231727942376008,0.2061803642228345
0.24512600620333397,0.20842685303407033
0.24796728925021602,0.21072777367112425
0.2508415059277541,0.21306431019420735
0.2537490379733572,0.21538001478395272
0.2566902715491952,0.21780592702103352
0.25966559729348726,0.22021839930112225
0.26267541037238384,0.22265170351454872
0.26572011053245065,0.22518177541831866
0.26880010215376077,0.22781197500168
0.2719157943036019,0.23074860560446203
0.2750676007908067,0.23346414891472347
0.2782559402207126,0.23612727639271552
0.28148123605075814,0.2389053155029904
0.28474391664672477,0.2416107788455077
0.28804441533962977,0.24451380955580942
0.2913831704832789,0.24734090450910556
0.2947606255124859,0.2502761911161885
0.29817722900196736,0.2531906457899335
0.30163343472591975,0.2560264767152745
0.30512970171828707,0.25894025939116994
0.30866649433372745,0.2620502654391506
0.3122442823092858,0.2652395672333848
0.3158635408267819,0.2683522612727639
0.31952475057592133,0.2715462670519454
0.32322839781813806,0.2747523687924199
0.3269749744511768,0.2780841341307708
0.33076497807442423,0.2813366037228681
0.3345989120549975,0.28471003292789465
0.3384772855945983,0.28809152610711647
0.34240061379714254,0.29156441099388486
0.34636941773717345,0.29510919965056115
0.3503842245290676,0.29865936429003426
0.3544455673970435,0.3022659767488744
0.3585539857459817,0.30583697332168536
0.36271002523306484,0.3095773133525973
0.3669142378402494,0.3133277333512533
0.3711671819475767,0.3171386331563739
0.37546942240733366,0.3210664605873261
0.37982153061907364,0.32490692829782947
0.3842240846055061,0.32882265976748876
0.38867766908926676,0.33288354277266313
0.393182875570577,0.3369793696660171
0.39774030240580366,0.3410886365163631
0.40235055488692933,0.3452173913043478
0.4070142453219439,0.3494072978966467
0.4117319931161679,0.3534406289899873
0.4165044248545185,0.35749815200591356
0.42133217438472886,0.3614300114239634
0.4262158829015325,0.3656844298098246
0.43115619903182284,0.3699596801290236
0.43615377892080054,0.374394865936429
0.441209286319119,0.37882937974598485
0.4463233926710397,0.383423829043747
0.4514967772036102,0.3879416705866541
0.4567301270168747,0.3925435118607621
0.4620241371751313,0.3972858006854378
0.46737951079924633,0.4020206975337679
0.47279695916003905,0.4070553054230226
0.4782772017727485,0.4121046972649688
0.4838209664925957,0.41724480881661175
0.48942898961145315,0.4222901686714603
0.49510201595563513,0.42763255157583496
0.5008407989848213,0.4329547745447215
0.5066461008921268,0.4382864054835025
0.5125186927053332,0.44364424433841815
0.5184593543892912,0.4492634903568308
0.5244688749495119,0.454926416235468
0.5305480525369574,0.4607949734560849
0.5366976945540476,0.46675357838854914
0.5429186177618943,0.4727417512263961
0.5492116483887789,0.4789395873933203
0.5555776222398878,0.48509575969356894
0.5620173848083188,0.4915818829379746
0.5685317913873753,0.49814864592433306
0.5751217071841613,0.5049237282440696
0.5817880074344935,0.5117149385121968
0.5885315775191451,0.5185773805523823
0.595353313081437,0.5256279819904577
0.6022541201461928,0.5327740071231772
0.6092349152400711,0.5400275519118338
0.6162966255132942,0.5473718164101875
0.6234401888627864,0.5550211679322625
0.6306665540567405,0.5627558631812379
0.6379766808606282,0.5708144613937236
0.6453715401646701,0.5788179557825415
0.6528521141127848,0.5869450977756872
0.6604193962330305,0.5951958873731604
0.6680743915695615,0.6036086284523889
0.675818116816111,0.6120361534843088
0.6836516004510238,0.6206310059807809
0.6915758828738525,0.6293723540084672
0.6995920165435374,0.6384382769975135
0.707701066118189,0.6474685841005309
0.7159041085964888,0.6565398830723741
0.7242022334607315,0.6658006854378067
0.732596542821523,0.6751313755795981
0.741088151564157,0.6846818090182112
0.7496781874966877,0.6943693300181438
0.7583677914997191,0.7046300651837913
0.7671581176779302,0.7150675357838855
0.7760503335133571,0.7254089106914858
0.7850456200204509,0.73613668436261
0.794145171902934,0.7471023452724951
0.8033501977124734,0.7585021167932263
0.8126619200091946,0.7700087359720449
0.822081575524054,0.7819971776090316
0.8316104153230961,0.7936469323298165
0.8412497049736118,0.8059700288959075
0.8510007247122247,0.8181916537867078
0.8608647696149244,0.8304777904710704
0.8708431497690724,0.8428701028156709
0.880937190447399,0.8554290706269739
0.8911482322840202,0.867642631543579
0.9014776314524917,0.8803212149721121
0.9119267598459299,0.8930609502049593
0.9224970052592174,0.9055574222162489
0.9331897715733238,0.9182561655802701
0.9440064789417604,0.9311927961830522
0.9549485639791966,0.9442013305557422
0.9660174799522646,0.957193064982192
0.9772146969725725,0.9702681271419932
0.9885417021919574,0.9841334587729319
1.0,1.0


==> data/ELD/Multi-LiRA/LSTM-online/total/roc.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.008479268866339628
1.0233165783302449e-05,0.008479268866339628
1.0351779556301762e-05,0.008479268866339628
1.0471768194855202e-05,0.008479268866339628
1.05931476351837e-05,0.008479268866339628
1.0715933998226711e-05,0.008479268866339628
1.084014359178331e-05,0.008479268866339628
1.09657929126781e-05,0.008479268866339628
1.1092898648952227e-05,0.008479268866339628
1.1221477682079803e-05,0.008479268866339628
1.1351547089209991e-05,0.008479268866339628
1.148312414543511e-05,0.008479268866339628
1.1616226326085018e-05,0.008479268866339628
1.1750871309048075e-05,0.008479268866339628
1.1887076977119033e-05,0.008479268866339628
1.2024861420374123e-05,0.008479268866339628
1.216424293857368e-05,0.008479268866339628
1.2305240043592616e-05,0.008479268866339628
1.244787146187906e-05,0.008479268866339628
1.259215613694151e-05,0.008479268866339628
1.2738113231864785e-05,0.008479268866339628
1.288576213185518e-05,0.008479268866339628
1.3035122446815089e-05,0.008479268866339628
1.3186214013947484e-05,0.008479268866339628
1.3339056900390587e-05,0.008479268866339628
1.3493671405883065e-05,0.008986627242792823
1.3650078065460137e-05,0.008986627242792823
1.3808297652180924e-05,0.008986627242792823
1.3968351179887397e-05,0.008986627242792823
1.4130259905995336e-05,0.008986627242792823
1.429404533431761e-05,0.008986627242792823
1.4459729217920196e-05,0.008986627242792823
1.4627333562011299e-05,0.008986627242792823
1.4796880626863964e-05,0.008986627242792823
1.4968392930772556e-05,0.008986627242792823
1.514189325304352e-05,0.008986627242792823
1.53174046370208e-05,0.008986627242792823
1.5494950393146317e-05,0.008986627242792823
1.567455410205595e-05,0.008986627242792823
1.5856239617711373e-05,0.008986627242792823
1.60400310705682e-05,0.008986627242792823
1.622595287078087e-05,0.008986627242792823
1.6414029711444665e-05,0.008986627242792823
1.6604286571875295e-05,0.008986627242792823
1.6796748720926532e-05,0.008986627242792823
1.6991441720346258e-05,0.009373698004166386
1.7188391428171457e-05,0.009373698004166386
1.7387624002162504e-05,0.009373698004166386
1.7589165903277326e-05,0.009373698004166386
1.7793043899185774e-05,0.009373698004166386
1.7999285067824765e-05,0.009373698004166386
1.8207916800994626e-05,0.009373698004166386
1.8418966807997107e-05,0.009373698004166386
1.86324631193156e-05,0.009373698004166386
1.8848434090337955e-05,0.009373698004166386
1.906690840512252e-05,0.009373698004166386
1.9287915080207776e-05,0.009373698004166386
1.9511483468466162e-05,0.009373698004166386
1.9737643263002554e-05,0.009373698004166386
1.9966424501097934e-05,0.009373698004166386
2.0197857568198782e-05,0.010086687722599286
2.0431973201952705e-05,0.010086687722599286
2.066880249629082e-05,0.010086687722599286
2.09083769055575e-05,0.010086687722599286
2.1150728248687946e-05,0.010086687722599286
2.1395888713434215e-05,0.010086687722599286
2.1643890860640203e-05,0.010086687722599286
2.189476762856621e-05,0.010086687722599286
2.2148552337263592e-05,0.010086687722599286
2.2405278693000182e-05,0.010086687722599286
2.266498079273693e-05,0.010086687722599286
2.2927693128656486e-05,0.010086687722599286
2.3193450592744275e-05,0.010086687722599286
2.3462288481422625e-05,0.010086687722599286
2.3734242500238664e-05,0.011205564142194745
2.4009348768606518e-05,0.011205564142194745
2.4287643824604503e-05,0.011205564142194745
2.45691646298279e-05,0.011205564142194745
2.4853948574297985e-05,0.011205564142194745
2.5142033481427965e-05,0.011205564142194745
2.543345761304648e-05,0.011205564142194745
2.5728259674479322e-05,0.011205564142194745
2.6026478819690045e-05,0.011205564142194745
2.63281546564802e-05,0.011205564142194745
2.6633327251749808e-05,0.011205564142194745
2.694203713681882e-05,0.01272831126940394
2.7254325312810276e-05,0.01272831126940394
2.7570233256095827e-05,0.01272831126940394
2.7889802923804396e-05,0.01272831126940394
2.8213076759394707e-05,0.01272831126940394
2.8540097698292373e-05,0.01272831126940394
2.8870909173592345e-05,0.01272831126940394
2.9205555121827452e-05,0.01272831126940394
2.95440799888038e-05,0.01272831126940394
2.9886528735503827e-05,0.01272831126940394
3.0232946844057763e-05,0.01272831126940394
3.0583380323784315e-05,0.012951414555473422
3.0937875717301366e-05,0.012951414555473422
3.12964801067075e-05,0.012951414555473422
3.165924111983521e-05,0.012951414555473422
3.20262069365765e-05,0.012951414555473422
3.2397426295281954e-05,0.012951414555473422
3.277294849923382e-05,0.012951414555473422
3.315282342319423e-05,0.012951414555473422
3.353710152002929e-05,0.012951414555473422
3.392583382740992e-05,0.014010483166453869
3.4319071974590426e-05,0.014010483166453869
3.4716868189265594e-05,0.014010483166453869
3.511927530450728e-05,0.014010483166453869
3.552634676578139e-05,0.014010483166453869
3.5938136638046256e-05,0.014010483166453869
3.6354699612933176e-05,0.014010483166453869
3.677609101601031e-05,0.014010483166453869
3.720236681413066e-05,0.014503057590215713
3.7633583622865324e-05,0.014503057590215713
3.806979871402284e-05,0.014503057590215713
3.8511070023255685e-05,0.014503057590215713
3.895745615775501e-05,0.014503057590215713
3.940901640403448e-05,0.014503057590215713
3.986581073580439e-05,0.014503057590215713
4.032789982193705e-05,0.01592970902493112
4.079534503452449e-05,0.01592970902493112
4.1268208457029516e-05,0.01592970902493112
4.174655289253135e-05,0.01592970902493112
4.223044187206672e-05,0.01592970902493112
4.271993966306776e-05,0.01592970902493112
4.321511127789762e-05,0.01592970902493112
4.371602248248502e-05,0.016309387809959004
4.422273980505897e-05,0.016309387809959004
4.473533054498463e-05,0.016309387809959004
4.525386278170167e-05,0.016309387809959004
4.577840538376616e-05,0.016309387809959004
4.6309028017997366e-05,0.016309387809959004
4.684580115873045e-05,0.016309387809959004
4.738879609717651e-05,0.01679188226597675
4.793808495089107e-05,0.01679188226597675
4.8493740673352334e-05,0.01679188226597675
4.9055837063650453e-05,0.01679188226597675
4.962444877628913e-05,0.01679188226597675
5.0199651331100794e-05,0.01679188226597675
5.0781521123276707e-05,0.017836166924265845
5.137013543351339e-05,0.017836166924265845
5.196557243827657e-05,0.017836166924265845
5.2567911220184194e-05,0.017836166924265845
5.3177231778509664e-05,0.017836166924265845
5.379361503980698e-05,0.018155365902829113
5.441714286865888e-05,0.018155365902829113
5.5047898078549675e-05,0.018155365902829113
5.5685964442864085e-05,0.018155365902829113
5.633142670601352e-05,0.018155365902829113
5.698437059469136e-05,0.018155365902829113
5.764488282925873e-05,0.01827363752435992
5.8313051135262185e-05,0.01827363752435992
5.8988964255084936e-05,0.01827363752435992
5.9672711959733106e-05,0.01827363752435992
6.0364385060758635e-05,0.01827363752435992
6.106407542232036e-05,0.018922115449230562
6.177187597338488e-05,0.018922115449230562
6.248788072006888e-05,0.018922115449230562
6.321218475812448e-05,0.018922115449230562
6.394488428556937e-05,0.01920771453531349
6.468607661546321e-05,0.01920771453531349
6.543586018883229e-05,0.01920771453531349
6.619433458774387e-05,0.01920771453531349
6.696160054853215e-05,0.01920771453531349
6.773775997517745e-05,0.01954774544721457
6.852291595284057e-05,0.01954774544721457
6.9317172761554e-05,0.01954774544721457
7.012063589007177e-05,0.01954774544721457
7.09334120498799e-05,0.0197459848128486
7.17556091893692e-05,0.0197459848128486
7.258733650817246e-05,0.0197459848128486
7.342870447166758e-05,0.0197459848128486
7.42798248256491e-05,0.01993750419998656
7.514081061116962e-05,0.01993750419998656
7.601177617955322e-05,0.01993750419998656
7.689283720758305e-05,0.01993750419998656
7.778411071286482e-05,0.02091660506686379
7.868571506936843e-05,0.02091660506686379
7.959777002314978e-05,0.02091660506686379
8.05203967082547e-05,0.02091660506686379
8.145371766280736e-05,0.02107922854646865
8.239785684528512e-05,0.02107922854646865
8.335293965098187e-05,0.02107922854646865
8.43190929286625e-05,0.02146764330354143
8.529644499741017e-05,0.02146764330354143
8.628512566366886e-05,0.02146764330354143
8.728526623848371e-05,0.02146764330354143
8.829699955494083e-05,0.02181439419393858
8.932045998580959e-05,0.02181439419393858
9.03557834613892e-05,0.02181439419393858
9.140310748756223e-05,0.022078489348834083
9.246257116405733e-05,0.022078489348834083
9.353431520292377e-05,0.022078489348834083
9.461848194721992e-05,0.022664471473691283
9.571521538991856e-05,0.022664471473691283
9.682466119303115e-05,0.022664471473691283
9.794696670695385e-05,0.022922518647940326
9.908228099003788e-05,0.022922518647940326
0.00010023075482838654,0.022922518647940326
0.00010139254075588153,0.023056918217861704
0.00010256779307444219,0.023056918217861704
0.00010375666787451859,0.023056918217861704
0.00010495932305582277,0.023310261407163496
0.00010617591834830001,0.023310261407163496
0.00010740661533334334,0.023310261407163496
0.00010865157746525384,0.023558900611518042
0.00010991097009294972,0.023558900611518042
0.0001111849604819271,0.023709428129829985
0.00011247371783647519,0.023709428129829985
0.00011377741332214914,0.023709428129829985
0.00011509622008850323,0.02415630669981856
0.00011643031329208767,0.02415630669981856
0.00011777987011971193,0.02442308984611249
0.0001191450698119776,0.02442308984611249
0.00012052609368708426,0.02442308984611249
0.00012192312516491107,0.024633425173039444
0.0001233363497913776,0.024633425173039444
0.00012476595526308696,0.02476984073650964
0.00012621213145225474,0.02476984073650964
0.00012767507043192657,0.02476984073650964
0.0001291549665014884,0.025568846179692222
0.00013065201621247213,0.025568846179692222
0.00013216641839466052,0.02563134197970567
0.00013369837418249466,0.02563134197970567
0.00013524808704178755,0.02576775754317586
0.0001368157627967472,0.02576775754317586
0.00013840160965731315,0.025988172837846917
0.00014000583824680976,0.025988172837846917
0.00014162866162991988,0.02627780391102748
0.0001432702953409831,0.02627780391102748
0.00014493095741262166,0.026534507089577313
0.00014661086840469845,0.026534507089577313
0.00014831025143361044,0.026636650762717557
0.00015002933220192182,0.026636650762717557
0.00015176833902834055,0.026771722330488544
0.00015352750287804228,0.026771722330488544
0.000155307057393346,0.026896041932665815
0.00015710723892474503,0.026896041932665815
0.00015892828656229778,0.027072777367112427
0.00016077044216738237,0.027072777367112427
0.00016263395040481922,0.027113769235938445
0.00016451905877536624,0.027113769235938445
0.00016642601764859036,0.027350984476849676
0.00016835508029612023,0.027491432027417512
0.00017030650292528443,0.027491432027417512
0.0001722805447131394,0.02758013574356562
0.00017427746784089192,0.02758013574356562
0.00017629753752872057,0.027881190780189503
0.0001783410220710008,0.02796384651569115
0.00018040819287193827,0.02796384651569115
0.00018249932448161524,0.028137893958739335
0.00018461469463245476,0.028137893958739335
0.0001867545842761076,0.028374437201800957
0.00018891927762076664,0.028482628855587656
0.00019110906216891378,0.028482628855587656
0.0001933242287555045,0.02855587662119481
0.00019556507158659492,0.028670788253477592
0.00019783188827841644,0.028670788253477592
0.0002001249798969037,0.028796451851354078
0.00020244465099768038,0.028810563806195823
0.00020479120966650856,0.028810563806195823
0.0002071649675602069,0.028979907264296757
0.0002095662399480433,0.02904643505140784
0.0002119953457536071,0.029096834890128348
0.00021445260759716674,0.029096834890128348
0.00021693835183851843,0.02932531415899469
0.00021945290862033137,0.029371010012767963
0.0002219966119119955,0.029526241516027146
0.0002245697995539774,0.029526241516027146
0.0002271728133026905,0.029725152879510785
0.0002298059988758851,0.02979907264296754
0.0002324697059985648,0.030055103823667766
0.00023516428844943486,0.030055103823667766
0.00023789010410788932,0.030138431557019014
0.00024064751500154242,0.03018815939788993
0.00024343688735431105,0.030218399301122235
0.00024625859163505465,0.030321214972112088
0.00024911300260677886,0.030377662791479066
0.0002520004993764092,0.03046099052483032
0.0002549214654451423,0.03046099052483032
0.0002578762887593801,0.030510718365701232
0.0002608653617622548,0.031071164572273373
0.00026388908144575103,0.031229084066930986
0.0002669478494034321,0.03127007593575701
0.00027004207188377727,0.03133257173577045
0.0002731721598441376,0.03143874739600833
0.000276338529005317,0.03161951481755258
0.00027954159990678566,0.03170821853370069
0.0002827817979625341,0.03182380216383308
0.0002860595535175742,0.031844634097170886
0.000289375301905095,0.03188428197029769
0.0002927294835042816,0.031906457899334724
0.00029612254379880347,0.0320805053423829
0.00029955493343598134,0.03210872925206639
0.0003030271082866396,0.032202808951011366
0.0003065395295056527,0.032250520798333446
0.00031009266359319264,0.03232309656609099
0.00031368698245668765,0.03251864794032659
0.00031732296347349763,0.03256434379409986
0.00032100108955431715,0.032769975136079564
0.00032472184920731285,0.03281768698340166
0.00032848573660300434,0.03299240642429944
0.0003322932516398972,0.033047510247967204
0.0003361449000108765,0.03316040588670117
0.0003400411932703706,0.03322155769101539
0.00034398264890229247,0.03326254955984141
0.00034796979038876914,0.03337141321147773
0.0003520031472796679,0.03347288488676836
0.0003560832552629278,0.033489012835158934
0.000360210656235707,0.03366642026745515
0.00036438589837635443,0.03368456420939453
0.0003686095362172158,0.033739668033062296
0.00037288213071828336,0.03384046771050332
0.00037720424934169976,0.03396747530407902
0.00038157646612712486,0.034009811168604256
0.00038599936176797673,0.03403534708688931
0.00039047352368855597,0.0342087225320879
0.0003949995461220643,0.034232914454673746
0.000399578030189527,0.03430481822458168
0.00040420958397963103,0.034350514078354946
0.0004088948226294864,0.03440091391707546
0.00041363436840632776,0.03451112156441099
0.00041842885079015847,0.034562865398830724
0.0004232789065573553,0.03458840131711578
0.00042818517986524155,0.034710704925744226
0.0004331483223376403,0.03476312075801358
0.00043816899315141946,0.03484107250856797
0.00044324785912404005,0.034869968416101065
0.00044838559480211905,0.03497748807203817
0.0004535828825510191,0.035029903904307505
0.00045884041264547613,0.03516967945702573
0.0004641588833612782,0.035226799274242326
0.0004695390010680063,0.035273839123714804
0.0004749814803228505,0.035398830723741684
0.0004804870439655134,0.03547073449364962
0.0004860564232142139,0.03553927827430952
0.0004916903577628031,0.035667629863584446
0.0004973895958790067,0.03578522948726564
0.0005031548945038057,0.03580001343995699
0.0005089870193519685,0.035916941065788584
0.0005148867450137498,0.036036556683018604
0.0005208548550577665,0.036144748336805324
0.0005268921421350677,0.03616894025939117
0.0005329994080844093,0.03625629997984007
0.0005391774640387505,0.03631005980780862
0.0005454271305329836,0.03642093945299375
0.0005517492376129129,0.03649821920569855
0.0005581446249454966,0.03662858678852228
0.0005646141419303673,0.03671258651972313
0.0005711586478126435,0.036724010483166446
0.0005777790117970507,0.03676836234124051
0.0005844761131633638,0.03683959411329883
0.0005912508413831881,0.03692896982729655
0.0005981040962380944,0.03700692157785095
0.0006050367879391225,0.03711040924669041
0.0006120498372476703,0.03718164101874873
0.0006191441755977848,0.037297896646730735
0.0006263207452198692,0.03734695248975203
0.0006335804992658254,0.037375848397285125
0.0006409244019356456,0.03748471204892144
0.0006483534286054727,0.037542503863987636
0.0006558685659571436,0.037665479470465696
0.0006634708121092351,0.03777299912640279
0.0006711611767496287,0.037871782810295004
0.0006789406812696112,0.03801021436731403
0.0006868103588995307,0.03808010214367314
0.000694771254846024,0.03817485384046771
0.0007028244264308353,0.03844566897385929
0.0007109709432312439,0.0385451246556011
0.0007192118872221193,0.038678852227672866
0.0007275483529196233,0.03876889993952019
0.0007359814475265771,0.03890598750084
0.0007445122910795143,0.038958403333109334
0.0007531420165974376,0.03907129897184329
0.0007618717702322999,0.0391888985955245
0.0007707027114212304,0.03932733015254351
0.0007796360130405236,0.03942275384718769
0.0007886728615614156,0.0395020495934413
0.0007978144572076629,0.039574625361198844
0.0008070620141149507,0.03971574490961629
0.0008164167604921472,0.039770848733284056
0.0008258799387844272,0.03984006451179356
0.0008354528058382871,0.03989920032255897
0.0008451366330684721,0.04002150393118742
0.0008549327066268384,0.0401075196559371
0.0008648423275731727,0.04019151938713796
0.0008748668120479914,0.040343390901149113
0.0008850074914473438,0.04042201464955312
0.00089526571259964,0.0404885424366642
0.0009056428379445294,0.04057455816141388
0.0009161402457138521,0.04065654189906592
0.0009267593301146883,0.04071500571198172
0.0009375015015145289,0.040870909213090514
0.0009483681866285928,0.04098514884752368
0.0009593608287093146,0.04117398024326323
0.0009704808877380307,0.04127276392715544
0.0009817298406188842,0.041374235602446074
0.00099310918137498,0.04144143538740676
0.0010046204213468132,0.04155970700893758
0.001016265089392995,0.041684698608964454
0.0010280447320933097,0.04175929037027081
0.0010399609139541202,0.041861434043411055
0.0010520152176161591,0.04195080975740877
0.0010642092440647246,0.04199045763053559
0.001076544612842316,0.04208789731872858
0.0010890229622637305,0.04219138498756804
0.001101645949633657,0.04231637658759492
0.001114415251466788,0.04240844029299107
0.0011273325637104871,0.042552247832806936
0.0011403996019700331,0.04268664740272831
0.0011536181017364785,0.04279013507156777
0.0011669898186171474,0.04284053491028828
0.0011805165285688054,0.04299643841139708
0.0011942000281335325,0.04321147772327129
0.0012080421346773289,0.043386869162018685
0.0012220446866314887,0.04351723674484241
0.0012362095437367692,0.043704052147033136
0.0012505385872903913,0.04387205160943485
0.0012650337203959038,0.04395941132988375
0.0012796968682159415,0.04408373093206101
0.001294529978227916,0.044185874605201264
0.0013095350204826678,0.044316242188025
0.0013247139878661174,0.04441300987836839
0.0013400688963639508,0.0444728176869834
0.001355601785329369,0.04458504132786775
0.0013713147177539455,0.04479268866339628
0.001387209780541621,0.04493246421611451
0.001403289084785873,0.045093071702170556
0.0014195547660501016,0.04528123110006048
0.0014360089846512606,0.04551441435387407
0.0014526539259467812,0.04570862173241046
0.0014694918006248172,0.045861837242120826
0.0014865248449978572,0.0460647805927021
0.0015037553212997384,0.04620388414757072
0.001521185517986105,0.04639876352395672
0.0015388177500383464,0.04652845910893085
0.001556654359271062,0.04668503460788925
0.0015746977146430866,0.046937705799341436
0.001592950212572123,0.04715543310261407
0.0016114142772530198,0.04728445668973859
0.0016300923609797412,0.047561319803776626
0.0016489869444710648,0.04767824742960823
0.001668100537200059,0.04781533499092803
0.0016874356777273757,0.04798938243397622
0.001706994934038408,0.048236005644781935
0.001726780903884356,0.04840266111148444
0.0017467962151272458,0.04872186009004771
0.0017670435260889468,0.048898595524494326
0.0017875255259042354,0.049108930851421276
0.0018082449348779518,0.0492970902493112
0.0018292045048462937,0.04947785767085545
0.0018504070195423021,0.049670049055843025
0.0018718552949655793,0.049900544318258175
0.0018935521797562953,0.05005039983872052
0.0019155005555735278,0.05028895907533095
0.0019377033374779887,0.05046502251192796
0.0019601634743191855,0.05067132585175728
0.001982883949127071,0.05091458907331496
0.002005867779508234,0.05108662052281433
0.002029118018046678,0.05135945164975473
0.002052637752709252,0.051702842550903835
0.0020764301072557748,0.05205564142194745
0.0021004982416539153,0.052312344600497274
0.0021248453524988827,0.05260533566292588
0.0021494746734379805,0.052821046972649686
0.00217438947560008,0.053132181977017676
0.0021995930680300748,0.05332034137490761
0.0022250887981283695,0.053558900611518044
0.002250880052095462,0.053798803843827694
0.00227697025538168,0.05398561924601841
0.0023033628731421313,0.05419057859014851
0.002330061410696925,0.05440897789127075
0.002357069413996728,0.05481553659028291
0.0023843904700937206,0.05512801559035011
0.002412028207618007,0.05534574289362274
0.00243998629725955,0.05567636583562933
0.0024682684522556926,0.056046636650762725
0.0024968784288843266,0.05640817149385121
0.0025258200269627847,0.056644042739063226
0.002555097090352507,0.05707815334990927
0.0025847135074695635,0.05728647268328742
0.002614673211801092,0.057509575969356894
0.00264498018242772,0.05769101538875075
0.002675638444552045,0.057881190780189495
0.0027066520700332413,0.058080774141522754
0.0027380251779278576,0.05833814931792218
0.0027697619350368907,0.058511524763120756
0.002801866556459195,0.05870304415025872
0.002834343306151309,0.059092802903030706
0.0028671964974937695,0.05939251394395537
0.0029004304938639917,0.059713728916067466
0.002934049709215787,0.060024191922585846
0.0029680586086656023,0.06021974329682146
0.003002461709085549,0.06044150258719172
0.0030372635797033115,0.06079362946038573
0.0030724688427090033,0.061009340770109534
0.003108082173869064,0.06122169209058531
0.0031441083031472647,0.061483771251931996
0.00318055201533292,0.06178885827565352
0.0032174181506763717,0.0620603454068947
0.003254711605531848,0.06234258450372959
0.003292437333007769,0.06262818358981251
0.0033306003436245884,0.06288219877696391
0.003369205705980267,0.06313083798131845
0.003408258547423452,0.06342450104159666
0.0034477640547344642,0.0638969155298703
0.0034877274748141775,0.0641610106847658
0.003528154115380883,0.06443585780525503
0.0035690493456752297,0.06479268866339627
0.0036104185971733375,0.0651172636247564
0.0036522673643081755,0.0654787984678449
0.0036946012051993025,0.06578254149586722
0.003737425742391064,0.06611988441636987
0.0037807466635993493,0.06634634769168739
0.0038245697224669993,0.0666312747799207
0.0038689007393279753,0.06690276191116189
0.003913745601980384,0.06724010483166454
0.0039591102664684585,0.06754451985753644
0.004005000757873611,0.06793696660170687
0.004051423171114647,0.06822390968348901
0.0040983836717572615,0.06865130031583899
0.004145888496832911,0.06886230764061554
0.004193943955667186,0.06914320274175123
0.004242556430717777,0.06945971372891606
0.004291732378422158,0.06972112089241314
0.004341478330055092,0.07001478395269137
0.004391800892596086,0.07025065519790337
0.004442706749606883,0.07045225455278543
0.004494202662119142,0.07073382165177071
0.0045462954695324,0.07100732477656072
0.004598992090522438,0.07129628385189166
0.004652299523960189,0.07163833075734158
0.004706224849841282,0.07193468180901821
0.004760775230226368,0.07220348094886095
0.00481595791019235,0.07245480814461394
0.004871780218794631,0.07279551105436463
0.004928249570040513,0.07307909414689873
0.004985373463873894,0.07337611719642498
0.005043159487171359,0.07369733216853705
0.005101615314749833,0.07399973120086015
0.005160748710385908,0.0743464820912573
0.005220567527846975,0.07470398494724817
0.005281079711934331,0.07498353605268464
0.005342293299538352,0.07528996707210536
0.005404216420705915,0.07561185404206708
0.00546685729972018,0.07598750083999732
0.0055302242561929005,0.0762690679389826
0.005594325706169377,0.07663261877561992
0.005659170163246243,0.07692896982729655
0.005724766239702178,0.07721120892413144
0.005791122647641758,0.07748874403601909
0.005858248200152536,0.07780928701028157
0.005926151812475552,0.07815334990928029
0.005994842503189409,0.07852362072441368
0.006064329395408062,0.07886163564276594
0.006134621717992506,0.07916269067938983
0.0062057288067765,0.07942140985148848
0.0062776601058065,0.07982931254619986
0.006350425168595962,0.0801464955312143
0.00642403365939419,0.08043747060009408
0.006498495354469888,0.08071231772058331
0.006573820143409586,0.08102278072710167
0.006650018030431118,0.08140850749277602
0.006727099135712337,0.08179826624554801
0.006805073696735206,0.08213560916605064
0.0068839520696454964,0.08248840803709427
0.006963744730628222,0.08284859888448357
0.007044462277299037,0.0832040857469256
0.007126115430111745,0.08355755661581883
0.007208715033782135,0.0839654593105302
0.007292272058728313,0.08432161817082186
0.007376797602527731,0.08470129695584974
0.007462302891391108,0.08514279954304146
0.007548799281653432,0.0855459982528056
0.007636298261282241,0.08593441300987836
0.0077248114514034,0.08627242792823063
0.007814350607844541,0.08664673073046167
0.00790492762269642,0.08714736912841879
0.007996554525892346,0.0874699280962301
0.008089243486805939,0.08782205496942411
0.008183006815867389,0.08826086956521739
0.008277856966198472,0.08865734829648544
0.00837380653526649,0.0890726429675425
0.008470868266557402,0.0894442577783751
0.008569055051268348,0.08985686445803373
0.008668379930019773,0.09029231906457899
0.008768856094587427,0.09065586990121632
0.008870496889654403,0.09097036489483233
0.00897331581458352,0.09139573953363349
0.009077326525210223,0.09183993011222363
0.009182542835656282,0.09228949667361064
0.009288978720164497,0.09276863114038034
0.009396648314954691,0.09318594180498622
0.009505565920101192,0.09370875613198038
0.009615746001432095,0.09414085074927761
0.009727203192450537,0.09464350514078354
0.009839952296278227,0.09505745581614138
0.009954008287621519,0.09551105436462604
0.010069386314760271,0.09586788522276729
0.010186101701559752,0.09625697197768968
0.010304169949505875,0.09680330622942009
0.01042360673976401,0.09727034473489686
0.010544427935261684,0.09769370338014918
0.010666649582795389,0.09819702976950474
0.010790287915161836,0.09862106041260668
0.01091535935331391,0.09899737920838654
0.011041880508541602,0.09951548955043343
0.011169868184678225,0.10003158389893152
0.011299339380332217,0.10053423829043748
0.011430311291144786,0.10091794906256299
0.011562801312073753,0.10143135541966267
0.011696827039703846,0.10195820173375444
0.01183240627458378,0.10245480814461394
0.011969557023590427,0.10294939856192457
0.012108297502320394,0.10350178079430146
0.012248646137509308,0.1039432833814932
0.012390621569479156,0.10444459377729993
0.012534242654613994,0.10503527988710437
0.01267952846786434,0.10557892614743633
0.012826498305280598,0.10610039647873126
0.012975171686575868,0.10658557892614744
0.013125568357718427,0.1071970969692897
0.013277708293554291,0.10772259928768228
0.013431611700460153,0.10833210133727574
0.013587299019027091,0.10893085142127545
0.013744790926775366,0.10952825750957595
0.013904108340900697,0.11012163161077884
0.014065272421052363,0.1107425576238156
0.014228304572143519,0.11133660372286809
0.014393226447194065,0.11197096969289697
0.014560059950206485,0.11251461595322895
0.014728827239075018,0.11303541428667427
0.014899550728528537,0.11368994019219139
0.015072253093107555,0.11426517035145486
0.01524695727017573,0.11498219205698541
0.015423686462966274,0.11557556615818829
0.01560246414366368,0.11616087628519589
0.015783314056521166,0.11689200994556817
0.01596626022101425,0.11747463208117734
0.01615132693503091,0.1180767421544251
0.01633853877809862,0.11869699616961227
0.016527920614648955,0.11934681809018213
0.0167194975973199,0.1200181439419394
0.016913295170296487,0.12059337410120288
0.01710933907269015,0.12122908406693098
0.01730765534195726,0.12196895369934817
0.01750827031735725,0.1227840870909213
0.017711210643450888,0.12350446878569987
0.017916503273639015,0.12416773066326188
0.018124175473742375,0.12483233653652308
0.018334254825622908,0.1255070223775284
0.018546769230846995,0.126193132181977
0.018761746914391215,0.12694912976278477
0.018979216428391014,0.12767824742960823
0.019199206655932846,0.12835158927491433
0.019421746814890263,0.1290323230965661
0.019646866461804465,0.1297056649418722
0.01987459549580984,0.13034406289899875
0.02010496416260499,0.13107183657012297
0.02033800305846982,0.13183052214232913
0.020573743134329137,0.1326362475640078
0.02081221569986339,0.13331630938780997
0.021053452427667062,0.13408440292991064
0.02129748535745521,0.13482696055372623
0.021544346900318843,0.1355681741818426
0.02179406984302956,0.13630535582286135
0.0220466873523941,0.13699952960150527
0.022302232979659387,0.13772192728983268
0.022560740664968614,0.138475236879242
0.022822244741868985,0.13928297829446945
0.023086779941871697,0.14012163161077884
0.023354381399064792,0.14098985283247095
0.023625084654779475,0.1417955782541496
0.023898925662310503,0.1426288555876621
0.024175940791691306,0.14348968483300856
0.024456166834524465,0.14430011423963443
0.024739641008868142,0.14508567972582487
0.025026400964179192,0.14584100530878302
0.025316484786313556,0.14668839459713728
0.025609931002584595,0.14741213628116392
0.025906778586880088,0.14818694980176064
0.026207066964838526,0.14913715476110476
0.02651083601908539,0.149883744372018
0.026818126094530156,0.15069820576574156
0.02712897800372467,0.15147033129493986
0.027443433032283655,0.15234863248437605
0.02776153294436801,0.1532054297426248
0.028083319988231725,0.15410456286539884
0.028408836901833042,0.15490894429137825
0.028738126918510663,0.1557529735904845
0.029071233772725785,0.15660372286808683
0.029408201705870638,0.15748135205967342
0.029749075472144403,0.1583421813050198
0.030093900344497212,0.15919225858477254
0.03044272212064303,0.16004435185807403
0.030795587129142266,0.1608890531550299
0.03115254223555488,0.16186815402190713
0.03151363484866479,0.16282575095759694
0.031878912926776456,0.1638061958201734
0.03224842498408442,0.16472548887843558
0.0326222200971167,0.16559841408507492
0.03300034791125285,0.16643773939923395
0.03338285864731761,0.1674101202876151
0.033769803108250916,0.1683294133458773
0.03416123268585528,0.16938780995900812
0.034557199367621395,0.17035817485384047
0.03495775574363275,0.17135071567770982
0.035362955013550426,0.1724420401854714
0.03577285099367873,0.17341442107385255
0.0361874981241128,0.174514481553659
0.03660695147596903,0.17552583831731738
0.03703126675869927,0.17657146697130569
0.03746050032748993,0.1776076876553995
0.037894709190746674,0.17863920435454608
0.03833395101766601,0.1796216652106713
0.03877828414589457,0.18062630199583363
0.03922776758927719,0.1817169545057456
0.03968246104569482,0.18285531886297962
0.040142424904993215,0.1839063234997648
0.040607720257003654,0.18501511995161615
0.041078408899656464,0.18621329211746523
0.04155455334718875,0.18751562395000337
0.04203621683844714,0.18880518782339897
0.04252346334528682,0.1899825280559102
0.04301635758106795,0.19115650829917344
0.0435149650092505,0.1922458168133862
0.044019351852088745,0.19348027686311403
0.044529585099426554,0.1946992809623009
0.04504573251759458,0.19589207714535312
0.04556786265841064,0.197126537195081
0.046096044868284336,0.19831059740608828
0.04663034929742731,0.19948054566225387
0.04717084690917017,0.20062227000873598
0.047717609489387455,0.2018526980713662
0.04827070965603183,0.20301122236408845
0.0488302208687788,0.20417512263960758
0.0493962174387832,0.20540756669578658
0.04996877453854884,0.2066306027820711
0.0505479682119124,0.20779853504468787
0.05113387538414326,0.20902022713527318
0.05172657387216019,0.21023788723876083
0.05232614239486662,0.21149586721322491
0.052932660583605615,0.21281567098985282
0.05354620899273607,0.214046099052483
0.05416686911033152,0.21533499092802902
0.05479472336900287,0.21657751495195213
0.05542985515684669,0.21787245480814463
0.05607234882852033,0.21912505879981184
0.05672228971644543,0.22040454270546334
0.05737976414214134,0.2216705866541227
0.05804485942768978,0.2230139103554869
0.05871766390733255,0.22437873798803842
0.05939826693920356,0.22558363013238356
0.060086758917196864,0.22695786573482968
0.0607832312829723,0.2282890934749009
0.06148777653810023,0.2296357771655131
0.062200488256347115,0.23095087695719374
0.06292146109610344,0.23225052079833347
0.06365079081295572,0.23363013238357638
0.06438857427240419,0.23501579194946576
0.06513490946272803,0.23632753175189838
0.0658898955079995,0.23770311135004368
0.06665363268124913,0.2390719709696929
0.06742622241778341,0.24053356629258787
0.06820776732865685,0.24198642564343795
0.06899837121430018,0.24343054902224312
0.0697981390783066,0.24484913648276327
0.07060717714137772,0.2462381560379007
0.07142559285543126,0.24768899939520192
0.07225349491787214,0.24913782675895435
0.07309099328602911,0.25057254216786506
0.07393819919175866,0.2520045695853773
0.07479522515621821,0.25361736442443383
0.07566218500481055,0.25508567972582485
0.07653919388230147,0.25659969088098916
0.0774263682681127,0.2581083260533566
0.07832382599179197,0.2595632013977555
0.07923168624866253,0.261119548417445
0.08015006961565405,0.26266984745648814
0.08107909806731686,0.2641475707277737
0.08201889499202203,0.26570593374101203
0.08296958520834907,0.2673362005241583
0.08393129498166364,0.26887910758685574
0.08490415204088747,0.2704609905248303
0.0858882855954625,0.27208655332302933
0.08688382635251184,0.2736744842416504
0.08789090653419954,0.27523150325918955
0.08890965989529158,0.2770358174853841
0.08994022174092044,0.2787662119481218
0.09098272894455559,0.28038371077212554
0.09203731996618221,0.2819676097036489
0.09310413487069075,0.2836321483771252
0.09418331534647952,0.28534036691082587
0.0952750047242729,0.28703850547678245
0.09637934799615785,0.2886943081782138
0.09749649183484087,0.2903494388817956
0.0986265846131282,0.2920737853638869
0.09976977642363201,0.2937920838653317
0.10092621909870483,0.29557959814528595
0.10209606623060476,0.2973019286338284
0.10327947319189525,0.2991358107654056
0.10447659715608053,0.30098514884752364
0.10568759711848051,0.30281432699415367
0.10691263391734772,0.30471742490424036
0.10815187025522892,0.3065620590014112
0.10940547072057435,0.3084322290168672
0.11067360180959745,0.3102593911699483
0.11195643194838795,0.3120663933875411
0.11325413151528127,0.3140151871514011
0.11456687286348727,0.3160009407969894
0.11589483034398118,0.31794032659095495
0.11723818032865997,0.3198743364021235
0.11859710123376706,0.32181842618103623
0.11997177354358855,0.3238767555943821
0.12136237983442417,0.3259297090249311
0.12276910479883604,0.32798266245548013
0.12419213527017846,0.33014111954841746
0.12563166024741215,0.3321886969961696
0.12708787092020596,0.334297426248236
0.12856096069432965,0.3364337074121363
0.130051125217341,0.3386371883609972
0.13155856240457053,0.34080774141522746
0.1330834724654076,0.34299375041999863
0.1346260579298911,0.34530542302264633
0.13618652367560827,0.3475035279887104
0.1377650769549055,0.3499032323096566
0.13936192742241435,0.35220213695316177
0.14097728716289676,0.35456420939452993
0.142611370719413,0.3568416101068477
0.14426439512181588,0.35908070694173777
0.14593657991557576,0.3615314830992541
0.1476281471909391,0.3640944828976548
0.14933932161242533,0.36651098716484104
0.15107033044866555,0.36899939520193537
0.15282140360258709,0.371386331563739
0.15459277364194784,0.3739291714266515
0.15638467583022478,0.3763920435454607
0.15819734815786016,0.3789637793159062
0.16003103137387018,0.3815207311336604
0.16188596901781993,0.38405214703312945
0.1637624074521689,0.3866158188293797
0.16566059589499152,0.3892312344600497
0.16758078645307686,0.39197567367784425
0.16952323415541215,0.39455009743968816
0.1714881969870541,0.3972488408037094
0.17347593592339325,0.3998118406021101
0.1754867149648152,0.40244338418117065
0.1775208011717636,0.40518446340971714
0.1795784647002097,0.40793226261675963
0.18165997883753285,0.41073449364962034
0.18376562003881725,0.41358309253410386
0.18589566796356882,0.41637994758416774
0.18805040551285834,0.4192520663933875
0.1902301188668946,0.4220818493380821
0.19243509752303323,0.4250594718096902
0.19466563433422632,0.42789127074793354
0.19692202554791735,0.4306847658087494
0.19920457084538712,0.43358578052550234
0.20151357338155584,0.4364740272831127
0.20384933982524642,0.43940595390094755
0.20621218039991446,0.44237887238760837
0.2086024089248505,0.44532759895168333
0.21102034285685967,0.44837981318459785
0.21346630333242453,0.45136885961964923
0.21594061521035676,0.45450036959881723
0.21844360711494284,0.4575908877091594
0.22097561147959033,0.46070290975068884
0.22353696459097966,0.4638552516631947
0.22612800663372795,0.4670243935219407
0.2287490817355704,0.47019219138498763
0.2314005380130654,0.4733922451448155
0.23408272761782944,0.47656541899065924
0.23679600678330787,0.47982393656340294
0.23954073587208793,0.4831073180565822
0.24231727942376008,0.486482091257308
0.24512600620333397,0.4898756803978227
0.24796728925021602,0.493071702170553
0.2508415059277541,0.4964753712788119
0.2537490379733572,0.4998440964988912
0.2566902715491952,0.5033001814394195
0.25966559729348726,0.5067387944358579
0.26267541037238384,0.5101767354344465
0.26572011053245065,0.5138041798266246
0.26880010215376077,0.5172891606746859
0.2719157943036019,0.5209145890733151
0.2750676007908067,0.5244620657213896
0.2782559402207126,0.5280297023049526
0.28148123605075814,0.5315529870304414
0.28474391664672477,0.5352892950742557
0.28804441533962977,0.5389429473825684
0.2913831704832789,0.5425818157381896
0.2947606255124859,0.5462253880787582
0.29817722900196736,0.5499240642429944
0.30163343472591975,0.553627444392178
0.30512970171828707,0.5574968080102144
0.30866649433372745,0.5613157717895303
0.3122442823092858,0.5652167193064982
0.3158635408267819,0.569129762784759
0.31952475057592133,0.5728976547275049
0.32322839781813806,0.5768678180229824
0.3269749744511768,0.5809649889120354
0.33076497807442423,0.5849821920569854
0.3345989120549975,0.5890336670922653
0.3384772855945983,0.5931301659834688
0.34240061379714254,0.5973718164101876
0.34636941773717345,0.6014333714132115
0.3503842245290676,0.6055990860829245
0.3544455673970435,0.6097432968214502
0.3585539857459817,0.6139345474094482
0.36271002523306484,0.6180370942812983
0.3669142378402494,0.6221396411531483
0.3711671819475767,0.6266655466702507
0.37546942240733366,0.6310503326389355
0.37982153061907364,0.6355701901753914
0.3842240846055061,0.6399832000537599
0.38867766908926676,0.6444318258181574
0.393182875570577,0.6488999395201935
0.39774030240580366,0.6533727572071769
0.40235055488692933,0.6579087426920234
0.4070142453219439,0.6624850480478461
0.4117319931161679,0.6672044889456354
0.4165044248545185,0.6717539143874739
0.42133217438472886,0.6765808749412001
0.4262158829015325,0.681304347826087
0.43115619903182284,0.6859639809152611
0.43615377892080054,0.6908097574087764
0.441209286319119,0.6955789261474363
0.4463233926710397,0.7003958067334185
0.4514967772036102,0.7054707344936497
0.4567301270168747,0.7105039983872051
0.4620241371751313,0.7155291983065655
0.46737951079924633,0.7205134063570997
0.47279695916003905,0.7256011020764733
0.4782772017727485,0.7306142060345407
0.4838209664925957,0.7357576775754318
0.48942898961145315,0.7409549089442914
0.49510201595563513,0.7461716282507896
0.5008407989848213,0.7513507156777098
0.5066461008921268,0.7567347624487601
0.5125186927053332,0.7620818493380821
0.5184593543892912,0.7676049996640011
0.5244688749495119,0.7731825818157383
0.5305480525369574,0.7788213157717895
0.5366976945540476,0.7842933942611383
0.5429186177618943,0.7900483838451716
0.5492116483887789,0.79594852496472
0.5555776222398878,0.8018795779853504
0.5620173848083188,0.8078375109199651
0.5685317913873753,0.8138317317384585
0.5751217071841613,0.8198602244472818
0.5817880074344935,0.826004972784087
0.5885315775191451,0.8323365365230831
0.595353313081437,0.838562596599691
0.6022541201461928,0.8447852966870505
0.6092349152400711,0.8511793562260601
0.6162966255132942,0.8576191116188427
0.6234401888627864,0.8639701632954774
0.6306665540567405,0.8704213426517036
0.6379766808606282,0.8768436261003965
0.6453715401646701,0.8831496539211073
0.6528521141127848,0.889422081849338
0.6604193962330305,0.8957173577044554
0.6680743915695615,0.9019131778778308
0.675818116816111,0.9080606142060346
0.6836516004510238,0.9141159868288422
0.6915758828738525,0.9201115516430347
0.6995920165435374,0.9259189570593375
0.707701066118189,0.9317854982864056
0.7159041085964888,0.9374961360123647
0.7242022334607315,0.9428889187554601
0.732596542821523,0.948321349371682
0.741088151564157,0.9534352530071903
0.7496781874966877,0.9582360056447818
0.7583677914997191,0.962870102815671
0.7671581176779302,0.9670781533499092
0.7760503335133571,0.971049660641086
0.7850456200204509,0.9747086889321954
0.794145171902934,0.9780263423157045
0.8033501977124734,0.980986492843223
0.8126619200091946,0.9838122438008199
0.822081575524054,0.986331563738996
0.8316104153230961,0.9886546603050871
0.8412497049736118,0.990575902157113
0.8510007247122247,0.9923634164370674
0.8608647696149244,0.9938182917814663
0.8708431497690724,0.9951125596398092
0.880937190447399,0.9961723002486392
0.8911482322840202,0.9970129695584975
0.9014776314524917,0.997666823466165
0.9119267598459299,0.9982084537329481
0.9224970052592174,0.9985941804986224
0.9331897715733238,0.9989315234191251
0.9440064789417604,0.9992453464148914
0.9549485639791966,0.9995175055439823
0.9660174799522646,0.9996834890128351
0.9772146969725725,0.9998346885289966
0.9885417021919574,0.9999643841139708
1.0,1.0


==> data/ELD/Multi-LiRA/NHiTS-offline/total/roc.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.00015657549895840335
1.0233165783302449e-05,0.00015657549895840335
1.0351779556301762e-05,0.00015657549895840335
1.0471768194855202e-05,0.00015657549895840335
1.05931476351837e-05,0.00015657549895840335
1.0715933998226711e-05,0.00015657549895840335
1.084014359178331e-05,0.00015657549895840335
1.09657929126781e-05,0.00015657549895840335
1.1092898648952227e-05,0.00015657549895840335
1.1221477682079803e-05,0.00015657549895840335
1.1351547089209991e-05,0.00015657549895840335
1.148312414543511e-05,0.00015657549895840335
1.1616226326085018e-05,0.00015657549895840335
1.1750871309048075e-05,0.00015657549895840335
1.1887076977119033e-05,0.00015657549895840335
1.2024861420374123e-05,0.00015657549895840335
1.216424293857368e-05,0.00015657549895840335
1.2305240043592616e-05,0.00015657549895840335
1.244787146187906e-05,0.00015657549895840335
1.259215613694151e-05,0.00015657549895840335
1.2738113231864785e-05,0.00015657549895840335
1.288576213185518e-05,0.00015657549895840335
1.3035122446815089e-05,0.00015657549895840335
1.3186214013947484e-05,0.00015657549895840335
1.3339056900390587e-05,0.00015657549895840335
1.3493671405883065e-05,0.00019958336133324377
1.3650078065460137e-05,0.00019958336133324377
1.3808297652180924e-05,0.00019958336133324377
1.3968351179887397e-05,0.00019958336133324377
1.4130259905995336e-05,0.00019958336133324377
1.429404533431761e-05,0.00019958336133324377
1.4459729217920196e-05,0.00019958336133324377
1.4627333562011299e-05,0.00019958336133324377
1.4796880626863964e-05,0.00019958336133324377
1.4968392930772556e-05,0.00019958336133324377
1.514189325304352e-05,0.00019958336133324377
1.53174046370208e-05,0.00019958336133324377
1.5494950393146317e-05,0.00019958336133324377
1.567455410205595e-05,0.00019958336133324377
1.5856239617711373e-05,0.00019958336133324377
1.60400310705682e-05,0.00019958336133324377
1.622595287078087e-05,0.00019958336133324377
1.6414029711444665e-05,0.00019958336133324377
1.6604286571875295e-05,0.00019958336133324377
1.6796748720926532e-05,0.00019958336133324377
1.6991441720346258e-05,0.00025334318930179424
1.7188391428171457e-05,0.00025334318930179424
1.7387624002162504e-05,0.00025334318930179424
1.7589165903277326e-05,0.00025334318930179424
1.7793043899185774e-05,0.00025334318930179424
1.7999285067824765e-05,0.00025334318930179424
1.8207916800994626e-05,0.00025334318930179424
1.8418966807997107e-05,0.00025334318930179424
1.86324631193156e-05,0.00025334318930179424
1.8848434090337955e-05,0.00025334318930179424
1.906690840512252e-05,0.00025334318930179424
1.9287915080207776e-05,0.00025334318930179424
1.9511483468466162e-05,0.00025334318930179424
1.9737643263002554e-05,0.00025334318930179424
1.9966424501097934e-05,0.00025334318930179424
2.0197857568198782e-05,0.00030844701296955853
2.0431973201952705e-05,0.00030844701296955853
2.066880249629082e-05,0.00030844701296955853
2.09083769055575e-05,0.00030844701296955853
2.1150728248687946e-05,0.00030844701296955853
2.1395888713434215e-05,0.00030844701296955853
2.1643890860640203e-05,0.00030844701296955853
2.189476762856621e-05,0.00030844701296955853
2.2148552337263592e-05,0.00030844701296955853
2.2405278693000182e-05,0.00030844701296955853
2.266498079273693e-05,0.00030844701296955853
2.2927693128656486e-05,0.00030844701296955853
2.3193450592744275e-05,0.00030844701296955853
2.3462288481422625e-05,0.00030844701296955853
2.3734242500238664e-05,0.00031113500436798604
2.4009348768606518e-05,0.00031113500436798604
2.4287643824604503e-05,0.00031113500436798604
2.45691646298279e-05,0.00031113500436798604
2.4853948574297985e-05,0.00031113500436798604
2.5142033481427965e-05,0.00031113500436798604
2.543345761304648e-05,0.00031113500436798604
2.5728259674479322e-05,0.00031113500436798604
2.6026478819690045e-05,0.00031113500436798604
2.63281546564802e-05,0.00031113500436798604
2.6633327251749808e-05,0.00031113500436798604
2.694203713681882e-05,0.00033129493985619254
2.7254325312810276e-05,0.00033129493985619254
2.7570233256095827e-05,0.00033129493985619254
2.7889802923804396e-05,0.00033129493985619254
2.8213076759394707e-05,0.00033129493985619254
2.8540097698292373e-05,0.00033129493985619254
2.8870909173592345e-05,0.00033129493985619254
2.9205555121827452e-05,0.00033129493985619254
2.95440799888038e-05,0.00033129493985619254
2.9886528735503827e-05,0.00033129493985619254
3.0232946844057763e-05,0.00033129493985619254
3.0583380323784315e-05,0.00039379073986963245
3.0937875717301366e-05,0.00039379073986963245
3.12964801067075e-05,0.00039379073986963245
3.165924111983521e-05,0.00039379073986963245
3.20262069365765e-05,0.00039379073986963245
3.2397426295281954e-05,0.00039379073986963245
3.277294849923382e-05,0.00039379073986963245
3.315282342319423e-05,0.00039379073986963245
3.353710152002929e-05,0.00039379073986963245
3.392583382740992e-05,0.00041798266245548013
3.4319071974590426e-05,0.00041798266245548013
3.4716868189265594e-05,0.00041798266245548013
3.511927530450728e-05,0.00041798266245548013
3.552634676578139e-05,0.00041798266245548013
3.5938136638046256e-05,0.00041798266245548013
3.6354699612933176e-05,0.00041798266245548013
3.677609101601031e-05,0.00041798266245548013
3.720236681413066e-05,0.0004468785699885761
3.7633583622865324e-05,0.0004468785699885761
3.806979871402284e-05,0.0004468785699885761
3.8511070023255685e-05,0.0004468785699885761
3.895745615775501e-05,0.0004468785699885761
3.940901640403448e-05,0.0004468785699885761
3.986581073580439e-05,0.0004468785699885761
4.032789982193705e-05,0.0004650225119279618
4.079534503452449e-05,0.0004650225119279618
4.1268208457029516e-05,0.0004650225119279618
4.174655289253135e-05,0.0004650225119279618
4.223044187206672e-05,0.0004650225119279618
4.271993966306776e-05,0.0004650225119279618
4.321511127789762e-05,0.0004650225119279618
4.371602248248502e-05,0.0004966064108594852
4.422273980505897e-05,0.0004966064108594852
4.473533054498463e-05,0.0004966064108594852
4.525386278170167e-05,0.0004966064108594852
4.577840538376616e-05,0.0004966064108594852
4.6309028017997366e-05,0.0004966064108594852
4.684580115873045e-05,0.0004966064108594852
4.738879609717651e-05,0.0005113903635508367
4.793808495089107e-05,0.0005113903635508367
4.8493740673352334e-05,0.0005113903635508367
4.9055837063650453e-05,0.0005113903635508367
4.962444877628913e-05,0.0005113903635508367
5.0199651331100794e-05,0.0005113903635508367
5.0781521123276707e-05,0.0005234863248437606
5.137013543351339e-05,0.0005234863248437606
5.196557243827657e-05,0.0005234863248437606
5.2567911220184194e-05,0.0005234863248437606
5.3177231778509664e-05,0.0005234863248437606
5.379361503980698e-05,0.0005349102882870776
5.441714286865888e-05,0.0005349102882870776
5.5047898078549675e-05,0.0005349102882870776
5.5685964442864085e-05,0.0005349102882870776
5.633142670601352e-05,0.0005349102882870776
5.698437059469136e-05,0.0005349102882870776
5.764488282925873e-05,0.000555070223775284
5.8313051135262185e-05,0.000555070223775284
5.8988964255084936e-05,0.000555070223775284
5.9672711959733106e-05,0.000555070223775284
6.0364385060758635e-05,0.000555070223775284
6.106407542232036e-05,0.0006121900409918688
6.177187597338488e-05,0.0006121900409918688
6.248788072006888e-05,0.0006121900409918688
6.321218475812448e-05,0.0006121900409918688
6.394488428556937e-05,0.0006632618775619918
6.468607661546321e-05,0.0006632618775619918
6.543586018883229e-05,0.0006632618775619918
6.619433458774387e-05,0.0006632618775619918
6.696160054853215e-05,0.0006632618775619918
6.773775997517745e-05,0.0006719978496068813
6.852291595284057e-05,0.0006719978496068813
6.9317172761554e-05,0.0006719978496068813
7.012063589007177e-05,0.0006719978496068813
7.09334120498799e-05,0.0006908137893958739
7.17556091893692e-05,0.0006908137893958739
7.258733650817246e-05,0.0006908137893958739
7.342870447166758e-05,0.0006908137893958739
7.42798248256491e-05,0.000702237752839191
7.514081061116962e-05,0.000702237752839191
7.601177617955322e-05,0.000702237752839191
7.689283720758305e-05,0.000702237752839191
7.778411071286482e-05,0.0007170217055305423
7.868571506936843e-05,0.0007170217055305423
7.959777002314978e-05,0.0007170217055305423
8.05203967082547e-05,0.0007170217055305423
8.145371766280736e-05,0.0007217256904777905
8.239785684528512e-05,0.0007217256904777905
8.335293965098187e-05,0.0007217256904777905
8.43190929286625e-05,0.0007331496539211075
8.529644499741017e-05,0.0007331496539211075
8.628512566366886e-05,0.0007331496539211075
8.728526623848371e-05,0.0007331496539211075
8.829699955494083e-05,0.0007418856259659969
8.932045998580959e-05,0.0007418856259659969
9.03557834613892e-05,0.0007418856259659969
9.140310748756223e-05,0.0007546535851085277
9.246257116405733e-05,0.0007546535851085277
9.353431520292377e-05,0.0007546535851085277
9.461848194721992e-05,0.0007727975270479134
9.571521538991856e-05,0.0007727975270479134
9.682466119303115e-05,0.0007727975270479134
9.794696670695385e-05,0.0007996774410321888
9.908228099003788e-05,0.0007996774410321888
0.00010023075482838654,0.0007996774410321888
0.00010139254075588153,0.0008104294066258987
0.00010256779307444219,0.0008104294066258987
0.00010375666787451859,0.0008104294066258987
0.00010495932305582277,0.0008231973657684296
0.00010617591834830001,0.0008231973657684296
0.00010740661533334334,0.0008231973657684296
0.00010865157746525384,0.000877629191586587
0.00010991097009294972,0.000877629191586587
0.0001111849604819271,0.0009031651098716485
0.00011247371783647519,0.0009031651098716485
0.00011377741332214914,0.0009031651098716485
0.00011509622008850323,0.0009112290840669309
0.00011643031329208767,0.0009112290840669309
0.00011777987011971193,0.000916605066863786
0.0001191450698119776,0.000916605066863786
0.00012052609368708426,0.000916605066863786
0.00012192312516491107,0.0009192930582622137
0.0001233363497913776,0.0009192930582622137
0.00012476595526308696,0.00093945299375042
0.00012621213145225474,0.00093945299375042
0.00012767507043192657,0.00093945299375042
0.0001291549665014884,0.0009710368926819434
0.00013065201621247213,0.0009710368926819434
0.00013216641839466052,0.000977756871178012
0.00013369837418249466,0.000977756871178012
0.00013524808704178755,0.0009918688260197566
0.0001368157627967472,0.0009918688260197566
0.00013840160965731315,0.0010153887507559976
0.00014000583824680976,0.0010153887507559976
0.00014162866162991988,0.001030844701296956
0.0001432702953409831,0.001030844701296956
0.00014493095741262166,0.001040252671191452
0.00014661086840469845,0.001040252671191452
0.00014831025143361044,0.0010543646260331968
0.00015002933220192182,0.0010543646260331968
0.00015176833902834055,0.0010751965593710098
0.00015352750287804228,0.0010751965593710098
0.000155307057393346,0.0010846045292655063
0.00015710723892474503,0.0010846045292655063
0.00015892828656229778,0.0010987164841072508
0.00016077044216738237,0.0010987164841072508
0.00016263395040481922,0.0011074524561521405
0.00016451905877536624,0.0011074524561521405
0.00016642601764859036,0.0011202204152946712
0.00016835508029612023,0.0011370203615348432
0.00017030650292528443,0.0011370203615348432
0.0001722805447131394,0.0011444123378805185
0.00017427746784089192,0.0011444123378805185
0.00017629753752872057,0.0011639002755191182
0.0001783410220710008,0.001175996236812042
0.00018040819287193827,0.001175996236812042
0.00018249932448161524,0.001182716215308111
0.00018461469463245476,0.001182716215308111
0.0001867545842761076,0.0012048921443451382
0.00018891927762076664,0.0012156441099388483
0.00019110906216891378,0.0012156441099388483
0.0001933242287555045,0.0012257240776829517
0.00019556507158659492,0.0012418520260735165
0.00019783188827841644,0.0012418520260735165
0.0002001249798969037,0.0012599959680129023
0.00020244465099768038,0.0012855318862979638
0.00020479120966650856,0.0012855318862979638
0.0002071649675602069,0.0012888918755459982
0.0002095662399480433,0.0013003158389893151
0.0002119953457536071,0.001319131778778308
0.00021445260759716674,0.001319131778778308
0.00021693835183851843,0.0013292117465224112
0.00021945290862033137,0.0013426517035145487
0.0002219966119119955,0.0013547476648074726
0.0002245697995539774,0.0013547476648074726
0.0002271728133026905,0.0013775955916941068
0.0002298059988758851,0.0013896915529870307
0.0002324697059985648,0.0013896915529870307
0.00023516428844943486,0.0013896915529870307
0.00023789010410788932,0.001397083529332706
0.00024064751500154242,0.0014058195013775955
0.00024343688735431105,0.0014064914992272025
0.00024625859163505465,0.0014185874605201266
0.00024911300260677886,0.001422619447617768
0.0002520004993764092,0.001425979436865802
0.0002549214654451423,0.001425979436865802
0.0002578762887593801,0.0014353874067602982
0.0002608653617622548,0.0014400913917075465
0.00026388908144575103,0.0014447953766547948
0.0002669478494034321,0.0014501713594516498
0.00027004207188377727,0.0014615953228949668
0.0002731721598441376,0.0014676433035414286
0.000276338529005317,0.0014757072777367112
0.00027954159990678566,0.0014844432497816006
0.0002827817979625341,0.0015072911766682347
0.0002860595535175742,0.0015160271487131244
0.000289375301905095,0.0015234191250587995
0.0002927294835042816,0.0015422350648477926
0.00029612254379880347,0.0015496270411934682
0.00029955493343598134,0.0015583630132383574
0.0003030271082866396,0.0015637389960352125
0.0003065395295056527,0.0015818829379745983
0.00031009266359319264,0.0015879309186210603
0.00031368698245668765,0.001605402862710839
0.00031732296347349763,0.0016094348498084808
0.00032100108955431715,0.0016174988240037634
0.00032472184920731285,0.00162892278744708
0.00032848573660300434,0.0016403467508903972
0.0003322932516398972,0.0016450507358376453
0.0003361449000108765,0.0016672266648746724
0.0003400411932703706,0.0016732746455211341
0.00034398264890229247,0.0016853706068140583
0.00034796979038876914,0.001692762583159734
0.0003520031472796679,0.001704186546603051
0.0003560832552629278,0.0017102345272495129
0.000360210656235707,0.0017250184799408642
0.00036438589837635443,0.0017391304347826083
0.0003686095362172158,0.0017465224111282845
0.00037288213071828336,0.0017566023788723878
0.00037720424934169976,0.0017760903165109873
0.00038157646612712486,0.0017821382971574492
0.00038599936176797673,0.001783482292856663
0.00039047352368855597,0.001794234258450373
0.0003949995461220643,0.0018164101874874002
0.000399578030189527,0.00182716215308111
0.00040420958397963103,0.0018358981251259995
0.0004088948226294864,0.0018426181036220687
0.00041363436840632776,0.001850010079967744
0.00041842885079015847,0.001860762045561454
0.0004232789065573553,0.0018742020025535918
0.00042818517986524155,0.00188965795309455
0.0004331483223376403,0.001901753914387474
0.00043816899315141946,0.001919225858477253
0.00044324785912404005,0.0019420737853638869
0.00044838559480211905,0.0019461057724615282
0.0004535828825510191,0.0019508097574087763
0.00045884041264547613,0.0019602177273032725
0.0004641588833612782,0.001979705664941872
0.0004695390010680063,0.001985753645588334
0.0004749814803228505,0.0020072575767757545
0.0004804870439655134,0.0020173375445198577
0.0004860564232142139,0.0020227135273167126
0.0004916903577628031,0.0020341374907600295
0.0004973895958790067,0.002042201464955312
0.0005031548945038057,0.002047577447752167
0.0005089870193519685,0.0020737442825066402
0.0005148867450137498,0.0021046972649687522
0.0005208548550577665,0.002120825213359317
0.0005268921421350677,0.0021228412069081376
0.0005329994080844093,0.002142329144546737
0.0005391774640387505,0.002167865062831799
0.0005454271305329836,0.0021759290370270815
0.0005517492376129129,0.002179961024124723
0.0005581446249454966,0.002190712989718433
0.0005646141419303673,0.002201464955312143
0.0005711586478126435,0.00221288891875546
0.0005777790117970507,0.002230360862845239
0.0005844761131633638,0.002251192796183052
0.0005912508413831881,0.002274712720919293
0.0005981040962380944,0.002288152677911431
0.0006050367879391225,0.0023123446004972787
0.0006120498372476703,0.0023304885424366645
0.0006191441755977848,0.0023412405080303744
0.0006263207452198692,0.0023734964048115047
0.0006335804992658254,0.002392312344600497
0.0006409244019356456,0.0024017203144949943
0.0006483534286054727,0.0024151602714871314
0.0006558685659571436,0.002435856737047685
0.0006634708121092351,0.0024581681338619716
0.0006711611767496287,0.0024763120758013574
0.0006789406812696112,0.002509239970432095
0.0006868103588995307,0.0025260399166722666
0.000694771254846024,0.0025381358779651905
0.0007028244264308353,0.00255762381560379
0.0007109709432312439,0.0025737517639943556
0.0007192118872221193,0.0025965996908809894
0.0007275483529196233,0.0026086956521739132
0.0007359814475265771,0.002638263557556616
0.0007445122910795143,0.002672535447886567
0.0007531420165974376,0.002697399368322022
0.0007618717702322999,0.0027215912909078687
0.0007707027114212304,0.002739063234997648
0.0007796360130405236,0.002753175189839392
0.0007886728615614156,0.002761239164034675
0.0007978144572076629,0.002784087090921309
0.0008070620141149507,0.0027968550500638402
0.0008164167604921472,0.0028042470264095154
0.0008258799387844272,0.002827094953296149
0.0008354528058382871,0.002845238895235536
0.0008451366330684721,0.0028727908070694174
0.0008549327066268384,0.002893622740407231
0.0008648423275731727,0.002920502654391506
0.0008748668120479914,0.0029440225791277468
0.0008850074914473438,0.002970230495262415
0.00089526571259964,0.0030071903769907935
0.0009056428379445294,0.0030199583361333244
0.0009161402457138521,0.003040790269471138
0.0009267593301146883,0.0030602782071097374
0.0009375015015145289,0.003086486123244406
0.0009483681866285928,0.003107318056582219
0.0009593608287093146,0.003123446004972784
0.0009704808877380307,0.003142933942611384
0.0009817298406188842,0.0031691418587460525
0.00099310918137498,0.0032094617297224646
0.0010046204213468132,0.003230293663060278
0.001016265089392995,0.003253813587796519
0.0010280447320933097,0.0032746455211343324
0.0010399609139541202,0.0033021974329682153
0.0010520152176161591,0.003337141321147772
0.0010642092440647246,0.0033492372824406964
0.001076544612842316,0.003384181170620254
0.0010890229622637305,0.0034285330286943083
0.001101645949633657,0.00344533297493448
0.001114415251466788,0.0034628049190242594
0.0011273325637104871,0.0034903568308581414
0.0011403996019700331,0.0035293327061353408
0.0011536181017364785,0.0035582286136684365
0.0011669898186171474,0.003584436529803105
0.0011805165285688054,0.003619380417982662
0.0011942000281335325,0.003644244338418117
0.0012080421346773289,0.003669108258853572
0.0012220446866314887,0.0036919561857402055
0.0012362095437367692,0.003730260063167798
0.0012505385872903913,0.003770579934144211
0.0012650337203959038,0.0037954438545796656
0.0012796968682159415,0.003826355755661582
0.001294529978227916,0.0038505476782474297
0.0013095350204826678,0.003869363618036422
0.0013247139878661174,0.0038975875277199113
0.0013400688963639508,0.003919091458907332
0.001355601785329369,0.0039479873664404275
0.0013713147177539455,0.003970163295477455
0.001387209780541621,0.003990995228815268
0.001403289084785873,0.004024595121295612
0.0014195547660501016,0.004054835024527922
0.0014360089846512606,0.00410254687185001
0.0014526539259467812,0.0041153148309925405
0.0014694918006248172,0.0041556347019689535
0.0014865248449978572,0.004181170620254015
0.0015037553212997384,0.004219474497681607
0.001521185517986105,0.00424702640951549
0.0015388177500383464,0.004266514347154089
0.001556654359271062,0.004302802231032861
0.0015746977146430866,0.004328338149317922
0.001592950212572123,0.004370002015993549
0.0016114142772530198,0.004392177945030576
0.0016300923609797412,0.004435857805255024
0.0016489869444710648,0.004490961628922787
0.001668100537200059,0.004532625495598413
0.0016874356777273757,0.004565553390229152
0.001706994934038408,0.004595121295611853
0.001726780903884356,0.004627377192392984
0.0017467962151272458,0.00465627309992608
0.0017670435260889468,0.0046972649687521
0.0017875255259042354,0.004748336805322223
0.0018082449348779518,0.004800080639741952
0.0018292045048462937,0.004829648545124655
0.0018504070195423021,0.004882064377393992
0.0018718552949655793,0.0049129762784759085
0.0018935521797562953,0.0049459041731066454
0.0019155005555735278,0.0049963040118271625
0.0019377033374779887,0.005028559908608292
0.0019601634743191855,0.00507223976883274
0.001982883949127071,0.0051354075666957865
0.002005867779508234,0.005167663463476917
0.002029118018046678,0.005213359317250184
0.002052637752709252,0.00525099119682817
0.0020764301072557748,0.0053027350312479
0.0021004982416539153,0.005347086889321955
0.0021248453524988827,0.005384718768899939
0.0021494746734379805,0.005429742624823601
0.00217438947560008,0.0054727504871984415
0.0021995930680300748,0.0055325582958134535
0.0022250887981283695,0.005579598145285936
0.002250880052095462,0.005623950003359989
0.00227697025538168,0.005660909885088368
0.0023033628731421313,0.005687789799072643
0.002330061410696925,0.005733485652845911
0.002357069413996728,0.0057657415496270405
0.0023843904700937206,0.005811437403400309
0.002412028207618007,0.005848397285128687
0.00243998629725955,0.005890061151804314
0.0024682684522556926,0.005946508971171292
0.0024968784288843266,0.005996908809891809
0.0025258200269627847,0.006043276661514683
0.002555097090352507,0.006092332504535986
0.0025847135074695635,0.0061420603454068945
0.002614673211801092,0.006179020227135274
0.00264498018242772,0.006205228143269942
0.002675638444552045,0.006252267992742424
0.0027066520700332413,0.006293259861568442
0.0027380251779278576,0.006344331698138567
0.0027697619350368907,0.0063866675626638005
0.002801866556459195,0.006434379409985888
0.002834343306151309,0.006510987164841072
0.0028671964974937695,0.006555339022915127
0.0029004304938639917,0.0066124588401317115
0.002934049709215787,0.006665546670250655
0.0029680586086656023,0.0067199784960688125
0.003002461709085549,0.006779114306834219
0.0030372635797033115,0.006819434177810631
0.0030724688427090033,0.006874538001478395
0.003108082173869064,0.006908809891808346
0.0031441083031472647,0.006957865734829649
0.00318055201533292,0.007010281567098984
0.0032174181506763717,0.007071433371413212
0.003254711605531848,0.007128553188629797
0.003292437333007769,0.007197768967139305
0.0033306003436245884,0.0072562327800551035
0.003369205705980267,0.007305960620926014
0.003408258547423452,0.007367784423089846
0.0034477640547344642,0.007420872253208791
0.0034877274748141775,0.007468584100530878
0.003528154115380883,0.007527047913446677
0.0035690493456752297,0.007582151737114441
0.0036104185971733375,0.007632551575834957
0.0036522673643081755,0.007684295410254688
0.0036946012051993025,0.007742087225320879
0.003737425742391064,0.007804583025334319
0.0037807466635993493,0.007856998857603655
0.0038245697224669993,0.007941670586654122
0.0038689007393279753,0.007992070425374639
0.003913745601980384,0.008059942208184933
0.0039591102664684585,0.008138565956588939
0.004005000757873611,0.008186949801760634
0.004051423171114647,0.008243397621127612
0.0040983836717572615,0.0083300853437269
0.004145888496832911,0.008401317115785229
0.004193943955667186,0.008473220885693165
0.004242556430717777,0.008549156642698744
0.004291732378422158,0.008624420401854713
0.004341478330055092,0.008689604193266582
0.004391800892596086,0.008759491969625697
0.004442706749606883,0.008821315771789531
0.004494202662119142,0.008884483569652577
0.0045462954695324,0.00895302735031248
0.004598992090522438,0.009022915126671594
0.004652299523960189,0.009102210872925207
0.004706224849841282,0.009171426651434717
0.004760775230226368,0.009241314427793832
0.00481595791019235,0.009317250184799408
0.004871780218794631,0.009379745984812848
0.004928249570040513,0.009444929776224718
0.004985373463873894,0.009499361602042875
0.005043159487171359,0.009584033331093342
0.005101615314749833,0.009660641085948525
0.005160748710385908,0.00974329682145017
0.005220567527846975,0.0098145285935085
0.005281079711934331,0.009895840333310934
0.005342293299538352,0.009974464081714937
0.005404216420705915,0.01003225589678113
0.00546685729972018,0.010096095692493784
0.0055302242561929005,0.010172031449499361
0.005594325706169377,0.01024124722800887
0.005659170163246243,0.010307775015119952
0.005724766239702178,0.010391774746320812
0.005791122647641758,0.010481150460318528
0.005858248200152536,0.010558430213023318
0.005926151812475552,0.010641085948524965
0.005994842503189409,0.01072844566897386
0.006064329395408062,0.010801021436731404
0.006134621717992506,0.010892413144277937
0.0062057288067765,0.01098044486257644
0.0062776601058065,0.011084604529265506
0.006350425168595962,0.011149788320677374
0.00642403365939419,0.01122169209058531
0.006498495354469888,0.011325179759424769
0.006573820143409586,0.011413883475572878
0.006650018030431118,0.011503931187420203
0.006727099135712337,0.011602042873462804
0.006805073696735206,0.011673274645521134
0.0068839520696454964,0.011759962368120424
0.006963744730628222,0.011868826019756737
0.007044462277299037,0.011960217727303272
0.007126115430111745,0.012033465492910423
0.007208715033782135,0.012130233183253814
0.007292272058728313,0.012228344869296418
0.007376797602527731,0.012314360594046097
0.007462302891391108,0.012393656340299711
0.007548799281653432,0.012454136146764331
0.007636298261282241,0.012560311807002216
0.0077248114514034,0.012671863450036958
0.007814350607844541,0.01278139909952288
0.00790492762269642,0.01287615079631745
0.007996554525892346,0.012972246488811234
0.008089243486805939,0.013086486123244406
0.008183006815867389,0.013185269807136617
0.008277856966198472,0.013291445467374504
0.00837380653526649,0.013389557153417109
0.008470868266557402,0.013489012835158926
0.008569055051268348,0.013597204488945636
0.008668379930019773,0.013706740138431556
0.008768856094587427,0.013820979772864728
0.008870496889654403,0.013916403467508904
0.00897331581458352,0.014032659095490896
0.009077326525210223,0.014118674820240576
0.009182542835656282,0.014249714400913915
0.009288978720164497,0.014376721994489616
0.009396648314954691,0.014470129695584973
0.009505565920101192,0.014560849405281902
0.009615746001432095,0.014673745044015859
0.009727203192450537,0.014780592702103352
0.009839952296278227,0.014897520327934951
0.009954008287621519,0.015059471809690209
0.010069386314760271,0.015162287480680062
0.010186101701559752,0.015265775149519522
0.010304169949505875,0.015388750755997582
0.01042360673976401,0.01551844634097171
0.010544427935261684,0.015656877897990727
0.010666649582795389,0.015790605470062495
0.010790287915161836,0.015927021033532694
0.01091535935331391,0.016062764599153283
0.011041880508541602,0.016183052214232916
0.011169868184678225,0.016312747799207043
0.011299339380332217,0.016458571332571736
0.011430311291144786,0.016586250923997042
0.011562801312073753,0.016713258517572743
0.011696827039703846,0.016846986089644515
0.01183240627458378,0.01700692157785095
0.011969557023590427,0.01713594516497547
0.012108297502320394,0.017266312747799207
0.012248646137509308,0.017434984208050532
0.012390621569479156,0.01758483972851287
0.012534242654613994,0.017740743229621665
0.01267952846786434,0.017889254754384784
0.012826498305280598,0.01804784624689201
0.012975171686575868,0.01817754183186614
0.013125568357718427,0.018331429339426115
0.013277708293554291,0.018492708823331767
0.013431611700460153,0.01864323634164371
0.013587299019027091,0.018833411733082454
0.013744790926775366,0.018979235266447146
0.013904108340900697,0.019121698810563807
0.014065272421052363,0.019307842214904912
0.014228304572143519,0.019470465694509775
0.014393226447194065,0.019647873126805993
0.014560059950206485,0.019848800483838448
0.014728827239075018,0.020049055843021305
0.014899550728528537,0.02021302331832538
0.015072253093107555,0.020422686647402728
0.01524695727017573,0.02060815805389423
0.015423686462966274,0.020776829514145556
0.01560246414366368,0.020955580942140985
0.015783314056521166,0.021167260264767153
0.01596626022101425,0.02135810765405551
0.01615132693503091,0.021536859082050937
0.01633853877809862,0.021731066460587325
0.016527920614648955,0.021959545729453668
0.0167194975973199,0.02216114508433573
0.016913295170296487,0.022372152409112292
0.01710933907269015,0.022605335662925878
0.01730765534195726,0.022810295007055975
0.01750827031735725,0.022996438411397084
0.017711210643450888,0.02323096566090988
0.017916503273639015,0.02344936496203212
0.018124175473742375,0.02365902829110947
0.018334254825622908,0.02390027551911834
0.018546769230846995,0.024150930717021707
0.018761746914391215,0.024429137826758953
0.018979216428391014,0.024676433035414287
0.019199206655932846,0.02491768026342316
0.019421746814890263,0.025121295611854045
0.019646866461804465,0.025359182850614875
0.01987459549580984,0.02561387003561589
0.02010496416260499,0.025851757274376726
0.02033800305846982,0.02611719642497144
0.020573743134329137,0.026366507627175594
0.02081221569986339,0.02662791479067267
0.021053452427667062,0.026857066057388617
0.02129748535745521,0.02712586519723137
0.021544346900318843,0.027356360459646532
0.02179406984302956,0.02759962368120422
0.0220466873523941,0.027883206773738324
0.022302232979659387,0.028197029769504733
0.022560740664968614,0.028498084806128622
0.022822244741868985,0.02877763591156508
0.023086779941871697,0.02907331496539211
0.023354381399064792,0.02932262616759626
0.023625084654779475,0.02961628922787447
0.023898925662310503,0.02991600026879914
0.024175940791691306,0.030218399301122235
0.024456166834524465,0.030529534305490224
0.024739641008868142,0.03086486123244405
0.025026400964179192,0.031207580135743568
0.025316484786313556,0.03150594718096902
0.025609931002584595,0.031842618103622065
0.025906778586880088,0.032181305019823934
0.026207066964838526,0.03249311202204153
0.02651083601908539,0.03282171897049929
0.026818126094530156,0.03318594180498623
0.02712897800372467,0.033521940729789666
0.027443433032283655,0.0338384517169545
0.02776153294436801,0.034191922585847724
0.028083319988231725,0.03451851354075667
0.028408836901833042,0.03486929641825146
0.028738126918510663,0.03528593508500773
0.029071233772725785,0.03567569383777972
0.029408201705870638,0.03597070089375714
0.029749075472144403,0.03632618775619918
0.030093900344497212,0.03669309858208454
0.03044272212064303,0.037045897453128154
0.030795587129142266,0.03744640817149385
0.03115254223555488,0.03782675895437134
0.03151363484866479,0.03823802163833076
0.031878912926776456,0.03860493246421611
0.03224842498408442,0.03901485115247631
0.0326222200971167,0.03940192191384988
0.03300034791125285,0.03978092870102816
0.03338285864731761,0.04017673543444661
0.033769803108250916,0.04057523015926349
0.03416123268585528,0.04095423694644177
0.034557199367621395,0.041370875613198035
0.03495775574363275,0.0417673543444661
0.035362955013550426,0.04214098514884752
0.03577285099367873,0.04259659969088099
0.0361874981241128,0.04299173442644984
0.03660695147596903,0.043372085209327324
0.03703126675869927,0.04377393992339225
0.03746050032748993,0.044153618708420134
0.037894709190746674,0.04452657751495195
0.03833395101766601,0.0449123042806263
0.03877828414589457,0.04529198306565419
0.03922776758927719,0.045675021839930115
0.03968246104569482,0.04605940460990525
0.040142424904993215,0.0464746992809623
0.040607720257003654,0.04679389825952557
0.041078408899656464,0.04711847322088569
0.04155455334718875,0.047471272091929306
0.04203621683844714,0.0478126469995296
0.04252346334528682,0.04821450171359452
0.04301635758106795,0.048612324440561794
0.0435149650092505,0.049041731066460585
0.044019351852088745,0.04943216181708218
0.044529585099426554,0.04988441636986761
0.04504573251759458,0.0503023990323231
0.04556786265841064,0.050755997580807746
0.046096044868284336,0.051206908137893956
0.04663034929742731,0.05167461864122034
0.04717084690917017,0.05215442510583966
0.047717609489387455,0.052673207445736184
0.04827070965603183,0.053187957798535045
0.0488302208687788,0.05369061219004099
0.0493962174387832,0.05423358645252335
0.04996877453854884,0.05477723271285532
0.0505479682119124,0.055360526846314095
0.05113387538414326,0.05597540487870438
0.05172657387216019,0.056598346885289974
0.05232614239486662,0.05726228076070157
0.052932660583605615,0.05789866272427928
0.05354620899273607,0.05857805255023184
0.05416686911033152,0.05933741012028761
0.05479472336900287,0.06013103958067334
0.05542985515684669,0.06103151669914656
0.05607234882852033,0.06189167394664337
0.05672228971644543,0.06276930313822995
0.05737976414214134,0.06367986022444728
0.05804485942768978,0.06450977756871178
0.05871766390733255,0.06538404677105034
0.05939826693920356,0.06638666756266379
0.060086758917196864,0.06738055238223238
0.0607832312829723,0.06831731738458438
0.06148777653810023,0.06926013036758281
0.062200488256347115,0.07023855923661045
0.06292146109610344,0.07122639607553256
0.06365079081295572,0.07213964115314832
0.06438857427240419,0.07310799005443183
0.06513490946272803,0.07403064310194207
0.0658898955079995,0.07499496001612796
0.06665363268124913,0.07602042873462805
0.06742622241778341,0.07709092130905182
0.06820776732865685,0.07815536590282911
0.06899837121430018,0.0791405147503528
0.0697981390783066,0.08022175929037027
0.07060717714137772,0.081288891875546
0.07142559285543126,0.08235938444996975
0.07225349491787214,0.08336267723943283
0.07309099328602911,0.08443720180095424
0.07393819919175866,0.08549425441838585
0.07479522515621821,0.08657012297560647
0.07566218500481055,0.08764935152207513
0.07653919388230147,0.08873597204488945
0.0774263682681127,0.08979504065586989
0.07832382599179197,0.09087225320878974
0.07923168624866253,0.09193535380686782
0.08015006961565405,0.09309119010819164
0.08107909806731686,0.09420133055574223
0.08201889499202203,0.09535515086351724
0.08296958520834907,0.09640951548955043
0.08393129498166364,0.09753242389624353
0.08490415204088747,0.0986714602513272
0.0858882855954625,0.09985014447953766
0.08688382635251184,0.1009488609636449
0.08789090653419954,0.1020784893488341
0.08890965989529158,0.1032249176802634
0.08994022174092044,0.10436597002889592
0.09098272894455559,0.10554935824205361
0.09203731996618221,0.10670586654122707
0.09310413487069075,0.10796922249848802
0.09418331534647952,0.10925273839123714
0.0952750047242729,0.11049055843021302
0.09637934799615785,0.11169276258315974
0.09749649183484087,0.11293528660708288
0.0986265846131282,0.11416638666756267
0.09976977642363201,0.11548484644849137
0.10092621909870483,0.11683421813050199
0.10209606623060476,0.11807943014582353
0.10327947319189525,0.11944492977622471
0.10447659715608053,0.12086082924534643
0.10568759711848051,0.12224716080908542
0.10691263391734772,0.12357099657281097
0.10815187025522892,0.12485115247631207
0.10940547072057435,0.12620926013036757
0.11067360180959745,0.12750419998656007
0.11195643194838795,0.12885625965996908
0.11325413151528127,0.13027081513339156
0.11456687286348727,0.13164437873798804
0.11589483034398118,0.13309791008668773
0.11723818032865997,0.1345299375042
0.11859710123376706,0.13594113298837446
0.11997177354358855,0.13741684026611115
0.12136237983442417,0.13892950742557625
0.12276910479883604,0.14046703850547676
0.12419213527017846,0.14196828170149858
0.12563166024741215,0.1434964048115046
0.12708787092020596,0.14507895974732882
0.12856096069432965,0.14673409045091054
0.130051125217341,0.14833546132652375
0.13155856240457053,0.1499502721591291
0.1330834724654076,0.1516383307573416
0.1346260579298911,0.15338754115986827
0.13618652367560827,0.15501310395806733
0.1377650769549055,0.15665479470465696
0.13936192742241435,0.1583018614340434
0.14097728716289676,0.1599986560043008
0.142611370719413,0.16162757879174788
0.14426439512181588,0.1633095894093139
0.14593657991557576,0.16499428801827834
0.1476281471909391,0.16669511457563335
0.14933932161242533,0.16850413278677506
0.15107033044866555,0.17033398293125462
0.15282140360258709,0.17216181708218534
0.15459277364194784,0.17404139506753577
0.15638467583022478,0.17604798064646193
0.15819734815786016,0.17797191048988642
0.16003103137387018,0.17989180834621327
0.16188596901781993,0.18183858611652443
0.1637624074521689,0.18397957126537196
0.16566059589499152,0.1860452926550635
0.16758078645307686,0.18812109401249916
0.16952323415541215,0.1901451515355151
0.1714881969870541,0.19223640884349172
0.17347593592339325,0.1944600497278409
0.1754867149648152,0.19660036287883878
0.1775208011717636,0.19876150796317452
0.1795784647002097,0.20100866877225992
0.18165997883753285,0.20328405349102882
0.18376562003881725,0.20555540622270013
0.18589566796356882,0.20791143068342183
0.18805040551285834,0.2103023990323231
0.1902301188668946,0.21263624756400779
0.19243509752303323,0.21501847994086418
0.19466563433422632,0.21741751226396078
0.19692202554791735,0.21987500839997312
0.19920457084538712,0.22241112828438947
0.20151357338155584,0.22491835226127277
0.20384933982524642,0.22743498420805053
0.20621218039991446,0.23007324776560717
0.2086024089248505,0.2326543915059472
0.21102034285685967,0.23543713460116927
0.21346630333242453,0.2380787581479739
0.21594061521035676,0.24083663732276056
0.21844360711494284,0.2435165647469928
0.22097561147959033,0.24619380417982661
0.22353696459097966,0.24902896310731806
0.22612800663372795,0.25186143404341105
0.2287490817355704,0.2547523687924199
0.2314005380130654,0.2575431758618373
0.23408272761782944,0.26037295880653183
0.23679600678330787,0.2634103890867549
0.23954073587208793,0.2663933875411598
0.24231727942376008,0.26933069014179156
0.24512600620333397,0.2723943283381493
0.24796728925021602,0.27545527854310864
0.2508415059277541,0.27840198911363484
0.2537490379733572,0.28134130770781535
0.2566902715491952,0.2843431221020093
0.25966559729348726,0.287400040319871
0.26267541037238384,0.29046569450977755
0.26572011053245065,0.2936751562395
0.26880010215376077,0.29672065049391844
0.2719157943036019,0.2997399368322021
0.2750676007908067,0.30279282306296623
0.2782559402207126,0.30597540487870445
0.28148123605075814,0.3091942745783214
0.28474391664672477,0.31264296754250387
0.28804441533962977,0.31608225253679184
0.2913831704832789,0.31957529735904844
0.2947606255124859,0.32349640481150466
0.29817722900196736,0.32695383374773196
0.30163343472591975,0.3304710704925744
0.30512970171828707,0.3339930112223641
0.30866649433372745,0.3375015119951616
0.3122442823092858,0.3409817888582757
0.3158635408267819,0.3445272495128016
0.31952475057592133,0.3483139573953363
0.32322839781813806,0.35205496942409786
0.3269749744511768,0.3558100934077011
0.33076497807442423,0.3595134735568846
0.3345989120549975,0.3632383576372556
0.3384772855945983,0.3669968416101068
0.34240061379714254,0.370876957193737
0.34636941773717345,0.37475640077951755
0.3503842245290676,0.37862173241045627
0.3544455673970435,0.38261474363282033
0.3585539857459817,0.3867058665412271
0.36271002523306484,0.3907533095894093
0.3669142378402494,0.39475572878166787
0.3711671819475767,0.39878569988576035
0.37546942240733366,0.4028593508500773
0.37982153061907364,0.40701364155634695
0.3842240846055061,0.4112143001142396
0.38867766908926676,0.4154499025603117
0.393182875570577,0.41964451313755796
0.39774030240580366,0.42380955580942137
0.40235055488692933,0.42817888582756536
0.4070142453219439,0.43260197567367786
0.4117319931161679,0.43699885760365564
0.4165044248545185,0.44150460318526974
0.42133217438472886,0.44605201263355954
0.4262158829015325,0.450622270008736
0.43115619903182284,0.4552173913043479
0.43615377892080054,0.45987836838922114
0.441209286319119,0.464618641220348
0.4463233926710397,0.46940393790739865
0.4514967772036102,0.4742033465492911
0.4567301270168747,0.47902291512667167
0.4620241371751313,0.48397419528257507
0.46737951079924633,0.4888878435589006
0.47279695916003905,0.49387205160943487
0.4782772017727485,0.4988569316578187
0.4838209664925957,0.503873395605134
0.48942898961145315,0.5090296351051677
0.49510201595563513,0.5142356024460721
0.5008407989848213,0.5196969289698272
0.5066461008921268,0.5250688797795847
0.5125186927053332,0.5304865264431153
0.5184593543892912,0.5359082050937437
0.5244688749495119,0.5414589073314965
0.5305480525369574,0.5470983132853975
0.5366976945540476,0.5528627108393253
0.5429186177618943,0.558610308447013
0.5492116483887789,0.5644412337880518
0.5555776222398878,0.5704079026947113
0.5620173848083188,0.5763611316443786
0.5685317913873753,0.5823788723876083
0.5751217071841613,0.588748740004032
0.5817880074344935,0.5951844634097171
0.5885315775191451,0.6014810832605335
0.595353313081437,0.6079168066662186
0.6022541201461928,0.6145971372891607
0.6092349152400711,0.6211941401787515
0.6162966255132942,0.6281526779114307
0.6234401888627864,0.6350971036892682
0.6306665540567405,0.6422753847187689
0.6379766808606282,0.6495685773805524
0.6453715401646701,0.6565970028895908
0.6528521141127848,0.6638505476782474
0.6604193962330305,0.671615482830455
0.6680743915695615,0.6791909145890733
0.675818116816111,0.6870176735434447
0.6836516004510238,0.6948572004569585
0.6915758828738525,0.7026725354478865
0.6995920165435374,0.7107573415765069
0.707701066118189,0.7189476513675157
0.7159041085964888,0.7271359451649755
0.7242022334607315,0.7354243666420267
0.732596542821523,0.7440850749277603
0.741088151564157,0.7529729184866609
0.7496781874966877,0.7620401854714065
0.7583677914997191,0.7708406693098582
0.7671581176779302,0.7799428801827833
0.7760503335133571,0.7891505947180969
0.7850456200204509,0.7985068207781735
0.794145171902934,0.8078569988576036
0.8033501977124734,0.8174800080639741
0.8126619200091946,0.8269598817283784
0.822081575524054,0.8366326187756199
0.8316104153230961,0.8463873395605134
0.8412497049736118,0.856181036220684
0.8510007247122247,0.8659068610980446
0.8608647696149244,0.875762381560379
0.8708431497690724,0.8855359182850615
0.880937190447399,0.8951387675559438
0.8911482322840202,0.9048390565150191
0.9014776314524917,0.9147012969558498
0.9119267598459299,0.9244398897923528
0.9224970052592174,0.9340931389019556
0.9331897715733238,0.9437369800416638
0.9440064789417604,0.9531113500436799
0.9549485639791966,0.9626846314091797
0.9660174799522646,0.972037497480008
0.9772146969725725,0.981478395269135
0.9885417021919574,0.9906921577850951
1.0,1.0


==> data/ELD/Multi-LiRA/NHiTS-online/total/roc.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.003986291243868019
1.0233165783302449e-05,0.003986291243868019
1.0351779556301762e-05,0.003986291243868019
1.0471768194855202e-05,0.003986291243868019
1.05931476351837e-05,0.003986291243868019
1.0715933998226711e-05,0.003986291243868019
1.084014359178331e-05,0.003986291243868019
1.09657929126781e-05,0.003986291243868019
1.1092898648952227e-05,0.003986291243868019
1.1221477682079803e-05,0.003986291243868019
1.1351547089209991e-05,0.003986291243868019
1.148312414543511e-05,0.003986291243868019
1.1616226326085018e-05,0.003986291243868019
1.1750871309048075e-05,0.003986291243868019
1.1887076977119033e-05,0.003986291243868019
1.2024861420374123e-05,0.003986291243868019
1.216424293857368e-05,0.003986291243868019
1.2305240043592616e-05,0.003986291243868019
1.244787146187906e-05,0.003986291243868019
1.259215613694151e-05,0.003986291243868019
1.2738113231864785e-05,0.003986291243868019
1.288576213185518e-05,0.003986291243868019
1.3035122446815089e-05,0.003986291243868019
1.3186214013947484e-05,0.003986291243868019
1.3339056900390587e-05,0.003986291243868019
1.3493671405883065e-05,0.004379409985888046
1.3650078065460137e-05,0.004379409985888046
1.3808297652180924e-05,0.004379409985888046
1.3968351179887397e-05,0.004379409985888046
1.4130259905995336e-05,0.004379409985888046
1.429404533431761e-05,0.004379409985888046
1.4459729217920196e-05,0.004379409985888046
1.4627333562011299e-05,0.004379409985888046
1.4796880626863964e-05,0.004379409985888046
1.4968392930772556e-05,0.004379409985888046
1.514189325304352e-05,0.004379409985888046
1.53174046370208e-05,0.004379409985888046
1.5494950393146317e-05,0.004379409985888046
1.567455410205595e-05,0.004379409985888046
1.5856239617711373e-05,0.004379409985888046
1.60400310705682e-05,0.004379409985888046
1.622595287078087e-05,0.004379409985888046
1.6414029711444665e-05,0.004379409985888046
1.6604286571875295e-05,0.004379409985888046
1.6796748720926532e-05,0.004379409985888046
1.6991441720346258e-05,0.004473489684833009
1.7188391428171457e-05,0.004473489684833009
1.7387624002162504e-05,0.004473489684833009
1.7589165903277326e-05,0.004473489684833009
1.7793043899185774e-05,0.004473489684833009
1.7999285067824765e-05,0.004473489684833009
1.8207916800994626e-05,0.004473489684833009
1.8418966807997107e-05,0.004473489684833009
1.86324631193156e-05,0.004473489684833009
1.8848434090337955e-05,0.004473489684833009
1.906690840512252e-05,0.004473489684833009
1.9287915080207776e-05,0.004473489684833009
1.9511483468466162e-05,0.004473489684833009
1.9737643263002554e-05,0.004473489684833009
1.9966424501097934e-05,0.004473489684833009
2.0197857568198782e-05,0.004820240575230159
2.0431973201952705e-05,0.004820240575230159
2.066880249629082e-05,0.004820240575230159
2.09083769055575e-05,0.004820240575230159
2.1150728248687946e-05,0.004820240575230159
2.1395888713434215e-05,0.004820240575230159
2.1643890860640203e-05,0.004820240575230159
2.189476762856621e-05,0.004820240575230159
2.2148552337263592e-05,0.004820240575230159
2.2405278693000182e-05,0.004820240575230159
2.266498079273693e-05,0.004820240575230159
2.2927693128656486e-05,0.004820240575230159
2.3193450592744275e-05,0.004820240575230159
2.3462288481422625e-05,0.004820240575230159
2.3734242500238664e-05,0.004996976009676769
2.4009348768606518e-05,0.004996976009676769
2.4287643824604503e-05,0.004996976009676769
2.45691646298279e-05,0.004996976009676769
2.4853948574297985e-05,0.004996976009676769
2.5142033481427965e-05,0.004996976009676769
2.543345761304648e-05,0.004996976009676769
2.5728259674479322e-05,0.004996976009676769
2.6026478819690045e-05,0.004996976009676769
2.63281546564802e-05,0.004996976009676769
2.6633327251749808e-05,0.004996976009676769
2.694203713681882e-05,0.005259727168873059
2.7254325312810276e-05,0.005259727168873059
2.7570233256095827e-05,0.005259727168873059
2.7889802923804396e-05,0.005259727168873059
2.8213076759394707e-05,0.005259727168873059
2.8540097698292373e-05,0.005259727168873059
2.8870909173592345e-05,0.005259727168873059
2.9205555121827452e-05,0.005259727168873059
2.95440799888038e-05,0.005259727168873059
2.9886528735503827e-05,0.005259727168873059
3.0232946844057763e-05,0.005259727168873059
3.0583380323784315e-05,0.0054250386398763525
3.0937875717301366e-05,0.0054250386398763525
3.12964801067075e-05,0.0054250386398763525
3.165924111983521e-05,0.0054250386398763525
3.20262069365765e-05,0.0054250386398763525
3.2397426295281954e-05,0.0054250386398763525
3.277294849923382e-05,0.0054250386398763525
3.315282342319423e-05,0.0054250386398763525
3.353710152002929e-05,0.0054250386398763525
3.392583382740992e-05,0.005533902291512667
3.4319071974590426e-05,0.005533902291512667
3.4716868189265594e-05,0.005533902291512667
3.511927530450728e-05,0.005533902291512667
3.552634676578139e-05,0.005533902291512667
3.5938136638046256e-05,0.005533902291512667
3.6354699612933176e-05,0.005533902291512667
3.677609101601031e-05,0.005533902291512667
3.720236681413066e-05,0.0058759491969625705
3.7633583622865324e-05,0.0058759491969625705
3.806979871402284e-05,0.0058759491969625705
3.8511070023255685e-05,0.0058759491969625705
3.895745615775501e-05,0.0058759491969625705
3.940901640403448e-05,0.0058759491969625705
3.986581073580439e-05,0.0058759491969625705
4.032789982193705e-05,0.005987500839997312
4.079534503452449e-05,0.005987500839997312
4.1268208457029516e-05,0.005987500839997312
4.174655289253135e-05,0.005987500839997312
4.223044187206672e-05,0.005987500839997312
4.271993966306776e-05,0.005987500839997312
4.321511127789762e-05,0.005987500839997312
4.371602248248502e-05,0.006076876553995027
4.422273980505897e-05,0.006076876553995027
4.473533054498463e-05,0.006076876553995027
4.525386278170167e-05,0.006076876553995027
4.577840538376616e-05,0.006076876553995027
4.6309028017997366e-05,0.006076876553995027
4.684580115873045e-05,0.006076876553995027
4.738879609717651e-05,0.0062300920637053964
4.793808495089107e-05,0.0062300920637053964
4.8493740673352334e-05,0.0062300920637053964
4.9055837063650453e-05,0.0062300920637053964
4.962444877628913e-05,0.0062300920637053964
5.0199651331100794e-05,0.0062300920637053964
5.0781521123276707e-05,0.006334251730394464
5.137013543351339e-05,0.006334251730394464
5.196557243827657e-05,0.006334251730394464
5.2567911220184194e-05,0.006334251730394464
5.3177231778509664e-05,0.006334251730394464
5.379361503980698e-05,0.006467979302466233
5.441714286865888e-05,0.006467979302466233
5.5047898078549675e-05,0.006467979302466233
5.5685964442864085e-05,0.006467979302466233
5.633142670601352e-05,0.006467979302466233
5.698437059469136e-05,0.006467979302466233
5.764488282925873e-05,0.006724682481016061
5.8313051135262185e-05,0.006724682481016061
5.8988964255084936e-05,0.006724682481016061
5.9672711959733106e-05,0.006724682481016061
6.0364385060758635e-05,0.006724682481016061
6.106407542232036e-05,0.00684765808749412
6.177187597338488e-05,0.00684765808749412
6.248788072006888e-05,0.00684765808749412
6.321218475812448e-05,0.00684765808749412
6.394488428556937e-05,0.0070230495262415165
6.468607661546321e-05,0.0070230495262415165
6.543586018883229e-05,0.0070230495262415165
6.619433458774387e-05,0.0070230495262415165
6.696160054853215e-05,0.0070230495262415165
6.773775997517745e-05,0.00714736912841879
6.852291595284057e-05,0.00714736912841879
6.9317172761554e-05,0.00714736912841879
7.012063589007177e-05,0.00714736912841879
7.09334120498799e-05,0.007239731744087857
7.17556091893692e-05,0.007240389501799449
7.258733650817246e-05,0.007241054883654491
7.342870447166758e-05,0.007241727978025287
7.42798248256491e-05,0.0073261205564142205
7.514081061116962e-05,0.0073261205564142205
7.601177617955322e-05,0.0073261205564142205
7.689283720758305e-05,0.0073261205564142205
7.778411071286482e-05,0.007611719642497144
7.868571506936843e-05,0.007611719642497144
7.959777002314978e-05,0.007611719642497144
8.05203967082547e-05,0.007611719642497144
8.145371766280736e-05,0.007736711242524025
8.239785684528512e-05,0.007736711242524025
8.335293965098187e-05,0.007736711242524025
8.43190929286625e-05,0.007820710973724884
8.529644499741017e-05,0.007820710973724884
8.628512566366886e-05,0.007820710973724884
8.728526623848371e-05,0.007820710973724884
8.829699955494083e-05,0.008010214367314025
8.932045998580959e-05,0.008010214367314025
9.03557834613892e-05,0.008010214367314025
9.140310748756223e-05,0.008369607937236605
9.246257116405733e-05,0.0083704555081778
9.353431520292377e-05,0.008371312903408893
9.461848194721992e-05,0.008453732948054567
9.571521538991856e-05,0.008453732948054567
9.682466119303115e-05,0.008453732948054567
9.794696670695385e-05,0.008543108662052282
9.908228099003788e-05,0.008543108662052282
0.00010023075482838654,0.008543108662052282
0.00010139254075588153,0.008827363752435992
0.00010256779307444219,0.008827363752435992
0.00010375666787451859,0.008827363752435992
0.00010495932305582277,0.008920771453531349
0.00010617591834830001,0.008920771453531349
0.00010740661533334334,0.008920771453531349
0.00010865157746525384,0.009009475169679457
0.00010991097009294972,0.009009475169679457
0.0001111849604819271,0.009188898595524495
0.00011247371783647519,0.009188898595524495
0.00011377741332214914,0.009188898595524495
0.00011509622008850323,0.009347490088031717
0.00011643031329208767,0.009347490088031717
0.00011777987011971193,0.009494657617095626
0.0001191450698119776,0.009494657617095626
0.00012052609368708426,0.009494657617095626
0.00012192312516491107,0.00954976144076339
0.0001233363497913776,0.00954976144076339
0.00012476595526308696,0.009590753309589408
0.00012621213145225474,0.009590753309589408
0.00012767507043192657,0.009590753309589408
0.0001291549665014884,0.009650561118204422
0.00013065201621247213,0.009650561118204422
0.00013216641839466052,0.009712384920368255
0.00013369837418249466,0.009712384920368255
0.00013524808704178755,0.00981049660641086
0.0001368157627967472,0.00981049660641086
0.00013840160965731315,0.009889792352664472
0.00014000583824680976,0.009889792352664472
0.00014162866162991988,0.009973120086015726
0.0001432702953409831,0.009973120086015726
0.00014493095741262166,0.010204959344130099
0.00014661086840469845,0.010204959344130099
0.00014831025143361044,0.010348094886096365
0.00015002933220192182,0.010348094886096365
0.00015176833902834055,0.010438142597943687
0.00015352750287804228,0.010438142597943687
0.000155307057393346,0.01052348632484376
0.00015710723892474503,0.01052348632484376
0.00015892828656229778,0.010628317989382435
0.00016077044216738237,0.010628317989382435
0.00016263395040481922,0.01068543780659902
0.00016451905877536624,0.01068543780659902
0.00016642601764859036,0.010783549492641624
0.00016835508029612023,0.010885693165781868
0.00017030650292528443,0.010885693165781868
0.0001722805447131394,0.010977756871178013
0.00017427746784089192,0.010977756871178013
0.00017629753752872057,0.0110449566561387
0.0001783410220710008,0.011083932531415899
0.00018040819287193827,0.011083932531415899
0.00018249932448161524,0.011257979974464084
0.00018461469463245476,0.011257979974464084
0.0001867545842761076,0.011333915731469659
0.00018891927762076664,0.011495867213224917
0.00019110906216891378,0.011495867213224917
0.0001933242287555045,0.011543579060547005
0.00019556507158659492,0.011579866944425778
0.00019783188827841644,0.011579866944425778
0.0002001249798969037,0.01162892278744708
0.00020244465099768038,0.01176063436597003
0.00020479120966650856,0.01176063436597003
0.0002071649675602069,0.01186143404341106
0.0002095662399480433,0.011904441905785901
0.0002119953457536071,0.011968953699348164
0.00021445260759716674,0.011968953699348164
0.00021693835183851843,0.01201464955312143
0.00021945290862033137,0.012072441368187622
0.0002219966119119955,0.012183321013372756
0.0002245697995539774,0.012183321013372756
0.0002271728133026905,0.012325784557489417
0.0002298059988758851,0.012377528391909146
0.0002324697059985648,0.012431960217727304
0.00023516428844943486,0.012431960217727304
0.00023789010410788932,0.012532087897318727
0.00024064751500154242,0.012630199583361335
0.00024343688735431105,0.012703447348968482
0.00024625859163505465,0.01274914320274175
0.00024911300260677886,0.012878838787715879
0.0002520004993764092,0.012946710570526173
0.0002549214654451423,0.012946710570526173
0.0002578762887593801,0.013004502385592365
0.0002608653617622548,0.013190645789933472
0.00026388908144575103,0.013321685370606814
0.0002669478494034321,0.013414421073852564
0.00027004207188377727,0.013544788656676299
0.0002731721598441376,0.013665748269605538
0.000276338529005317,0.013763187957798535
0.00027954159990678566,0.013795443854579665
0.0002827817979625341,0.013868691620186816
0.0002860595535175742,0.013994355218063304
0.000289375301905095,0.014093810899805121
0.0002927294835042816,0.014177810631005979
0.00029612254379880347,0.014215442510583967
0.00029955493343598134,0.01427928230629662
0.0003030271082866396,0.014355890061151805
0.0003065395295056527,0.014410993884819567
0.00031009266359319264,0.014538001478395268
0.00031368698245668765,0.014679793024662319
0.00031732296347349763,0.014723472884886768
0.00032100108955431715,0.014778576708554533
0.00032472184920731285,0.014853168469860895
0.00032848573660300434,0.014904912304280626
0.0003322932516398972,0.014937840198911362
0.0003361449000108765,0.015050063839795713
0.0003400411932703706,0.015187151401115517
0.00034398264890229247,0.01521201532155097
0.00034796979038876914,0.015236879241986422
0.0003520031472796679,0.015285263087158121
0.0003560832552629278,0.015359182850614878
0.000360210656235707,0.015452590551710235
0.00036438589837635443,0.015511726362475642
0.0003686095362172158,0.015529870304415026
0.00037288213071828336,0.015570862173241046
0.00037720424934169976,0.015666285867885224
0.00038157646612712486,0.015762381560379006
0.00038599936176797673,0.015811437403400307
0.00039047352368855597,0.01589946912169881
0.0003949995461220643,0.015962636919561856
0.000399578030189527,0.016003628788387875
0.00040420958397963103,0.01611652442712183
0.0004088948226294864,0.016181036220684095
0.00041363436840632776,0.01631946777770311
0.00041842885079015847,0.01639137154761105
0.0004232789065573553,0.016437739399233924
0.00042818517986524155,0.01651972313688596
0.0004331483223376403,0.016525771117532426
0.00043816899315141946,0.016637994758416774
0.00044324785912404005,0.01670385054767825
0.00044838559480211905,0.016785162287480677
0.0004535828825510191,0.016831530139103556
0.00045884041264547613,0.01691888985955245
0.0004641588833612782,0.017057993414421074
0.0004695390010680063,0.01707748135205967
0.0004749814803228505,0.01717962502519992
0.0004804870439655134,0.017283784691888987
0.0004860564232142139,0.0173046166252268
0.0004916903577628031,0.017374504401585916
0.0004973895958790067,0.017469256098380487
0.0005031548945038057,0.017492776023116725
0.0005089870193519685,0.017575431758618372
0.0005148867450137498,0.017648007526375915
0.0005208548550577665,0.01773805523822324
0.0005268921421350677,0.017760231167260263
0.0005329994080844093,0.01786640682749815
0.0005391774640387505,0.017918150661917882
0.0005454271305329836,0.01799139842752503
0.0005517492376129129,0.018118406021100732
0.0005581446249454966,0.01815670989852832
0.0005646141419303673,0.01827901350715678
0.0005711586478126435,0.01833613332437336
0.0005777790117970507,0.018412741079228544
0.0005844761131633638,0.018505476782474297
0.0005912508413831881,0.01858611652442712
0.0005981040962380944,0.018704388145957936
0.0006050367879391225,0.0187695719373698
0.0006120498372476703,0.018880451582554934
0.0006191441755977848,0.018921443451380957
0.0006263207452198692,0.019005443182581815
0.0006335804992658254,0.01909280290303071
0.0006409244019356456,0.019139842752503192
0.0006483534286054727,0.01925878637188361
0.0006558685659571436,0.019365634029971105
0.0006634708121092351,0.01942812982998455
0.0006711611767496287,0.019493985619246017
0.0006789406812696112,0.01962704119346818
0.0006868103588995307,0.01970297695047376
0.000694771254846024,0.019761440763389558
0.0007028244264308353,0.01985686445803373
0.0007109709432312439,0.01993347221288892
0.0007192118872221193,0.020056447819366975
0.0007275483529196233,0.020111551643034745
0.0007359814475265771,0.02024998320005376
0.0007445122910795143,0.020362878838787717
0.0007531420165974376,0.020450910557086217
0.0007618717702322999,0.02051945433774612
0.0007707027114212304,0.020620926013036757
0.0007796360130405236,0.020736509643169143
0.0007886728615614156,0.020784153798959502
0.0007978144572076629,0.020935421006652778
0.0008070620141149507,0.021067132585175726
0.0008164167604921472,0.021137020361534843
0.0008258799387844272,0.021245212015321552
0.0008354528058382871,0.02142194744976816
0.0008451366330684721,0.021503259189570596
0.0008549327066268384,0.021612122841206907
0.0008648423275731727,0.021690074591761303
0.0008748668120479914,0.021832538135877967
0.0008850074914473438,0.02193468180901821
0.00089526571259964,0.022028089510113567
0.0009056428379445294,0.022173241045628653
0.0009161402457138521,0.02227941670586654
0.0009267593301146883,0.022440696189772194
0.0009375015015145289,0.022519991936025805
0.0009483681866285928,0.022636919561857403
0.0009593608287093146,0.022778711108124454
0.0009704808877380307,0.022872790807069415
0.0009817298406188842,0.022987030441502587
0.00099310918137498,0.023110678045830252
0.0010046204213468132,0.023288757475976078
0.001016265089392995,0.02341576506955178
0.0010280447320933097,0.023517236744842417
0.0010399609139541202,0.023696660170687455
0.0010520152176161591,0.023844499697600968
0.0010642092440647246,0.023978227269672737
0.001076544612842316,0.02414286674282642
0.0010890229622637305,0.024258450372958807
0.001101645949633657,0.024371346011692763
0.001114415251466788,0.02447147369128419
0.0011273325637104871,0.02465492910422687
0.0011403996019700331,0.024758416773066328
0.0011536181017364785,0.02490424030643102
0.0011669898186171474,0.025065519790336672
0.0011805165285688054,0.025201263355957258
0.0011942000281335325,0.025329614945232178
0.0012080421346773289,0.025486190444190582
0.0012220446866314887,0.025593710100127683
0.0012362095437367692,0.025719373698004165
0.0012505385872903913,0.026013036758282378
0.0012650337203959038,0.02635441166588267
0.0012796968682159415,0.026517707143337142
0.001294529978227916,0.02683892211544923
0.0013095350204826678,0.02700893757139977
0.0013247139878661174,0.027551239836032526
0.0013400688963639508,0.027752167193064982
0.001355601785329369,0.027995430414622668
0.0013713147177539455,0.02835024527921511
0.001387209780541621,0.028601572474968074
0.001403289084785873,0.028970499294402256
0.0014195547660501016,0.02919427457832135
0.0014360089846512606,0.029608225253679187
0.0014526539259467812,0.029962368120422016
0.0014694918006248172,0.030211679322626174
0.0014865248449978572,0.030406558699012164
0.0015037553212997384,0.030557758215173713
0.001521185517986105,0.030809085410926685
0.0015388177500383464,0.030964988912035484
0.001556654359271062,0.03127209192930582
0.0015746977146430866,0.0314259794368658
0.001592950212572123,0.03161279483905651
0.0016114142772530198,0.03173308245413615
0.0016300923609797412,0.032011961561723
0.0016489869444710648,0.03214031315099791
0.001668100537200059,0.032410456286539886
0.0016874356777273757,0.03266312747799207
0.001706994934038408,0.03295611854042067
0.001726780903884356,0.03309858208453733
0.0017467962151272458,0.03322424568241382
0.0017670435260889468,0.03344197298568644
0.0017875255259042354,0.0336818762179961
0.0018082449348779518,0.03381358779651905
0.0018292045048462937,0.03406424299442242
0.0018504070195423021,0.03424635441166588
0.0018718552949655793,0.034472145689133794
0.0018935521797562953,0.03466500907197097
0.0019155005555735278,0.034940528190309794
0.0019377033374779887,0.035095087695719375
0.0019601634743191855,0.03535044687856999
0.001982883949127071,0.035554062227000874
0.002005867779508234,0.03570458974531281
0.002029118018046678,0.03594852496472011
0.002052637752709252,0.03620657213896916
0.0020764301072557748,0.03639137154761105
0.0021004982416539153,0.03660305087023722
0.0021248453524988827,0.036796586250924
0.0021494746734379805,0.036984745648813926
0.00217438947560008,0.037294536657482696
0.0021995930680300748,0.037453128149989925
0.0022250887981283695,0.037686311403803505
0.002250880052095462,0.037929574625361194
0.00227697025538168,0.03811437403400309
0.0023033628731421313,0.03832269336738122
0.002330061410696925,0.03856259659969088
0.002357069413996728,0.03882400376318796
0.0023843904700937206,0.039137154761104756
0.002412028207618007,0.039415361870842006
0.00243998629725955,0.03960755325582958
0.0024682684522556926,0.039830656541899066
0.0024968784288843266,0.04021839930112224
0.0025258200269627847,0.040385726765674354
0.002555097090352507,0.04062025401518715
0.0025847135074695635,0.0408305893421141
0.002614673211801092,0.04099455681741818
0.00264498018242772,0.04121026812714199
0.002675638444552045,0.04138767555943822
0.0027066520700332413,0.04160271487131241
0.0027380251779278576,0.0418553860627646
0.0027697619350368907,0.04212351320475774
0.002801866556459195,0.04229151266715947
0.002834343306151309,0.04252335192527384
0.0028671964974937695,0.042774679121026817
0.0029004304938639917,0.04305691821786171
0.002934049709215787,0.043311605402862705
0.0029680586086656023,0.04361602042873462
0.003002461709085549,0.04377259592769304
0.0030372635797033115,0.04398024326322155
0.0030724688427090033,0.04426113836435723
0.003108082173869064,0.04447080169343458
0.0031441083031472647,0.044627377192392986
0.00318055201533292,0.044863920435454605
0.0032174181506763717,0.04509911968281701
0.003254711605531848,0.04540353470868893
0.003292437333007769,0.04562730999260802
0.0033306003436245884,0.046017068745380016
0.003369205705980267,0.04627847590887709
0.003408258547423452,0.046633962771319135
0.0034477640547344642,0.046860426046636657
0.0034877274748141775,0.04716752906390699
0.003528154115380883,0.04740944828976547
0.0035690493456752297,0.047724615281231106
0.0036104185971733375,0.04794973456084941
0.0036522673643081755,0.04823667764263155
0.0036946012051993025,0.04847254888784356
0.003737425742391064,0.04872858006854378
0.0037807466635993493,0.04897721927289833
0.0038245697224669993,0.049251394395537926
0.0038689007393279753,0.049629057187017
0.003913745601980384,0.049912640279551106
0.0039591102664684585,0.05019487937638599
0.004005000757873611,0.05057791815066191
0.004051423171114647,0.05093676500235199
0.0040983836717572615,0.05127477992070426
0.004145888496832911,0.05159129090786909
0.004193943955667186,0.05202472952086553
0.004242556430717777,0.05246824810160607
0.004291732378422158,0.05301256635978765
0.004341478330055092,0.053488340837309314
0.004391800892596086,0.05388549156642698
0.004442706749606883,0.054111954841744504
0.004494202662119142,0.05455547342248505
0.0045462954695324,0.05494657617095625
0.004598992090522438,0.05531751898393924
0.004652299523960189,0.05567166185068208
0.004706224849841282,0.055995564814192586
0.004760775230226368,0.05628116390027552
0.00481595791019235,0.05666554667025066
0.004871780218794631,0.05719172098649285
0.004928249570040513,0.057598279685505
0.004985373463873894,0.05811840602110073
0.005043159487171359,0.05856125260399166
0.005101615314749833,0.059249378401989114
0.005160748710385908,0.059776224716080906
0.005220567527846975,0.060307103017270346
0.005281079711934331,0.06082252536791882
0.005342293299538352,0.061191452187353
0.005404216420705915,0.061794234258450376
0.00546685729972018,0.06245615214031315
0.0055302242561929005,0.06293394261138366
0.005594325706169377,0.06338955715341713
0.005659170163246243,0.06395201935353807
0.005724766239702178,0.06443652980310463
0.005791122647641758,0.06486526443115383
0.005858248200152536,0.065410254687185
0.005926151812475552,0.06613802835830926
0.005994842503189409,0.06678180229823263
0.006064329395408062,0.06724144882736376
0.006134621717992506,0.06790202271352733
0.0062057288067765,0.06831798938243397
0.0062776601058065,0.06891069148578724
0.006350425168595962,0.06938243397621127
0.00642403365939419,0.06992003225589678
0.006498495354469888,0.07047644647537128
0.006573820143409586,0.07098380485182447
0.006650018030431118,0.07149721120892413
0.006727099135712337,0.07204421745850413
0.006805073696735206,0.0726960553726228
0.0068839520696454964,0.0732921174652241
0.006963744730628222,0.07374168402661112
0.007044462277299037,0.07420469054499025
0.007126115430111745,0.07472347288488676
0.007208715033782135,0.07517035145487534
0.007292272058728313,0.07569854176466635
0.007376797602527731,0.07608830051743834
0.007462302891391108,0.07656474699280963
0.007548799281653432,0.0770606814058195
0.007636298261282241,0.07756602378872388
0.0077248114514034,0.07811303003830387
0.007814350607844541,0.07864794032659096
0.00790492762269642,0.07919763456756938
0.007996554525892346,0.07962502519991936
0.008089243486805939,0.08026275115919629
0.008183006815867389,0.08076406155500301
0.008277856966198472,0.0813769235938445
0.00837380653526649,0.08183455412942678
0.008470868266557402,0.08231637658759491
0.008569055051268348,0.08283784691888986
0.008668379930019773,0.0832229016867146
0.008768856094587427,0.08383240373630804
0.008870496889654403,0.08434043411061085
0.00897331581458352,0.08490961628922787
0.009077326525210223,0.08542974262482358
0.009182542835656282,0.08598212485720047
0.009288978720164497,0.08646529131106781
0.009396648314954691,0.08691216988105638
0.009505565920101192,0.08747732007257578
0.009615746001432095,0.08799543041462267
0.009727203192450537,0.08851085276527115
0.009839952296278227,0.08899737920838653
0.009954008287621519,0.08946508971171292
0.010069386314760271,0.0899610241247228
0.010186101701559752,0.09050265439150595
0.010304169949505875,0.09110140447550567
0.01042360673976401,0.09167730663261878
0.010544427935261684,0.09213426517035146
0.010666649582795389,0.09266111148444325
0.010790287915161836,0.09312814998992003
0.01091535935331391,0.09366709226530474
0.011041880508541602,0.09413547476648074
0.011169868184678225,0.09464014515153552
0.011299339380332217,0.09511995161615483
0.011430311291144786,0.09571534171090652
0.011562801312073753,0.09630199583361335
0.011696827039703846,0.09684631409179492
0.01183240627458378,0.09737584839728512
0.011969557023590427,0.09787379880384382
0.012108297502320394,0.09833277333512533
0.012248646137509308,0.09890665949868963
0.012390621569479156,0.09941468987299241
0.012534242654613994,0.09991868826019756
0.01267952846786434,0.10039110274847121
0.012826498305280598,0.10094482897654729
0.012975171686575868,0.10143740340030911
0.013125568357718427,0.10193468180901821
0.013277708293554291,0.10253141589946912
0.013431611700460153,0.10307035817485384
0.013587299019027091,0.10360728445668974
0.013744790926775366,0.10414488273637523
0.013904108340900697,0.10473825683757813
0.014065272421052363,0.10529332706135341
0.014228304572143519,0.10587594919696257
0.014393226447194065,0.10651636314763793
0.014560059950206485,0.10719037699079363
0.014728827239075018,0.10785229487265639
0.014899550728528537,0.10842550903837109
0.015072253093107555,0.10907600295679054
0.01524695727017573,0.10964652913110677
0.015423686462966274,0.11019891136348363
0.01560246414366368,0.11074524561521404
0.015783314056521166,0.11138028358309253
0.01596626022101425,0.11199180162623479
0.01615132693503091,0.11267992742423223
0.01633853877809862,0.11323768563940595
0.016527920614648955,0.11393790739869632
0.0167194975973199,0.1145319534977488
0.016913295170296487,0.11520193535380688
0.01710933907269015,0.11586183724212082
0.01730765534195726,0.11648881123580404
0.01750827031735725,0.11712989718432901
0.017711210643450888,0.11775082319736577
0.017916503273639015,0.1184859888448357
0.018124175473742375,0.11912371480411262
0.018334254825622908,0.1197661447483368
0.018546769230846995,0.12049593441300988
0.018761746914391215,0.12115449230562461
0.018979216428391014,0.12199650561118203
0.019199206655932846,0.12269739936832202
0.019421746814890263,0.12343928499428802
0.019646866461804465,0.12420200255359184
0.01987459549580984,0.12494859216450509
0.02010496416260499,0.12569988576036556
0.02033800305846982,0.12644714736912843
0.020573743134329137,0.127148713124118
0.02081221569986339,0.12785632685975404
0.021053452427667062,0.12862576439755394
0.02129748535745521,0.12943888179557825
0.021544346900318843,0.1302365432430616
0.02179406984302956,0.13093340501310397
0.0220466873523941,0.13172501847994086
0.022302232979659387,0.13249848800483838
0.022560740664968614,0.13325717357704456
0.022822244741868985,0.13412337880518782
0.023086779941871697,0.13493515220751293
0.023354381399064792,0.1357227336872522
0.023625084654779475,0.13652577111753242
0.023898925662310503,0.13735568846179694
0.024175940791691306,0.1381849338082118
0.024456166834524465,0.1390040991868826
0.024739641008868142,0.13993481620858814
0.025026400964179192,0.1407701095356495
0.025316484786313556,0.14171292251864792
0.025609931002584595,0.14260399166722665
0.025906778586880088,0.14349102882870773
0.026207066964838526,0.14442846582890936
0.02651083601908539,0.14535447886566763
0.026818126094530156,0.14622404408305895
0.02712897800372467,0.14717088905315504
0.027443433032283655,0.14818090182111415
0.02776153294436801,0.14915059471809688
0.028083319988231725,0.15015523150325918
0.028408836901833042,0.15113366037228682
0.028738126918510663,0.15216383307573417
0.029071233772725785,0.15314898192325782
0.029408201705870638,0.1542288824675761
0.029749075472144403,0.15519723136885963
0.030093900344497212,0.15621396411531485
0.03044272212064303,0.15731872858006854
0.030795587129142266,0.15848800483838452
0.03115254223555488,0.15944963376117197
0.03151363484866479,0.16060278207109735
0.031878912926776456,0.16157583495732813
0.03224842498408442,0.16264699952960152
0.0326222200971167,0.163810227807271
0.03300034791125285,0.16490491230428062
0.03338285864731761,0.16604932464216113
0.033769803108250916,0.16713258517572743
0.03416123268585528,0.16824608561252605
0.034557199367621395,0.16931792218264902
0.03495775574363275,0.17047577447752166
0.035362955013550426,0.17143202741751226
0.03577285099367873,0.17245413614676433
0.0361874981241128,0.173671796250252
0.03660695147596903,0.17473153685908205
0.03703126675869927,0.1758699012163161
0.03746050032748993,0.17701498555204623
0.037894709190746674,0.1781352059673409
0.03833395101766601,0.1792473624084403
0.03877828414589457,0.18042739063234997
0.03922776758927719,0.18155500302399033
0.03968246104569482,0.18273234325650156
0.040142424904993215,0.18393185941804985
0.040607720257003654,0.1850903837107721
0.041078408899656464,0.18627914790672667
0.04155455334718875,0.1873704724144883
0.04203621683844714,0.18856797258248775
0.04252346334528682,0.18976211276123917
0.04301635758106795,0.19100060479806463
0.0435149650092505,0.1922928566628587
0.044019351852088745,0.19351723674484242
0.044529585099426554,0.19474968080102145
0.04504573251759458,0.19600833277333513
0.04556786265841064,0.19729655265103152
0.046096044868284336,0.19855923661044286
0.04663034929742731,0.1997332168537061
0.04717084690917017,0.20096162892278743
0.047717609489387455,0.20216248908003492
0.04827070965603183,0.2033808211813722
0.0488302208687788,0.20464014515153553
0.0493962174387832,0.20591223708084136
0.04996877453854884,0.20720247295208657
0.0505479682119124,0.20831395739533637
0.05113387538414326,0.20965123311605405
0.05172657387216019,0.2109475169679457
0.05232614239486662,0.21224380081983737
0.052932660583605615,0.2134930448222566
0.05354620899273607,0.21489886432363417
0.05416686911033152,0.21630468382501178
0.05479472336900287,0.21764867952422554
0.05542985515684669,0.21895369934816208
0.05607234882852033,0.22035548686244205
0.05672228971644543,0.22170956252939994
0.05737976414214134,0.2231751898393925
0.05804485942768978,0.22450171359451648
0.05871766390733255,0.2258611652442712
0.05939826693920356,0.2272065049391842
0.060086758917196864,0.22857738055238222
0.0607832312829723,0.22993011222364088
0.06148777653810023,0.23129829984544048
0.062200488256347115,0.23271554331026137
0.06292146109610344,0.2340951548955043
0.06365079081295572,0.23551239836032525
0.06438857427240419,0.23689805792621463
0.06513490946272803,0.23830992540823867
0.0658898955079995,0.23979772864726834
0.06665363268124913,0.24134937168201062
0.06742622241778341,0.24283045494254418
0.06820776732865685,0.24436731402459513
0.06899837121430018,0.24586250923997044
0.0697981390783066,0.24736912841878905
0.07060717714137772,0.24893891539547072
0.07142559285543126,0.2505080303743028
0.07225349491787214,0.25208453732948055
0.07309099328602911,0.2535515086351724
0.07393819919175866,0.25513473556884614
0.07479522515621821,0.25671863450036964
0.07566218500481055,0.2582830454942544
0.07653919388230147,0.25993347221288887
0.0774263682681127,0.26149049123042806
0.07832382599179197,0.2630663261877562
0.07923168624866253,0.2647107049257442
0.08015006961565405,0.26623479604865263
0.08107909806731686,0.26783079094146894
0.08201889499202203,0.26946777770311137
0.08296958520834907,0.2711336603722868
0.08393129498166364,0.272870102815671
0.08490415204088747,0.27455211343323704
0.0858882855954625,0.27624689200994557
0.08688382635251184,0.27797191048988645
0.08789090653419954,0.27968348901283513
0.08890965989529158,0.2814320274175123
0.08994022174092044,0.28316510987164845
0.09098272894455559,0.2849882400376319
0.09203731996618221,0.2867058665412271
0.09310413487069075,0.2884140850749277
0.09418331534647952,0.2901585914925072
0.0952750047242729,0.29204824944560176
0.09637934799615785,0.2938008198373765
0.09749649183484087,0.295526510315167
0.0986265846131282,0.29734090450910555
0.09976977642363201,0.29921981049660645
0.10092621909870483,0.30103756467979303
0.10209606623060476,0.3028687588199718
0.10327947319189525,0.30472414488273636
0.10447659715608053,0.3066568106982057
0.10568759711848051,0.30865197231368857
0.10691263391734772,0.31051004636785157
0.10815187025522892,0.3124279282306297
0.10940547072057435,0.31440158591492506
0.11067360180959745,0.3163893555540622
0.11195643194838795,0.31836704522545534
0.11325413151528127,0.3204112626839594
0.11456687286348727,0.3225233519252738
0.11589483034398118,0.32456958537732683
0.11723818032865997,0.3266285867885223
0.11859710123376706,0.328733284053491
0.11997177354358855,0.3308709092130905
0.12136237983442417,0.33297695047375847
0.12276910479883604,0.3350245279215106
0.12419213527017846,0.3372065049391842
0.12563166024741215,0.3393353941267388
0.12708787092020596,0.3413917075465359
0.12856096069432965,0.34354949264162354
0.130051125217341,0.3457852294872657
0.13155856240457053,0.34808211813722195
0.1330834724654076,0.35030710301727036
0.1346260579298911,0.3525932397016329
0.13618652367560827,0.3549129762784759
0.1377650769549055,0.35724951280155903
0.13936192742241435,0.359547073449365
0.14097728716289676,0.3618721860090047
0.142611370719413,0.36424030643101946
0.14426439512181588,0.36652039513473555
0.14593657991557576,0.3688092198104966
0.1476281471909391,0.37127813990995234
0.14933932161242533,0.3736234124050803
0.15107033044866555,0.3760452926550635
0.15282140360258709,0.37861702842550904
0.15459277364194784,0.3810946844970096
0.15638467583022478,0.38362811639002753
0.15819734815786016,0.3860573886163564
0.16003103137387018,0.3886123244405618
0.16188596901781993,0.3911014044755057
0.1637624074521689,0.3935743565620591
0.16566059589499152,0.39610442846582894
0.16758078645307686,0.3986089644513138
0.16952323415541215,0.4011612122841207
0.1714881969870541,0.4038875075599758
0.17347593592339325,0.40647133929171436
0.1754867149648152,0.4092251864794033
0.1775208011717636,0.41191653786707877
0.1795784647002097,0.41459310530206306
0.18165997883753285,0.41726698474564883
0.18376562003881725,0.42014985552046236
0.18589566796356882,0.42293730260063167
0.18805040551285834,0.42583159733888853
0.1902301188668946,0.428670116255628
0.19243509752303323,0.43159935488206436
0.19466563433422632,0.4344560177407432
0.19692202554791735,0.4373267925542638
0.19920457084538712,0.4402567031785498
0.20151357338155584,0.4432706135340367
0.20384933982524642,0.446189772192729
0.20621218039991446,0.4492352664471474
0.2086024089248505,0.45237752839190915
0.21102034285685967,0.45544519857536453
0.21346630333242453,0.4585800685437807
0.21594061521035676,0.4617216584906928
0.21844360711494284,0.4648692964182515
0.22097561147959033,0.46792755863181235
0.22353696459097966,0.47110745245615215
0.22612800663372795,0.47429137826758955
0.2287490817355704,0.4775552718231301
0.2314005380130654,0.48091660506686384
0.23408272761782944,0.4842900342718903
0.23679600678330787,0.4875425038639877
0.23954073587208793,0.4909542369464418
0.24231727942376008,0.4941522747127209
0.24512600620333397,0.497490760029568
0.24796728925021602,0.5008729252066393
0.2508415059277541,0.504425777837511
0.2537490379733572,0.5079107586855722
0.2566902715491952,0.5114689872992406
0.25966559729348726,0.515121295611854
0.26267541037238384,0.5187158121094012
0.26572011053245065,0.5224212082521336
0.26880010215376077,0.5262448760163967
0.2719157943036019,0.5298010886365163
0.2750676007908067,0.5335615886029165
0.2782559402207126,0.5372125529198306
0.28148123605075814,0.5408574692560985
0.28474391664672477,0.5447564007795175
0.28804441533962977,0.5485330286943082
0.2913831704832789,0.552464888112358
0.2947606255124859,0.5564061555003024
0.29817722900196736,0.5602674551441436
0.30163343472591975,0.5641321147772327
0.30512970171828707,0.5679793024662321
0.30866649433372745,0.5720092735703247
0.3122442823092858,0.5760096767690344
0.3158635408267819,0.5799697600967677
0.31952475057592133,0.5839775552718232
0.32322839781813806,0.58808547812647
0.3269749744511768,0.5922303608628452
0.33076497807442423,0.5963792755863182
0.3345989120549975,0.6006316779786305
0.3384772855945983,0.6047994086418924
0.34240061379714254,0.6091122908406693
0.34636941773717345,0.6133216853706068
0.3503842245290676,0.6177299912640279
0.3544455673970435,0.6219286338283718
0.3585539857459817,0.626437739399234
0.36271002523306484,0.6307976614474834
0.3669142378402494,0.6351898393925139
0.3711671819475767,0.6395524494321618
0.37546942240733366,0.6440447550567837
0.37982153061907364,0.6485464686513003
0.3842240846055061,0.6531543579060546
0.38867766908926676,0.6577810631005983
0.393182875570577,0.6623970163295476
0.39774030240580366,0.667029097506888
0.40235055488692933,0.671753914387474
0.4070142453219439,0.6763389557153416
0.4117319931161679,0.6810247967206504
0.4165044248545185,0.685783213493717
0.42133217438472886,0.6904509105570862
0.4262158829015325,0.695253007190377
0.43115619903182284,0.7000497278408709
0.43615377892080054,0.7047254888784356
0.441209286319119,0.7097567367784423
0.4463233926710397,0.7146851690074592
0.4514967772036102,0.7197574087762919
0.4567301270168747,0.7248558564612593
0.4620241371751313,0.7297594247698408
0.46737951079924633,0.7349304482225657
0.47279695916003905,0.7398884483569653
0.4782772017727485,0.7449465761709563
0.4838209664925957,0.7500786237484041
0.48942898961145315,0.755206639338754
0.49510201595563513,0.7604892144345138
0.5008407989848213,0.7656078220549694
0.5066461008921268,0.7706713258517573
0.5125186927053332,0.7758994691216989
0.5184593543892912,0.781242524023923
0.5244688749495119,0.7865029231906457
0.5305480525369574,0.7920133055574222
0.5366976945540476,0.7973758483972851
0.5429186177618943,0.8027719911296284
0.5492116483887789,0.8082904374706
0.5555776222398878,0.8136570122975606
0.5620173848083188,0.8190417310664605
0.5685317913873753,0.8244694576977354
0.5751217071841613,0.8300040319870977
0.5817880074344935,0.8354216786506283
0.5885315775191451,0.8408796451851354
0.595353313081437,0.8463671796250252
0.6022541201461928,0.8519857536455884
0.6092349152400711,0.8573395605134063
0.6162966255132942,0.8628143269941537
0.6234401888627864,0.8682447416168267
0.6306665540567405,0.8737040521470332
0.6379766808606282,0.8791841946105773
0.6453715401646701,0.8844983536052684
0.6528521141127848,0.8898776963913717
0.6604193962330305,0.895143471540891
0.6680743915695615,0.9002815670989852
0.675818116816111,0.9054250386398763
0.6836516004510238,0.9103541428667429
0.6915758828738525,0.9153437269000738
0.6995920165435374,0.9200860157247497
0.707701066118189,0.9249358242053625
0.7159041085964888,0.929663329077347
0.7242022334607315,0.9343417781063099
0.732596542821523,0.9387010281567099
0.741088151564157,0.9429446945769773
0.7496781874966877,0.9471466971305691
0.7583677914997191,0.9512848598884484
0.7671581176779302,0.955167663463477
0.7760503335133571,0.959170754653585
0.7850456200204509,0.9630253343189301
0.794145171902934,0.966825482158457
0.8033501977124734,0.9704703984947247
0.8126619200091946,0.9739688192997782
0.822081575524054,0.9773617364424434
0.8316104153230961,0.9804798064646194
0.8412497049736118,0.9834876688394598
0.8510007247122247,0.9863665076271755
0.8608647696149244,0.9891552987030442
0.8708431497690724,0.9917082185337007
0.880937190447399,0.9939405953900946
0.8911482322840202,0.995895437134601
0.9014776314524917,0.9973886163564277
0.9119267598459299,0.9984490289631074
0.9224970052592174,0.9990484510449565
0.9331897715733238,0.9994167058665411
0.9440064789417604,0.9996687050601439
0.9549485639791966,0.9998125125999596
0.9660174799522646,0.9999193602580473
0.9772146969725725,0.9999771520731133
0.9885417021919574,0.9999959680129024
1.0,1.0


==> data/ELD/RMIA/LSTM-offline/total/roc_MAELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0008125636284665788
0.00010256779307444219,0.0008181264894410992
0.00010375666787451859,0.0008237538301614609
0.00010495932305582277,0.0008294463980196341
0.00010617591834830001,0.000835204949070693
0.00010740661533334334,0.0008410302481332314
0.00010865157746525384,0.000846923068890941
0.00010991097009294972,0.0008528841939953683
0.0001111849604819271,0.0008589144151698612
0.00011247371783647519,0.0008650145333147221
0.00011377741332214914,0.0008711853586135787
0.00011509622008850323,0.0008774277106409882
0.00011643031329208767,0.0008837424184712879
0.00011777987011971193,0.0008901303207887094
0.0001191450698119776,0.0008965922659987668
0.00012052609368708426,0.0009031291123409383
0.00012192312516491107,0.0009097417280026519
0.0001233363497913776,0.0009164309912345934
0.00012476595526308696,0.0009231977904673512
0.00012621213145225474,0.000930043024429412
0.00012767507043192657,0.0009369676022665252
0.0001291549665014884,0.0009439724436624512
0.00013065201621247213,0.0009510584789611075
0.00013216641839466052,0.0009600546304824939
0.00013369837418249466,0.0009697910606007289
0.00013524808704178755,0.0009796403467731236
0.0001368157627967472,0.000989603797126867
0.00013840160965731315,0.0009996827349517973
0.00014000583824680976,0.0010098784988761536
0.00014162866162991988,0.0010201924430443647
0.0001432702953409831,0.0010306259372968997
0.00014493095741262166,0.0010411803673522025
0.00014661086840469845,0.001051857134990735
0.00014831025143361044,0.0010626576582411537
0.00015002933220192182,0.0010735833715686438
0.00015176833902834055,0.001084635726065438
0.00015352750287804228,0.0010958161896435425
0.000155307057393346,0.001107126247229695
0.00015710723892474503,0.0011185674009625867
0.00015892828656229778,0.0011301411703923665
0.00016077044216738237,0.0011418490926824597
0.00016263395040481922,0.0011621486439031517
0.00016451905877536624,0.0011774808586502675
0.00016642601764859036,0.0011929907908191568
0.00016835508029612023,0.0012086805003523999
0.00017030650292528443,0.001224552071069602
0.0001722805447131394,0.0012413690478765538
0.00017427746784089192,0.0012592614791012164
0.00017629753752872057,0.0012773613035041611
0.0001783410220710008,0.001295670925002992
0.00018040819287193827,0.0013141927753793916
0.00018249932448161524,0.0013329293146020975
0.00018461469463245476,0.0013518830311536195
0.0001867545842761076,0.001371056442360749
0.00018891927762076664,0.0013979076004309056
0.00019110906216891378,0.0014390129846632677
0.0001933242287555045,0.0014805948260172709
0.00019556507158659492,0.0015226586471608823
0.00019783188827841644,0.001565210034775932
0.0002001249798969037,0.001608254640300107
0.00020244465099768038,0.0016517981806775436
0.00020479120966650856,0.0016958464391181184
0.0002071649675602069,0.0017404052658655412
0.0002095662399480433,0.001785480578974356
0.0002119953457536071,0.0018282298799442518
0.00021445260759716674,0.0018522075823545654
0.00021693835183851843,0.0018764632130043864
0.00021945290862033137,0.0019009999933911296
0.0002219966119119955,0.0019258211823529468
0.0002245697995539774,0.0019509300765015493
0.0002271728133026905,0.0019763300106600446
0.0002298059988758851,0.002002024358305849
0.0002324697059985648,0.0031842446014127453
0.00023516428844943486,0.0032122125000082534
0.00023789010410788932,0.003240504577655047
0.00024064751500154242,0.00326912459194889
0.00024343688735431105,0.0032980763440402607
0.00024625859163505465,0.0033273636791391983
0.00024911300260677886,0.0033569904870260057
0.0002520004993764092,0.0033869607025678616
0.0002549214654451423,0.0034172783062414364
0.0002578762887593801,0.0034479473246615488
0.0002608653617622548,0.003478971831115964
0.00026388908144575103,0.0035103559461063805
0.0002669478494034321,0.0035421038378956973
0.00027004207188377727,0.003574219723061613
0.0002731721598441376,0.003606707867056655
0.000276338529005317,0.003633543447344367
0.00027954159990678566,0.003643221245166026
0.0002827817979625341,0.0036615994647732804
0.0002860595535175742,0.0037233733973844204
0.000289375301905095,0.006307659844873273
0.0002927294835042816,0.006390831514738069
0.00029612254379880347,0.006474967236762111
0.00029955493343598134,0.006560078185382165
0.0003030271082866396,0.006646175664559152
0.0003065395295056527,0.006733271109279469
0.00031009266359319264,0.006824214284910012
0.00031368698245668765,0.006923817936876446
0.00031732296347349763,0.007024576105950725
0.00032100108955431715,0.007126502174270211
0.00032472184920731285,0.007229609679086123
0.00032848573660300434,0.007333912314561475
0.0003322932516398972,0.007439423933589864
0.0003361449000108765,0.0075461585496353276
0.0003400411932703706,0.0076541303385935415
0.00034398264890229247,0.007750223323861665
0.00034796979038876914,0.007819286245450086
0.0003520031472796679,0.007889149683113146
0.0003560832552629278,0.0079598229157225
0.000360210656235707,0.00803131532970225
0.00036438589837635443,0.008103636420275593
0.0003686095362172158,0.00817679579272592
0.00037288213071828336,0.008250803163672544
0.00037720424934169976,0.008325668362361201
0.00038157646612712486,0.008401401331969519
0.00038599936176797673,0.008478012130927609
0.00039047352368855597,0.008555510934253979
0.0003949995461220643,0.008633908034906919
0.000399578030189527,0.008713213845151549
0.00040420958397963103,0.008793438897942736
0.0004088948226294864,0.008874593848323977
0.00041363436840632776,0.008956689474842608
0.00041842885079015847,0.009039736680981304
0.0004232789065573553,0.009123746496606227
0.00042818517986524155,0.009208730079431963
0.0004331483223376403,0.009294698716503416
0.00043816899315141946,0.00938166382569489
0.00044324785912404005,0.009469636957226564
0.00044838559480211905,0.009558629795198502
0.0004535828825510191,0.009648654159142489
0.00045884041264547613,0.00974310009582881
0.0004641588833612782,0.009838650978812067
0.0004695390010680063,0.009935309402803068
0.0004749814803228505,0.01003308820543393
0.0004804870439655134,0.010132000373139197
0.0004860564232142139,0.010226637334776226
0.0004916903577628031,0.010314083955779943
0.0004973895958790067,0.01040254418038131
0.0005031548945038057,0.010492029757373377
0.0005089870193519685,0.010582552571730772
0.0005148867450137498,0.010674124646188202
0.0005208548550577665,0.010766758142837236
0.0005268921421350677,0.010860465364741615
0.0005329994080844093,0.010934999360728488
0.0005391774640387505,0.010991143523219721
0.0005454271305329836,0.011064180074450525
0.0005517492376129129,0.01114265688887373
0.0005581446249454966,0.011222043336859883
0.0005646141419303673,0.011302349962073696
0.0005711586478126435,0.011383587430392677
0.0005777790117970507,0.011465766531323723
0.0005844761131633638,0.011554942348885064
0.0005912508413831881,0.011651841821595546
0.0005981040962380944,0.011749658656236199
0.0006050367879391225,0.01179396099439616
0.0006120498372476703,0.011838776845929513
0.0006191441755977848,0.011884112163027392
0.0006263207452198692,0.011929972966873459
0.0006335804992658254,0.011976365348443579
0.0006409244019356456,0.012020976571049873
0.0006483534286054727,0.01206848347553659
0.0006558685659571436,0.012120421183224471
0.0006634708121092351,0.012172960906710809
0.0006711611767496287,0.012226109624028283
0.0006789406812696112,0.01227987439409274
0.0006868103588995307,0.012334262357640704
0.000694771254846024,0.012389280738177775
0.0007028244264308353,0.012444936842938025
0.0007109709432312439,0.012501238063854492
0.0007192118872221193,0.012558191878540941
0.0007275483529196233,0.012615805851284998
0.0007359814475265771,0.012665202390121208
0.0007445122910795143,0.012713116447398535
0.0007531420165974376,0.012761585881890861
0.0007618717702322999,0.012810617131037812
0.0007707027114212304,0.0128602167068961
0.0007796360130405236,0.012910475094582596
0.0007886728615614156,0.01296762881469334
0.0007978144572076629,0.0130254450099879
0.0008070620141149507,0.013083931359290469
0.0008164167604921472,0.013143095630431364
0.0008258799387844272,0.013202945681278699
0.0008354528058382871,0.013263489460782004
0.0008451366330684721,0.013324735010027988
0.0008549327066268384,0.013386690463308492
0.0008648423275731727,0.013449364049200852
0.0008748668120479914,0.013511130333096403
0.0008850074914473438,0.01356244659486841
0.00089526571259964,0.013615902499413033
0.0009056428379445294,0.013669978017346257
0.0009161402457138521,0.01372468033067641
0.0009267593301146883,0.013779366492174611
0.0009375015015145289,0.013834607670239524
0.0009483681866285928,0.013890489154998764
0.0009593608287093146,0.01394701836831908
0.0009704808877380307,0.014004202818094919
0.0009817298406188842,0.014062050099245568
0.00099310918137498,0.014120567894723879
0.0010046204213468132,0.014179763976536669
0.001016265089392995,0.014242469662723361
0.0010280447320933097,0.014309822093844096
0.0010399609139541202,0.014377955214552499
0.0010520152176161591,0.014446878073909191
0.0010642092440647246,0.014513983674731907
0.001076544612842316,0.014571355852641438
0.0010890229622637305,0.01462939303790364
0.001101645949633657,0.014688102938693376
0.001114415251466788,0.014746984093467164
0.0011273325637104871,0.014804150641497028
0.0011403996019700331,0.014861979813400556
0.0011536181017364785,0.014922852954968199
0.0011669898186171474,0.014989081046916177
0.0011805165285688054,0.015056076796110294
0.0011942000281335325,0.01512386937390836
0.0012080421346773289,0.015192461778317748
0.0012220446866314887,0.01526011677209529
0.0012362095437367692,0.015319947823136457
0.0012505385872903913,0.015380472382604713
0.0012650337203959038,0.015441698489034062
0.0012796968682159415,0.01550363427413406
0.001294529978227916,0.015565096660473145
0.0013095350204826678,0.0156093402755161
0.0013247139878661174,0.015654096723266207
0.0013400688963639508,0.015699371948024923
0.001355601785329369,0.01575646643148602
0.0013713147177539455,0.015805423651605328
0.001387209780541621,0.015854745549461136
0.001403289084785873,0.015904639142970085
0.0014195547660501016,0.015955111058720654
0.0014360089846512606,0.01600616800011083
0.0014526539259467812,0.016052766329683322
0.0014694918006248172,0.016099180623376123
0.0014865248449978572,0.016146132910355902
0.0015037553212997384,0.016193629426563237
0.001521185517986105,0.016241676480220173
0.0015388177500383464,0.016290280452668067
0.001556654359271062,0.01633855147927812
0.0015746977146430866,0.016384561741897945
0.001592950212572123,0.016431105314635243
0.0016114142772530198,0.016481125058328355
0.0016300923609797412,0.016533978440975525
0.0016489869444710648,0.016583533472976086
0.001668100537200059,0.016633662902913827
0.0016874356777273757,0.016682788701762322
0.001706994934038408,0.01673734450504522
0.001726780903884356,0.01680386098929345
0.0017467962151272458,0.01684496662062141
0.0017670435260889468,0.01688609780116517
0.0017875255259042354,0.01694136174276526
0.0018082449348779518,0.016987913584978948
0.0018292045048462937,0.01703500501481995
0.0018504070195423021,0.017081482038954196
0.0018718552949655793,0.017136160764093977
0.0018935521797562953,0.017187404006059993
0.0019155005555735278,0.01722763996374454
0.0019377033374779887,0.017265087834949334
0.0019601634743191855,0.017302969768631805
0.001982883949127071,0.017341549798552725
0.002005867779508234,0.01739460451167072
0.002029118018046678,0.01744880238646944
0.002052637752709252,0.017497653381341398
0.0020764301072557748,0.017546988433837462
0.0021004982416539153,0.01760359224915526
0.0021248453524988827,0.017657166494201723
0.0021494746734379805,0.017712116171033417
0.00217438947560008,0.017767697578294595
0.0021995930680300748,0.017820052558545452
0.0022250887981283695,0.017869996484914785
0.002250880052095462,0.017919121257993248
0.00227697025538168,0.01796295895236922
0.0023033628731421313,0.018026054062159572
0.002330061410696925,0.018076728042880845
0.002357069413996728,0.018130631808834452
0.0023843904700937206,0.018202480828958385
0.002412028207618007,0.018272947380131337
0.00243998629725955,0.018335548347325013
0.0024682684522556926,0.018402180800445343
0.0024968784288843266,0.01846958559780754
0.0025258200269627847,0.01853777169174039
0.002555097090352507,0.018606210400061256
0.0025847135074695635,0.018684078060957492
0.002614673211801092,0.018755204893265646
0.00264498018242772,0.0188097576946127
0.002675638444552045,0.018859332556016236
0.0027066520700332413,0.01891112137188123
0.0027380251779278576,0.018968076543886603
0.0027697619350368907,0.019016451912984973
0.002801866556459195,0.019480638310885957
0.002834343306151309,0.019537602522971476
0.0028671964974937695,0.01962999307320929
0.0029004304938639917,0.019706350785691665
0.002934049709215787,0.019767873040822653
0.0029680586086656023,0.01982794173889817
0.003002461709085549,0.019889690112690282
0.0030372635797033115,0.019952154218812662
0.0030724688427090033,0.020025247168443675
0.003108082173869064,0.020101483657749226
0.0031441083031472647,0.02017337932420433
0.00318055201533292,0.020245213650869856
0.0032174181506763717,0.020317880617277285
0.003254711605531848,0.020391894775631653
0.003292437333007769,0.020466842498167347
0.0033306003436245884,0.020544773463009904
0.003369205705980267,0.02062561369168525
0.003408258547423452,0.020702684683514647
0.0034477640547344642,0.020774842231526112
0.0034877274748141775,0.020847836165774375
0.003528154115380883,0.020921676180906172
0.0035690493456752297,0.020996372083939962
0.0036104185971733375,0.02107435574767412
0.0036522673643081755,0.021154392459133798
0.0036946012051993025,0.021239333356660305
0.003737425742391064,0.02132154591926816
0.0037807466635993493,0.02140125006137305
0.0038245697224669993,0.021487191547061284
0.0038689007393279753,0.021575311785545347
0.003913745601980384,0.021659968796683048
0.0039591102664684585,0.021745320828569253
0.004005000757873611,0.02182993280051635
0.004051423171114647,0.021913441435503094
0.0040983836717572615,0.021997918028449633
0.004145888496832911,0.022083373799065296
0.004193943955667186,0.02216982009710835
0.004242556430717777,0.02225082042330051
0.004291732378422158,0.02233918777955074
0.004341478330055092,0.02243602226771508
0.004391800892596086,0.02253128076270324
0.004442706749606883,0.02262249358811432
0.004494202662119142,0.022714517569459202
0.0045462954695324,0.02280501912017379
0.004598992090522438,0.022896974271603233
0.004652299523960189,0.02298988710723025
0.004706224849841282,0.023076811346127123
0.004760775230226368,0.023165641210180683
0.00481595791019235,0.023260010613722792
0.004871780218794631,0.02336549320319775
0.004928249570040513,0.023479931726667777
0.004985373463873894,0.023584014068380565
0.005043159487171359,0.02368589686550437
0.005101615314749833,0.023788071835249825
0.005160748710385908,0.023892267168285897
0.005220567527846975,0.02400448879470401
0.005281079711934331,0.024119019133491546
0.005342293299538352,0.02424052286379149
0.005404216420705915,0.024356967122104396
0.00546685729972018,0.024456154602689358
0.0055302242561929005,0.02455009083573317
0.005594325706169377,0.024646367704397137
0.005659170163246243,0.024743760529050345
0.005724766239702178,0.02484394403285047
0.005791122647641758,0.024952855013405023
0.005858248200152536,0.025060013554037485
0.005926151812475552,0.02517048422646011
0.005994842503189409,0.025288983653016694
0.006064329395408062,0.025410215771252735
0.006134621717992506,0.02552719511288019
0.0062057288067765,0.02564681305277038
0.0062776601058065,0.02575589586894319
0.006350425168595962,0.02586404563887972
0.00642403365939419,0.02597193768324867
0.006498495354469888,0.02607587868235292
0.006573820143409586,0.02617320796067805
0.006650018030431118,0.026277579123164856
0.006727099135712337,0.026385774731241797
0.006805073696735206,0.026493978290202176
0.0068839520696454964,0.026595901038403303
0.006963744730628222,0.026699005184616986
0.007044462277299037,0.026813054163245857
0.007126115430111745,0.026921582402090017
0.007208715033782135,0.02704060540793113
0.007292272058728313,0.027152307693411037
0.007376797602527731,0.027253369334855525
0.007462302891391108,0.027364403412124882
0.007548799281653432,0.027475332769798542
0.007636298261282241,0.027594445339904083
0.0077248114514034,0.02773920302431692
0.007814350607844541,0.027858815821738447
0.00790492762269642,0.027979815064518288
0.007996554525892346,0.02810124907249405
0.008089243486805939,0.02823083633201881
0.008183006815867389,0.028364974922493007
0.008277856966198472,0.028501242384687892
0.00837380653526649,0.028644607692161095
0.008470868266557402,0.028785146912303862
0.008569055051268348,0.02893849685820791
0.008668379930019773,0.029079154812464498
0.008768856094587427,0.029219284037149823
0.008870496889654403,0.03511039219842587
0.00897331581458352,0.03529155772404949
0.009077326525210223,0.03547968778791426
0.009182542835656282,0.035659768688738054
0.009288978720164497,0.035846680528367786
0.009396648314954691,0.036039230592976125
0.009505565920101192,0.03623220058996869
0.009615746001432095,0.03642249154285954
0.009727203192450537,0.03662054305539486
0.009839952296278227,0.0368139829201163
0.009954008287621519,0.0370101761738123
0.010069386314760271,0.03720423378958961
0.010186101701559752,0.037393271928458025
0.010304169949505875,0.03760119682242365
0.01042360673976401,0.03780829622242826
0.010544427935261684,0.038023669654907076
0.010666649582795389,0.03822782554081032
0.010790287915161836,0.038412054846838475
0.01091535935331391,0.038618309271604735
0.011041880508541602,0.03882410818385333
0.011169868184678225,0.03902774764792362
0.011299339380332217,0.039243289513078074
0.011430311291144786,0.03945311685907731
0.011562801312073753,0.039669412770698326
0.011696827039703846,0.03989454984408644
0.01183240627458378,0.040120434545054165
0.011969557023590427,0.04034515693491683
0.012108297502320394,0.04059121315523271
0.012248646137509308,0.0408281617645608
0.012390621569479156,0.041087406208196585
0.012534242654613994,0.04133017546129821
0.01267952846786434,0.04160479047932084
0.012826498305280598,0.04185916110035947
0.012975171686575868,0.04211173269293549
0.013125568357718427,0.0423797225899893
0.013277708293554291,0.042654703596368186
0.013431611700460153,0.042946650255726894
0.013587299019027091,0.04323441259311535
0.013744790926775366,0.04353028130330072
0.013904108340900697,0.04381953540040899
0.014065272421052363,0.04411488940352866
0.014228304572143519,0.044421983346206895
0.014393226447194065,0.04473104892007942
0.014560059950206485,0.0450528884148584
0.014728827239075018,0.04538708520901202
0.014899550728528537,0.04571610730788724
0.015072253093107555,0.04603723563816834
0.01524695727017573,0.04635260933527711
0.015423686462966274,0.04666861820433627
0.01560246414366368,0.04701229039579571
0.015783314056521166,0.04733572915889263
0.01596626022101425,0.0476836388212907
0.01615132693503091,0.048036429404853934
0.01633853877809862,0.04838664209848133
0.016527920614648955,0.04874119221024546
0.0167194975973199,0.049077232944224246
0.016913295170296487,0.04942741871138171
0.01710933907269015,0.04975766840863179
0.01730765534195726,0.05009390821425168
0.01750827031735725,0.050445785839157195
0.017711210643450888,0.05083009165357062
0.017916503273639015,0.051220234026314274
0.018124175473742375,0.05162575727052987
0.018334254825622908,0.05200836669372736
0.018546769230846995,0.05238060016302959
0.018761746914391215,0.05275135764850297
0.018979216428391014,0.05314232529661013
0.019199206655932846,0.0535618092492085
0.019421746814890263,0.053952136394851066
0.019646866461804465,0.05438167800150073
0.01987459549580984,0.05482559696876536
0.02010496416260499,0.055269511735792844
0.02033800305846982,0.0557126877417883
0.020573743134329137,0.05612266273835638
0.02081221569986339,0.056540620510213226
0.021053452427667062,0.056977494236444805
0.02129748535745521,0.057384445175559684
0.021544346900318843,0.05782134465077345
0.02179406984302956,0.05826301934166509
0.0220466873523941,0.058705109199391314
0.022302232979659387,0.0591310261965861
0.022560740664968614,0.05956731029567621
0.022822244741868985,0.060060797928317464
0.023086779941871697,0.06048928982629086
0.023354381399064792,0.06096600278164467
0.023625084654779475,0.06138115344538705
0.023898925662310503,0.06180429712540797
0.024175940791691306,0.06223951240850954
0.024456166834524465,0.06266854462562518
0.024739641008868142,0.06311458400864581
0.025026400964179192,0.06360277828523686
0.025316484786313556,0.0640575823359643
0.025609931002584595,0.06450472497314488
0.025906778586880088,0.06499559506924005
0.026207066964838526,0.06545522703170793
0.02651083601908539,0.06593743397871372
0.026818126094530156,0.06640122667248456
0.02712897800372467,0.06687122029744307
0.027443433032283655,0.06739066537388153
0.02776153294436801,0.06789035282045948
0.028083319988231725,0.06838444382715
0.028408836901833042,0.06887692237202153
0.028738126918510663,0.06938357596941465
0.029071233772725785,0.0699294876223503
0.029408201705870638,0.07044023598251026
0.029749075472144403,0.07097096310963016
0.030093900344497212,0.07146405647946268
0.03044272212064303,0.07195994627818023
0.030795587129142266,0.07247348136044567
0.03115254223555488,0.07298696560825772
0.03151363484866479,0.0735120976180866
0.031878912926776456,0.07407246761023281
0.03224842498408442,0.0746425986449496
0.0326222200971167,0.07522697880139584
0.03300034791125285,0.07578885754258044
0.03338285864731761,0.07634829991426831
0.033769803108250916,0.07697028616622356
0.03416123268585528,0.07763614921591133
0.034557199367621395,0.07820016634629019
0.03495775574363275,0.07881674053025142
0.035362955013550426,0.07946587948028432
0.03577285099367873,0.08004791009232717
0.0361874981241128,0.08068964909072329
0.03660695147596903,0.08127365884499002
0.03703126675869927,0.08193957530174481
0.03746050032748993,0.08258704046069379
0.037894709190746674,0.08323251490628521
0.03833395101766601,0.08388511645441007
0.03877828414589457,0.08447361446006423
0.03922776758927719,0.08506512899120314
0.03968246104569482,0.08576469783828916
0.040142424904993215,0.08643945260890835
0.040607720257003654,0.08708163217068289
0.041078408899656464,0.08773761657538996
0.04155455334718875,0.08838192599637187
0.04203621683844714,0.08907293198793134
0.04252346334528682,0.0897686884852146
0.04301635758106795,0.09049979699987622
0.0435149650092505,0.0912364626991735
0.044019351852088745,0.09199657573256695
0.044529585099426554,0.09275037816246683
0.04504573251759458,0.09347068603959771
0.04556786265841064,0.0941496883542824
0.046096044868284336,0.09488393112731072
0.04663034929742731,0.09562913414643268
0.04717084690917017,0.09637239512278725
0.047717609489387455,0.09713035193527186
0.04827070965603183,0.09794239923035793
0.0488302208687788,0.09875600345198761
0.0493962174387832,0.09950282457155121
0.04996877453854884,0.10029228997094472
0.0505479682119124,0.10107616034866669
0.05113387538414326,0.10183803271562133
0.05172657387216019,0.10262970636908808
0.05232614239486662,0.10347049377659454
0.052932660583605615,0.1042955576631766
0.05354620899273607,0.10509533622371584
0.05416686911033152,0.10591980669454877
0.05479472336900287,0.10675733664598282
0.05542985515684669,0.10761686860858681
0.05607234882852033,0.10852051956588094
0.05672228971644543,0.1093853764984936
0.05737976414214134,0.11028787857531115
0.05804485942768978,0.11117135737361612
0.05871766390733255,0.11205923363554007
0.05939826693920356,0.11293440159425602
0.060086758917196864,0.1137871097395585
0.0607832312829723,0.11463599070477706
0.06148777653810023,0.11550852971591094
0.062200488256347115,0.11641117474916654
0.06292146109610344,0.11727792964750891
0.06365079081295572,0.11812726272366784
0.06438857427240419,0.1190328718740907
0.06513490946272803,0.11990591912893649
0.0658898955079995,0.12079408898216475
0.06665363268124913,0.1216659690427715
0.06742622241778341,0.1225149242432586
0.06820776732865685,0.12350054307481644
0.06899837121430018,0.12444534142915345
0.0697981390783066,0.12538868762363026
0.07060717714137772,0.12636119741844368
0.07142559285543126,0.12731041126969858
0.07225349491787214,0.12824279149732293
0.07309099328602911,0.12914959221137973
0.07393819919175866,0.13010678363601177
0.07479522515621821,0.13111823007609905
0.07566218500481055,0.13208132741379325
0.07653919388230147,0.13304600335211209
0.0774263682681127,0.13405761528095544
0.07832382599179197,0.13503199567215685
0.07923168624866253,0.13604711476702466
0.08015006961565405,0.13702891415893542
0.08107909806731686,0.13807675605715744
0.08201889499202203,0.1391570845507411
0.08296958520834907,0.14024390825432462
0.08393129498166364,0.14135592689966237
0.08490415204088747,0.14247292609417683
0.0858882855954625,0.14362968180807875
0.08688382635251184,0.1447552224492838
0.08789090653419954,0.14592615400004616
0.08890965989529158,0.14710876402125184
0.08994022174092044,0.14834915497369655
0.09098272894455559,0.1495068589429423
0.09203731996618221,0.15077730077806514
0.09310413487069075,0.15195552481055258
0.09418331534647952,0.15329224282859627
0.0952750047242729,0.15462756176198444
0.09637934799615785,0.1559861263233374
0.09749649183484087,0.15734654360467384
0.0986265846131282,0.15867670267088185
0.09976977642363201,0.16006915815619072
0.10092621909870483,0.16146932309202916
0.10209606623060476,0.16292320270608135
0.10327947319189525,0.16431290585749253
0.10447659715608053,0.16575784709724822
0.10568759711848051,0.1672299339058892
0.10691263391734772,0.1687376592048934
0.10815187025522892,0.1702746467852886
0.10940547072057435,0.1718775791990947
0.11067360180959745,0.1734342477330169
0.11195643194838795,0.17505460970382317
0.11325413151528127,0.17670766837855562
0.11456687286348727,0.1783312075447437
0.11589483034398118,0.1800451600070025
0.11723818032865997,0.1817007947094296
0.11859710123376706,0.18343306383885497
0.11997177354358855,0.18514315121291433
0.12136237983442417,0.18699822013295456
0.12276910479883604,0.18875054425030957
0.12419213527017846,0.19064861828727298
0.12563166024741215,0.19244236439077972
0.12708787092020596,0.1942702030092323
0.12856096069432965,0.19619319980064603
0.130051125217341,0.19799079399977204
0.13155856240457053,0.20002767627898055
0.1330834724654076,0.20201073024254948
0.1346260579298911,0.20385865234657863
0.13618652367560827,0.20582094546517996
0.1377650769549055,0.2077766704886254
0.13936192742241435,0.2098298130688457
0.14097728716289676,0.21185945490120134
0.142611370719413,0.21383554683512335
0.14426439512181588,0.21594773168943338
0.14593657991557576,0.21800587944711047
0.1476281471909391,0.22004035953132361
0.14933932161242533,0.22209438257602837
0.15107033044866555,0.22416608577606353
0.15282140360258709,0.22626386231977696
0.15459277364194784,0.22844795903894824
0.15638467583022478,0.230638383244318
0.15819734815786016,0.2328245084984577
0.16003103137387018,0.23500753692480028
0.16188596901781993,0.23712973959240977
0.1637624074521689,0.23943136739478788
0.16566059589499152,0.2416764204609394
0.16758078645307686,0.24393316010952812
0.16952323415541215,0.24622626474363862
0.1714881969870541,0.24856337533426656
0.17347593592339325,0.2508898819783685
0.1754867149648152,0.25325475538311826
0.1775208011717636,0.2557062852590444
0.1795784647002097,0.2581658075166575
0.18165997883753285,0.2605267022808609
0.18376562003881725,0.2629196548541109
0.18589566796356882,0.26531906939340605
0.18805040551285834,0.2676785699442862
0.1902301188668946,0.27014871059857504
0.19243509752303323,0.2726610226273897
0.19466563433422632,0.27531478332095577
0.19692202554791735,0.2778744642488293
0.19920457084538712,0.28039730497183646
0.20151357338155584,0.28294838591211124
0.20384933982524642,0.28556948170624985
0.20621218039991446,0.2881482083106327
0.2086024089248505,0.29072104464076115
0.21102034285685967,0.29349731377348137
0.21346630333242453,0.2962420092489625
0.21594061521035676,0.2990968226365126
0.21844360711494284,0.3019913721797399
0.22097561147959033,0.30475463505722616
0.22353696459097966,0.30766383545237674
0.22612800663372795,0.3105052259753674
0.2287490817355704,0.3133941927204934
0.2314005380130654,0.31633867199523125
0.23408272761782944,0.31924279938896954
0.23679600678330787,0.32213771639121724
0.23954073587208793,0.32516217205859627
0.24231727942376008,0.3281257606874087
0.24512600620333397,0.3311360295358335
0.24796728925021602,0.3341432227568313
0.2508415059277541,0.3371923902190773
0.2537490379733572,0.3402502579311668
0.2566902715491952,0.34342387424419185
0.25966559729348726,0.34663207992540823
0.26267541037238384,0.3497478593399259
0.26572011053245065,0.35289500668575585
0.26880010215376077,0.3562328839262533
0.2719157943036019,0.35959582089090014
0.2750676007908067,0.3629161368460362
0.2782559402207126,0.3662441833737158
0.28148123605075814,0.3696664475917075
0.28474391664672477,0.3730974374680223
0.28804441533962977,0.37652571087848236
0.2913831704832789,0.3800474159521246
0.2947606255124859,0.38362096913130894
0.29817722900196736,0.3871314975597611
0.30163343472591975,0.39073644749678793
0.30512970171828707,0.3944974211997761
0.30866649433372745,0.39827639232377887
0.3122442823092858,0.402130091760245
0.3158635408267819,0.4058879179718704
0.31952475057592133,0.4098308410497837
0.32322839781813806,0.41369987520514806
0.3269749744511768,0.4175526198071178
0.33076497807442423,0.4215296079175726
0.3345989120549975,0.4255984464241047
0.3384772855945983,0.429645995732246
0.34240061379714254,0.43373555590376045
0.34636941773717345,0.43793031796073195
0.3503842245290676,0.44221446705802653
0.3544455673970435,0.446609477071496
0.3585539857459817,0.4510042237921167
0.36271002523306484,0.45545477264326883
0.3669142378402494,0.4598910559230703
0.3711671819475767,0.46440503253315946
0.37546942240733366,0.4688167634367623
0.37982153061907364,0.47330488686225614
0.3842240846055061,0.4778729330484781
0.38867766908926676,0.48256100201316626
0.393182875570577,0.4873057715278242
0.39774030240580366,0.49213924770772344
0.40235055488692933,0.49711150230736684
0.4070142453219439,0.5020305169424637
0.4117319931161679,0.5070401841490242
0.4165044248545185,0.5120923918053474
0.42133217438472886,0.5171593315016011
0.4262158829015325,0.5223919137769527
0.43115619903182284,0.5276622465110279
0.43615377892080054,0.5330605928883351
0.441209286319119,0.5384963880609475
0.4463233926710397,0.5439134026158714
0.4514967772036102,0.5494717202790891
0.4567301270168747,0.5550891698356513
0.4620241371751313,0.5607267706302852
0.46737951079924633,0.5665299405872223
0.47279695916003905,0.5724081950557279
0.4782772017727485,0.5780569102885582
0.4838209664925957,0.5840259616239463
0.48942898961145315,0.5898393119382591
0.49510201595563513,0.5958539096489307
0.5008407989848213,0.6018395953516437
0.5066461008921268,0.6080291146207042
0.5125186927053332,0.6141773849735004
0.5184593543892912,0.6205780725456028
0.5244688749495119,0.6268798714107191
0.5305480525369574,0.6332083111231385
0.5366976945540476,0.6396444925426669
0.5429186177618943,0.646190605867066
0.5492116483887789,0.6527608315099609
0.5555776222398878,0.6595219021132943
0.5620173848083188,0.6661577094821783
0.5685317913873753,0.6729121517762008
0.5751217071841613,0.6797059240262134
0.5817880074344935,0.6866723077337586
0.5885315775191451,0.6934792017658616
0.595353313081437,0.7005442397111834
0.6022541201461928,0.7074763990200985
0.6092349152400711,0.7148065834150084
0.6162966255132942,0.7220052230930698
0.6234401888627864,0.7293504248456159
0.6306665540567405,0.7366756223315863
0.6379766808606282,0.743944641544978
0.6453715401646701,0.7513309845563623
0.6528521141127848,0.7586691220926532
0.6604193962330305,0.7660626087112026
0.6680743915695615,0.7736361743009554
0.675818116816111,0.7810894471894118
0.6836516004510238,0.788469368202013
0.6915758828738525,0.7959304035162225
0.6995920165435374,0.8033356241617188
0.707701066118189,0.8107811060029233
0.7159041085964888,0.8182066408184475
0.7242022334607315,0.825510914687985
0.732596542821523,0.8326120135101565
0.741088151564157,0.8398788132282563
0.7496781874966877,0.8468573098728095
0.7583677914997191,0.8539136225598316
0.7671581176779302,0.8609784970952254
0.7760503335133571,0.8681354479027968
0.7850456200204509,0.8753684610914885
0.794145171902934,0.882556820124519
0.8033501977124734,0.8897812301304505
0.8126619200091946,0.896823856888308
0.822081575524054,0.9036820269679996
0.8316104153230961,0.9107009726882392
0.8412497049736118,0.9177075428069748
0.8510007247122247,0.9245517624106305
0.8608647696149244,0.9311512387951467
0.8708431497690724,0.9374938987031382
0.880937190447399,0.9436077448803827
0.8911482322840202,0.9493597203500125
0.9014776314524917,0.9549699850366453
0.9119267598459299,0.9606670625565134
0.9224970052592174,0.9660461344414669
0.9331897715733238,0.971337832758006
0.9440064789417604,0.9763028936106213
0.9549485639791966,0.9809831862442673
0.9660174799522646,0.985434990864416
0.9772146969725725,0.9893752342101951
0.9885417021919574,0.9928586718268242
1.0,0.999991264027955


==> data/ELD/RMIA/LSTM-offline/total/roc_MSELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0008729390256345249
2.4009348768606518e-05,0.000873819365693302
2.4287643824604503e-05,0.0008747099098724957
2.45691646298279e-05,0.0008756107764492106
2.4853948574297985e-05,0.0008765220850715148
2.5142033481427965e-05,0.0008774439567743308
2.543345761304648e-05,0.00087837651399551
2.5728259674479322e-05,0.000879319880592095
2.6026478819690045e-05,0.0008802741818567693
2.63281546564802e-05,0.0008812395445344978
2.6633327251749808e-05,0.0008822160968393605
2.694203713681882e-05,0.001291269645100808
2.7254325312810276e-05,0.0012930882644786406
2.7570233256095827e-05,0.0012949279636777738
2.7889802923804396e-05,0.001296788987036783
2.8213076759394707e-05,0.001298671581726397
2.8540097698292373e-05,0.0013005759977823303
2.8870909173592345e-05,0.0013025024881384891
2.9205555121827452e-05,0.0013044513086605642
2.95440799888038e-05,0.0013064227181800146
2.9886528735503827e-05,0.0013084169785284442
3.0232946844057763e-05,0.0013104343545723759
3.0583380323784315e-05,0.0013124751142484306
3.0937875717301366e-05,0.0013145395285989122
3.12964801067075e-05,0.0013166278718078068
3.165924111983521e-05,0.0013187404212371974
3.20262069365765e-05,0.0013208774574641027
3.2397426295281954e-05,0.0013230392643177405
3.277294849923382e-05,0.0013252261289172246
3.315282342319423e-05,0.0013274383417097
3.353710152002929e-05,0.0013296761965089158
3.392583382740992e-05,0.0013319399905342504
3.4319071974590426e-05,0.0013342300244501837
3.4716868189265594e-05,0.001336546602406233
3.511927530450728e-05,0.0013388900320773466
3.552634676578139e-05,0.0013412606247047664
3.5938136638046256e-05,0.0013436586951373676
3.6354699612933176e-05,0.0013460845618734737
3.677609101601031e-05,0.0013485385471031584
3.720236681413066e-05,0.0013510209767510356
3.7633583622865324e-05,0.0013535321805195494
3.806979871402284e-05,0.0013560724919327609
3.8511070023255685e-05,0.001358642248380646
3.895745615775501e-05,0.0013612417911639068
3.940901640403448e-05,0.0013638714655392992
3.986581073580439e-05,0.0013665316207654887
4.032789982193705e-05,0.0013692226101494377
4.079534503452449e-05,0.0013719447910933292
4.1268208457029516e-05,0.001374698525142035
4.174655289253135e-05,0.0013774841780311339
4.223044187206672e-05,0.0013803021197354869
4.271993966306776e-05,0.001383152724518375
4.321511127789762e-05,0.0013860363709812082
4.371602248248502e-05,0.0013889534421138053
4.422273980505897e-05,0.0013919043253452653
4.473533054498463e-05,0.0013948894125954208
4.525386278170167e-05,0.0013979091003268906
4.577840538376616e-05,0.0014009637895977364
4.6309028017997366e-05,0.0014040538861147301
4.684580115873045e-05,0.0014071798002872346
4.738879609717651e-05,0.0014103419472817145
4.793808495089107e-05,0.0014135407470768756
4.8493740673352334e-05,0.0014167766245194442
4.9055837063650453e-05,0.0014200500093805922
4.962444877628913e-05,0.0014233613364130174
5.0199651331100794e-05,0.0014267110454086855
5.0781521123276707e-05,0.0014300995812572392
5.137013543351339e-05,0.001433527394005088
5.196557243827657e-05,0.0014369949389151796
5.2567911220184194e-05,0.001440502676527465
5.3177231778509664e-05,0.0014440510727200665
5.379361503980698e-05,0.0014476405987711508
5.441714286865888e-05,0.0014512717314215237
5.5047898078549675e-05,0.0014549449529379465
5.5685964442864085e-05,0.001458660751177189
5.633142670601352e-05,0.001462419619650824
5.698437059469136e-05,0.0014662220575907717
5.764488282925873e-05,0.0024313276523213814
5.8313051135262185e-05,0.0024467201538774077
5.8988964255084936e-05,0.0024622910716463756
5.9672711959733106e-05,0.002478042473670631
6.0364385060758635e-05,0.0024939764519634326
6.106407542232036e-05,0.0025100951227867976
6.177187597338488e-05,0.002526400626932576
6.248788072006888e-05,0.002542895130006774
6.321218475812448e-05,0.0025595808227171814
6.394488428556937e-05,0.0025759384191212332
6.468607661546321e-05,0.0025893349981556185
6.543586018883229e-05,0.002602886858441007
6.619433458774387e-05,0.0026165957998598053
6.696160054853215e-05,0.0026304636431570593
6.773775997517745e-05,0.002644492230182274
6.852291595284057e-05,0.002658683424134039
6.9317172761554e-05,0.0026730391098074894
7.012063589007177e-05,0.002687561193844631
7.09334120498799e-05,0.0027022516049875706
7.17556091893692e-05,0.0027171122943346823
7.258733650817246e-05,0.0027321452355997403
7.342870447166758e-05,0.0027473524253740556
7.42798248256491e-05,0.0027627358833916538
7.514081061116962e-05,0.0027782976527975247
7.601177617955322e-05,0.0027940398004189806
7.689283720758305e-05,0.00280996441704016
7.778411071286482e-05,0.0028260736176797183
7.868571506936843e-05,0.002842369541871725
7.959777002314978e-05,0.002858854353949833
8.05203967082547e-05,0.0028755302433347268
8.145371766280736e-05,0.002892399424824913
8.239785684528512e-05,0.002909464138890876
8.335293965098187e-05,0.002926726651972645
8.43190929286625e-05,0.0029445515075735805
8.529644499741017e-05,0.002963325130126846
8.628512566366886e-05,0.0029823163598459742
8.728526623848371e-05,0.0030015277190400453
8.829699955494083e-05,0.0030209617592545077
8.932045998580959e-05,0.0030406210616100576
9.03557834613892e-05,0.0030605082371454534
9.140310748756223e-05,0.0030806259271642946
9.246257116405733e-05,0.003100976803585829
9.353431520292377e-05,0.0031215635692998177
9.461848194721992e-05,0.0031423889585255236
9.571521538991856e-05,0.00316345573717485
9.682466119303115e-05,0.003184766703219695
9.794696670695385e-05,0.0032063246870635636
9.908228099003788e-05,0.0032281325519174864
0.00010023075482838654,0.0032501931941802953
0.00010139254075588153,0.0032725095438232996
0.00010256779307444219,0.003295084564779442
0.00010375666787451859,0.0033179212553369427
0.00010495932305582277,0.0033410226485375166
0.00010617591834830001,0.0033643918125792044
0.00010740661533334334,0.003388031851223878
0.00010865157746525384,0.0034119459042094556
0.00010991097009294972,0.003436137147666917
0.0001111849604819271,0.003460608794542128
0.00011247371783647519,0.003485364095022571
0.00011377741332214914,0.003510406336969017
0.00011509622008850323,0.0035357388463522015
0.00011643031329208767,0.003561364987694557
0.00011777987011971193,0.003587288164517076
0.0001191450698119776,0.0036135118197913423
0.00012052609368708426,0.003640039436396812
0.00012192312516491107,0.0036668745375833867
0.0001233363497913776,0.0036940206874393525
0.00012476595526308696,0.003721481491364744
0.00012621213145225474,0.003749260596550191
0.00012767507043192657,0.00377736169246132
0.0001291549665014884,0.0038057885113287684
0.00013065201621247213,0.0038345448286438754
0.00013216641839466052,0.0038636344636601254
0.00013369837418249466,0.003893061279900399
0.00013524808704178755,0.003922829185670105
0.0001368157627967472,0.003952942134576254
0.00013840160965731315,0.003983404126052565
0.00014000583824680976,0.00401421920589064
0.00014162866162991988,0.004045391466777305
0.0001432702953409831,0.004076925048838176
0.00014493095741262166,0.004108824140187535
0.00014661086840469845,0.004141092977484563
0.00014831025143361044,0.004173735846496033
0.00015002933220192182,0.004206757082665522
0.00015176833902834055,0.0042401610716892215
0.00015352750287804228,0.0042739522500984195
0.000155307057393346,0.004308135105848733
0.00015710723892474503,0.004342714178916179
0.00015892828656229778,0.004376048742083845
0.00016077044216738237,0.004408429561145862
0.00016263395040481922,0.004441185709915525
0.00016451905877536624,0.004474321538881597
0.00016642601764859036,0.004507841448959845
0.00016835508029612023,0.004541749892077544
0.00017030650292528443,0.004576051371764754
0.0001722805447131394,0.004610750443752464
0.00017427746784089192,0.004645851716577644
0.00017629753752872057,0.004681359852195341
0.0001783410220710008,0.00471727956659784
0.00018040819287193827,0.004753615630441028
0.00018249932448161524,0.004790372869677996
0.00018461469463245476,0.004827556166199995
0.0001867545842761076,0.004865170458484834
0.00018891927762076664,0.004903220742252766
0.00019110906216891378,0.00494171207113
0.0001933242287555045,0.004980649557319895
0.00019556507158659492,0.005020038372281932
0.00019783188827841644,0.005059883747418556
0.0002001249798969037,0.00510019097476999
0.00020244465099768038,0.005140965407717085
0.00020479120966650856,0.005182212461692334
0.0002071649675602069,0.005223937614899111
0.0002095662399480433,0.005266146409039266
0.0002119953457536071,0.005308844450049132
0.00021445260759716674,0.005352037408844079
0.00021693835183851843,0.005390485203440858
0.00021945290862033137,0.005427739180920868
0.0002219966119119955,0.005465424973434633
0.0002245697995539774,0.005503547586198668
0.0002271728133026905,0.005539605060072496
0.0002298059988758851,0.00557540188100259
0.0002324697059985648,0.005612576553090772
0.00023516428844943486,0.005653323653543436
0.00023789010410788932,0.0056945430582102455
0.00024064751500154242,0.005736240241622345
0.00024343688735431105,0.0057784207417667915
0.00024625859163505465,0.00582109016082207
0.00024911300260677886,0.0058642541659021455
0.0002520004993764092,0.0059079184898091315
0.0002549214654451423,0.005952088931794703
0.0002578762887593801,0.005996771358330304
0.0002608653617622548,0.006041971703886314
0.00026388908144575103,0.006087695971720218
0.0002669478494034321,0.006133950234673937
0.00027004207188377727,0.006180740635980385
0.0002731721598441376,0.006228073390079372
0.000276338529005317,0.006275954783442986
0.00027954159990678566,0.006324391175410507
0.0002827817979625341,0.006373388999033043
0.0002860595535175742,0.006422954761927913
0.000289375301905095,0.006473095047142954
0.0002927294835042816,0.0065238165140308595
0.00029612254379880347,0.0065751258991336185
0.00029955493343598134,0.006627030017077241
0.0003030271082866396,0.006679535761476825
0.0003065395295056527,0.006732650105852142
0.00031009266359319264,0.006786380104553807
0.00031368698245668765,0.0068407328937002115
0.00031732296347349763,0.006895715692125289
0.00032100108955431715,0.00695133580233729
0.00032472184920731285,0.007007600611488661
0.00032848573660300434,0.007064517592357158
0.0003322932516398972,0.007122094304338346
0.0003361449000108765,0.007180338394449584
0.0003400411932703706,0.007239257598345676
0.00034398264890229247,0.007298859741346269
0.00034796979038876914,0.00735915273947516
0.0003520031472796679,0.007420144600511674
0.0003560832552629278,0.007481843425054205
0.000360210656235707,0.007545193167179656
0.00036438589837635443,0.007613978161566707
0.0003686095362172158,0.007683560450543014
0.00037288213071828336,0.007753949275639635
0.00037720424934169976,0.007825153985507257
0.00038157646612712486,0.007897184037157818
0.00038599936176797673,0.00796517541473363
0.00039047352368855597,0.008030310956356259
0.0003949995461220643,0.008096081628742518
0.000399578030189527,0.008162614656373442
0.00040420958397963103,0.008229918875794235
0.0004088948226294864,0.00829800322597546
0.00041363436840632776,0.008366876749500329
0.00041842885079015847,0.008436548593765622
0.0004232789065573553,0.00849777770563702
0.00042818517986524155,0.008556927655302818
0.0004331483223376403,0.008616791450707522
0.00043816899315141946,0.008676013002948634
0.00044324785912404005,0.008732320722904736
0.00044838559480211905,0.008789281111961917
0.0004535828825510191,0.00884690173528097
0.00045884041264547613,0.008905190245711321
0.0004641588833612782,0.008964154384807434
0.0004695390010680063,0.009023801983856989
0.0004749814803228505,0.009084140964921009
0.0004804870439655134,0.009145179341886012
0.0004860564232142139,0.009206925221528378
0.0004916903577628031,0.009276415812583236
0.0004973895958790067,0.009359334103997061
0.0005031548945038057,0.009424092223507057
0.0005089870193519685,0.009489600961647696
0.0005148867450137498,0.009555485356295194
0.0005208548550577665,0.00961968906383592
0.0005268921421350677,0.009684636963755936
0.0005329994080844093,0.009750337682072629
0.0005391774640387505,0.009816799944788518
0.0005454271305329836,0.009884032579050196
0.0005517492376129129,0.009952044514320704
0.0005581446249454966,0.010009966585549094
0.0005646141419303673,0.010060779171288193
0.0005711586478126435,0.010112180731410977
0.0005777790117970507,0.010169704885327174
0.0005844761131633638,0.01023379679165969
0.0005912508413831881,0.010298631594471147
0.0005981040962380944,0.010367491037449474
0.0006050367879391225,0.010440539167996869
0.0006120498372476703,0.010499450641712427
0.0006191441755977848,0.010546888802069668
0.0006263207452198692,0.010594876823467303
0.0006335804992658254,0.010643421079406355
0.0006409244019356456,0.01070004096599465
0.0006483534286054727,0.010759198891918911
0.0006558685659571436,0.01081904252400149
0.0006634708121092351,0.01087957981033942
0.0006711611767496287,0.010940818791157016
0.0006789406812696112,0.011002767599873745
0.0006868103588995307,0.011065434464184443
0.000694771254846024,0.011128620602002006
0.0007028244264308353,0.011218226365236894
0.0007109709432312439,0.011272552463362114
0.0007192118872221193,0.011327508261387384
0.0007275483529196233,0.011383101058234915
0.0007359814475265771,0.011443532770081446
0.0007445122910795143,0.01150563509401362
0.0007531420165974376,0.011568457252951853
0.0007618717702322999,0.011632007590584482
0.0007707027114212304,0.011696294547312473
0.0007796360130405236,0.011761326661370428
0.0007886728615614156,0.011827112569960581
0.0007978144572076629,0.011890739416117433
0.0008070620141149507,0.011954771206764553
0.0008164167604921472,0.012019545197082955
0.0008258799387844272,0.012085839043371382
0.0008354528058382871,0.012153341706406572
0.0008451366330684721,0.012221626800384407
0.0008549327066268384,0.012288691860559043
0.0008648423275731727,0.01235446371488735
0.0008748668120479914,0.012420997938160346
0.0008850074914473438,0.012488303367082022
0.00089526571259964,0.012555758083141475
0.0009056428379445294,0.01262029331922443
0.0009161402457138521,0.012685576590471214
0.0009267593301146883,0.012749948976031992
0.0009375015015145289,0.012813828466909923
0.0009483681866285928,0.01287844839213543
0.0009593608287093146,0.012943817334166113
0.0009704808877380307,0.013010010454858606
0.0009817298406188842,0.013077170279393003
0.00099310918137498,0.01313519655717912
0.0010046204213468132,0.013182281187875872
0.001016265089392995,0.013244513850871598
0.0010280447320933097,0.013327740771081575
0.0010399609139541202,0.013411932383863751
0.0010520152176161591,0.013497099871077991
0.0010642092440647246,0.01358325454419435
0.001076544612842316,0.013659330828088762
0.0010890229622637305,0.013735399247557314
0.001101645949633657,0.013812349384612616
0.001114415251466788,0.013890191459342161
0.0011273325637104871,0.013968935810295638
0.0011403996019700331,0.014048592895858006
0.0011536181017364785,0.014129173295638554
0.0011669898186171474,0.014210687711875994
0.0011805165285688054,0.014293146970859904
0.0011942000281335325,0.014366735161679411
0.0012080421346773289,0.014439272200120567
0.0012220446866314887,0.014512650023514683
0.0012362095437367692,0.01460976010033003
0.0012505385872903913,0.01470973776914176
0.0012650337203959038,0.014810874290332569
0.0012796968682159415,0.014913183096290425
0.001294529978227916,0.015016677775099626
0.0013095350204826678,0.015108422777010055
0.0013247139878661174,0.015193010165668435
0.0013400688963639508,0.015278578016241478
0.001355601785329369,0.015365137693373263
0.0013713147177539455,0.015454210154771114
0.001387209780541621,0.01554451682533477
0.001403289084785873,0.015635991107777424
0.0014195547660501016,0.015728529326064264
0.0014360089846512606,0.01582214016522426
0.0014526539259467812,0.015916836058126327
0.0014694918006248172,0.016012629581750155
0.0014865248449978572,0.01610953345885663
0.0015037553212997384,0.01620756055967756
0.001521185517986105,0.01630584074625614
0.0015388177500383464,0.016404459114986173
0.001556654359271062,0.016504220580295485
0.0015746977146430866,0.016605138391944812
0.001592950212572123,0.01670722595327435
0.0016114142772530198,0.01681049682298392
0.0016300923609797412,0.01691496471693374
0.0016489869444710648,0.01702064350996612
0.001668100537200059,0.017124004403165038
0.0016874356777273757,0.0172238600079881
0.001706994934038408,0.017324873050332847
0.001726780903884356,0.01742705694618748
0.0017467962151272458,0.017530425267046436
0.0017670435260889468,0.017634991741712857
0.0017875255259042354,0.017740770258121985
0.0018082449348779518,0.01784777486518568
0.0018292045048462937,0.017950958752220324
0.0018504070195423021,0.018051649648088943
0.0018718552949655793,0.01815350766343149
0.0018935521797562953,0.01825539989824624
0.0019155005555735278,0.018356706443873126
0.0019377033374779887,0.01846458764777261
0.0019601634743191855,0.018578014857619736
0.001982883949127071,0.018694361845325615
0.002005867779508234,0.018813923745684292
0.002029118018046678,0.018934871501447716
0.002052637752709252,0.01905722117622142
0.0020764301072557748,0.01918098901980597
0.0021004982416539153,0.01930619147035521
0.0021248453524988827,0.01943284515655947
0.0021494746734379805,0.019560966899854083
0.00217438947560008,0.019690573716653535
0.0021995930680300748,0.019821682820611485
0.0022250887981283695,0.019955952105710016
0.002250880052095462,0.02008212944550592
0.00227697025538168,0.020201986656558014
0.0023033628731421313,0.02032323314599425
0.002330061410696925,0.02044588501709629
0.002357069413996728,0.020569958559800733
0.0023843904700937206,0.02069538147214534
0.002412028207618007,0.020822071607951725
0.00243998629725955,0.020957803963135707
0.0024682684522556926,0.02109670426299564
0.0024968784288843266,0.021234236703366643
0.0025258200269627847,0.021373363297688408
0.002555097090352507,0.021514102523978267
0.0025847135074695635,0.02165647307443435
0.002614673211801092,0.02179019920421616
0.00264498018242772,0.021924536261354537
0.002675638444552045,0.022057816532995773
0.0027066520700332413,0.02219238721153597
0.0027380251779278576,0.02232851771391316
0.0027697619350368907,0.022466301689159925
0.002801866556459195,0.022610852206118047
0.002834343306151309,0.022757450866678252
0.0028671964974937695,0.022902715179336973
0.0029004304938639917,0.023049517720915454
0.002934049709215787,0.023196685810883397
0.0029680586086656023,0.02330656044874564
0.003002461709085549,0.023456930418461197
0.0030372635797033115,0.02361660395660761
0.0030724688427090033,0.02377812828865385
0.003108082173869064,0.023950716482012965
0.0031441083031472647,0.024086618205042633
0.00318055201533292,0.02422409518019535
0.0032174181506763717,0.024363165666395254
0.003254711605531848,0.024503633269670633
0.003292437333007769,0.024647204105942476
0.0033306003436245884,0.02479265063315119
0.003369205705980267,0.02493776303770423
0.003408258547423452,0.025084557456423507
0.0034477640547344642,0.025229945235117707
0.0034877274748141775,0.025374356877627624
0.003528154115380883,0.025538385931352037
0.0035690493456752297,0.025688838417451954
0.0036104185971733375,0.025843099397949848
0.0036522673643081755,0.026001312645796283
0.0036946012051993025,0.026187124679858637
0.003737425742391064,0.026363182297459035
0.0037807466635993493,0.026532388387117644
0.0038245697224669993,0.026693724325082747
0.0038689007393279753,0.026821403580174607
0.003913745601980384,0.026964872635793946
0.0039591102664684585,0.02711757273914851
0.004005000757873611,0.02727204280653765
0.004051423171114647,0.0274323893747424
0.0040983836717572615,0.02759629767492309
0.004145888496832911,0.02774738713511802
0.004193943955667186,0.027889565585155218
0.004242556430717777,0.0280329179770267
0.004291732378422158,0.028181391682200012
0.004341478330055092,0.0283326173383266
0.004391800892596086,0.028485595868004476
0.004442706749606883,0.028640759867980224
0.004494202662119142,0.028803350337587276
0.0045462954695324,0.0289444964576031
0.004598992090522438,0.029082876171579685
0.004652299523960189,0.02922285986035047
0.004706224849841282,0.029364466115767308
0.004760775230226368,0.029507713745182275
0.00481595791019235,0.029652621773945585
0.004871780218794631,0.029801217799198903
0.004928249570040513,0.029960988270560096
0.004985373463873894,0.030120530748829522
0.005043159487171359,0.030285633474830254
0.005101615314749833,0.03044241642667323
0.005160748710385908,0.030597818557833584
0.005220567527846975,0.030753857778306394
0.005281079711934331,0.030911705666895016
0.005342293299538352,0.03108824887061027
0.005404216420705915,0.03140729108504746
0.00546685729972018,0.03172098206537666
0.0055302242561929005,0.032019236153805045
0.005594325706169377,0.032326976859799586
0.005659170163246243,0.03252273742886705
0.005724766239702178,0.03272148563765433
0.005791122647641758,0.032926521068841384
0.005858248200152536,0.03313696833203959
0.005926151812475552,0.033339863688878806
0.005994842503189409,0.033524694823371046
0.006064329395408062,0.03371304707755697
0.006134621717992506,0.033929537728590066
0.0062057288067765,0.034141051776339866
0.0062776601058065,0.034348546488936635
0.006350425168595962,0.03456085244420772
0.00642403365939419,0.034781357118215984
0.006498495354469888,0.035018766692650895
0.006573820143409586,0.035265118582530015
0.006650018030431118,0.03550927913289226
0.006727099135712337,0.03574553101647722
0.006805073696735206,0.03599402890556954
0.0068839520696454964,0.0362052198438418
0.006963744730628222,0.03642106731878236
0.007044462277299037,0.03665063092889666
0.007126115430111745,0.03688285543657828
0.007208715033782135,0.0371200480587804
0.007292272058728313,0.03738079528775999
0.007376797602527731,0.037619078037577594
0.007462302891391108,0.0378315073388884
0.007548799281653432,0.03802609604713828
0.007636298261282241,0.03821996213656309
0.0077248114514034,0.043646754832424334
0.007814350607844541,0.04391006175540811
0.00790492762269642,0.04418330031800606
0.007996554525892346,0.04445598668572053
0.008089243486805939,0.044742113754673116
0.008183006815867389,0.04502327930250968
0.008277856966198472,0.04530032248362199
0.00837380653526649,0.04560685203840329
0.008470868266557402,0.04586406811620168
0.008569055051268348,0.04614336694338515
0.008668379930019773,0.04643990148476296
0.008768856094587427,0.04673283838472718
0.008870496889654403,0.047011701976919174
0.00897331581458352,0.04727323686432393
0.009077326525210223,0.04756352048862583
0.009182542835656282,0.047856007948691694
0.009288978720164497,0.04815898149766726
0.009396648314954691,0.048479688378832916
0.009505565920101192,0.04883045188686962
0.009615746001432095,0.04915049001353363
0.009727203192450537,0.049469746800942196
0.009839952296278227,0.0497989682094706
0.009954008287621519,0.050133184750585515
0.010069386314760271,0.05046557420129396
0.010186101701559752,0.05076893588344381
0.010304169949505875,0.05111937549950245
0.01042360673976401,0.051449044557787926
0.010544427935261684,0.051777669537475444
0.010666649582795389,0.05207290371779945
0.010790287915161836,0.05241635027232616
0.01091535935331391,0.052736789456706866
0.011041880508541602,0.05306421306629826
0.011169868184678225,0.05338945436278453
0.011299339380332217,0.05372149899871346
0.011430311291144786,0.054062728305225995
0.011562801312073753,0.05441927731450702
0.011696827039703846,0.05478715523592653
0.01183240627458378,0.05515757410387808
0.011969557023590427,0.055524090157906256
0.012108297502320394,0.055907766913810705
0.012248646137509308,0.05626502297904969
0.012390621569479156,0.05661916908461216
0.012534242654613994,0.056971007219851745
0.01267952846786434,0.05733029102766164
0.012826498305280598,0.05765804651972086
0.012975171686575868,0.058017006027444015
0.013125568357718427,0.05836050370132508
0.013277708293554291,0.058728190815424894
0.013431611700460153,0.059113788957613975
0.013587299019027091,0.059488228535880074
0.013744790926775366,0.05989185087982131
0.013904108340900697,0.06028019111162192
0.014065272421052363,0.060686850923649206
0.014228304572143519,0.061080864416000004
0.014393226447194065,0.061453179746358035
0.014560059950206485,0.06181299961763169
0.014728827239075018,0.06221078287443651
0.014899550728528537,0.06261166964377715
0.015072253093107555,0.06297010594729327
0.01524695727017573,0.06332403662580736
0.015423686462966274,0.06368694933002408
0.01560246414366368,0.06406153955893956
0.015783314056521166,0.06440401050942866
0.01596626022101425,0.0648080251066165
0.01615132693503091,0.06521826896774822
0.01633853877809862,0.06556965185146053
0.016527920614648955,0.0659388883045187
0.0167194975973199,0.06631012640129612
0.016913295170296487,0.06668419866982324
0.01710933907269015,0.06704954651343392
0.01730765534195726,0.06741603517461728
0.01750827031735725,0.06778979519935045
0.017711210643450888,0.06817776792063399
0.017916503273639015,0.06859863055302712
0.018124175473742375,0.06900840016600916
0.018334254825622908,0.06940212037003034
0.018546769230846995,0.06981847097302854
0.018761746914391215,0.07023986136230802
0.018979216428391014,0.07064373469932342
0.019199206655932846,0.07105694812963433
0.019421746814890263,0.07148357224392579
0.019646866461804465,0.07191313357538436
0.01987459549580984,0.07232773661899969
0.02010496416260499,0.072755023468661
0.02033800305846982,0.07317929120340441
0.020573743134329137,0.07360015161713386
0.02081221569986339,0.07401745580394642
0.021053452427667062,0.07449700980761577
0.02129748535745521,0.07494055642206511
0.021544346900318843,0.07538704360344685
0.02179406984302956,0.0757914571485349
0.0220466873523941,0.07619848119521744
0.022302232979659387,0.07666065619496823
0.022560740664968614,0.07711448334670151
0.022822244741868985,0.0775585195064322
0.023086779941871697,0.07801132792479175
0.023354381399064792,0.07844912752294583
0.023625084654779475,0.07892587023685413
0.023898925662310503,0.07944190680741656
0.024175940791691306,0.07994119373467448
0.024456166834524465,0.08050617489431103
0.024739641008868142,0.08101473421962317
0.025026400964179192,0.08155688048360633
0.025316484786313556,0.08217960582176145
0.025609931002584595,0.08279342534204655
0.025906778586880088,0.08345429475480542
0.026207066964838526,0.08409358531549985
0.02651083601908539,0.08473920461267712
0.026818126094530156,0.08539031497994184
0.02712897800372467,0.08600976766391402
0.027443433032283655,0.08663294683611936
0.02776153294436801,0.08738330661099245
0.028083319988231725,0.08811807430167329
0.028408836901833042,0.08891633503843485
0.028738126918510663,0.08974447255460345
0.029071233772725785,0.09054593701859555
0.029408201705870638,0.09133079708930425
0.029749075472144403,0.09211658452016395
0.030093900344497212,0.09290854697148929
0.03044272212064303,0.0936498561492434
0.030795587129142266,0.09436495049254771
0.03115254223555488,0.0951946182042964
0.03151363484866479,0.0958766479246442
0.031878912926776456,0.09658362895011269
0.03224842498408442,0.09736156711631995
0.0326222200971167,0.09812406604580473
0.03300034791125285,0.09886604420971234
0.03338285864731761,0.09962913964904233
0.033769803108250916,0.10041089314717533
0.03416123268585528,0.10113376521660278
0.034557199367621395,0.101858485335181
0.03495775574363275,0.10267483176909689
0.035362955013550426,0.10343143728549017
0.03577285099367873,0.10429570551640077
0.0361874981241128,0.10507440807427719
0.03660695147596903,0.10587360958869763
0.03703126675869927,0.10660209340000423
0.03746050032748993,0.1073708778486262
0.037894709190746674,0.10812057960334835
0.03833395101766601,0.10888355572089785
0.03877828414589457,0.10965732225445968
0.03922776758927719,0.11043415411393191
0.03968246104569482,0.11122522581997137
0.040142424904993215,0.11200775227399254
0.040607720257003654,0.11281363487721816
0.041078408899656464,0.11359549322235214
0.04155455334718875,0.11444749218104158
0.04203621683844714,0.11530252058317336
0.04252346334528682,0.11615136234136461
0.04301635758106795,0.11697168206004611
0.0435149650092505,0.11785203339527575
0.044019351852088745,0.11874129147965255
0.044529585099426554,0.11957894034298962
0.04504573251759458,0.12047335593629423
0.04556786265841064,0.12137598669210681
0.046096044868284336,0.1222991760215664
0.04663034929742731,0.1231577907362716
0.04717084690917017,0.12400454863070905
0.047717609489387455,0.12488965891002586
0.04827070965603183,0.12582303812313622
0.0488302208687788,0.1266308688603685
0.0493962174387832,0.12752059612489094
0.04996877453854884,0.12838840429587742
0.0505479682119124,0.1292498189997458
0.05113387538414326,0.13011035686173805
0.05172657387216019,0.1309552522059471
0.05232614239486662,0.131780341218597
0.052932660583605615,0.13262172046396195
0.05354620899273607,0.1334628784602138
0.05416686911033152,0.13437786180899605
0.05479472336900287,0.1352057990271663
0.05542985515684669,0.13605949096238476
0.05607234882852033,0.13691081248820297
0.05672228971644543,0.13771945870632613
0.05737976414214134,0.13851428599672783
0.05804485942768978,0.13935294116975466
0.05871766390733255,0.14020034577707413
0.05939826693920356,0.14106191386908673
0.060086758917196864,0.14195315407603987
0.0607832312829723,0.14283088180660938
0.06148777653810023,0.14365256467042542
0.062200488256347115,0.1445497102886444
0.06292146109610344,0.14541474879052965
0.06365079081295572,0.14628156126419517
0.06438857427240419,0.14718215070540688
0.06513490946272803,0.1480751978844616
0.0658898955079995,0.1489728197141869
0.06665363268124913,0.14986880110816353
0.06742622241778341,0.15072593691136002
0.06820776732865685,0.15163697150158578
0.06899837121430018,0.15257231745044397
0.0697981390783066,0.15362122786938867
0.07060717714137772,0.15459644465204775
0.07142559285543126,0.15557246473700254
0.07225349491787214,0.156695864334618
0.07309099328602911,0.15779855282185562
0.07393819919175866,0.15895680790306108
0.07479522515621821,0.1601453122539893
0.07566218500481055,0.1613402666019451
0.07653919388230147,0.1625263990023481
0.0774263682681127,0.163798876678376
0.07832382599179197,0.16519433698844102
0.07923168624866253,0.16646914198375112
0.08015006961565405,0.1678699227519038
0.08107909806731686,0.169303391899099
0.08201889499202203,0.17065293949384813
0.08296958520834907,0.1719617123613805
0.08393129498166364,0.17332289463326536
0.08490415204088747,0.17469907883467853
0.0858882855954625,0.17606751867141227
0.08688382635251184,0.17749726893813145
0.08789090653419954,0.1789073100607685
0.08890965989529158,0.18030884983849602
0.08994022174092044,0.18163585157862067
0.09098272894455559,0.18303088095743347
0.09203731996618221,0.18439385395469454
0.09310413487069075,0.18576274125646203
0.09418331534647952,0.1871415870374497
0.0952750047242729,0.1885283970490176
0.09637934799615785,0.18993165113658883
0.09749649183484087,0.19134094906696625
0.0986265846131282,0.19276937052486526
0.09976977642363201,0.19413410142315457
0.10092621909870483,0.1954931989571809
0.10209606623060476,0.1969780309360718
0.10327947319189525,0.19847182394801305
0.10447659715608053,0.19982971823041099
0.10568759711848051,0.20116185548661733
0.10691263391734772,0.20256299072691442
0.10815187025522892,0.20397187116322274
0.10940547072057435,0.20543866843494527
0.11067360180959745,0.20688470079214252
0.11195643194838795,0.2084468287984546
0.11325413151528127,0.20993731126667187
0.11456687286348727,0.2114684191609101
0.11589483034398118,0.2130059789640765
0.11723818032865997,0.2145216785034497
0.11859710123376706,0.21611177120917335
0.11997177354358855,0.2177398979472153
0.12136237983442417,0.21925963773277127
0.12276910479883604,0.2209338352460824
0.12419213527017846,0.22263625220302083
0.12563166024741215,0.2242913636961942
0.12708787092020596,0.22602040226334377
0.12856096069432965,0.22764482002360045
0.130051125217341,0.22941212471194805
0.13155856240457053,0.23127696021071592
0.1330834724654076,0.23301280710671346
0.1346260579298911,0.23480435542179748
0.13618652367560827,0.2366334325122857
0.1377650769549055,0.23849780712148716
0.13936192742241435,0.24040735346249997
0.14097728716289676,0.24227234861452893
0.142611370719413,0.2442348547271885
0.14426439512181588,0.24622061962224912
0.14593657991557576,0.2482758105910968
0.1476281471909391,0.2502842092522443
0.14933932161242533,0.2521293191653044
0.15107033044866555,0.2541894160235039
0.15282140360258709,0.25635653769767347
0.15459277364194784,0.25855325673408547
0.15638467583022478,0.26089340504869873
0.15819734815786016,0.2631704905508261
0.16003103137387018,0.26559539168651564
0.16188596901781993,0.268064236318854
0.1637624074521689,0.27055107797011424
0.16566059589499152,0.2730882675758591
0.16758078645307686,0.27568601019924766
0.16952323415541215,0.27811075017024134
0.1714881969870541,0.2806959891361014
0.17347593592339325,0.28323775828773134
0.1754867149648152,0.28581397394061503
0.1775208011717636,0.2885691675227844
0.1795784647002097,0.2914079392269682
0.18165997883753285,0.2943440566562513
0.18376562003881725,0.2974476349018885
0.18589566796356882,0.30044447885297626
0.18805040551285834,0.3034627042490049
0.1902301188668946,0.3063146903071819
0.19243509752303323,0.3092379154997652
0.19466563433422632,0.3119754118788496
0.19692202554791735,0.3147350929443309
0.19920457084538712,0.31755496357304697
0.20151357338155584,0.3203135773437407
0.20384933982524642,0.3230605156064662
0.20621218039991446,0.3257771859374698
0.2086024089248505,0.3284788071204801
0.21102034285685967,0.3312970470714839
0.21346630333242453,0.3340035432121547
0.21594061521035676,0.33682968380265843
0.21844360711494284,0.33958024693295996
0.22097561147959033,0.34218290911502885
0.22353696459097966,0.3448097104281251
0.22612800663372795,0.3476238526147072
0.2287490817355704,0.35034739488031397
0.2314005380130654,0.3531329032063505
0.23408272761782944,0.3558919567120046
0.23679600678330787,0.3585993817518737
0.23954073587208793,0.36128457692737337
0.24231727942376008,0.36394670218690206
0.24512600620333397,0.3666791300227207
0.24796728925021602,0.36935821651252604
0.2508415059277541,0.3719500191414509
0.2537490379733572,0.3745727336579453
0.2566902715491952,0.37720696418686905
0.25966559729348726,0.3797448498775389
0.26267541037238384,0.382385815394968
0.26572011053245065,0.3850774311829503
0.26880010215376077,0.38771630831267706
0.2719157943036019,0.3903722323975836
0.2750676007908067,0.3932126820747815
0.2782559402207126,0.39593857303698454
0.28148123605075814,0.3987597849570106
0.28474391664672477,0.40168585266002815
0.28804441533962977,0.4045953652974711
0.2913831704832789,0.4076222693520929
0.2947606255124859,0.41061265356364524
0.29817722900196736,0.41369847425284006
0.30163343472591975,0.41687582732478845
0.30512970171828707,0.4199918341799672
0.30866649433372745,0.42318142434630623
0.3122442823092858,0.42656090706104255
0.3158635408267819,0.42981924651020975
0.31952475057592133,0.4331951736051846
0.32322839781813806,0.4366327916019498
0.3269749744511768,0.43998412722614405
0.33076497807442423,0.44361526455084255
0.3345989120549975,0.4470527038924443
0.3384772855945983,0.45064167618998124
0.34240061379714254,0.45424583980430605
0.34636941773717345,0.45781778083666314
0.3503842245290676,0.46147105278023764
0.3544455673970435,0.46511580512029543
0.3585539857459817,0.46899525013056265
0.36271002523306484,0.4728146904349969
0.3669142378402494,0.47663470994538776
0.3711671819475767,0.48059675301888366
0.37546942240733366,0.48466274159711
0.37982153061907364,0.4887987199201259
0.3842240846055061,0.49279353157390304
0.38867766908926676,0.49696172507823855
0.393182875570577,0.5011322282423146
0.39774030240580366,0.5054195425878365
0.40235055488692933,0.509737333043158
0.4070142453219439,0.5140788045146657
0.4117319931161679,0.5183924516610334
0.4165044248545185,0.5227654249669671
0.42133217438472886,0.5273398830977499
0.4262158829015325,0.5319512762150401
0.43115619903182284,0.5365060974863305
0.43615377892080054,0.5413100169685948
0.441209286319119,0.5460929478638703
0.4463233926710397,0.5510900280617463
0.4514967772036102,0.556085587723641
0.4567301270168747,0.5612241734651796
0.4620241371751313,0.5663839409052971
0.46737951079924633,0.5716154653542882
0.47279695916003905,0.5770540986059199
0.4782772017727485,0.5823828614462127
0.4838209664925957,0.58791883078688
0.48942898961145315,0.5936666825424713
0.49510201595563513,0.59943870166499
0.5008407989848213,0.6053493723906603
0.5066461008921268,0.611405184586598
0.5125186927053332,0.6174077068724253
0.5184593543892912,0.62354774434959
0.5244688749495119,0.6297992732209882
0.5305480525369574,0.6362844210619945
0.5366976945540476,0.642788616166319
0.5429186177618943,0.6494769340836333
0.5492116483887789,0.6561177682520996
0.5555776222398878,0.6628300524202464
0.5620173848083188,0.6697798511003268
0.5685317913873753,0.6766175880656266
0.5751217071841613,0.6836361893350077
0.5817880074344935,0.6906055350289445
0.5885315775191451,0.6976750300546347
0.595353313081437,0.7048097841357919
0.6022541201461928,0.7121520085340014
0.6092349152400711,0.7194237761264027
0.6162966255132942,0.7266182594726788
0.6234401888627864,0.7340419014233607
0.6306665540567405,0.7414480094097124
0.6379766808606282,0.7486611661242415
0.6453715401646701,0.7561703104272353
0.6528521141127848,0.7635983215927922
0.6604193962330305,0.7710063998468072
0.6680743915695615,0.7784412741092164
0.675818116816111,0.785887167915752
0.6836516004510238,0.7935009028815145
0.6915758828738525,0.8007047604448655
0.6995920165435374,0.8080383075532497
0.707701066118189,0.8152975411308901
0.7159041085964888,0.8224682391551408
0.7242022334607315,0.8293386873078663
0.732596542821523,0.8363661736629495
0.741088151564157,0.8434231712625403
0.7496781874966877,0.8502495012586708
0.7583677914997191,0.8569929855339217
0.7671581176779302,0.8639231421462872
0.7760503335133571,0.8707136075951667
0.7850456200204509,0.8772756015403622
0.794145171902934,0.8839993712231451
0.8033501977124734,0.8906194953533404
0.8126619200091946,0.8973050369683679
0.822081575524054,0.9041443412752658
0.8316104153230961,0.9106884311972838
0.8412497049736118,0.9172278008292313
0.8510007247122247,0.9236331075781627
0.8608647696149244,0.9298018065048244
0.8708431497690724,0.9357363675023388
0.880937190447399,0.9415161944594642
0.8911482322840202,0.9472114779144487
0.9014776314524917,0.9526669973497416
0.9119267598459299,0.9581949863979482
0.9224970052592174,0.9635064009514307
0.9331897715733238,0.9688496176132331
0.9440064789417604,0.9742302444105364
0.9549485639791966,0.9793146221051023
0.9660174799522646,0.9840398220329252
0.9772146969725725,0.9881107995214405
0.9885417021919574,0.9919836455370818
1.0,0.9999832000537598


==> data/ELD/RMIA/LSTM-offline/total/roc_SMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,2.2474555393185396e-05
6.177187597338488e-05,2.283632011928504e-05
6.248788072006888e-05,2.3202278100923528e-05
6.321218475812448e-05,2.357247794259639e-05
6.394488428556937e-05,2.394696881217933e-05
6.468607661546321e-05,2.4325800447458405e-05
6.543586018883229e-05,2.4709023162735934e-05
6.619433458774387e-05,2.5096687855512968e-05
6.696160054853215e-05,2.54888460132492e-05
6.773775997517745e-05,2.588554972020124e-05
6.852291595284057e-05,2.628685166434017e-05
6.9317172761554e-05,2.6692805144349258e-05
7.012063589007177e-05,2.7103464076702784e-05
7.09334120498799e-05,2.7518883002826937e-05
7.17556091893692e-05,2.793911709634369e-05
7.258733650817246e-05,2.836422217039869e-05
7.342870447166758e-05,2.8794254685073974e-05
7.42798248256491e-05,2.9229271754886753e-05
7.514081061116962e-05,2.9669331156375017e-05
7.601177617955322e-05,3.011449133577108e-05
7.689283720758305e-05,3.05648114167641e-05
7.778411071286482e-05,3.102035120835256e-05
7.868571506936843e-05,3.148117121278774e-05
7.959777002314978e-05,3.194733263360932e-05
8.05203967082547e-05,3.241889738377406e-05
8.145371766280736e-05,3.289592809387875e-05
8.239785684528512e-05,3.337848812047849e-05
8.335293965098187e-05,3.386664155450128e-05
8.43190929286625e-05,3.4360453229760264e-05
8.529644499741017e-05,3.485998873156463e-05
8.628512566366886e-05,3.536531440543018e-05
8.728526623848371e-05,3.58764973658911e-05
8.829699955494083e-05,3.639360550541363e-05
8.932045998580959e-05,3.691670750341322e-05
9.03557834613892e-05,3.744587283537614e-05
9.140310748756223e-05,3.798117178208679e-05
9.246257116405733e-05,3.8522675438962066e-05
9.353431520292377e-05,3.9070455725493804e-05
9.461848194721992e-05,3.962458539480072e-05
9.571521538991856e-05,4.018513804329114e-05
9.682466119303115e-05,4.0752188120437575e-05
9.794696670695385e-05,4.132581093866473e-05
9.908228099003788e-05,4.1906082683352124e-05
0.00010023075482838654,4.249308042295255e-05
0.00010139254075588153,4.308688211922776e-05
0.00010256779307444219,4.3687566637603216e-05
0.00010375666787451859,4.4295213757642265e-05
0.00010495932305582277,4.4909904183642184e-05
0.00010617591834830001,4.553171955535277e-05
0.00010740661533334334,4.616074245881936e-05
0.00010865157746525384,4.6797056437351394e-05
0.00010991097009294972,4.744074600261817e-05
0.0001111849604819271,4.809189664587328e-05
0.00011247371783647519,4.8750594849308976e-05
0.00011377741332214914,4.9416928097542316e-05
0.00011509622008850323,5.0090984889234414e-05
0.00011643031329208767,5.077285474884424e-05
0.00011777987011971193,5.146262823851886e-05
0.0001191450698119776,5.2160396970121314e-05
0.00012052609368708426,5.286625361739805e-05
0.00012192312516491107,5.358029192828731e-05
0.0001233363497913776,5.4302606737370194e-05
0.00012476595526308696,5.503329397846611e-05
0.00012621213145225474,5.577245069737407e-05
0.00012767507043192657,5.652017506476189e-05
0.0001291549665014884,5.727656638920462e-05
0.00013065201621247213,5.804172513037408e-05
0.00013216641839466052,5.8815752912381474e-05
0.00013369837418249466,5.9598752537274474e-05
0.00013524808704178755,6.039082799869085e-05
0.0001368157627967472,6.119208449567022e-05
0.00013840160965731315,6.200262844662615e-05
0.00014000583824680976,6.282256750347998e-05
0.00014162866162991988,6.365201056595849e-05
0.0001432702953409831,6.449106779605744e-05
0.00014493095741262166,6.533985063267272e-05
0.00014661086840469845,6.619847180640085e-05
0.00014831025143361044,6.706704535451143e-05
0.00015002933220192182,6.79456866360928e-05
0.00015176833902834055,6.877130980661879e-05
0.00015352750287804228,6.947497534649948e-05
0.000155307057393346,7.064228231482094e-05
0.00015710723892474503,7.245920972093066e-05
0.00015892828656229778,7.429719733650716e-05
0.00016077044216738237,7.615648927280185e-05
0.00016263395040481922,7.803733247058693e-05
0.00016451905877536624,7.993997673295299e-05
0.00016642601764859036,8.186467475848617e-05
0.00016835508029612023,8.381168217483027e-05
0.00017030650292528443,8.578125757263787e-05
0.0001722805447131394,8.777366253991474e-05
0.00017427746784089192,8.978916169676263e-05
0.00017629753752872057,9.182802273052459e-05
0.0001783410220710008,9.389051643133766e-05
0.00018040819287193827,9.597691672809779e-05
0.00018249932448161524,9.808750072484154e-05
0.00018461469463245476,0.00010022254873754933
0.0001867545842761076,0.00010238234433137569
0.00018891927762076664,0.0001045671743583106
0.00019110906216891378,0.00010677732899527773
0.0001933242287555045,0.00010901310178267394
0.00019556507158659492,0.0001112747896633559
0.00019783188827841644,0.00011356269302207809
0.0002001249798969037,0.00011587711572538849
0.00020244465099768038,0.00011821836516198634
0.00020479120966650856,0.00012058675228354781
0.0002071649675602069,0.00012298259164602473
0.0002095662399480433,0.00012540620145142238
0.0002119953457536071,0.00012785790359006122
0.00021445260759716674,0.00013033802368332838
0.00021693835183851843,0.0001328468911269252
0.00021945290862033137,0.00013538483913461548
0.0002219966119119955,0.00013795220478248112
0.0002245697995539774,0.00014054932905369077
0.0002271728133026905,0.00014317655688378725
0.0002298059988758851,0.00014583423720649995
0.0002324697059985648,0.0001485227230000883
0.00023516428844943486,0.00015124237133422227
0.00023789010410788932,0.00015399354341740653
0.00024064751500154242,0.00015677660464495408
0.00024343688735431105,0.00015959192464751589
0.00024625859163505465,0.00016243987734017342
0.00024911300260677886,0.00016532084097209968
0.0002520004993764092,0.00016823519817679638
0.0002549214654451423,0.00017118333602291302
0.0002578762887593801,0.00017416564606565534
0.0002608653617622548,0.00017718252439878935
0.00026388908144575103,0.00018023437170724835
0.0002669478494034321,0.0001833215933203497
0.00027004207188377727,0.0001864445992656283
0.0002731721598441376,0.00018960380432329435
0.000276338529005317,0.00019279962808132188
0.00027954159990678566,0.0001960324949911763
0.0002827817979625341,0.00019930283442418754
0.0002860595535175742,0.00020261108072857685
0.000289375301905095,0.00020595767328714437
0.0002927294835042816,0.0002093430565756257
0.00029612254379880347,0.0002127676802217245
0.00029955493343598134,0.00022601613516882627
0.0003030271082866396,0.00023205237760150912
0.0003065395295056527,0.00023815858679763954
0.00031009266359319264,0.0002443355737498244
0.00031368698245668765,0.0002505841588509772
0.00031732296347349763,0.00025690517200327765
0.00032100108955431715,0.00026329945272839464
0.00032472184920731285,0.0002697678502789872
0.00032848573660300434,0.00027631122375149704
0.0003322932516398972,0.00028293044220024916
0.0003361449000108765,0.00028962638475287476
0.0003400411932703706,0.0002963999407270722
0.00034398264890229247,0.000303252009748721
0.00034796979038876914,0.000310183501871365
0.0003520031472796679,0.0003171953376970813
0.0003560832552629278,0.00032428844849874855
0.000360210656235707,0.000331463776343734
0.00036438589837635443,0.0003387222742190133
0.0003686095362172158,0.00034606490615774155
0.00037288213071828336,0.0003534926473672898
0.00037720424934169976,0.0003610064843587675
0.00038157646612712486,0.000368607415078045
0.00038599936176797673,0.00037629644903829513
0.00039047352368855597,0.0003840746074540714
0.0003949995461220643,0.00039194292337693963
0.000399578030189527,0.00039990244183268247
0.00040420958397963103,0.00040795421996009417
0.0004088948226294864,0.00041609932715138125
0.00041363436840632776,0.0016668311148842867
0.00041842885079015847,0.0016837962063963028
0.0004232789065573553,0.0017009579421879222
0.00042818517986524155,0.0017183186015850584
0.0004331483223376403,0.0017329996962728786
0.00043816899315141946,0.0017468055619097264
0.00044324785912404005,0.0017627980840653735
0.00044838559480211905,0.0017789759773400686
0.0004535828825510191,0.003772917177517142
0.00045884041264547613,0.0038051397235890775
0.0004641588833612782,0.0038377357648086696
0.0004695390010680063,0.0038688573498057268
0.0004749814803228505,0.003898181818900367
0.0004804870439655134,0.003927846191207186
0.0004860564232142139,0.003957854406582464
0.0004916903577628031,0.003988210450549793
0.0004973895958790067,0.004018918354829417
0.0005031548945038057,0.0040499821978737085
0.0005089870193519685,0.0040814061054088285
0.0005148867450137498,0.004113194250982699
0.0005208548550577665,0.0041453508565193024
0.0005268921421350677,0.004177880192879419
0.0005329994080844093,0.004210786580427853
0.0005391774640387505,0.004244074389607241
0.0005454271305329836,0.004277748041518514
0.0005517492376129129,0.004311812008508075
0.0005581446249454966,0.004346270814761802
0.0005646141419303673,0.004381129036905915
0.0005711586478126435,0.0044163913046148225
0.0005777790117970507,0.004452062301226011
0.0005844761131633638,0.004491700233246894
0.0005912508413831881,0.004535730781359644
0.0005981040962380944,0.005335601836465667
0.0006050367879391225,0.0053818747115770005
0.0006120498372476703,0.005428683940776667
0.0006191441755977848,0.005472085336138714
0.0006263207452198692,0.0055027143855071094
0.0006335804992658254,0.005536856643878737
0.0006409244019356456,0.0055803907363078135
0.0006483534286054727,0.0056223662243711885
0.0006558685659571436,0.005662123121376808
0.0006634708121092351,0.005702340845037292
0.0006711611767496287,0.005744216106237971
0.0006789406812696112,0.005786946919267744
0.0006868103588995307,0.00583017302994676
0.000694771254846024,0.005873900179325657
0.0007028244264308353,0.005918134175000233
0.0007109709432312439,0.0059628808918827814
0.0007192118872221193,0.006008010120779153
0.0007275483529196233,0.00605171812370193
0.0007359814475265771,0.006098707099515646
0.0007445122910795143,0.006146240729821301
0.0007531420165974376,0.006194325327770236
0.0007618717702322999,0.006242967279690234
0.0007707027114212304,0.006292173045933723
0.0007796360130405236,0.0063419491617358
0.0007886728615614156,0.006392302238082205
0.0007978144572076629,0.006443238962587357
0.0008070620141149507,0.006490656424927807
0.0008164167604921472,0.0065375746998368066
0.0008258799387844272,0.006585036809735626
0.0008354528058382871,0.0066330490582766615
0.0008451366330684721,0.006681617822178655
0.0008549327066268384,0.0067307495520736085
0.0008648423275731727,0.006789812308577373
0.0008748668120479914,0.006851754476962531
0.0008850074914473438,0.006914414623972828
0.00089526571259964,0.006979263930079677
0.0009056428379445294,0.007052556937406881
0.0009161402457138521,0.007122421923625874
0.0009267593301146883,0.007193096722740646
0.0009375015015145289,0.007264590721383355
0.0009483681866285928,0.007336913414987663
0.0009593608287093146,0.007410074409049866
0.0009704808877380307,0.007484083420404653
0.0009817298406188842,0.007558950278515626
0.00099310918137498,0.007634684926780809
0.0010046204213468132,0.007711297423853269
0.001016265089392995,0.007788797944977039
0.0010280447320933097,0.00787486206413995
0.0010399609139541202,0.00796799240319368
0.0010520152176161591,0.008123705283967383
0.0010642092440647246,0.008290991195482305
0.001076544612842316,0.008460216136771068
0.0010890229622637305,0.008631402583345374
0.001101645949633657,0.008804573271233124
0.001114415251466788,0.008979751199998057
0.0011273325637104871,0.009156959635794446
0.0011403996019700331,0.009336222114457159
0.0011536181017364785,0.009500974959168254
0.0011669898186171474,0.009656204340657186
0.0011805165285688054,0.009813233003327393
0.0011942000281335325,0.009972081802848969
0.0012080421346773289,0.01013277183663242
0.0012220446866314887,0.010295324446630704
0.0012362095437367692,0.010459761222173758
0.0012505385872903913,0.010634209493776988
0.0012650337203959038,0.010831981419369249
0.0012796968682159415,0.011002427013761477
0.001294529978227916,0.011159145515268611
0.0013095350204826678,0.011398416156102719
0.0013247139878661174,0.011572009583347271
0.0013400688963639508,0.011724664507362679
0.001355601785329369,0.011879088871733865
0.0013713147177539455,0.012035303186242572
0.001387209780541621,0.012187937212326038
0.001403289084785873,0.012317843320937745
0.0014195547660501016,0.012449255185832933
0.0014360089846512606,0.012575596593280775
0.0014526539259467812,0.012694700760706787
0.0014694918006248172,0.01281202517367171
0.0014865248449978572,0.012931068804500834
0.0015037553212997384,0.013051116157548054
0.001521185517986105,0.01317216960624148
0.0015388177500383464,0.013290167603066847
0.001556654359271062,0.013389964181514714
0.0015746977146430866,0.013490917513302919
0.001592950212572123,0.013593041006489254
0.0016114142772530198,0.013708878055717705
0.0016300923609797412,0.013862170009680649
0.0016489869444710648,0.014022675120865377
0.001668100537200059,0.014172642825910539
0.0016874356777273757,0.014320560758492534
0.001706994934038408,0.014455870195267614
0.001726780903884356,0.014586693185530464
0.0017467962151272458,0.014697061313484592
0.0017670435260889468,0.01480398980594605
0.0017875255259042354,0.014912147934587111
0.0018082449348779518,0.015010623399224089
0.0018292045048462937,0.01512343143715102
0.0018504070195423021,0.015237547045705313
0.0018718552949655793,0.015348111108925921
0.0018935521797562953,0.01545754615242865
0.0019155005555735278,0.015579100297926283
0.0019377033374779887,0.015689858052657997
0.0019601634743191855,0.015783054901480964
0.001982883949127071,0.015866001712951366
0.002005867779508234,0.01594990997022213
0.002029118018046678,0.016034557888949297
0.002052637752709252,0.016117325567747334
0.0020764301072557748,0.016233319315555248
0.0021004982416539153,0.016336215782905762
0.0021248453524988827,0.016411764553584014
0.0021494746734379805,0.01649521164318054
0.00217438947560008,0.01658460945849111
0.0021995930680300748,0.01667651529612629
0.0022250887981283695,0.016759323235087054
0.002250880052095462,0.01682642613869851
0.00227697025538168,0.016901145676782397
0.0023033628731421313,0.016981311512785147
0.002330061410696925,0.017063318831690825
0.002357069413996728,0.01714672453294176
0.0023843904700937206,0.01724362839198428
0.002412028207618007,0.017350968368233466
0.00243998629725955,0.017460393018976138
0.0024682684522556926,0.017566576351828185
0.0024968784288843266,0.01765388400224044
0.0025258200269627847,0.017733977667991018
0.002555097090352507,0.017816111648683918
0.0025847135074695635,0.01790031766753517
0.002614673211801092,0.019980269432413145
0.00264498018242772,0.020099595674605418
0.002675638444552045,0.020215745620528202
0.0027066520700332413,0.020343273927398906
0.0027380251779278576,0.020468084830190622
0.0027697619350368907,0.02058084387666844
0.002801866556459195,0.02070691484742109
0.002834343306151309,0.020837548510023285
0.0028671964974937695,0.020975063904148723
0.0029004304938639917,0.02110232787232517
0.002934049709215787,0.021225578048434873
0.0029680586086656023,0.02134973161436055
0.003002461709085549,0.02146084879870005
0.0030372635797033115,0.021576186020317707
0.0030724688427090033,0.021684923777987093
0.003108082173869064,0.02179375790109871
0.0031441083031472647,0.0219058016210871
0.00318055201533292,0.02202123623302174
0.0032174181506763717,0.022139301521455677
0.003254711605531848,0.022258735317897585
0.003292437333007769,0.02237955348487737
0.0033306003436245884,0.022502312852883476
0.003369205705980267,0.022628705611999915
0.003408258547423452,0.02276023282161237
0.0034477640547344642,0.022897147005841716
0.0034877274748141775,0.02304415940700478
0.003528154115380883,0.023180633340159847
0.0035690493456752297,0.023313326171864615
0.0036104185971733375,0.023443292441492868
0.0036522673643081755,0.023567512466832963
0.0036946012051993025,0.023696010567812117
0.003737425742391064,0.023837109007485507
0.0037807466635993493,0.023966016482278224
0.0038245697224669993,0.024093186386230925
0.0038689007393279753,0.024249303536376714
0.003913745601980384,0.024399953369043374
0.0039591102664684585,0.02454820157333169
0.004005000757873611,0.024698482633316848
0.004051423171114647,0.02485050561793341
0.0040983836717572615,0.025004290718025263
0.004145888496832911,0.025161653054589523
0.004193943955667186,0.025322030984426314
0.004242556430717777,0.025467588192093788
0.004291732378422158,0.025620392135990037
0.004341478330055092,0.025774445637627853
0.004391800892596086,0.025914102539832527
0.004442706749606883,0.026070412787657947
0.004494202662119142,0.02622788159504593
0.0045462954695324,0.026370379012832464
0.004598992090522438,0.026509468512280608
0.004652299523960189,0.026650170213726017
0.004706224849841282,0.02678923881966196
0.004760775230226368,0.026931405710585145
0.00481595791019235,0.0270738049656636
0.004871780218794631,0.027229507828406975
0.004928249570040513,0.027372846176197417
0.004985373463873894,0.02751497720274836
0.005043159487171359,0.027674202110743028
0.005101615314749833,0.02783856218913235
0.005160748710385908,0.028004964500221587
0.005220567527846975,0.028178988486199374
0.005281079711934331,0.028349486520649742
0.005342293299538352,0.028520123197575957
0.005404216420705915,0.02870818228587489
0.00546685729972018,0.02886909811908442
0.0055302242561929005,0.02903119012750644
0.005594325706169377,0.02919455762954194
0.005659170163246243,0.0293637277000253
0.005724766239702178,0.029525137161841842
0.005791122647641758,0.029705854503707867
0.005858248200152536,0.02988633410047458
0.005926151812475552,0.030066410908746826
0.005994842503189409,0.030244609514842348
0.006064329395408062,0.030408724130378456
0.006134621717992506,0.030566345309109122
0.0062057288067765,0.03072958424898265
0.0062776601058065,0.030911949142394052
0.006350425168595962,0.031081219164335715
0.00642403365939419,0.03126773664888964
0.006498495354469888,0.031454385920800146
0.006573820143409586,0.03164319866536787
0.006650018030431118,0.031831373831373806
0.006727099135712337,0.03202118116059231
0.006805073696735206,0.032206827933851004
0.0068839520696454964,0.0323849867199417
0.006963744730628222,0.032565246104724783
0.007044462277299037,0.03275894361224892
0.007126115430111745,0.03297484319160924
0.007208715033782135,0.033172970165208246
0.007292272058728313,0.03336862819656905
0.007376797602527731,0.03355264067432466
0.007462302891391108,0.03373976413590882
0.007548799281653432,0.03393796436622258
0.007636298261282241,0.034146732232680235
0.0077248114514034,0.03434609489129346
0.007814350607844541,0.03454603459565118
0.00790492762269642,0.03475184575759603
0.007996554525892346,0.03496463514985043
0.008089243486805939,0.03517172335009947
0.008183006815867389,0.035380542454287504
0.008277856966198472,0.03560050628340699
0.00837380653526649,0.03579524927228818
0.008470868266557402,0.03597657496997792
0.008569055051268348,0.036174305383287295
0.008668379930019773,0.036370575797963677
0.008768856094587427,0.03656695377356769
0.008870496889654403,0.03676491243869269
0.00897331581458352,0.03697455304560534
0.009077326525210223,0.03720108464027088
0.009182542835656282,0.03741635700569953
0.009288978720164497,0.037658933924863906
0.009396648314954691,0.03790366992061344
0.009505565920101192,0.03813123342333336
0.009615746001432095,0.03837587123182229
0.009727203192450537,0.03862526746135994
0.009839952296278227,0.038871535524121516
0.009954008287621519,0.03910527823079305
0.010069386314760271,0.039330189825717135
0.010186101701559752,0.0395798592504714
0.010304169949505875,0.03983870013595302
0.01042360673976401,0.04009199266357655
0.010544427935261684,0.04035299360077232
0.010666649582795389,0.04060351740235822
0.010790287915161836,0.04086438062250867
0.01091535935331391,0.041124856878497644
0.011041880508541602,0.041389611708455835
0.011169868184678225,0.041660825819223285
0.011299339380332217,0.04191875798824233
0.011430311291144786,0.04218918155005051
0.011562801312073753,0.042497395993381835
0.011696827039703846,0.042745701575916804
0.01183240627458378,0.042983019886507254
0.011969557023590427,0.043234339451629404
0.012108297502320394,0.04351035818771985
0.012248646137509308,0.04378595265329197
0.012390621569479156,0.044084758031816156
0.012534242654613994,0.04440080004147173
0.01267952846786434,0.0446894671489226
0.012826498305280598,0.04498521852219193
0.012975171686575868,0.04528650310120964
0.013125568357718427,0.045597367510005496
0.013277708293554291,0.045912836482096514
0.013431611700460153,0.04623538020979073
0.013587299019027091,0.04655454391613541
0.013744790926775366,0.04687069012977288
0.013904108340900697,0.047214295230552025
0.014065272421052363,0.04752286381104322
0.014228304572143519,0.04786447803088471
0.014393226447194065,0.048204673830080605
0.014560059950206485,0.04853548965999145
0.014728827239075018,0.04889030650791031
0.014899550728528537,0.049218438243783504
0.015072253093107555,0.04956529364987121
0.01524695727017573,0.04994317721633522
0.015423686462966274,0.050293125433498995
0.01560246414366368,0.050687173603139166
0.015783314056521166,0.05103227223974839
0.01596626022101425,0.05139700027087037
0.01615132693503091,0.05177189915672507
0.01633853877809862,0.052168183905972276
0.016527920614648955,0.05255818037765018
0.0167194975973199,0.05293451608176976
0.016913295170296487,0.05331101916043972
0.01710933907269015,0.05366809064256284
0.01730765534195726,0.0540669953560541
0.01750827031735725,0.05445397969868785
0.017711210643450888,0.054881174382200484
0.017916503273639015,0.05530748723043314
0.018124175473742375,0.05566551666280793
0.018334254825622908,0.05605564152283164
0.018546769230846995,0.05643416362524776
0.018761746914391215,0.05683762675359638
0.018979216428391014,0.05727460264251649
0.019199206655932846,0.057688571130615776
0.019421746814890263,0.05811901250327765
0.019646866461804465,0.0585090156423097
0.01987459549580984,0.05889762936092644
0.02010496416260499,0.059301919092280594
0.02033800305846982,0.05969553849014268
0.020573743134329137,0.06010288981385655
0.02081221569986339,0.06054972532205025
0.021053452427667062,0.061007867443534966
0.02129748535745521,0.06143384104096785
0.021544346900318843,0.06184350883128442
0.02179406984302956,0.062261606917020054
0.0220466873523941,0.06271129087774965
0.022302232979659387,0.0631449297784216
0.022560740664968614,0.0635478196156551
0.022822244741868985,0.06396284862018295
0.023086779941871697,0.06437835187497144
0.023354381399064792,0.06482217680904577
0.023625084654779475,0.06524719049502155
0.023898925662310503,0.0657045697426877
0.024175940791691306,0.0661981902640066
0.024456166834524465,0.066656865103821
0.024739641008868142,0.0671334703367674
0.025026400964179192,0.06757840715194256
0.025316484786313556,0.068033457122776
0.025609931002584595,0.06848659889440306
0.025906778586880088,0.06899504943410964
0.026207066964838526,0.06948290950122209
0.02651083601908539,0.06995377485756105
0.026818126094530156,0.07046243693707681
0.02712897800372467,0.07100110695867612
0.027443433032283655,0.07151521913127143
0.02776153294436801,0.07205420621986576
0.028083319988231725,0.07259862590609276
0.028408836901833042,0.07310120617226369
0.028738126918510663,0.07360813847705708
0.029071233772725785,0.0740864786426246
0.029408201705870638,0.07459287184249055
0.029749075472144403,0.07508485551649184
0.030093900344497212,0.07558685258334281
0.03044272212064303,0.07605794381067199
0.030795587129142266,0.07659606793687537
0.03115254223555488,0.07720645050654766
0.03151363484866479,0.07775789829566962
0.031878912926776456,0.07827881478923883
0.03224842498408442,0.07884209462351979
0.0326222200971167,0.07940899149741135
0.03300034791125285,0.07996274562190567
0.03338285864731761,0.08048609474439342
0.033769803108250916,0.08103263569491514
0.03416123268585528,0.08160737022182904
0.034557199367621395,0.0821887945671259
0.03495775574363275,0.08279084463778166
0.035362955013550426,0.0833688624905511
0.03577285099367873,0.08397605233682152
0.0361874981241128,0.0845758628752563
0.03660695147596903,0.08517517381655984
0.03703126675869927,0.08576541060260165
0.03746050032748993,0.08641899761745517
0.037894709190746674,0.08706279281424244
0.03833395101766601,0.08767940572926028
0.03877828414589457,0.08831737263998764
0.03922776758927719,0.08895261642647836
0.03968246104569482,0.08958024957732688
0.040142424904993215,0.09023167081633993
0.040607720257003654,0.09090105964374628
0.041078408899656464,0.09159762862425624
0.04155455334718875,0.09230417594360851
0.04203621683844714,0.09302805396756937
0.04252346334528682,0.09363301160919424
0.04301635758106795,0.09430425019704627
0.0435149650092505,0.09500714892648136
0.044019351852088745,0.09568777195524994
0.044529585099426554,0.09638600192493106
0.04504573251759458,0.09712325118404097
0.04556786265841064,0.09787231702318813
0.046096044868284336,0.09860907098658037
0.04663034929742731,0.09933376896759114
0.04717084690917017,0.10006238665911697
0.047717609489387455,0.10084775471147464
0.04827070965603183,0.10164189462871638
0.0488302208687788,0.10247812691458573
0.0493962174387832,0.10329392401367207
0.04996877453854884,0.10407461427505908
0.0505479682119124,0.10487676654122087
0.05113387538414326,0.10569640855586822
0.05172657387216019,0.1064893964086016
0.05232614239486662,0.10733630146178222
0.052932660583605615,0.10821022438381193
0.05354620899273607,0.10904877206102866
0.05416686911033152,0.1099092223998901
0.05479472336900287,0.11079167426135014
0.05542985515684669,0.11168742908918186
0.05607234882852033,0.1125531675940489
0.05672228971644543,0.11343475261818922
0.05737976414214134,0.1142881358342757
0.05804485942768978,0.115211243426798
0.05871766390733255,0.11610155459690612
0.05939826693920356,0.11706323821632043
0.060086758917196864,0.11795053031597169
0.0607832312829723,0.11886356471745219
0.06148777653810023,0.1197539564400226
0.062200488256347115,0.1206348658726725
0.06292146109610344,0.12151362063295265
0.06365079081295572,0.12237898075592415
0.06438857427240419,0.1232726603336558
0.06513490946272803,0.12422487700856544
0.0658898955079995,0.12527830229147224
0.06665363268124913,0.12623889953624753
0.06742622241778341,0.12721283157870594
0.06820776732865685,0.12824158614946174
0.06899837121430018,0.12935999201168683
0.0697981390783066,0.13041171735403403
0.07060717714137772,0.1315672937310014
0.07142559285543126,0.1326665111185303
0.07225349491787214,0.13371468994564747
0.07309099328602911,0.13479852909186063
0.07393819919175866,0.13587525722715743
0.07479522515621821,0.1370230977103549
0.07566218500481055,0.13822158623223446
0.07653919388230147,0.1394051496358623
0.0774263682681127,0.14058629874527823
0.07832382599179197,0.14176642146008325
0.07923168624866253,0.14292954116196482
0.08015006961565405,0.14409874597773592
0.08107909806731686,0.14533232159360787
0.08201889499202203,0.14655642133028626
0.08296958520834907,0.1477737951787005
0.08393129498166364,0.14902783707291017
0.08490415204088747,0.15027054862619482
0.0858882855954625,0.15160097143487938
0.08688382635251184,0.15289918791128962
0.08789090653419954,0.15420530691163628
0.08890965989529158,0.1555552300387105
0.08994022174092044,0.15690328845015694
0.09098272894455559,0.15836227490386276
0.09203731996618221,0.15975266198466523
0.09310413487069075,0.16119518140039654
0.09418331534647952,0.16261366570626548
0.0952750047242729,0.16406233117015848
0.09637934799615785,0.1655793121008608
0.09749649183484087,0.16708649272832582
0.0986265846131282,0.16859738364249283
0.09976977642363201,0.17002160953383322
0.10092621909870483,0.17160341442956853
0.10209606623060476,0.17323480164638436
0.10327947319189525,0.17487970431047112
0.10447659715608053,0.1764738081233271
0.10568759711848051,0.17812098331282317
0.10691263391734772,0.1798382321072034
0.10815187025522892,0.181662792030388
0.10940547072057435,0.18350888761610593
0.11067360180959745,0.18526489457160467
0.11195643194838795,0.18706688937894828
0.11325413151528127,0.18888857069397175
0.11456687286348727,0.1907702040726235
0.11589483034398118,0.19260716316948487
0.11723818032865997,0.194419374052282
0.11859710123376706,0.19623938340790922
0.11997177354358855,0.19818483749494145
0.12136237983442417,0.20012440378276852
0.12276910479883604,0.2020710945498887
0.12419213527017846,0.2040195342042414
0.12563166024741215,0.20603204352731636
0.12708787092020596,0.2080663233321877
0.12856096069432965,0.2100647962854912
0.130051125217341,0.2121051641493965
0.13155856240457053,0.21410509300857167
0.1330834724654076,0.21626854006548038
0.1346260579298911,0.2184473785085876
0.13618652367560827,0.22061608447854866
0.1377650769549055,0.22273151326844576
0.13936192742241435,0.22497479688936703
0.14097728716289676,0.22733872968175933
0.142611370719413,0.229680830938893
0.14426439512181588,0.23208520960088358
0.14593657991557576,0.23443383210955532
0.1476281471909391,0.23671129925717374
0.14933932161242533,0.23908290928248746
0.15107033044866555,0.2415252174398313
0.15282140360258709,0.24394559545826294
0.15459277364194784,0.24632121709997112
0.15638467583022478,0.2487491236461023
0.15819734815786016,0.2511731950666617
0.16003103137387018,0.25357925535837234
0.16188596901781993,0.25620846484107646
0.1637624074521689,0.2586358749776568
0.16566059589499152,0.26132083172496956
0.16758078645307686,0.26382926297902143
0.16952323415541215,0.2664736843121936
0.1714881969870541,0.269144187527731
0.17347593592339325,0.2718108722070484
0.1754867149648152,0.27448218667135105
0.1775208011717636,0.27714031205389106
0.1795784647002097,0.27999289480578243
0.18165997883753285,0.28273411351404076
0.18376562003881725,0.2855940328548968
0.18589566796356882,0.28836671165518885
0.18805040551285834,0.2911855419639111
0.1902301188668946,0.2940269418335298
0.19243509752303323,0.296930723159416
0.19466563433422632,0.29994930242277656
0.19692202554791735,0.30286130543168577
0.19920457084538712,0.3056761743154074
0.20151357338155584,0.30865036771947635
0.20384933982524642,0.3116144360222245
0.20621218039991446,0.3146254483703489
0.2086024089248505,0.3176553424596049
0.21102034285685967,0.32077469850817253
0.21346630333242453,0.32383010816155783
0.21594061521035676,0.32694403381810283
0.21844360711494284,0.32999773828957774
0.22097561147959033,0.3330411714745275
0.22353696459097966,0.33610450069554754
0.22612800663372795,0.3393452892770239
0.2287490817355704,0.3426042334875316
0.2314005380130654,0.3457814315944142
0.23408272761782944,0.34895902974140014
0.23679600678330787,0.3522208937030807
0.23954073587208793,0.35554091001490373
0.24231727942376008,0.358914550543417
0.24512600620333397,0.36230986518755326
0.24796728925021602,0.3657271922551034
0.2508415059277541,0.3691887534318672
0.2537490379733572,0.3726416838699397
0.2566902715491952,0.3760999629241403
0.25966559729348726,0.37974192728993356
0.26267541037238384,0.38345532674069094
0.26572011053245065,0.38715017432552984
0.26880010215376077,0.39078091502934714
0.2719157943036019,0.3945771654828099
0.2750676007908067,0.39841182223942784
0.2782559402207126,0.4021592862404579
0.28148123605075814,0.40603985554834987
0.28474391664672477,0.40998331408272815
0.28804441533962977,0.4139329414299008
0.2913831704832789,0.41799650339458916
0.2947606255124859,0.42193991184846713
0.29817722900196736,0.4260349122937341
0.30163343472591975,0.43018185931888375
0.30512970171828707,0.434356938652272
0.30866649433372745,0.43864186159981033
0.3122442823092858,0.4428152780843143
0.3158635408267819,0.44717997864212505
0.31952475057592133,0.451442944531799
0.32322839781813806,0.4557579190474995
0.3269749744511768,0.4601351125207615
0.33076497807442423,0.46457142009746794
0.3345989120549975,0.46909112620857557
0.3384772855945983,0.4733873326091141
0.34240061379714254,0.4777246946106618
0.34636941773717345,0.4822095245184089
0.3503842245290676,0.48690760822922996
0.3544455673970435,0.4916066718376883
0.3585539857459817,0.4963008654526407
0.36271002523306484,0.5012066660683875
0.3669142378402494,0.5059725583217065
0.3711671819475767,0.5107740382707904
0.37546942240733366,0.5156682530119884
0.37982153061907364,0.5203923620925178
0.3842240846055061,0.5251188175684172
0.38867766908926676,0.5299613536369912
0.393182875570577,0.5347932476677862
0.39774030240580366,0.5397824559627047
0.40235055488692933,0.544790600259239
0.4070142453219439,0.5498654756339161
0.4117319931161679,0.5547775158576893
0.4165044248545185,0.5597529158789316
0.42133217438472886,0.564734802057349
0.4262158829015325,0.5697184542604992
0.43115619903182284,0.574892270232196
0.43615377892080054,0.5799566998962059
0.441209286319119,0.5851191758669956
0.4463233926710397,0.5902523587864389
0.4514967772036102,0.595398392527492
0.4567301270168747,0.6007389169539936
0.4620241371751313,0.6057400187933208
0.46737951079924633,0.6109956833296684
0.47279695916003905,0.6163236446139118
0.4782772017727485,0.6215001135768474
0.4838209664925957,0.6267291992225045
0.48942898961145315,0.6319019185086597
0.49510201595563513,0.637066632415088
0.5008407989848213,0.6423978399291508
0.5066461008921268,0.6476015672130471
0.5125186927053332,0.6527909818789582
0.5184593543892912,0.6579221321049087
0.5244688749495119,0.6631389509182979
0.5305480525369574,0.6683415939394848
0.5366976945540476,0.673641053204477
0.5429186177618943,0.6788643312690483
0.5492116483887789,0.6840773524234202
0.5555776222398878,0.6893684968260163
0.5620173848083188,0.6946829595234887
0.5685317913873753,0.6999409877034748
0.5751217071841613,0.7051717363969456
0.5817880074344935,0.7105648043406079
0.5885315775191451,0.7159343134196116
0.595353313081437,0.721318009262707
0.6022541201461928,0.7266106063132527
0.6092349152400711,0.731938573026388
0.6162966255132942,0.7374081428358442
0.6234401888627864,0.7427877651849213
0.6306665540567405,0.748027460016166
0.6379766808606282,0.7534815136053641
0.6453715401646701,0.7587731735224863
0.6528521141127848,0.7641393454091958
0.6604193962330305,0.7696029914789018
0.6680743915695615,0.7749602573127448
0.675818116816111,0.7804780812336214
0.6836516004510238,0.7860851610516585
0.6915758828738525,0.7915817111773948
0.6995920165435374,0.7971017687413859
0.707701066118189,0.8027590983624375
0.7159041085964888,0.8085100224112296
0.7242022334607315,0.8143631685420478
0.732596542821523,0.820147164439951
0.741088151564157,0.826043686715485
0.7496781874966877,0.8320924797170541
0.7583677914997191,0.8381768633158284
0.7671581176779302,0.8442445011663369
0.7760503335133571,0.8502854058689199
0.7850456200204509,0.8563363961571536
0.794145171902934,0.8625532717448248
0.8033501977124734,0.8686219180423377
0.8126619200091946,0.8749704029330966
0.822081575524054,0.8811870411766385
0.8316104153230961,0.8875890496854388
0.8412497049736118,0.8937969967318742
0.8510007247122247,0.9003086203964438
0.8608647696149244,0.9067622803656841
0.8708431497690724,0.9132431106853559
0.880937190447399,0.9198215857823625
0.8911482322840202,0.9263817166658027
0.9014776314524917,0.9329027194367592
0.9119267598459299,0.9395898447477269
0.9224970052592174,0.946365432405155
0.9331897715733238,0.9532647080243682
0.9440064789417604,0.9602470289021354
0.9549485639791966,0.9670541866753318
0.9660174799522646,0.9741693807920079
0.9772146969725725,0.9816947843161425
0.9885417021919574,0.9899213798649692
1.0,0.9998824003763188


==> data/ELD/RMIA/LSTM-offline/total/roc_SeasonalityLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.004059714459127934
3.4319071974590426e-05,0.004060736878310604
3.4716868189265594e-05,0.004061771148468759
3.511927530450728e-05,0.004062817406968388
3.552634676578139e-05,0.0040638757927677
3.5938136638046256e-05,0.004064946446435589
3.6354699612933176e-05,0.004066029510170295
3.677609101601031e-05,0.0040671251278182954
3.720236681413066e-05,0.004068233444893409
3.7633583622865324e-05,0.004069354608596119
3.806979871402284e-05,0.004070488767833128
3.8511070023255685e-05,0.004071636073237133
3.895745615775501e-05,0.004072796677186832
3.940901640403448e-05,0.0040739707338271584
3.986581073580439e-05,0.00407515839908976
4.032789982193705e-05,0.004076359830713705
4.079534503452449e-05,0.004077575188266432
4.1268208457029516e-05,0.004078804633164945
4.174655289253135e-05,0.00408004832869725
4.223044187206672e-05,0.004081306440044042
4.271993966306776e-05,0.004082579134300645
4.321511127789762e-05,0.004083866580499202
4.371602248248502e-05,0.004085183414534345
4.422273980505897e-05,0.004086703566502066
4.473533054498463e-05,0.004088241338721843
4.525386278170167e-05,0.004089796935431995
4.577840538376616e-05,0.004091370563238188
4.6309028017997366e-05,0.004092962431140882
4.684580115873045e-05,0.004094572750563081
4.738879609717651e-05,0.004096158117050332
4.793808495089107e-05,0.004097737322504761
4.8493740673352334e-05,0.004099334832706838
4.9055837063650453e-05,0.004100950859828945
4.962444877628913e-05,0.004102585618502781
5.0199651331100794e-05,0.004104239325847864
5.0781521123276707e-05,0.00410591220150037
5.137013543351339e-05,0.004107604467642301
5.196557243827657e-05,0.004109316349030995
5.2567911220184194e-05,0.0041110480730289795
5.3177231778509664e-05,0.004112799869634165
5.379361503980698e-05,0.004114571971510395
5.441714286865888e-05,0.004116364614018344
5.5047898078549675e-05,0.00411817803524678
5.5685964442864085e-05,0.004120012476044184
5.633142670601352e-05,0.004121868180050739
5.698437059469136e-05,0.004123745393730687
5.764488282925873e-05,0.004125644366405069
5.8313051135262185e-05,0.004127565350284829
5.8988964255084936e-05,0.004129508600504319
5.9672711959733106e-05,0.0041314743751551825
6.0364385060758635e-05,0.004133462935320631
6.106407542232036e-05,0.004135474545110121
6.177187597338488e-05,0.004137509471694431
6.248788072006888e-05,0.0041395679853411475
6.321218475812448e-05,0.004141650359450558
6.394488428556937e-05,0.0041437568705919615
6.468607661546321e-05,0.0041458877985404066
6.543586018883229e-05,0.004148043426313842
6.619433458774387e-05,0.004150224040210713
6.696160054853215e-05,0.00415242992984798
6.773775997517745e-05,0.004154661388199585
6.852291595284057e-05,0.004156918711635366
6.9317172761554e-05,0.004159202199960418
7.012063589007177e-05,0.0041615121564549055
7.09334120498799e-05,0.004163848887914354
7.17556091893692e-05,0.004166212704690387
7.258733650817246e-05,0.0041686039207319454
7.342870447166758e-05,0.004171022853626994
7.42798248256491e-05,0.004172877009319479
7.514081061116962e-05,0.0041739347918559756
7.601177617955322e-05,0.004175004835268561
7.689283720758305e-05,0.004176087281674427
7.778411071286482e-05,0.004177182274838058
7.868571506936843e-05,0.004178289960190334
7.959777002314978e-05,0.004179410484847837
8.05203967082547e-05,0.004180543997632394
8.145371766280736e-05,0.0041816906490908445
8.239785684528512e-05,0.0041828505915150315
8.335293965098187e-05,0.004184023978962031
8.43190929286625e-05,0.004185210967274609
8.529644499741017e-05,0.004186411714101928
8.628512566366886e-05,0.004187626378920475
8.728526623848371e-05,0.0041888551230552466
8.829699955494083e-05,0.00419009810970118
8.932045998580959e-05,0.004191355503944819
9.03557834613892e-05,0.004192627472786245
9.140310748756223e-05,0.004193914185161258
9.246257116405733e-05,0.004195215811963809
9.353431520292377e-05,0.004196532526068702
9.461848194721992e-05,0.004197864502354551
9.571521538991856e-05,0.004199211917727009
9.682466119303115e-05,0.0042005749511422625
9.794696670695385e-05,0.004202412749905328
9.908228099003788e-05,0.00420483475370924
0.00010023075482838654,0.0042072848312310505
0.00010139254075588153,0.004209763307876374
0.00010256779307444219,0.0042122705128226365
0.00010375666787451859,0.004214806779062799
0.00010495932305582277,0.004217372443449581
0.00010617591834830001,0.0042199678467401995
0.00010740661533334334,0.004222593333641625
0.00010865157746525384,0.004225249252856367
0.00010991097009294972,0.0042279359571287855
0.0001111849604819271,0.004230653803291937
0.00011247371783647519,0.004233403152314973
0.00011377741332214914,0.004236184369351078
0.00011509622008850323,0.004238997823785966
0.00011643031329208767,0.0042418438892869465
0.00011777987011971193,0.004244722943852545
0.0001191450698119776,0.004247635369862711
0.00012052609368708426,0.004250581554129606
0.00012192312516491107,0.00425356188794897
0.0001233363497913776,0.0042565767671520986
0.00012476595526308696,0.004259626592158412
0.00012621213145225474,0.004262711768028636
0.00012767507043192657,0.004265832704518603
0.0001291549665014884,0.004268989816133668
0.00013065201621247213,0.004272183522183766
0.00013216641839466052,0.004275414246839102
0.00013369837418249466,0.004278682419186481
0.00013524808704178755,0.0042819884732863064
0.0001368157627967472,0.00428533284823022
0.00013840160965731315,0.004288715988199428
0.00014000583824680976,0.004292138342523687
0.00014162866162991988,0.004295600365740989
0.0001432702953409831,0.004299102517657923
0.00014493095741262166,0.004302645263410752
0.00014661086840469845,0.004306229073527183
0.00014831025143361044,0.0043098544239888615
0.00015002933220192182,0.004313521796294593
0.00015176833902834055,0.004317231677524286
0.00015352750287804228,0.00432098456040365
0.000155307057393346,0.004324780943369631
0.00015710723892474503,0.004328621330636616
0.00015892828656229778,0.004332048913266606
0.00016077044216738237,0.004335143734683149
0.00016263395040481922,0.004338274428522042
0.00016451905877536624,0.004341441410584562
0.00016642601764859036,0.0043446451014915784
0.00016835508029612023,0.004657173388140151
0.00017030650292528443,0.004661376136244647
0.0001722805447131394,0.004665627598874069
0.00017427746784089192,0.004669928340683944
0.00017629753752872057,0.0046752822701011856
0.0001783410220710008,0.004680982516455968
0.00018040819287193827,0.004686748835005951
0.00018249932448161524,0.0046925819916013665
0.00018461469463245476,0.004698482760969498
0.0001867545842761076,0.004704451926817581
0.00018891927762076664,0.0047104902819368934
0.00019110906216891378,0.004716598628308041
0.0001933242287555045,0.004722777777207478
0.00019556507158659492,0.004729028549315256
0.00019783188827841644,0.004735351774824022
0.0002001249798969037,0.004741748293549276
0.00020244465099768038,0.0047482189550409155
0.00020479120966650856,0.004754764618696068
0.0002071649675602069,0.004761386153873227
0.0002095662399480433,0.004768084440007718
0.0002119953457536071,0.004776205626520224
0.00021445260759716674,0.004783069922815424
0.00021693835183851843,0.004790013783939317
0.00021945290862033137,0.004797038132136764
0.0002219966119119955,0.004804143900342468
0.0002245697995539774,0.00481133203230488
0.0002271728133026905,0.004818603482711548
0.0002298059988758851,0.00482595921731591
0.0002324697059985648,0.004833563908305667
0.00023516428844943486,0.0048417907994418065
0.00023789010410788932,0.004850113049396359
0.00024064751500154242,0.004857830541582237
0.00024343688735431105,0.004865410196055494
0.00024625859163505465,0.004873077707154367
0.00024911300260677886,0.004880834093234866
0.0002520004993764092,0.004888680384456875
0.0002549214654451423,0.004896617622920979
0.0002578762887593801,0.004904646862806868
0.0002608653617622548,0.004912769170513346
0.00026388908144575103,0.004920985624799966
0.0002669478494034321,0.004929297316930306
0.00027004207188377727,0.004937705350816896
0.0002731721598441376,0.004945873166250066
0.000276338529005317,0.004953421790330316
0.00027954159990678566,0.004961057911359418
0.0002827817979625341,0.0049687825435243225
0.0002860595535175742,0.0049765967127675375
0.000289375301905095,0.004984501456923387
0.0002927294835042816,0.004992497825855848
0.00029612254379880347,0.005000586881597989
0.00029955493343598134,0.005008769698493021
0.0003030271082866396,0.005017047363336989
0.0003065395295056527,0.005025475611078534
0.00031009266359319264,0.005034195002129357
0.00031368698245668765,0.005043015460620373
0.00031732296347349763,0.005051938158035625
0.00032100108955431715,0.005060063223942432
0.00032472184920731285,0.0050673335883043855
0.00032848573660300434,0.005074688224275567
0.0003322932516398972,0.005082128108657656
0.0003361449000108765,0.005090180124242869
0.0003400411932703706,0.005098377925260846
0.00034398264890229247,0.005106670747910409
0.00034796979038876914,0.005115059693597956
0.0003520031472796679,0.005123545876496407
0.0003560832552629278,0.005132130423693185
0.000360210656235707,0.005140489326192781
0.00036438589837635443,0.005147311671850599
0.0003686095362172158,0.005154213096082567
0.00037288213071828336,0.005161194515497311
0.00037720424934169976,0.0051681729759539465
0.00038157646612712486,0.00517572494805155
0.00038599936176797673,0.00518335444303202
0.00039047352368855597,0.005191072372345018
0.0003949995461220643,0.005198879761042821
0.000399578030189527,0.005206777646059193
0.00040420958397963103,0.005214767076347123
0.0004088948226294864,0.005222849113018123
0.00041363436840632776,0.005231024829483175
0.00041842885079015847,0.005239295311595283
0.0004232789065573553,0.005247661657793697
0.00042818517986524155,0.005256124979249802
0.0004331483223376403,0.0052643207447415595
0.00043816899315141946,0.0052723833514013345
0.00044324785912404005,0.005280539412639719
0.00044838559480211905,0.005288790011699222
0.0004535828825510191,0.005297136244378338
0.00045884041264547613,0.005305579219177084
0.0004641588833612782,0.005312583914891999
0.0004695390010680063,0.005319696827789095
0.0004749814803228505,0.00532762043729247
0.0004804870439655134,0.005335635890242818
0.0004860564232142139,0.0053437442512078385
0.0004916903577628031,0.005352868467600972
0.0004973895958790067,0.005362613229474102
0.0005031548945038057,0.005372651254968613
0.0005089870193519685,0.005382805632343137
0.0005148867450137498,0.005393077710245372
0.0005208548550577665,0.005403089240637513
0.0005268921421350677,0.005412930018573514
0.0005329994080844093,0.005422884862070941
0.0005391774640387505,0.0054329550932765164
0.0005454271305329836,0.005443142049662117
0.0005517492376129129,0.005453497869983493
0.0005581446249454966,0.005464379164716504
0.0005646141419303673,0.005475249926382568
0.0005711586478126435,0.005486129104992065
0.0005777790117970507,0.00549713438538173
0.0005844761131633638,0.006175443440609671
0.0005912508413831881,0.006190726854648606
0.0005981040962380944,0.006206197007030108
0.0006050367879391225,0.00622439197007373
0.0006120498372476703,0.006242797832975896
0.0006191441755977848,0.006261417040300541
0.0006263207452198692,0.006280252064946801
0.0006335804992658254,0.0062993054084774765
0.0006409244019356456,0.006318579601451255
0.0006483534286054727,0.0063380772037588155
0.0006558685659571436,0.00635780080496282
0.0006634708121092351,0.006377753024641837
0.0006711611767496287,0.006402180279655492
0.0006789406812696112,0.006420212002108057
0.0006868103588995307,0.006438452732279158
0.000694771254846024,0.0064569048928007165
0.0007028244264308353,0.006475579315436961
0.0007109709432312439,0.006498876656931332
0.0007192118872221193,0.006522450097353497
0.0007275483529196233,0.00654328127543779
0.0007359814475265771,0.006564353910045012
0.0007445122910795143,0.006585670799924818
0.0007531420165974376,0.006606020246063387
0.0007618717702322999,0.006625090536019164
0.0007707027114212304,0.006644381871845959
0.0007796360130405236,0.0066638968157112675
0.0007886728615614156,0.006694156095224607
0.0007978144572076629,0.006713133684381393
0.0008070620141149507,0.0067323312449038344
0.0008164167604921472,0.006751751326504714
0.0008258799387844272,0.006771396508450826
0.0008354528058382871,0.006791269399905533
0.0008451366330684721,0.006810739132045082
0.0008549327066268384,0.006836225166848449
0.0008648423275731727,0.0068560553745781235
0.0008748668120479914,0.006875399239592024
0.0008850074914473438,0.00689550902813605
0.00089526571259964,0.006915851911495889
0.0009056428379445294,0.006936430591499708
0.0009161402457138521,0.006958663498118425
0.0009267593301146883,0.006981402999287914
0.0009375015015145289,0.007008009570203391
0.0009483681866285928,0.0070305929617785175
0.0009593608287093146,0.007053438119979783
0.0009704808877380307,0.007076548078973533
0.0009817298406188842,0.007099925908095465
0.00099310918137498,0.0071235747122583015
0.0010046204213468132,0.007147238073348795
0.001016265089392995,0.007169102995873794
0.0010280447320933097,0.007191218460308744
0.0010399609139541202,0.007213590267573842
0.0010520152176161591,0.0072360660391290795
0.0010642092440647246,0.007254659992851314
0.001076544612842316,0.00727684354026354
0.0010890229622637305,0.00729998198057299
0.001101645949633657,0.007323524304897423
0.001114415251466788,0.007344880952395437
0.0011273325637104871,0.007367585638372869
0.0011403996019700331,0.0074076178341312875
0.0011536181017364785,0.007432239546413584
0.0011669898186171474,0.007457025458516502
0.0011805165285688054,0.007477528103925391
0.0011942000281335325,0.007496777675572776
0.0012080421346773289,0.007519701689349503
0.0012220446866314887,0.007542891417942538
0.0012362095437367692,0.007566349941282133
0.0012505385872903913,0.007592375997378808
0.0012650337203959038,0.007615028534573014
0.0012796968682159415,0.007637977006896049
0.001294529978227916,0.0076613898862318685
0.0013095350204826678,0.007685635476578359
0.0013247139878661174,0.0077099707300272245
0.0013400688963639508,0.007734394911965298
0.001355601785329369,0.007757833617483686
0.0013713147177539455,0.00778291509702454
0.001387209780541621,0.007814622154903342
0.001403289084785873,0.007846696732848303
0.0014195547660501016,0.007879143090825758
0.0014360089846512606,0.007912076785693471
0.0014526539259467812,0.007946626798668827
0.0014694918006248172,0.007981346900259673
0.0014865248449978572,0.008012578257098217
0.0015037553212997384,0.008043592824581594
0.001521185517986105,0.008074966885397248
0.0015388177500383464,0.008106704606472734
0.001556654359271062,0.008142011412262947
0.0015746977146430866,0.008178740482166285
0.001592950212572123,0.00820963076721208
0.0016114142772530198,0.008245319155065193
0.0016300923609797412,0.008283771404300797
0.0016489869444710648,0.008318091585193905
0.001668100537200059,0.008345462164748414
0.0016874356777273757,0.008370959872080384
0.001706994934038408,0.008396440617536192
0.001726780903884356,0.00842231079206079
0.0017467962151272458,0.008456017294529019
0.0017670435260889468,0.008493698486406782
0.0017875255259042354,0.008533654776277072
0.0018082449348779518,0.008574907613885106
0.0018292045048462937,0.008623982130346377
0.0018504070195423021,0.008668800544570216
0.0018718552949655793,0.008701272250346241
0.0018935521797562953,0.008734064363251859
0.0019155005555735278,0.00878243916889462
0.0019377033374779887,0.008823901913872317
0.0019601634743191855,0.008858517044551267
0.001982883949127071,0.009441439312819112
0.002005867779508234,0.009481910313382707
0.002029118018046678,0.009520822925085593
0.002052637752709252,0.009558976274238783
0.0020764301072557748,0.009596236748203792
0.0021004982416539153,0.009633946394708331
0.0021248453524988827,0.009670439257841184
0.0021494746734379805,0.009711509070886044
0.00217438947560008,0.009767038501181362
0.0021995930680300748,0.00981363796413184
0.0022250887981283695,0.009861010672610178
0.002250880052095462,0.00990925752295262
0.00227697025538168,0.009958798104015992
0.0023033628731421313,0.0100106369678431
0.002330061410696925,0.010051699114250853
0.002357069413996728,0.0101085728298087
0.0023843904700937206,0.010161726287375692
0.002412028207618007,0.010217878966928585
0.00243998629725955,0.010261242453161071
0.0024682684522556926,0.010314118721291152
0.0024968784288843266,0.01037060117930889
0.0025258200269627847,0.010429114879234796
0.002555097090352507,0.010499187186208342
0.0025847135074695635,0.010573771352595348
0.002614673211801092,0.010652265220865343
0.00264498018242772,0.010731564337556712
0.002675638444552045,0.010807084424730221
0.0027066520700332413,0.010892220844832323
0.0027380251779278576,0.011022062592648364
0.0027697619350368907,0.011101742235406808
0.002801866556459195,0.011184184403782379
0.002834343306151309,0.011267300023272756
0.0028671964974937695,0.011343366368942311
0.0029004304938639917,0.011412780065051312
0.002934049709215787,0.011479763682666344
0.0029680586086656023,0.011547299904730184
0.003002461709085549,0.011612645179233291
0.0030372635797033115,0.011678257201150026
0.0030724688427090033,0.011747944259248622
0.003108082173869064,0.011824339267990713
0.0031441083031472647,0.011885245102745082
0.00318055201533292,0.011952081909925001
0.0032174181506763717,0.012024527765580818
0.003254711605531848,0.012084040195495058
0.003292437333007769,0.012147809848992927
0.0033306003436245884,0.012223400478188233
0.003369205705980267,0.012297437615935911
0.003408258547423452,0.012365522752827911
0.0034477640547344642,0.01243619636733456
0.0034877274748141775,0.012508018455602102
0.003528154115380883,0.012583733759039522
0.0035690493456752297,0.01266761837047967
0.0036104185971733375,0.012739454701052016
0.0036522673643081755,0.012818403575424816
0.0036946012051993025,0.012900303993183825
0.003737425742391064,0.012984311208404837
0.0037807466635993493,0.013053952875176921
0.0038245697224669993,0.013132124241936813
0.0038689007393279753,0.013221746910853243
0.003913745601980384,0.013300580604175497
0.0039591102664684585,0.013380418792579892
0.004005000757873611,0.013461845898784122
0.004051423171114647,0.013565337530341276
0.0040983836717572615,0.013655608693837399
0.004145888496832911,0.01374868711581213
0.004193943955667186,0.013827984536726406
0.004242556430717777,0.013916763865586388
0.004291732378422158,0.014009451158509873
0.004341478330055092,0.01412400775756959
0.004391800892596086,0.014235477796736304
0.004442706749606883,0.014338357212262537
0.004494202662119142,0.014440934270787556
0.0045462954695324,0.01453985801843343
0.004598992090522438,0.014648450024393678
0.004652299523960189,0.014750115153549162
0.004706224849841282,0.014849273002374045
0.004760775230226368,0.014953177955948216
0.00481595791019235,0.015059798329055693
0.004871780218794631,0.015173339705978594
0.004928249570040513,0.01528888169213465
0.004985373463873894,0.015401005767207269
0.005043159487171359,0.015521029270563567
0.005101615314749833,0.015637871629195808
0.005160748710385908,0.015742078823496927
0.005220567527846975,0.01584358160955298
0.005281079711934331,0.01594353000644051
0.005342293299538352,0.016050760515089094
0.005404216420705915,0.016156443533912178
0.00546685729972018,0.016274006896320276
0.0055302242561929005,0.016403432166443258
0.005594325706169377,0.016522722245706046
0.005659170163246243,0.01663937015040317
0.005724766239702178,0.016754468680511468
0.005791122647641758,0.01687600121047173
0.005858248200152536,0.01701398917030448
0.005926151812475552,0.017158654188959743
0.005994842503189409,0.01729765589771175
0.006064329395408062,0.01743602127034285
0.006134621717992506,0.01758010697296452
0.0062057288067765,0.01770591945653032
0.0062776601058065,0.017817623363308832
0.006350425168595962,0.017945770379224617
0.00642403365939419,0.01807157473611939
0.006498495354469888,0.018203144444397946
0.006573820143409586,0.018333805469469062
0.006650018030431118,0.018461313660674612
0.006727099135712337,0.018582418534205662
0.006805073696735206,0.018716053119799902
0.0068839520696454964,0.018870415455585817
0.006963744730628222,0.01901675052635423
0.007044462277299037,0.019166583789509743
0.007126115430111745,0.019308631503619743
0.007208715033782135,0.019441280761446356
0.007292272058728313,0.019572881196240944
0.007376797602527731,0.01971467515727593
0.007462302891391108,0.019871893077198652
0.007548799281653432,0.020017655627446583
0.007636298261282241,0.020171875917270515
0.0077248114514034,0.020322323395467464
0.007814350607844541,0.020499236924634144
0.00790492762269642,0.020657316820970068
0.007996554525892346,0.020805116625273273
0.008089243486805939,0.020952015853956223
0.008183006815867389,0.02114052537615438
0.008277856966198472,0.02130251235411486
0.00837380653526649,0.0214664892238715
0.008470868266557402,0.021635179380982784
0.008569055051268348,0.02179681582939629
0.008668379930019773,0.02197201618845757
0.008768856094587427,0.022159315009666457
0.008870496889654403,0.02233469821212931
0.00897331581458352,0.02248043986750279
0.009077326525210223,0.022659625302523786
0.009182542835656282,0.022841165794263818
0.009288978720164497,0.023037471668431585
0.009396648314954691,0.023233847776723205
0.009505565920101192,0.02342494732396086
0.009615746001432095,0.023631765960690932
0.009727203192450537,0.023823623602281636
0.009839952296278227,0.024004460187694716
0.009954008287621519,0.024184552541307438
0.010069386314760271,0.02436427895458333
0.010186101701559752,0.024553911042259492
0.010304169949505875,0.024753463862091197
0.01042360673976401,0.02493154662711338
0.010544427935261684,0.025123727567985248
0.010666649582795389,0.025296697781591205
0.010790287915161836,0.02548910928666267
0.01091535935331391,0.025689047077443843
0.011041880508541602,0.025903887969567652
0.011169868184678225,0.026110991657905657
0.011299339380332217,0.026334336646156843
0.011430311291144786,0.026513612332542475
0.011562801312073753,0.02672772551890632
0.011696827039703846,0.02694267360322893
0.01183240627458378,0.027163489448935773
0.011969557023590427,0.027380604954101672
0.012108297502320394,0.02761118418021562
0.012248646137509308,0.027833306501161427
0.012390621569479156,0.028048336609822744
0.012534242654613994,0.02825627716727786
0.01267952846786434,0.02846474035562535
0.012826498305280598,0.02867085842273253
0.012975171686575868,0.028871834869952116
0.013125568357718427,0.029082421827250803
0.013277708293554291,0.029284612429275148
0.013431611700460153,0.029504417515287863
0.013587299019027091,0.029717341439283534
0.013744790926775366,0.029947957183879253
0.013904108340900697,0.03018747689670172
0.014065272421052363,0.030452528936545892
0.014228304572143519,0.030709771592254853
0.014393226447194065,0.0309718938357537
0.014560059950206485,0.03125129373525049
0.014728827239075018,0.03151345443243204
0.014899550728528537,0.031768225438295654
0.015072253093107555,0.031990339639810336
0.01524695727017573,0.032244426985191886
0.015423686462966274,0.03250271144758242
0.01560246414366368,0.03276082138294343
0.015783314056521166,0.03304209472317203
0.01596626022101425,0.03332952465331216
0.01615132693503091,0.033573395854970135
0.01633853877809862,0.033838041056084164
0.016527920614648955,0.03412557045244356
0.0167194975973199,0.034400051839768894
0.016913295170296487,0.03470159830539666
0.01710933907269015,0.03500017369142925
0.01730765534195726,0.035298778528762266
0.01750827031735725,0.03556554706185695
0.017711210643450888,0.03586421920754668
0.017916503273639015,0.036137461913683354
0.018124175473742375,0.0364286733000427
0.018334254825622908,0.03669656668301308
0.018546769230846995,0.036966921367748456
0.018761746914391215,0.03723833047276937
0.018979216428391014,0.037524862886966284
0.019199206655932846,0.037828158184846875
0.019421746814890263,0.038125635718220065
0.019646866461804465,0.03847775158108338
0.01987459549580984,0.038805201193753476
0.02010496416260499,0.03911607677155408
0.02033800305846982,0.039436445925804774
0.020573743134329137,0.039788627912631526
0.02081221569986339,0.04009498185155726
0.021053452427667062,0.0404589948177738
0.02129748535745521,0.04078320868704558
0.021544346900318843,0.04109846603814371
0.02179406984302956,0.04140964188518085
0.0220466873523941,0.0417351011932367
0.022302232979659387,0.04206414985086316
0.022560740664968614,0.04241670431130902
0.022822244741868985,0.042739663871299946
0.023086779941871697,0.043103219475348765
0.023354381399064792,0.04344165478913624
0.023625084654779475,0.043787740787333156
0.023898925662310503,0.04415417221705631
0.024175940791691306,0.04450796535226277
0.024456166834524465,0.04483357882011241
0.024739641008868142,0.0451859004193226
0.025026400964179192,0.04554929976179708
0.025316484786313556,0.045920742736813604
0.025609931002584595,0.04628448586347422
0.025906778586880088,0.046597301952353676
0.026207066964838526,0.04691640839754489
0.02651083601908539,0.04727701265764981
0.026818126094530156,0.047659786863800284
0.02712897800372467,0.04805603552545098
0.027443433032283655,0.04842877245039828
0.02776153294436801,0.04885572744437362
0.028083319988231725,0.04925471712378455
0.028408836901833042,0.04966380407063557
0.028738126918510663,0.05005328319921817
0.029071233772725785,0.050441535880488796
0.029408201705870638,0.05084842683267554
0.029749075472144403,0.051256925327533086
0.030093900344497212,0.05169721139509551
0.03044272212064303,0.05216187846643803
0.030795587129142266,0.05255851051852376
0.03115254223555488,0.05299636128286993
0.03151363484866479,0.05342656507090553
0.031878912926776456,0.053851568537340896
0.03224842498408442,0.054277560394109116
0.0326222200971167,0.054697394392698294
0.03300034791125285,0.0551482070663384
0.03338285864731761,0.05566181827745355
0.033769803108250916,0.056198783653172234
0.03416123268585528,0.05669703031566409
0.034557199367621395,0.05714659862468137
0.03495775574363275,0.05761508723925115
0.035362955013550426,0.05809175447689295
0.03577285099367873,0.05859466754146001
0.0361874981241128,0.05911270230726793
0.03660695147596903,0.059619396210468266
0.03703126675869927,0.060114319288870476
0.03746050032748993,0.060656050305308504
0.037894709190746674,0.06121345538847369
0.03833395101766601,0.06174875147957527
0.03877828414589457,0.06231503556177261
0.03922776758927719,0.06289735149675776
0.03968246104569482,0.06350845925952518
0.040142424904993215,0.06409079363902134
0.040607720257003654,0.06465585668465182
0.041078408899656464,0.06521793871494044
0.04155455334718875,0.06580631034768611
0.04203621683844714,0.06634127559754792
0.04252346334528682,0.06692058386317365
0.04301635758106795,0.06751585024518014
0.0435149650092505,0.06810259923016727
0.044019351852088745,0.06871407633474033
0.044529585099426554,0.06937031976977921
0.04504573251759458,0.07002991825002161
0.04556786265841064,0.07071083876744375
0.046096044868284336,0.07137594802820743
0.04663034929742731,0.07201914719442355
0.04717084690917017,0.07270590634936383
0.047717609489387455,0.07335895995820145
0.04827070965603183,0.07402352338105103
0.0488302208687788,0.07465896297916079
0.0493962174387832,0.07535101237691666
0.04996877453854884,0.07603030168729866
0.0505479682119124,0.07675691112261378
0.05113387538414326,0.0774745816468914
0.05172657387216019,0.07817376919544605
0.05232614239486662,0.07888240371532389
0.052932660583605615,0.0796420332035912
0.05354620899273607,0.08042052875519126
0.05416686911033152,0.08120045871021583
0.05479472336900287,0.08198503656585629
0.05542985515684669,0.08279714574709372
0.05607234882852033,0.08353272912051424
0.05672228971644543,0.08432394504796403
0.05737976414214134,0.08515470456309349
0.05804485942768978,0.08597654493847119
0.05871766390733255,0.08678887759482186
0.05939826693920356,0.08757637116110141
0.060086758917196864,0.08844842475124862
0.0607832312829723,0.0893121434678209
0.06148777653810023,0.09015008048487357
0.062200488256347115,0.09105035482609933
0.06292146109610344,0.09191769215537304
0.06365079081295572,0.09286315723971998
0.06438857427240419,0.0938119486849683
0.06513490946272803,0.09474765526226128
0.0658898955079995,0.095649275822819
0.06665363268124913,0.09660490182075346
0.06742622241778341,0.09755152942026461
0.06820776732865685,0.09853512114892206
0.06899837121430018,0.09946741959385966
0.0697981390783066,0.10044516371292153
0.07060717714137772,0.10141799760788724
0.07142559285543126,0.10246646304190743
0.07225349491787214,0.10349464303475035
0.07309099328602911,0.1045334253311501
0.07393819919175866,0.10551014229498443
0.07479522515621821,0.10650312447552816
0.07566218500481055,0.10750621408471821
0.07653919388230147,0.1085334138595149
0.0774263682681127,0.10962632325902126
0.07832382599179197,0.11074158278471527
0.07923168624866253,0.11181526595002433
0.08015006961565405,0.11291588787650406
0.08107909806731686,0.11397520498161773
0.08201889499202203,0.11502614411810992
0.08296958520834907,0.11607913904784017
0.08393129498166364,0.11723467643822946
0.08490415204088747,0.11839183206580936
0.0858882855954625,0.11953699430734141
0.08688382635251184,0.12072160122558592
0.08789090653419954,0.12191735992472545
0.08890965989529158,0.12316246490326857
0.08994022174092044,0.12434509991639424
0.09098272894455559,0.12563094266580643
0.09203731996618221,0.1268850242089076
0.09310413487069075,0.1281708479468103
0.09418331534647952,0.12937563894233411
0.0952750047242729,0.13061721486703867
0.09637934799615785,0.13185844521884627
0.09749649183484087,0.1330643943934092
0.0986265846131282,0.13436370805890058
0.09976977642363201,0.13567469768768844
0.10092621909870483,0.13699081835782856
0.10209606623060476,0.13831026692744636
0.10327947319189525,0.1396626243625923
0.10447659715608053,0.14092709365510897
0.10568759711848051,0.1422565343341406
0.10691263391734772,0.1436005649103046
0.10815187025522892,0.14500252664300517
0.10940547072057435,0.14635951555843132
0.11067360180959745,0.14774673292446788
0.11195643194838795,0.14918774535468052
0.11325413151528127,0.15061899423669126
0.11456687286348727,0.15208854731433996
0.11589483034398118,0.15356205356382563
0.11723818032865997,0.15502948741757605
0.11859710123376706,0.15653654534200442
0.11997177354358855,0.1580376011637758
0.12136237983442417,0.15954539339537335
0.12276910479883604,0.1610797433976041
0.12419213527017846,0.16257193628207506
0.12563166024741215,0.16406410061819932
0.12708787092020596,0.16564743823603978
0.12856096069432965,0.16718162422885213
0.130051125217341,0.16878276330529446
0.13155856240457053,0.17023326698497948
0.1330834724654076,0.17190814559711173
0.1346260579298911,0.17351729134486915
0.13618652367560827,0.175194898419937
0.1377650769549055,0.1768026330815799
0.13936192742241435,0.17848414011924565
0.14097728716289676,0.18019488349632531
0.142611370719413,0.1818305772730483
0.14426439512181588,0.1835200896497589
0.14593657991557576,0.18523483602929444
0.1476281471909391,0.18694037234115515
0.14933932161242533,0.18868617815807437
0.15107033044866555,0.1905059788244013
0.15282140360258709,0.1922677337294009
0.15459277364194784,0.1940857078571341
0.15638467583022478,0.1959325378492236
0.15819734815786016,0.19780783489453002
0.16003103137387018,0.19956908465348744
0.16188596901781993,0.20146977692411422
0.1637624074521689,0.2033662224940523
0.16566059589499152,0.20525558194110965
0.16758078645307686,0.2071644280406577
0.16952323415541215,0.20900653537156252
0.1714881969870541,0.21092917960180912
0.17347593592339325,0.21288080362083442
0.1754867149648152,0.21486128209130423
0.1775208011717636,0.21682931197418992
0.1795784647002097,0.218900102880974
0.18165997883753285,0.22090246997570812
0.18376562003881725,0.2228933462773058
0.18589566796356882,0.2249447974944474
0.18805040551285834,0.2269920537799644
0.1902301188668946,0.22912601660404638
0.19243509752303323,0.23121443506084405
0.19466563433422632,0.23326846489792455
0.19692202554791735,0.23531505415330364
0.19920457084538712,0.23757632969765602
0.20151357338155584,0.23981230916700938
0.20384933982524642,0.24201005911022136
0.20621218039991446,0.24422486024772466
0.2086024089248505,0.24643617812997257
0.21102034285685967,0.24884677092630322
0.21346630333242453,0.2512605941660068
0.21594061521035676,0.2536460787889495
0.21844360711494284,0.25602955990239806
0.22097561147959033,0.25841878955963404
0.22353696459097966,0.2608765606148832
0.22612800663372795,0.26335069147018186
0.2287490817355704,0.26584625907975656
0.2314005380130654,0.26834507920653733
0.23408272761782944,0.2709230322566432
0.23679600678330787,0.27357238351737023
0.23954073587208793,0.27624369400592436
0.24231727942376008,0.2789164521239385
0.24512600620333397,0.2816713416702404
0.24796728925021602,0.2843475689780498
0.2508415059277541,0.2871583580207192
0.2537490379733572,0.28997144511233797
0.2566902715491952,0.29277334015727047
0.25966559729348726,0.29555424227050736
0.26267541037238384,0.2983738319939108
0.26572011053245065,0.30129401627447194
0.26880010215376077,0.30413965001054183
0.2719157943036019,0.3071703415309367
0.2750676007908067,0.31022012571916097
0.2782559402207126,0.31325420090571876
0.28148123605075814,0.31635882348297917
0.28474391664672477,0.31946340612787316
0.28804441533962977,0.3225423589829101
0.2913831704832789,0.3257619395135726
0.2947606255124859,0.3288390460737543
0.29817722900196736,0.3321536408689457
0.30163343472591975,0.33551292241192643
0.30512970171828707,0.3389162616888169
0.30866649433372745,0.3423465026411613
0.3122442823092858,0.3458661621050432
0.3158635408267819,0.34943750187163564
0.31952475057592133,0.3530197726079087
0.32322839781813806,0.35675388459738666
0.3269749744511768,0.36059523345301847
0.33076497807442423,0.3643054977533401
0.3345989120549975,0.3680863039802758
0.3384772855945983,0.37195446873503524
0.34240061379714254,0.3759264855673618
0.34636941773717345,0.3799612731317884
0.3503842245290676,0.38408175754180357
0.3544455673970435,0.3881780020944504
0.3585539857459817,0.3924309786659997
0.36271002523306484,0.39662738373667683
0.3669142378402494,0.4009589418689063
0.3711671819475767,0.4053550407893963
0.37546942240733366,0.40968277644833656
0.37982153061907364,0.41417696954567634
0.3842240846055061,0.41880431306455357
0.38867766908926676,0.42354667235238813
0.393182875570577,0.4282488658312481
0.39774030240580366,0.4330817531543805
0.40235055488692933,0.43785863024811605
0.4070142453219439,0.44283826991801406
0.4117319931161679,0.44791660651009585
0.4165044248545185,0.4529499636337208
0.42133217438472886,0.45806343248470405
0.4262158829015325,0.46331116455761145
0.43115619903182284,0.4685614912945192
0.43615377892080054,0.4738729594887191
0.441209286319119,0.4793111283387118
0.4463233926710397,0.4848687417686617
0.4514967772036102,0.49051855684294604
0.4567301270168747,0.49621936905841724
0.4620241371751313,0.5020312489021845
0.46737951079924633,0.5078122715957238
0.47279695916003905,0.5136986038871034
0.4782772017727485,0.5196779638487956
0.4838209664925957,0.525543025518038
0.48942898961145315,0.5315716352798264
0.49510201595563513,0.5376120276147245
0.5008407989848213,0.5438322296239828
0.5066461008921268,0.5498240973528541
0.5125186927053332,0.555988951450957
0.5184593543892912,0.5623131868509995
0.5244688749495119,0.5686919743162878
0.5305480525369574,0.5750362392525397
0.5366976945540476,0.5815548152056879
0.5429186177618943,0.5882807179589852
0.5492116483887789,0.594947973202463
0.5555776222398878,0.6018107254582368
0.5620173848083188,0.6085474857955389
0.5685317913873753,0.6153983128588326
0.5751217071841613,0.6222591578258123
0.5817880074344935,0.629226125385129
0.5885315775191451,0.6363546715342651
0.595353313081437,0.6438044763268893
0.6022541201461928,0.6511514416045363
0.6092349152400711,0.6584878372432568
0.6162966255132942,0.6659925670556781
0.6234401888627864,0.6737820097097817
0.6306665540567405,0.6813101764787399
0.6379766808606282,0.6892459514647917
0.6453715401646701,0.6970822965696062
0.6528521141127848,0.7048854225518317
0.6604193962330305,0.7127861538802204
0.6680743915695615,0.7205831771943082
0.675818116816111,0.7285791514769742
0.6836516004510238,0.7363604708775972
0.6915758828738525,0.7442210885395688
0.6995920165435374,0.75224837135437
0.707701066118189,0.7602291533486939
0.7159041085964888,0.7682071072150338
0.7242022334607315,0.7759106552124865
0.732596542821523,0.7838191194805412
0.741088151564157,0.7917207918783143
0.7496781874966877,0.7995802244924615
0.7583677914997191,0.8076063309934479
0.7671581176779302,0.8155030604784438
0.7760503335133571,0.823707540222134
0.7850456200204509,0.8318164871923324
0.794145171902934,0.8399946053217711
0.8033501977124734,0.8485505229156477
0.8126619200091946,0.8567899176342111
0.822081575524054,0.8650770357379376
0.8316104153230961,0.8732175655136623
0.8412497049736118,0.8812478055838211
0.8510007247122247,0.889287304256522
0.8608647696149244,0.8973640077443106
0.8708431497690724,0.9054686937135159
0.880937190447399,0.9137445573699037
0.8911482322840202,0.9221769256187138
0.9014776314524917,0.9307903482140765
0.9119267598459299,0.9396379993650251
0.9224970052592174,0.9480543181147013
0.9331897715733238,0.9561503938235516
0.9440064789417604,0.9636364734700124
0.9549485639791966,0.9710669665419436
0.9660174799522646,0.9780202295770237
0.9772146969725725,0.9840440027768456
0.9885417021919574,0.9900413873269118
1.0,0.9996216652106714


==> data/ELD/RMIA/LSTM-offline/total/roc_TS2VecLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.003279393461846216
3.4319071974590426e-05,0.0032818787269363963
3.4716868189265594e-05,0.0032843927990131435
3.511927530450728e-05,0.0032869360119814712
3.552634676578139e-05,0.003289508703616723
3.5938136638046256e-05,0.0032921112156094378
3.6354699612933176e-05,0.003294743893610723
3.677609101601031e-05,0.0032974070872781704
3.720236681413066e-05,0.0033001011503222912
3.7633583622865324e-05,0.003302826440553494
3.806979871402284e-05,0.0033055833199296092
3.8511070023255685e-05,0.003308372154603961
3.895745615775501e-05,0.0033111933149739966
3.940901640403448e-05,0.0033140471757304828
3.986581073580439e-05,0.003316934115907269
4.032789982193705e-05,0.0033198545189316274
4.079534503452449e-05,0.00332280877267518
4.1268208457029516e-05,0.0033257972695054116
4.174655289253135e-05,0.0033288204063377834
4.223044187206672e-05,0.003331878584688447
4.271993966306776e-05,0.0033349722107275737
4.321511127789762e-05,0.0033381016953332983
4.371602248248502e-05,0.0033412674541462906
4.422273980505897e-05,0.003344469907624958
4.473533054498463e-05,0.003347709481101288
4.525386278170167e-05,0.0033509866048373393
4.577840538376616e-05,0.0033543017140823875
4.6309028017997366e-05,0.0033576552491307284
4.684580115873045e-05,0.0033610476553801614
4.738879609717651e-05,0.0033644793833911405
4.793808495089107e-05,0.0033679508889466166
4.8493740673352334e-05,0.0033714626331125723
4.9055837063650453e-05,0.0033750150822992563
4.962444877628913e-05,0.0033786087083231323
5.0199651331100794e-05,0.0033822439884695424
5.0781521123276707e-05,0.0033859214055560936
5.137013543351339e-05,0.00338964144799679
5.196557243827657e-05,0.003393404609866893
5.2567911220184194e-05,0.003397211390968549
5.3177231778509664e-05,0.0034010622968971664
5.379361503980698e-05,0.0034049578391085653
5.441714286865888e-05,0.0034088985349869094
5.5047898078549675e-05,0.0034128849079134186
5.5685964442864085e-05,0.0034169174873358863
5.633142670601352e-05,0.0034209968088389905
5.698437059469136e-05,0.003425123414215435
5.764488282925873e-05,0.0034292978515379005
5.8313051135262185e-05,0.0034335206752318425
5.8988964255084936e-05,0.003437792446149122
5.9672711959733106e-05,0.003442113731642499
6.0364385060758635e-05,0.00344648510564098
6.106407542232036e-05,0.0034509071487260497
6.177187597338488e-05,0.003455380448208778
6.248788072006888e-05,0.0034599055982078206
6.321218475812448e-05,0.003464483199728332
6.394488428556937e-05,0.0034691138607417836
6.468607661546321e-05,0.0034737981962667127
6.543586018883229e-05,0.0034785368284504055
6.619433458774387e-05,0.0034833303866515265
6.696160054853215e-05,0.003488179507523709
6.773775997517745e-05,0.0034930848351001067
6.852291595284057e-05,0.0034980470208789373
6.9317172761554e-05,0.0035030667239100066
7.012063589007177e-05,0.0035081446108822393
7.09334120498799e-05,0.0035132813562122264
7.17556091893692e-05,0.0035184776421337987
7.258733650817246e-05,0.0035237341587886347
7.342870447166758e-05,0.0035290516043179248
7.42798248256491e-05,0.0035344306849550873
7.514081061116962e-05,0.0035398721151195774
7.601177617955322e-05,0.003545376617511762
7.689283720758305e-05,0.0035509449232089102
7.778411071286482e-05,0.0035565777717622912
7.868571506936843e-05,0.0035622759112953935
7.959777002314978e-05,0.0035680400986032915
8.05203967082547e-05,0.003573871099253155
8.145371766280736e-05,0.0035797696876859277
8.239785684528512e-05,0.003585736647319187
8.335293965098187e-05,0.003591772770651191
8.43190929286625e-05,0.003596642929479537
8.529644499741017e-05,0.0035990374420479692
8.628512566366886e-05,0.003601459709680303
8.728526623848371e-05,0.003603910054088599
8.829699955494083e-05,0.0036063888007139195
8.932045998580959e-05,0.003608896278769548
9.03557834613892e-05,0.0036114328212847177
9.140310748756223e-05,0.0036139987651488416
9.246257116405733e-05,0.0036165944511562546
9.353431520292377e-05,0.0036192202240514773
9.461848194721992e-05,0.003621876432575003
9.571521538991856e-05,0.003624563429509615
9.682466119303115e-05,0.0036272815717272406
9.794696670695385e-05,0.003632477027357211
9.908228099003788e-05,0.003640732384072779
0.00010023075482838654,0.0036490834295544857
0.00010139254075588153,0.003657531272941557
0.00010256779307444219,0.003666077036229376
0.00010375666787451859,0.0036747218544185027
0.00010495932305582277,0.003683466875665415
0.00010617591834830001,0.003692313261434999
0.00010740661533334334,0.0037012621866548147
0.00010865157746525384,0.003710314839871135
0.00010991097009294972,0.0037194724234068098
0.0001111849604819271,0.0048734112280758805
0.00011247371783647519,0.00488672791533392
0.00011377741332214914,0.0049001989578084165
0.00011509622008850323,0.004913826144648008
0.00011643031329208767,0.004927611285739551
0.00011777987011971193,0.004941556211948508
0.0001191450698119776,0.004955662775362106
0.00012052609368708426,0.004969932849535324
0.00012192312516491107,0.0049843683297397245
0.0001233363497913776,0.004998971133215181
0.00012476595526308696,0.005013743199424503
0.00012621213145225474,0.005028686490311036
0.00012767507043192657,0.005043802990559227
0.0001291549665014884,0.005059094707858227
0.00013065201621247213,0.005074563673168534
0.00013216641839466052,0.00509021194099174
0.00013369837418249466,0.0051060415896433935
0.00013524808704178755,0.005122054721529032
0.0001368157627967472,0.005138253463423411
0.00013840160965731315,0.005154639966752974
0.00014000583824680976,0.0051712164078815855
0.00014162866162991988,0.00518798498839959
0.0001432702953409831,0.005204947935416214
0.00014493095741262166,0.0052200808030685095
0.00014661086840469845,0.00522989712212431
0.00014831025143361044,0.00523982722323591
0.00015002933220192182,0.005249872425263888
0.00015176833902834055,0.0052600340623558854
0.00015352750287804228,0.005270313484123792
0.000155307057393346,0.005280334139543217
0.00015710723892474503,0.005289943181252091
0.00015892828656229778,0.0052996636024417775
0.00016077044216738237,0.005309496694124336
0.00016263395040481922,0.005319443762276095
0.00016451905877536624,0.005329506128011098
0.00016642601764859036,0.005339685127756573
0.00016835508029612023,0.005349982113430424
0.00017030650292528443,0.005360398452620789
0.0001722805447131394,0.00537093552876767
0.00017427746784089192,0.00538159474134668
0.00017629753752872057,0.005392377506054912
0.0001783410220710008,0.0054032852549989584
0.00018040819287193827,0.005414319436885128
0.00018249932448161524,0.005425481517211836
0.00018461469463245476,0.005436772978464262
0.0001867545842761076,0.005448195320311237
0.00018891927762076664,0.005459750059804419
0.00019110906216891378,0.005471438731579783
0.0001933242287555045,0.005483262888061443
0.00019556507158659492,0.005495224099667835
0.00019783188827841644,0.005507323955020288
0.0002001249798969037,0.005519564061154024
0.00020244465099768038,0.005531946043731588
0.00020479120966650856,0.005544471547258763
0.0002071649675602069,0.00555714223530298
0.0002095662399480433,0.005569959790714271
0.0002119953457536071,0.005582925915848769
0.00021445260759716674,0.00559604233279481
0.00021693835183851843,0.005609310783601646
0.00021945290862033137,0.005621796916212516
0.0002219966119119955,0.005633114700058226
0.0002245697995539774,0.0056445636696066176
0.0002271728133026905,0.005656145345445892
0.0002298059988758851,0.0056678612657895585
0.0002324697059985648,0.005679712986680735
0.00023516428844943486,0.005691702082198806
0.00023789010410788932,0.005703830144668489
0.00024064751500154242,0.0057160987848713166
0.00024343688735431105,0.005728509632259568
0.00024625859163505465,0.0057410643351726905
0.00024911300260677886,0.005753764561056215
0.0002520004993764092,0.005766611996683224
0.0002549214654451423,0.005779608348378373
0.0002578762887593801,0.005792755342244523
0.0002608653617622548,0.005806054724391979
0.00026388908144575103,0.005819508261170415
0.0002669478494034321,0.005833117739403457
0.00027004207188377727,0.005846884966626007
0.0002731721598441376,0.0058608117713243035
0.000276338529005317,0.005874900003178777
0.00027954159990678566,0.005889151533309712
0.0002827817979625341,0.005903568254525755
0.0002860595535175742,0.005918152081575314
0.000289375301905095,0.005932904951400857
0.0002927294835042816,0.005947828823396171
0.00029612254379880347,0.0059629256796665964
0.00029955493343598134,0.0059781975252922795
0.0003030271082866396,0.005993646388594476
0.0003065395295056527,0.006009274321404938
0.00031009266359319264,0.006025083399338433
0.00031368698245668765,0.006041075722068409
0.00031732296347349763,0.006057253413605869
0.00032100108955431715,0.0060729870255865044
0.00032472184920731285,0.006087684190229661
0.00032848573660300434,0.006102148271793105
0.0003322932516398972,0.006116780008149164
0.0003361449000108765,0.006131581342603357
0.0003400411932703706,0.006146554240986269
0.00034398264890229247,0.0061618725474293186
0.00034796979038876914,0.006177736769997627
0.0003520031472796679,0.006193784876550068
0.0003560832552629278,0.006210018998506539
0.000360210656235707,0.006226441291992462
0.00036438589837635443,0.006243053938125154
0.0003686095362172158,0.006259859143303503
0.00037288213071828336,0.006273023430765717
0.00037720424934169976,0.006285171189948663
0.00038157646612712486,0.006297459755171567
0.00038599936176797673,0.006309890758533038
0.00039047352368855597,0.006322465851049526
0.0003949995461220643,0.006335186702874598
0.000399578030189527,0.006348055003520758
0.00040420958397963103,0.006361072462083839
0.0004088948226294864,0.006374240807469992
0.00041363436840632776,0.006387561788625318
0.00041842885079015847,0.006401037174768147
0.0004232789065573553,0.0064146687556240175
0.00042818517986524155,0.006428458341663374
0.0004331483223376403,0.0064432429672345495
0.00043816899315141946,0.006458720102207637
0.00044324785912404005,0.006474376634389101
0.00044838559480211905,0.006490214643192116
0.0004535828825510191,0.006506236232132569
0.00045884041264547613,0.006522443529108435
0.0004641588833612782,0.006538838686682392
0.0004695390010680063,0.0065554238823677165
0.0004749814803228505,0.006572201318917485
0.0004804870439655134,0.00658917322461713
0.0004860564232142139,0.006606341853580391
0.0004916903577628031,0.006623709486048695
0.0004973895958790067,0.00664091154989836
0.0005031548945038057,0.0066580747848430126
0.0005089870193519685,0.006675436960770035
0.0005148867450137498,0.006693000383626675
0.0005208548550577665,0.006710739625876457
0.0005268921421350677,0.006725747394455664
0.0005329994080844093,0.006740929119764702
0.0005391774640387505,0.006756286818155549
0.0005454271305329836,0.006771822529351945
0.0005517492376129129,0.006787538316720294
0.0005581446249454966,0.006803436267543717
0.0005646141419303673,0.006819518493299262
0.0005711586478126435,0.006835787129938348
0.0005777790117970507,0.006852244338170448
0.0005844761131633638,0.006868892303750056
0.0005912508413831881,0.006885733237766996
0.0005981040962380944,0.006902773674258962
0.0006050367879391225,0.006921152682470623
0.0006120498372476703,0.006939744723829029
0.0006191441755977848,0.00695855226762529
0.0006263207452198692,0.006977577811772348
0.0006335804992658254,0.006996823883136734
0.0006409244019356456,0.0070162930378741715
0.0006483534286054727,0.007035987861769076
0.0006558685659571436,0.007054334518607042
0.0006634708121092351,0.007072710233591811
0.0006711611767496287,0.007091298943551162
0.0006789406812696112,0.007110103117333749
0.0006868103588995307,0.007129125252404925
0.000694771254846024,0.007148367875178449
0.0007028244264308353,0.007169245007963651
0.0007109709432312439,0.007191849786206676
0.0007192118872221193,0.007214716578971112
0.0007275483529196233,0.007237848423296678
0.0007359814475265771,0.0072612483914257665
0.0007445122910795143,0.007284919591211472
0.0007531420165974376,0.007308865166530369
0.0007618717702322999,0.007333088297700049
0.0007707027114212304,0.007357592201901531
0.0007796360130405236,0.007383256111097969
0.0007886728615614156,0.007409488939764075
0.0007978144572076629,0.007439040495288885
0.0008070620141149507,0.0074684725771033385
0.0008164167604921472,0.007492177200417702
0.0008258799387844272,0.007512762691383143
0.0008354528058382871,0.007534291083945077
0.0008451366330684721,0.007556069014521195
0.0008549327066268384,0.007578099375534625
0.0008648423275731727,0.007600385092934892
0.0008748668120479914,0.007622929126586533
0.0008850074914473438,0.007645734470662209
0.00089526571259964,0.00766880415404037
0.0009056428379445294,0.007692141240707534
0.0009161402457138521,0.007715748830165237
0.0009267593301146883,0.007739630057841675
0.0009375015015145289,0.0077626927136864145
0.0009483681866285928,0.007786592455113564
0.0009593608287093146,0.007810769221125717
0.0009704808877380307,0.007835226222745925
0.0009817298406188842,0.00785996670821657
0.00099310918137498,0.00788499396343078
0.0010046204213468132,0.007910311312368832
0.001016265089392995,0.007942605672150627
0.0010280447320933097,0.007974243194337548
0.0010399609139541202,0.007999859257296071
0.0010520152176161591,0.008025803406314142
0.0010642092440647246,0.008053691462927495
0.001076544612842316,0.008083727654594329
0.0010890229622637305,0.00811411199912955
0.001101645949633657,0.008144848532012125
0.001114415251466788,0.008175941335496715
0.0011273325637104871,0.008207394539155848
0.0011403996019700331,0.008239426002077511
0.0011536181017364785,0.00827185941876017
0.0011669898186171474,0.0083046687748154
0.0011805165285688054,0.008337858427798658
0.0011942000281335325,0.00836940238800887
0.0012080421346773289,0.008397466254469136
0.0012220446866314887,0.008425855412354976
0.0012362095437367692,0.008454573632155812
0.0012505385872903913,0.008483624728065228
0.0012650337203959038,0.008513012558487555
0.0012796968682159415,0.008542741026550322
0.001294529978227916,0.00856557380594544
0.0013095350204826678,0.008588437344804484
0.0013247139878661174,0.008612480670191752
0.0013400688963639508,0.008636858316588425
0.001355601785329369,0.008661518527020235
0.0013713147177539455,0.008686464576718622
0.001387209780541621,0.008710159281437788
0.001403289084785873,0.008744127410666477
0.0014195547660501016,0.008781968786602357
0.0014360089846512606,0.008824578313569104
0.0014526539259467812,0.008872195175260437
0.0014694918006248172,0.008920363969339382
0.0014865248449978572,0.00896531958686346
0.0015037553212997384,0.009003074871228312
0.001521185517986105,0.009045954410164479
0.0015388177500383464,0.009089081246834075
0.001556654359271062,0.009133191990199293
0.0015746977146430866,0.009186241978539251
0.001592950212572123,0.00923990687524753
0.0016114142772530198,0.009294193807796036
0.0016300923609797412,0.009349109986272
0.0016489869444710648,0.009411342619932345
0.001668100537200059,0.00946741060660351
0.0016874356777273757,0.009524128483600347
0.001706994934038408,0.009562981568067732
0.001726780903884356,0.00960430001615278
0.0017467962151272458,0.009646097391006497
0.0017670435260889468,0.009673917153798456
0.0017875255259042354,0.009711327847131964
0.0018082449348779518,0.009749172172010273
0.0018292045048462937,0.00978745515470528
0.0018504070195423021,0.009826181879748968
0.0018718552949655793,0.009865357490608701
0.0018935521797562953,0.009904986311664794
0.0019155005555735278,0.009945065095477774
0.0019377033374779887,0.009985608436971726
0.0019601634743191855,0.010025935863035287
0.001982883949127071,0.010055342269377284
0.002005867779508234,0.01008508952867529
0.002029118018046678,0.01011939748024085
0.002052637752709252,0.010162344585610378
0.0020764301072557748,0.010201548303646998
0.0021004982416539153,0.010241206436378972
0.0021248453524988827,0.010284140082536232
0.0021494746734379805,0.010321930659529032
0.00217438947560008,0.01035284710657731
0.0021995930680300748,0.010377275203855613
0.0022250887981283695,0.01041767794010979
0.002250880052095462,0.010467199101609483
0.00227697025538168,0.010501586284355343
0.0023033628731421313,0.010534057691209037
0.002330061410696925,0.010567062001778418
0.002357069413996728,0.010600448869015478
0.0023843904700937206,0.01063619752295639
0.002412028207618007,0.010676861831852916
0.00243998629725955,0.01071816397698672
0.0024682684522556926,0.010759944859919855
0.0024968784288843266,0.01080833748667187
0.0025258200269627847,0.010855735270697147
0.002555097090352507,0.010894526791462366
0.0025847135074695635,0.010935540127000678
0.002614673211801092,0.010982392090052783
0.00264498018242772,0.011032127993634696
0.002675638444552045,0.01111135483572354
0.0027066520700332413,0.01115916288232369
0.0027380251779278576,0.011210637419658002
0.0027697619350368907,0.011262708604131224
0.002801866556459195,0.011315383351547303
0.002834343306151309,0.01136963843858524
0.0028671964974937695,0.011425622082993829
0.0029004304938639917,0.011482254640107456
0.002934049709215787,0.011540823259632077
0.0029680586086656023,0.011594302838420705
0.003002461709085549,0.013507257506162338
0.0030372635797033115,0.013575323220907187
0.0030724688427090033,0.013637292578532061
0.003108082173869064,0.013699980229935608
0.0031441083031472647,0.013763844021478561
0.00318055201533292,0.01383078020652471
0.0032174181506763717,0.01389849225640356
0.003254711605531848,0.013966424149101089
0.003292437333007769,0.014026207661779238
0.0033306003436245884,0.014086684131861977
0.003369205705980267,0.014147861591496346
0.003408258547423452,0.014208076362010403
0.0034477640547344642,0.014270995263267274
0.0034877274748141775,0.014339063610170313
0.003528154115380883,0.014408797583608881
0.0035690493456752297,0.014479966660996602
0.0036104185971733375,0.014551849154273554
0.0036522673643081755,0.014623415254589748
0.0036946012051993025,0.01469884500071772
0.003737425742391064,0.014769636882567072
0.0037807466635993493,0.014840298135961313
0.0038245697224669993,0.01492038735897426
0.0038689007393279753,0.015001297790462467
0.003913745601980384,0.015067875424810894
0.0039591102664684585,0.015135224767990651
0.004005000757873611,0.015210133601921935
0.004051423171114647,0.015290059404613459
0.0040983836717572615,0.015376715402992455
0.004145888496832911,0.015468633332900095
0.004193943955667186,0.015563460951383867
0.004242556430717777,0.01566031270378107
0.004291732378422158,0.015746333996578193
0.004341478330055092,0.01582442714776335
0.004391800892596086,0.015899375672073078
0.004442706749606883,0.015977895966933185
0.004494202662119142,0.016063351493620488
0.0045462954695324,0.016148225334350664
0.004598992090522438,0.016227434116732425
0.004652299523960189,0.016317636476083985
0.004706224849841282,0.016405809552993887
0.004760775230226368,0.016495004653933377
0.00481595791019235,0.01658523362529767
0.004871780218794631,0.016670156269441138
0.004928249570040513,0.016758764241007296
0.004985373463873894,0.016842332275464084
0.005043159487171359,0.016919671940861976
0.005101615314749833,0.017005026979831903
0.005160748710385908,0.01709226744069078
0.005220567527846975,0.017170712289080924
0.005281079711934331,0.017264044832230836
0.005342293299538352,0.017358986125668947
0.005404216420705915,0.01743954247829314
0.00546685729972018,0.017532253348602547
0.0055302242561929005,0.017637798312673154
0.005594325706169377,0.01774359394313037
0.005659170163246243,0.017845610100248144
0.005724766239702178,0.01795983792470108
0.005791122647641758,0.01807026996897728
0.005858248200152536,0.018178631568478872
0.005926151812475552,0.018309822536809246
0.005994842503189409,0.01845392086442508
0.006064329395408062,0.018578832441436703
0.006134621717992506,0.018708437683327226
0.0062057288067765,0.01882030143139122
0.0062776601058065,0.018919168561071713
0.006350425168595962,0.01901747012718973
0.00642403365939419,0.01914149839652813
0.006498495354469888,0.019268107825968384
0.006573820143409586,0.019407281713000227
0.006650018030431118,0.01954039753727623
0.006727099135712337,0.019684183512752116
0.006805073696735206,0.019824979198328697
0.0068839520696454964,0.01996030937215326
0.006963744730628222,0.020097529799587396
0.007044462277299037,0.020226778828152103
0.007126115430111745,0.020353221718817018
0.007208715033782135,0.02050680664109788
0.007292272058728313,0.024768422494179237
0.007376797602527731,0.02494822959850953
0.007462302891391108,0.025124063144236618
0.007548799281653432,0.025298002450572815
0.007636298261282241,0.025483647723317508
0.0077248114514034,0.025703867755246364
0.007814350607844541,0.025912728318302346
0.00790492762269642,0.026113363763994136
0.007996554525892346,0.026328158745508406
0.008089243486805939,0.02652885179317476
0.008183006815867389,0.02672677603261215
0.008277856966198472,0.026936178295052814
0.00837380653526649,0.0271647742204372
0.008470868266557402,0.02737858244884877
0.008569055051268348,0.027586398668740058
0.008668379930019773,0.027790695896719824
0.008768856094587427,0.028000936420390372
0.008870496889654403,0.02821526316296479
0.00897331581458352,0.028427853725103713
0.009077326525210223,0.028618430634315694
0.009182542835656282,0.028808204697677597
0.009288978720164497,0.02901547257156354
0.009396648314954691,0.029219330971754907
0.009505565920101192,0.02944412630576169
0.009615746001432095,0.029666708718620944
0.009727203192450537,0.029883242984452975
0.009839952296278227,0.030111140532550974
0.009954008287621519,0.030351310444352277
0.010069386314760271,0.030583548359758843
0.010186101701559752,0.030805735213204632
0.010304169949505875,0.03103152325393151
0.01042360673976401,0.031252287518604115
0.010544427935261684,0.03151213729824434
0.010666649582795389,0.03175195268252939
0.010790287915161836,0.03199368072677934
0.01091535935331391,0.032252950175194285
0.011041880508541602,0.032488205033132954
0.011169868184678225,0.0327411750795492
0.011299339380332217,0.03298902945339401
0.011430311291144786,0.033229534116856696
0.011562801312073753,0.03347161634889917
0.011696827039703846,0.03373418932123086
0.01183240627458378,0.03399043898167735
0.011969557023590427,0.03425316079983902
0.012108297502320394,0.03452719533254346
0.012248646137509308,0.034783442035304105
0.012390621569479156,0.03505521404379711
0.012534242654613994,0.03531010590364114
0.01267952846786434,0.03556301756618961
0.012826498305280598,0.03581415104407181
0.012975171686575868,0.036057302982688104
0.013125568357718427,0.03630708287996799
0.013277708293554291,0.03655269946634832
0.013431611700460153,0.03680879407144864
0.013587299019027091,0.037073775358128856
0.013744790926775366,0.03735824516210185
0.013904108340900697,0.03764844209317028
0.014065272421052363,0.03794290027636755
0.014228304572143519,0.03820991439506298
0.014393226447194065,0.0385133274917079
0.014560059950206485,0.03881415897212416
0.014728827239075018,0.039110318613040145
0.014899550728528537,0.03939375597130244
0.015072253093107555,0.039691833584947225
0.01524695727017573,0.03998399104540643
0.015423686462966274,0.04256373774686915
0.01560246414366368,0.042886067186829115
0.015783314056521166,0.04320990201256615
0.01596626022101425,0.043522913237165756
0.01615132693503091,0.04385621915691272
0.01633853877809862,0.044195744242947345
0.016527920614648955,0.04450857881717965
0.0167194975973199,0.04483701952486719
0.016913295170296487,0.045143141532068935
0.01710933907269015,0.04546383634958988
0.01730765534195726,0.04580045611351851
0.01750827031735725,0.04614578839912753
0.017711210643450888,0.04648631837096872
0.017916503273639015,0.04682003116021745
0.018124175473742375,0.04715526269901517
0.018334254825622908,0.047530061973586016
0.018546769230846995,0.047891928879395286
0.018761746914391215,0.04823740356435846
0.018979216428391014,0.04864029665507702
0.019199206655932846,0.04900225459512033
0.019421746814890263,0.049385594916358716
0.019646866461804465,0.04975752103215724
0.01987459549580984,0.050111367335155685
0.02010496416260499,0.05047264281536581
0.02033800305846982,0.050836698103344145
0.020573743134329137,0.05121358184647244
0.02081221569986339,0.051567159370073765
0.021053452427667062,0.051931323925115166
0.02129748535745521,0.0523157029784197
0.021544346900318843,0.05268135099526509
0.02179406984302956,0.05305081091682613
0.0220466873523941,0.053426077486285584
0.022302232979659387,0.05378562828733744
0.022560740664968614,0.05415801316586033
0.022822244741868985,0.05456553384126785
0.023086779941871697,0.05496561539580859
0.023354381399064792,0.05536941532650399
0.023625084654779475,0.055773580126042076
0.023898925662310503,0.05620535697112511
0.024175940791691306,0.05659672228411107
0.024456166834524465,0.05701488015935845
0.024739641008868142,0.05743075233284352
0.025026400964179192,0.057839819530155115
0.025316484786313556,0.058246779107939094
0.025609931002584595,0.05866818907609809
0.025906778586880088,0.05910810035655795
0.026207066964838526,0.059523950361727085
0.02651083601908539,0.06000936339260893
0.026818126094530156,0.06047580513962049
0.02712897800372467,0.060952161030926
0.027443433032283655,0.06140232187152905
0.02776153294436801,0.061835189486234475
0.028083319988231725,0.062302164594455235
0.028408836901833042,0.06275849219939397
0.028738126918510663,0.06317799922964631
0.029071233772725785,0.06361447699665528
0.029408201705870638,0.06411450238306463
0.029749075472144403,0.06458787188765427
0.030093900344497212,0.06505601083377088
0.03044272212064303,0.06553620100626141
0.030795587129142266,0.0660061625003819
0.03115254223555488,0.0664667785271241
0.03151363484866479,0.06693972198398632
0.031878912926776456,0.0674724424345031
0.03224842498408442,0.06798684387510993
0.0326222200971167,0.06848611034244553
0.03300034791125285,0.06903220712633076
0.03338285864731761,0.06957044716577357
0.033769803108250916,0.07009541124838822
0.03416123268585528,0.0706399959180154
0.034557199367621395,0.07118338177384084
0.03495775574363275,0.07171251379102103
0.035362955013550426,0.07224904377488597
0.03577285099367873,0.07280150703142454
0.0361874981241128,0.07333772335188446
0.03660695147596903,0.07387865382017851
0.03703126675869927,0.07440602608640115
0.03746050032748993,0.07492156709495941
0.037894709190746674,0.07546302119642105
0.03833395101766601,0.07604629295914542
0.03877828414589457,0.07665868344927786
0.03922776758927719,0.07727611456367386
0.03968246104569482,0.07784582235649751
0.040142424904993215,0.07846565748070672
0.040607720257003654,0.07907285266988007
0.041078408899656464,0.07971129547123208
0.04155455334718875,0.08038374521862907
0.04203621683844714,0.08107213629601635
0.04252346334528682,0.08170921527124901
0.04301635758106795,0.08235664838507571
0.0435149650092505,0.08299242755109384
0.044019351852088745,0.08365265367171046
0.044529585099426554,0.08433993310775764
0.04504573251759458,0.08504837832034902
0.04556786265841064,0.08579474756615772
0.046096044868284336,0.08652117679289877
0.04663034929742731,0.0872049710494945
0.04717084690917017,0.0879135623918588
0.047717609489387455,0.0885806949515416
0.04827070965603183,0.0893581761795808
0.0488302208687788,0.09012081719798269
0.0493962174387832,0.09084887412949591
0.04996877453854884,0.09159147423443365
0.0505479682119124,0.0923226160592628
0.05113387538414326,0.09310228931239997
0.05172657387216019,0.09391221716758047
0.05232614239486662,0.09471417862468341
0.052932660583605615,0.09553479123553074
0.05354620899273607,0.09635549606560898
0.05416686911033152,0.09719935138403515
0.05479472336900287,0.09806852577815395
0.05542985515684669,0.0988889994044252
0.05607234882852033,0.09973361819373373
0.05672228971644543,0.10052027096282383
0.05737976414214134,0.10141139626177345
0.05804485942768978,0.10228306167626018
0.05871766390733255,0.10315094546268444
0.05939826693920356,0.10405927662013492
0.060086758917196864,0.10498329981272414
0.0607832312829723,0.10588473247224432
0.06148777653810023,0.10682314398284243
0.062200488256347115,0.10779048055073041
0.06292146109610344,0.1087383524451941
0.06365079081295572,0.10969010178934127
0.06438857427240419,0.1106371165839505
0.06513490946272803,0.11161114096665055
0.0658898955079995,0.11264638250557588
0.06665363268124913,0.11375057257543428
0.06742622241778341,0.11484220964704983
0.06820776732865685,0.11591579241953782
0.06899837121430018,0.1170290453889022
0.0697981390783066,0.11808064047726571
0.07060717714137772,0.11915472350314402
0.07142559285543126,0.12023754776611131
0.07225349491787214,0.12139980473129666
0.07309099328602911,0.12256030759833395
0.07393819919175866,0.12372990098183627
0.07479522515621821,0.12486898569594418
0.07566218500481055,0.12597660096490287
0.07653919388230147,0.1271242168371714
0.0774263682681127,0.12829273213783113
0.07832382599179197,0.12951740813647783
0.07923168624866253,0.13077425335018597
0.08015006961565405,0.1320461256318363
0.08107909806731686,0.13337272282487822
0.08201889499202203,0.13472250651758477
0.08296958520834907,0.13606305256659637
0.08393129498166364,0.1373547778302952
0.08490415204088747,0.13868248929217625
0.0858882855954625,0.13998485528026489
0.08688382635251184,0.14139569688749107
0.08789090653419954,0.14288403956374618
0.08890965989529158,0.14425149084586097
0.08994022174092044,0.14568084664384176
0.09098272894455559,0.1471002425644404
0.09203731996618221,0.14859138572985828
0.09310413487069075,0.15010771757463037
0.09418331534647952,0.1515927326573352
0.0952750047242729,0.15311479479369952
0.09637934799615785,0.1546688395098892
0.09749649183484087,0.15628162750879956
0.0986265846131282,0.15787371979516368
0.09976977642363201,0.15948556486837914
0.10092621909870483,0.16113075952690006
0.10209606623060476,0.16266027679053774
0.10327947319189525,0.16427709371638535
0.10447659715608053,0.16592420162511332
0.10568759711848051,0.1676768140925661
0.10691263391734772,0.1693920176528289
0.10815187025522892,0.1709635640699255
0.10940547072057435,0.17273509762475997
0.11067360180959745,0.17449073542247767
0.11195643194838795,0.17626177128926318
0.11325413151528127,0.1780125041028401
0.11456687286348727,0.17979243020127117
0.11589483034398118,0.18163706348715025
0.11723818032865997,0.183411802405509
0.11859710123376706,0.18523379216935068
0.11997177354358855,0.18719861329523738
0.12136237983442417,0.1891503648452331
0.12276910479883604,0.191079233686516
0.12419213527017846,0.19299673471403217
0.12563166024741215,0.19496467857059424
0.12708787092020596,0.19701727574274594
0.12856096069432965,0.19901006461975407
0.130051125217341,0.20104733933260407
0.13155856240457053,0.20312225761458258
0.1330834724654076,0.2052151606554918
0.1346260579298911,0.2073272211995953
0.13618652367560827,0.20942412612448438
0.1377650769549055,0.21158075727490808
0.13936192742241435,0.21368580921752142
0.14097728716289676,0.21581405757662275
0.142611370719413,0.21798636113989409
0.14426439512181588,0.22023087292313948
0.14593657991557576,0.22242084595416242
0.1476281471909391,0.2246012617871004
0.14933932161242533,0.2269167270188205
0.15107033044866555,0.22921146875589526
0.15282140360258709,0.23158562013952033
0.15459277364194784,0.23390965490779977
0.15638467583022478,0.23635693615339498
0.15819734815786016,0.23875825168970266
0.16003103137387018,0.24117928962867471
0.16188596901781993,0.2436560191208493
0.1637624074521689,0.24616067202836525
0.16566059589499152,0.24865095847612087
0.16758078645307686,0.25127540160991163
0.16952323415541215,0.25387506136799537
0.1714881969870541,0.2564705450110988
0.17347593592339325,0.2591300930380662
0.1754867149648152,0.2617526444715005
0.1775208011717636,0.2644715597164571
0.1795784647002097,0.26711630682056564
0.18165997883753285,0.2699139775742189
0.18376562003881725,0.27264644536201427
0.18589566796356882,0.27538032883186825
0.18805040551285834,0.27810460655022873
0.1902301188668946,0.2808462566552644
0.19243509752303323,0.283828885766636
0.19466563433422632,0.2868007946649697
0.19692202554791735,0.289809714060927
0.19920457084538712,0.2929399826159972
0.20151357338155584,0.2958804381092898
0.20384933982524642,0.2989972641214726
0.20621218039991446,0.30199849610831386
0.2086024089248505,0.30521522891762365
0.21102034285685967,0.30833132735322205
0.21346630333242453,0.311305500389888
0.21594061521035676,0.3144063805934093
0.21844360711494284,0.317758754038548
0.22097561147959033,0.32098128705390105
0.22353696459097966,0.3241875925864139
0.22612800663372795,0.32742216836134075
0.2287490817355704,0.33076335306101734
0.2314005380130654,0.3342146970676265
0.23408272761782944,0.3376971480233162
0.23679600678330787,0.3411227886215049
0.23954073587208793,0.34452308582431523
0.24231727942376008,0.3479318814833256
0.24512600620333397,0.35155533390077165
0.24796728925021602,0.3549965344873027
0.2508415059277541,0.35851853333862477
0.2537490379733572,0.36211929832117873
0.2566902715491952,0.3658595980951471
0.25966559729348726,0.3696486316142179
0.26267541037238384,0.37345293116388084
0.26572011053245065,0.3771266359876448
0.26880010215376077,0.3809317871365328
0.2719157943036019,0.3846712097348986
0.2750676007908067,0.3887801670411287
0.2782559402207126,0.3926776268741602
0.28148123605075814,0.3967449259714518
0.28474391664672477,0.4007785413453755
0.28804441533962977,0.40482311941403115
0.2913831704832789,0.4087934570484433
0.2947606255124859,0.4128301641313838
0.29817722900196736,0.4169518575433221
0.30163343472591975,0.42112315932947386
0.30512970171828707,0.4253497572118697
0.30866649433372745,0.4296141790254192
0.3122442823092858,0.4339310013355397
0.3158635408267819,0.43829764407414407
0.31952475057592133,0.442588233428689
0.32322839781813806,0.4469845739359376
0.3269749744511768,0.45155469851666724
0.33076497807442423,0.45609538571495767
0.3345989120549975,0.4606172064393668
0.3384772855945983,0.46531278151434796
0.34240061379714254,0.47015088680405076
0.34636941773717345,0.4748762990406191
0.3503842245290676,0.47977288228968423
0.3544455673970435,0.484426040520324
0.3585539857459817,0.4892282263859163
0.36271002523306484,0.494091233621746
0.3669142378402494,0.49907054293697506
0.3711671819475767,0.504108656184244
0.37546942240733366,0.5092695957506075
0.37982153061907364,0.5143154112329116
0.3842240846055061,0.5194536982434631
0.38867766908926676,0.5246460817924405
0.393182875570577,0.5299445852067861
0.39774030240580366,0.5351044179395819
0.40235055488692933,0.5403446566597616
0.4070142453219439,0.545630477159924
0.4117319931161679,0.5511126453616273
0.4165044248545185,0.5566992504718744
0.42133217438472886,0.5619845301039891
0.4262158829015325,0.5674524512582391
0.43115619903182284,0.5729327415661063
0.43615377892080054,0.57853546471094
0.441209286319119,0.5840396446945497
0.4463233926710397,0.589492899613157
0.4514967772036102,0.5949918611017717
0.4567301270168747,0.6007235705734159
0.4620241371751313,0.6063102100081277
0.46737951079924633,0.6119187487131651
0.47279695916003905,0.6176460050566897
0.4782772017727485,0.6235169129024671
0.4838209664925957,0.6293466632878957
0.48942898961145315,0.6352689820480024
0.49510201595563513,0.641161238112012
0.5008407989848213,0.6472178760404294
0.5066461008921268,0.6531790882433028
0.5125186927053332,0.6591804497042001
0.5184593543892912,0.6651562037284334
0.5244688749495119,0.6710652164556273
0.5305480525369574,0.6771217146034952
0.5366976945540476,0.6833144770007484
0.5429186177618943,0.6894148602852386
0.5492116483887789,0.6955651642463394
0.5555776222398878,0.7018267713416754
0.5620173848083188,0.708203495566418
0.5685317913873753,0.7146280345695957
0.5751217071841613,0.7208926750802729
0.5817880074344935,0.7272344365828175
0.5885315775191451,0.733502758654244
0.595353313081437,0.739780147898413
0.6022541201461928,0.7460721148812645
0.6092349152400711,0.7524410062152502
0.6162966255132942,0.7588064483853936
0.6234401888627864,0.76522217740011
0.6306665540567405,0.7716920209572226
0.6379766808606282,0.7779827460655402
0.6453715401646701,0.7844261443245488
0.6528521141127848,0.7908550725477331
0.6604193962330305,0.7972791649733662
0.6680743915695615,0.8035763516117307
0.675818116816111,0.8099484061180376
0.6836516004510238,0.8162281687131351
0.6915758828738525,0.8225581110748358
0.6995920165435374,0.8288598512358119
0.707701066118189,0.8350089282353366
0.7159041085964888,0.8411732113030663
0.7242022334607315,0.8473803776820615
0.732596542821523,0.853387052460015
0.741088151564157,0.8593811748366985
0.7496781874966877,0.8654207568754932
0.7583677914997191,0.8712756315688119
0.7671581176779302,0.8772282232515337
0.7760503335133571,0.883205164580023
0.7850456200204509,0.8891074003925002
0.794145171902934,0.8947471504812515
0.8033501977124734,0.9004070315715715
0.8126619200091946,0.9060243619837415
0.822081575524054,0.9116403748407071
0.8316104153230961,0.9172112385603752
0.8412497049736118,0.9226804003999943
0.8510007247122247,0.9281098777589737
0.8608647696149244,0.9332979502688652
0.8708431497690724,0.9381074029042704
0.880937190447399,0.9430055280074088
0.8911482322840202,0.9477932564178962
0.9014776314524917,0.952423913633757
0.9119267598459299,0.9571827630766705
0.9224970052592174,0.961865253737126
0.9331897715733238,0.9664872762634819
0.9440064789417604,0.971149246817436
0.9549485639791966,0.975642916647463
0.9660174799522646,0.9801815109366425
0.9772146969725725,0.9854191742031511
0.9885417021919574,0.9916191586239357
1.0,0.9997184329010146


==> data/ELD/RMIA/LSTM-offline/total/roc_TrendLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,6.862329829515767e-05
2.7254325312810276e-05,6.902302716042672e-05
2.7570233256095827e-05,6.942738932783223e-05
2.7889802923804396e-05,6.983643850249919e-05
2.8213076759394707e-05,7.025022901205479e-05
2.8540097698292373e-05,7.06688158138438e-05
2.8870909173592345e-05,7.109225450222778e-05
2.9205555121827452e-05,7.152060131596872e-05
2.95440799888038e-05,7.195391314569844e-05
2.9886528735503827e-05,7.239224754147447e-05
3.0232946844057763e-05,7.28356627204235e-05
3.0583380323784315e-05,7.328421757447349e-05
3.0937875717301366e-05,7.373797167817531e-05
3.12964801067075e-05,7.419698529661516e-05
3.165924111983521e-05,7.466131939341864e-05
3.20262069365765e-05,7.513103563884749e-05
3.2397426295281954e-05,7.560619641799047e-05
3.277294849923382e-05,7.608686483904886e-05
3.315282342319423e-05,7.657310474171817e-05
3.353710152002929e-05,7.706498070566706e-05
3.392583382740992e-05,7.756255805911427e-05
3.4319071974590426e-05,7.806590288750531e-05
3.4716868189265594e-05,7.857508204228953e-05
3.511927530450728e-05,7.909016314979889e-05
3.552634676578139e-05,7.961121462022976e-05
3.5938136638046256e-05,8.013830565672878e-05
3.6354699612933176e-05,8.067150626458403e-05
3.677609101601031e-05,8.121088726052276e-05
3.720236681413066e-05,8.175652028211681e-05
3.7633583622865324e-05,8.230847779729718e-05
3.806979871402284e-05,8.286683311397881e-05
3.8511070023255685e-05,8.343166038979684e-05
3.895745615775501e-05,8.400303464195597e-05
3.940901640403448e-05,8.45810317571937e-05
3.986581073580439e-05,8.516572850185918e-05
4.032789982193705e-05,8.575720253210899e-05
4.079534503452449e-05,8.635553240422091e-05
4.1268208457029516e-05,8.696079758502736e-05
4.174655289253135e-05,8.75730784624697e-05
4.223044187206672e-05,8.819245635627497e-05
4.271993966306776e-05,8.88190135287563e-05
4.321511127789762e-05,8.945283319573851e-05
4.371602248248502e-05,9.009399953761039e-05
4.422273980505897e-05,9.074259771050504e-05
4.473533054498463e-05,9.13987138576099e-05
4.525386278170167e-05,9.20624351206077e-05
4.577840538376616e-05,9.273384965125026e-05
4.6309028017997366e-05,9.34130466230662e-05
4.684580115873045e-05,9.410011624320454e-05
4.738879609717651e-05,9.47951497644155e-05
4.793808495089107e-05,9.549823949717013e-05
4.8493740673352334e-05,9.620947882192055e-05
4.9055837063650453e-05,9.692896220150214e-05
4.962444877628913e-05,9.765678519367965e-05
5.0199651331100794e-05,9.839304446383858e-05
5.0781521123276707e-05,9.913783779782375e-05
5.137013543351339e-05,9.989126411492669e-05
5.196557243827657e-05,0.00010065342348102358
5.2567911220184194e-05,0.00010142441712186532
5.3177231778509664e-05,0.00010220434743652192
5.379361503980698e-05,0.00010299331801098249
5.441714286865888e-05,0.00010379143363191293
5.5047898078549675e-05,0.00010459880030057314
5.5685964442864085e-05,0.00010541552524689558
5.633142670601352e-05,0.00010624171694372687
5.698437059469136e-05,0.0001070774851212345
5.764488282925873e-05,0.00010792294078148074
5.8313051135262185e-05,0.00010877819621316516
5.8988964255084936e-05,0.00010964336500653828
5.9672711959733106e-05,0.00011051856206848795
6.0364385060758635e-05,0.00011140390363780062
6.106407542232036e-05,0.00011229950730059963
6.177187597338488e-05,0.00011320549200596221
6.248788072006888e-05,0.00011412197808171774
6.321218475812448e-05,0.0001150490872504289
6.394488428556937e-05,0.00011598694264555836
6.468607661546321e-05,0.00011693566882782246
6.543586018883229e-05,0.00011789539180173488
6.619433458774387e-05,0.00011886623903234173
6.696160054853215e-05,0.00011984833946215071
6.773775997517745e-05,0.0001208418235282567
6.852291595284057e-05,0.00012184682317966549
6.9317172761554e-05,0.00012286347189481868
7.012063589007177e-05,0.00012389190469932142
7.09334120498799e-05,0.00012493225818387582
7.17556091893692e-05,0.00012598467052242214
7.258733650817246e-05,0.0001270492814904903
7.342870447166758e-05,0.00012812623248376406
7.42798248256491e-05,0.0001292156665368604
7.514081061116962e-05,0.00013031772834232666
7.601177617955322e-05,0.00013143256426985768
7.689283720758305e-05,0.00013256032238573588
7.778411071286482e-05,0.00013366080383185066
7.868571506936843e-05,0.000134742729059655
7.959777002314978e-05,0.0001358371950041926
8.05203967082547e-05,0.0001369443470263185
8.145371766280736e-05,0.0001380643321717817
8.239785684528512e-05,0.000139197299190755
8.335293965098187e-05,0.0001403433985575911
8.43190929286625e-05,0.00014150278249080785
8.529644499741017e-05,0.00014267560497330508
8.628512566366886e-05,0.0001438620217728155
8.728526623848371e-05,0.00014506219046259332
8.829699955494083e-05,0.0002194352340880916
8.932045998580959e-05,0.0002213002064287858
9.03557834613892e-05,0.0002231867958731753
9.140310748756223e-05,0.00022509525298753508
9.246257116405733e-05,0.00022702583124248167
9.353431520292377e-05,0.00022897878704663827
9.461848194721992e-05,0.00023095437978068906
9.571521538991856e-05,0.00023295287183182882
9.682466119303115e-05,0.00023497452862861174
9.794696670695385e-05,0.00023701961867620422
9.908228099003788e-05,0.00023908841359204623
0.00010023075482838654,0.00024118118814192604
0.00010139254075588153,0.0002432982202764724
0.00010256779307444219,0.00024543979116807183
0.00010375666787451859,0.00024760618524821107
0.00010495932305582277,0.00024979769024525424
0.00010617591834830001,0.00025201459722265724
0.00010740661533334334,0.000254257200617625
0.00010865157746525384,0.0002565257982802175
0.00010991097009294972,0.0002588206915129078
0.0001111849604819271,0.00026114218511059993
0.00011247371783647519,0.00026349058740110975
0.00011377741332214914,0.00026586621028611563
0.00011509622008850323,0.0002682693692825831
0.00011643031329208767,0.0002707003835646703
0.00011777987011971193,0.0002731595760061189
0.0001191450698119776,0.0002756472732231364
0.00012052609368708426,0.0002781638056177752
0.00012192312516491107,0.00028070950742181515
0.0001233363497913776,0.00028328471674115413
0.00012476595526308696,0.00028588977560071343
0.00012621213145225474,0.0002885250299898636
0.00012767507043192657,0.0002911908299083767
0.0001291549665014884,0.0002938875294129116
0.00013065201621247213,0.00029661548666403754
0.00013216641839466052,0.000299375063973803
0.00013369837418249466,0.00030216662785385634
0.00013524808704178755,0.00030499054906412337
0.0001368157627967472,0.00030784720266204983
0.00013840160965731315,0.0003107369680524145
0.00014000583824680976,0.0003136602290377194
0.00014162866162991988,0.00031661737386916457
0.0001432702953409831,0.000319608795298213
0.00014493095741262166,0.0003226348906287545
0.00014661086840469845,0.00032569606176987214
0.00014831025143361044,0.0003287927152892229
0.00015002933220192182,0.0003319252624670347
0.00015176833902834055,0.00033509411935073104
0.00015352750287804228,0.00033829970681018755
0.000155307057393346,0.00034154245059362986
0.00015710723892474503,0.00034482278138417926
0.00015892828656229778,0.0003476934834493511
0.00016077044216738237,0.00035023284377997115
0.00016263395040481922,0.00035280163812116016
0.00016451905877536624,0.00035540020764583777
0.00016642601764859036,0.00035802889748149747
0.00016835508029612023,0.00036068805675604383
0.00017030650292528443,0.00036337803864416255
0.0001722805447131394,0.0003660992004142265
0.00017427746784089192,0.0003688519034757465
0.00017629753752872057,0.00037163651342737137
0.0001783410220710008,0.0003744534001054452
0.00018040819287193827,0.00037730293763312635
0.00018249932448161524,0.0003801855044700769
0.00018461469463245476,0.0003831014834627272
0.0001867545842761076,0.00038605126189512364
0.00018891927762076664,0.0003890352315403654
0.00019110906216891378,0.00039205378871263774
0.0001933242287555045,0.00039510733431984786
0.00019556507158659492,0.0003981962739168718
0.00019783188827841644,0.0004013210177594174
0.0002001249798969037,0.00040448198085851273
0.00020244465099768038,0.000407679583035625
0.00020479120966650856,0.0004109142489784194
0.0002071649675602069,0.0004141864082971633
0.0002095662399480433,0.000417496495581785
0.0002119953457536071,0.0004208449504595935
0.00021445260759716674,0.00042423221765366703
0.00021693835183851843,0.00042765874704191913
0.00021945290862033137,0.00043112499371684884
0.0002219966119119955,0.00043463141804598297
0.0002245697995539774,0.00043817848573302065
0.0002271728133026905,0.00044176666787968413
0.0002298059988758851,0.0004453964410482892
0.0002324697059985648,0.0004490682873250386
0.00023516428844943486,0.00045278269438405047
0.00023789010410788932,0.0004565401555521284
0.00024064751500154242,0.00046034116987428203
0.00024343688735431105,0.00046418624218000826
0.00024625859163505465,0.00046807588315033886
0.00024911300260677886,0.00047201060938566707
0.0002520004993764092,0.0004759909434743588
0.0002549214654451423,0.0004800174140621611
0.0002578762887593801,0.0004840905559224125
0.0002608653617622548,0.00048821091002706964
0.00026388908144575103,0.0004923790236185557
0.0002669478494034321,0.0004965954502824425
0.00027004207188377727,0.0005008607500209738
0.0002731721598441376,0.0005051754893274428
0.000276338529005317,0.0005095402412614296
0.00027954159990678566,0.0005139555855249126
0.0002827817979625341,0.0005184221085392602
0.0002860595535175742,0.0005229404035231175
0.000289375301905095,0.0005275110705711931
0.0002927294835042816,0.0005321347167339608
0.00029612254379880347,0.0005368119560982843
0.00029955493343598134,0.0005415434098689774
0.0003030271082866396,0.0005463297064513085
0.0003065395295056527,0.0005511714815344619
0.00031009266359319264,0.0005560693781759666
0.00031368698245668765,0.0005610240468871038
0.00031732296347349763,0.0005660361457193037
0.00032100108955431715,0.0007909174533091868
0.00032472184920731285,0.0007975738868886889
0.00032848573660300434,0.0008043074759368215
0.0003322932516398972,0.0008111191147712804
0.0003361449000108765,0.0008180097080758977
0.0003400411932703706,0.0008249801710207974
0.00034398264890229247,0.0008320314293839434
0.00034796979038876914,0.000839164419674096
0.0003520031472796679,0.0008463800892551932
0.0003560832552629278,0.0008536793964721752
0.000360210656235707,0.0008610633107782652
0.00036438589837635443,0.0008685328128637282
0.0003686095362172158,0.0008760888947861201
0.00037288213071828336,0.0008837325601020469
0.00037720424934169976,0.0008906801751954114
0.00038157646612712486,0.0008976939852801009
0.00038599936176797673,0.0009042569066470794
0.00039047352368855597,0.0009106299924792501
0.0003949995461220643,0.0009170769494645136
0.000399578030189527,0.0009235986338516956
0.00040420958397963103,0.0009301959118144982
0.0004088948226294864,0.0009368696595665388
0.00041363436840632776,0.0009436207634777269
0.00041842885079015847,0.0009504501201919845
0.0004232789065573553,0.0009570670589193954
0.00042818517986524155,0.0009636830481987281
0.0004331483223376403,0.0009705264076077605
0.00043816899315141946,0.0009774490891636908
0.00044324785912404005,0.0009844520122984258
0.00044838559480211905,0.0009915361071011104
0.0004535828825510191,0.0009987023144416574
0.00045884041264547613,0.0010059515860957077
0.0004641588833612782,0.0010132848848710412
0.0004695390010680063,0.00102070318473545
0.0004749814803228505,0.0010282074709460978
0.0004804870439655134,0.0010357987401803726
0.0004860564232142139,0.0010434780006682634
0.0004916903577628031,0.0010512462723262653
0.0004973895958790067,0.0010591045868928403
0.0005031548945038057,0.0010670539880654466
0.0005089870193519685,0.0010750955316391568
0.0005148867450137498,0.001083287799112574
0.0005208548550577665,0.0010919414492501045
0.0005268921421350677,0.0011006954048175255
0.0005329994080844093,0.0011095508284663306
0.0005391774640387505,0.0011185088963244388
0.0005454271305329836,0.0011275707981523988
0.0005517492376129129,0.0011367377375014081
0.0005581446249454966,0.0011460109318731607
0.0005646141419303673,0.0013914920362191304
0.0005711586478126435,0.0014014104784727728
0.0005777790117970507,0.0014114438865036627
0.0005844761131633638,0.0014215935928930262
0.0005912508413831881,0.001431860945668188
0.0005981040962380944,0.0014422473084816077
0.0006050367879391225,0.0014527540607919957
0.0006120498372476703,0.0014633825980475215
0.0006191441755977848,0.0014741343318711508
0.0006263207452198692,0.0014850106902481307
0.0006335804992658254,0.0014960131177156448
0.0006409244019356456,0.0015071430755546691
0.0006483534286054727,0.0015184020419840524
0.0006558685659571436,0.0015297915123568431
0.0006634708121092351,0.0015413129993588947
0.0006711611767496287,0.0015529680332097724
0.0006789406812696112,0.0015647581618659881
0.0006868103588995307,0.0015766849512265913
0.000694771254846024,0.0015887499853411435
0.0007028244264308353,0.0016016701035791077
0.0007109709432312439,0.001614105705153453
0.0007192118872221193,0.001626685449181217
0.0007275483529196233,0.0016394110064337545
0.0007359814475265771,0.0016522840670485169
0.0007445122910795143,0.001665306340753529
0.0007531420165974376,0.001678479557094465
0.0007618717702322999,0.0016918054656643582
0.0007707027114212304,0.001705285836335969
0.0007796360130405236,0.001720065246489396
0.0007886728615614156,0.001735370091076962
0.0007978144572076629,0.00175085233583571
0.0008070620141149507,0.0017665140370309335
0.0008164167604921472,0.0017823572747623269
0.0008258799387844272,0.001798384153240254
0.0008354528058382871,0.0018145968010652162
0.0008451366330684721,0.0018309973715105628
0.0008549327066268384,0.0018475880428084767
0.0008648423275731727,0.0018643710184392732
0.0008748668120479914,0.001881348527424056
0.0008850074914473438,0.001898522824620762
0.00089526571259964,0.0019158961910236412
0.0009056428379445294,0.0019334709340662018
0.0009161402457138521,0.0019512493879276734
0.0009267593301146883,0.0019692339138430194
0.0009375015015145289,0.001987426900416543
0.0009483681866285928,0.0020058307639391265
0.0009593608287093146,0.0020244479487091524
0.0009704808877380307,0.002042602890266403
0.0009817298406188842,0.002060416779266514
0.00099310918137498,0.002078437151053168
0.0010046204213468132,0.0024653657547905675
0.001016265089392995,0.0024876947873529462
0.0010280447320933097,0.0025096676814044326
0.0010399609139541202,0.0025302612201712786
0.0010520152176161591,0.0025511220161482575
0.0010642092440647246,0.0025732241376440123
0.001076544612842316,0.002595582447310411
0.0010890229622637305,0.002618199914653286
0.001101645949633657,0.002641079543598352
0.001114415251466788,0.0026642243728901595
0.0011273325637104871,0.0026884435383065035
0.0011403996019700331,0.00271301942068145
0.0011536181017364785,0.002737880164867003
0.0011669898186171474,0.002763029072728379
0.0011805165285688054,0.0027884694844030828
0.0011942000281335325,0.0028142573186891572
0.0012080421346773289,0.002840808964831622
0.0012220446866314887,0.002867488445356325
0.0012362095437367692,0.00289445444928611
0.0012505385872903913,0.0029217330191936733
0.0012650337203959038,0.002950292582762481
0.0012796968682159415,0.0029806776840239917
0.001294529978227916,0.003010029780314961
0.0013095350204826678,0.003039722100048045
0.0013247139878661174,0.003069758586791339
0.0013400688963639508,0.0031009264413088987
0.001355601785329369,0.003132942088291848
0.0013713147177539455,0.0031653288322318956
0.001387209780541621,0.0031978019429538193
0.001403289084785873,0.0032304604424169513
0.0014195547660501016,0.003263497490212422
0.0014360089846512606,0.0032969174741364336
0.0014526539259467812,0.0033307248328446276
0.0014694918006248172,0.003364388053104785
0.0014865248449978572,0.0033978275013345103
0.0015037553212997384,0.0034312553979420823
0.001521185517986105,0.003461693661200574
0.0015388177500383464,0.0034924847377843923
0.001556654359271062,0.0035232349455801303
0.0015746977146430866,0.0035530899904705525
0.001592950212572123,0.003583895614651041
0.0016114142772530198,0.0036169614694158297
0.0016300923609797412,0.0036470080081894966
0.0016489869444710648,0.003677106049905339
0.001668100537200059,0.0037075529614004283
0.0016874356777273757,0.0037383775201875386
0.001706994934038408,0.003769652890426757
0.001726780903884356,0.003801290776992259
0.0017467962151272458,0.0038332953818514667
0.0017670435260889468,0.0038660012152357042
0.0017875255259042354,0.0038999553941466147
0.0018082449348779518,0.003934484575766688
0.0018292045048462937,0.003969349480324252
0.0018504070195423021,0.004003685667210868
0.0018718552949655793,0.004038493286650534
0.0018935521797562953,0.0040740605696741004
0.0019155005555735278,0.00411080041175265
0.0019377033374779887,0.004148183792423694
0.0019601634743191855,0.004186117822528667
0.001982883949127071,0.0042245738160544615
0.002005867779508234,0.00426361959208095
0.002029118018046678,0.0043029037952230795
0.002052637752709252,0.004342643345972454
0.0020764301072557748,0.0043819829659430395
0.0021004982416539153,0.0044195469919400664
0.0021248453524988827,0.0044575464267780016
0.0021494746734379805,0.004495478989414015
0.00217438947560008,0.004532733944535233
0.0021995930680300748,0.004569204030814712
0.0022250887981283695,0.004604476101497811
0.002250880052095462,0.004640157014710564
0.00227697025538168,0.004690409363475191
0.0023033628731421313,0.004733334427371931
0.002330061410696925,0.004771076196375438
0.002357069413996728,0.004809882336272579
0.0023843904700937206,0.004847607196203909
0.002412028207618007,0.004884796585533723
0.00243998629725955,0.004922417041248793
0.0024682684522556926,0.004965899029074102
0.0024968784288843266,0.005007633265898244
0.0025258200269627847,0.005044796417723203
0.002555097090352507,0.0050888042898117455
0.0025847135074695635,0.0051335261303527184
0.002614673211801092,0.005180530191226147
0.00264498018242772,0.005228510938605143
0.002675638444552045,0.00527704783621159
0.0027066520700332413,0.005326147330445193
0.0027380251779278576,0.005375815942426589
0.0027697619350368907,0.005425540115041431
0.002801866556459195,0.005475582481107927
0.002834343306151309,0.005525707530779136
0.0028671964974937695,0.005575635800852875
0.0029004304938639917,0.005625568954117924
0.002934049709215787,0.0056738292690742785
0.0029680586086656023,0.005725517925059655
0.003002461709085549,0.005775703210125896
0.0030372635797033115,0.0058240773770710285
0.0030724688427090033,0.00587497776796234
0.003108082173869064,0.005927442506614931
0.0031441083031472647,0.005980709861198536
0.00318055201533292,0.00603516513408551
0.0032174181506763717,0.006087021313261913
0.003254711605531848,0.006135941141067714
0.003292437333007769,0.006184440103932823
0.0033306003436245884,0.006233080083708798
0.003369205705980267,0.006282283854948922
0.003408258547423452,0.006332045591201585
0.0034477640547344642,0.0063805764280108705
0.0034877274748141775,0.006430997160445912
0.003528154115380883,0.0064820966956625325
0.0035690493456752297,0.006533617744010312
0.0036104185971733375,0.006583361928828564
0.0036522673643081755,0.006635761189200132
0.0036946012051993025,0.0066887678152791116
0.003737425742391064,0.006742388847109579
0.0037807466635993493,0.006796631406337551
0.0038245697224669993,0.006855632863754513
0.0038689007393279753,0.006917451591412507
0.003913745601980384,0.0069781919750156575
0.0039591102664684585,0.007039636407221668
0.004005000757873611,0.007103200319817034
0.004051423171114647,0.007169471224247599
0.0040983836717572615,0.0072370973527330264
0.004145888496832911,0.007296712783291933
0.004193943955667186,0.007356956317455683
0.004242556430717777,0.007420532822753917
0.004291732378422158,0.00748965593446845
0.004341478330055092,0.007559751539883567
0.004391800892596086,0.00762824305896216
0.004442706749606883,0.007691235494063345
0.004494202662119142,0.007757278773378781
0.0045462954695324,0.007823240461737213
0.004598992090522438,0.00788996671942788
0.004652299523960189,0.007957466408659715
0.004706224849841282,0.008024938286364
0.004760775230226368,0.008091193116059969
0.00481595791019235,0.008158215912922314
0.004871780218794631,0.008226015578544646
0.004928249570040513,0.008295352240373548
0.004985373463873894,0.008366192918482746
0.005043159487171359,0.008436049715789075
0.005101615314749833,0.00851122819484701
0.005160748710385908,0.008584346524842017
0.005220567527846975,0.008661475040637075
0.005281079711934331,0.008739420605085762
0.005342293299538352,0.008818638293850729
0.005404216420705915,0.008897354280169708
0.00546685729972018,0.008975333392640979
0.0055302242561929005,0.009056474872540977
0.005594325706169377,0.009141488940339702
0.005659170163246243,0.009227143996732088
0.005724766239702178,0.009308409440760642
0.005791122647641758,0.009390261570779358
0.005858248200152536,0.009472864805895861
0.005926151812475552,0.009560060623977556
0.005994842503189409,0.00964310609891458
0.006064329395408062,0.009722170207351812
0.006134621717992506,0.009802830492308552
0.0062057288067765,0.009887411987363025
0.0062776601058065,0.009972921074542682
0.006350425168595962,0.010057421048139824
0.00642403365939419,0.010142119826917411
0.006498495354469888,0.010232086943969074
0.006573820143409586,0.010325594211623098
0.006650018030431118,0.010417112381248634
0.006727099135712337,0.010516418744434031
0.006805073696735206,0.010610026850185602
0.0068839520696454964,0.010702668579805733
0.006963744730628222,0.010794708273558487
0.007044462277299037,0.010889180690214008
0.007126115430111745,0.01099512658594667
0.007208715033782135,0.011100786004547622
0.007292272058728313,0.011209054690425827
0.007376797602527731,0.011317066121456321
0.007462302891391108,0.011421392904659631
0.007548799281653432,0.011524687340921302
0.007636298261282241,0.01163156430346823
0.0077248114514034,0.011745964471913223
0.007814350607844541,0.01185070329734637
0.00790492762269642,0.01196878229788368
0.007996554525892346,0.012084061371098371
0.008089243486805939,0.012201387149028183
0.008183006815867389,0.012312364342697854
0.008277856966198472,0.01244485941734722
0.00837380653526649,0.012579367042600728
0.008470868266557402,0.012707062970118393
0.008569055051268348,0.012832360160677314
0.008668379930019773,0.012970898347213117
0.008768856094587427,0.01310276431793272
0.008870496889654403,0.013235497456043119
0.00897331581458352,0.013366585707488271
0.009077326525210223,0.013496094204129155
0.009182542835656282,0.013619508394386326
0.009288978720164497,0.01375760600790903
0.009396648314954691,0.013893985847369178
0.009505565920101192,0.014031265660078252
0.009615746001432095,0.014167207056815892
0.009727203192450537,0.014310284941025538
0.009839952296278227,0.01445899136616352
0.009954008287621519,0.014599605190564297
0.010069386314760271,0.014740559995602243
0.010186101701559752,0.014904599816397005
0.010304169949505875,0.01507592486702935
0.01042360673976401,0.015236566249943125
0.010544427935261684,0.015398211485786021
0.010666649582795389,0.015556389002759857
0.010790287915161836,0.015715321875322236
0.01091535935331391,0.01587866987793769
0.011041880508541602,0.016040066090443856
0.011169868184678225,0.016196781855605066
0.011299339380332217,0.016358218214040245
0.011430311291144786,0.016526862091116635
0.011562801312073753,0.016690332986312832
0.011696827039703846,0.016858411769327217
0.01183240627458378,0.0170263345661917
0.011969557023590427,0.017209983512760228
0.012108297502320394,0.017413619864977387
0.012248646137509308,0.017597015651937043
0.012390621569479156,0.01778253720004472
0.012534242654613994,0.017962391458912166
0.01267952846786434,0.018135985146552975
0.012826498305280598,0.018302539418034225
0.012975171686575868,0.018493821152015533
0.013125568357718427,0.01868362852394451
0.013277708293554291,0.01888529135731087
0.013431611700460153,0.019088816695763563
0.013587299019027091,0.01927586797554031
0.013744790926775366,0.019491954107216988
0.013904108340900697,0.019704350175905973
0.014065272421052363,0.019913497429247924
0.014228304572143519,0.020123227372140635
0.014393226447194065,0.020335288987323563
0.014560059950206485,0.02052606716134612
0.014728827239075018,0.020713354657031342
0.014899550728528537,0.02090681185513326
0.015072253093107555,0.021095322542660576
0.01524695727017573,0.021297666276652385
0.015423686462966274,0.02152904925203231
0.01560246414366368,0.02173945309945515
0.015783314056521166,0.021954746151851882
0.01596626022101425,0.022160783467075718
0.01615132693503091,0.022361966921230495
0.01633853877809862,0.022588085605897902
0.016527920614648955,0.022819124635960062
0.0167194975973199,0.02305227142497409
0.016913295170296487,0.023286647192563938
0.01710933907269015,0.023518736608236928
0.01730765534195726,0.023764797050095425
0.01750827031735725,0.02401639954700968
0.017711210643450888,0.024256883602373453
0.017916503273639015,0.024483223048000727
0.018124175473742375,0.02469764163365796
0.018334254825622908,0.024919168531647284
0.018546769230846995,0.025158753324780986
0.018761746914391215,0.0254207013138198
0.018979216428391014,0.02567554229672502
0.019199206655932846,0.025947632068196974
0.019421746814890263,0.026244612260019333
0.019646866461804465,0.02650111873671395
0.01987459549580984,0.02676743739537336
0.02010496416260499,0.0270807050595177
0.02033800305846982,0.027378379848766073
0.020573743134329137,0.027681078990987634
0.02081221569986339,0.027990344574690584
0.021053452427667062,0.0283049501480216
0.02129748535745521,0.028594889084491055
0.021544346900318843,0.02890054439807515
0.02179406984302956,0.02919501410816372
0.0220466873523941,0.02951793942256254
0.022302232979659387,0.02984305558612781
0.022560740664968614,0.030180171095714838
0.022822244741868985,0.03048717455322112
0.023086779941871697,0.030836522111787324
0.023354381399064792,0.031174203586771993
0.023625084654779475,0.03150692047618649
0.023898925662310503,0.03185635595240408
0.024175940791691306,0.03221717330893453
0.024456166834524465,0.03259508004089361
0.024739641008868142,0.03296442427426248
0.025026400964179192,0.0332935999922508
0.025316484786313556,0.03362256759319061
0.025609931002584595,0.03398439571290768
0.025906778586880088,0.03434349871213723
0.026207066964838526,0.034719131842876574
0.02651083601908539,0.03504929375617903
0.026818126094530156,0.03542307821299827
0.02712897800372467,0.03577144764538391
0.027443433032283655,0.036112186898041625
0.02776153294436801,0.03647796453162035
0.028083319988231725,0.03685093937514897
0.028408836901833042,0.03721649252075034
0.028738126918510663,0.03761031108654048
0.029071233772725785,0.037952130741017706
0.029408201705870638,0.03835589572034044
0.029749075472144403,0.038738838521370854
0.030093900344497212,0.039124209376690616
0.03044272212064303,0.03948966483500428
0.030795587129142266,0.03986870340293695
0.03115254223555488,0.04024470140095857
0.03151363484866479,0.04066198837769444
0.031878912926776456,0.04102521317506769
0.03224842498408442,0.04142115434874214
0.0326222200971167,0.041835293635517676
0.03300034791125285,0.042266871070521
0.03338285864731761,0.04270999150341602
0.033769803108250916,0.04312016977494991
0.03416123268585528,0.04354769358466381
0.034557199367621395,0.04402404959159094
0.03495775574363275,0.04446939124885645
0.035362955013550426,0.0449087845759059
0.03577285099367873,0.04535916465125312
0.0361874981241128,0.0458497630757215
0.03660695147596903,0.04633422808297161
0.03703126675869927,0.04684682284332577
0.03746050032748993,0.04731686405750748
0.037894709190746674,0.04778087075124855
0.03833395101766601,0.04826450058856707
0.03877828414589457,0.048731967169332584
0.03922776758927719,0.04920590986872729
0.03968246104569482,0.04973813467273464
0.040142424904993215,0.05025823684386129
0.040607720257003654,0.0507681636920458
0.041078408899656464,0.05127881945051784
0.04155455334718875,0.05180399542380406
0.04203621683844714,0.05232281797375058
0.04252346334528682,0.052902021321473966
0.04301635758106795,0.05342938153715361
0.0435149650092505,0.053969358393617176
0.044019351852088745,0.054553018086112695
0.044529585099426554,0.055138865473971156
0.04504573251759458,0.05570619512395971
0.04556786265841064,0.05623197623904132
0.046096044868284336,0.05683364048022359
0.04663034929742731,0.0574132134930761
0.04717084690917017,0.05797432485566891
0.047717609489387455,0.05860326680001129
0.04827070965603183,0.05922906182423968
0.0488302208687788,0.05985261221311805
0.0493962174387832,0.0605327640901433
0.04996877453854884,0.061170349893590784
0.0505479682119124,0.061799940343012075
0.05113387538414326,0.06242369368306343
0.05172657387216019,0.06311131710278167
0.05232614239486662,0.06380352338031661
0.052932660583605615,0.06446875447242287
0.05354620899273607,0.06509561194712943
0.05416686911033152,0.06579715874149225
0.05479472336900287,0.06643376621874368
0.05542985515684669,0.0671419126764907
0.05607234882852033,0.06785464182645058
0.05672228971644543,0.06856909801594098
0.05737976414214134,0.06931274980053552
0.05804485942768978,0.07007153863121127
0.05871766390733255,0.07082365854233973
0.05939826693920356,0.07158859836507749
0.060086758917196864,0.0723748625537563
0.0607832312829723,0.07314835035123943
0.06148777653810023,0.07387609860528734
0.062200488256347115,0.07470091839532145
0.06292146109610344,0.07551098068122729
0.06365079081295572,0.07625762309462078
0.06438857427240419,0.07705879742562417
0.06513490946272803,0.07784700385559393
0.0658898955079995,0.07863560682506696
0.06665363268124913,0.07950111222656732
0.06742622241778341,0.08036162262567982
0.06820776732865685,0.08124135502660537
0.06899837121430018,0.08210670333555142
0.0697981390783066,0.08302296194301775
0.07060717714137772,0.08397098368656962
0.07142559285543126,0.08490868831930895
0.07225349491787214,0.08583947947223228
0.07309099328602911,0.08674168958884854
0.07393819919175866,0.08759135824280878
0.07479522515621821,0.08853579907372444
0.07566218500481055,0.08952739492544745
0.07653919388230147,0.09046976349656047
0.0774263682681127,0.09148772375806898
0.07832382599179197,0.09247614918460485
0.07923168624866253,0.09348907659129563
0.08015006961565405,0.09451558228341517
0.08107909806731686,0.09555552415423775
0.08201889499202203,0.0966319998209981
0.08296958520834907,0.09765132730762996
0.08393129498166364,0.09876225273640866
0.08490415204088747,0.09987398416034425
0.0858882855954625,0.10097718145342889
0.08688382635251184,0.10211801959359887
0.08789090653419954,0.10325249165587118
0.08890965989529158,0.10436160504095301
0.08994022174092044,0.10555506040287939
0.09098272894455559,0.10675813979368884
0.09203731996618221,0.10788951303665513
0.09310413487069075,0.10914554592710277
0.09418331534647952,0.11037151974941886
0.0952750047242729,0.11156202522572425
0.09637934799615785,0.11278399051445968
0.09749649183484087,0.11402554831343363
0.0986265846131282,0.11525539740742881
0.09976977642363201,0.11656941824005022
0.10092621909870483,0.11791508410251583
0.10209606623060476,0.11922089897846344
0.10327947319189525,0.12057939110097479
0.10447659715608053,0.12197292952867633
0.10568759711848051,0.1233285523283166
0.10691263391734772,0.12477325811246368
0.10815187025522892,0.12619668927586816
0.10940547072057435,0.12763448620441692
0.11067360180959745,0.12905373207199247
0.11195643194838795,0.13052785277847095
0.11325413151528127,0.1320833577247145
0.11456687286348727,0.13362023899670553
0.11589483034398118,0.13507430742590426
0.11723818032865997,0.13663803884152986
0.11859710123376706,0.13821149420873535
0.11997177354358855,0.13984721812239836
0.12136237983442417,0.14147638092348258
0.12276910479883604,0.14307234888461104
0.12419213527017846,0.14473965728043908
0.12563166024741215,0.14640941916484698
0.12708787092020596,0.14812383764986548
0.12856096069432965,0.149876037166062
0.130051125217341,0.15165183452217498
0.13155856240457053,0.15337359282468005
0.1330834724654076,0.15519514748548907
0.1346260579298911,0.1569700387543479
0.13618652367560827,0.15873599502302313
0.1377650769549055,0.16052898011383898
0.13936192742241435,0.1622899730718262
0.14097728716289676,0.16413921920984492
0.142611370719413,0.16602050362950413
0.14426439512181588,0.16789763553218817
0.14593657991557576,0.16978013202051373
0.1476281471909391,0.17168916338724882
0.14933932161242533,0.17358707147442407
0.15107033044866555,0.17549291370973244
0.15282140360258709,0.17752640431631286
0.15459277364194784,0.1796440232152955
0.15638467583022478,0.18163409166575636
0.15819734815786016,0.18371632151513348
0.16003103137387018,0.18578038213241882
0.16188596901781993,0.18789401301550263
0.1637624074521689,0.18995188428754797
0.16566059589499152,0.1921418531457078
0.16758078645307686,0.19427057208503606
0.16952323415541215,0.19637600052835946
0.1714881969870541,0.19847910095728047
0.17347593592339325,0.20071399142039067
0.1754867149648152,0.20299431811983762
0.1775208011717636,0.20518449813280654
0.1795784647002097,0.20750892239003133
0.18165997883753285,0.2097737658743352
0.18376562003881725,0.21204453303361204
0.18589566796356882,0.21444221022279816
0.18805040551285834,0.21693995566444135
0.1902301188668946,0.21929117331175663
0.19243509752303323,0.22160858496059585
0.19466563433422632,0.2239492486228059
0.19692202554791735,0.22646735459182787
0.19920457084538712,0.22898680104294772
0.20151357338155584,0.23151009976948486
0.20384933982524642,0.23409343150639242
0.20621218039991446,0.2366107261896165
0.2086024089248505,0.23923076314755248
0.21102034285685967,0.24188404859530527
0.21346630333242453,0.24446734654182872
0.21594061521035676,0.2472005556884483
0.21844360711494284,0.24993655703768564
0.22097561147959033,0.25267893940867286
0.22353696459097966,0.25551575427253903
0.22612800663372795,0.2582911882620893
0.2287490817355704,0.26105524499942506
0.2314005380130654,0.26391530227774956
0.23408272761782944,0.2666749614094077
0.23679600678330787,0.2696016616194322
0.23954073587208793,0.2725667786324442
0.24231727942376008,0.27560412174919835
0.24512600620333397,0.2786708883289145
0.24796728925021602,0.2815663606719352
0.2508415059277541,0.28467360984574736
0.2537490379733572,0.28773397153496194
0.2566902715491952,0.2908794793659212
0.25966559729348726,0.29412654131260524
0.26267541037238384,0.29734784615971466
0.26572011053245065,0.3005904638205116
0.26880010215376077,0.303874080085916
0.2719157943036019,0.3073006125615255
0.2750676007908067,0.3106835658625643
0.2782559402207126,0.314101355773515
0.28148123605075814,0.31761472606183727
0.28474391664672477,0.3210126127785658
0.28804441533962977,0.32441475012785786
0.2913831704832789,0.3278954408131841
0.2947606255124859,0.3316205829848437
0.29817722900196736,0.33522425307099596
0.30163343472591975,0.33893743290792794
0.30512970171828707,0.34271999477904663
0.30866649433372745,0.3465722310549187
0.3122442823092858,0.3504655435042606
0.3158635408267819,0.35427769820605126
0.31952475057592133,0.3581122184276051
0.32322839781813806,0.36224340358019463
0.3269749744511768,0.3663116559600098
0.33076497807442423,0.37040193078515904
0.3345989120549975,0.37450472943416446
0.3384772855945983,0.37871057345851605
0.34240061379714254,0.382916083726348
0.34636941773717345,0.3872697342153889
0.3503842245290676,0.39158867581787576
0.3544455673970435,0.39612710471306434
0.3585539857459817,0.40050062581270557
0.36271002523306484,0.40498437268325976
0.3669142378402494,0.4094380064869202
0.3711671819475767,0.4140597241991383
0.37546942240733366,0.41871006334054267
0.37982153061907364,0.42319811703261906
0.3842240846055061,0.4279059983363158
0.38867766908926676,0.43258896418375015
0.393182875570577,0.43729929148782976
0.39774030240580366,0.44232837058260044
0.40235055488692933,0.44725511633277437
0.4070142453219439,0.45231161366718736
0.4117319931161679,0.4574191382902485
0.4165044248545185,0.4626175571664092
0.42133217438472886,0.4677597064600926
0.4262158829015325,0.47287610827331894
0.43115619903182284,0.47814096850858306
0.43615377892080054,0.48336119121503146
0.441209286319119,0.4887375167475098
0.4463233926710397,0.49409593938935875
0.4514967772036102,0.49961083832203224
0.4567301270168747,0.5051305590833925
0.4620241371751313,0.5106953874134245
0.46737951079924633,0.5163916255891827
0.47279695916003905,0.5220953515236888
0.4782772017727485,0.5279012559912877
0.4838209664925957,0.5336627672701864
0.48942898961145315,0.5396155651358997
0.49510201595563513,0.5455924098937712
0.5008407989848213,0.5514655885934472
0.5066461008921268,0.5575924663603153
0.5125186927053332,0.563570644606224
0.5184593543892912,0.569723961487685
0.5244688749495119,0.5759134233671813
0.5305480525369574,0.5821386566732663
0.5366976945540476,0.58839915596897
0.5429186177618943,0.5947278601754802
0.5492116483887789,0.6011848193229908
0.5555776222398878,0.6076976304877759
0.5620173848083188,0.6141212106610269
0.5685317913873753,0.6207881666991373
0.5751217071841613,0.6273657157474231
0.5817880074344935,0.6342124423518201
0.5885315775191451,0.6409180202751463
0.595353313081437,0.6479341655073942
0.6022541201461928,0.6548849096233708
0.6092349152400711,0.6617769332691003
0.6162966255132942,0.6687502164298718
0.6234401888627864,0.6757505806372468
0.6306665540567405,0.6828200938639518
0.6379766808606282,0.6899222577193238
0.6453715401646701,0.6969367715086083
0.6528521141127848,0.7042215006283201
0.6604193962330305,0.711325899189161
0.6680743915695615,0.7187693936540877
0.675818116816111,0.7260196089869856
0.6836516004510238,0.7332933082243522
0.6915758828738525,0.740861982785469
0.6995920165435374,0.748278158898637
0.707701066118189,0.7557046455913018
0.7159041085964888,0.7633823890381598
0.7242022334607315,0.7711261352166705
0.732596542821523,0.7788477587418162
0.741088151564157,0.7867216759547141
0.7496781874966877,0.794545359770205
0.7583677914997191,0.8024000119587662
0.7671581176779302,0.8102650602620306
0.7760503335133571,0.8183866979275439
0.7850456200204509,0.8262118405948099
0.794145171902934,0.8343677012641522
0.8033501977124734,0.842585393579645
0.8126619200091946,0.8506336106132938
0.822081575524054,0.8588564618706108
0.8316104153230961,0.8672274558155444
0.8412497049736118,0.8756279942675855
0.8510007247122247,0.8838558322236008
0.8608647696149244,0.8920896452240727
0.8708431497690724,0.9006525918603993
0.880937190447399,0.9090129909793789
0.8911482322840202,0.9173195283956563
0.9014776314524917,0.9256067619191694
0.9119267598459299,0.9339808103256038
0.9224970052592174,0.9425246494678147
0.9331897715733238,0.9509059714724966
0.9440064789417604,0.9594277718811546
0.9549485639791966,0.9677209639464976
0.9660174799522646,0.9762263448265223
0.9772146969725725,0.9843413785005005
0.9885417021919574,0.992361269309247
1.0,0.9999818560580607


==> data/ELD/RMIA/LSTM-online/total/roc_MAELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0003079834867131351
1.0233165783302449e-05,0.0003086635637473072
1.0351779556301762e-05,0.00030935152363070317
1.0471768194855202e-05,0.00031004745773431316
1.05931476351837e-05,0.00031075145848821837
1.0715933998226711e-05,0.00031146361939386784
1.084014359178331e-05,0.00031218403503649613
1.09657929126781e-05,0.00031291280109768595
1.1092898648952227e-05,0.00031365001436807586
1.1221477682079803e-05,0.0003143957727602158
1.1351547089209991e-05,0.0003151501753215709
1.148312414543511e-05,0.0003159133222476766
1.1616226326085018e-05,0.00031668531489544607
1.1750871309048075e-05,0.0003174662557966318
1.1887076977119033e-05,0.00031825624867144335
1.2024861420374123e-05,0.00031905539844232286
1.216424293857368e-05,0.00031986381124788027
1.2305240043592616e-05,0.0003206815944569901
1.244787146187906e-05,0.0003215088566830515
1.259215613694151e-05,0.00032234570779841366
1.2738113231864785e-05,0.0003231922589489687
1.288576213185518e-05,0.000324048622568913
1.3035122446815089e-05,0.0003249149123956805
1.3186214013947484e-05,0.0003257912434850484
1.3339056900390587e-05,0.0003266777322264183
1.3493671405883065e-05,0.0003469550051693834
1.3650078065460137e-05,0.0003475493504757763
1.3808297652180924e-05,0.00034815058490531524
1.3968351179887397e-05,0.00034875878831059986
1.4130259905995336e-05,0.00034937404146981007
1.429404533431761e-05,0.00034999642609743467
1.4459729217920196e-05,0.0003506260248551245
1.4627333562011299e-05,0.0003512629213626707
1.4796880626863964e-05,0.0003519072002091108
1.4968392930772556e-05,0.00035255894696396346
1.514189325304352e-05,0.00035321824818859314
1.53174046370208e-05,0.00035388519144770677
1.5494950393146317e-05,0.00035455986532098376
1.567455410205595e-05,0.00035524235941484036
1.5856239617711373e-05,0.00035593276437433097
1.60400310705682e-05,0.0003566311718951869
1.622595287078087e-05,0.00035733767473599505
1.6414029711444665e-05,0.00035805236673051746
1.6604286571875295e-05,0.00035877534280015386
1.6796748720926532e-05,0.0003595066989665486
1.6991441720346258e-05,0.0005351252170822865
1.7188391428171457e-05,0.0005374196811784502
1.7387624002162504e-05,0.0005397407406654458
1.7589165903277326e-05,0.0005420887038134336
1.7793043899185774e-05,0.0005444638824657669
1.7999285067824765e-05,0.0005468665920804111
1.8207916800994626e-05,0.00054929715177184
1.8418966807997107e-05,0.000551755884353419
1.86324631193156e-05,0.0005542431163802794
1.8848434090337955e-05,0.0005567591781926899
1.906690840512252e-05,0.00055930440395993
1.9287915080207776e-05,0.0005618791317246732
1.9511483468466162e-05,0.0005644837034478834
1.9737643263002554e-05,0.0005671184650542325
1.9966424501097934e-05,0.0005697837664780435
2.0197857568198782e-05,0.0005724799617097684
2.0431973201952705e-05,0.0005752074088430017
2.066880249629082e-05,0.0005779664701220408
2.09083769055575e-05,0.0005807575119899975
2.1150728248687946e-05,0.0005835809051374672
2.1395888713434215e-05,0.0005864370245517612
2.1643890860640203e-05,0.000589326249566711
2.189476762856621e-05,0.0005922489639130491
2.2148552337263592e-05,0.0005952055557693735
2.2405278693000182e-05,0.0005981964178137048
2.266498079273693e-05,0.0006012219472756378
2.2927693128656486e-05,0.0006042825459891008
2.3193450592744275e-05,0.0006073786204457234
2.3462288481422625e-05,0.0006105105818488263
2.3734242500238664e-05,0.0006137431414972325
2.4009348768606518e-05,0.0006170306614042282
2.4287643824604503e-05,0.0006203562873234043
2.45691646298279e-05,0.0006237204609458239
2.4853948574297985e-05,0.0006271236290822412
2.5142033481427965e-05,0.0006305662437224446
2.543345761304648e-05,0.0006340487620952859
2.5728259674479322e-05,0.0006375716467294084
2.6026478819690045e-05,0.0006411353655146765
2.63281546564802e-05,0.0006447403917643188
2.6633327251749808e-05,0.0006483872042777906
2.694203713681882e-05,0.0006539928839091163
2.7254325312810276e-05,0.0006572250665306279
2.7570233256095827e-05,0.0006604947137436333
2.7889802923804396e-05,0.000663802259804417
2.8213076759394707e-05,0.0006671481440027767
2.8540097698292373e-05,0.0006705328107203675
2.8870909173592345e-05,0.0006739567094897223
2.9205555121827452e-05,0.0006774202950539556
2.95440799888038e-05,0.0006809240274271609
2.9886528735503827e-05,0.000684468371955506
3.0232946844057763e-05,0.0006880537993790394
3.0583380323784315e-05,0.0006909079624383911
3.0937875717301366e-05,0.0006937793751258792
3.12964801067075e-05,0.0006966840706800689
3.165924111983521e-05,0.0006996224348864034
3.20262069365765e-05,0.0007025948580020077
3.2397426295281954e-05,0.0007056017348075219
3.277294849923382e-05,0.0007086434646595321
3.315282342319423e-05,0.0007117204515436114
3.353710152002929e-05,0.0007148331041279753
3.392583382740992e-05,0.00071739514139304
3.4319071974590426e-05,0.0007198725417202772
3.4716868189265594e-05,0.0007223786578727307
3.511927530450728e-05,0.0007249138226987533
3.552634676578139e-05,0.0007274783729047803
3.5938136638046256e-05,0.0007300726491000489
3.6354699612933176e-05,0.0007326969958418364
3.677609101601031e-05,0.0007353517616812224
3.720236681413066e-05,0.0007380372992093806
3.7633583622865324e-05,0.0007407539651044091
3.806979871402284e-05,0.0007435021201787015
3.8511070023255685e-05,0.0007462821294268682
3.895745615775501e-05,0.000749094362074214
3.940901640403448e-05,0.0007519391916257747
3.986581073580439e-05,0.0007548169959159251
4.032789982193705e-05,0.0007577281571585608
4.079534503452449e-05,0.0007606730619978618
4.1268208457029516e-05,0.0007636521015596434
4.174655289253135e-05,0.0007666656715033049
4.223044187206672e-05,0.0007697141720743779
4.271993966306776e-05,0.0007727980081576844
4.321511127789762e-05,0.0007759175893311124
4.371602248248502e-05,0.0007790082378555451
4.422273980505897e-05,0.0007812884658071279
4.473533054498463e-05,0.0007835951241367933
4.525386278170167e-05,0.0007859285192020201
4.577840538376616e-05,0.0007882889609113102
4.6309028017997366e-05,0.0007906767627653508
4.684580115873045e-05,0.0007930922418986497
4.738879609717651e-05,0.0007955357191216569
4.793808495089107e-05,0.0007980075189633724
4.8493740673352334e-05,0.0008005079697144481
4.9055837063650453e-05,0.0008030374034707896
4.962444877628913e-05,0.0008055961561776638
5.0199651331100794e-05,0.0008081845676743162
5.0781521123276707e-05,0.0008743397337600767
5.137013543351339e-05,0.0008785938099113327
5.196557243827657e-05,0.0008828971955366666
5.2567911220184194e-05,0.0008872504621877262
5.3177231778509664e-05,0.0008916541880410786
5.379361503980698e-05,0.000896101844907367
5.441714286865888e-05,0.0009004769815629237
5.5047898078549675e-05,0.0009049028309184492
5.5685964442864085e-05,0.0009093799807905406
5.633142670601352e-05,0.0009139090258092422
5.698437059469136e-05,0.0009184905674970222
5.764488282925873e-05,0.000922757668419792
5.8313051135262185e-05,0.0009269783181690063
5.8988964255084936e-05,0.0009312478899431209
5.9672711959733106e-05,0.0009355669508028172
6.0364385060758635e-05,0.0009399360743816398
6.106407542232036e-05,0.0009443558409621841
6.177187597338488e-05,0.000948826837553167
6.248788072006888e-05,0.0009533496579673881
6.321218475812448e-05,0.0009579249029005987
6.394488428556937e-05,0.0009625531800112816
6.468607661546321e-05,0.0009672351040013575
6.543586018883229e-05,0.0009719712966978257
6.619433458774387e-05,0.0009767623871353524
6.696160054853215e-05,0.000981609011639815
6.773775997517745e-05,0.0009871932489311686
6.852291595284057e-05,0.0009931474110405666
6.9317172761554e-05,0.0009991705885111738
7.012063589007177e-05,0.0010052635813077866
7.09334120498799e-05,0.001011427198667684
7.17556091893692e-05,0.0010176622592081048
7.258733650817246e-05,0.0010239695910349718
7.342870447166758e-05,0.001030350031852877
7.42798248256491e-05,0.0010368044290763403
7.514081061116962e-05,0.0010433336399423576
7.601177617955322e-05,0.0010499385316242562
7.689283720758305e-05,0.001056619981346866
7.778411071286482e-05,0.001063378876503028
7.868571506936843e-05,0.0010702161147714544
7.959777002314978e-05,0.0010771326042359514
8.05203967082547e-05,0.0010841292635060261
8.145371766280736e-05,0.001091207021838892
8.239785684528512e-05,0.001098366819262888
8.335293965098187e-05,0.0011056096067023247
8.43190929286625e-05,0.0011129363461037853
8.529644499741017e-05,0.0011203480105638833
8.628512566366886e-05,0.0011278455844585034
8.728526623848371e-05,0.0011354300635735427
8.829699955494083e-05,0.0011748506547746944
8.932045998580959e-05,0.001217279374040359
9.03557834613892e-05,0.0012601998893525452
9.140310748756223e-05,0.0012820908707694724
9.246257116405733e-05,0.0012926390398293138
9.353431520292377e-05,0.0013033094739004843
9.461848194721992e-05,0.0013141035901704503
9.571521538991856e-05,0.0013250228222534586
9.682466119303115e-05,0.0013360686203809393
9.794696670695385e-05,0.0013447020803693255
9.908228099003788e-05,0.0013503199528728956
0.00010023075482838654,0.0013560029427671144
0.00010139254075588153,0.0017032649611159463
0.00010256779307444219,0.0017106866370578827
0.00010375666787451859,0.001718194338478551
0.00010495932305582277,0.001724749509232146
0.00010617591834830001,0.001730850690680849
0.00010740661533334334,0.0017370225916084221
0.00010865157746525384,0.0017432660317322807
0.00010991097009294972,0.0017495818402712775
0.0001111849604819271,0.0017559708560558347
0.00011247371783647519,0.0017624339276393498
0.00011377741332214914,0.0017689719134109006
0.00011509622008850323,0.001775585681709247
0.00011643031329208767,0.001782276110938162
0.00011777987011971193,0.0017894184963202758
0.0001191450698119776,0.0017991007066867951
0.00012052609368708426,0.001808895144640248
0.00012192312516491107,0.001819541803737204
0.0001233363497913776,0.001830648086684023
0.00012476595526308696,0.0018418831038028685
0.00012621213145225474,0.0018532483472659754
0.00012767507043192657,0.0018647453265415136
0.0001291549665014884,0.0018748018351794772
0.00013065201621247213,0.0018849700316478063
0.00013216641839466052,0.0018952560888225128
0.00013369837418249466,0.0019056613728402727
0.00013524808704178755,0.0019161024139607622
0.0001368157627967472,0.0019265935460228746
0.00013840160965731315,0.0019372062819740736
0.00014000583824680976,0.0019479420313386856
0.00014162866162991988,0.00196083018760868
0.0001432702953409831,0.001978355432196687
0.00014493095741262166,0.0019960838138614644
0.00014661086840469845,0.0020140176871876643
0.00014831025143361044,0.0020303236084238197
0.00015002933220192182,0.0020419712233157804
0.00015176833902834055,0.0020537538470190944
0.00015352750287804228,0.002065673044436044
0.000155307057393346,0.002080870996412599
0.00015710723892474503,0.002100630989022256
0.00015892828656229778,0.0021206200219237932
0.00016077044216738237,0.0021408407499489386
0.00016263395040481922,0.00216129585870187
0.00016451905877536624,0.002181988064915908
0.00016642601764859036,0.002202920116814332
0.00016835508029612023,0.00223023890182363
0.00017030650292528443,0.002285374278519997
0.0001722805447131394,0.0023411487355551553
0.00017427746784089192,0.0023975696805810308
0.00017629753752872057,0.0024546446071124764
0.0001783410220710008,0.00250728528482006
0.00018040819287193827,0.002525422516144407
0.00018249932448161524,0.0025437699781524635
0.00018461469463245476,0.002562330107651678
0.0001867545842761076,0.0025811053696948067
0.00018891927762076664,0.0025970321431933703
0.00019110906216891378,0.002607409399452824
0.0001933242287555045,0.002617906939654157
0.00019556507158659492,0.002628526158022038
0.00019783188827841644,0.0026392684649417506
0.0002001249798969037,0.002650135287146512
0.00020244465099768038,0.0026607929469646754
0.00020479120966650856,0.002670982843943075
0.0002071649675602069,0.002676212906491129
0.0002095662399480433,0.002681112013071334
0.0002119953457536071,0.0026868861183520225
0.00021445260759716674,0.0026982615296349695
0.00021693835183851843,0.00271345609718407
0.00021945290862033137,0.0027299791752199215
0.0002219966119119955,0.002746693774107569
0.0002245697995539774,0.0027636021137867
0.0002271728133026905,0.002778310650630121
0.0002298059988758851,0.00279254118510042
0.0002324697059985648,0.0028069366672927713
0.00023516428844943486,0.0028214990091347284
0.00023789010410788932,0.0028362301447152185
0.00024064751500154242,0.0028511320305414064
0.00024343688735431105,0.0028662066457985523
0.00024625859163505465,0.0028814559926128745
0.00024911300260677886,0.0028988914316326127
0.0002520004993764092,0.0029267478283189416
0.0002549214654451423,0.0029680655148433136
0.0002578762887593801,0.003001591628465933
0.0002608653617622548,0.003037968258334067
0.00026388908144575103,0.0031042858915946462
0.0002669478494034321,0.0031630655195898924
0.00027004207188377727,0.0031941763748160566
0.0002731721598441376,0.00322949735631926
0.000276338529005317,0.0032733658130507082
0.00027954159990678566,0.003328001920770133
0.0002827817979625341,0.0034167095639136462
0.0002860595535175742,0.003472158687961898
0.000289375301905095,0.0035114747701974385
0.0002927294835042816,0.0035335891239677356
0.00029612254379880347,0.0035559598076943407
0.00029955493343598134,0.0035785897925265453
0.0003030271082866396,0.003601482084052563
0.0003065395295056527,0.003636987358222854
0.00031009266359319264,0.003716624000922279
0.00031368698245668765,0.003797183720884364
0.00031732296347349763,0.003880814140389148
0.00032100108955431715,0.003943699630707355
0.00032472184920731285,0.00398114602938674
0.00032848573660300434,0.004019026473475596
0.0003322932516398972,0.004057345994042975
0.0003361449000108765,0.004162652650533601
0.0003400411932703706,0.004206114466234457
0.00034398264890229247,0.004250080052718553
0.00034796979038876914,0.004300202730802033
0.0003520031472796679,0.004363006485063369
0.0003560832552629278,0.004429880323017081
0.000360210656235707,0.004471936710031687
0.00036438589837635443,0.00452287398707957
0.0003686095362172158,0.004570658918294602
0.00037288213071828336,0.004618997730009953
0.00037720424934169976,0.004667896842316666
0.00038157646612712486,0.004731608912831041
0.00038599936176797673,0.004805912597917494
0.00039047352368855597,0.004876611224493664
0.0003949995461220643,0.004951514774168221
0.000399578030189527,0.005032103122130229
0.00040420958397963103,0.005115023954675516
0.0004088948226294864,0.005194044068590627
0.00041363436840632776,0.00524490882630064
0.00041842885079015847,0.005290985321176657
0.0004232789065573553,0.005337443937800199
0.00042818517986524155,0.005384441061462788
0.0004331483223376403,0.005431982934059949
0.00043816899315141946,0.005471643453039703
0.00044324785912404005,0.005511240208786397
0.00044838559480211905,0.005549381342314795
0.0004535828825510191,0.005583298488895787
0.00045884041264547613,0.005617608772929111
0.0004641588833612782,0.005652316751315098
0.0004695390010680063,0.005692054263902882
0.0004749814803228505,0.005737642958652039
0.0004804870439655134,0.00578376007707817
0.0004860564232142139,0.005830411744199419
0.0004916903577628031,0.005879780939779275
0.0004973895958790067,0.005938480437451583
0.0005031548945038057,0.005997860327588896
0.0005089870193519685,0.006057928496696628
0.0005148867450137498,0.006116429624133612
0.0005208548550577665,0.006161689743427434
0.0005268921421350677,0.006214800112980987
0.0005329994080844093,0.006268526090788283
0.0005391774640387505,0.006324418304184077
0.0005454271305329836,0.006388077167672623
0.0005517492376129129,0.006479486644086541
0.0005581446249454966,0.006554307719554347
0.0005646141419303673,0.006619187959269182
0.0005711586478126435,0.006684820233123662
0.0005777790117970507,0.006763681594221013
0.0005844761131633638,0.006834300555924748
0.0005912508413831881,0.006906347955496941
0.0005981040962380944,0.006979898495038136
0.0006050367879391225,0.0070536436603454225
0.0006120498372476703,0.007131790790781767
0.0006191441755977848,0.007210843733376969
0.0006263207452198692,0.007290812987501413
0.0006335804992658254,0.007372717821952525
0.0006409244019356456,0.007457098871497472
0.0006483534286054727,0.007543165637978267
0.0006558685659571436,0.00780273048034918
0.0006634708121092351,0.008039486039370458
0.0006711611767496287,0.00812375932747204
0.0006789406812696112,0.008195723919896425
0.0006868103588995307,0.00825426137217681
0.000694771254846024,0.008289722683460546
0.0007028244264308353,0.00832655350604404
0.0007109709432312439,0.008364820093564401
0.0007192118872221193,0.008415257276555486
0.0007275483529196233,0.008530837842440747
0.0007359814475265771,0.008612714680048806
0.0007445122910795143,0.008697097267464302
0.0007531420165974376,0.008800599732119736
0.0007618717702322999,0.008908921425138985
0.0007707027114212304,0.0089975747211782
0.0007796360130405236,0.009101848929749776
0.0007886728615614156,0.009200373570885342
0.0007978144572076629,0.009256160703264904
0.0008070620141149507,0.009311788314814898
0.0008164167604921472,0.00935217004766191
0.0008258799387844272,0.009386513498880977
0.0008354528058382871,0.009433936268139046
0.0008451366330684721,0.009484755452289181
0.0008549327066268384,0.009531959065665608
0.0008648423275731727,0.00958460566674358
0.0008748668120479914,0.009632455463984436
0.0008850074914473438,0.00969746848635584
0.00089526571259964,0.00976323508196556
0.0009056428379445294,0.009823649588403217
0.0009161402457138521,0.009879399698890607
0.0009267593301146883,0.009932478699385164
0.0009375015015145289,0.009976927651432661
0.0009483681866285928,0.010003407008006338
0.0009593608287093146,0.010022345248570335
0.0009704808877380307,0.010045810645181615
0.0009817298406188842,0.010081925871315687
0.00099310918137498,0.010125328357084639
0.0010046204213468132,0.010165163819738721
0.001016265089392995,0.01020546101971091
0.0010280447320933097,0.010244981175764818
0.0010399609139541202,0.010298619430758906
0.0010520152176161591,0.010347582954547815
0.0010642092440647246,0.010401013091433856
0.001076544612842316,0.01047558609710786
0.0010890229622637305,0.010557951820315164
0.001101645949633657,0.010727868376710248
0.001114415251466788,0.010853155079284176
0.0011273325637104871,0.010940523546360867
0.0011403996019700331,0.011015440245841196
0.0011536181017364785,0.011093636156769173
0.0011669898186171474,0.011200360470529006
0.0011805165285688054,0.011530999586510857
0.0011942000281335325,0.011783098344957851
0.0012080421346773289,0.01198944766941629
0.0012220446866314887,0.012113411595078278
0.0012362095437367692,0.012219190221985452
0.0012505385872903913,0.012332372081353245
0.0012650337203959038,0.01247249480187391
0.0012796968682159415,0.012596272387413445
0.001294529978227916,0.012696699775934095
0.0013095350204826678,0.012777689664565235
0.0013247139878661174,0.012880898057198258
0.0013400688963639508,0.012958917802954856
0.001355601785329369,0.013106097041648126
0.0013713147177539455,0.013398791498162917
0.001387209780541621,0.013567554106897362
0.001403289084785873,0.013722294209604477
0.0014195547660501016,0.013849662055396719
0.0014360089846512606,0.013931847609999867
0.0014526539259467812,0.013995603289553205
0.0014694918006248172,0.014056275497147473
0.0014865248449978572,0.014113293052068992
0.0015037553212997384,0.014240384894035266
0.001521185517986105,0.014366357598724285
0.0015388177500383464,0.014492885011697768
0.001556654359271062,0.014664040430850765
0.0015746977146430866,0.014766126348060415
0.001592950212572123,0.014838957222535133
0.0016114142772530198,0.014928200259514144
0.0016300923609797412,0.015034900053900846
0.0016489869444710648,0.01520901681503414
0.001668100537200059,0.015353071838528392
0.0016874356777273757,0.015500131719732857
0.001706994934038408,0.015593785415373419
0.001726780903884356,0.015660567469263274
0.0017467962151272458,0.015827890319674364
0.0017670435260889468,0.015980446938926435
0.0017875255259042354,0.016132122259451587
0.0018082449348779518,0.016352392179401213
0.0018292045048462937,0.016495150748166577
0.0018504070195423021,0.016603824058404014
0.0018718552949655793,0.016744462327662475
0.0018935521797562953,0.016838320697255237
0.0019155005555735278,0.01691299615152614
0.0019377033374779887,0.01701087102540185
0.0019601634743191855,0.01715141334288545
0.001982883949127071,0.017217798866102182
0.002005867779508234,0.01729770884416371
0.002029118018046678,0.01734063001397293
0.002052637752709252,0.017429205005594965
0.0020764301072557748,0.01754546177407585
0.0021004982416539153,0.0176733539681606
0.0021248453524988827,0.017765645529015973
0.0021494746734379805,0.017906804641066355
0.00217438947560008,0.018012951885199493
0.0021995930680300748,0.0180939073118033
0.0022250887981283695,0.018149896826352575
0.002250880052095462,0.018321449516520226
0.00227697025538168,0.01842494190868802
0.0023033628731421313,0.018615844824426853
0.002330061410696925,0.01876910169204473
0.002357069413996728,0.018871036721887537
0.0023843904700937206,0.018937699179225075
0.002412028207618007,0.019077715900686194
0.00243998629725955,0.019202739399417475
0.0024682684522556926,0.01934909361883958
0.0024968784288843266,0.01957521582711865
0.0025258200269627847,0.019655840997924966
0.002555097090352507,0.01977756871296617
0.0025847135074695635,0.01993208900549837
0.002614673211801092,0.020187082045850298
0.00264498018242772,0.020324122580524965
0.002675638444552045,0.02040957278305423
0.0027066520700332413,0.020542788364157606
0.0027380251779278576,0.020760148148491305
0.0027697619350368907,0.020831805814633172
0.002801866556459195,0.020988233733144193
0.002834343306151309,0.02118679115138191
0.0028671964974937695,0.02133655906184264
0.0029004304938639917,0.02150019320046021
0.002934049709215787,0.021614519074536032
0.0029680586086656023,0.021716350813387388
0.003002461709085549,0.02189736126056764
0.0030372635797033115,0.02202521480724648
0.0030724688427090033,0.022206205312983
0.003108082173869064,0.022435464146576108
0.0031441083031472647,0.02263061813249201
0.00318055201533292,0.022911557959504204
0.0032174181506763717,0.023148526427729316
0.003254711605531848,0.023365113106779686
0.003292437333007769,0.023471534503848097
0.0033306003436245884,0.023566785199830072
0.003369205705980267,0.023804793919720364
0.003408258547423452,0.024225618822315602
0.0034477640547344642,0.02442532230993872
0.0034877274748141775,0.02456419560349194
0.003528154115380883,0.024793715530606525
0.0035690493456752297,0.024965251635546915
0.0036104185971733375,0.02519686322707887
0.0036522673643081755,0.0253287410564772
0.0036946012051993025,0.025595173583345683
0.003737425742391064,0.02570139041276917
0.0037807466635993493,0.02592344964792308
0.0038245697224669993,0.026208594503756854
0.0038689007393279753,0.026291337150287912
0.003913745601980384,0.02646409967580029
0.0039591102664684585,0.02666594875723378
0.004005000757873611,0.026858595331765496
0.004051423171114647,0.02721870087801399
0.0040983836717572615,0.027419272155963355
0.004145888496832911,0.027608037726183525
0.004193943955667186,0.027747572321300235
0.004242556430717777,0.027895554915706285
0.004291732378422158,0.028116267840135618
0.004341478330055092,0.028325299468846578
0.004391800892596086,0.02855699974622939
0.004442706749606883,0.0287516955100394
0.004494202662119142,0.028896813960149724
0.0045462954695324,0.029051649808921647
0.004598992090522438,0.029430118623431416
0.004652299523960189,0.029602499441306933
0.004706224849841282,0.029848460299600015
0.004760775230226368,0.030039863564588466
0.00481595791019235,0.030238559133945696
0.004871780218794631,0.03038137687421084
0.004928249570040513,0.030601469575838362
0.004985373463873894,0.030789989289391508
0.005043159487171359,0.030989565790064767
0.005101615314749833,0.031191266401604283
0.005160748710385908,0.031431704626947166
0.005220567527846975,0.03163566527108274
0.005281079711934331,0.03205183633704661
0.005342293299538352,0.03238747677679543
0.005404216420705915,0.032583475412959514
0.00546685729972018,0.03290330789698379
0.0055302242561929005,0.03324072561418888
0.005594325706169377,0.033478290217675434
0.005659170163246243,0.033779375496198395
0.005724766239702178,0.033965903401422644
0.005791122647641758,0.03425829911345142
0.005858248200152536,0.03452196202934227
0.005926151812475552,0.03468110449772601
0.005994842503189409,0.03493285180190846
0.006064329395408062,0.035390043283803
0.006134621717992506,0.035798193578465504
0.0062057288067765,0.03609360649825326
0.0062776601058065,0.03633844007498544
0.006350425168595962,0.03670431679309755
0.00642403365939419,0.036975002820983524
0.006498495354469888,0.03733426918555062
0.006573820143409586,0.037643610031496896
0.006650018030431118,0.03787497978079902
0.006727099135712337,0.038105345124769575
0.006805073696735206,0.038332331066748625
0.0068839520696454964,0.038717586066533846
0.006963744730628222,0.039088351137026925
0.007044462277299037,0.03950517500063037
0.007126115430111745,0.03986635709050598
0.007208715033782135,0.04021857660791495
0.007292272058728313,0.040577607781348245
0.007376797602527731,0.04085049138958492
0.007462302891391108,0.04106478760980896
0.007548799281653432,0.0413523825798395
0.007636298261282241,0.04165908432430024
0.0077248114514034,0.04196822565084078
0.007814350607844541,0.04220942850866697
0.00790492762269642,0.04244578626364197
0.007996554525892346,0.042720141909646236
0.008089243486805939,0.04299212072230192
0.008183006815867389,0.04327410262112685
0.008277856966198472,0.04355740585078065
0.00837380653526649,0.043921988936462236
0.008470868266557402,0.04419521789914046
0.008569055051268348,0.044556409379551694
0.008668379930019773,0.044882008757177176
0.008768856094587427,0.04522432353700199
0.008870496889654403,0.04562860023493615
0.00897331581458352,0.04608368481516452
0.009077326525210223,0.04660166280022741
0.009182542835656282,0.04691191442306543
0.009288978720164497,0.04721353262538775
0.009396648314954691,0.047513678475826035
0.009505565920101192,0.04792854966324827
0.009615746001432095,0.04818614256232822
0.009727203192450537,0.048721763678542834
0.009839952296278227,0.049201748672357805
0.009954008287621519,0.04971932917759855
0.010069386314760271,0.050106532947621706
0.010186101701559752,0.05049033292800766
0.010304169949505875,0.050761165140166466
0.01042360673976401,0.05108836660620601
0.010544427935261684,0.051597704251326995
0.010666649582795389,0.05205340372628375
0.010790287915161836,0.05238410242830758
0.01091535935331391,0.05274946730648282
0.011041880508541602,0.053269196067773895
0.011169868184678225,0.053636600855150166
0.011299339380332217,0.05412802586533616
0.011430311291144786,0.054587300926474916
0.011562801312073753,0.05502103124265364
0.011696827039703846,0.055418753501657224
0.01183240627458378,0.055843697045515464
0.011969557023590427,0.056475025795064936
0.012108297502320394,0.05711293736686527
0.012248646137509308,0.057698579059345154
0.012390621569479156,0.05811514406856126
0.012534242654613994,0.05861377556658696
0.01267952846786434,0.05906415208452873
0.012826498305280598,0.05945803020249616
0.012975171686575868,0.05996648144108332
0.013125568357718427,0.060637845597006954
0.013277708293554291,0.0613110149004366
0.013431611700460153,0.06187951163629819
0.013587299019027091,0.062495214939610855
0.013744790926775366,0.06302992361319872
0.013904108340900697,0.0635610966690447
0.014065272421052363,0.06441921295709925
0.014228304572143519,0.06500998102208456
0.014393226447194065,0.06588779508039794
0.014560059950206485,0.06643230047911167
0.014728827239075018,0.06707467217925198
0.014899550728528537,0.06754263332235295
0.015072253093107555,0.0681650329296946
0.01524695727017573,0.06884221476534944
0.015423686462966274,0.06945161545217604
0.01560246414366368,0.07008995263800485
0.015783314056521166,0.07115840100918133
0.01596626022101425,0.07221213625445548
0.01615132693503091,0.07295604554312499
0.01633853877809862,0.07366103904427393
0.016527920614648955,0.07432030054870495
0.0167194975973199,0.07496533388247711
0.016913295170296487,0.07548093313994692
0.01710933907269015,0.07611761146599515
0.01730765534195726,0.07704520938352329
0.01750827031735725,0.0778787101137984
0.017711210643450888,0.07860828963905617
0.017916503273639015,0.07943072067018297
0.018124175473742375,0.08008192833600877
0.018334254825622908,0.08067176194834993
0.018546769230846995,0.08150845273561418
0.018761746914391215,0.08238497096423669
0.018979216428391014,0.08324898198736938
0.019199206655932846,0.08384247266959953
0.019421746814890263,0.08478433771924754
0.019646866461804465,0.08576494755209536
0.01987459549580984,0.08664837942457053
0.02010496416260499,0.08761924186766964
0.02033800305846982,0.08839794244647176
0.020573743134329137,0.08913152542225923
0.02081221569986339,0.0900729525905131
0.021053452427667062,0.09092268865127548
0.02129748535745521,0.09197212704984883
0.021544346900318843,0.09279077924062502
0.02179406984302956,0.09368116640054516
0.0220466873523941,0.09485231227693934
0.022302232979659387,0.09574442597500019
0.022560740664968614,0.09687597476385301
0.022822244741868985,0.0977758800829311
0.023086779941871697,0.09864627604561653
0.023354381399064792,0.09945849315854036
0.023625084654779475,0.10040973921572023
0.023898925662310503,0.10148296096156324
0.024175940791691306,0.10255203074082879
0.024456166834524465,0.103567737392401
0.024739641008868142,0.10451610890945265
0.025026400964179192,0.10555710946222771
0.025316484786313556,0.10650844145744834
0.025609931002584595,0.1074051415683049
0.025906778586880088,0.10834999054979781
0.026207066964838526,0.10941192528541968
0.02651083601908539,0.11064557860576534
0.026818126094530156,0.11156433139514214
0.02712897800372467,0.11258192307913081
0.027443433032283655,0.11339868528832515
0.02776153294436801,0.11425711076738929
0.028083319988231725,0.11508329758221983
0.028408836901833042,0.11619011256068927
0.028738126918510663,0.11720057200142217
0.029071233772725785,0.11819053276835359
0.029408201705870638,0.11938030649363778
0.029749075472144403,0.12022734698141146
0.030093900344497212,0.12127723564867324
0.03044272212064303,0.12222467314556065
0.030795587129142266,0.12319926697695124
0.03115254223555488,0.12416010160532251
0.03151363484866479,0.1251489665850957
0.031878912926776456,0.1261067179436887
0.03224842498408442,0.12709303320452264
0.0326222200971167,0.1281441382537048
0.03300034791125285,0.129115020350869
0.03338285864731761,0.12995136349146805
0.033769803108250916,0.13112442443810232
0.03416123268585528,0.13212330209541326
0.034557199367621395,0.13296498858672862
0.03495775574363275,0.13398254335805593
0.035362955013550426,0.13483137010587795
0.03577285099367873,0.1356633693774913
0.0361874981241128,0.13646051411491786
0.03660695147596903,0.1375876610505899
0.03703126675869927,0.13864570816727517
0.03746050032748993,0.13952954698613923
0.037894709190746674,0.14055548621943065
0.03833395101766601,0.1414850542782217
0.03877828414589457,0.14271459143390286
0.03922776758927719,0.14359850106574257
0.03968246104569482,0.14435818665534647
0.040142424904993215,0.1457394562377377
0.040607720257003654,0.14664376550506023
0.041078408899656464,0.14765595923640498
0.04155455334718875,0.14865551952780787
0.04203621683844714,0.14996051033014413
0.04252346334528682,0.1511155256751079
0.04301635758106795,0.15229726541625319
0.0435149650092505,0.1535292144287863
0.044019351852088745,0.15444231371377998
0.044529585099426554,0.15561734132496385
0.04504573251759458,0.15670267150587247
0.04556786265841064,0.15782122327053022
0.046096044868284336,0.15897783560166565
0.04663034929742731,0.16026346721387014
0.04717084690917017,0.16132031224780943
0.047717609489387455,0.16239357639811364
0.04827070965603183,0.163572590484041
0.0488302208687788,0.1647466712623231
0.0493962174387832,0.16568052359227434
0.04996877453854884,0.1669905864291019
0.0505479682119124,0.16815738408861397
0.05113387538414326,0.16933329956663923
0.05172657387216019,0.17052151052885817
0.05232614239486662,0.17177097183198226
0.052932660583605615,0.1730796365423334
0.05354620899273607,0.17419205933037685
0.05416686911033152,0.17523532304586192
0.05479472336900287,0.1763473161573268
0.05542985515684669,0.177647191769926
0.05607234882852033,0.17896959975160934
0.05672228971644543,0.1801615201243303
0.05737976414214134,0.181205744362766
0.05804485942768978,0.18244668912409448
0.05871766390733255,0.18366976537248153
0.05939826693920356,0.1849452469552247
0.060086758917196864,0.18613203125896033
0.0607832312829723,0.18764853793037112
0.06148777653810023,0.1890069929544325
0.062200488256347115,0.1903773341012242
0.06292146109610344,0.1916253032301222
0.06365079081295572,0.19289286588845572
0.06438857427240419,0.19417924673293505
0.06513490946272803,0.19543151020881772
0.0658898955079995,0.1968455724084766
0.06665363268124913,0.19828745501959227
0.06742622241778341,0.1995145995918665
0.06820776732865685,0.20094983593882768
0.06899837121430018,0.20240608844389946
0.0697981390783066,0.20375077964414873
0.07060717714137772,0.20510701663381603
0.07142559285543126,0.20642169994972231
0.07225349491787214,0.20774697142012064
0.07309099328602911,0.20918673193039447
0.07393819919175866,0.2105223645955015
0.07479522515621821,0.21203069932454394
0.07566218500481055,0.2135466201673395
0.07653919388230147,0.21502901706341698
0.0774263682681127,0.21657706728464876
0.07832382599179197,0.21788028388955177
0.07923168624866253,0.2194447810423438
0.08015006961565405,0.22113043142312128
0.08107909806731686,0.22232559371308555
0.08201889499202203,0.22395464184387195
0.08296958520834907,0.22536379062282666
0.08393129498166364,0.22681085452954042
0.08490415204088747,0.22834752462126176
0.0858882855954625,0.2299133358921631
0.08688382635251184,0.23148202157500078
0.08789090653419954,0.23294784131228113
0.08890965989529158,0.23457723946865183
0.08994022174092044,0.23609025461735622
0.09098272894455559,0.23756566918908106
0.09203731996618221,0.23910275098557981
0.09310413487069075,0.24083686055379663
0.09418331534647952,0.24232570231856415
0.0952750047242729,0.24394089181678424
0.09637934799615785,0.24579165495983507
0.09749649183484087,0.247507071626077
0.0986265846131282,0.2492051954073017
0.09976977642363201,0.25110309753958754
0.10092621909870483,0.25274484637360217
0.10209606623060476,0.25441305100879424
0.10327947319189525,0.25620350939102104
0.10447659715608053,0.2579026366488929
0.10568759711848051,0.25950089716739927
0.10691263391734772,0.2613776320787814
0.10815187025522892,0.2632497436445865
0.10940547072057435,0.26532509375707775
0.11067360180959745,0.2672226139277146
0.11195643194838795,0.26931031548579576
0.11325413151528127,0.27124240789323456
0.11456687286348727,0.2732343570052902
0.11589483034398118,0.27499990778374617
0.11723818032865997,0.2768985300643343
0.11859710123376706,0.278876904818711
0.11997177354358855,0.28094201525700074
0.12136237983442417,0.28305998132419086
0.12276910479883604,0.28498705921657325
0.12419213527017846,0.28687785414718386
0.12563166024741215,0.28903286176257764
0.12708787092020596,0.29099261649526464
0.12856096069432965,0.29323669221052723
0.130051125217341,0.29547658024850915
0.13155856240457053,0.29768382503300395
0.1330834724654076,0.29990847287856337
0.1346260579298911,0.3022000987972854
0.13618652367560827,0.30446279545807337
0.1377650769549055,0.30662128820274703
0.13936192742241435,0.30887351305319444
0.14097728716289676,0.3111381808721473
0.142611370719413,0.31353331906855275
0.14426439512181588,0.3159409096035716
0.14593657991557576,0.31828457041505614
0.1476281471909391,0.32061581758111946
0.14933932161242533,0.3230611986301153
0.15107033044866555,0.3253693544248841
0.15282140360258709,0.32787534159768816
0.15459277364194784,0.33011068586342585
0.15638467583022478,0.33250899305543596
0.15819734815786016,0.3350347236734028
0.16003103137387018,0.3378229171956885
0.16188596901781993,0.3402733286488985
0.1637624074521689,0.34312829490083674
0.16566059589499152,0.34563582503856166
0.16758078645307686,0.34833009333733106
0.16952323415541215,0.3509168414887632
0.1714881969870541,0.3536470623976319
0.17347593592339325,0.3564735388210932
0.1754867149648152,0.3590525831614556
0.1775208011717636,0.3618959279618176
0.1795784647002097,0.3646937813917138
0.18165997883753285,0.36779668172869173
0.18376562003881725,0.37086783405550916
0.18589566796356882,0.37382330870632774
0.18805040551285834,0.3766992190646498
0.1902301188668946,0.3794344466603808
0.19243509752303323,0.3822244811711001
0.19466563433422632,0.38514772742009395
0.19692202554791735,0.3883778516646986
0.19920457084538712,0.39156720872108897
0.20151357338155584,0.3948834405155199
0.20384933982524642,0.39809499570654594
0.20621218039991446,0.40121581409338153
0.2086024089248505,0.40438440372176576
0.21102034285685967,0.40765950847801874
0.21346630333242453,0.41098341128690724
0.21594061521035676,0.41421559925318974
0.21844360711494284,0.41719185489528926
0.22097561147959033,0.4203424647453263
0.22353696459097966,0.42378775287080594
0.22612800663372795,0.4273504420168943
0.2287490817355704,0.43079036402854404
0.2314005380130654,0.4341786761918235
0.23408272761782944,0.4376796225028607
0.23679600678330787,0.4412055547699939
0.23954073587208793,0.4449717758279871
0.24231727942376008,0.44841211985666296
0.24512600620333397,0.4520051041451845
0.24796728925021602,0.455865372005633
0.2508415059277541,0.45967113785548397
0.2537490379733572,0.46330278571021094
0.2566902715491952,0.46689265820481457
0.25966559729348726,0.47090216342987434
0.26267541037238384,0.47490032395092696
0.26572011053245065,0.4787022187125197
0.26880010215376077,0.4824474717933193
0.2719157943036019,0.4862857822856504
0.2750676007908067,0.49042249532925675
0.2782559402207126,0.49411420776128956
0.28148123605075814,0.4979929783981828
0.28474391664672477,0.5016069914284086
0.28804441533962977,0.5056329702055784
0.2913831704832789,0.5097373298968411
0.2947606255124859,0.5139622568014037
0.29817722900196736,0.5180522822987934
0.30163343472591975,0.522029126137764
0.30512970171828707,0.5262394438099267
0.30866649433372745,0.5307375744664948
0.3122442823092858,0.5350056894899302
0.3158635408267819,0.5391766294062533
0.31952475057592133,0.5435011035039311
0.32322839781813806,0.5479099368768015
0.3269749744511768,0.5522132801766375
0.33076497807442423,0.5567457245014125
0.3345989120549975,0.5610209590453354
0.3384772855945983,0.5655412141014946
0.34240061379714254,0.570030301682603
0.34636941773717345,0.574480490467064
0.3503842245290676,0.5789610195074826
0.3544455673970435,0.5834654620233277
0.3585539857459817,0.5882823678373243
0.36271002523306484,0.5931495043215781
0.3669142378402494,0.5978097171400076
0.3711671819475767,0.6023960226977576
0.37546942240733366,0.6071544456831294
0.37982153061907364,0.611732721038727
0.3842240846055061,0.6165657420018107
0.38867766908926676,0.6214235094302575
0.393182875570577,0.626277027199953
0.39774030240580366,0.6311130006734649
0.40235055488692933,0.6361182221955801
0.4070142453219439,0.6408143568401725
0.4117319931161679,0.6455291514451873
0.4165044248545185,0.650359435465431
0.42133217438472886,0.6552125950782199
0.4262158829015325,0.6602097737923549
0.43115619903182284,0.6650734677885647
0.43615377892080054,0.6698711266869408
0.441209286319119,0.674734438616625
0.4463233926710397,0.6797180652494239
0.4514967772036102,0.6850566842472385
0.4567301270168747,0.6901858584094026
0.4620241371751313,0.6954140502243238
0.46737951079924633,0.7008949526838635
0.47279695916003905,0.7061803857707393
0.4782772017727485,0.711446902850792
0.4838209664925957,0.7164584353187212
0.48942898961145315,0.7217898029488564
0.49510201595563513,0.7268662622353399
0.5008407989848213,0.7318741895782966
0.5066461008921268,0.7372042394027769
0.5125186927053332,0.7425489871040851
0.5184593543892912,0.7480427915761225
0.5244688749495119,0.7534389608132509
0.5305480525369574,0.758858510004953
0.5366976945540476,0.7640901658210781
0.5429186177618943,0.7694476803614247
0.5492116483887789,0.7749836578640413
0.5555776222398878,0.7805204161719506
0.5620173848083188,0.7859086732764238
0.5685317913873753,0.7915086497949505
0.5751217071841613,0.797216859914114
0.5817880074344935,0.8025179927992493
0.5885315775191451,0.8081529097691641
0.595353313081437,0.8137055966629513
0.6022541201461928,0.8192934797294555
0.6092349152400711,0.8247001487897585
0.6162966255132942,0.8302600755141866
0.6234401888627864,0.8356646460339595
0.6306665540567405,0.8412366676284652
0.6379766808606282,0.8466993615151341
0.6453715401646701,0.8520648430611081
0.6528521141127848,0.8572968802518091
0.6604193962330305,0.862944471734704
0.6680743915695615,0.8683390332765726
0.675818116816111,0.873881819450494
0.6836516004510238,0.8792690972374105
0.6915758828738525,0.8846307183650712
0.6995920165435374,0.8897704480506861
0.707701066118189,0.895076082142179
0.7159041085964888,0.900459331070046
0.7242022334607315,0.9057488911745362
0.732596542821523,0.9109484458716783
0.741088151564157,0.9164346281696615
0.7496781874966877,0.9216604485597367
0.7583677914997191,0.9268663279485923
0.7671581176779302,0.9316784116099832
0.7760503335133571,0.9366569714441656
0.7850456200204509,0.9414565890788891
0.794145171902934,0.9463993838058808
0.8033501977124734,0.9509986808204207
0.8126619200091946,0.9555025801438518
0.822081575524054,0.9595702826245958
0.8316104153230961,0.9636762235347529
0.8412497049736118,0.9675568427466859
0.8510007247122247,0.9710886804440234
0.8608647696149244,0.974522913909011
0.8708431497690724,0.9777468318375521
0.880937190447399,0.9808737988628838
0.8911482322840202,0.9837894692295153
0.9014776314524917,0.986058464176824
0.9119267598459299,0.9882789786081945
0.9224970052592174,0.9902070511613985
0.9331897715733238,0.9918359066569277
0.9440064789417604,0.9934189036254881
0.9549485639791966,0.9949950802664235
0.9660174799522646,0.9962554485022176
0.9772146969725725,0.9975415010322445
0.9885417021919574,0.9986347589745321
1.0,0.9999818560580607


==> data/ELD/RMIA/LSTM-online/total/roc_MSELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.00013484526781025122
1.0233165783302449e-05,0.0001362992256074467
1.0351779556301762e-05,0.00013777003639263817
1.0471768194855202e-05,0.00013925789551070086
1.05931476351837e-05,0.00014076300057077422
1.0715933998226711e-05,0.00014228555147250755
1.084014359178331e-05,0.00014382575043260938
1.09657929126781e-05,0.00014538380201170476
1.1092898648952227e-05,0.00014695991314150395
1.1221477682079803e-05,0.00014855429315228588
1.1351547089209991e-05,0.00015016715380070022
1.148312414543511e-05,0.00015179870929789171
1.1616226326085018e-05,0.00015344917633795054
1.1750871309048075e-05,0.00015511877412669248
1.1887076977119033e-05,0.00015680772441077235
1.2024861420374123e-05,0.00015851625150713547
1.216424293857368e-05,0.00016024458233280996
1.2305240043592616e-05,0.00016199294643504477
1.244787146187906e-05,0.00016376157602179667
1.259215613694151e-05,0.00016555070599257106
1.2738113231864785e-05,0.00016736057396961966
1.288576213185518e-05,0.00016919142032950058
1.3035122446815089e-05,0.00017104348823500343
1.3186214013947484e-05,0.00017291702366744517
1.3339056900390587e-05,0.00017481227545933963
1.3493671405883065e-05,0.0003453472411650281
1.3650078065460137e-05,0.0003471302770842067
1.3808297652180924e-05,0.00034893398037282367
1.3968351179887397e-05,0.0003507585905886775
1.4130259905995336e-05,0.000352604350066308
1.429404533431761e-05,0.0003544715039491819
1.4459729217920196e-05,0.00035636030022225137
1.4627333562011299e-05,0.00035827098974488994
1.4796880626863964e-05,0.00036020382628421034
1.4968392930772556e-05,0.00036215906654876826
1.514189325304352e-05,0.00036413697022265724
1.53174046370208e-05,0.00036613779999999826
1.5494950393146317e-05,0.0003681618216198292
1.567455410205595e-05,0.000370209303901399
1.5856239617711373e-05,0.0003722805187798708
1.60400310705682e-05,0.0003743757413424386
1.622595287078087e-05,0.0003764952498648631
1.6414029711444665e-05,0.00037863932584843033
1.6604286571875295e-05,0.0003808082540573395
1.6796748720926532e-05,0.0003830023225565236
1.6991441720346258e-05,0.0003852218227499085
1.7188391428171457e-05,0.0003874670494191158
1.7387624002162504e-05,0.00038973830076261364
1.7589165903277326e-05,0.0003920358784353227
1.7793043899185774e-05,0.00039436008758867894
1.7999285067824765e-05,0.00039671123691116343
1.8207916800994626e-05,0.0003990896386692998
1.8418966807997107e-05,0.0004014956087491282
1.86324631193156e-05,0.00040392946669815893
1.8848434090337955e-05,0.00040639153576781383
1.906690840512252e-05,0.00040888214295635786
1.9287915080207776e-05,0.00041140161905232973
1.9511483468466162e-05,0.00041395029867847535
1.9737643263002554e-05,0.00041652852033619025
1.9966424501097934e-05,0.0004191366264504776
2.0197857568198782e-05,0.0005023805754962599
2.0431973201952705e-05,0.0005048387896506761
2.066880249629082e-05,0.0005073254972412263
2.09083769055575e-05,0.0005098410285385264
2.1150728248687946e-05,0.0005123857176413961
2.1395888713434215e-05,0.000514959902521232
2.1643890860640203e-05,0.0005175639250668948
2.189476762856621e-05,0.0005201981311301179
2.2148552337263592e-05,0.0005228628705714405
2.2405278693000182e-05,0.0005255584973066745
2.266498079273693e-05,0.0005282853693539104
2.2927693128656486e-05,0.0005310438488810657
2.3193450592744275e-05,0.0005338343022539875
2.3462288481422625e-05,0.0005366571000851102
2.3734242500238664e-05,0.0005390839817546831
2.4009348768606518e-05,0.0005414223850358097
2.4287643824604503e-05,0.0005437878930117927
2.45691646298279e-05,0.0005461808198561916
2.4853948574297985e-05,0.0005486014833841873
2.5142033481427965e-05,0.000551050205094792
2.543345761304648e-05,0.0005535273102135495
2.5728259674479322e-05,0.0005560331277357286
2.6026478819690045e-05,0.0005585679904700197
2.63281546564802e-05,0.0005611322350827361
2.6633327251749808e-05,0.0005637262021425278
2.694203713681882e-05,0.0005788934841568519
2.7254325312810276e-05,0.0005837964085199177
2.7570233256095827e-05,0.000588756163229501
2.7889802923804396e-05,0.0005937734070125255
2.8213076759394707e-05,0.0005988488062312932
2.8540097698292373e-05,0.0006039830349719867
2.8870909173592345e-05,0.0006091767751341962
2.9205555121827452e-05,0.0006144307165214874
2.95440799888038e-05,0.0006197455569330161
2.9886528735503827e-05,0.0006251220022562065
3.0232946844057763e-05,0.0006305607665605034
3.0583380323784315e-05,0.0006577127643011456
3.0937875717301366e-05,0.0006606550760673369
3.12964801067075e-05,0.0006636314924994079
3.165924111983521e-05,0.0006666424089083678
3.20262069365765e-05,0.0006696882251873206
3.2397426295281954e-05,0.000672769345864576
3.277294849923382e-05,0.0006758861801573763
3.315282342319423e-05,0.0006790391420262477
3.353710152002929e-05,0.0006822286502299788
3.392583382740992e-05,0.000748896158301169
3.4319071974590426e-05,0.0007533004255495906
3.4716868189265594e-05,0.0007577557431539525
3.511927530450728e-05,0.0007622627028446594
3.552634676578139e-05,0.0007668219032109294
3.5938136638046256e-05,0.0007714339497802959
3.6354699612933176e-05,0.0007760994550990294
3.677609101601031e-05,0.0007808190388134933
3.720236681413066e-05,0.0008949661980688355
3.7633583622865324e-05,0.0009007013816250065
3.806979871402284e-05,0.0009065030423374015
3.8511070023255685e-05,0.0009123719507501983
3.895745615775501e-05,0.0009183088863390394
3.940901640403448e-05,0.0009243146376145563
3.986581073580439e-05,0.0009303900022270961
4.032789982193705e-05,0.0009889216449853737
4.079534503452449e-05,0.0009933935375191268
4.1268208457029516e-05,0.0009979172642610916
4.174655289253135e-05,0.0010024934260273928
4.223044187206672e-05,0.0010071226305982807
4.271993966306776e-05,0.0010118054927988574
4.321511127789762e-05,0.0010165426345807298
4.371602248248502e-05,0.0010568698087574963
4.422273980505897e-05,0.0010605857357897052
4.473533054498463e-05,0.00106434473454916
4.525386278170167e-05,0.0010681473042850852
4.577840538376616e-05,0.001071993950033558
4.6309028017997366e-05,0.001075885182684587
4.684580115873045e-05,0.001079821519049963
4.738879609717651e-05,0.0010834894299696755
4.793808495089107e-05,0.001087023188261906
4.8493740673352334e-05,0.001090597906743073
4.9055837063650453e-05,0.0010942140601873241
4.962444877628913e-05,0.0010978721288719667
5.0199651331100794e-05,0.001101572598641255
5.0781521123276707e-05,0.001105061506035746
5.137013543351339e-05,0.001108455848558111
5.196557243827657e-05,0.0011118895352855787
5.2567911220184194e-05,0.001115363022261246
5.3177231778509664e-05,0.0011188767708142562
5.379361503980698e-05,0.0011227815069264294
5.441714286865888e-05,0.001132841089231907
5.5047898078549675e-05,0.0011430172732848117
5.5685964442864085e-05,0.001153311410629084
5.633142670601352e-05,0.0011637248684745617
5.698437059469136e-05,0.0011742590298785642
5.764488282925873e-05,0.0011844952414394453
5.8313051135262185e-05,0.001194740488798165
5.8988964255084936e-05,0.0012051044899687806
5.9672711959733106e-05,0.0012155886214400525
6.0364385060758635e-05,0.0012261942756557772
6.106407542232036e-05,0.0012369228611997236
6.177187597338488e-05,0.001247775802982713
6.248788072006888e-05,0.0012587545424318676
6.321218475812448e-05,0.0012698605376820534
6.394488428556937e-05,0.0012804075174423493
6.468607661546321e-05,0.001286921774475083
6.543586018883229e-05,0.0012935115389921378
6.619433458774387e-05,0.0013001776862092388
6.696160054853215e-05,0.0013069211014868336
6.773775997517745e-05,0.0014127934681731197
6.852291595284057e-05,0.001416160914921764
6.9317172761554e-05,0.001419567394123579
7.012063589007177e-05,0.001423013358208111
7.09334120498799e-05,0.0014274707232360749
7.17556091893692e-05,0.001433134747974779
7.258733650817246e-05,0.0014388644250598681
7.342870447166758e-05,0.0014446605154750567
7.42798248256491e-05,0.0014505237890247076
7.514081061116962e-05,0.001456455024436071
7.601177617955322e-05,0.0014624550094627135
7.689283720758305e-05,0.0014685245409891412
7.778411071286482e-05,0.0014819065325633646
7.868571506936843e-05,0.0014914535209161195
7.959777002314978e-05,0.001501111169482271
8.05203967082547e-05,0.0015108807609367707
8.145371766280736e-05,0.0015153099555653238
8.239785684528512e-05,0.0015189816079416263
8.335293965098187e-05,0.0015226958188526694
8.43190929286625e-05,0.001526453081599205
8.529644499741017e-05,0.0015302538951998902
8.628512566366886e-05,0.001534098764457563
8.728526623848371e-05,0.0015379882000262873
8.829699955494083e-05,0.0015515175818810012
8.932045998580959e-05,0.0015571693578159097
9.03557834613892e-05,0.0015628866441199437
9.140310748756223e-05,0.0015686702001311437
9.246257116405733e-05,0.0015745207939891225
9.353431520292377e-05,0.0015804392027370846
9.461848194721992e-05,0.0015864262124250313
9.571521538991856e-05,0.0015924826182141557
9.682466119303115e-05,0.0015986092244824554
9.794696670695385e-05,0.0016061088597840493
9.908228099003788e-05,0.0016152922908738844
0.00010023075482838654,0.0016245821681440825
0.00010139254075588153,0.0016340864408209374
0.00010256779307444219,0.001643804471659524
0.00010375666787451859,0.0016536351452841557
0.00010495932305582277,0.0016650991144468435
0.00010617591834830001,0.0016774705367987898
0.00010740661533334334,0.0016899853576955858
0.00010865157746525384,0.0020298369636024965
0.00010991097009294972,0.0020380782890256238
0.0001111849604819271,0.002052615778871462
0.00011247371783647519,0.002061693642481637
0.00011377741332214914,0.0020708767286276705
0.00011509622008850323,0.0020801662569557835
0.00011643031329208767,0.0020895634612492545
0.00011777987011971193,0.0020992173916718573
0.0001191450698119776,0.0021099531703629797
0.00012052609368708426,0.0021208133886697214
0.00012192312516491107,0.002128986033257468
0.0001233363497913776,0.0021359728587857603
0.00012476595526308696,0.002144871768271639
0.00012621213145225474,0.0021557769697209558
0.00012767507043192657,0.0021668085745840957
0.0001291549665014884,0.002177968048017213
0.00013065201621247213,0.0021892568721592525
0.00013216641839466052,0.0022006765463287972
0.00013369837418249466,0.0022122285872232007
0.00013524808704178755,0.002248661018252428
0.0001368157627967472,0.002261507001295926
0.00013840160965731315,0.0022823389849323324
0.00014000583824680976,0.002293238572320398
0.00014162866162991988,0.002304264498049072
0.0001432702953409831,0.002315418226520239
0.00014493095741262166,0.0023337372114288968
0.00014661086840469845,0.0023463269443780898
0.00014831025143361044,0.002358598606450669
0.00015002933220192182,0.002369787366422707
0.00015176833902834055,0.002380650758273793
0.00015352750287804228,0.0023906930707643763
0.000155307057393346,0.002403812090681727
0.00015710723892474503,0.0024212172744024533
0.00015892828656229778,0.002440539149798921
0.00016077044216738237,0.0024614818273778678
0.00016263395040481922,0.0024910230629779243
0.00016451905877536624,0.002516601290554289
0.00016642601764859036,0.0025422377923043247
0.00016835508029612023,0.002568866444063319
0.00017030650292528443,0.002598987116968904
0.0001722805447131394,0.0026278439856767346
0.00017427746784089192,0.00265517013533444
0.00017629753752872057,0.002672158849999877
0.0001783410220710008,0.002686326011454171
0.00018040819287193827,0.0027006573860667753
0.00018249932448161524,0.002724169117663858
0.00018461469463245476,0.0027568253703685276
0.0001867545842761076,0.0028745841296919953
0.00018891927762076664,0.0029250668927411246
0.00019110906216891378,0.0029578500261986844
0.0001933242287555045,0.002983192172292512
0.00019556507158659492,0.003007029377314522
0.00019783188827841644,0.003031142882055044
0.0002001249798969037,0.0030595082498489105
0.00020244465099768038,0.0030886152521126414
0.00020479120966650856,0.003117255903188254
0.0002071649675602069,0.0031799745697453008
0.0002095662399480433,0.0032355484751518
0.0002119953457536071,0.003282905545220878
0.00021445260759716674,0.0033372242633734734
0.00021693835183851843,0.003398977489089497
0.00021945290862033137,0.0034532176180960953
0.0002219966119119955,0.0034940353953853377
0.0002245697995539774,0.0035399925266711347
0.0002271728133026905,0.003591547735311301
0.0002298059988758851,0.00365197061677874
0.0002324697059985648,0.003774941515220287
0.00023516428844943486,0.0038288152003546822
0.00023789010410788932,0.003872549914437458
0.00024064751500154242,0.003917485417353057
0.00024343688735431105,0.0039560694013490525
0.00024625859163505465,0.004020225956589149
0.00024911300260677886,0.004099050722650153
0.0002520004993764092,0.004137127180052345
0.0002549214654451423,0.004175644985945372
0.0002578762887593801,0.004232984129183108
0.0002608653617622548,0.004274797254979705
0.00026388908144575103,0.00430937852909329
0.0002669478494034321,0.004345846706962552
0.00027004207188377727,0.004387696027211921
0.0002731721598441376,0.004436845745500349
0.000276338529005317,0.004491737618842442
0.00027954159990678566,0.00455201407475658
0.0002827817979625341,0.004612989201835673
0.0002860595535175742,0.004674671098455602
0.000289375301905095,0.004737067956861431
0.0002927294835042816,0.004797885938099532
0.00029612254379880347,0.00484245397723748
0.00029955493343598134,0.0048897410652725
0.0003030271082866396,0.004959841229739877
0.0003065395295056527,0.005032366982811851
0.00031009266359319264,0.005116748947763343
0.00031368698245668765,0.005216324094914635
0.00031732296347349763,0.0052970494571178695
0.00032100108955431715,0.005342517194652027
0.00032472184920731285,0.005381300465107909
0.00032848573660300434,0.005420533276804052
0.0003322932516398972,0.005460220840423422
0.0003361449000108765,0.0054957788008503415
0.0003400411932703706,0.005531291140570422
0.00034398264890229247,0.0055712590937344346
0.00034796979038876914,0.005620358312462015
0.0003520031472796679,0.005658743877613974
0.0003560832552629278,0.005698564266205056
0.000360210656235707,0.00575371112806251
0.00036438589837635443,0.005837092431761273
0.0003686095362172158,0.005886988066580767
0.00037288213071828336,0.005925709791444704
0.00037720424934169976,0.0059625759481212294
0.00038157646612712486,0.005999869424557054
0.00038599936176797673,0.006024864647647628
0.00039047352368855597,0.00604764363656266
0.0003949995461220643,0.006071068885699103
0.000399578030189527,0.006094765659527159
0.00040420958397963103,0.0061229319269888146
0.0004088948226294864,0.006160549627722576
0.00041363436840632776,0.006192424865337044
0.00041842885079015847,0.006224669572407862
0.0004232789065573553,0.006257288031496963
0.00042818517986524155,0.006291773329640619
0.0004331483223376403,0.0063311003252314365
0.00043816899315141946,0.006370883164441574
0.00044324785912404005,0.006435470559942055
0.00044838559480211905,0.006494611704286812
0.0004535828825510191,0.006537768991794107
0.00045884041264547613,0.006605429453054465
0.0004641588833612782,0.006667797386315104
0.0004695390010680063,0.006734230562396271
0.0004749814803228505,0.0067916570917353454
0.0004804870439655134,0.0068648523104231154
0.0004860564232142139,0.006921365597285287
0.0004916903577628031,0.006986457428846073
0.0004973895958790067,0.007115651431076719
0.0005031548945038057,0.007206358964511296
0.0005089870193519685,0.007257262982964219
0.0005148867450137498,0.0073028039486351184
0.0005208548550577665,0.007348872784749891
0.0005268921421350677,0.007395475609914092
0.0005329994080844093,0.007470510898712595
0.0005391774640387505,0.007534076489467597
0.0005454271305329836,0.007568372542365427
0.0005517492376129129,0.00760306612466123
0.0005581446249454966,0.007644383988534953
0.0005646141419303673,0.007690631295918951
0.0005711586478126435,0.0077325446458538045
0.0005777790117970507,0.007767895083589693
0.0005844761131633638,0.007817412874239529
0.0005912508413831881,0.007922884247991594
0.0005981040962380944,0.007962795524625924
0.0006050367879391225,0.008005934979978035
0.0006120498372476703,0.008043072777992651
0.0006191441755977848,0.00807457170961553
0.0006263207452198692,0.00810643574888978
0.0006335804992658254,0.008151158817942414
0.0006409244019356456,0.008222269480805764
0.0006483534286054727,0.00833485461117112
0.0006558685659571436,0.00851386945834416
0.0006634708121092351,0.008653242579781329
0.0006711611767496287,0.008725138354843644
0.0006789406812696112,0.008793928790638348
0.0006868103588995307,0.008858494505182751
0.000694771254846024,0.008920545864030556
0.0007028244264308353,0.008981080024866589
0.0007109709432312439,0.009049222624284765
0.0007192118872221193,0.009217529922208822
0.0007275483529196233,0.009334468004956433
0.0007359814475265771,0.00942912711617258
0.0007445122910795143,0.009523162892981956
0.0007531420165974376,0.009619691205123656
0.0007618717702322999,0.009746282357973753
0.0007707027114212304,0.009912358761663582
0.0007796360130405236,0.010035502231173467
0.0007886728615614156,0.010138080343986649
0.0007978144572076629,0.010225430157247313
0.0008070620141149507,0.01027735194256307
0.0008164167604921472,0.010372078455643743
0.0008258799387844272,0.010600510375152635
0.0008354528058382871,0.010666173944670496
0.0008451366330684721,0.01070806106467179
0.0008549327066268384,0.010752242179378453
0.0008648423275731727,0.010834801730528937
0.0008748668120479914,0.010933708036520053
0.0008850074914473438,0.011040584743307283
0.00089526571259964,0.01111866372777908
0.0009056428379445294,0.011242488209766921
0.0009161402457138521,0.011299821037415444
0.0009267593301146883,0.011344546879051768
0.0009375015015145289,0.01143721800028786
0.0009483681866285928,0.011518550076407693
0.0009593608287093146,0.011563383596105859
0.0009704808877380307,0.011699751681947645
0.0009817298406188842,0.01179269228307743
0.00099310918137498,0.011842589701061137
0.0010046204213468132,0.011902106365336668
0.001016265089392995,0.011974781822009634
0.0010280447320933097,0.012036573240232273
0.0010399609139541202,0.012078909940461484
0.0010520152176161591,0.012136988580181671
0.0010642092440647246,0.012216920423552017
0.001076544612842316,0.012279007390251668
0.0010890229622637305,0.012323340192779414
0.001101645949633657,0.01236525178290172
0.001114415251466788,0.012404434797448492
0.0011273325637104871,0.012544398687607882
0.0011403996019700331,0.012761951675600777
0.0011536181017364785,0.012982026344692126
0.0011669898186171474,0.01315890753656343
0.0011805165285688054,0.013273825676609558
0.0011942000281335325,0.013346299815330965
0.0012080421346773289,0.013420746955918817
0.0012220446866314887,0.013513136970491318
0.0012362095437367692,0.013618214540086129
0.0012505385872903913,0.013771967576486757
0.0012650337203959038,0.013922240193642152
0.0012796968682159415,0.01417084048662599
0.001294529978227916,0.014267260395345616
0.0013095350204826678,0.0144361149926443
0.0013247139878661174,0.014472529923866106
0.0013400688963639508,0.014539673347139986
0.001355601785329369,0.01461788246479096
0.0013713147177539455,0.014653883203042981
0.001387209780541621,0.014717175243146658
0.001403289084785873,0.014821286993542043
0.0014195547660501016,0.014943505957601988
0.0014360089846512606,0.015057752554203538
0.0014526539259467812,0.015169325793347274
0.0014694918006248172,0.015415407928437309
0.0014865248449978572,0.015585846021026178
0.0015037553212997384,0.015638537844277843
0.001521185517986105,0.0157508765248235
0.0015388177500383464,0.01586890813795907
0.001556654359271062,0.015988646529877238
0.0015746977146430866,0.016055524770060097
0.001592950212572123,0.01613668957274085
0.0016114142772530198,0.01620920908401095
0.0016300923609797412,0.016282695930486334
0.0016489869444710648,0.016395260102156965
0.001668100537200059,0.016500518157435744
0.0016874356777273757,0.01658695806043458
0.001706994934038408,0.016692506198244823
0.001726780903884356,0.016845780283235513
0.0017467962151272458,0.016946770047621254
0.0017670435260889468,0.01709125105891319
0.0017875255259042354,0.017230028949865285
0.0018082449348779518,0.017413117158955792
0.0018292045048462937,0.01756718880757489
0.0018504070195423021,0.017706427578243287
0.0018718552949655793,0.01780549984512759
0.0018935521797562953,0.01788684457143818
0.0019155005555735278,0.017998855335633362
0.0019377033374779887,0.018077417111828642
0.0019601634743191855,0.018157931805252207
0.001982883949127071,0.018322647589253574
0.002005867779508234,0.018424122056216522
0.002029118018046678,0.018564595938445182
0.002052637752709252,0.018684395378099038
0.0020764301072557748,0.018786073978145825
0.0021004982416539153,0.018907272501425692
0.0021248453524988827,0.019016516482126277
0.0021494746734379805,0.019160627942305598
0.00217438947560008,0.019458880133033284
0.0021995930680300748,0.01968431917577087
0.0022250887981283695,0.019805095291533296
0.002250880052095462,0.019937912545270737
0.00227697025538168,0.020125437923974934
0.0023033628731421313,0.020358728513603996
0.002330061410696925,0.02055828801381359
0.002357069413996728,0.020680050285957614
0.0023843904700937206,0.02078570682516433
0.002412028207618007,0.02092972019933366
0.00243998629725955,0.02123152694765844
0.0024682684522556926,0.0215315985843627
0.0024968784288843266,0.021773347095950173
0.0025258200269627847,0.021971506543040212
0.002555097090352507,0.022291758355671275
0.0025847135074695635,0.022449014594463378
0.002614673211801092,0.02260101203163977
0.00264498018242772,0.022913487811840418
0.002675638444552045,0.02313021175528801
0.0027066520700332413,0.023317951716843578
0.0027380251779278576,0.023524500960248818
0.0027697619350368907,0.023725485141183618
0.002801866556459195,0.023968903091108686
0.002834343306151309,0.024486428833659
0.0028671964974937695,0.024665277614478273
0.0029004304938639917,0.0247979993351111
0.002934049709215787,0.02491531696643422
0.0029680586086656023,0.025018637969107204
0.003002461709085549,0.02515515935928831
0.0030372635797033115,0.025277727579939104
0.0030724688427090033,0.0254228403256704
0.003108082173869064,0.02559959384404766
0.0031441083031472647,0.025770225964236986
0.00318055201533292,0.025967853484131692
0.0032174181506763717,0.026108721512849053
0.003254711605531848,0.02631550269898324
0.003292437333007769,0.02642446493824101
0.0033306003436245884,0.026551416634815923
0.003369205705980267,0.02673820908583429
0.003408258547423452,0.026868747153518818
0.0034477640547344642,0.02700982388849652
0.0034877274748141775,0.027277110444889376
0.003528154115380883,0.02736969708946872
0.0035690493456752297,0.027537874098079534
0.0036104185971733375,0.02763171486087814
0.0036522673643081755,0.027740605387966216
0.0036946012051993025,0.02790919758456692
0.003737425742391064,0.028070527944130653
0.0037807466635993493,0.028310026609424367
0.0038245697224669993,0.028504312096954774
0.0038689007393279753,0.028606799932467647
0.003913745601980384,0.02871456226808782
0.0039591102664684585,0.028862246574568273
0.004005000757873611,0.029043125838272444
0.004051423171114647,0.029391322955527134
0.0040983836717572615,0.029591685687277307
0.004145888496832911,0.02978400564405135
0.004193943955667186,0.029996809605071107
0.004242556430717777,0.030172980069951033
0.004291732378422158,0.030301995568858646
0.004341478330055092,0.03046714542859612
0.004391800892596086,0.030680520736770855
0.004442706749606883,0.030867611358527135
0.004494202662119142,0.03105464221046044
0.0045462954695324,0.031298119731171734
0.004598992090522438,0.031544276459760684
0.004652299523960189,0.03175768783604662
0.004706224849841282,0.03200194286771694
0.004760775230226368,0.03210537960690012
0.00481595791019235,0.032236710743769284
0.004871780218794631,0.03239086575873216
0.004928249570040513,0.032555726067928774
0.004985373463873894,0.032748753819491924
0.005043159487171359,0.032917854050021865
0.005101615314749833,0.033087521448267425
0.005160748710385908,0.03334060929928388
0.005220567527846975,0.033651737685428604
0.005281079711934331,0.03378697629283801
0.005342293299538352,0.033915456959356535
0.005404216420705915,0.03406172674383293
0.00546685729972018,0.03436813478457644
0.0055302242561929005,0.034578240221271914
0.005594325706169377,0.034755290067093075
0.005659170163246243,0.0350508666743088
0.005724766239702178,0.035201669934424
0.005791122647641758,0.035385240107492784
0.005858248200152536,0.03556475662060412
0.005926151812475552,0.03578417559661397
0.005994842503189409,0.03627004994699908
0.006064329395408062,0.03645156254712046
0.006134621717992506,0.036730721333843495
0.0062057288067765,0.03695968460558533
0.0062776601058065,0.03725212062889394
0.006350425168595962,0.037551836551550206
0.00642403365939419,0.037791715739198525
0.006498495354469888,0.03797047180884139
0.006573820143409586,0.03819454476285582
0.006650018030431118,0.038497416924614246
0.006727099135712337,0.038750053716859724
0.006805073696735206,0.038927432488036366
0.0068839520696454964,0.03910099655171547
0.006963744730628222,0.039282644447388444
0.007044462277299037,0.03950241331126512
0.007126115430111745,0.03964798907044588
0.007208715033782135,0.03998121310102003
0.007292272058728313,0.040194915509661526
0.007376797602527731,0.04037389452284375
0.007462302891391108,0.04061657374180758
0.007548799281653432,0.04086940721758604
0.007636298261282241,0.041142266807091585
0.0077248114514034,0.04130570698346915
0.007814350607844541,0.04148830678824677
0.00790492762269642,0.04172789416251828
0.007996554525892346,0.04189137380397512
0.008089243486805939,0.042073389897468394
0.008183006815867389,0.04247006746275388
0.008277856966198472,0.04288422581302241
0.00837380653526649,0.0431441257675492
0.008470868266557402,0.043427171212591584
0.008569055051268348,0.0437247309856217
0.008668379930019773,0.04419163462193697
0.008768856094587427,0.044595539575655596
0.008870496889654403,0.04488297524513345
0.00897331581458352,0.04511101562021032
0.009077326525210223,0.04548582434547307
0.009182542835656282,0.04578291374539339
0.009288978720164497,0.04624717112550712
0.009396648314954691,0.04652007552136914
0.009505565920101192,0.04674002148471641
0.009615746001432095,0.04710192577097162
0.009727203192450537,0.047357411990242196
0.009839952296278227,0.04761697215659067
0.009954008287621519,0.047999508307751154
0.010069386314760271,0.04837922254857542
0.010186101701559752,0.04865220716830759
0.010304169949505875,0.04915792982192756
0.01042360673976401,0.04961016665280417
0.010544427935261684,0.05016817094503836
0.010666649582795389,0.05060824353300249
0.010790287915161836,0.05100211313473032
0.01091535935331391,0.051505932582861194
0.011041880508541602,0.05193619398033157
0.011169868184678225,0.05231868278777334
0.011299339380332217,0.05267038496247158
0.011430311291144786,0.0530841618139916
0.011562801312073753,0.05342007349463952
0.011696827039703846,0.05385378932294536
0.01183240627458378,0.05414745894162572
0.011969557023590427,0.0545330971317474
0.012108297502320394,0.054881367915742905
0.012248646137509308,0.05509346991766621
0.012390621569479156,0.05549452743268553
0.012534242654613994,0.05594073446850336
0.01267952846786434,0.056461479975515996
0.012826498305280598,0.05679974277277554
0.012975171686575868,0.05725301539824691
0.013125568357718427,0.057588395504954405
0.013277708293554291,0.057891001718648805
0.013431611700460153,0.05827224321793778
0.013587299019027091,0.05872350175559425
0.013744790926775366,0.05918129574811306
0.013904108340900697,0.05939559935983061
0.014065272421052363,0.05972671166985779
0.014228304572143519,0.060044086799585304
0.014393226447194065,0.06045662030331528
0.014560059950206485,0.06092818977878227
0.014728827239075018,0.061467797756008816
0.014899550728528537,0.06193276461462912
0.015072253093107555,0.06217262559709762
0.01524695727017573,0.06262515643150744
0.015423686462966274,0.06318830426856051
0.01560246414366368,0.06355241622518311
0.015783314056521166,0.0641839681336506
0.01596626022101425,0.06453780330592865
0.01615132693503091,0.06499815987993096
0.01633853877809862,0.065557458775123
0.016527920614648955,0.06599586308272357
0.0167194975973199,0.0664950929667893
0.016913295170296487,0.06714061816673027
0.01710933907269015,0.06784117534930399
0.01730765534195726,0.06837958984628395
0.01750827031735725,0.0690609099114928
0.017711210643450888,0.0695702575985118
0.017916503273639015,0.070080404450421
0.018124175473742375,0.07059516665574898
0.018334254825622908,0.07112850709019383
0.018546769230846995,0.07177530828266084
0.018761746914391215,0.07245973855082807
0.018979216428391014,0.07305379626519672
0.019199206655932846,0.07359101674081427
0.019421746814890263,0.07425895567443255
0.019646866461804465,0.07473648235028327
0.01987459549580984,0.0753257421709623
0.02010496416260499,0.07608281076620663
0.02033800305846982,0.07668012221358926
0.020573743134329137,0.07736242114972197
0.02081221569986339,0.07780155827767984
0.021053452427667062,0.0781740974659056
0.02129748535745521,0.07870914831024456
0.021544346900318843,0.07922287504386771
0.02179406984302956,0.07969024183724374
0.0220466873523941,0.08046785966312277
0.022302232979659387,0.0809717891696117
0.022560740664968614,0.08155935489420027
0.022822244741868985,0.08216317587746796
0.023086779941871697,0.08283413879010884
0.023354381399064792,0.08333974554701765
0.023625084654779475,0.08429718140231902
0.023898925662310503,0.08502375140837175
0.024175940791691306,0.08557436719893266
0.024456166834524465,0.08642669350974548
0.024739641008868142,0.08701415166472268
0.025026400964179192,0.08777517266651988
0.025316484786313556,0.08862567120622425
0.025609931002584595,0.08910265386944813
0.025906778586880088,0.08964108754031898
0.026207066964838526,0.09048682511276908
0.02651083601908539,0.09139474644867093
0.026818126094530156,0.09211015487192813
0.02712897800372467,0.09297504892263837
0.027443433032283655,0.09358509731722715
0.02776153294436801,0.09431743183199526
0.028083319988231725,0.09504963347694607
0.028408836901833042,0.09566985349763563
0.028738126918510663,0.09646260426627007
0.029071233772725785,0.09719050052987639
0.029408201705870638,0.09796284689142615
0.029749075472144403,0.0989487197811922
0.030093900344497212,0.09960023225516139
0.03044272212064303,0.10020254044792379
0.030795587129142266,0.10078243581113662
0.03115254223555488,0.10154963966490671
0.03151363484866479,0.10239925930573121
0.031878912926776456,0.10359364355708431
0.03224842498408442,0.1045258007466574
0.0326222200971167,0.1052098585097619
0.03300034791125285,0.10592891150384201
0.03338285864731761,0.10661033690480386
0.033769803108250916,0.10739818803486753
0.03416123268585528,0.10841365020000153
0.034557199367621395,0.10958422813809854
0.03495775574363275,0.11049389046331774
0.035362955013550426,0.11145212782066796
0.03577285099367873,0.11235170332978339
0.0361874981241128,0.11346518808150026
0.03660695147596903,0.11452600988323569
0.03703126675869927,0.11537742660664055
0.03746050032748993,0.11635338719455017
0.037894709190746674,0.11741065623518876
0.03833395101766601,0.11823660504288638
0.03877828414589457,0.11945021141924257
0.03922776758927719,0.12092111022566095
0.03968246104569482,0.12166506154402615
0.040142424904993215,0.12305202148224566
0.040607720257003654,0.12425481959929678
0.041078408899656464,0.1254972912692612
0.04155455334718875,0.12663447596764746
0.04203621683844714,0.12745453490737724
0.04252346334528682,0.12836337319334162
0.04301635758106795,0.12948936348221735
0.0435149650092505,0.13039639301240497
0.044019351852088745,0.13161928233101175
0.044529585099426554,0.13272766856397172
0.04504573251759458,0.13379126077735087
0.04556786265841064,0.13500822158179054
0.046096044868284336,0.13631493778877224
0.04663034929742731,0.13750760237434584
0.04717084690917017,0.1385220931813057
0.047717609489387455,0.1396108634549862
0.04827070965603183,0.14105490742500643
0.0488302208687788,0.14238859524281133
0.0493962174387832,0.14357484560155478
0.04996877453854884,0.14458115801265797
0.0505479682119124,0.14590815060964507
0.05113387538414326,0.14705395856997466
0.05172657387216019,0.14821879433343246
0.05232614239486662,0.14948192004576955
0.052932660583605615,0.15049652656468165
0.05354620899273607,0.151665202475352
0.05416686911033152,0.15291674596731242
0.05479472336900287,0.15414477453731373
0.05542985515684669,0.15540065829338248
0.05607234882852033,0.15671944072863805
0.05672228971644543,0.15792066698130136
0.05737976414214134,0.15906647936624965
0.05804485942768978,0.16044983272534977
0.05871766390733255,0.1617855447559533
0.05939826693920356,0.1630479566937913
0.060086758917196864,0.1644108309045244
0.0607832312829723,0.16566134592691795
0.06148777653810023,0.1669727716078095
0.062200488256347115,0.16851146895076158
0.06292146109610344,0.1697201860093301
0.06365079081295572,0.17115901279689244
0.06438857427240419,0.1724783488220924
0.06513490946272803,0.1738709635876332
0.0658898955079995,0.1753277945952883
0.06665363268124913,0.17668175650742532
0.06742622241778341,0.17814171108156696
0.06820776732865685,0.17955515458394836
0.06899837121430018,0.1808719569829187
0.0697981390783066,0.18227767916089255
0.07060717714137772,0.18371844095859174
0.07142559285543126,0.1850461642289486
0.07225349491787214,0.18624227042882016
0.07309099328602911,0.1875987126118532
0.07393819919175866,0.18917068278866034
0.07479522515621821,0.19089482714813308
0.07566218500481055,0.19260678678794657
0.07653919388230147,0.1940918507541684
0.0774263682681127,0.1955652090844558
0.07832382599179197,0.196899027422766
0.07923168624866253,0.19849929334012395
0.08015006961565405,0.2005126363243727
0.08107909806731686,0.20204744581536502
0.08201889499202203,0.20392194040963485
0.08296958520834907,0.2055100948579022
0.08393129498166364,0.20741416728203502
0.08490415204088747,0.20898599001101884
0.0858882855954625,0.21082553389663036
0.08688382635251184,0.21251714729501572
0.08789090653419954,0.2142910614832756
0.08890965989529158,0.21611918898667545
0.08994022174092044,0.21796340861985347
0.09098272894455559,0.21970048928775485
0.09203731996618221,0.22156538878060766
0.09310413487069075,0.22339909038370767
0.09418331534647952,0.22516370600729255
0.0952750047242729,0.22677923982188775
0.09637934799615785,0.2287830086662864
0.09749649183484087,0.23070406375433467
0.0986265846131282,0.23252439707655198
0.09976977642363201,0.23436018706775874
0.10092621909870483,0.23652237799096762
0.10209606623060476,0.2385708168160745
0.10327947319189525,0.24045888834279835
0.10447659715608053,0.24257899317509865
0.10568759711848051,0.24428106075739037
0.10691263391734772,0.24631955216206025
0.10815187025522892,0.24814928779797638
0.10940547072057435,0.250213525316063
0.11067360180959745,0.252467822321795
0.11195643194838795,0.2545740051086091
0.11325413151528127,0.25658149869724983
0.11456687286348727,0.2585352343591448
0.11589483034398118,0.26061680916967156
0.11723818032865997,0.26283133087227745
0.11859710123376706,0.2650661604210587
0.11997177354358855,0.2669473215061328
0.12136237983442417,0.2690525590063615
0.12276910479883604,0.2710109080502604
0.12419213527017846,0.2730217084428869
0.12563166024741215,0.27503930370070906
0.12708787092020596,0.2771017633127974
0.12856096069432965,0.27956012328435725
0.130051125217341,0.2819066705935315
0.13155856240457053,0.28438984270535
0.1330834724654076,0.2868360487257612
0.1346260579298911,0.28906067909650723
0.13618652367560827,0.29141419624679693
0.1377650769549055,0.2937857073331437
0.13936192742241435,0.29603376322003155
0.14097728716289676,0.29862221721611837
0.142611370719413,0.30089241553141943
0.14426439512181588,0.30300650667810686
0.14593657991557576,0.3053181603552561
0.1476281471909391,0.3082031317298795
0.14933932161242533,0.31092210124956693
0.15107033044866555,0.31335062502456773
0.15282140360258709,0.3160304270075381
0.15459277364194784,0.3183089926478518
0.15638467583022478,0.32076241706053416
0.15819734815786016,0.3234933960415729
0.16003103137387018,0.32598503387783645
0.16188596901781993,0.32862052007759124
0.1637624074521689,0.3310822023819014
0.16566059589499152,0.33392571539689664
0.16758078645307686,0.33659440852223377
0.16952323415541215,0.339038029957771
0.1714881969870541,0.3414352891646873
0.17347593592339325,0.34407470443303034
0.1754867149648152,0.3467593549665831
0.1775208011717636,0.34948419827954225
0.1795784647002097,0.3519417483078809
0.18165997883753285,0.35458077604949423
0.18376562003881725,0.35738093260751624
0.18589566796356882,0.35975305854115824
0.18805040551285834,0.36251116417040824
0.1902301188668946,0.36551681835706384
0.19243509752303323,0.3685240348391829
0.19466563433422632,0.371553172265796
0.19692202554791735,0.37424742809788863
0.19920457084538712,0.3768755358845304
0.20151357338155584,0.37986995552053093
0.20384933982524642,0.3830586256594945
0.20621218039991446,0.3858944782453597
0.2086024089248505,0.3891102690630472
0.21102034285685967,0.3920874639957876
0.21346630333242453,0.3950027511051337
0.21594061521035676,0.3978990407462556
0.21844360711494284,0.40071393076405926
0.22097561147959033,0.4033725259544969
0.22353696459097966,0.40650622016453947
0.22612800663372795,0.40938577433951784
0.2287490817355704,0.4124127598843673
0.2314005380130654,0.41572522566868636
0.23408272761782944,0.41905920501024807
0.23679600678330787,0.4223204277837316
0.23954073587208793,0.42564068042415115
0.24231727942376008,0.42892747356359484
0.24512600620333397,0.4324404071794068
0.24796728925021602,0.435623440438455
0.2508415059277541,0.4392379237509748
0.2537490379733572,0.4425313974021794
0.2566902715491952,0.44611622960857245
0.25966559729348726,0.4497119439082608
0.26267541037238384,0.4534393581494579
0.26572011053245065,0.45708363738700886
0.26880010215376077,0.4606670230445761
0.2719157943036019,0.4644925410312533
0.2750676007908067,0.4681334817135241
0.2782559402207126,0.47144041216767574
0.28148123605075814,0.47497797710570816
0.28474391664672477,0.47864027691437483
0.28804441533962977,0.48267765214166564
0.2913831704832789,0.4864601054908026
0.2947606255124859,0.49064546326366126
0.29817722900196736,0.49448153931035943
0.30163343472591975,0.4985201328554467
0.30512970171828707,0.502743993531795
0.30866649433372745,0.506962487887889
0.3122442823092858,0.5111229693552483
0.3158635408267819,0.5155409485281136
0.31952475057592133,0.5197788762793516
0.32322839781813806,0.5241375867658064
0.3269749744511768,0.5286647333683308
0.33076497807442423,0.5332412156251548
0.3345989120549975,0.5377654228718634
0.3384772855945983,0.5426362723164742
0.34240061379714254,0.5472727771769477
0.34636941773717345,0.5523483074256929
0.3503842245290676,0.5573398930707238
0.3544455673970435,0.5623712853827032
0.3585539857459817,0.5673086438429957
0.36271002523306484,0.5720660405932458
0.3669142378402494,0.5772695258602504
0.3711671819475767,0.5825968442900769
0.37546942240733366,0.5879478595535692
0.37982153061907364,0.5929555500907189
0.3842240846055061,0.5986530278770387
0.38867766908926676,0.6043873030605729
0.393182875570577,0.6099613738250567
0.39774030240580366,0.6162066619455275
0.40235055488692933,0.6219400883635614
0.4070142453219439,0.6281028251623587
0.4117319931161679,0.6337955145378472
0.4165044248545185,0.6395223771301501
0.42133217438472886,0.6451795480405076
0.4262158829015325,0.6508058983994838
0.43115619903182284,0.6560036840047359
0.43615377892080054,0.661751137552863
0.441209286319119,0.6675272397764729
0.4463233926710397,0.6728777434980951
0.4514967772036102,0.678833968009991
0.4567301270168747,0.6846604621028793
0.4620241371751313,0.6901692371088266
0.46737951079924633,0.6956061897266402
0.47279695916003905,0.7014591367594705
0.4782772017727485,0.7068182083646979
0.4838209664925957,0.7125337158835796
0.48942898961145315,0.7181699680174877
0.49510201595563513,0.7232779539886964
0.5008407989848213,0.7285557503844202
0.5066461008921268,0.7337354432727455
0.5125186927053332,0.7383633050245135
0.5184593543892912,0.7436595584851967
0.5244688749495119,0.7487226287245551
0.5305480525369574,0.7538365908017968
0.5366976945540476,0.7588988893582094
0.5429186177618943,0.7637761712410631
0.5492116483887789,0.7683216137910185
0.5555776222398878,0.7729788110245404
0.5620173848083188,0.7780038267940353
0.5685317913873753,0.7830323847507816
0.5751217071841613,0.7880450246221373
0.5817880074344935,0.7929098618198204
0.5885315775191451,0.7980959922385321
0.595353313081437,0.8032546391710756
0.6022541201461928,0.8085625601863045
0.6092349152400711,0.8135075647748055
0.6162966255132942,0.8187594254142427
0.6234401888627864,0.8238241763338318
0.6306665540567405,0.8291230067389709
0.6379766808606282,0.8341592330532464
0.6453715401646701,0.8395781621863352
0.6528521141127848,0.8450470437019751
0.6604193962330305,0.8505787128108707
0.6680743915695615,0.8560161751117732
0.675818116816111,0.8616169907843705
0.6836516004510238,0.8672970680672002
0.6915758828738525,0.8728065227273774
0.6995920165435374,0.8785506126679398
0.707701066118189,0.884181623908988
0.7159041085964888,0.8897978433592432
0.7242022334607315,0.8950976784633935
0.732596542821523,0.9005615604313174
0.741088151564157,0.9057867582476428
0.7496781874966877,0.9108579854180929
0.7583677914997191,0.9159957607866248
0.7671581176779302,0.9206907070241794
0.7760503335133571,0.9253898057404799
0.7850456200204509,0.930215922204346
0.794145171902934,0.9347944894044936
0.8033501977124734,0.9393421438572458
0.8126619200091946,0.943910325537861
0.822081575524054,0.9480844488962499
0.8316104153230961,0.9521509943865066
0.8412497049736118,0.9561414322509385
0.8510007247122247,0.9600271376105534
0.8608647696149244,0.9638577178028896
0.8708431497690724,0.9678841909354816
0.880937190447399,0.9717461267762932
0.8911482322840202,0.9753426838421984
0.9014776314524917,0.9787000870910066
0.9119267598459299,0.9817574074475954
0.9224970052592174,0.9844074111169778
0.9331897715733238,0.9867672292159
0.9440064789417604,0.988894930591308
0.9549485639791966,0.9913184677850362
0.9660174799522646,0.993512276137346
0.9772146969725725,0.9955674662451794
0.9885417021919574,0.9976678229965747
1.0,0.9998716484107252


==> data/ELD/RMIA/LSTM-online/total/roc_SMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.00015996293656909884
2.0431973201952705e-05,0.00016013239169448265
2.066880249629082e-05,0.00016030381099324168
2.09083769055575e-05,0.00016047721723232993
2.1150728248687946e-05,0.0001606526334425958
2.1395888713434215e-05,0.00016083008292184072
2.1643890860640203e-05,0.0001610095892379136
2.189476762856621e-05,0.000161191176231841
2.2148552337263592e-05,0.0001613748680209934
2.2405278693000182e-05,0.00016156068900228846
2.266498079273693e-05,0.00016174866385543124
2.2927693128656486e-05,0.00016193881754619207
2.3193450592744275e-05,0.00016213117532972227
2.3462288481422625e-05,0.0001623257627539085
2.3734242500238664e-05,0.00016252260566276583
2.4009348768606518e-05,0.00016272173019987016
2.4287643824604503e-05,0.00016292316281183063
2.45691646298279e-05,0.00016312693025180184
2.4853948574297985e-05,0.00016333305958303733
2.5142033481427965e-05,0.0001635415781824838
2.543345761304648e-05,0.00016375251374441718
2.5728259674479322e-05,0.00016396589428412095
2.6026478819690045e-05,0.00016418174814160683
2.63281546564802e-05,0.00016440010398537875
2.6633327251749808e-05,0.00016462099081624056
2.694203713681882e-05,0.00016484443797114764
2.7254325312810276e-05,0.00016507047512710337
2.7570233256095827e-05,0.00016529913230510054
2.7889802923804396e-05,0.00016553043987410865
2.8213076759394707e-05,0.00016576442855510736
2.8540097698292373e-05,0.00016600112942516661
2.8870909173592345e-05,0.0001662405739215742
2.9205555121827452e-05,0.00016648279384601103
2.95440799888038e-05,0.0001667278213687749
2.9886528735503827e-05,0.00016697568903305298
3.0232946844057763e-05,0.00016722642975924441
3.0583380323784315e-05,0.0001674800768493322
3.0937875717301366e-05,0.00016773666399130644
3.12964801067075e-05,0.0001679962252636385
3.165924111983521e-05,0.00016825879513980715
3.20262069365765e-05,0.00016852440849287703
3.2397426295281954e-05,0.00016879310060013047
3.277294849923382e-05,0.0001690649071477528
3.315282342319423e-05,0.00016933986423557174
3.353710152002929e-05,0.00016961800838185238
3.392583382740992e-05,0.00016989937652814693
3.4319071974590426e-05,0.0001701840060442014
3.4716868189265594e-05,0.00017047193473291865
3.511927530450728e-05,0.0001707632008353793
3.552634676578139e-05,0.00017105784303592057
3.5938136638046256e-05,0.00017135590046727417
3.6354699612933176e-05,0.00017165741271576375
3.677609101601031e-05,0.00017196241982656246
3.720236681413066e-05,0.00017227096230901148
3.7633583622865324e-05,0.00017258308114200034
3.806979871402284e-05,0.00017289881777940962
3.8511070023255685e-05,0.00017321821415561622
3.895745615775501e-05,0.00017354131269106337
3.940901640403448e-05,0.00017386815629789423
3.986581073580439e-05,0.0001741987883856515
4.032789982193705e-05,0.00017453325286704275
4.079534503452449e-05,0.0001748715941637727
4.1268208457029516e-05,0.00017521385721244303
4.174655289253135e-05,0.00017556008747052052
4.223044187206672e-05,0.0001759103309223747
4.271993966306776e-05,0.00017626463408538498
4.321511127789762e-05,0.00017662304401611898
4.371602248248502e-05,0.00017698560831658222
4.422273980505897e-05,0.00017735237514054052
4.473533054498463e-05,0.00017772339319991527
4.525386278170167e-05,0.00017809871177125333
4.577840538376616e-05,0.00017847838070227145
4.6309028017997366e-05,0.00017886245041847689
4.684580115873045e-05,0.00017925097192986463
4.738879609717651e-05,0.00017964399683769225
4.793808495089107e-05,0.00018004157734133328
4.8493740673352334e-05,0.00018044376624521
4.9055837063650453e-05,0.00018085061696580674
4.962444877628913e-05,0.00018126218353876428
5.0199651331100794e-05,0.0001816785206260565
5.0781521123276707e-05,0.0001820996835232505
5.137013543351339e-05,0.0001825257281668504
5.196557243827657e-05,0.00018295671114172658
5.2567911220184194e-05,0.00018339268968863115
5.3177231778509664e-05,0.00018383372171180008
5.379361503980698e-05,0.00018427986578664385
5.441714286865888e-05,0.00018473118116752712
5.5047898078549675e-05,0.00018518772779563855
5.5685964442864085e-05,0.00018564956630695185
5.633142670601352e-05,0.00018611675804027904
5.698437059469136e-05,0.0001865893650454173
5.764488282925873e-05,0.00018706745009138988
5.8313051135262185e-05,0.00018755107667478284
5.8988964255084936e-05,0.00018804030902817837
5.9672711959733106e-05,0.0001885352121286856
6.0364385060758635e-05,0.00018903585170657074
6.106407542232036e-05,0.00018954229425398685
6.177187597338488e-05,0.000190054607033805
6.248788072006888e-05,0.00019057285808854772
6.321218475812448e-05,0.00019109711624942604
6.394488428556937e-05,0.00019162745114548137
6.468607661546321e-05,0.0001921639332128331
6.543586018883229e-05,0.0001927066337040336
6.619433458774387e-05,0.0001932556246975315
6.696160054853215e-05,0.00019381097910724492
6.773775997517745e-05,0.00019437277069224532
6.852291595284057e-05,0.00019494107406655388
6.9317172761554e-05,0.0001955159647090512
7.012063589007177e-05,0.00019609751897350217
7.09334120498799e-05,0.00019668581409869662
7.17556091893692e-05,0.0001972809282187079
7.258733650817246e-05,0.00019788294037327027
7.342870447166758e-05,0.00019849193051827628
7.42798248256491e-05,0.00019910797953639624
7.514081061116962e-05,0.00019973116924782062
7.601177617955322e-05,0.00020036158242112684
7.689283720758305e-05,0.00020099930278427223
7.778411071286482e-05,0.00020164441503571425
7.868571506936843e-05,0.00020229700485565973
7.959777002314978e-05,0.00020295715891744436
8.05203967082547e-05,0.0002036249648990441
8.145371766280736e-05,0.00020430051149472034
8.239785684528512e-05,0.00020498388842679944
8.335293965098187e-05,0.00020567518645758947
8.43190929286625e-05,0.0002063744974014345
8.529644499741017e-05,0.00020708191413690904
8.628512566366886e-05,0.0002077975306191534
8.728526623848371e-05,0.0002085214418923527
8.829699955494083e-05,0.00020925374410235976
8.932045998580959e-05,0.0002099945345094648
9.03557834613892e-05,0.00021074391150131288
9.140310748756223e-05,0.0004261799594546979
9.246257116405733e-05,0.0004378463435329729
9.353431520292377e-05,0.0004496479539783456
9.461848194721992e-05,0.00046158635821481246
9.571521538991856e-05,0.00047366314183455786
9.682466119303115e-05,0.00048587990880854246
9.794696670695385e-05,0.0004982382816995348
9.908228099003788e-05,0.0005107399018776108
0.00010023075482838654,0.0005233864297381517
0.00010139254075588153,0.0005304598255133896
0.00010256779307444219,0.0005320628404770908
0.00010375666787451859,0.000533684436167133
0.00010495932305582277,0.0005353248279548001
0.00010617591834830001,0.000536984233707769
0.00010740661533334334,0.0005386628738190456
0.00010865157746525384,0.0005403609712362352
0.00010991097009294972,0.0005420787514911546
0.0001111849604819271,0.0005438164427297846
0.00011247371783647519,0.0005455742757425718
0.00011377741332214914,0.0005473524839950813
0.00011509622008850323,0.0005491513036590028
0.00011643031329208767,0.0005509709736435192
0.00011777987011971193,0.0005528117356270364
0.0001191450698119776,0.0005546738340892821
0.00012052609368708426,0.0005565575163437753
0.00012192312516491107,0.0005584630325706746
0.0001233363497913776,0.0005603906358500041
0.00012476595526308696,0.0005647126300227356
0.00012621213145225474,0.0005743705718773516
0.00012767507043192657,0.0005841404600198557
0.0001291549665014884,0.000594023592032234
0.00013065201621247213,0.0006040212805368904
0.00013216641839466052,0.0006074704131334701
0.00013369837418249466,0.000608640789294362
0.00013524808704178755,0.0006098247314166789
0.0001368157627967472,0.0006110223967450021
0.00013840160965731315,0.0006122339443465525
0.00014000583824680976,0.0006134595351323169
0.00014162866162991988,0.0006146993318784197
0.0001432702953409831,0.0006159534992477413
0.00014493095741262166,0.0006172222038117881
0.00014661086840469845,0.0006185056140728158
0.00014831025143361044,0.0006198039004862082
0.00015002933220192182,0.0006211172354831169
0.00015176833902834055,0.0006224457934933623
0.00015352750287804228,0.0006237897509686003
0.000155307057393346,0.0006251492864057576
0.00015710723892474503,0.0006265245803707396
0.00015892828656229778,0.0006279158155224103
0.00016077044216738237,0.0006293231766368538
0.00016263395040481922,0.0006307468506319143
0.00016451905877536624,0.0006321870265920216
0.00016642601764859036,0.0006336438957933046
0.00016835508029612023,0.0006351176517289952
0.00017030650292528443,0.0006366084901351269
0.0001722805447131394,0.0006381166090165315
0.00017427746784089192,0.0006396422086731374
0.00017629753752872057,0.0006411854917265718
0.0001783410220710008,0.0006434566983725528
0.00018040819287193827,0.0006506468576801613
0.00018249932448161524,0.0006579203589312117
0.00018461469463245476,0.000665278168151523
0.0001867545842761076,0.0006727212625642286
0.00018891927762076664,0.0006802506307195643
0.00019110906216891378,0.0006878672726261632
0.0001933242287555045,0.00069557219988387
0.00019556507158659492,0.0007033664358180975
0.00019783188827841644,0.0007112510156157376
0.0002001249798969037,0.0007192269864626498
0.00020244465099768038,0.0007271263484596193
0.00020479120966650856,0.0007348189799217779
0.0002071649675602069,0.0007426007775385107
0.0002095662399480433,0.0007504727748447222
0.0002119953457536071,0.0007584360173551357
0.00021445260759716674,0.0007664915627031528
0.00021693835183851843,0.0007746404807813232
0.00021945290862033137,0.0007828838538834406
0.0002219966119119955,0.0007912227768482871
0.0002245697995539774,0.0007996583572050452
0.0002271728133026905,0.0008081917153203918
0.0002298059988758851,0.0008168239845472993
0.0002324697059985648,0.0008543777951664658
0.00023516428844943486,0.0008571489062530127
0.00023789010410788932,0.0008599521375991485
0.00024064751500154242,0.0008627878615144066
0.00024343688735431105,0.0008656564546238026
0.00024625859163505465,0.0008750434738003365
0.00024911300260677886,0.0008968801175114735
0.0002520004993764092,0.0009190008190501992
0.0002549214654451423,0.0010105735144038703
0.0002578762887593801,0.0010339992128735956
0.0002608653617622548,0.0010455217962533046
0.00026388908144575103,0.0010571779391900763
0.0002669478494034321,0.0010689691897877254
0.00027004207188377727,0.0010808971140943108
0.0002731721598441376,0.0010929632963101313
0.000276338529005317,0.0011037981918161925
0.00027954159990678566,0.0011107859108063377
0.0002827817979625341,0.0011178546252314863
0.0002860595535175742,0.0011250052739188148
0.000289375301905095,0.0011322388065775515
0.0002927294835042816,0.0011395561839251105
0.00029612254379880347,0.0011469583778146886
0.00029955493343598134,0.001154446371364344
0.0003030271082866396,0.0011620211590875644
0.0003065395295056527,0.0011696837470253564
0.00031009266359319264,0.0011774351528798601
0.00031368698245668765,0.0011852764061495162
0.00031732296347349763,0.0011941978643713051
0.00032100108955431715,0.0012046740328909096
0.00032472184920731285,0.001215271631855501
0.00032848573660300434,0.0012259920687789942
0.0003322932516398972,0.001236836767489956
0.0003361449000108765,0.0012478101884974156
0.0003400411932703706,0.0012589883614393287
0.00034398264890229247,0.0012702961018382693
0.00034796979038876914,0.0012817349115251716
0.0003520031472796679,0.0012884342053190918
0.0003560832552629278,0.00129238752373987
0.000360210656235707,0.0012963866655181198
0.00036438589837635443,0.0013004321617975203
0.0003686095362172158,0.0013045245498782966
0.00037288213071828336,0.0013086643732885803
0.00037720424934169976,0.0013131827511863555
0.00038157646612712486,0.0013190513953800177
0.00038599936176797673,0.00132498806368713
0.00039047352368855597,0.0013309935445828254
0.0003949995461220643,0.0013370686356815413
0.000399578030189527,0.0013432141438429524
0.00040420958397963103,0.001349346932065421
0.0004088948226294864,0.0013552466228690114
0.00041363436840632776,0.0013612146976507925
0.00041842885079015847,0.0013672519490571292
0.0004232789065573553,0.0013733591789220404
0.00042818517986524155,0.0013795371983736924
0.0004331483223376403,0.0013857868279421293
0.00043816899315141946,0.0013928624961619075
0.00044324785912404005,0.0014000669615971432
0.00044838559480211905,0.0014073549347997515
0.0004535828825510191,0.0014147273837176355
0.00045884041264547613,0.0014236829629928147
0.0004641588833612782,0.0014327468752550361
0.0004695390010680063,0.0014419158483414758
0.0004749814803228505,0.0014511911000239378
0.0004804870439655134,0.0014717382680860358
0.0004860564232142139,0.001499688300982292
0.0004916903577628031,0.001527807412163825
0.0004973895958790067,0.0015559489463076448
0.0005031548945038057,0.0015714617952947694
0.0005089870193519685,0.0015877426474032882
0.0005148867450137498,0.0016042122126956964
0.0005208548550577665,0.00162088095494665
0.0005268921421350677,0.001638618565470297
0.0005329994080844093,0.0016565617746281062
0.0005391774640387505,0.0016747129655369196
0.0005454271305329836,0.0018439133844626462
0.0005517492376129129,0.0018623290176820056
0.0005581446249454966,0.001879876433896212
0.0005646141419303673,0.001897627244180996
0.0005711586478126435,0.0019155838060998555
0.0005777790117970507,0.0019313802322025054
0.0005844761131633638,0.0019448311404639512
0.0005912508413831881,0.0019537298283787007
0.0005981040962380944,0.001962614972466765
0.0006050367879391225,0.0019716031052570797
0.0006120498372476703,0.0019806954205032487
0.0006191441755977848,0.0019898931257958117
0.0006263207452198692,0.0019991974427226215
0.0006335804992658254,0.002008798293132808
0.0006409244019356456,0.002019047900405981
0.0006483534286054727,0.0020294163120273077
0.0006558685659571436,0.00203990490507132
0.0006634708121092351,0.0020505150725743755
0.0006711611767496287,0.0020637825707640863
0.0006789406812696112,0.002077991302246662
0.0006868103588995307,0.0020923647287304113
0.000694771254846024,0.0021069047592135745
0.0007028244264308353,0.0021216133248218054
0.0007109709432312439,0.0021348564684191052
0.0007192118872221193,0.0021432115000946435
0.0007275483529196233,0.0021516633758799667
0.0007359814475265771,0.0021602132183060185
0.0007445122910795143,0.0021688621629151273
0.0007531420165974376,0.0021781413352281514
0.0007618717702322999,0.002188189166987351
0.0007707027114212304,0.002198353464292077
0.0007796360130405236,0.002208635577107539
0.0007886728615614156,0.0022215808112647983
0.0007978144572076629,0.002236115472091761
0.0008070620141149507,0.0022508186058035036
0.0008164167604921472,0.0022656921651881415
0.0008258799387844272,0.002279860554194315
0.0008354528058382871,0.002296000158091996
0.0008451366330684721,0.002313664302392588
0.0008549327066268384,0.0023315331937721053
0.0008648423275731727,0.0023487499019566693
0.0008748668120479914,0.0023667460044705
0.0008850074914473438,0.002390400766859919
0.00089526571259964,0.0024143297142548226
0.0009056428379445294,0.002438174878719724
0.0009161402457138521,0.0024605622857370563
0.0009267593301146883,0.0024836766516393343
0.0009375015015145289,0.002508403962315201
0.0009483681866285928,0.0025334178900241052
0.0009593608287093146,0.002558721756976242
0.0009704808877380307,0.002582032598226558
0.0009817298406188842,0.0025984532591229086
0.00099310918137498,0.002614506653728819
0.0010046204213468132,0.0026307461250331793
0.001016265089392995,0.0026479613194952444
0.0010280447320933097,0.0026664693604012885
0.0010399609139541202,0.0026857548264877505
0.0010520152176161591,0.002706078774327031
0.0010642092440647246,0.0027283807326715596
0.001076544612842316,0.0027509411955180716
0.0010890229622637305,0.002773763159221259
0.001101645949633657,0.0027968496548668982
0.001114415251466788,0.0028202037486744205
0.0011273325637104871,0.0028441239457382287
0.0011403996019700331,0.002868193209223965
0.0011536181017364785,0.0028933671290485917
0.0011669898186171474,0.002920611088156759
0.0011805165285688054,0.0029495280041544596
0.0011942000281335325,0.0029787800993706566
0.0012080421346773289,0.0030133598251580614
0.0012220446866314887,0.003053997274287611
0.0012362095437367692,0.0030878069414651825
0.0012505385872903913,0.003101266634612081
0.0012650337203959038,0.0031178356074359173
0.0012796968682159415,0.003145185967347056
0.001294529978227916,0.0031777814278742137
0.0013095350204826678,0.003225044437357024
0.0013247139878661174,0.00328192731193712
0.0013400688963639508,0.003337934325309264
0.001355601785329369,0.003392944818269077
0.0013713147177539455,0.003448592944026274
0.001387209780541621,0.0034978476370795173
0.001403289084785873,0.0035366976887687925
0.0014195547660501016,0.003577282398567992
0.0014360089846512606,0.003618424610522311
0.0014526539259467812,0.0036709903200438225
0.0014694918006248172,0.0037282883994257388
0.0014865248449978572,0.0037765993925829495
0.0015037553212997384,0.003822894131686817
0.001521185517986105,0.0038706873103626035
0.0015388177500383464,0.003921645462377799
0.001556654359271062,0.003984654158835957
0.0015746977146430866,0.004048393196165838
0.001592950212572123,0.004103551087652166
0.0016114142772530198,0.004140160478012312
0.0016300923609797412,0.0041669025177714335
0.0016489869444710648,0.004193954527514497
0.001668100537200059,0.004218618052017444
0.0016874356777273757,0.004242342528304406
0.001706994934038408,0.004266204284015199
0.001726780903884356,0.004296345909223623
0.0017467962151272458,0.004326836909392446
0.0017670435260889468,0.004359510035615988
0.0017875255259042354,0.004405153373045778
0.0018082449348779518,0.004451506405531002
0.0018292045048462937,0.004505730813093045
0.0018504070195423021,0.004565656163984401
0.0018718552949655793,0.004609727113263443
0.0018935521797562953,0.00467001371538881
0.0019155005555735278,0.004752077964552063
0.0019377033374779887,0.0048340124272104445
0.0019601634743191855,0.0049111652321800715
0.001982883949127071,0.004979244561709233
0.002005867779508234,0.005069543655065222
0.002029118018046678,0.0051548975902910524
0.002052637752709252,0.005221222813215519
0.0020764301072557748,0.0052747064844455155
0.0021004982416539153,0.0053161750968333124
0.0021248453524988827,0.005362742362219612
0.0021494746734379805,0.005406405978290734
0.00217438947560008,0.005452408985636245
0.0021995930680300748,0.005511900412651849
0.0022250887981283695,0.005569970620171722
0.002250880052095462,0.0056164621601692485
0.00227697025538168,0.005663492588824344
0.0023033628731421313,0.0057042351597476615
0.002330061410696925,0.00575509531710147
0.002357069413996728,0.005813460365611166
0.0023843904700937206,0.0058744313456112794
0.002412028207618007,0.005945922175511804
0.00243998629725955,0.006010841634529827
0.0024682684522556926,0.006064465375806793
0.0024968784288843266,0.006121019519328065
0.0025258200269627847,0.00618088603204643
0.002555097090352507,0.006249608396167605
0.0025847135074695635,0.006316040482379691
0.002614673211801092,0.006382635684416597
0.00264498018242772,0.006450306702192021
0.002675638444552045,0.006502847902793242
0.0027066520700332413,0.006550794140454261
0.0027380251779278576,0.0065938383297057205
0.0027697619350368907,0.00663871919318777
0.002801866556459195,0.006687780369973568
0.002834343306151309,0.006741304216282632
0.0028671964974937695,0.0068027923668662876
0.0029004304938639917,0.006867998842978645
0.002934049709215787,0.006938466272679332
0.0029680586086656023,0.007032037260526226
0.003002461709085549,0.007137194389050758
0.0030372635797033115,0.007251402372193816
0.0030724688427090033,0.007338031856338539
0.003108082173869064,0.007412955172008505
0.0031441083031472647,0.0074941552847846106
0.00318055201533292,0.007561173956541047
0.0032174181506763717,0.00763560451986355
0.003254711605531848,0.007721661812734528
0.003292437333007769,0.00781064228614813
0.0033306003436245884,0.007926134809660607
0.003369205705980267,0.00806355580745147
0.003408258547423452,0.008179673110987355
0.0034477640547344642,0.00826055005257727
0.0034877274748141775,0.008338457292501737
0.003528154115380883,0.008404361364671388
0.0035690493456752297,0.008469622232873251
0.0036104185971733375,0.00853578509242984
0.0036522673643081755,0.008629275225138792
0.0036946012051993025,0.008726000476883242
0.003737425742391064,0.008826560759955377
0.0037807466635993493,0.008928877814794659
0.0038245697224669993,0.009076402192073185
0.0038689007393279753,0.009221611629805882
0.003913745601980384,0.00933609420266204
0.0039591102664684585,0.009422377417445487
0.004005000757873611,0.009507237317547521
0.004051423171114647,0.00959409458626689
0.0040983836717572615,0.00967808013343625
0.004145888496832911,0.009786040785654215
0.004193943955667186,0.009902239574368487
0.004242556430717777,0.010041338662816975
0.004291732378422158,0.010229865279891077
0.004341478330055092,0.0103803317597913
0.004391800892596086,0.010476565838149546
0.004442706749606883,0.01058287998798172
0.004494202662119142,0.010678021875428434
0.0045462954695324,0.010789470331071076
0.004598992090522438,0.010912355593252408
0.004652299523960189,0.011041461286051931
0.004706224849841282,0.011164435995260416
0.004760775230226368,0.011314075386451836
0.00481595791019235,0.011402697670490226
0.004871780218794631,0.011493286186229348
0.004928249570040513,0.011602749736005915
0.004985373463873894,0.011726272941236206
0.005043159487171359,0.011815698973912749
0.005101615314749833,0.011896317443952191
0.005160748710385908,0.011987209864464027
0.005220567527846975,0.012095679373221025
0.005281079711934331,0.012188534386486755
0.005342293299538352,0.012313905103539576
0.005404216420705915,0.012437233172009003
0.00546685729972018,0.012588162713669354
0.0055302242561929005,0.01271841311066022
0.005594325706169377,0.012828194536619614
0.005659170163246243,0.012893178621120095
0.005724766239702178,0.012976597896336234
0.005791122647641758,0.01310485280932076
0.005858248200152536,0.013234561996946536
0.005926151812475552,0.013369070127731458
0.005994842503189409,0.013484983508358023
0.006064329395408062,0.013599194285431809
0.006134621717992506,0.013746936512917082
0.0062057288067765,0.01392061631268814
0.0062776601058065,0.014091504701005609
0.006350425168595962,0.014208630775391135
0.00642403365939419,0.014353884277409574
0.006498495354469888,0.014527589623115886
0.006573820143409586,0.014659715692883995
0.006650018030431118,0.014755458387573462
0.006727099135712337,0.014852982494515615
0.006805073696735206,0.014959786511064657
0.0068839520696454964,0.015134565449217523
0.006963744730628222,0.015321608024453084
0.007044462277299037,0.01553673421428176
0.007126115430111745,0.015697181501144106
0.007208715033782135,0.01581915453449484
0.007292272058728313,0.015925459867253328
0.007376797602527731,0.016053424681928236
0.007462302891391108,0.016222846035564252
0.007548799281653432,0.016434924954620962
0.007636298261282241,0.016604234389948673
0.0077248114514034,0.016810723714592125
0.007814350607844541,0.01708756876033581
0.00790492762269642,0.01735635981593602
0.007996554525892346,0.017528137401743332
0.008089243486805939,0.017709648315838714
0.008183006815867389,0.01789941506181835
0.008277856966198472,0.018079585307225872
0.00837380653526649,0.018252184768302204
0.008470868266557402,0.018438674840801396
0.008569055051268348,0.018634135587412073
0.008668379930019773,0.01881967747563227
0.008768856094587427,0.01905828036927283
0.008870496889654403,0.019276415100461148
0.00897331581458352,0.019501543673341788
0.009077326525210223,0.01971821178151099
0.009182542835656282,0.019953961931379875
0.009288978720164497,0.02021608254728697
0.009396648314954691,0.020478127726778823
0.009505565920101192,0.020701908668615425
0.009615746001432095,0.02089140199149079
0.009727203192450537,0.021030502748074838
0.009839952296278227,0.021187578569408106
0.009954008287621519,0.021369064182058063
0.010069386314760271,0.02157107049974233
0.010186101701559752,0.021751663520321894
0.010304169949505875,0.021981872508247454
0.01042360673976401,0.022308932029771317
0.010544427935261684,0.022533219910952654
0.010666649582795389,0.022749886476645304
0.010790287915161836,0.023005042797633622
0.01091535935331391,0.02323546879011141
0.011041880508541602,0.023475958046552996
0.011169868184678225,0.02370556447884318
0.011299339380332217,0.02391687006690488
0.011430311291144786,0.02411917624750512
0.011562801312073753,0.024300221553845796
0.011696827039703846,0.024589877317749885
0.01183240627458378,0.024816165612900815
0.011969557023590427,0.025094066774615738
0.012108297502320394,0.025353937112016382
0.012248646137509308,0.025555989666232237
0.012390621569479156,0.02586079916210286
0.012534242654613994,0.026048104941732042
0.01267952846786434,0.026237130029170275
0.012826498305280598,0.02655821452769988
0.012975171686575868,0.026884998992605776
0.013125568357718427,0.02713901953506378
0.013277708293554291,0.027431928499682866
0.013431611700460153,0.02771101656028374
0.013587299019027091,0.028008685784865327
0.013744790926775366,0.02827187470417795
0.013904108340900697,0.028645477292252093
0.014065272421052363,0.028939033795246445
0.014228304572143519,0.029213592782022922
0.014393226447194065,0.02947169323320984
0.014560059950206485,0.029699617288623588
0.014728827239075018,0.029927824622686883
0.014899550728528537,0.03024417539246733
0.015072253093107555,0.030587109644251664
0.01524695727017573,0.03101172998885226
0.015423686462966274,0.03144199996440633
0.01560246414366368,0.031754972817263194
0.015783314056521166,0.032109887035776455
0.01596626022101425,0.032447010083755785
0.01615132693503091,0.03274970112803249
0.01633853877809862,0.03318845953207393
0.016527920614648955,0.033530101279779324
0.0167194975973199,0.03387585984416057
0.016913295170296487,0.034314303524001305
0.01710933907269015,0.0348720795876513
0.01730765534195726,0.035266854378705
0.01750827031735725,0.03575649413273019
0.017711210643450888,0.03609376195187035
0.017916503273639015,0.036519849313929806
0.018124175473742375,0.036961848342922196
0.018334254825622908,0.037332067690353986
0.018546769230846995,0.03785656485545302
0.018761746914391215,0.038320173968893055
0.018979216428391014,0.0388069668649232
0.019199206655932846,0.0392628354663956
0.019421746814890263,0.039727285951287064
0.019646866461804465,0.04030262992021537
0.01987459549580984,0.04095304836707284
0.02010496416260499,0.041560331635861966
0.02033800305846982,0.04201804396531335
0.020573743134329137,0.042594677521720636
0.02081221569986339,0.043025095417683554
0.021053452427667062,0.0434120000861422
0.02129748535745521,0.043852856661817215
0.021544346900318843,0.04441161008165261
0.02179406984302956,0.04497778651207903
0.0220466873523941,0.045580472307725536
0.022302232979659387,0.04599037986614848
0.022560740664968614,0.04648517225501202
0.022822244741868985,0.04729207617599055
0.023086779941871697,0.04793648766499583
0.023354381399064792,0.04858235456550651
0.023625084654779475,0.04929186729891938
0.023898925662310503,0.050234058481972634
0.024175940791691306,0.05090938830467441
0.024456166834524465,0.05156407451675062
0.024739641008868142,0.052161653938321215
0.025026400964179192,0.05266835432267854
0.025316484786313556,0.05326734643501193
0.025609931002584595,0.05385388488613124
0.025906778586880088,0.05476189810869618
0.026207066964838526,0.055366638902670254
0.02651083601908539,0.055958093457491954
0.026818126094530156,0.05672756364876454
0.02712897800372467,0.05742984191861249
0.027443433032283655,0.058045390467703094
0.02776153294436801,0.05886846336650785
0.028083319988231725,0.0595882506255914
0.028408836901833042,0.06025596196316606
0.028738126918510663,0.06106104324580619
0.029071233772725785,0.06168604640991519
0.029408201705870638,0.06239307008603604
0.029749075472144403,0.06309914861836884
0.030093900344497212,0.06372945925799334
0.03044272212064303,0.06445675313846289
0.030795587129142266,0.06529087313364196
0.03115254223555488,0.06615866495480839
0.03151363484866479,0.06699101362337737
0.031878912926776456,0.06771274370093075
0.03224842498408442,0.06843105856005452
0.0326222200971167,0.06930936766186453
0.03300034791125285,0.07027607787418287
0.03338285864731761,0.07110137745093544
0.033769803108250916,0.07184131578778431
0.03416123268585528,0.07261127100825052
0.034557199367621395,0.0733185323080457
0.03495775574363275,0.07405449340843433
0.035362955013550426,0.07482333185680054
0.03577285099367873,0.07547043905253534
0.0361874981241128,0.07626502613143094
0.03660695147596903,0.07693516844806622
0.03703126675869927,0.0776543474922439
0.03746050032748993,0.07860469836044832
0.037894709190746674,0.07948602881556655
0.03833395101766601,0.08024599667194854
0.03877828414589457,0.08109425019367834
0.03922776758927719,0.08193239570702934
0.03968246104569482,0.0827102118027152
0.040142424904993215,0.0835427865702852
0.040607720257003654,0.08441824958962847
0.041078408899656464,0.08520129610548047
0.04155455334718875,0.08608961207708792
0.04203621683844714,0.08696855619968116
0.04252346334528682,0.08784675600078906
0.04301635758106795,0.08872747333600853
0.0435149650092505,0.0895484985541189
0.044019351852088745,0.09041152908915644
0.044529585099426554,0.09140396100806221
0.04504573251759458,0.0924004662552945
0.04556786265841064,0.0934690065745589
0.046096044868284336,0.09435797967555404
0.04663034929742731,0.09520459380485709
0.04717084690917017,0.09603935199638473
0.047717609489387455,0.09686824316557144
0.04827070965603183,0.09793604353007997
0.0488302208687788,0.09885110112404247
0.0493962174387832,0.09991151034607029
0.04996877453854884,0.10101837786527974
0.0505479682119124,0.101958078632516
0.05113387538414326,0.10307317217951724
0.05172657387216019,0.10405535589388556
0.05232614239486662,0.10515153495974158
0.052932660583605615,0.10624828092118196
0.05354620899273607,0.10742784925556714
0.05416686911033152,0.10870955265892839
0.05479472336900287,0.10972905658221026
0.05542985515684669,0.1110129344025214
0.05607234882852033,0.11215589652305218
0.05672228971644543,0.11337322673998944
0.05737976414214134,0.11450005096361408
0.05804485942768978,0.11564579280359281
0.05871766390733255,0.116979738604099
0.05939826693920356,0.11808171350149763
0.060086758917196864,0.11936479661686868
0.0607832312829723,0.12061512307884292
0.06148777653810023,0.12200191472775106
0.062200488256347115,0.12314024946458461
0.06292146109610344,0.12430426822240129
0.06365079081295572,0.1255566007202087
0.06438857427240419,0.12670829440660697
0.06513490946272803,0.12800311558672867
0.0658898955079995,0.12941364841704578
0.06665363268124913,0.1305706484064198
0.06742622241778341,0.13180233997578072
0.06820776732865685,0.13315307047230698
0.06899837121430018,0.13436107243421086
0.0697981390783066,0.1356879653149638
0.07060717714137772,0.1368636644803801
0.07142559285543126,0.13813839524502314
0.07225349491787214,0.1396558024916214
0.07309099328602911,0.14091148493815986
0.07393819919175866,0.1424301947541464
0.07479522515621821,0.14400842428694238
0.07566218500481055,0.14545850475110816
0.07653919388230147,0.14687589642221283
0.0774263682681127,0.14858303043200816
0.07832382599179197,0.1499597710931076
0.07923168624866253,0.1514872833298394
0.08015006961565405,0.153150393331925
0.08107909806731686,0.15470749600695743
0.08201889499202203,0.15624485145710623
0.08296958520834907,0.15785169087419823
0.08393129498166364,0.15947757756062067
0.08490415204088747,0.16094227418219378
0.0858882855954625,0.1625458503979627
0.08688382635251184,0.16409976908748702
0.08789090653419954,0.16574616898046401
0.08890965989529158,0.1673466954699089
0.08994022174092044,0.16900549509912116
0.09098272894455559,0.1707284923786093
0.09203731996618221,0.17243144443656164
0.09310413487069075,0.17420914190995976
0.09418331534647952,0.17600469456467407
0.0952750047242729,0.17798993366569538
0.09637934799615785,0.17986963432963166
0.09749649183484087,0.18168678519351664
0.0986265846131282,0.18357463615686392
0.09976977642363201,0.18526116811583998
0.10092621909870483,0.1872644802902226
0.10209606623060476,0.18896440155815183
0.10327947319189525,0.1908324891132546
0.10447659715608053,0.19281991294409057
0.10568759711848051,0.19474001126248736
0.10691263391734772,0.1966827965849572
0.10815187025522892,0.19874768899576045
0.10940547072057435,0.20085939853033646
0.11067360180959745,0.20295768394310346
0.11195643194838795,0.20472000604602236
0.11325413151528127,0.2068386069980704
0.11456687286348727,0.20914068316795623
0.11589483034398118,0.21134985144657364
0.11723818032865997,0.2135410626287634
0.11859710123376706,0.21582895039177377
0.11997177354358855,0.21811797621771833
0.12136237983442417,0.22008415189958203
0.12276910479883604,0.2223329256078085
0.12419213527017846,0.22464286615454876
0.12563166024741215,0.2270660195962253
0.12708787092020596,0.2295202070807703
0.12856096069432965,0.23206387121710326
0.130051125217341,0.23459376635760093
0.13155856240457053,0.23673689467197753
0.1330834724654076,0.23922833658941994
0.1346260579298911,0.24161993516340194
0.13618652367560827,0.24433482930713643
0.1377650769549055,0.24698547371264987
0.13936192742241435,0.24971084515736658
0.14097728716289676,0.2522078733333926
0.142611370719413,0.25478807782119983
0.14426439512181588,0.2575794802386528
0.14593657991557576,0.26021905015919455
0.1476281471909391,0.2628174589237502
0.14933932161242533,0.265467595852244
0.15107033044866555,0.267899962744078
0.15282140360258709,0.27053616897035127
0.15459277364194784,0.2735009086577004
0.15638467583022478,0.27628413496664633
0.15819734815786016,0.27892820256132306
0.16003103137387018,0.2816921189181444
0.16188596901781993,0.28477632660266894
0.1637624074521689,0.28750248678279877
0.16566059589499152,0.2904569862584164
0.16758078645307686,0.2932957430320301
0.16952323415541215,0.29612170316595254
0.1714881969870541,0.2989031369629457
0.17347593592339325,0.30176508121187795
0.1754867149648152,0.3048478860368132
0.1775208011717636,0.30786890798449673
0.1795784647002097,0.3108098512188029
0.18165997883753285,0.313759042517049
0.18376562003881725,0.31691182256778927
0.18589566796356882,0.3199951927281703
0.18805040551285834,0.32343830157963294
0.1902301188668946,0.3265650062771416
0.19243509752303323,0.32968737164773076
0.19466563433422632,0.3331583628467422
0.19692202554791735,0.33646213684508475
0.19920457084538712,0.33966764634806007
0.20151357338155584,0.34302960754312767
0.20384933982524642,0.3463360844046059
0.20621218039991446,0.3495725501406487
0.2086024089248505,0.3530895041143925
0.21102034285685967,0.35658665880779783
0.21346630333242453,0.3601495966752296
0.21594061521035676,0.36350995463536223
0.21844360711494284,0.3669986600141369
0.22097561147959033,0.3706412255468675
0.22353696459097966,0.3740803747049182
0.22612800663372795,0.37752468570751974
0.2287490817355704,0.3809336536638037
0.2314005380130654,0.38439610664425616
0.23408272761782944,0.38815548532331484
0.23679600678330787,0.3917264866761487
0.23954073587208793,0.39546698306646966
0.24231727942376008,0.39934390941732295
0.24512600620333397,0.4029148867924669
0.24796728925021602,0.4068307587685956
0.2508415059277541,0.41045420452381337
0.2537490379733572,0.414251845808573
0.2566902715491952,0.4181290463706583
0.25966559729348726,0.42206362709333095
0.26267541037238384,0.4258994808883065
0.26572011053245065,0.4301130672417103
0.26880010215376077,0.43425969593674996
0.2719157943036019,0.4385046166504143
0.2750676007908067,0.4425356554740647
0.2782559402207126,0.44657084872144426
0.28148123605075814,0.45067066614204565
0.28474391664672477,0.4550801558701081
0.28804441533962977,0.45908431608931266
0.2913831704832789,0.462903096576719
0.2947606255124859,0.46725287470492144
0.29817722900196736,0.4715654952425997
0.30163343472591975,0.47583971228674893
0.30512970171828707,0.4800697822092072
0.30866649433372745,0.48456349696753864
0.3122442823092858,0.48923959736271583
0.3158635408267819,0.49400891751813025
0.31952475057592133,0.4982647514088109
0.32322839781813806,0.5027766693628746
0.3269749744511768,0.5072945760796491
0.33076497807442423,0.5118285974115753
0.3345989120549975,0.5167783258463751
0.3384772855945983,0.5214160402287481
0.34240061379714254,0.5262858310636793
0.34636941773717345,0.5309906756946025
0.3503842245290676,0.5357389261352126
0.3544455673970435,0.5407945143259116
0.3585539857459817,0.5456779155388777
0.36271002523306484,0.5508783701051729
0.3669142378402494,0.5559280431709182
0.3711671819475767,0.5609058319133281
0.37546942240733366,0.5658742675974017
0.37982153061907364,0.5708487121528905
0.3842240846055061,0.576204550880207
0.38867766908926676,0.5813737785427093
0.393182875570577,0.5864255564232639
0.39774030240580366,0.5915067387795997
0.40235055488692933,0.5966917115318482
0.4070142453219439,0.6019441651884117
0.4117319931161679,0.6071530380453702
0.4165044248545185,0.6122784851729849
0.42133217438472886,0.6179514082997631
0.4262158829015325,0.6230572577754337
0.43115619903182284,0.6281412183065319
0.43615377892080054,0.6332934319890526
0.441209286319119,0.6382468244293392
0.4463233926710397,0.6437228340171856
0.4514967772036102,0.6489689413431773
0.4567301270168747,0.6544555726406488
0.4620241371751313,0.6597505958286339
0.46737951079924633,0.6652808724159514
0.47279695916003905,0.6711948100880288
0.4782772017727485,0.6767489867313393
0.4838209664925957,0.6822290836977307
0.48942898961145315,0.6878506145056129
0.49510201595563513,0.6933134389444428
0.5008407989848213,0.6989347285598093
0.5066461008921268,0.7047570537138682
0.5125186927053332,0.7105754244267957
0.5184593543892912,0.7163161188294362
0.5244688749495119,0.7223142642352895
0.5305480525369574,0.7280257478640938
0.5366976945540476,0.7338180431261018
0.5429186177618943,0.7393829010871565
0.5492116483887789,0.7451150502689317
0.5555776222398878,0.7506781329646348
0.5620173848083188,0.7563239921497559
0.5685317913873753,0.762005503186663
0.5751217071841613,0.7678818173513651
0.5817880074344935,0.7735765134413629
0.5885315775191451,0.7793424661508721
0.595353313081437,0.785369671344638
0.6022541201461928,0.7913371733636663
0.6092349152400711,0.7974379847002874
0.6162966255132942,0.8033287082105349
0.6234401888627864,0.8088585282367232
0.6306665540567405,0.81469133292196
0.6379766808606282,0.8204903866363484
0.6453715401646701,0.8263086064536174
0.6528521141127848,0.8320192367623737
0.6604193962330305,0.8377963164265342
0.6680743915695615,0.8436682214038262
0.675818116816111,0.8496409147448419
0.6836516004510238,0.8553631310112413
0.6915758828738525,0.8612255338080269
0.6995920165435374,0.8667736509056745
0.707701066118189,0.872430726426377
0.7159041085964888,0.8779729754972856
0.7242022334607315,0.8838477876350039
0.732596542821523,0.8894244776837935
0.741088151564157,0.8949221867111566
0.7496781874966877,0.9005217744038048
0.7583677914997191,0.9059799210658603
0.7671581176779302,0.9114735610561052
0.7760503335133571,0.9167133488563006
0.7850456200204509,0.9215928361363639
0.794145171902934,0.9267343825059176
0.8033501977124734,0.9317913303464038
0.8126619200091946,0.9365773268467337
0.822081575524054,0.941142890434935
0.8316104153230961,0.9455893683841378
0.8412497049736118,0.9501986654241744
0.8510007247122247,0.95458640765628
0.8608647696149244,0.9588604238565926
0.8708431497690724,0.9632587021674439
0.880937190447399,0.967618580521124
0.8911482322840202,0.9716573301279559
0.9014776314524917,0.975629841899788
0.9119267598459299,0.9795035766855987
0.9224970052592174,0.98300657883455
0.9331897715733238,0.9862874303010942
0.9440064789417604,0.9891709576685643
0.9549485639791966,0.9916589627640692
0.9660174799522646,0.9938770630238025
0.9772146969725725,0.9960079696786763
0.9885417021919574,0.9980332975211731
1.0,0.9998508164773872


==> data/ELD/RMIA/LSTM-online/total/roc_SeasonalityLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0001151261866014907
1.0233165783302449e-05,0.00011582610673215054
1.0351779556301762e-05,0.0001165341397155926
1.0471768194855202e-05,0.00011725037958880392
1.05931476351837e-05,0.00011797492147876479
1.0715933998226711e-05,0.00011870786161508307
1.084014359178331e-05,0.00011944929734277477
1.09657929126781e-05,0.0001201993271351929
1.1092898648952227e-05,0.00012095805060710614
1.1221477682079803e-05,0.0001217255685279292
1.1351547089209991e-05,0.00012250198283510633
1.148312414543511e-05,0.00012328739664765014
1.1616226326085018e-05,0.00012408191427983728
1.1750871309048075e-05,0.00012488564125506292
1.1887076977119033e-05,0.0001256986843198557
1.2024861420374123e-05,0.00012652115145805532
1.216424293857368e-05,0.0001273531519051542
1.2305240043592616e-05,0.0001281947961628057
1.244787146187906e-05,0.00012904619601350015
1.259215613694151e-05,0.0001299074645354114
1.2738113231864785e-05,0.00013077871611741495
1.288576213185518e-05,0.0001316600664742807
1.3035122446815089e-05,0.00013255163266204137
1.3186214013947484e-05,0.00013345353309353938
1.3339056900390587e-05,0.0001343658875541536
1.3493671405883065e-05,0.0001352888172177087
1.3650078065460137e-05,0.00013622244466256873
1.3808297652180924e-05,0.00013716689388791744
1.3968351179887397e-05,0.00013812229033022686
1.4130259905995336e-05,0.0001390887608799173
1.429404533431761e-05,0.00014006643389821027
1.4459729217920196e-05,0.0001410554392341765
1.4627333562011299e-05,0.00014205590824198185
1.4796880626863964e-05,0.00014306797379833313
1.4968392930772556e-05,0.00014409177032012594
1.514189325304352e-05,0.00014512743378229724
1.53174046370208e-05,0.00014617510173588468
1.5494950393146317e-05,0.0001472349133262955
1.567455410205595e-05,0.00014830700931178683
1.5856239617711373e-05,0.00014939153208216074
1.60400310705682e-05,0.00015048862567767533
1.622595287078087e-05,0.0001515984358081756
1.6414029711444665e-05,0.00015272110987244562
1.6604286571875295e-05,0.00015385679697778537
1.6796748720926532e-05,0.0001550056479598143
1.6991441720346258e-05,0.00020938905513257386
1.7188391428171457e-05,0.00021139304068907398
1.7387624002162504e-05,0.0002134202546670544
1.7589165903277326e-05,0.0002154709663097553
1.7793043899185774e-05,0.00021754544798124545
1.7999285067824765e-05,0.0002196439752025961
1.8207916800994626e-05,0.00022176682668847424
1.8418966807997107e-05,0.0002239142843841597
1.86324631193156e-05,0.00022608663350299178
1.8848434090337955e-05,0.00022828416256424956
1.906690840512252e-05,0.0002305071634314715
1.9287915080207776e-05,0.0002327559313512191
1.9511483468466162e-05,0.00023503076499228987
1.9737643263002554e-05,0.00023733196648538477
1.9966424501097934e-05,0.00023965984146323582
2.0197857568198782e-05,0.0002420146991011982
2.0431973201952705e-05,0.0002443968521583133
2.066880249629082e-05,0.0002468066170188478
2.09083769055575e-05,0.0002492443137343138
2.1150728248687946e-05,0.0002517102660659764
2.1395888713434215e-05,0.0002542048015278539
2.1643890860640203e-05,0.0002567282514302164
2.189476762856621e-05,0.0002592809509235884
2.2148552337263592e-05,0.0002618632390432617
2.2405278693000182e-05,0.0002644754587543245
2.266498079273693e-05,0.00026711795699721144
2.2927693128656486e-05,0.00026979108473378294
2.3193450592744275e-05,0.00027249519699393775
2.3462288481422625e-05,0.0002752306529227659
2.3734242500238664e-05,0.00027799781582824826
2.4009348768606518e-05,0.00028079705322950983
2.4287643824604503e-05,0.00028362873690563044
2.45691646298279e-05,0.00028649324294502344
2.4853948574297985e-05,0.0002893909517953849
2.5142033481427965e-05,0.0002923222483142229
2.543345761304648e-05,0.00029528752181997203
2.5728259674479322e-05,0.00029828716614370063
2.6026478819690045e-05,0.00030132157968141714
2.63281546564802e-05,0.00030439116544698293
2.6633327251749808e-05,0.00030749633112563796
2.694203713681882e-05,0.0003105358330603493
2.7254325312810276e-05,0.0003132023835625204
2.7570233256095827e-05,0.00031589984235081266
2.7889802923804396e-05,0.00031862856768663907
2.8213076759394707e-05,0.0003213889219840611
2.8540097698292373e-05,0.00032418127185792207
2.8870909173592345e-05,0.0003270059881725392
2.9205555121827452e-05,0.0003298634460909596
2.95440799888038e-05,0.0003327540251247872
2.9886528735503827e-05,0.00033567810918458776
3.0232946844057763e-05,0.00033863608663087735
3.0583380323784315e-05,0.00034162835032570244
3.0937875717301366e-05,0.00034465529768481763
3.12964801067075e-05,0.0003477173307304679
3.165924111983521e-05,0.00035081485614478334
3.20262069365765e-05,0.00035394828532379224
3.2397426295281954e-05,0.0003571180344320606
3.277294849923382e-05,0.0003603245244579642
3.315282342319423e-05,0.0003635681812696026
3.353710152002929e-05,0.00036684943567136035
3.392583382740992e-05,0.0003701687234611238
3.4319071974590426e-05,0.0003735264854881616
3.4716868189265594e-05,0.0003769231677116756
3.511927530450728e-05,0.0003803592212600312
3.552634676578139e-05,0.0003838351024906727
3.5938136638046256e-05,0.0003873512730507354
3.6354699612933176e-05,0.00039090819993835795
3.677609101601031e-05,0.0003945063555647068
3.720236681413066e-05,0.00039814621781671946
3.7633583622865324e-05,0.0004018282701205744
3.806979871402284e-05,0.0004055530015058976
3.8511070023255685e-05,0.0004093209066707115
3.895745615775501e-05,0.0004131324860471396
3.940901640403448e-05,0.0004169882458678698
3.986581073580439e-05,0.0004208886982333904
4.032789982193705e-05,0.00042483436118000324
4.079534503452449e-05,0.00042882575874862776
4.1268208457029516e-05,0.00043286342105440013
4.174655289253135e-05,0.00043694788435708065
4.223044187206672e-05,0.0004410796911322766
4.271993966306776e-05,0.00044525939014349107
4.321511127789762e-05,0.00044948753651500635
4.371602248248502e-05,0.0004537646918056127
4.422273980505897e-05,0.0004580914240831911
4.473533054498463e-05,0.00046246830800016146
4.525386278170167e-05,0.00046689592486980405
4.577840538376616e-05,0.0004713748627434669
4.6309028017997366e-05,0.00047590571648866673
4.684580115873045e-05,0.0004804890878680971
4.738879609717651e-05,0.00048512558561954986
4.793808495089107e-05,0.0004898158255367654
4.8493740673352334e-05,0.000494560430551218
4.9055837063650453e-05,0.0004993600308148507
4.962444877628913e-05,0.0005042152637837687
5.0199651331100794e-05,0.0005091267743029025
5.0781521123276707e-05,0.0005140952146916519
5.137013543351339e-05,0.0005191212448305248
5.196557243827657e-05,0.0005242055322487777
5.2567911220184194e-05,0.0005293487522130739
5.3177231778509664e-05,0.0005345515878171679
5.379361503980698e-05,0.0005397639628322305
5.441714286865888e-05,0.0005441512202276442
5.5047898078549675e-05,0.0005485893308158829
5.5685964442864085e-05,0.0005530788840420117
5.633142670601352e-05,0.0005576204761834195
5.698437059469136e-05,0.0005622147104290132
5.764488282925873e-05,0.00056686219695933
5.8313051135262185e-05,0.0005715635530275786
5.8988964255084936e-05,0.0005763194030416185
5.9672711959733106e-05,0.0005811303786468907
6.0364385060758635e-05,0.0005859971188103098
6.106407542232036e-05,0.0005909202699051272
6.177187597338488e-05,0.0005959004857967794
6.248788072006888e-05,0.000600938427929731
6.321218475812448e-05,0.0006060347654153226
6.394488428556937e-05,0.0006114286943361366
6.468607661546321e-05,0.0006183261429590311
6.543586018883229e-05,0.0006253035406829715
6.619433458774387e-05,0.0006323618142069604
6.696160054853215e-05,0.0006395019009714727
6.773775997517745e-05,0.0006467247492829601
6.852291595284057e-05,0.0006540313184398015
6.9317172761554e-05,0.0006614225788597113
7.012063589007177e-05,0.0006688995122086235
7.09334120498799e-05,0.0006764631115310735
7.17556091893692e-05,0.0006841143813820856
7.258733650817246e-05,0.0006918543379605959
7.342870447166758e-05,0.0006996840092444152
7.42798248256491e-05,0.0007072383727350539
7.514081061116962e-05,0.0007143752696140499
7.601177617955322e-05,0.0007215948910657003
7.689283720758305e-05,0.0007288981959598104
7.778411071286482e-05,0.0007362861542805528
7.868571506936843e-05,0.000743759747255296
7.959777002314978e-05,0.0007513199674849247
8.05203967082547e-05,0.0007589678190756718
8.145371766280736e-05,0.0007667043177724785
8.239785684528512e-05,0.0007745304910938995
8.335293965098187e-05,0.0007824473784685722
8.43190929286625e-05,0.0007895910933604699
8.529644499741017e-05,0.0007950455802735543
8.628512566366886e-05,0.0008005632907565716
8.728526623848371e-05,0.0008061449576410162
8.829699955494083e-05,0.0008117913222527144
8.932045998580959e-05,0.0008175031345102835
9.03557834613892e-05,0.0008232811530247315
9.140310748756223e-05,0.0008291261452002118
9.246257116405733e-05,0.0008350388873359455
9.353431520292377e-05,0.0008410201647293251
9.461848194721992e-05,0.0008470707717802131
9.571521538991856e-05,0.0008531915120964505
9.682466119303115e-05,0.000859383198600586
9.794696670695385e-05,0.0008656466536378461
9.908228099003788e-05,0.0008719827090853515
0.00010023075482838654,0.0008783922064626063
0.00010139254075588153,0.0008848759970432584
0.00010256779307444219,0.0008914349419681669
0.00010375666787451859,0.0008980699123597696
0.00010495932305582277,0.0009047817894377835
0.00010617591834830001,0.0009115714646362411
0.00010740661533334334,0.0009184398397218872
0.00010865157746525384,0.0009253878269139466
0.00010991097009294972,0.0009324163490052786
0.0001111849604819271,0.0009391305200108843
0.00011247371783647519,0.0009446521413320301
0.00011377741332214914,0.0009502377643855666
0.00011509622008850323,0.0009612132385134131
0.00011643031329208767,0.0009752227119333506
0.00011777987011971193,0.0009893945707318955
0.0001191450698119776,0.0010037306971361947
0.00012052609368708426,0.001018232995190501
0.00012192312516491107,0.0010329033910090582
0.0001233363497913776,0.0010477438330319163
0.00012476595526308696,0.001070671620338813
0.00012621213145225474,0.0011115036151117942
0.00012767507043192657,0.0011528088981185116
0.0001291549665014884,0.0011589478934554657
0.00013065201621247213,0.0011650475533114956
0.00013216641839466052,0.001171217915009444
0.00013369837418249466,0.001177459798062295
0.00013524808704178755,0.0011853619706645837
0.0001368157627967472,0.001194683186271132
0.00013840160965731315,0.0012041124451338384
0.00014000583824680976,0.0012136509995942099
0.00014162866162991988,0.0012233001165097848
0.0001432702953409831,0.0012330610774223887
0.00014493095741262166,0.0012422851342924588
0.00014661086840469845,0.0012498546155861692
0.00014831025143361044,0.0012569234299369108
0.00015002933220192182,0.0012625205546737367
0.00015176833902834055,0.0012681825563115175
0.00015352750287804228,0.0012739101868456935
0.000155307057393346,0.0012797042069881673
0.00015710723892474503,0.0012855653862683405
0.00015892828656229778,0.0012914945031353136
0.00016077044216738237,0.00129749234506128
0.00016263395040481922,0.001303294972012183
0.00016451905877536624,0.0013090642100895308
0.00016642601764859036,0.001314900320052879
0.00016835508029612023,0.0013208040770217634
0.00017030650292528443,0.0013267762651002163
0.0001722805447131394,0.0013645976761792896
0.00017427746784089192,0.0013696773716328713
0.00017629753752872057,0.001374815946406518
0.0001783410220710008,0.0013800140829770369
0.00018040819287193827,0.0013852724717318993
0.00018249932448161524,0.001390591811060936
0.00018461469463245476,0.0013959728074490918
0.0001867545842761076,0.0014014161755702592
0.00018891927762076664,0.0014069226383821942
0.00019110906216891378,0.001412492927222539
0.0001933242287555045,0.0014181277819059514
0.00019556507158659492,0.0014238279508223639
0.00019783188827841644,0.0014295941910363816
0.0002001249798969037,0.0014400653897045604
0.00020244465099768038,0.0014516718673061356
0.00020479120966650856,0.0014634128768921141
0.0002071649675602069,0.0014752899778378247
0.0002095662399480433,0.0014873047475934906
0.0002119953457536071,0.0014994784136334732
0.00021445260759716674,0.001511925974793488
0.00021693835183851843,0.001524517817031822
0.00021945290862033137,0.001537255612726645
0.0002219966119119955,0.0015495662660826518
0.0002245697995539774,0.0015563688596732423
0.0002271728133026905,0.0015852584186937073
0.0002298059988758851,0.001594589492506477
0.0002324697059985648,0.001604028723842979
0.00023516428844943486,0.0016135773663692086
0.00023789010410788932,0.0016232366882825457
0.00024064751500154242,0.0016330079724801861
0.00024343688735431105,0.0016428925167295324
0.00024625859163505465,0.0016529325097797004
0.00024911300260677886,0.001663318851200134
0.0002520004993764092,0.0016745991270419314
0.0002549214654451423,0.0016860101538269273
0.0002578762887593801,0.0016975534471039774
0.0002608653617622548,0.0017092305399888335
0.00026388908144575103,0.0017210429833677669
0.0002669478494034321,0.0017319855797831127
0.00027004207188377727,0.00175758673204136
0.0002731721598441376,0.0018069564170256629
0.000276338529005317,0.0018478302068598552
0.00027954159990678566,0.001862903705994981
0.0002827817979625341,0.0018781519237501879
0.0002860595535175742,0.001893848049464569
0.000289375301905095,0.0019114044108672242
0.0002927294835042816,0.0019290770560035156
0.00029612254379880347,0.0019463217463694242
0.00029955493343598134,0.0019637663218766283
0.0003030271082866396,0.0019814130994162344
0.0003065395295056527,0.0019973722822873652
0.00031009266359319264,0.0020068168639037127
0.00031368698245668765,0.0020163709187254832
0.00031732296347349763,0.0020261933539494326
0.00032100108955431715,0.0020363608933287305
0.00032472184920731285,0.0020466462857980138
0.00032848573660300434,0.002057050897405674
0.0003322932516398972,0.0020675761100341244
0.0003361449000108765,0.002078223321583331
0.0003400411932703706,0.0020889939461564743
0.00034398264890229247,0.002104301035261118
0.00034796979038876914,0.0021297851755370223
0.0003520031472796679,0.002156174361006962
0.0003560832552629278,0.0021828694264871802
0.000360210656235707,0.0022020944692546065
0.00036438589837635443,0.002221395507410081
0.0003686095362172158,0.0022409202660648524
0.00037288213071828336,0.0022606713383883344
0.00037720424934169976,0.002280721396822774
0.00038157646612712486,0.0023012788874991067
0.00038599936176797673,0.0023220746623569093
0.00039047352368855597,0.00234311148337487
0.0003949995461220643,0.0023643921445460825
0.000399578030189527,0.0023859194722491276
0.00040420958397963103,0.002406115940876929
0.0004088948226294864,0.0024257413579387814
0.00041363436840632776,0.0024442635028346774
0.00041842885079015847,0.0024630003399906874
0.0004232789065573553,0.002481954357928893
0.00042818517986524155,0.0025011280740161123
0.0004331483223376403,0.0025205240347982464
0.00043816899315141946,0.0025401448163384958
0.00044324785912404005,0.0025691578518663776
0.00044838559480211905,0.0026044780720746114
0.0004535828825510191,0.0026346338207283685
0.00045884041264547613,0.002659148390312523
0.0004641588833612782,0.002676771642018163
0.0004695390010680063,0.0026932732562471805
0.0004749814803228505,0.002709966142538601
0.0004804870439655134,0.002726841179971047
0.0004860564232142139,0.0027365649558822288
0.0004916903577628031,0.002746401441171236
0.0004973895958790067,0.0027563519422651164
0.0005031548945038057,0.00276641778073386
0.0005089870193519685,0.0027766002934659214
0.0005148867450137498,0.0027869008328457803
0.0005208548550577665,0.0027973207669335573
0.0005268921421350677,0.002807861479646711
0.0005329994080844093,0.002818524370943842
0.0005391774640387505,0.0028309851973441326
0.0005454271305329836,0.0028487417152068054
0.0005517492376129129,0.0030731214595629713
0.0005581446249454966,0.0030924775556059997
0.0005646141419303673,0.003112058010330479
0.0005711586478126435,0.0031318654243030633
0.0005777790117970507,0.0031519024282338675
0.0005844761131633638,0.0031696871041059053
0.0005912508413831881,0.0031849278597145016
0.0005981040962380944,0.0032163414425317657
0.0006050367879391225,0.0032483764430064265
0.0006120498372476703,0.00328078276476668
0.0006191441755977848,0.0033134469118244886
0.0006263207452198692,0.0033457703387602595
0.0006335804992658254,0.003378518075724477
0.0006409244019356456,0.0034013396077567253
0.0006483534286054727,0.0034218443985869094
0.0006558685659571436,0.0034425868627487336
0.0006634708121092351,0.003463569755140456
0.0006711611767496287,0.0034847958625926706
0.0006789406812696112,0.0035061122326914933
0.0006868103588995307,0.0035221520369275146
0.000694771254846024,0.003538377760334483
0.0007028244264308353,0.003554791557922374
0.0007109709432312439,0.0035713956096801265
0.0007192118872221193,0.0035881921208651725
0.0007275483529196233,0.0036239499524529603
0.0007359814475265771,0.0036717093464985417
0.0007445122910795143,0.003720022325040249
0.0007531420165974376,0.0037670457462664203
0.0007618717702322999,0.0037902673060694948
0.0007707027114212304,0.003816605874884349
0.0007796360130405236,0.003843249737006152
0.0007886728615614156,0.0038859621249308198
0.0007978144572076629,0.003942740628061252
0.0008070620141149507,0.004021389951250941
0.0008164167604921472,0.004089133191096403
0.0008258799387844272,0.00413572096332579
0.0008354528058382871,0.0041828487396513465
0.0008451366330684721,0.004212184873444703
0.0008549327066268384,0.004239275737429524
0.0008648423275731727,0.004276659323452631
0.0008748668120479914,0.004316042425379011
0.0008850074914473438,0.004350487695529242
0.00089526571259964,0.0043853322246713644
0.0009056428379445294,0.004413889251090525
0.0009161402457138521,0.004443529478588351
0.0009267593301146883,0.004480551836240811
0.0009375015015145289,0.004538539497957609
0.0009483681866285928,0.004599031184674094
0.0009593608287093146,0.004650265588136154
0.0009704808877380307,0.004699114902811061
0.0009817298406188842,0.004748530435374422
0.00099310918137498,0.004798518748921324
0.0010046204213468132,0.004838653879881084
0.001016265089392995,0.004890753652447106
0.0010280447320933097,0.004943595425720553
0.0010399609139541202,0.004992901792723447
0.0010520152176161591,0.00502993031058737
0.0010642092440647246,0.005060916537795791
0.001076544612842316,0.005092261929841178
0.0010890229622637305,0.005123970649843463
0.001101645949633657,0.005159859551766929
0.001114415251466788,0.005225226415032034
0.0011273325637104871,0.005285982768866262
0.0011403996019700331,0.005318067212653277
0.0011536181017364785,0.005350523550828866
0.0011669898186171474,0.005384758484839944
0.0011805165285688054,0.005420342888565054
0.0011942000281335325,0.0054581940956736465
0.0012080421346773289,0.005496832200107849
0.0012220446866314887,0.005539172657093054
0.0012362095437367692,0.005581371437056349
0.0012505385872903913,0.00562239731080853
0.0012650337203959038,0.0056772201379870655
0.0012796968682159415,0.0057433389815810506
0.001294529978227916,0.005808407492777717
0.0013095350204826678,0.005874171530949159
0.0013247139878661174,0.005940034581960828
0.0013400688963639508,0.006007999198307671
0.001355601785329369,0.0061112750704509855
0.0013713147177539455,0.0062424418500840115
0.001387209780541621,0.006363328698196245
0.001403289084785873,0.006513854993632748
0.0014195547660501016,0.006704929374008845
0.0014360089846512606,0.00685807658877872
0.0014526539259467812,0.006983246389249418
0.0014694918006248172,0.007109867046924403
0.0014865248449978572,0.007243255464950961
0.0015037553212997384,0.007432164844286322
0.001521185517986105,0.0075313232811896015
0.0015388177500383464,0.007662634785219957
0.001556654359271062,0.0077795507495813186
0.0015746977146430866,0.007885171376289454
0.001592950212572123,0.008000684411611175
0.0016114142772530198,0.008133478861680655
0.0016300923609797412,0.008262741457748444
0.0016489869444710648,0.00838282015139649
0.001668100537200059,0.008482732677979745
0.0016874356777273757,0.008570224839500007
0.001706994934038408,0.008661733653506944
0.001726780903884356,0.008756520650700796
0.0017467962151272458,0.00884295106874263
0.0017670435260889468,0.008921402158633001
0.0017875255259042354,0.008997612286462342
0.0018082449348779518,0.009086032476378283
0.0018292045048462937,0.009168323897397112
0.0018504070195423021,0.00926303222675295
0.0018718552949655793,0.00946401396091312
0.0018935521797562953,0.00955010367986085
0.0019155005555735278,0.009640258682922655
0.0019377033374779887,0.009751447752576097
0.0019601634743191855,0.009935480732028257
0.001982883949127071,0.0101189942233748
0.002005867779508234,0.010251907897145742
0.002029118018046678,0.010347726573980672
0.002052637752709252,0.010438501138637346
0.0020764301072557748,0.010530327881460026
0.0021004982416539153,0.010633317818464594
0.0021248453524988827,0.010730830393166722
0.0021494746734379805,0.010826606208694984
0.00217438947560008,0.010919727914668862
0.0021995930680300748,0.011010585882951635
0.0022250887981283695,0.011116747760313515
0.002250880052095462,0.011254160512231512
0.00227697025538168,0.011391896436979574
0.0023033628731421313,0.011525027735373918
0.002330061410696925,0.011662236500507312
0.002357069413996728,0.011784047182880574
0.0023843904700937206,0.01188511865945992
0.002412028207618007,0.012011726013358499
0.00243998629725955,0.012106057494232488
0.0024682684522556926,0.012194956935328172
0.0024968784288843266,0.01228609219008513
0.0025258200269627847,0.012424067045359224
0.002555097090352507,0.012672715734471898
0.0025847135074695635,0.012835329412997892
0.002614673211801092,0.013015410566497604
0.00264498018242772,0.01329137915709428
0.002675638444552045,0.013485141075802384
0.0027066520700332413,0.013674236885717794
0.0027380251779278576,0.013880376656412782
0.0027697619350368907,0.014114302714353372
0.002801866556459195,0.01430066334572767
0.002834343306151309,0.01444737953162921
0.0028671964974937695,0.014592914003874233
0.0029004304938639917,0.014750742508823023
0.002934049709215787,0.0148442604759508
0.0029680586086656023,0.015011888276011767
0.003002461709085549,0.015366564987556331
0.0030372635797033115,0.015608369696359484
0.0030724688427090033,0.01605896223157332
0.003108082173869064,0.016257561463965113
0.0031441083031472647,0.01642844311579671
0.00318055201533292,0.016625112895882036
0.0032174181506763717,0.01694984948104249
0.003254711605531848,0.01720009244946471
0.003292437333007769,0.017448640754711725
0.0033306003436245884,0.017701641895803557
0.003369205705980267,0.01795276282809039
0.003408258547423452,0.01830053522674084
0.0034477640547344642,0.01872926035889947
0.0034877274748141775,0.019016184660953284
0.003528154115380883,0.019250163071518916
0.0035690493456752297,0.019538361297849565
0.0036104185971733375,0.01981713185920494
0.0036522673643081755,0.02008969368813373
0.0036946012051993025,0.02036356010176568
0.003737425742391064,0.020711985341854085
0.0037807466635993493,0.02091542513225872
0.0038245697224669993,0.021063038895780383
0.0038689007393279753,0.021282133928288625
0.003913745601980384,0.02147083792365035
0.0039591102664684585,0.02167372527613302
0.004005000757873611,0.021995951730517403
0.004051423171114647,0.022313157374748142
0.0040983836717572615,0.02262135679550644
0.004145888496832911,0.022954652835647814
0.004193943955667186,0.023197804792501657
0.004242556430717777,0.023446637159554633
0.004291732378422158,0.02368455985477821
0.004341478330055092,0.023823597075418125
0.004391800892596086,0.02406201988961796
0.004442706749606883,0.02438547404793112
0.004494202662119142,0.024650407907770316
0.0045462954695324,0.02485204969886884
0.004598992090522438,0.025045673765523364
0.004652299523960189,0.025278701158273565
0.004706224849841282,0.02553360026007704
0.004760775230226368,0.025772734345224785
0.00481595791019235,0.025988157975399905
0.004871780218794631,0.02643779114338977
0.004928249570040513,0.026735503585992394
0.004985373463873894,0.02710467777290452
0.005043159487171359,0.027510404208494366
0.005101615314749833,0.02778747031659128
0.005160748710385908,0.028081057574560274
0.005220567527846975,0.02834046692521422
0.005281079711934331,0.02859798669075999
0.005342293299538352,0.028855210004360282
0.005404216420705915,0.029051369899399652
0.00546685729972018,0.029233077106887113
0.0055302242561929005,0.029444253223135087
0.005594325706169377,0.029752639970554863
0.005659170163246243,0.030130221975629833
0.005724766239702178,0.03033211276972194
0.005791122647641758,0.030564010860372935
0.005858248200152536,0.030779865753257495
0.005926151812475552,0.031184489783629404
0.005994842503189409,0.03145241632855379
0.006064329395408062,0.03168288327938306
0.006134621717992506,0.03198652711191872
0.0062057288067765,0.0322835976198897
0.0062776601058065,0.03259894391911118
0.006350425168595962,0.03282308477120025
0.00642403365939419,0.033075441699569226
0.006498495354469888,0.03327265017395248
0.006573820143409586,0.033585144085059
0.006650018030431118,0.03389067046839982
0.006727099135712337,0.03421382665832454
0.006805073696735206,0.034557316759425694
0.0068839520696454964,0.034846969380610285
0.006963744730628222,0.035148690451558065
0.007044462277299037,0.03548956855192288
0.007126115430111745,0.035794347073376566
0.007208715033782135,0.036125302978465466
0.007292272058728313,0.03639191782593083
0.007376797602527731,0.03689450793963143
0.007462302891391108,0.03727812545418289
0.007548799281653432,0.037633129770255874
0.007636298261282241,0.03804623672564943
0.0077248114514034,0.03849335646513507
0.007814350607844541,0.038928116755622
0.00790492762269642,0.039186779988417644
0.007996554525892346,0.03954183321838202
0.008089243486805939,0.039950779695746744
0.008183006815867389,0.04044650082412464
0.008277856966198472,0.04080790544352638
0.00837380653526649,0.041116443593879684
0.008470868266557402,0.04154839386666826
0.008569055051268348,0.04197350859283847
0.008668379930019773,0.042376252917311244
0.008768856094587427,0.04270633722833941
0.008870496889654403,0.04303647609812642
0.00897331581458352,0.04359750237457002
0.009077326525210223,0.04404676341152181
0.009182542835656282,0.04455608186472572
0.009288978720164497,0.044833244689552895
0.009396648314954691,0.045118003975375305
0.009505565920101192,0.04560919501132337
0.009615746001432095,0.04606127227307055
0.009727203192450537,0.04653526819822264
0.009839952296278227,0.04703610539659185
0.009954008287621519,0.04750818090553641
0.010069386314760271,0.04791581885720587
0.010186101701559752,0.04837047048492833
0.010304169949505875,0.04883699486653821
0.01042360673976401,0.04927308534504764
0.010544427935261684,0.04979636015650405
0.010666649582795389,0.05014108093582883
0.010790287915161836,0.05055967212291845
0.01091535935331391,0.051002916717674415
0.011041880508541602,0.05144306615262295
0.011169868184678225,0.051820314290732125
0.011299339380332217,0.05238094532368144
0.011430311291144786,0.0528877209414764
0.011562801312073753,0.05329959892169741
0.011696827039703846,0.05363763372209163
0.01183240627458378,0.05415296349258194
0.011969557023590427,0.054654560597076574
0.012108297502320394,0.0551236486473294
0.012248646137509308,0.05558037177335862
0.012390621569479156,0.05603004890767308
0.012534242654613994,0.05653611376063157
0.01267952846786434,0.057096180364250834
0.012826498305280598,0.057750714731317355
0.012975171686575868,0.05822539776082967
0.013125568357718427,0.058631351558518355
0.013277708293554291,0.059177334187198984
0.013431611700460153,0.059638116822276266
0.013587299019027091,0.06013838582554235
0.013744790926775366,0.06066588733122931
0.013904108340900697,0.061210742479104574
0.014065272421052363,0.06160269955109331
0.014228304572143519,0.06215062078790558
0.014393226447194065,0.06256391880871076
0.014560059950206485,0.06329771531336524
0.014728827239075018,0.06394924351807621
0.014899550728528537,0.0644694515420703
0.015072253093107555,0.06500094274604239
0.01524695727017573,0.06560998515179614
0.015423686462966274,0.06634155635284607
0.01560246414366368,0.06711010288141064
0.015783314056521166,0.06785096141723816
0.01596626022101425,0.06850003117132734
0.01615132693503091,0.06905207285779455
0.01633853877809862,0.06963162583861157
0.016527920614648955,0.0701589002672791
0.0167194975973199,0.07072544452840399
0.016913295170296487,0.07130067123340367
0.01710933907269015,0.0719039451030368
0.01730765534195726,0.0724747547297406
0.01750827031735725,0.07311566671763231
0.017711210643450888,0.07377421673578206
0.017916503273639015,0.07439084765518178
0.018124175473742375,0.07499179173706738
0.018334254825622908,0.07566612705600821
0.018546769230846995,0.07644881750552801
0.018761746914391215,0.07736036291215143
0.018979216428391014,0.07796541501294411
0.019199206655932846,0.07852695197240549
0.019421746814890263,0.07926628188356258
0.019646866461804465,0.07994252793234823
0.01987459549580984,0.08056968446133454
0.02010496416260499,0.0812371704876365
0.02033800305846982,0.0819537187644322
0.020573743134329137,0.08259249222446188
0.02081221569986339,0.08318252371315292
0.021053452427667062,0.08381627945584706
0.02129748535745521,0.0845290513165047
0.021544346900318843,0.08517739065390209
0.02179406984302956,0.08584246311455469
0.0220466873523941,0.08651325472007898
0.022302232979659387,0.0873514814856589
0.022560740664968614,0.08823177664246264
0.022822244741868985,0.08898897962174115
0.023086779941871697,0.08970589140925618
0.023354381399064792,0.09046585516372753
0.023625084654779475,0.0913240224066488
0.023898925662310503,0.092203650323701
0.024175940791691306,0.09308947047690344
0.024456166834524465,0.09386483203324782
0.024739641008868142,0.09467513559287342
0.025026400964179192,0.09534545404830339
0.025316484786313556,0.09612244643845906
0.025609931002584595,0.09703113774885083
0.025906778586880088,0.09780161833754737
0.026207066964838526,0.09854015034007405
0.02651083601908539,0.0992249536408415
0.026818126094530156,0.09998011050861622
0.02712897800372467,0.1007342965050334
0.027443433032283655,0.10134504793106766
0.02776153294436801,0.10225150715583031
0.028083319988231725,0.10291469197275957
0.028408836901833042,0.10390340448708713
0.028738126918510663,0.10482360032263516
0.029071233772725785,0.10554942835677031
0.029408201705870638,0.10633305580526345
0.029749075472144403,0.10698575128995332
0.030093900344497212,0.10789008523172852
0.03044272212064303,0.10863890460646419
0.030795587129142266,0.10944991971946874
0.03115254223555488,0.11039658930757082
0.03151363484866479,0.11139039957622814
0.031878912926776456,0.11231940784520174
0.03224842498408442,0.11324789449677508
0.0326222200971167,0.1141325123485664
0.03300034791125285,0.11495354424593116
0.03338285864731761,0.1158159649417962
0.033769803108250916,0.11676386554287568
0.03416123268585528,0.11761951191115023
0.034557199367621395,0.11859135026826137
0.03495775574363275,0.11950450842784315
0.035362955013550426,0.12022726663167696
0.03577285099367873,0.12136182873867003
0.0361874981241128,0.12215475898828028
0.03660695147596903,0.12299030448071688
0.03703126675869927,0.12396619827676125
0.03746050032748993,0.12494085926592821
0.037894709190746674,0.12607895308708156
0.03833395101766601,0.12716322256442472
0.03877828414589457,0.1281955063662729
0.03922776758927719,0.1292881299333733
0.03968246104569482,0.13029286004761148
0.040142424904993215,0.13131418294955516
0.040607720257003654,0.13231725267760092
0.041078408899656464,0.13330078920339206
0.04155455334718875,0.1344368479434785
0.04203621683844714,0.13532906873422945
0.04252346334528682,0.1362354392703194
0.04301635758106795,0.137447736425783
0.0435149650092505,0.1384458514204276
0.044019351852088745,0.13967571395186362
0.044529585099426554,0.14078342053877954
0.04504573251759458,0.14172995487767123
0.04556786265841064,0.14272225372873776
0.046096044868284336,0.14387035843848814
0.04663034929742731,0.1450818706070586
0.04717084690917017,0.1462654019173451
0.047717609489387455,0.14724907648313895
0.04827070965603183,0.14827047320527695
0.0488302208687788,0.14934389111360283
0.0493962174387832,0.15039410417992324
0.04996877453854884,0.15160190423479175
0.0505479682119124,0.15257037995935696
0.05113387538414326,0.1536540656848499
0.05172657387216019,0.15478753421650265
0.05232614239486662,0.15599794165325992
0.052932660583605615,0.15721240772479766
0.05354620899273607,0.15858321285861243
0.05416686911033152,0.15977267799991918
0.05479472336900287,0.16113993225441128
0.05542985515684669,0.16228446062406712
0.05607234882852033,0.1633573658352864
0.05672228971644543,0.16452408710855038
0.05737976414214134,0.16571428517124667
0.05804485942768978,0.1668212706171469
0.05871766390733255,0.16812518464388437
0.05939826693920356,0.16932535653759814
0.060086758917196864,0.17063928823704438
0.0607832312829723,0.1718242266440738
0.06148777653810023,0.17302593309262662
0.062200488256347115,0.17437642499451744
0.06292146109610344,0.17544886948887545
0.06365079081295572,0.1766872051266059
0.06438857427240419,0.17804318226656585
0.06513490946272803,0.17934283200832649
0.0658898955079995,0.18056270269514182
0.06665363268124913,0.1820515596695758
0.06742622241778341,0.18350626162135206
0.06820776732865685,0.1849238143462022
0.06899837121430018,0.186444216561669
0.0697981390783066,0.1878836716166717
0.07060717714137772,0.18943132834185597
0.07142559285543126,0.1908458877301075
0.07225349491787214,0.19238221841930883
0.07309099328602911,0.19405635844643096
0.07393819919175866,0.1955727217561789
0.07479522515621821,0.19706288724547186
0.07566218500481055,0.19843428110281378
0.07653919388230147,0.20014260942655548
0.0774263682681127,0.2019040391734809
0.07832382599179197,0.20362199764011968
0.07923168624866253,0.20529869087465635
0.08015006961565405,0.2067983153641674
0.08107909806731686,0.20833947559619365
0.08201889499202203,0.20965472092082232
0.08296958520834907,0.2112243145134439
0.08393129498166364,0.212750932556319
0.08490415204088747,0.2144210244228825
0.0858882855954625,0.2159267864806297
0.08688382635251184,0.21752387022599673
0.08789090653419954,0.21901900215083753
0.08890965989529158,0.22080543922139398
0.08994022174092044,0.22240361930883737
0.09098272894455559,0.22425254884692838
0.09203731996618221,0.22599994545699484
0.09310413487069075,0.22760692138344263
0.09418331534647952,0.2293607887097071
0.0952750047242729,0.23092376110432555
0.09637934799615785,0.2327298777027016
0.09749649183484087,0.23449539666497704
0.0986265846131282,0.23642523262258325
0.09976977642363201,0.23831310814101164
0.10092621909870483,0.24008314482507673
0.10209606623060476,0.24213164581390573
0.10327947319189525,0.2440555115449891
0.10447659715608053,0.24601330712095937
0.10568759711848051,0.2479727478425704
0.10691263391734772,0.2497229149137823
0.10815187025522892,0.25146717976721167
0.10940547072057435,0.2533528865990323
0.11067360180959745,0.25529589085365395
0.11195643194838795,0.2572499973683031
0.11325413151528127,0.2592366287384765
0.11456687286348727,0.26119127780767487
0.11589483034398118,0.2634357242718178
0.11723818032865997,0.2655614044754274
0.11859710123376706,0.2677012616405431
0.11997177354358855,0.26986068007318853
0.12136237983442417,0.2719933482153377
0.12276910479883604,0.2741606215804028
0.12419213527017846,0.2762164282105173
0.12563166024741215,0.2784705392772854
0.12708787092020596,0.28070725370967603
0.12856096069432965,0.28288840749683203
0.130051125217341,0.2851885456150928
0.13155856240457053,0.28744577413871075
0.1330834724654076,0.28968155674223817
0.1346260579298911,0.2917902182424209
0.13618652367560827,0.29411001934902153
0.1377650769549055,0.2962693401732681
0.13936192742241435,0.2986803605618614
0.14097728716289676,0.3009773878046101
0.142611370719413,0.30343727706710205
0.14426439512181588,0.30591111792626435
0.14593657991557576,0.3083054207099097
0.1476281471909391,0.3108251479364449
0.14933932161242533,0.31305100689467535
0.15107033044866555,0.3157042704338694
0.15282140360258709,0.3183759651110595
0.15459277364194784,0.32098579800271404
0.15638467583022478,0.32396569164463307
0.15819734815786016,0.3265074410855979
0.16003103137387018,0.3291719788315223
0.16188596901781993,0.3320297793071534
0.1637624074521689,0.33468927960906436
0.16566059589499152,0.33728307923406675
0.16758078645307686,0.34002136538068695
0.16952323415541215,0.3428395329180888
0.1714881969870541,0.3456759515940703
0.17347593592339325,0.3485657116732849
0.1754867149648152,0.35150131329400647
0.1775208011717636,0.3543632845950778
0.1795784647002097,0.35730615021079737
0.18165997883753285,0.3603189461248181
0.18376562003881725,0.36362906284791446
0.18589566796356882,0.36667099317834084
0.18805040551285834,0.36966697818955935
0.1902301188668946,0.37274772160155517
0.19243509752303323,0.3755946144497334
0.19466563433422632,0.3788300835152074
0.19692202554791735,0.38194552959932293
0.19920457084538712,0.3850959087679598
0.20151357338155584,0.3884448555651647
0.20384933982524642,0.3917545691512482
0.20621218039991446,0.39501285504403966
0.2086024089248505,0.3983775267190346
0.21102034285685967,0.4017523283077523
0.21346630333242453,0.4050835883322179
0.21594061521035676,0.40848192230708263
0.21844360711494284,0.4117104163109735
0.22097561147959033,0.41502835790853343
0.22353696459097966,0.4183113639775845
0.22612800663372795,0.42163532767486533
0.2287490817355704,0.4251116663625477
0.2314005380130654,0.4285632378605859
0.23408272761782944,0.4321491922038251
0.23679600678330787,0.43573941336087857
0.23954073587208793,0.4392677023638932
0.24231727942376008,0.44279561707296783
0.24512600620333397,0.44636067840997445
0.24796728925021602,0.4500266846126449
0.2508415059277541,0.4536233574717091
0.2537490379733572,0.4575051371840349
0.2566902715491952,0.4611137001511961
0.25966559729348726,0.4647832546688533
0.26267541037238384,0.46868630003472556
0.26572011053245065,0.4725586589845207
0.26880010215376077,0.4762642304581893
0.2719157943036019,0.48023417313044253
0.2750676007908067,0.48426425374377946
0.2782559402207126,0.487986258859973
0.28148123605075814,0.49217936367335435
0.28474391664672477,0.4961511379256726
0.28804441533962977,0.5003313852726053
0.2913831704832789,0.504283519689665
0.2947606255124859,0.5084810244958493
0.29817722900196736,0.5125885186753623
0.30163343472591975,0.5166635453813481
0.30512970171828707,0.5210596277176853
0.30866649433372745,0.5252483790211216
0.3122442823092858,0.5296978075423391
0.3158635408267819,0.5340733937485445
0.31952475057592133,0.538594713048114
0.32322839781813806,0.5429690442198739
0.3269749744511768,0.5474265390595023
0.33076497807442423,0.5520426508759477
0.3345989120549975,0.5566374564151021
0.3384772855945983,0.5613271342118019
0.34240061379714254,0.5659197025688751
0.34636941773717345,0.5706519463986488
0.3503842245290676,0.5753572191421565
0.3544455673970435,0.5801840988342806
0.3585539857459817,0.5850618950735061
0.36271002523306484,0.5898827602079149
0.3669142378402494,0.5949026045247641
0.3711671819475767,0.5996833535945196
0.37546942240733366,0.6044504533064385
0.37982153061907364,0.6094003257420832
0.3842240846055061,0.6141029762715096
0.38867766908926676,0.6189570269735177
0.393182875570577,0.6237777807697183
0.39774030240580366,0.6287917557977762
0.40235055488692933,0.6339652156874387
0.4070142453219439,0.6389429665440265
0.4117319931161679,0.6442927511556837
0.4165044248545185,0.6494325385275677
0.42133217438472886,0.6543391575102735
0.4262158829015325,0.6594631262953846
0.43115619903182284,0.6645486441296045
0.43615377892080054,0.6699416294127799
0.441209286319119,0.6749243087739585
0.4463233926710397,0.6797264788612817
0.4514967772036102,0.6852878446971091
0.4567301270168747,0.6906054422871619
0.4620241371751313,0.6958766326689867
0.46737951079924633,0.7010296517410362
0.47279695916003905,0.7064181213800006
0.4782772017727485,0.71136454376243
0.4838209664925957,0.7166001357109414
0.48942898961145315,0.7218737027894997
0.49510201595563513,0.7272462829099522
0.5008407989848213,0.7325546980762832
0.5066461008921268,0.7381496036860995
0.5125186927053332,0.743266228301666
0.5184593543892912,0.7489035883089292
0.5244688749495119,0.7544783141386765
0.5305480525369574,0.7598828454712819
0.5366976945540476,0.7656970359353593
0.5429186177618943,0.7714478979112285
0.5492116483887789,0.7770509344425053
0.5555776222398878,0.782787128980997
0.5620173848083188,0.7885703292692873
0.5685317913873753,0.7943030626507269
0.5751217071841613,0.7999419885695683
0.5817880074344935,0.805499033173987
0.5885315775191451,0.8111550867798624
0.595353313081437,0.8170420562425701
0.6022541201461928,0.8226122063728326
0.6092349152400711,0.8284030215237113
0.6162966255132942,0.8338875156963986
0.6234401888627864,0.8392515527530893
0.6306665540567405,0.8447752648195566
0.6379766808606282,0.8502084368126868
0.6453715401646701,0.8556053517310314
0.6528521141127848,0.8614854974496403
0.6604193962330305,0.867228246458317
0.6680743915695615,0.8726707905875225
0.675818116816111,0.8782073836802329
0.6836516004510238,0.8837668162582784
0.6915758828738525,0.8891692402971584
0.6995920165435374,0.8947477174574392
0.707701066118189,0.9000352016196114
0.7159041085964888,0.9053346969967041
0.7242022334607315,0.91051359575138
0.732596542821523,0.9158740682035464
0.741088151564157,0.921260319274977
0.7496781874966877,0.9265376668038918
0.7583677914997191,0.9315928024904213
0.7671581176779302,0.9363805597808451
0.7760503335133571,0.9414616606182499
0.7850456200204509,0.9463080468389599
0.794145171902934,0.9508200381806697
0.8033501977124734,0.9552361433299776
0.8126619200091946,0.9595016740375059
0.822081575524054,0.9637229959795125
0.8316104153230961,0.9677625918875989
0.8412497049736118,0.9717360598527367
0.8510007247122247,0.9752508022417858
0.8608647696149244,0.978652839700108
0.8708431497690724,0.9814880522571663
0.880937190447399,0.9842231098867777
0.8911482322840202,0.9865448978485223
0.9014776314524917,0.9885266619829436
0.9119267598459299,0.9904612854072665
0.9224970052592174,0.992217034261599
0.9331897715733238,0.993700894918792
0.9440064789417604,0.9951161987733046
0.9549485639791966,0.9962509289678826
0.9660174799522646,0.997281273741593
0.9772146969725725,0.9981515472293259
0.9885417021919574,0.9990489698733901
1.0,0.9997936966601706


==> data/ELD/RMIA/LSTM-online/total/roc_TS2VecLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0005526824916742584
3.0937875717301366e-05,0.0005557666015978567
3.12964801067075e-05,0.0005588864597856901
3.165924111983521e-05,0.0005620424805999011
3.20262069365765e-05,0.0005652350832055503
3.2397426295281954e-05,0.0005684646916262878
3.277294849923382e-05,0.0005717317348006691
3.315282342319423e-05,0.0005750366466391246
3.353710152002929e-05,0.0005783798660815897
3.392583382740992e-05,0.0005817618371558011
3.4319071974590426e-05,0.0005851830090362715
3.4716868189265594e-05,0.0005886438361039455
3.511927530450728e-05,0.0005921447780065481
3.552634676578139e-05,0.0005956862997196329
3.5938136638046256e-05,0.0005992688716083373
3.6354699612933176e-05,0.0006028929694898535
3.677609101601031e-05,0.0006065590746966245
3.720236681413066e-05,0.0006102676741402716
3.7633583622865324e-05,0.0006140192603762631
3.806979871402284e-05,0.0006178143316693335
3.8511070023255685e-05,0.0006216533920596593
3.895745615775501e-05,0.0006255369514298034
3.940901640403448e-05,0.0006294655255724348
3.986581073580439e-05,0.000633439636258833
4.032789982193705e-05,0.0006374598113081871
4.079534503452449e-05,0.0006415265846576978
4.1268208457029516e-05,0.0006456404964334916
4.174655289253135e-05,0.0006498020930223575
4.223044187206672e-05,0.0006540119271443153
4.271993966306776e-05,0.0006582705579260244
4.321511127789762e-05,0.0006625785509750441
4.371602248248502e-05,0.0006669364784549546
4.422273980505897e-05,0.0006713449191613479
4.473533054498463e-05,0.0006758044585987011
4.525386278170167e-05,0.0006803156890581392
4.577840538376616e-05,0.0006848792096961004
4.6309028017997366e-05,0.000689495626613912
4.684580115873045e-05,0.0006941655529382897
4.738879609717651e-05,0.0006988896089027705
4.793808495089107e-05,0.0007036684219300872
4.8493740673352334e-05,0.0007085026267155001
4.9055837063650453e-05,0.0007133928653110938
4.962444877628913e-05,0.0007183397872110503
5.0199651331100794e-05,0.0007233440494379118
5.0781521123276707e-05,0.0007284063166298422
5.137013543351339e-05,0.0007335272611289013
5.196557243827657e-05,0.0007387075630703409
5.2567911220184194e-05,0.0007439479104729373
5.3177231778509664e-05,0.0007492489993303689
5.379361503980698e-05,0.0007546115337036556
5.441714286865888e-05,0.000760036225814667
5.5047898078549675e-05,0.000765523796140717
5.5685964442864085e-05,0.0007710749735102523
5.633142670601352e-05,0.0007766904951996525
5.698437059469136e-05,0.0007823711070311497
5.764488282925873e-05,0.0007882050744073315
5.8313051135262185e-05,0.0007941295000538954
5.8988964255084936e-05,0.0008001225963829904
5.9672711959733106e-05,0.0008061851593642042
6.0364385060758635e-05,0.0008123179941932972
6.106407542232036e-05,0.0008185219153991445
6.177187597338488e-05,0.0008247977469519165
6.248788072006888e-05,0.0008311463223725148
6.321218475812448e-05,0.0008375684848432744
6.394488428556937e-05,0.0008440650873199524
6.468607661546321e-05,0.0008506369926450111
6.543586018883229e-05,0.0008572850736622169
6.619433458774387e-05,0.0008640102133325664
6.696160054853215e-05,0.0008708133048515558
6.773775997517745e-05,0.0008776952517678108
6.852291595284057e-05,0.0008846569681030904
6.9317172761554e-05,0.0008916993784736829
7.012063589007177e-05,0.0008988234182132071
7.09334120498799e-05,0.0009060300334968391
7.17556091893692e-05,0.0009133201814669776
7.258733650817246e-05,0.0009206948303603664
7.342870447166758e-05,0.0009281549596366898
7.42798248256491e-05,0.0009357015601086595
7.514081061116962e-05,0.0009433356340736079
7.601177617955322e-05,0.0009510581954466092
7.689283720758305e-05,0.0009588702698951403
7.778411071286482e-05,0.0009626960010767115
7.868571506936843e-05,0.0009634022578226392
7.959777002314978e-05,0.000964116700869768
8.05203967082547e-05,0.0009648394251064336
8.145371766280736e-05,0.0009655705265208331
8.239785684528512e-05,0.0009663101022137742
8.335293965098187e-05,0.00096705825041157
8.43190929286625e-05,0.0009914585285430045
8.529644499741017e-05,0.0009926021736652076
8.628512566366886e-05,0.0009937590749063666
8.728526623848371e-05,0.0009949293859196433
8.829699955494083e-05,0.0009961132621392119
8.932045998580959e-05,0.0009973108608009006
9.03557834613892e-05,0.0009985223409630763
9.140310748756223e-05,0.0009997478635277684
9.246257116405733e-05,0.0010009875912620407
9.353431520292377e-05,0.001002241688819608
9.461848194721992e-05,0.0010035103227627048
9.571521538991856e-05,0.0010047936615842068
9.682466119303115e-05,0.0010060918757300102
9.794696670695385e-05,0.0010169588829678409
9.908228099003788e-05,0.0010396691193568799
0.00010023075482838654,0.0010626425926445362
0.00010139254075588153,0.0010839259051002358
0.00010256779307444219,0.0011035567085260693
0.00010375666787451859,0.0011234150547974554
0.00010495932305582277,0.0011435035813890527
0.00010617591834830001,0.0011638249563467851
0.00010740661533334334,0.0011843818786421948
0.00010865157746525384,0.0011902357143592896
0.00010991097009294972,0.001194647971058043
0.0001111849604819271,0.0011991113707193525
0.00011247371783647519,0.0012036265061470355
0.00011377741332214914,0.001208193977016167
0.00011509622008850323,0.0012128143899527211
0.00011643031329208767,0.0012174883586141439
0.00011777987011971193,0.0012222165037708516
0.0001191450698119776,0.0012269994533886813
0.00012052609368708426,0.0012318378427122923
0.00012192312516491107,0.0012367323143495355
0.0001233363497913776,0.0012416835183568027
0.00012476595526308696,0.001246692112325361
0.00012621213145225474,0.0012517587614686925
0.00012767507043192657,0.0012568841387108434
0.0001291549665014884,0.001262068924775797
0.00013065201621247213,0.0012673138082778862
0.00013216641839466052,0.0012726194858132492
0.00013369837418249466,0.001277986662052348
0.00013524808704178755,0.0012834160498335595
0.0001368157627967472,0.0012889083702578492
0.00013840160965731315,0.0012944643527845463
0.00014000583824680976,0.001300084735328224
0.00014162866162991988,0.0013057702643567066
0.0001432702953409831,0.0013115216949902099
0.00014493095741262166,0.0013173397911016337
0.00014661086840469845,0.001323225325418014
0.00014831025143361044,0.0013308736878955003
0.00015002933220192182,0.0013430851434997051
0.00015176833902834055,0.0013554381434562341
0.00015352750287804228,0.0013679343284215607
0.000155307057393346,0.001378650411710999
0.00015710723892474503,0.0013868024975085462
0.00015892828656229778,0.0013950490750474307
0.00016077044216738237,0.0014033912395920313
0.00016263395040481922,0.001411830099102058
0.00016451905877536624,0.0014203667743797061
0.00016642601764859036,0.0014290023992185165
0.00016835508029612023,0.001437738120553956
0.00017030650292528443,0.0014465750986157508
0.0001722805447131394,0.0014555145070819793
0.00017427746784089192,0.0014645575332349547
0.00017629753752872057,0.0014737053781189121
0.0001783410220710008,0.0014829592566995256
0.00018040819287193827,0.0014923203980252726
0.00018249932448161524,0.0014984475589889207
0.00018461469463245476,0.00150135599923111
0.0001867545842761076,0.0015042981515305425
0.00018891927762076664,0.0015072744066474573
0.00019110906216891378,0.001510285159871439
0.0001933242287555045,0.0015133308110739183
0.00019556507158659492,0.0015164117647612802
0.00019783188827841644,0.0015195284301285886
0.0002001249798969037,0.0015226812211139337
0.00020244465099768038,0.0015258705564534082
0.00020479120966650856,0.0015290968597367217
0.0002071649675602069,0.0015323605594634608
0.0002095662399480433,0.001535662089099997
0.0002119953457536071,0.0015390018871370603
0.00021445260759716674,0.0015423803971479765
0.00021693835183851843,0.0015457980678475786
0.00021945290862033137,0.0015492553531518036
0.0002219966119119955,0.00155275271223798
0.0002245697995539774,0.0015562906096058112
0.0002271728133026905,0.0015598695151390694
0.0002298059988758851,0.0015769277838361124
0.0002324697059985648,0.0016075696850574293
0.00023516428844943486,0.0016385667599945531
0.00023789010410788932,0.0016482617287047635
0.00024064751500154242,0.00165778439167376
0.00024343688735431105,0.0016674174328979
0.00024625859163505465,0.0016771621317839263
0.00024911300260677886,0.001686014653418948
0.0002520004993764092,0.0016898609471928529
0.0002549214654451423,0.0016937518237895373
0.0002578762887593801,0.0016976877999735028
0.0002608653617622548,0.0017016693984991265
0.00026388908144575103,0.0017056971481800916
0.0002669478494034321,0.0017097715839596178
0.00027004207188377727,0.0017138932469815133
0.0002731721598441376,0.0017180626846620447
0.000276338529005317,0.0017222804507626415
0.00027954159990678566,0.0017266256952386514
0.0002827817979625341,0.0017313261816489362
0.0002860595535175742,0.0017360811519247094
0.000289375301905095,0.0017408912375945697
0.0002927294835042816,0.001745757077507236
0.00029612254379880347,0.001750831371621002
0.00029955493343598134,0.0017569874855753093
0.0003030271082866396,0.0017632149557373238
0.0003065395295056527,0.0017695146092048572
0.00031009266359319264,0.0017758872826627032
0.00031368698245668765,0.0017823338224937657
0.00031732296347349763,0.001788855084891465
0.00032100108955431715,0.0017954519359734574
0.00032472184920731285,0.0018021252518966645
0.00032848573660300434,0.001808875918973643
0.0003322932516398972,0.0018157048337902964
0.0003361449000108765,0.0018226129033249564
0.0003400411932703706,0.001829601045068843
0.00034398264890229247,0.0018356952976829148
0.00034796979038876914,0.001839770584120159
0.0003520031472796679,0.0018438931076598425
0.0003560832552629278,0.0018480634158325189
0.000360210656235707,0.0018522820625152324
0.00036438589837635443,0.0018567003139639423
0.0003686095362172158,0.0018614396888365675
0.00037288213071828336,0.001866233998335212
0.00037720424934169976,0.0018722729168534845
0.00038157646612712486,0.0018830502757855219
0.00038599936176797673,0.001893952556294417
0.00039047352368855597,0.0019052527145801412
0.0003949995461220643,0.0019179814371264275
0.000399578030189527,0.001930648576379741
0.00040420958397963103,0.001963818277424452
0.0004088948226294864,0.001998600596734569
0.00041363436840632776,0.002033786081811215
0.00041842885079015847,0.0020693794057940343
0.0004232789065573553,0.0020910118344752643
0.00042818517986524155,0.0021059366753992973
0.0004331483223376403,0.0021210345118294035
0.00043816899315141946,0.0021363073489759086
0.00044324785912404005,0.002151910207593507
0.00044838559480211905,0.002167793595286768
0.0004535828825510191,0.002183861089109277
0.00045884041264547613,0.0021981281619263054
0.0004641588833612782,0.002208955681891892
0.0004695390010680063,0.002219908704856506
0.0004749814803228505,0.0022309886855394934
0.0004804870439655134,0.0022421970955220144
0.0004860564232142139,0.002253535423442494
0.0004916903577628031,0.002264932457424466
0.0004973895958790067,0.002276169023483117
0.0005031548945038057,0.0022875358338399644
0.0005089870193519685,0.0022990343981712856
0.0005148867450137498,0.0023205140397780126
0.0005208548550577665,0.0023463803712642397
0.0005268921421350677,0.002372546522301543
0.0005329994080844093,0.0023990159681319847
0.0005391774640387505,0.002421999144938774
0.0005454271305329836,0.002434074549500708
0.0005517492376129129,0.0024462899214320677
0.0005581446249454966,0.00245864688311034
0.0005646141419303673,0.0024711470757181704
0.0005711586478126435,0.0024837921594613377
0.0005777790117970507,0.002496583813789252
0.0005844761131633638,0.002512851418877503
0.0005912508413831881,0.0025329908382218896
0.0005981040962380944,0.00255336369583602
0.0006050367879391225,0.002574376189541245
0.0006120498372476703,0.0025960103840748866
0.0006191441755977848,0.0026164784477031846
0.0006263207452198692,0.002627395532401022
0.0006335804992658254,0.0026384391582527492
0.0006409244019356456,0.0026496107920110814
0.0006483534286054727,0.0026609119174300306
0.0006558685659571436,0.002672344035461967
0.0006634708121092351,0.0026839086644569665
0.0006711611767496287,0.0026956073403644745
0.0006789406812696112,0.0027081330578999333
0.0006868103588995307,0.0027211506594212584
0.000694771254846024,0.002734319149422703
0.0007028244264308353,0.0027476402768695724
0.0007109709432312439,0.0027611158109996257
0.0007192118872221193,0.0027747475415580577
0.0007275483529196233,0.002788537279035196
0.0007359814475265771,0.0028024868549069706
0.0007445122910795143,0.002818226521373196
0.0007531420165974376,0.002840167825329145
0.0007618717702322999,0.002862958717854446
0.0007707027114212304,0.0028860137821726897
0.0007796360130405236,0.0029093360803287734
0.0007886728615614156,0.0029329287098601017
0.0007978144572076629,0.002948867575842472
0.0008070620141149507,0.003307994118170081
0.0008164167604921472,0.003335549328886164
0.0008258799387844272,0.0033634239351420085
0.0008354528058382871,0.003392972555304572
0.0008451366330684721,0.003423860416979401
0.0008549327066268384,0.003455106303325256
0.0008648423275731727,0.0034887017943349375
0.0008748668120479914,0.003916788561894739
0.0008850074914473438,0.003953220359498774
0.00089526571259964,0.0039898056885727525
0.0009056428379445294,0.004026815082301775
0.0009161402457138521,0.004064253456066846
0.0009267593301146883,0.004102125782223705
0.0009375015015145289,0.004140437090763227
0.0009483681866285928,0.004180987194353969
0.0009593608287093146,0.0042433688705467475
0.0009704808877380307,0.004306473619748988
0.0009817298406188842,0.004370173278433087
0.00099310918137498,0.004413662975722782
0.0010046204213468132,0.004450937002560835
0.001016265089392995,0.004487981611628387
0.0010280447320933097,0.004523576214625026
0.0010399609139541202,0.004560644085184328
0.0010520152176161591,0.0046013119648182265
0.0010642092440647246,0.004641634182078279
0.001076544612842316,0.004682151528321068
0.0010890229622637305,0.004726944105058974
0.001101645949633657,0.004781228474875986
0.001114415251466788,0.0048376154350369275
0.0011273325637104871,0.0048965527369365675
0.0011403996019700331,0.004968727869548147
0.0011536181017364785,0.005049570060879946
0.0011669898186171474,0.005113796401866315
0.0011805165285688054,0.005163286925344012
0.0011942000281335325,0.005188530371469051
0.0012080421346773289,0.005214066417211042
0.0012220446866314887,0.00524694334184608
0.0012362095437367692,0.005284054509251524
0.0012505385872903913,0.005321735177267953
0.0012650337203959038,0.005363804897667812
0.0012796968682159415,0.005412924180925241
0.001294529978227916,0.005462612811307261
0.0013095350204826678,0.005540220911323281
0.0013247139878661174,0.0056240628487915206
0.0013400688963639508,0.005703639403229288
0.001355601785329369,0.005760348274379482
0.0013713147177539455,0.005820156741007033
0.001387209780541621,0.005883513943623407
0.001403289084785873,0.0059429633216631335
0.0014195547660501016,0.005987142761979858
0.0014360089846512606,0.006024535743848852
0.0014526539259467812,0.006070169222446446
0.0014694918006248172,0.006126981404123075
0.0014865248449978572,0.006208786982597275
0.0015037553212997384,0.006283126999384674
0.001521185517986105,0.00634970775943096
0.0015388177500383464,0.006421442681943323
0.001556654359271062,0.00651887013168658
0.0015746977146430866,0.0066174841554864595
0.001592950212572123,0.006728506860750702
0.0016114142772530198,0.006798088880640393
0.0016300923609797412,0.006867820375768401
0.0016489869444710648,0.006942075928105557
0.001668100537200059,0.007004398512019086
0.0016874356777273757,0.007063781590512891
0.001706994934038408,0.007130525180197233
0.001726780903884356,0.0072098271654056426
0.0017467962151272458,0.0072644975748265865
0.0017670435260889468,0.007319801675098453
0.0017875255259042354,0.007375746811403007
0.0018082449348779518,0.007427377305406849
0.0018292045048462937,0.007475240538168693
0.0018504070195423021,0.007541725351889847
0.0018718552949655793,0.0076104438017190095
0.0018935521797562953,0.00767995877481199
0.0019155005555735278,0.007759981213089166
0.0019377033374779887,0.007841717408601763
0.0019601634743191855,0.007951277206618243
0.001982883949127071,0.008065751948928553
0.002005867779508234,0.008179222893652954
0.002029118018046678,0.008289865925321865
0.002052637752709252,0.008400326105767953
0.0020764301072557748,0.00850575544687911
0.0021004982416539153,0.008623881767871103
0.0021248453524988827,0.008743162242297936
0.0021494746734379805,0.008839093567935741
0.00217438947560008,0.009097486803480626
0.0021995930680300748,0.00939345580242953
0.0022250887981283695,0.009512277364337216
0.002250880052095462,0.009633769879935031
0.00227697025538168,0.009744764665755018
0.0023033628731421313,0.00983288472514238
0.002330061410696925,0.0099215556991726
0.002357069413996728,0.009999939751155304
0.0023843904700937206,0.01011438805851919
0.002412028207618007,0.010255422086119948
0.00243998629725955,0.010398389993631732
0.0024682684522556926,0.010528594442060129
0.0024968784288843266,0.010603005370726216
0.0025258200269627847,0.010743216086614275
0.002555097090352507,0.010840112087145859
0.0025847135074695635,0.010947384890514828
0.002614673211801092,0.01106555039325539
0.00264498018242772,0.011206533487104906
0.002675638444552045,0.011293301603532953
0.0027066520700332413,0.011392278285189619
0.0027380251779278576,0.011513310409261016
0.0027697619350368907,0.01161916515935656
0.002801866556459195,0.011708851804833434
0.002834343306151309,0.011817974796435139
0.0028671964974937695,0.011932968357848779
0.0029004304938639917,0.012028681917782221
0.002934049709215787,0.012122854439370018
0.0029680586086656023,0.012293732482325214
0.003002461709085549,0.012468402320784513
0.0030372635797033115,0.012614979900772618
0.0030724688427090033,0.012748056396204775
0.003108082173869064,0.01289041668439585
0.0031441083031472647,0.012993344659375017
0.00318055201533292,0.01310888787735725
0.0032174181506763717,0.013234226823853806
0.003254711605531848,0.01336181163007132
0.003292437333007769,0.013509793912424403
0.0033306003436245884,0.013698217529060816
0.003369205705980267,0.013982460815301726
0.003408258547423452,0.014196434709792876
0.0034477640547344642,0.014315664518640265
0.0034877274748141775,0.014484275130346922
0.003528154115380883,0.014726006762956786
0.0035690493456752297,0.014890443122720254
0.0036104185971733375,0.015038644965335515
0.0036522673643081755,0.01518941339891471
0.0036946012051993025,0.01540150228141576
0.003737425742391064,0.015706580808850353
0.0037807466635993493,0.015795341042705514
0.0038245697224669993,0.015928927121655105
0.0038689007393279753,0.0162587367375856
0.003913745601980384,0.016509890980445835
0.0039591102664684585,0.016688955728263646
0.004005000757873611,0.016944783491025905
0.004051423171114647,0.017226107307312218
0.0040983836717572615,0.01740746197405231
0.004145888496832911,0.017663852471933486
0.004193943955667186,0.01790511179842939
0.004242556430717777,0.01813020050531608
0.004291732378422158,0.018320193723241347
0.004341478330055092,0.0185056130370554
0.004391800892596086,0.018759066905868295
0.004442706749606883,0.019068127893182074
0.004494202662119142,0.01943511285571418
0.0045462954695324,0.019657471893379106
0.004598992090522438,0.019830082477465986
0.004652299523960189,0.019997716333730257
0.004706224849841282,0.020221852539958472
0.004760775230226368,0.020514008345504795
0.00481595791019235,0.02079058304240264
0.004871780218794631,0.021102054928563367
0.004928249570040513,0.02138574311750788
0.004985373463873894,0.021684344975244536
0.005043159487171359,0.021971181645289536
0.005101615314749833,0.02219203614383705
0.005160748710385908,0.022442928236655675
0.005220567527846975,0.0227640370296001
0.005281079711934331,0.02351990798929185
0.005342293299538352,0.023790107955627575
0.005404216420705915,0.02408572271848284
0.00546685729972018,0.02434764418197635
0.0055302242561929005,0.024670960396765466
0.005594325706169377,0.02501187526455518
0.005659170163246243,0.025252698725820654
0.005724766239702178,0.025625709944415143
0.005791122647641758,0.025954196880621873
0.005858248200152536,0.02633997044794097
0.005926151812475552,0.026615784773950886
0.005994842503189409,0.026867229062387366
0.006064329395408062,0.02713629843563862
0.006134621717992506,0.027465323801568964
0.0062057288067765,0.027828598507695368
0.0062776601058065,0.028085870602309538
0.006350425168595962,0.028329025795760902
0.00642403365939419,0.028651149947810282
0.006498495354469888,0.02901749988460362
0.006573820143409586,0.02954102123031226
0.006650018030431118,0.029904585755407116
0.006727099135712337,0.030226507079620664
0.006805073696735206,0.030618342540188397
0.0068839520696454964,0.030952827435759084
0.006963744730628222,0.03123996054429425
0.007044462277299037,0.03148063105159655
0.007126115430111745,0.03173091113809109
0.007208715033782135,0.03203287537354453
0.007292272058728313,0.03221409678999843
0.007376797602527731,0.032436813159636736
0.007462302891391108,0.0328063050831901
0.007548799281653432,0.033196785590917544
0.007636298261282241,0.033513029414645096
0.0077248114514034,0.03378723160553324
0.007814350607844541,0.03434111852587456
0.00790492762269642,0.034674612903544934
0.007996554525892346,0.03498421483344023
0.008089243486805939,0.03528407676937364
0.008183006815867389,0.03559181033449828
0.008277856966198472,0.03601964665133688
0.00837380653526649,0.03649282409372381
0.008470868266557402,0.036910888784358734
0.008569055051268348,0.03734592832536608
0.008668379930019773,0.037807868950758286
0.008768856094587427,0.03821383787355985
0.008870496889654403,0.03852911608348922
0.00897331581458352,0.03889564389723682
0.009077326525210223,0.03931514964883175
0.009182542835656282,0.039716993630024275
0.009288978720164497,0.03997230994075297
0.009396648314954691,0.04027414295992765
0.009505565920101192,0.04061214337038108
0.009615746001432095,0.041097612884935644
0.009727203192450537,0.04144762701886258
0.009839952296278227,0.04175052053084899
0.009954008287621519,0.04219085858453155
0.010069386314760271,0.0426791570576849
0.010186101701559752,0.043076486749661476
0.010304169949505875,0.04347196810085059
0.01042360673976401,0.04384268816455518
0.010544427935261684,0.04448942231718116
0.010666649582795389,0.045082045464626685
0.010790287915161836,0.04549442938368374
0.01091535935331391,0.045985238396404705
0.011041880508541602,0.04633045270561155
0.011169868184678225,0.046624304223207305
0.011299339380332217,0.04700469377443352
0.011430311291144786,0.04749315769979501
0.011562801312073753,0.04797371472284319
0.011696827039703846,0.04846747992886028
0.01183240627458378,0.04881368861203557
0.011969557023590427,0.049299622586351274
0.012108297502320394,0.0497207170649934
0.012248646137509308,0.05025518808071363
0.012390621569479156,0.05074806409523454
0.012534242654613994,0.051248261625745806
0.01267952846786434,0.05173869680667107
0.012826498305280598,0.052195952290595246
0.012975171686575868,0.052675156185451245
0.013125568357718427,0.0532126867148033
0.013277708293554291,0.053628295835961085
0.013431611700460153,0.05417367301853322
0.013587299019027091,0.05470709461984573
0.013744790926775366,0.055286628715010756
0.013904108340900697,0.05564699434285393
0.014065272421052363,0.0561769561099809
0.014228304572143519,0.056752556049600736
0.014393226447194065,0.05719244178198546
0.014560059950206485,0.057886564211793855
0.014728827239075018,0.0583134390299602
0.014899550728528537,0.058959309810825714
0.015072253093107555,0.05963051620641955
0.01524695727017573,0.06037519216412864
0.015423686462966274,0.061331159326516595
0.01560246414366368,0.06200887323347069
0.015783314056521166,0.06257438948537827
0.01596626022101425,0.06321186214647362
0.01615132693503091,0.06370095213005919
0.01633853877809862,0.06418634317363188
0.016527920614648955,0.06486052051484661
0.0167194975973199,0.06532354022386223
0.016913295170296487,0.06595685815108668
0.01710933907269015,0.06655203843496352
0.01730765534195726,0.06718234039706603
0.01750827031735725,0.06767868910911602
0.017711210643450888,0.06817413124352048
0.017916503273639015,0.06879003204866588
0.018124175473742375,0.06943172299819822
0.018334254825622908,0.06992950559629216
0.018546769230846995,0.07045916223805222
0.018761746914391215,0.07094897190199705
0.018979216428391014,0.07158970502133077
0.019199206655932846,0.0721455746305713
0.019421746814890263,0.0728452898878891
0.019646866461804465,0.07349589157932587
0.01987459549580984,0.07415861592490854
0.02010496416260499,0.07476144167074535
0.02033800305846982,0.07550272185739534
0.020573743134329137,0.0761922024402555
0.02081221569986339,0.07689477657339042
0.021053452427667062,0.07746346019803507
0.02129748535745521,0.07805142069781204
0.021544346900318843,0.07864155634010646
0.02179406984302956,0.07915256317187387
0.0220466873523941,0.07970507567118824
0.022302232979659387,0.08041203619321456
0.022560740664968614,0.08106386626553377
0.022822244741868985,0.08175054540065223
0.023086779941871697,0.08265653516251843
0.023354381399064792,0.08336744669706478
0.023625084654779475,0.08406080208094606
0.023898925662310503,0.08463096220451125
0.024175940791691306,0.08523162119839674
0.024456166834524465,0.08594542711518627
0.024739641008868142,0.08663792287521191
0.025026400964179192,0.08733679862146851
0.025316484786313556,0.08810456879851117
0.025609931002584595,0.0888046723308478
0.025906778586880088,0.08970168391253446
0.026207066964838526,0.09049882689052036
0.02651083601908539,0.09136911663205291
0.026818126094530156,0.09228679324036891
0.02712897800372467,0.09315718272526392
0.027443433032283655,0.0939236544845669
0.02776153294436801,0.09470814374984222
0.028083319988231725,0.09542115226146379
0.028408836901833042,0.09629445229557451
0.028738126918510663,0.09715744235885881
0.029071233772725785,0.09810201213892689
0.029408201705870638,0.09912520887172312
0.029749075472144403,0.09990116026297245
0.030093900344497212,0.1006361953053216
0.03044272212064303,0.10145767924728129
0.030795587129142266,0.1022725029369008
0.03115254223555488,0.1032816632354429
0.03151363484866479,0.10403761645941825
0.031878912926776456,0.10489782177039726
0.03224842498408442,0.10562385399762367
0.0326222200971167,0.10650388600914378
0.03300034791125285,0.10738904579797903
0.03338285864731761,0.10826126309945298
0.033769803108250916,0.10907185910925898
0.03416123268585528,0.10982986694772479
0.034557199367621395,0.11067853256457512
0.03495775574363275,0.11153444371913006
0.035362955013550426,0.11231479761114622
0.03577285099367873,0.11310923262848496
0.0361874981241128,0.1139046691500786
0.03660695147596903,0.11478360964830099
0.03703126675869927,0.1156393970073413
0.03746050032748993,0.11651489637038481
0.037894709190746674,0.11738754837026093
0.03833395101766601,0.118333596122381
0.03877828414589457,0.11914717802681496
0.03922776758927719,0.12006686501729691
0.03968246104569482,0.12117884382530922
0.040142424904993215,0.12216647846056669
0.040607720257003654,0.12312195771616449
0.041078408899656464,0.124048915601113
0.04155455334718875,0.12496836899895798
0.04203621683844714,0.12602469300925517
0.04252346334528682,0.12696419695562491
0.04301635758106795,0.12792488899831725
0.0435149650092505,0.12900418724591944
0.044019351852088745,0.13003969154592765
0.044529585099426554,0.13112268086566256
0.04504573251759458,0.1321946696523734
0.04556786265841064,0.13313413550574044
0.046096044868284336,0.13410984443308832
0.04663034929742731,0.13508220224570758
0.04717084690917017,0.13616145653487827
0.047717609489387455,0.137276113516776
0.04827070965603183,0.1384089530529054
0.0488302208687788,0.1393494240062045
0.0493962174387832,0.14040108719933092
0.04996877453854884,0.14140092802366708
0.0505479682119124,0.1425384391072007
0.05113387538414326,0.14373551216150446
0.05172657387216019,0.14473159749254588
0.05232614239486662,0.1457689200692503
0.052932660583605615,0.14667957656854785
0.05354620899273607,0.14770932209481327
0.05416686911033152,0.1487674256893117
0.05479472336900287,0.14986548784192766
0.05542985515684669,0.15088557552183116
0.05607234882852033,0.152096230476582
0.05672228971644543,0.15303089980054896
0.05737976414214134,0.15405249211282168
0.05804485942768978,0.15521145612538612
0.05871766390733255,0.15646253356082282
0.05939826693920356,0.15747231335209838
0.060086758917196864,0.15850268950665405
0.0607832312829723,0.15959948645416888
0.06148777653810023,0.1607314106253868
0.062200488256347115,0.16194308909480937
0.06292146109610344,0.16317195291664785
0.06365079081295572,0.16461375470711176
0.06438857427240419,0.16575521582717304
0.06513490946272803,0.16691869840226198
0.0658898955079995,0.1681166774558141
0.06665363268124913,0.16948223495527323
0.06742622241778341,0.1707425618972781
0.06820776732865685,0.17216389569988885
0.06899837121430018,0.17354224712522268
0.0697981390783066,0.1748377546679078
0.07060717714137772,0.176223864899395
0.07142559285543126,0.17775336309079473
0.07225349491787214,0.17919849207404467
0.07309099328602911,0.180520488605245
0.07393819919175866,0.1819624313650358
0.07479522515621821,0.1834472551521486
0.07566218500481055,0.18489093838799736
0.07653919388230147,0.18626506515330035
0.0774263682681127,0.18773923789139244
0.07832382599179197,0.1892386802029538
0.07923168624866253,0.19064198595849075
0.08015006961565405,0.19216790711425621
0.08107909806731686,0.1937658599896082
0.08201889499202203,0.19529709685647226
0.08296958520834907,0.19689925039137096
0.08393129498166364,0.19845465301248502
0.08490415204088747,0.19986500353166933
0.0858882855954625,0.2015207561300333
0.08688382635251184,0.20331639326211262
0.08789090653419954,0.20486882449451532
0.08890965989529158,0.20635422613730753
0.08994022174092044,0.20797768737209119
0.09098272894455559,0.2095599137035638
0.09203731996618221,0.21125287015049737
0.09310413487069075,0.2128530975227733
0.09418331534647952,0.21445686958627
0.0952750047242729,0.21609412200973663
0.09637934799615785,0.21771345864461514
0.09749649183484087,0.2194421442894579
0.0986265846131282,0.22110416899465105
0.09976977642363201,0.222702570557465
0.10092621909870483,0.2244754882690853
0.10209606623060476,0.22650381588220442
0.10327947319189525,0.22817142962475084
0.10447659715608053,0.230000148221209
0.10568759711848051,0.231918247576604
0.10691263391734772,0.23382886024522156
0.10815187025522892,0.2356647820919048
0.10940547072057435,0.23763728535238454
0.11067360180959745,0.2395062601173759
0.11195643194838795,0.24143593059394605
0.11325413151528127,0.24363644589296846
0.11456687286348727,0.24568257047509837
0.11589483034398118,0.24766648984766954
0.11723818032865997,0.24970257685364353
0.11859710123376706,0.2516780605527751
0.11997177354358855,0.2537338853781564
0.12136237983442417,0.25581183824210607
0.12276910479883604,0.25793758051438737
0.12419213527017846,0.2600300426681541
0.12563166024741215,0.26211105437602733
0.12708787092020596,0.2643263299903739
0.12856096069432965,0.26635841358131296
0.130051125217341,0.2685699305617164
0.13155856240457053,0.2704331313776042
0.1330834724654076,0.27263297485428034
0.1346260579298911,0.27486844270532684
0.13618652367560827,0.27697278676544546
0.1377650769549055,0.27903352147128635
0.13936192742241435,0.2814642316426683
0.14097728716289676,0.28384862171919956
0.142611370719413,0.2861795685463639
0.14426439512181588,0.2883557664400366
0.14593657991557576,0.2906313547788073
0.1476281471909391,0.2932069973419406
0.14933932161242533,0.2956401262727898
0.15107033044866555,0.29819802047227323
0.15282140360258709,0.30057187055880663
0.15459277364194784,0.30342854633091043
0.15638467583022478,0.30584150138833893
0.15819734815786016,0.30838981251330116
0.16003103137387018,0.3110674611276119
0.16188596901781993,0.3137564055182335
0.1637624074521689,0.3163949691784941
0.16566059589499152,0.3189104317417939
0.16758078645307686,0.3214297629232207
0.16952323415541215,0.32398992185223463
0.1714881969870541,0.3268212037974167
0.17347593592339325,0.32963006146155516
0.1754867149648152,0.3323691720655508
0.1775208011717636,0.335186130143329
0.1795784647002097,0.33803200296997993
0.18165997883753285,0.341009152660296
0.18376562003881725,0.34394917549004517
0.18589566796356882,0.3468004446616406
0.18805040551285834,0.349617006706038
0.1902301188668946,0.35223165851796157
0.19243509752303323,0.3551876217012093
0.19466563433422632,0.3580290485612292
0.19692202554791735,0.3612428932327771
0.19920457084538712,0.3642960775632599
0.20151357338155584,0.36754071376937747
0.20384933982524642,0.3706338373691156
0.20621218039991446,0.3740047443565129
0.2086024089248505,0.37724809974436896
0.21102034285685967,0.38038252532180955
0.21346630333242453,0.38366363455128527
0.21594061521035676,0.3868172111804939
0.21844360711494284,0.39025719582918766
0.22097561147959033,0.3938856620950838
0.22353696459097966,0.39716859584818537
0.22612800663372795,0.4006914116832661
0.2287490817355704,0.40394777862103126
0.2314005380130654,0.4075238474688419
0.23408272761782944,0.41084341180400336
0.23679600678330787,0.4143420218038778
0.23954073587208793,0.4179429986364135
0.24231727942376008,0.4213905077443312
0.24512600620333397,0.42487561135711205
0.24796728925021602,0.42853922208366607
0.2508415059277541,0.43228467070500287
0.2537490379733572,0.43615382496894484
0.2566902715491952,0.44004476982930185
0.25966559729348726,0.4435460449691086
0.26267541037238384,0.44730602809099623
0.26572011053245065,0.45117534343474397
0.26880010215376077,0.45497705799881
0.2719157943036019,0.45891258165349713
0.2750676007908067,0.4630117652817337
0.2782559402207126,0.4671118460768384
0.28148123605075814,0.4709636352291028
0.28474391664672477,0.4750507709658338
0.28804441533962977,0.47924082418901737
0.2913831704832789,0.48343975723356447
0.2947606255124859,0.4876553376452839
0.29817722900196736,0.49192255496277226
0.30163343472591975,0.49638695111930325
0.30512970171828707,0.5006659616758335
0.30866649433372745,0.5050206461447875
0.3122442823092858,0.5092692557362628
0.3158635408267819,0.5135411126800165
0.31952475057592133,0.5180112040352275
0.32322839781813806,0.5225168964568304
0.3269749744511768,0.5268455459093695
0.33076497807442423,0.5314234517280018
0.3345989120549975,0.536075071990697
0.3384772855945983,0.5408488047782748
0.34240061379714254,0.545810987564179
0.34636941773717345,0.5507389355833008
0.3503842245290676,0.5554770154891625
0.3544455673970435,0.5604895762023274
0.3585539857459817,0.5655280829474582
0.36271002523306484,0.5703848035888035
0.3669142378402494,0.5752493827789643
0.3711671819475767,0.5800825421206067
0.37546942240733366,0.5850292403992353
0.37982153061907364,0.5897679743280847
0.3842240846055061,0.5946399630873123
0.38867766908926676,0.5998850965074155
0.393182875570577,0.6049591940620765
0.39774030240580366,0.6099903217354011
0.40235055488692933,0.6151746293599503
0.4070142453219439,0.6204383237674839
0.4117319931161679,0.6255637959305063
0.4165044248545185,0.6306392281174754
0.42133217438472886,0.6357805075893868
0.4262158829015325,0.6408650817172226
0.43115619903182284,0.646124722826624
0.43615377892080054,0.6512963621699567
0.441209286319119,0.6568261575375042
0.4463233926710397,0.6620302260352302
0.4514967772036102,0.6672510925120942
0.4567301270168747,0.6723361546257476
0.4620241371751313,0.6775922090797006
0.46737951079924633,0.6830370333622422
0.47279695916003905,0.688560715360269
0.4782772017727485,0.6939559854860712
0.4838209664925957,0.6994192528533187
0.48942898961145315,0.7048989210093967
0.49510201595563513,0.7102362134223771
0.5008407989848213,0.7158372169396124
0.5066461008921268,0.7216542642053783
0.5125186927053332,0.7273633840738558
0.5184593543892912,0.7328251775292709
0.5244688749495119,0.7385431528603847
0.5305480525369574,0.7442635216372759
0.5366976945540476,0.7499466893768247
0.5429186177618943,0.7556844325417919
0.5492116483887789,0.7612902534221166
0.5555776222398878,0.7673152242276897
0.5620173848083188,0.7731984597110004
0.5685317913873753,0.7789777190815574
0.5751217071841613,0.7848407934733743
0.5817880074344935,0.7906773024179864
0.5885315775191451,0.7968631320570191
0.595353313081437,0.802543983731147
0.6022541201461928,0.8086013427876922
0.6092349152400711,0.8146751877476831
0.6162966255132942,0.8206326107316826
0.6234401888627864,0.8266790567190181
0.6306665540567405,0.8326470847523406
0.6379766808606282,0.8386743296979983
0.6453715401646701,0.8446228360971434
0.6528521141127848,0.850784687284262
0.6604193962330305,0.856539291883359
0.6680743915695615,0.8626992582260001
0.675818116816111,0.8686190135563366
0.6836516004510238,0.8746216025398408
0.6915758828738525,0.8805397222532397
0.6995920165435374,0.8865734861746862
0.707701066118189,0.892581201716151
0.7159041085964888,0.8983233267662015
0.7242022334607315,0.9044742793671047
0.732596542821523,0.910523954070688
0.741088151564157,0.9164993897838525
0.7496781874966877,0.922166631707448
0.7583677914997191,0.9274425120696543
0.7671581176779302,0.9329310129383609
0.7760503335133571,0.9383109635352381
0.7850456200204509,0.943708401055184
0.794145171902934,0.9486095427159181
0.8033501977124734,0.9534014032126722
0.8126619200091946,0.9581824967234059
0.822081575524054,0.9626025606972218
0.8316104153230961,0.9666496873506099
0.8412497049736118,0.9706297792781191
0.8510007247122247,0.9741973929519707
0.8608647696149244,0.9775945629082189
0.8708431497690724,0.9806175594080185
0.880937190447399,0.9833881895987744
0.8911482322840202,0.9859034711573933
0.9014776314524917,0.9881822638468518
0.9119267598459299,0.9901307031160342
0.9224970052592174,0.9919455621602327
0.9331897715733238,0.9934500099765039
0.9440064789417604,0.9947334881463213
0.9549485639791966,0.9959581433370357
0.9660174799522646,0.9970655153441077
0.9772146969725725,0.9980250504054269
0.9885417021919574,0.9989934293291156
1.0,0.9996754250386399


==> data/ELD/RMIA/LSTM-online/total/roc_TrendLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,4.714659310505274e-06
2.0431973201952705e-05,4.7805585259323036e-06
2.066880249629082e-05,4.84722158656081e-06
2.09083769055575e-05,4.914657346206245e-06
2.1150728248687946e-05,4.98287476130963e-06
2.1395888713434215e-05,5.051882892127098e-06
2.1643890860640203e-05,5.121690903933229e-06
2.189476762856621e-05,5.1923080682383266e-06
2.2148552337263592e-05,5.263743764019812e-06
2.2405278693000182e-05,5.33600747896789e-06
2.266498079273693e-05,5.4091088107456406e-06
2.2927693128656486e-05,5.483057468263738e-06
2.3193450592744275e-05,5.55786327296993e-06
2.3462288481422625e-05,5.633536160153466e-06
2.3734242500238664e-05,5.710086180264647e-06
2.4009348768606518e-05,5.7875235002496725e-06
2.4287643824604503e-05,5.865858404900957e-06
2.45691646298279e-05,5.945101298223099e-06
2.4853948574297985e-05,6.025262704814678e-06
2.5142033481427965e-05,6.10635327126608e-06
2.543345761304648e-05,6.188383767573513e-06
2.5728259674479322e-05,6.271365088569426e-06
2.6026478819690045e-05,6.35530825536948e-06
2.63281546564802e-05,6.440224416836339e-06
2.6633327251749808e-05,6.526124851060378e-06
2.694203713681882e-05,6.61302096685758e-06
2.7254325312810276e-05,6.7009243052848056e-06
2.7570233256095827e-05,6.789846541172589e-06
2.7889802923804396e-05,6.8797994846757426e-06
2.8213076759394707e-05,6.970795082841904e-06
2.8540097698292373e-05,7.0628454211982835e-06
2.8870909173592345e-05,7.155962725356795e-06
2.9205555121827452e-05,7.250159362637787e-06
2.95440799888038e-05,7.345447843712611e-06
2.9886528735503827e-05,7.4418408242652114e-06
3.0232946844057763e-05,7.539351106672986e-06
3.0583380323784315e-05,1.182454343051201e-05
3.0937875717301366e-05,1.2083850246140224e-05
3.12964801067075e-05,1.2346162716168788e-05
3.165924111983521e-05,1.2611515679475165e-05
3.20262069365765e-05,1.2879944378758144e-05
3.2397426295281954e-05,1.3151484465218617e-05
3.277294849923382e-05,1.3426172003294521e-05
3.315282342319423e-05,1.3704043475450746e-05
3.353710152002929e-05,1.3985135787024537e-05
3.392583382740992e-05,1.4269486271127038e-05
3.4319071974590426e-05,1.4557132693601666e-05
3.4716868189265594e-05,1.4848113258039981e-05
3.511927530450728e-05,1.514246661085566e-05
3.552634676578139e-05,1.544023184641728e-05
3.5938136638046256e-05,1.5741448512240653e-05
3.6354699612933176e-05,1.604615661424127e-05
3.677609101601031e-05,1.635439662204769e-05
3.720236681413066e-05,1.6666209474376466e-05
3.7633583622865324e-05,1.6981636584469415e-05
3.806979871402284e-05,1.7300719845593896e-05
3.8511070023255685e-05,1.762350163660681e-05
3.895745615775501e-05,1.7950024827583168e-05
3.940901640403448e-05,1.8280332785509816e-05
3.986581073580439e-05,1.8614469380045213e-05
4.032789982193705e-05,1.8952478989345956e-05
4.079534503452449e-05,1.9294406505960842e-05
4.1268208457029516e-05,1.964029734279322e-05
4.174655289253135e-05,1.9990197439132528e-05
4.223044187206672e-05,2.0344153266755624e-05
4.271993966306776e-05,2.0702211836098978e-05
4.321511127789762e-05,2.10644207025023e-05
4.371602248248502e-05,2.1423853822760142e-05
4.422273980505897e-05,2.1696784105501028e-05
4.473533054498463e-05,2.197287795377845e-05
4.525386278170167e-05,2.2252172036835566e-05
4.577840538376616e-05,2.253470344895284e-05
4.6309028017997366e-05,2.282050971437473e-05
4.684580115873045e-05,2.31096287922934e-05
4.738879609717651e-05,2.340209908189027e-05
4.793808495089107e-05,2.3697959427435997e-05
4.8493740673352334e-05,2.3997249123449518e-05
4.9055837063650453e-05,2.4300007919916975e-05
4.962444877628913e-05,2.4606276027571034e-05
5.0199651331100794e-05,2.4916094123231497e-05
5.0781521123276707e-05,2.5229503355207726e-05
5.137013543351339e-05,2.5546545348763783e-05
5.196557243827657e-05,2.586726221164681e-05
5.2567911220184194e-05,2.6191696539679593e-05
5.3177231778509664e-05,2.6519891422417857e-05
5.379361503980698e-05,2.6851890448873244e-05
5.441714286865888e-05,2.7187737713302462e-05
5.5047898078549675e-05,2.7527477821063748e-05
5.5685964442864085e-05,2.7871155894541035e-05
5.633142670601352e-05,2.821881757913687e-05
5.698437059469136e-05,2.8570509049334775e-05
5.764488282925873e-05,2.8926277014831908e-05
5.8313051135262185e-05,2.9286168726742766e-05
5.8988964255084936e-05,2.9650231983874807e-05
5.9672711959733106e-05,3.001851513907684e-05
6.0364385060758635e-05,3.039106710566096e-05
6.106407542232036e-05,3.076793736389897e-05
6.177187597338488e-05,3.1149175967594035e-05
6.248788072006888e-05,3.153483355072859e-05
6.321218475812448e-05,3.192496133418923e-05
6.394488428556937e-05,3.231961113256959e-05
6.468607661546321e-05,3.27188353610521e-05
6.543586018883229e-05,3.312268704236941e-05
6.619433458774387e-05,3.3531219813846664e-05
6.696160054853215e-05,3.3944487934525214e-05
6.773775997517745e-05,3.434077111321119e-05
6.852291595284057e-05,3.473189510949151e-05
6.9317172761554e-05,3.512755266790617e-05
7.012063589007177e-05,3.552779633748261e-05
7.09334120498799e-05,3.593267927634999e-05
7.17556091893692e-05,3.634225525879929e-05
7.258733650817246e-05,3.6756578682425355e-05
7.342870447166758e-05,3.717570457535163e-05
7.42798248256491e-05,3.759968860353873e-05
7.514081061116962e-05,3.802858707817765e-05
7.601177617955322e-05,3.846245696316874e-05
7.689283720758305e-05,3.8901355882687305e-05
7.778411071286482e-05,3.934534212883692e-05
7.868571506936843e-05,3.9794474669391506e-05
7.959777002314978e-05,4.024881315562702e-05
8.05203967082547e-05,4.0708417930244113e-05
8.145371766280736e-05,4.117335003538237e-05
8.239785684528512e-05,4.1643671220727784e-05
8.335293965098187e-05,4.211944395171375e-05
8.43190929286625e-05,8.428442054551476e-05
8.529644499741017e-05,8.483194990050346e-05
8.628512566366886e-05,8.538582572969169e-05
8.728526623848371e-05,8.59461215957741e-05
8.829699955494083e-05,8.651291191411883e-05
8.932045998580959e-05,8.708627196265086e-05
9.03557834613892e-05,8.766627789185009e-05
9.140310748756223e-05,8.825300673486516e-05
9.246257116405733e-05,8.884653641774456e-05
9.353431520292377e-05,8.94469457697864e-05
9.461848194721992e-05,9.0054314534008e-05
9.571521538991856e-05,9.066872337773694e-05
9.682466119303115e-05,9.129025390332484e-05
9.794696670695385e-05,9.191898865898538e-05
9.908228099003788e-05,9.25550111497578e-05
0.00010023075482838654,9.319840584859771e-05
0.00010139254075588153,9.384925820759601e-05
0.00010256779307444219,9.450765466932862e-05
0.00010375666787451859,9.517368267833693e-05
0.00010495932305582277,9.584743069274189e-05
0.00010617591834830001,9.65289881959924e-05
0.00010740661533334334,9.721844570875005e-05
0.00010865157746525384,9.796171067228928e-05
0.00010991097009294972,9.871821939103148e-05
0.0001111849604819271,9.952686629322399e-05
0.00011247371783647519,0.00010048407952161506
0.00011377741332214914,0.00010145238791595858
0.00011509622008850323,0.00010243192008156821
0.00011643031329208767,0.00010342280611443624
0.00011777987011971193,0.00010442517761851232
0.0001191450698119776,0.0001054391677231821
0.00012052609368708426,0.00010646491110094893
0.00012192312516491107,0.00010750254398532035
0.0001233363497913776,0.00010855220418890161
0.00012476595526308696,0.0001096140311216995
0.00012621213145225474,0.00011068816580963772
0.00012767507043192657,0.00011177475091328734
0.0001291549665014884,0.00011287393074681411
0.00013065201621247213,0.00011398585129714545
0.00013216641839466052,0.00011541249177585574
0.00013369837418249466,0.00011696068380910863
0.00013524808704178755,0.00011852682110996296
0.0001368157627967472,0.00012011111168402946
0.00013840160965731315,0.00012171376594793507
0.00014000583824680976,0.00012333499675726967
0.00014162866162991988,0.00012497501943485595
0.0001432702953409831,0.00012663405179934778
0.00014493095741262166,0.00012831231419415935
0.00014661086840469845,0.0001300100295167303
0.00014831025143361044,0.00013172742324812922
0.00015002933220192182,0.0001334647234830013
0.00015176833902834055,0.0001352221609598623
0.00015352750287804228,0.00013699996909174393
0.000155307057393346,0.00013879838399719465
0.00015710723892474503,0.00014061764453163943
0.00015892828656229778,0.00014227424807932224
0.00016077044216738237,0.0001438003920593097
0.00016263395040481922,0.00014534422574543894
0.00016451905877536624,0.00014690595418107906
0.00016642601764859036,0.0001484857847862798
0.00016835508029612023,0.00014999850936166513
0.00017030650292528443,0.00015114645214803308
0.0001722805447131394,0.00015230770086806434
0.00017427746784089192,0.0001534824097523293
0.00017629753752872057,0.00015467073481910203
0.0001783410220710008,0.00015587283389508215
0.00018040819287193827,0.00015708886663635615
0.00018249932448161524,0.00015841799734256937
0.00018461469463245476,0.0001598599746620583
0.0001867545842761076,0.00016131866610248163
0.00018891927762076664,0.0001627942653990909
0.00019110906216891378,0.00016428696853274454
0.0001933242287555045,0.00016579697375593722
0.00019556507158659492,0.0001673244816191305
0.00019783188827841644,0.00016886969499738886
0.0002001249798969037,0.00017043281911732433
0.00020244465099768038,0.00017201406158435373
0.00020479120966650856,0.00017361363241027164
0.0002071649675602069,0.00017523174404114267
0.0002095662399480433,0.00017686861138551782
0.0002119953457536071,0.00017852445184297712
0.00021445260759716674,0.00018019948533300363
0.00021693835183851843,0.000181931915123478
0.00021945290862033137,0.00018369629579871675
0.0002219966119119955,0.00018548112760836776
0.0002245697995539774,0.00018728664760382505
0.0002271728133026905,0.00018911309558417212
0.0002298059988758851,0.00019096071412803028
0.0002324697059985648,0.00019282974862577725
0.00023516428844943486,0.00019472044731213772
0.00023789010410788932,0.00019663306129915327
0.00024064751500154242,0.0001985678446095332
0.00024343688735431105,0.00020052505421039253
0.00024625859163505465,0.00020250495004738093
0.00024911300260677886,0.00020442486243816318
0.0002520004993764092,0.00020594550136195756
0.0002549214654451423,0.0002074837661821695
0.0002578762887593801,0.00020903986120254255
0.0002608653617622548,0.00021061399309492767
0.00026388908144575103,0.0002129253114105287
0.0002669478494034321,0.00021575115727789695
0.00027004207188377727,0.0002186097578418411
0.0002731721598441376,0.000221501492765725
0.000276338529005317,0.00022442674611363326
0.00027954159990678566,0.00022738590640138025
0.0002827817979625341,0.00023038208015374904
0.0002860595535175742,0.00023342662671191217
0.000289375301905095,0.0002365064629509017
0.0002927294835042816,0.00023949659213464143
0.00029612254379880347,0.00024161147119321555
0.00029955493343598134,0.00024375086405229747
0.0003030271082866396,0.0002459150548540998
0.0003065395295056527,0.00024810433103435967
0.00031009266359319264,0.0002503189833605138
0.00031368698245668765,0.00025255930597031724
0.00031732296347349763,0.0002548255964109084
0.00032100108955431715,0.0002571181556783284
0.00032472184920731285,0.00026137405023483277
0.00032848573660300434,0.0002670904542170392
0.0003322932516398972,0.00027287311767932026
0.0003361449000108765,0.000278722808642745
0.0003400411932703706,0.0002846403040306017
0.00034398264890229247,0.00029062638977158306
0.00034796979038876914,0.00029910124599245153
0.0003520031472796679,0.0003060873562405624
0.0003560832552629278,0.0003131544432765672
0.000360210656235707,0.0003230913575798295
0.00036438589837635443,0.0003331960761726417
0.0003686095362172158,0.0003434179196926537
0.00037288213071828336,0.0003537582457480403
0.00037720424934169976,0.0003642184276831661
0.00038157646612712486,0.0003747998547609836
0.00038599936176797673,0.00038550393234754827
0.00039047352368855597,0.00039564871778298584
0.0003949995461220643,0.00040122796016177353
0.000399578030189527,0.00040506507666535177
0.00040420958397963103,0.0004080627221488246
0.0004088948226294864,0.00041105101011597295
0.00041363436840632776,0.0004140739356643055
0.00041842885079015847,0.0004171667094159056
0.0004232789065573553,0.0004203544258844901
0.00042818517986524155,0.00042357909153239976
0.0004331483223376403,0.00042684113464171874
0.00043816899315141946,0.0004301409884587966
0.00044324785912404005,0.00043347909125179064
0.00044838559480211905,0.0004368558863688729
0.0004535828825510191,0.00044027182229711414
0.00045884041264547613,0.00044372735272204904
0.0004641588833612782,0.00044722293658793226
0.0004695390010680063,0.00045075903815869274
0.0004749814803228505,0.00045433612707959463
0.0004804870439655134,0.0004579546784396134
0.0004860564232142139,0.00046161517283453387
0.0004916903577628031,0.0004653180964307805
0.0004973895958790067,0.0004690909781144725
0.0005031548945038057,0.0004743123500107053
0.0005089870193519685,0.00047956635849313227
0.0005148867450137498,0.0004847055680300501
0.0005208548550577665,0.0004899043467214521
0.0005268921421350677,0.000495163385040093
0.0005329994080844093,0.0005004833814620747
0.0005391774640387505,0.0005058650425596139
0.0005454271305329836,0.0005113090830948855
0.0005517492376129129,0.0005168162261149524
0.0005581446249454966,0.0005223872030477975
0.0005646141419303673,0.0005280227537994677
0.0005711586478126435,0.0005337236268523435
0.0005777790117970507,0.000539490579364549
0.0005844761131633638,0.000545324377270513
0.0005912508413831881,0.0005512715744468192
0.0005981040962380944,0.0005593212857348485
0.0006050367879391225,0.0005674962058088896
0.0006120498372476703,0.0005757658822989298
0.0006191441755977848,0.0005841314135372206
0.0006263207452198692,0.0005925939105869065
0.0006335804992658254,0.0006011544973895892
0.0006409244019356456,0.0006099149337189991
0.0006483534286054727,0.0006188021160233052
0.0006558685659571436,0.0006277106117576743
0.0006634708121092351,0.0006358789209403319
0.0006711611767496287,0.0006441419099114047
0.0006789406812696112,0.0006525006761149454
0.0006868103588995307,0.0006609563297156042
0.000694771254846024,0.0006695099937460741
0.0007028244264308353,0.0006762433583506642
0.0007109709432312439,0.0006828563875260228
0.0007192118872221193,0.0006895460690646924
0.0007275483529196233,0.0006963867724014847
0.0007359814475265771,0.0007033527435180119
0.0007445122910795143,0.0007103994579874988
0.0007531420165974376,0.0007175800735298831
0.0007618717702322999,0.0007249090629129831
0.0007707027114212304,0.0007323205300853817
0.0007796360130405236,0.0007398156292568727
0.0007886728615614156,0.0007473976049639894
0.0007978144572076629,0.000754795228823833
0.0008070620141149507,0.0007621969161495674
0.0008164167604921472,0.0007696714596581629
0.0008258799387844272,0.0007772326414393884
0.0008354528058382871,0.0007848814657271848
0.0008451366330684721,0.0007926189483956812
0.0008549327066268384,0.0008004461170941183
0.0008648423275731727,0.0008084825721416582
0.0008748668120479914,0.0008173891711904295
0.0008850074914473438,0.0008267539996021234
0.00089526571259964,0.0008364926373787869
0.0009056428379445294,0.0008459701562662323
0.0009161402457138521,0.0008552042479895413
0.0009267593301146883,0.0008650357207571912
0.0009375015015145289,0.000876570724532437
0.0009483681866285928,0.0008882394318309438
0.0009593608287093146,0.0009000433924252546
0.0009704808877380307,0.0009119841740514998
0.0009817298406188842,0.0009240511030137583
0.00099310918137498,0.000934582485477118
0.0010046204213468132,0.0009446731717046011
0.001016265089392995,0.0009552529259439447
0.0010280447320933097,0.0009656568013155003
0.0010399609139541202,0.0009761262896190934
0.0010520152176161591,0.0009867171309365394
0.0010642092440647246,0.0009989205974549012
0.001076544612842316,0.0010172515428569153
0.0010890229622637305,0.0010366378428985658
0.001101645949633657,0.001059128607895175
0.001114415251466788,0.0010818800658728598
0.0011273325637104871,0.0011036641392961383
0.0011403996019700331,0.0011189162788424688
0.0011536181017364785,0.00113630131981382
0.0011669898186171474,0.0011538424252924904
0.0011805165285688054,0.001171586851693294
0.0011942000281335325,0.0011895369557318575
0.0012080421346773289,0.0012076951214407606
0.0012220446866314887,0.001222667140262507
0.0012362095437367692,0.0012340752757904181
0.0012505385872903913,0.001249660222020877
0.0012650337203959038,0.0012654192446118248
0.0012796968682159415,0.0012807322802848632
0.001294529978227916,0.0012909154604045156
0.0013095350204826678,0.0013016785587785479
0.0013247139878661174,0.0013157723293990829
0.0013400688963639508,0.001330029462496538
0.001355601785329369,0.0013444518516237155
0.0013713147177539455,0.0013590414122818019
0.001387209780541621,0.0013728585401437284
0.001403289084785873,0.0013845960962357293
0.0014195547660501016,0.0013960980606631322
0.0014360089846512606,0.0014077333456510078
0.0014526539259467812,0.001421198665359029
0.0014694918006248172,0.0014368018425161273
0.0014865248449978572,0.0014572208069038054
0.0015037553212997384,0.001477876449799195
0.001521185517986105,0.001498771514569441
0.0015388177500383464,0.0015197853939186096
0.001556654359271062,0.001539815879589262
0.0015746977146430866,0.0015619891063914607
0.001592950212572123,0.0015800620133347362
0.0016114142772530198,0.001595012761276304
0.0016300923609797412,0.0016101827943343409
0.0016489869444710648,0.0016255642929243895
0.001668100537200059,0.0016411240801907658
0.0016874356777273757,0.0016568642226975259
0.001706994934038408,0.0016871320310198365
0.001726780903884356,0.001719479680208532
0.0017467962151272458,0.0017522022746291506
0.0017670435260889468,0.0017879308103978225
0.0017875255259042354,0.0018222491306580178
0.0018082449348779518,0.0018438291226436476
0.0018292045048462937,0.0018672698749230437
0.0018504070195423021,0.00190976496114813
0.0018718552949655793,0.001938475615810386
0.0018935521797562953,0.0019614735372439707
0.0019155005555735278,0.0019882570320713952
0.0019377033374779887,0.002015409955900919
0.0019601634743191855,0.002041203997937918
0.001982883949127071,0.0020664906625447277
0.002005867779508234,0.0020892823238214306
0.002029118018046678,0.0021146944045676913
0.002052637752709252,0.002142103736696042
0.0020764301072557748,0.0021717534781189657
0.0021004982416539153,0.002207543895581424
0.0021248453524988827,0.002241738534346787
0.0021494746734379805,0.002271218025639344
0.00217438947560008,0.00229740686054516
0.0021995930680300748,0.002323833463381598
0.0022250887981283695,0.002350472289097406
0.002250880052095462,0.00237869998552079
0.00227697025538168,0.002408510996494797
0.0023033628731421313,0.0024449802708246915
0.002330061410696925,0.002483620880265549
0.002357069413996728,0.0025226281607761713
0.0023843904700937206,0.0025615008655554506
0.002412028207618007,0.002602291000576432
0.00243998629725955,0.002644099112680817
0.0024682684522556926,0.002684128070786469
0.0024968784288843266,0.0027240200254370107
0.0025258200269627847,0.0027616648646856786
0.002555097090352507,0.0027916592958135544
0.0025847135074695635,0.0028228219395374445
0.002614673211801092,0.0028559837080069294
0.00264498018242772,0.002890225793731681
0.002675638444552045,0.0029229018591888896
0.0027066520700332413,0.002951971062210525
0.0027380251779278576,0.002981377209626642
0.0027697619350368907,0.0030094753107327834
0.002801866556459195,0.0030378796363773274
0.002834343306151309,0.003064506721748535
0.0028671964974937695,0.0030898532770337684
0.0029004304938639917,0.003120908269400968
0.002934049709215787,0.003164881182383876
0.0029680586086656023,0.0032095842868232484
0.003002461709085549,0.003253079115687922
0.0030372635797033115,0.0032908158753260767
0.0030724688427090033,0.0033377323083090106
0.003108082173869064,0.0033975876847095075
0.0031441083031472647,0.0034453084642707124
0.00318055201533292,0.003478739451751203
0.0032174181506763717,0.0035125579415593326
0.003254711605531848,0.0035693059200398573
0.003292437333007769,0.00363707471999261
0.0033306003436245884,0.0036987751021019
0.003369205705980267,0.0037571764703248993
0.003408258547423452,0.0038017666187829965
0.0034477640547344642,0.003839406792509876
0.0034877274748141775,0.0038841467484234497
0.003528154115380883,0.003942689185895339
0.0035690493456752297,0.004029582558088924
0.0036104185971733375,0.004122441664832152
0.0036522673643081755,0.00418903752055329
0.0036946012051993025,0.004249002738400134
0.003737425742391064,0.004302378384396453
0.0037807466635993493,0.004338199077595148
0.0038245697224669993,0.004367529760923651
0.0038689007393279753,0.004415503872995417
0.003913745601980384,0.0044694674533782355
0.0039591102664684585,0.00453814971896641
0.004005000757873611,0.0046044315017572165
0.004051423171114647,0.004665447135596232
0.0040983836717572615,0.004713983649085825
0.004145888496832911,0.004760781109338431
0.004193943955667186,0.004813712744790856
0.004242556430717777,0.0048670994613381315
0.004291732378422158,0.004913627024102836
0.004341478330055092,0.0049600855147714455
0.004391800892596086,0.0050277381867866915
0.004442706749606883,0.005111933321622521
0.004494202662119142,0.005201964812744907
0.0045462954695324,0.005274604265670581
0.004598992090522438,0.005351834502581215
0.004652299523960189,0.005435742569905931
0.004706224849841282,0.005533501519337837
0.004760775230226368,0.005616011368661375
0.00481595791019235,0.005687264375494057
0.004871780218794631,0.00576036972669964
0.004928249570040513,0.005826903681123654
0.004985373463873894,0.005876969826994103
0.005043159487171359,0.00594022455409261
0.005101615314749833,0.006032863153310013
0.005160748710385908,0.006140902505924965
0.005220567527846975,0.00624832566355746
0.005281079711934331,0.006363455265632083
0.005342293299538352,0.006471666422790237
0.005404216420705915,0.006569624983985578
0.00546685729972018,0.006655681613305773
0.0055302242561929005,0.0067403259702412035
0.005594325706169377,0.006831366999122131
0.005659170163246243,0.0069085567483380475
0.005724766239702178,0.0069907937638865325
0.005791122647641758,0.00706270616980989
0.005858248200152536,0.007120840067861236
0.005926151812475552,0.007188436079953402
0.005994842503189409,0.007272858812645106
0.006064329395408062,0.007375966323317322
0.006134621717992506,0.007466191172231016
0.0062057288067765,0.007531888671303157
0.0062776601058065,0.007643683516283886
0.006350425168595962,0.0077178698132378985
0.00642403365939419,0.007821095644520496
0.006498495354469888,0.007939474592771476
0.006573820143409586,0.008050393229464034
0.006650018030431118,0.00814719872214532
0.006727099135712337,0.00822477327127757
0.006805073696735206,0.008368227559153904
0.0068839520696454964,0.008456192217194416
0.006963744730628222,0.008535516123092755
0.007044462277299037,0.008690083383464274
0.007126115430111745,0.008805651082334002
0.007208715033782135,0.008908272644691228
0.007292272058728313,0.008984883891305487
0.007376797602527731,0.009078913273605596
0.007462302891391108,0.009176985691706819
0.007548799281653432,0.009263933941365996
0.007636298261282241,0.00933385789014058
0.0077248114514034,0.009416962260305153
0.007814350607844541,0.009496802931983964
0.00790492762269642,0.009595697187708013
0.007996554525892346,0.00973228638334864
0.008089243486805939,0.009874009408027575
0.008183006815867389,0.00998095888025633
0.008277856966198472,0.01008069453457699
0.00837380653526649,0.01018491760780267
0.008470868266557402,0.010327231351292218
0.008569055051268348,0.010494645983559711
0.008668379930019773,0.010603606478415212
0.008768856094587427,0.010753998818119372
0.008870496889654403,0.010919024787088057
0.00897331581458352,0.011036695402298517
0.009077326525210223,0.011164688058631737
0.009182542835656282,0.01128740034819116
0.009288978720164497,0.01143224502393993
0.009396648314954691,0.011631079265732258
0.009505565920101192,0.011800440528516651
0.009615746001432095,0.011942609449737279
0.009727203192450537,0.012035281777986783
0.009839952296278227,0.01218178450512371
0.009954008287621519,0.012383076136532644
0.010069386314760271,0.012547720909169701
0.010186101701559752,0.01267322755845555
0.010304169949505875,0.012787019732654453
0.01042360673976401,0.012922483164459759
0.010544427935261684,0.013097965732026057
0.010666649582795389,0.013253610821755213
0.010790287915161836,0.013438885330194699
0.01091535935331391,0.013546172705168858
0.011041880508541602,0.01375810072550886
0.011169868184678225,0.013957817315416399
0.011299339380332217,0.014131682563804943
0.011430311291144786,0.014287407432717735
0.011562801312073753,0.014479690341300491
0.011696827039703846,0.0146298870812766
0.01183240627458378,0.014807572054860982
0.011969557023590427,0.014987547687414855
0.012108297502320394,0.015169605519945437
0.012248646137509308,0.015364007711479461
0.012390621569479156,0.015507841150787547
0.012534242654613994,0.015660264016547614
0.01267952846786434,0.015826456558674065
0.012826498305280598,0.01604409198071593
0.012975171686575868,0.016247284358697222
0.013125568357718427,0.016392380845150406
0.013277708293554291,0.016562295164654732
0.013431611700460153,0.016716226529501367
0.013587299019027091,0.01693215729439438
0.013744790926775366,0.017109503598155103
0.013904108340900697,0.017291340323297783
0.014065272421052363,0.017423657175190586
0.014228304572143519,0.017597065049307383
0.014393226447194065,0.01777463917348276
0.014560059950206485,0.01801256169365666
0.014728827239075018,0.018242308360529036
0.014899550728528537,0.018498413892932504
0.015072253093107555,0.01873354468375104
0.01524695727017573,0.01899382818029952
0.015423686462966274,0.0192529705815472
0.01560246414366368,0.01948291030246329
0.015783314056521166,0.019698823564188932
0.01596626022101425,0.01997559254728156
0.01615132693503091,0.020198100623095107
0.01633853877809862,0.020498982123159693
0.016527920614648955,0.02080525336009998
0.0167194975973199,0.02109527037943688
0.016913295170296487,0.021345552991028516
0.01710933907269015,0.02160400213886384
0.01730765534195726,0.02188717457754391
0.01750827031735725,0.022129646130476292
0.017711210643450888,0.022378740137425523
0.017916503273639015,0.02270015663057448
0.018124175473742375,0.022926310030245617
0.018334254825622908,0.02319772575188093
0.018546769230846995,0.02341013648331868
0.018761746914391215,0.023627354642644018
0.018979216428391014,0.023918159891372533
0.019199206655932846,0.024184236480017413
0.019421746814890263,0.024480114455203487
0.019646866461804465,0.024757903780307546
0.01987459549580984,0.025000796792330672
0.02010496416260499,0.025287911824407892
0.02033800305846982,0.025571329541749392
0.020573743134329137,0.025901761849001663
0.02081221569986339,0.02622009850113166
0.021053452427667062,0.026485967354432427
0.02129748535745521,0.02670544700838679
0.021544346900318843,0.027009348250805133
0.02179406984302956,0.027293373259869018
0.0220466873523941,0.027625536551638165
0.022302232979659387,0.027911084388985003
0.022560740664968614,0.028195783038385692
0.022822244741868985,0.028521921602866616
0.023086779941871697,0.02883578501691325
0.023354381399064792,0.029149281202572253
0.023625084654779475,0.029511476659591217
0.023898925662310503,0.029853049875035426
0.024175940791691306,0.030242451609899097
0.024456166834524465,0.03060565803543387
0.024739641008868142,0.030946301906263678
0.025026400964179192,0.031232887550776967
0.025316484786313556,0.03157676601063468
0.025609931002584595,0.031905535167808585
0.025906778586880088,0.032329254130147686
0.026207066964838526,0.032712760544416394
0.02651083601908539,0.033099792030314566
0.026818126094530156,0.03352977378494061
0.02712897800372467,0.03389415176941355
0.027443433032283655,0.034342929955192406
0.02776153294436801,0.03461855676444387
0.028083319988231725,0.035045992746863444
0.028408836901833042,0.035394209257988266
0.028738126918510663,0.03575303509261078
0.029071233772725785,0.036037663607611445
0.029408201705870638,0.036361929602092155
0.029749075472144403,0.036791053353250794
0.030093900344497212,0.03722659548309617
0.03044272212064303,0.03760573171181837
0.030795587129142266,0.038052482288028135
0.03115254223555488,0.03857881950434296
0.03151363484866479,0.0390680354374011
0.031878912926776456,0.03956087298511808
0.03224842498408442,0.040046438945408006
0.0326222200971167,0.04052758803003346
0.03300034791125285,0.040993504080633014
0.03338285864731761,0.0414606038938363
0.033769803108250916,0.04193523258526864
0.03416123268585528,0.042379944712985826
0.034557199367621395,0.04281975101380435
0.03495775574363275,0.04329938602501696
0.035362955013550426,0.043871756316104966
0.03577285099367873,0.04436068223205919
0.0361874981241128,0.04486435492493913
0.03660695147596903,0.04538382619842062
0.03703126675869927,0.04593320531507529
0.03746050032748993,0.04644422923011226
0.037894709190746674,0.04696413313875595
0.03833395101766601,0.04748357023913097
0.03877828414589457,0.04804225963008982
0.03922776758927719,0.0486037438225264
0.03968246104569482,0.049192436818272636
0.040142424904993215,0.049714324610578356
0.040607720257003654,0.050323984411498525
0.041078408899656464,0.050916140373503324
0.04155455334718875,0.05152995295685486
0.04203621683844714,0.052221047829170385
0.04252346334528682,0.05281531494391887
0.04301635758106795,0.053524370667230814
0.0435149650092505,0.05415502378924292
0.044019351852088745,0.054795401977881755
0.044529585099426554,0.05530925118940126
0.04504573251759458,0.05593945972706289
0.04556786265841064,0.05655394838376824
0.046096044868284336,0.05725407484432614
0.04663034929742731,0.057920474757465035
0.04717084690917017,0.05846318865722061
0.047717609489387455,0.05911054122619036
0.04827070965603183,0.05969324434712549
0.0488302208687788,0.06029228784971687
0.0493962174387832,0.06098554449505582
0.04996877453854884,0.061653015444457546
0.0505479682119124,0.062443058328931156
0.05113387538414326,0.06311885696192082
0.05172657387216019,0.06382016254066995
0.05232614239486662,0.06437670566008277
0.052932660583605615,0.0650860289509892
0.05354620899273607,0.06589742619386751
0.05416686911033152,0.06670062473817555
0.05479472336900287,0.06748335173972175
0.05542985515684669,0.06826985922654484
0.05607234882852033,0.06906843250930124
0.05672228971644543,0.06980540155508078
0.05737976414214134,0.07064580936687594
0.05804485942768978,0.07150727179400565
0.05871766390733255,0.07220200628205989
0.05939826693920356,0.07312947929164876
0.060086758917196864,0.07390542402495837
0.0607832312829723,0.07470567912469131
0.06148777653810023,0.07560770829002884
0.062200488256347115,0.0766251554678761
0.06292146109610344,0.07749303151397773
0.06365079081295572,0.07836947381456214
0.06438857427240419,0.07936020456954428
0.06513490946272803,0.08028335753216513
0.0658898955079995,0.08123921796248891
0.06665363268124913,0.08212991566105328
0.06742622241778341,0.08291832054003759
0.06820776732865685,0.08383395932541982
0.06899837121430018,0.0847918909161943
0.0697981390783066,0.085742782464752
0.07060717714137772,0.08670494911173833
0.07142559285543126,0.08759588881796893
0.07225349491787214,0.08850059716537957
0.07309099328602911,0.08951911030506696
0.07393819919175866,0.09045705364390352
0.07479522515621821,0.09142559923428811
0.07566218500481055,0.09228280250935693
0.07653919388230147,0.09334416868612552
0.0774263682681127,0.09430227541064966
0.07832382599179197,0.09524080437223749
0.07923168624866253,0.09632744702223324
0.08015006961565405,0.09732044450059915
0.08107909806731686,0.09840757982377707
0.08201889499202203,0.09947120980487491
0.08296958520834907,0.10063510040280628
0.08393129498166364,0.10166056709917429
0.08490415204088747,0.10258505952293025
0.0858882855954625,0.10380144780276294
0.08688382635251184,0.10500378791576123
0.08789090653419954,0.10616415656473262
0.08890965989529158,0.1073689997821996
0.08994022174092044,0.1085808750179855
0.09098272894455559,0.10979866991181975
0.09203731996618221,0.11100517443009354
0.09310413487069075,0.11217743713499706
0.09418331534647952,0.11341342638628324
0.0952750047242729,0.1148429281992545
0.09637934799615785,0.11603277222520321
0.09749649183484087,0.11729842762726632
0.0986265846131282,0.11862610849064983
0.09976977642363201,0.11995388789929522
0.10092621909870483,0.12129929670203825
0.10209606623060476,0.12276441811085563
0.10327947319189525,0.12418605276593919
0.10447659715608053,0.125644618686172
0.10568759711848051,0.12712376491292102
0.10691263391734772,0.1285250219373641
0.10815187025522892,0.1298609765509939
0.10940547072057435,0.13131580427319337
0.11067360180959745,0.13272768994934664
0.11195643194838795,0.13430170632182398
0.11325413151528127,0.1358172937670944
0.11456687286348727,0.1373236662733154
0.11589483034398118,0.13878949896334486
0.11723818032865997,0.14024066289516243
0.11859710123376706,0.1419486672671345
0.11997177354358855,0.14339664203359348
0.12136237983442417,0.1448928826251142
0.12276910479883604,0.14643886933125413
0.12419213527017846,0.1479983721171454
0.12563166024741215,0.14969326797728771
0.12708787092020596,0.15127129154256908
0.12856096069432965,0.153151896236165
0.130051125217341,0.15490345257980956
0.13155856240457053,0.15661051033077036
0.1330834724654076,0.1582567721131051
0.1346260579298911,0.1598327154207096
0.13618652367560827,0.16178619996399074
0.1377650769549055,0.16356467731795332
0.13936192742241435,0.16548187591478386
0.14097728716289676,0.16727382949474287
0.142611370719413,0.1691345466316901
0.14426439512181588,0.17096103720592365
0.14593657991557576,0.17272067260773
0.1476281471909391,0.17459826988251825
0.14933932161242533,0.1764988556776071
0.15107033044866555,0.17845926458722655
0.15282140360258709,0.18055315609649075
0.15459277364194784,0.182530824376787
0.15638467583022478,0.1847432352866641
0.15819734815786016,0.1869509383880445
0.16003103137387018,0.18887101850609958
0.16188596901781993,0.19099504872121745
0.1637624074521689,0.19307585293848586
0.16566059589499152,0.19540480361509444
0.16758078645307686,0.19769154687644191
0.16952323415541215,0.19981436674336162
0.1714881969870541,0.2020549900193537
0.17347593592339325,0.20426947413604077
0.1754867149648152,0.20665316658623983
0.1775208011717636,0.209136165865768
0.1795784647002097,0.21143504332882185
0.18165997883753285,0.2138509277605211
0.18376562003881725,0.21639370335062633
0.18589566796356882,0.21888677752496583
0.18805040551285834,0.2213323287330086
0.1902301188668946,0.22407937196757785
0.19243509752303323,0.22651496266538745
0.19466563433422632,0.22914009111118183
0.19692202554791735,0.23192900557498164
0.19920457084538712,0.23449289695144246
0.20151357338155584,0.2370878603558598
0.20384933982524642,0.23984083095775213
0.20621218039991446,0.24276697414068854
0.2086024089248505,0.24555374321125356
0.21102034285685967,0.24812315572743202
0.21346630333242453,0.2508010190833139
0.21594061521035676,0.2534299648984696
0.21844360711494284,0.25635242210562115
0.22097561147959033,0.2591369837030671
0.22353696459097966,0.26201307178404665
0.22612800663372795,0.26515254643678116
0.2287490817355704,0.26821254565674213
0.2314005380130654,0.2716393567025034
0.23408272761782944,0.2749572158080091
0.23679600678330787,0.27796832441728914
0.23954073587208793,0.281333667497094
0.24231727942376008,0.2848456022985494
0.24512600620333397,0.2884037168524186
0.24796728925021602,0.29186898761150404
0.2508415059277541,0.2954399934933679
0.2537490379733572,0.29901940766713186
0.2566902715491952,0.3025089022299376
0.25966559729348726,0.30608891647337505
0.26267541037238384,0.3099633561288283
0.26572011053245065,0.3135251594175057
0.26880010215376077,0.31713829714147856
0.2719157943036019,0.3210764816435521
0.2750676007908067,0.324740635962517
0.2782559402207126,0.32857141064549283
0.28148123605075814,0.33259164654185225
0.28474391664672477,0.33659815750023087
0.28804441533962977,0.3404225217437785
0.2913831704832789,0.3445019997911759
0.2947606255124859,0.34863058338916597
0.29817722900196736,0.3526856055132498
0.30163343472591975,0.3568766862442413
0.30512970171828707,0.3611399655306164
0.30866649433372745,0.36555138412174265
0.3122442823092858,0.36998921722931044
0.3158635408267819,0.373909455400816
0.31952475057592133,0.37798717490806416
0.32322839781813806,0.38272428291378874
0.3269749744511768,0.38750227699405804
0.33076497807442423,0.39205964291713685
0.3345989120549975,0.39689470400029603
0.3384772855945983,0.4015471710333231
0.34240061379714254,0.40597687601296845
0.34636941773717345,0.410722476365343
0.3503842245290676,0.41571006247042597
0.3544455673970435,0.4206004096890957
0.3585539857459817,0.4253468314241601
0.36271002523306484,0.43043811609525734
0.3669142378402494,0.4354949624921624
0.3711671819475767,0.44091173976221876
0.37546942240733366,0.4459713741110501
0.37982153061907364,0.4514894214947793
0.3842240846055061,0.45694623245530586
0.38867766908926676,0.46231798346706243
0.393182875570577,0.46767113412600264
0.39774030240580366,0.47313909620569233
0.40235055488692933,0.47855732428194103
0.4070142453219439,0.48391712210028126
0.4117319931161679,0.4896390231025355
0.4165044248545185,0.49524599883539516
0.42133217438472886,0.5007022263010348
0.4262158829015325,0.5065434545239843
0.43115619903182284,0.5122475999078768
0.43615377892080054,0.5181738729758216
0.441209286319119,0.5239121849336124
0.4463233926710397,0.529573713138924
0.4514967772036102,0.5354667046558124
0.4567301270168747,0.541148314394708
0.4620241371751313,0.5471503191458764
0.46737951079924633,0.5531226926142755
0.47279695916003905,0.5592027542167755
0.4782772017727485,0.5654960284349911
0.4838209664925957,0.571589021836896
0.48942898961145315,0.5779550402599195
0.49510201595563513,0.5844118643328968
0.5008407989848213,0.5905089587338695
0.5066461008921268,0.5970142369880317
0.5125186927053332,0.603437764187378
0.5184593543892912,0.6097849433857937
0.5244688749495119,0.6165219652890991
0.5305480525369574,0.6230426579374316
0.5366976945540476,0.6291750588072387
0.5429186177618943,0.6355203526424128
0.5492116483887789,0.6421568671476147
0.5555776222398878,0.6485810500762321
0.5620173848083188,0.655204586683033
0.5685317913873753,0.6616616573020309
0.5751217071841613,0.6681832076857555
0.5817880074344935,0.6753193905375438
0.5885315775191451,0.6822592264214875
0.595353313081437,0.6889571274921197
0.6022541201461928,0.6957844723496149
0.6092349152400711,0.7025978280132963
0.6162966255132942,0.7092332224525669
0.6234401888627864,0.7164912176920544
0.6306665540567405,0.7237135574755318
0.6379766808606282,0.7307996519086764
0.6453715401646701,0.7377923583735396
0.6528521141127848,0.7450865601562353
0.6604193962330305,0.751953076178759
0.6680743915695615,0.7590180198067232
0.675818116816111,0.7664069404887103
0.6836516004510238,0.7739258280682455
0.6915758828738525,0.7810791887774982
0.6995920165435374,0.7882953107631154
0.707701066118189,0.7957428467197679
0.7159041085964888,0.8035881833440911
0.7242022334607315,0.8111800609502012
0.732596542821523,0.8190026714302837
0.741088151564157,0.8265820161222152
0.7496781874966877,0.8339330583397837
0.7583677914997191,0.8418660131497461
0.7671581176779302,0.8495032041533687
0.7760503335133571,0.8569200698746284
0.7850456200204509,0.8647683139579188
0.794145171902934,0.8723553059179132
0.8033501977124734,0.8800340012342088
0.8126619200091946,0.887521431492317
0.822081575524054,0.8951210987791921
0.8316104153230961,0.9029351339975239
0.8412497049736118,0.9103409072342744
0.8510007247122247,0.9179340601817664
0.8608647696149244,0.9251885387476981
0.8708431497690724,0.9326861254123188
0.880937190447399,0.9400089168164266
0.8911482322840202,0.947080808437941
0.9014776314524917,0.9537852298200562
0.9119267598459299,0.9606330210136378
0.9224970052592174,0.9673189902828326
0.9331897715733238,0.9738589767728367
0.9440064789417604,0.979397028168089
0.9549485639791966,0.9849673541165462
0.9660174799522646,0.9901155703736642
0.9772146969725725,0.9947479433119699
0.9885417021919574,0.998608627737487
1.0,0.9999993280021503


==> data/ELD/RMIA/NHiTS-offline/total/roc_MAELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,2.827216739488571e-05
1.3650078065460137e-05,2.8412685123966062e-05
1.3808297652180924e-05,2.8554831609813626e-05
1.3968351179887397e-05,2.8698625731530876e-05
1.4130259905995336e-05,2.8844086587050068e-05
1.429404533431761e-05,2.899123349566976e-05
1.4459729217920196e-05,2.914008600062066e-05
1.4627333562011299e-05,2.9290663871661236e-05
1.4796880626863964e-05,2.944298710770347e-05
1.4968392930772556e-05,2.9597075939468965e-05
1.514189325304352e-05,2.9752950832175896e-05
1.53174046370208e-05,2.991063248825707e-05
1.5494950393146317e-05,3.007014185010952e-05
1.567455410205595e-05,3.0231500102875953e-05
1.5856239617711373e-05,3.0394728677258446e-05
1.60400310705682e-05,3.055984925236474e-05
1.622595287078087e-05,3.072688375858755e-05
1.6414029711444665e-05,3.0895854380517243e-05
1.6604286571875295e-05,3.1066783559888255e-05
1.6796748720926532e-05,3.123969399855969e-05
1.6991441720346258e-05,3.141460866153042e-05
1.7188391428171457e-05,3.159155077998925e-05
1.7387624002162504e-05,3.177054385440025e-05
1.7589165903277326e-05,3.1951611657624045e-05
1.7793043899185774e-05,3.2134778238075126e-05
1.7999285067824765e-05,3.232006792291588e-05
1.8207916800994626e-05,3.2507505321287526e-05
1.8418966807997107e-05,3.2697115327578646e-05
1.86324631193156e-05,3.288892312473144e-05
1.8848434090337955e-05,3.308295418758645e-05
1.906690840512252e-05,3.327923428626592e-05
1.9287915080207776e-05,3.347778948959648e-05
1.9511483468466162e-05,3.3678646168571475e-05
1.9737643263002554e-05,3.388183099985338e-05
1.9966424501097934e-05,3.408737096931685e-05
2.0197857568198782e-05,3.429529337563285e-05
2.0431973201952705e-05,3.4505625833894306e-05
2.066880249629082e-05,3.471839627928379e-05
2.09083769055575e-05,3.4933632970783696e-05
2.1150728248687946e-05,3.515136449492946e-05
2.1395888713434215e-05,3.5371619769606266e-05
2.1643890860640203e-05,3.559442804788975e-05
2.189476762856621e-05,3.58198189219312e-05
2.2148552337263592e-05,3.60478223268879e-05
2.2405278693000182e-05,3.627846854489887e-05
2.266498079273693e-05,3.6511788209106806e-05
2.2927693128656486e-05,3.6747812307726596e-05
2.3193450592744275e-05,3.6986572188161016e-05
2.3462288481422625e-05,3.722809956116411e-05
2.3734242500238664e-05,3.74724265050528e-05
2.4009348768606518e-05,3.771958546996741e-05
2.4287643824604503e-05,3.796960928218148e-05
2.45691646298279e-05,3.8222531148461545e-05
2.4853948574297985e-05,3.847838466047753e-05
2.5142033481427965e-05,3.8737203799264145e-05
2.543345761304648e-05,3.8999022939734114e-05
2.5728259674479322e-05,3.926387685524361e-05
2.6026478819690045e-05,3.953180072221071e-05
2.63281546564802e-05,3.9802830124787265e-05
2.6633327251749808e-05,4.007700105958504e-05
2.694203713681882e-05,4.035434994045656e-05
2.7254325312810276e-05,4.0634913603331426e-05
2.7570233256095827e-05,4.0918729311108606e-05
2.7889802923804396e-05,4.120583475860551e-05
2.8213076759394707e-05,4.149626807756442e-05
2.8540097698292373e-05,4.179006784171693e-05
2.8870909173592345e-05,4.2087273071907065e-05
2.9205555121827452e-05,4.238792324127384e-05
2.95440799888038e-05,4.2692058280493865e-05
2.9886528735503827e-05,4.299971858308468e-05
3.0232946844057763e-05,4.3310945010769647e-05
3.0583380323784315e-05,4.362577889890493e-05
3.0937875717301366e-05,4.3944262061969454e-05
3.12964801067075e-05,4.4266436799118454e-05
3.165924111983521e-05,4.4592345899801446e-05
3.20262069365765e-05,4.492203264944521e-05
3.2397426295281954e-05,4.525554083520281e-05
3.277294849923382e-05,4.559291475176909e-05
3.315282342319423e-05,4.593419920726368e-05
3.353710152002929e-05,4.627943952918216e-05
3.392583382740992e-05,4.662868157041619e-05
3.4319071974590426e-05,4.698197171534343e-05
3.4716868189265594e-05,4.733935688598811e-05
3.511927530450728e-05,4.770088454825286e-05
3.552634676578139e-05,4.8066602718222936e-05
3.5938136638046256e-05,4.843655996854343e-05
3.6354699612933176e-05,4.881080543487041e-05
3.677609101601031e-05,4.918938882239685e-05
3.720236681413066e-05,4.9572360412454187e-05
3.7633583622865324e-05,4.9959771069190404e-05
3.806979871402284e-05,5.0351672246325575e-05
3.8511070023255685e-05,5.074811599398556e-05
3.895745615775501e-05,5.114915496561511e-05
3.940901640403448e-05,5.155484242497095e-05
3.986581073580439e-05,5.196523225319598e-05
4.032789982193705e-05,5.238037895597548e-05
4.079534503452449e-05,5.2800337670776265e-05
4.1268208457029516e-05,5.322516417416967e-05
4.174655289253135e-05,5.365491488923957e-05
4.223044187206672e-05,5.408964689307611e-05
4.271993966306776e-05,5.452941792435641e-05
4.321511127789762e-05,5.497428639101307e-05
4.371602248248502e-05,5.54243113779916e-05
4.422273980505897e-05,5.5879552655097716e-05
4.473533054498463e-05,5.6340070684935694e-05
4.525386278170167e-05,5.680592663093861e-05
4.577840538376616e-05,5.7277182365491795e-05
4.6309028017997366e-05,5.7753900478150305e-05
4.684580115873045e-05,5.823614428395177e-05
4.738879609717651e-05,5.8723977831825534e-05
4.793808495089107e-05,5.921746591309925e-05
4.8493740673352334e-05,5.971667407010414e-05
4.9055837063650453e-05,6.0221668604879894e-05
4.962444877628913e-05,6.073251658798068e-05
5.0199651331100794e-05,6.124928586738292e-05
5.0781521123276707e-05,6.177204507749651e-05
5.137013543351339e-05,6.230086364828057e-05
5.196557243827657e-05,6.283581181446464e-05
5.2567911220184194e-05,6.337696062487688e-05
5.3177231778509664e-05,6.39243819518804e-05
5.379361503980698e-05,6.447814850091893e-05
5.441714286865888e-05,6.503833382017319e-05
5.5047898078549675e-05,6.560501231032905e-05
5.5685964442864085e-05,6.617825923445914e-05
5.633142670601352e-05,6.675815072801878e-05
5.698437059469136e-05,6.734476380895792e-05
5.764488282925873e-05,6.79381763879502e-05
5.8313051135262185e-05,6.85384672787406e-05
5.8988964255084936e-05,6.914571620861312e-05
5.9672711959733106e-05,6.976000382897957e-05
6.0364385060758635e-05,7.038141172609137e-05
6.106407542232036e-05,7.101002243187541e-05
6.177187597338488e-05,7.164591943489528e-05
6.248788072006888e-05,7.228918719143996e-05
6.321218475812448e-05,7.29399111367407e-05
6.394488428556937e-05,7.359817769631816e-05
6.468607661546321e-05,7.426407429746089e-05
6.543586018883229e-05,7.493768938083691e-05
6.619433458774387e-05,7.561911241224003e-05
6.696160054853215e-05,7.630843389447204e-05
6.773775997517745e-05,7.70057453793629e-05
6.852291595284057e-05,7.771113947993008e-05
6.9317172761554e-05,7.842470988267897e-05
7.012063589007177e-05,7.914655136004573e-05
7.09334120498799e-05,7.987675978298446e-05
7.17556091893692e-05,8.061543213370024e-05
7.258733650817246e-05,8.136266651852983e-05
7.342870447166758e-05,8.211856218097148e-05
7.42798248256491e-05,8.2883219514866e-05
7.514081061116962e-05,8.365674007773045e-05
7.601177617955322e-05,8.443922660424653e-05
7.689283720758305e-05,8.523078301990507e-05
7.778411071286482e-05,8.6031514454809e-05
7.868571506936843e-05,8.684152725763606e-05
7.959777002314978e-05,8.766092900976343e-05
8.05203967082547e-05,8.84898285395561e-05
8.145371766280736e-05,8.932833593682088e-05
8.239785684528512e-05,9.017656256742786e-05
8.335293965098187e-05,9.103462108810146e-05
8.43190929286625e-05,9.190262546138279e-05
8.529644499741017e-05,9.278069097076562e-05
8.628512566366886e-05,9.366893423600755e-05
8.728526623848371e-05,9.456747322861899e-05
8.829699955494083e-05,9.547642728753126e-05
8.932045998580959e-05,9.639591713494668e-05
9.03557834613892e-05,9.732606489237217e-05
9.140310748756223e-05,9.826699409683874e-05
9.246257116405733e-05,9.921882971730892e-05
9.353431520292377e-05,0.00010018169817127467
9.461848194721992e-05,0.00010115572734154707
9.571521538991856e-05,0.00010214104659324141
9.682466119303115e-05,0.00010313778679095845
9.794696670695385e-05,0.00010414608031616519
9.908228099003788e-05,0.00010516606108477717
0.00010023075482838654,0.00010619786456494439
0.00010139254075588153,0.00010724162779504305
0.00010256779307444219,0.00010829748940187692
0.00010375666787451859,0.00010936558961908844
0.00010495932305582277,0.00011044607030578392
0.00010617591834830001,0.00011153907496537457
0.00010740661533334334,0.00011264474876463573
0.00010865157746525384,0.00011376323855298706
0.00010991097009294972,0.00011489469288199637
0.0001111849604819271,0.0001160392620251094
0.00011247371783647519,0.00011719709799760817
0.00011377741332214914,0.00011836835457680093
0.00011509622008850323,0.00011955318732244605
0.00011643031329208767,0.0001207517535974124
0.00011777987011971193,0.00012196421258857957
0.0001191450698119776,0.00012319072532798015
0.00012052609368708426,0.0001244314547141871
0.00012192312516491107,0.00012568656553394898
0.0001233363497913776,0.00012695622448407603
0.00012476595526308696,0.00012824060019357998
0.00012621213145225474,0.0001295398632460704
0.00012767507043192657,0.00013085418620241052
0.0001291549665014884,0.00013218374362363594
0.00013065201621247213,0.00013352871209413873
0.00013216641839466052,0.0001348892702451207
0.00013369837418249466,0.00013626559877831772
0.00013524808704178755,0.00013765788048999988
0.0001368157627967472,0.00013906630029524936
0.00013840160965731315,0.00014049104525251972
0.00014000583824680976,0.00014193230458848017
0.00014162866162991988,0.00014339026972314735
0.0001432702953409831,0.0001448651342953089
0.00014493095741262166,0.0001463570941882413
0.00014661086840469845,0.0001478663475557262
0.00014831025143361044,0.00014939309484836776
0.00015002933220192182,0.00015093753884021574
0.00015176833902834055,0.00015249988465569674
0.00015352750287804228,0.00015408033979685733
0.000155307057393346,0.0001556791141709238
0.00015710723892474503,0.00015729642011818074
0.00015892828656229778,0.00015893247244017257
0.00016077044216738237,0.0001605874884282327
0.00016263395040481922,0.0001622616878923426
0.00016451905877536624,0.00016395529319032615
0.00016642601764859036,0.00016566852925738146
0.00016835508029612023,0.0001674016236359559
0.00017030650292528443,0.0001691548065059669
0.0001722805447131394,0.00017092831071537315
0.00017427746784089192,0.00017272237181110002
0.00017629753752872057,0.00017453722807032386
0.0001783410220710008,0.00017637312053211848
0.00018040819287193827,0.00017823029302946862
0.00018249932448161524,0.00018010899222165462
0.00018461469463245476,0.00018200946762701202
0.0001867545842761076,0.00018393197165607155
0.00018891927762076664,0.0001858767596450827
0.00019110906216891378,0.00018784408988992601
0.0001933242287555045,0.00018983422368041864
0.00019556507158659492,0.00019184742533501732
0.00019783188827841644,0.00019388396223592362
0.0002001249798969037,0.00019594410486459632
0.00020244465099768038,0.00019802812683767504
0.00020479120966650856,0.00020013630494332066
0.0002071649675602069,0.00020226891917797665
0.0002095662399480433,0.00020442625278355663
0.0002119953457536071,0.0002066085922850632
0.00021445260759716674,0.00020881622752864215
0.00021693835183851843,0.00021104945172007876
0.00021945290862033137,0.0002133085614637393
0.0002219966119119955,0.00021559385680196448
0.0002245697995539774,0.00021790564125491967
0.0002271728133026905,0.00021968150752029158
0.0002298059988758851,0.00022132564290257896
0.0002324697059985648,0.00022298883564259361
0.00023516428844943486,0.00022467130663630762
0.00023789010410788932,0.00022637327934012306
0.00024064751500154242,0.00022809497980055037
0.00024343688735431105,0.00022983663668423032
0.00024625859163505465,0.00023159848130830432
0.00024911300260677886,0.00023338074767113702
0.0002520004993764092,0.00023518367248339403
0.0002549214654451423,0.000237007495199481
0.0002578762887593801,0.00023885245804934656
0.0002608653617622548,0.00024071880607065373
0.00026388908144575103,0.0002426067871413245
0.0002669478494034321,0.000244516652012462
0.00027004207188377727,0.0002464486543416531
0.0002731721598441376,0.00024840305072665856
0.000276338529005317,0.0002503801007394925
0.00027954159990678566,0.0002523800669608974
0.0002827817979625341,0.00025440321501521835
0.0002860595535175742,0.0002564498136056824
0.000289375301905095,0.0002585201345500857
0.0002927294835042816,0.00026061445281689487
0.00029612254379880347,0.000262733046561767
0.00029955493343598134,0.00026487619716449273
0.0003030271082866396,0.00026704418926636715
0.0003065395295056527,0.0002692373108079948
0.00031009266359319264,0.00027145585306753196
0.00031368698245668765,0.0002737001106993727
0.00031732296347349763,0.0002759703817732834
0.00032100108955431715,0.0002782669678139902
0.00032472184920731285,0.0002805901738412265
0.00032848573660300434,0.00028294030841024366
0.0003322932516398972,0.0002853176836527914
0.0003361449000108765,0.00028772261531857357
0.0003400411932703706,0.00029015542281718453
0.00034398264890229247,0.0002926164292605309
0.00034796979038876914,0.00029510596150574556
0.0003520031472796679,0.0002976243501985994
0.0003560832552629278,0.00030017192981741535
0.000360210656235707,0.00030274903871749215
0.00036438589837635443,0.00030511832034661523
0.0003686095362172158,0.0003070893513390172
0.00037288213071828336,0.00030908322877284874
0.00037720424934169976,0.0003111002174637764
0.00038157646612712486,0.00031314058529697473
0.00038599936176797673,0.0003152046032627056
0.00039047352368855597,0.00031729254549230925
0.0003949995461220643,0.0003193670732125724
0.000399578030189527,0.00032141212942937236
0.00040420958397963103,0.0003234808901222855
0.0004088948226294864,0.00032557363005255425
0.00041363436840632776,0.00032769062716621
0.00041842885079015847,0.00032983216263098773
0.0004232789065573553,0.00033199852087366903
0.00042818517986524155,0.0003341899896178582
0.0004331483223376403,0.0003364068599221963
0.00043816899315141946,0.00033864942621901766
0.00044324785912404005,0.00034091798635345485
0.00044838559480211905,0.00034321284162299685
0.0004535828825510191,0.0003455342968175055
0.00045884041264547613,0.0003478826602596963
0.0004641588833612782,0.00035025824384608795
0.0004695390010680063,0.00035266136308842645
0.0004749814803228505,0.0003550923371555902
0.0004804870439655134,0.00035755148891597965
0.0004860564232142139,0.0015536193733996105
0.0004916903577628031,0.0015598344023074501
0.0004973895958790067,0.001566121470312835
0.0005031548945038057,0.001572481412429029
0.0005089870193519685,0.0015789150733480292
0.0005148867450137498,0.0015854233075527514
0.0005208548550577665,0.0015920069794305193
0.0005268921421350677,0.0015986669633878674
0.0005329994080844093,0.0016054041439666738
0.0005391774640387505,0.001612219415961642
0.0005454271305329836,0.0016191136845391395
0.0005517492376129129,0.0016260878653574199
0.0005581446249454966,0.001633142884688234
0.0005646141419303673,0.0016402796795398533
0.0005711586478126435,0.0016474991977815157
0.0005777790117970507,0.00165480239826932
0.0005844761131633638,0.001662190250973571
0.0005912508413831881,0.00166966373710761
0.0005981040962380944,0.0016772238492581322
0.0006050367879391225,0.0016848715915170156
0.0006120498372476703,0.0016926079796146804
0.0006191441755977848,0.0017004340410549928
0.0006263207452198692,0.0017083508152517302
0.0006335804992658254,0.001716359353666633
0.0006409244019356456,0.0017244607199490517
0.0006483534286054727,0.001732655990077216
0.0006558685659571436,0.0017409462525011406
0.0006634708121092351,0.001749332608287186
0.0006711611767496287,0.0017578161712642963
0.0006789406812696112,0.0017663980681719323
0.0006868103588995307,0.005279938869211812
0.000694771254846024,0.00530520371210299
0.0007028244264308353,0.005330761402623437
0.0007109709432312439,0.005356615335202887
0.0007192118872221193,0.005382768943616294
0.0007275483529196233,0.005409225701439879
0.0007359814475265771,0.005435989122512476
0.0007445122910795143,0.0054630627614022185
0.0007531420165974376,0.00549045021387864
0.0007618717702322999,0.005518155117390239
0.0007707027114212304,0.005546181151547593
0.0007796360130405236,0.005574532038612053
0.0007886728615614156,0.005603211543990122
0.0007978144572076629,0.005632223476733552
0.0008070620141149507,0.005661571690045244
0.0008164167604921472,0.0056912600817909985
0.0008258799387844272,0.005721292595017222
0.0008354528058382871,0.005751673218474616
0.0008451366330684721,0.005782405987147935
0.0008549327066268384,0.005813494982791894
0.0008648423275731727,0.005844944334473289
0.0008748668120479914,0.0058767582191193895
0.0008850074914473438,0.005908940862072698
0.00089526571259964,0.005941496537652139
0.0009056428379445294,0.0059744295697207435
0.0009161402457138521,0.006007744332259927
0.0009267593301146883,0.006041445249950411
0.0009375015015145289,0.006075536798759893
0.0009483681866285928,0.006110023506537508
0.0009593608287093146,0.006144909953615205
0.0009704808877380307,0.00618020077341607
0.0009817298406188842,0.006215900653069718
0.00099310918137498,0.006252014334034809
0.0010046204213468132,0.006288546612728781
0.001016265089392995,0.006325502341164887
0.0010280447320933097,0.006362886427596611
0.0010399609139541202,0.006397482710236306
0.0010520152176161591,0.006428101424030819
0.0010642092440647246,0.006459075042773074
0.001076544612842316,0.006490407680206149
0.0010890229622637305,0.006522103497755978
0.001101645949633657,0.006554039549297799
0.001114415251466788,0.006585920143135774
0.0011273325637104871,0.006618170268514689
0.0011403996019700331,0.006650794208716103
0.0011536181017364785,0.006683796296669574
0.0011669898186171474,0.006717180915528134
0.0011805165285688054,0.0067509524992504346
0.0011942000281335325,0.006785115533189637
0.0012080421346773289,0.006819674554689134
0.0012220446866314887,0.006854634153685179
0.0012362095437367692,0.006889998973316486
0.0012505385872903913,0.006925773710540914
0.0012650337203959038,0.006961963116759291
0.0012796968682159415,0.006998571998446457
0.001294529978227916,0.0070356052177896495
0.0013095350204826678,0.007073067693334258
0.0013247139878661174,0.007110964400637085
0.0013400688963639508,0.007149300372927174
0.001355601785329369,0.007188080701774287
0.0013713147177539455,0.007227310537765144
0.001387209780541621,0.007266995091187493
0.001403289084785873,0.007307139632722112
0.0014195547660501016,0.007347749494142836
0.0014360089846512606,0.007388830069024679
0.0014526539259467812,0.007430386813460199
0.0014694918006248172,0.007472425246784126
0.0014865248449978572,0.007514950952306426
0.0015037553212997384,0.007557969578053833
0.001521185517986105,0.007601486837519993
0.0015388177500383464,0.007645508510424297
0.001556654359271062,0.0076900404434795165
0.0015746977146430866,0.007735088551168323
0.001592950212572123,0.007780658816528822
0.0016114142772530198,0.007826757291949184
0.0016300923609797412,0.007873390099971492
0.0016489869444710648,0.007920563434104896
0.001668100537200059,0.007968283559648215
0.0016874356777273757,0.008016556814522041
0.001706994934038408,0.008098274847941516
0.001726780903884356,0.008178510686210994
0.0017467962151272458,0.008260422217605114
0.0017670435260889468,0.00834328319475205
0.0017875255259042354,0.008427104622784074
0.0018082449348779518,0.008511897634395176
0.0018292045048462937,0.00859767349131966
0.0018504070195423021,0.008684443585827853
0.0018718552949655793,0.00877221944223916
0.0018935521797562953,0.008861012718452676
0.0019155005555735278,0.008950835207495502
0.0019377033374779887,0.009041698839089046
0.0019601634743191855,0.009133615681233458
0.001982883949127071,0.009226597941810424
0.002005867779508234,0.009320657970204567
0.002029118018046678,0.009377496638051144
0.002052637752709252,0.009428342707547435
0.0020764301072557748,0.009479778139541397
0.0021004982416539153,0.009531809765399885
0.0021248453524988827,0.009584444495672884
0.0021494746734379805,0.009637689321011347
0.00217438947560008,0.00969155131309565
0.0021995930680300748,0.0097460376255748
0.0022250887981283695,0.009801155495016558
0.002250880052095462,0.009856912241868554
0.00227697025538168,0.009913315271430547
0.0023033628731421313,0.009970372074837957
0.002330061410696925,0.010028090230056796
0.002357069413996728,0.010086477402890127
0.0023843904700937206,0.010145541347996204
0.002412028207618007,0.010205289909918388
0.00243998629725955,0.010264510932519922
0.0024682684522556926,0.010324224010913968
0.0024968784288843266,0.010384629230300911
0.0025258200269627847,0.010445734613364673
0.002555097090352507,0.010507548275781008
0.0025847135074695635,0.010570078427295378
0.002614673211801092,0.01063333337281332
0.00264498018242772,0.010697321513503477
0.002675638444552045,0.010762051347913365
0.0027066520700332413,0.010827531473098128
0.0027380251779278576,0.01089377058576234
0.0027697619350368907,0.010959116068611682
0.002801866556459195,0.011024316029648049
0.002834343306151309,0.011097231286396284
0.0028671964974937695,0.011171693632824881
0.0029004304938639917,0.011247019080667381
0.002934049709215787,0.011323171486080348
0.0029680586086656023,0.011400043980092655
0.003002461709085549,0.011477807511809981
0.0030372635797033115,0.011556472409350368
0.0030724688427090033,0.011633028338246119
0.003108082173869064,0.011709064470976199
0.0031441083031472647,0.011785730023733903
0.00318055201533292,0.0118676769317838
0.0032174181506763717,0.011953437236430334
0.003254711605531848,0.012040191598392376
0.003292437333007769,0.012127951539899826
0.0033306003436245884,0.01221389444063386
0.003369205705980267,0.0122960441749826
0.003408258547423452,0.012379146116121337
0.0034477640547344642,0.012463211301185828
0.0034877274748141775,0.012549665608849963
0.003528154115380883,0.012638116504820862
0.0035690493456752297,0.012727592645053253
0.0036104185971733375,0.012818105913268438
0.0036522673643081755,0.01289531139864945
0.0036946012051993025,0.012971326909907998
0.003737425742391064,0.013064919557173326
0.0037807466635993493,0.013153863061463386
0.0038245697224669993,0.01325027545289317
0.0038689007393279753,0.013347805371171783
0.003913745601980384,0.013448449133655366
0.0039591102664684585,0.013553821517191885
0.004005000757873611,0.013663539532728591
0.004051423171114647,0.01377530424114411
0.0040983836717572615,0.013887610438988254
0.004145888496832911,0.013996634622393
0.004193943955667186,0.01410044659164072
0.004242556430717777,0.014205461857074173
0.004291732378422158,0.014311694366234473
0.004341478330055092,0.0144234184106052
0.004391800892596086,0.014536649601069878
0.004442706749606883,0.014651193266970472
0.004494202662119142,0.014773918278483688
0.0045462954695324,0.014898966202239777
0.004598992090522438,0.015025463570513473
0.004652299523960189,0.015153427183978852
0.004706224849841282,0.015279930428446937
0.004760775230226368,0.015404670299566593
0.00481595791019235,0.015529837268567595
0.004871780218794631,0.01565693528587408
0.004928249570040513,0.015785576792858625
0.004985373463873894,0.015916322798608922
0.005043159487171359,0.019274168789387158
0.005101615314749833,0.01947240960327551
0.005160748710385908,0.019672948248684978
0.005220567527846975,0.019859013691129513
0.005281079711934331,0.02003789777337427
0.005342293299538352,0.020214482155894546
0.005404216420705915,0.020393113347809588
0.00546685729972018,0.020580883889120296
0.0055302242561929005,0.020780248825278586
0.005594325706169377,0.020964636909489628
0.005659170163246243,0.021142952892696274
0.005724766239702178,0.02132333575647556
0.005791122647641758,0.021505809458272178
0.005858248200152536,0.02169039823322421
0.005926151812475552,0.021877126597381974
0.005994842503189409,0.022066019350964063
0.006064329395408062,0.022259706436695576
0.006134621717992506,0.022456933692703577
0.0062057288067765,0.022656447031969562
0.0062776601058065,0.02287716185758001
0.006350425168595962,0.023102459585889225
0.00642403365939419,0.02332016705681064
0.006498495354469888,0.023527929392431104
0.006573820143409586,0.02373809992459963
0.006650018030431118,0.023951936674792985
0.006727099135712337,0.030465967649484987
0.006805073696735206,0.03073162319404865
0.0068839520696454964,0.031000357981842235
0.006963744730628222,0.031272171756939346
0.007044462277299037,0.031547016912394754
0.007126115430111745,0.03183103393372095
0.007208715033782135,0.032108335032057
0.007292272058728313,0.03238477016181663
0.007376797602527731,0.03267035909685788
0.007462302891391108,0.03292169880425189
0.007548799281653432,0.0331820882329555
0.007636298261282241,0.03344734153164173
0.0077248114514034,0.0337223098216359
0.007814350607844541,0.033995504728051455
0.00790492762269642,0.03426888023477758
0.007996554525892346,0.03454542446768142
0.008089243486805939,0.03482176233686376
0.008183006815867389,0.03508062143704144
0.008277856966198472,0.03534400610580633
0.00837380653526649,0.03565005217616201
0.008470868266557402,0.03593166141289793
0.008569055051268348,0.03620756505196292
0.008668379930019773,0.03648926610811566
0.008768856094587427,0.03677423239282385
0.008870496889654403,0.03706936480067096
0.00897331581458352,0.03737540723878978
0.009077326525210223,0.0376802254284929
0.009182542835656282,0.038014581691266036
0.009288978720164497,0.03831110459524634
0.009396648314954691,0.03860875760923083
0.009505565920101192,0.03892683544177962
0.009615746001432095,0.039219134999269566
0.009727203192450537,0.03951795420331968
0.009839952296278227,0.039830147164536076
0.009954008287621519,0.04014858353042394
0.010069386314760271,0.04048526801580954
0.010186101701559752,0.04082735516865839
0.010304169949505875,0.04115597177867018
0.01042360673976401,0.04148464009332501
0.010544427935261684,0.04182310432905251
0.010666649582795389,0.042149339349142154
0.010790287915161836,0.04249644867129558
0.01091535935331391,0.04283938997449194
0.011041880508541602,0.0431872534242239
0.011169868184678225,0.04354171788286313
0.011299339380332217,0.043900561378850234
0.011430311291144786,0.044247772654422896
0.011562801312073753,0.04461263474934845
0.011696827039703846,0.04496350451774912
0.01183240627458378,0.04531052917023733
0.011969557023590427,0.04565288578537099
0.012108297502320394,0.045999838893265296
0.012248646137509308,0.04635596366100124
0.012390621569479156,0.04671621631088567
0.012534242654613994,0.04706216728022383
0.01267952846786434,0.04741008614526301
0.012826498305280598,0.047760005739067475
0.012975171686575868,0.04810889747566845
0.013125568357718427,0.04845401434929284
0.013277708293554291,0.048817940343007925
0.013431611700460153,0.04918186189498044
0.013587299019027091,0.04951496647905343
0.013744790926775366,0.0498478579865681
0.013904108340900697,0.05019613175446832
0.014065272421052363,0.05054303628041462
0.014228304572143519,0.05089648439305877
0.014393226447194065,0.051243415631586596
0.014560059950206485,0.051584432150349004
0.014728827239075018,0.05194086622728924
0.014899550728528537,0.05229581585410216
0.015072253093107555,0.052659648803202355
0.01524695727017573,0.05303965340941923
0.015423686462966274,0.05339223485500337
0.01560246414366368,0.05376631015512584
0.015783314056521166,0.05413314079887066
0.01596626022101425,0.05449052670119207
0.01615132693503091,0.054882084809409794
0.01633853877809862,0.055246565429163216
0.016527920614648955,0.05559970355333066
0.0167194975973199,0.05595591095843431
0.016913295170296487,0.05633620136108969
0.01710933907269015,0.05673299830123056
0.01730765534195726,0.05710940552339309
0.01750827031735725,0.05752576917859412
0.017711210643450888,0.0579534070217252
0.017916503273639015,0.058352646713444235
0.018124175473742375,0.058780216400204054
0.018334254825622908,0.05917149451058416
0.018546769230846995,0.059546442287880565
0.018761746914391215,0.059900799806125116
0.018979216428391014,0.060262041295537305
0.019199206655932846,0.060618944400871434
0.019421746814890263,0.06099787103550196
0.019646866461804465,0.06136564967166323
0.01987459549580984,0.061730377576469084
0.02010496416260499,0.062113612934945606
0.02033800305846982,0.06252498562059723
0.020573743134329137,0.0629393025310486
0.02081221569986339,0.06333510793833537
0.021053452427667062,0.0637285269939948
0.02129748535745521,0.06414382734771443
0.021544346900318843,0.06456654552064692
0.02179406984302956,0.06499314892267434
0.0220466873523941,0.06543179601314601
0.022302232979659387,0.0658742822455048
0.022560740664968614,0.06633581475113212
0.022822244741868985,0.06677754244747984
0.023086779941871697,0.06725098626689621
0.023354381399064792,0.06774956275974445
0.023625084654779475,0.06823639394977071
0.023898925662310503,0.06871530517436737
0.024175940791691306,0.06920405600706415
0.024456166834524465,0.06972550942743423
0.024739641008868142,0.07023756497596531
0.025026400964179192,0.07074755566116428
0.025316484786313556,0.07124945391890165
0.025609931002584595,0.07173212921206815
0.025906778586880088,0.07224433828381346
0.026207066964838526,0.07279775070355912
0.02651083601908539,0.07332179933852408
0.026818126094530156,0.07383438326387991
0.02712897800372467,0.0743496623755929
0.027443433032283655,0.07487740737283771
0.02776153294436801,0.07542255201089244
0.028083319988231725,0.07595214470344111
0.028408836901833042,0.07647673954995668
0.028738126918510663,0.07701417990318178
0.029071233772725785,0.07756476421252764
0.029408201705870638,0.07812018090795578
0.029749075472144403,0.07870977089312207
0.030093900344497212,0.07929736383390226
0.03044272212064303,0.07993170725323047
0.030795587129142266,0.08051950103432168
0.03115254223555488,0.08113342525187692
0.03151363484866479,0.08175291183334914
0.031878912926776456,0.08240839483345697
0.03224842498408442,0.08309001445570209
0.0326222200971167,0.08375369696678056
0.03300034791125285,0.08441875764022537
0.03338285864731761,0.08506925201592516
0.033769803108250916,0.08571826722519463
0.03416123268585528,0.08638991206291764
0.034557199367621395,0.08708581138082766
0.03495775574363275,0.08777526811628919
0.035362955013550426,0.08841974058376618
0.03577285099367873,0.08906934238864687
0.0361874981241128,0.08976408635410774
0.03660695147596903,0.09046911214664488
0.03703126675869927,0.09117846989306719
0.03746050032748993,0.09191071789961314
0.037894709190746674,0.0926194125114291
0.03833395101766601,0.09332605360414586
0.03877828414589457,0.0940883513156016
0.03922776758927719,0.09486914662820224
0.03968246104569482,0.09566055291965982
0.040142424904993215,0.09644728664223753
0.040607720257003654,0.09724054357361873
0.041078408899656464,0.09802789762676829
0.04155455334718875,0.09877677340098916
0.04203621683844714,0.09953452818036136
0.04252346334528682,0.10033601888171817
0.04301635758106795,0.10116524825572029
0.0435149650092505,0.1020581363847256
0.044019351852088745,0.10295403596046408
0.044529585099426554,0.10387265900318236
0.04504573251759458,0.10475659880719279
0.04556786265841064,0.10571067079899259
0.046096044868284336,0.10661559456155771
0.04663034929742731,0.10754951876856575
0.04717084690917017,0.10847738793854948
0.047717609489387455,0.1094570023775356
0.04827070965603183,0.11044425175662856
0.0488302208687788,0.11132925309548088
0.0493962174387832,0.11227446250148106
0.04996877453854884,0.11320178705938003
0.0505479682119124,0.11417086716172745
0.05113387538414326,0.11512229740783317
0.05172657387216019,0.1160833654647702
0.05232614239486662,0.11707880489065274
0.052932660583605615,0.11803973661222678
0.05354620899273607,0.11903441752114227
0.05416686911033152,0.12007519695212103
0.05479472336900287,0.12109520967014722
0.05542985515684669,0.12217700267275591
0.05607234882852033,0.12326771984417122
0.05672228971644543,0.12437098476519401
0.05737976414214134,0.12549907548904785
0.05804485942768978,0.12666905708557424
0.05871766390733255,0.12790650757929536
0.05939826693920356,0.12907555539285379
0.060086758917196864,0.13017828508190304
0.0607832312829723,0.1313003918892295
0.06148777653810023,0.13247873668930915
0.062200488256347115,0.1336941911704602
0.06292146109610344,0.134874586878229
0.06365079081295572,0.1361761666477069
0.06438857427240419,0.1375343844187093
0.06513490946272803,0.13879973589417113
0.0658898955079995,0.14010221168842396
0.06665363268124913,0.14142438026967108
0.06742622241778341,0.1427944852258315
0.06820776732865685,0.14419663136432606
0.06899837121430018,0.14555265750049595
0.0697981390783066,0.14690219678178854
0.07060717714137772,0.14836536130352848
0.07142559285543126,0.14984540538042385
0.07225349491787214,0.151232554913789
0.07309099328602911,0.15254365673166234
0.07393819919175866,0.15396795463469817
0.07479522515621821,0.1553930571305801
0.07566218500481055,0.15682865767477402
0.07653919388230147,0.1583334420766762
0.0774263682681127,0.1598186667465764
0.07832382599179197,0.16123896106253305
0.07923168624866253,0.16269933085962535
0.08015006961565405,0.16419340230870685
0.08107909806731686,0.1656385204906893
0.08201889499202203,0.1670274501181292
0.08296958520834907,0.16844505697604628
0.08393129498166364,0.16985996739707082
0.08490415204088747,0.1712233610781253
0.0858882855954625,0.17265069276854164
0.08688382635251184,0.17412755397236337
0.08789090653419954,0.17565130383879263
0.08890965989529158,0.17705396345248078
0.08994022174092044,0.1785023862371507
0.09098272894455559,0.17992079697922553
0.09203731996618221,0.1813914167761396
0.09310413487069075,0.18287422919868612
0.09418331534647952,0.18439026219958962
0.0952750047242729,0.18590511566577766
0.09637934799615785,0.18742797733367245
0.09749649183484087,0.18899119341316806
0.0986265846131282,0.1905247086636653
0.09976977642363201,0.1920340867538471
0.10092621909870483,0.19364240506366998
0.10209606623060476,0.19520919339038031
0.10327947319189525,0.19668874136371423
0.10447659715608053,0.19831299008514072
0.10568759711848051,0.19984449694679546
0.10691263391734772,0.20135415300093013
0.10815187025522892,0.20298543595952157
0.10940547072057435,0.20457339924123796
0.11067360180959745,0.20618388893735268
0.11195643194838795,0.2078806375882757
0.11325413151528127,0.20949858289990866
0.11456687286348727,0.2111332627097128
0.11589483034398118,0.21279834783506196
0.11723818032865997,0.2145365761983138
0.11859710123376706,0.21616427990946924
0.11997177354358855,0.21784146103458282
0.12136237983442417,0.2196463956221752
0.12276910479883604,0.22132111811205454
0.12419213527017846,0.22310592964295325
0.12563166024741215,0.22490209314928036
0.12708787092020596,0.22668990500213476
0.12856096069432965,0.22850108658525756
0.130051125217341,0.2302694956985384
0.13155856240457053,0.23198182560856692
0.1330834724654076,0.23375583473712885
0.1346260579298911,0.23552506080448676
0.13618652367560827,0.23734272524437877
0.1377650769549055,0.23921947791534626
0.13936192742241435,0.24119418402856568
0.14097728716289676,0.24314312854615755
0.142611370719413,0.2451405819830525
0.14426439512181588,0.24699642974128597
0.14593657991557576,0.24905240445642557
0.1476281471909391,0.25103777389481524
0.14933932161242533,0.25295538808968376
0.15107033044866555,0.25493700078429055
0.15282140360258709,0.25695586207347276
0.15459277364194784,0.25897849341126256
0.15638467583022478,0.2610336123857791
0.15819734815786016,0.263054816945316
0.16003103137387018,0.2650321081694306
0.16188596901781993,0.26719524192931327
0.1637624074521689,0.26927604894258134
0.16566059589499152,0.27148888212362954
0.16758078645307686,0.2736330915365857
0.16952323415541215,0.2758129645723529
0.1714881969870541,0.2779833277448769
0.17347593592339325,0.2802405115642346
0.1754867149648152,0.2825149675983026
0.1775208011717636,0.2847448673290642
0.1795784647002097,0.2869640113170937
0.18165997883753285,0.2892851189509334
0.18376562003881725,0.291548365529481
0.18589566796356882,0.2938912338754477
0.18805040551285834,0.29625816466164584
0.1902301188668946,0.2987309595041221
0.19243509752303323,0.30105321798993845
0.19466563433422632,0.303457809612248
0.19692202554791735,0.30595051761190273
0.19920457084538712,0.3084547908705277
0.20151357338155584,0.31104221860800635
0.20384933982524642,0.3136367837579289
0.20621218039991446,0.31625486281913745
0.2086024089248505,0.31880859846751247
0.21102034285685967,0.3214274841979329
0.21346630333242453,0.32402483311530983
0.21594061521035676,0.32659150679359694
0.21844360711494284,0.3293160591789855
0.22097561147959033,0.33197072766740693
0.22353696459097966,0.3347383471301589
0.22612800663372795,0.33740129241198796
0.2287490817355704,0.34017554699272023
0.2314005380130654,0.3429556401264784
0.23408272761782944,0.34578471061196986
0.23679600678330787,0.3486963702732217
0.23954073587208793,0.35169834531986505
0.24231727942376008,0.35465992120747397
0.24512600620333397,0.3577641142298206
0.24796728925021602,0.3606862501848274
0.2508415059277541,0.36373183626057065
0.2537490379733572,0.3667416083534205
0.2566902715491952,0.3698299703471498
0.25966559729348726,0.37305014865480013
0.26267541037238384,0.3761847503095076
0.26572011053245065,0.3793745271017372
0.26880010215376077,0.38257414919963273
0.2719157943036019,0.38572161159650725
0.2750676007908067,0.3889122087028434
0.2782559402207126,0.392320057599035
0.28148123605075814,0.39567929751364733
0.28474391664672477,0.39903466333660204
0.28804441533962977,0.4024085017663609
0.2913831704832789,0.40583388872207465
0.2947606255124859,0.40932158840988764
0.29817722900196736,0.4127788819526136
0.30163343472591975,0.4163554535510926
0.30512970171828707,0.4199667532310512
0.30866649433372745,0.4236409395450032
0.3122442823092858,0.4273263407527425
0.3158635408267819,0.4310384896512927
0.31952475057592133,0.43482329746705484
0.32322839781813806,0.43857293242871737
0.3269749744511768,0.4423652144823672
0.33076497807442423,0.4461431452440376
0.3345989120549975,0.4501046734826922
0.3384772855945983,0.45410016285377414
0.34240061379714254,0.4581044682148089
0.34636941773717345,0.4621808531381695
0.3503842245290676,0.46630584630586275
0.3544455673970435,0.47035494167165337
0.3585539857459817,0.4745462177713476
0.36271002523306484,0.4787163607712011
0.3669142378402494,0.48293676933082724
0.3711671819475767,0.4871718434416284
0.37546942240733366,0.4914348711659254
0.37982153061907364,0.4958179251943391
0.3842240846055061,0.5001151295729835
0.38867766908926676,0.5046225456199392
0.393182875570577,0.509000842186646
0.39774030240580366,0.5134639801502916
0.40235055488692933,0.5180518024254035
0.4070142453219439,0.5226673011922162
0.4117319931161679,0.5274415014105293
0.4165044248545185,0.5321512583835905
0.42133217438472886,0.5370448814531062
0.4262158829015325,0.5418569763270322
0.43115619903182284,0.5468265949970033
0.43615377892080054,0.551682241472578
0.441209286319119,0.556630488084744
0.4463233926710397,0.5616454412418437
0.4514967772036102,0.5667395368068376
0.4567301270168747,0.5720413269555339
0.4620241371751313,0.5770753927222955
0.46737951079924633,0.582345830934265
0.47279695916003905,0.5877160795924863
0.4782772017727485,0.5930226375728258
0.4838209664925957,0.5983645813123359
0.48942898961145315,0.6038651163478531
0.49510201595563513,0.6092706526511524
0.5008407989848213,0.6147703789865815
0.5066461008921268,0.6204178588744236
0.5125186927053332,0.6261208309994546
0.5184593543892912,0.6318028626271814
0.5244688749495119,0.6375142291040278
0.5305480525369574,0.6433479645544052
0.5366976945540476,0.6492932780627065
0.5429186177618943,0.6553334941117107
0.5492116483887789,0.6614062723789679
0.5555776222398878,0.6675177385647594
0.5620173848083188,0.67385622908422
0.5685317913873753,0.6803228653933773
0.5751217071841613,0.6865497931269446
0.5817880074344935,0.6928727244567896
0.5885315775191451,0.6992537758156953
0.595353313081437,0.7057288709674143
0.6022541201461928,0.7123548887397787
0.6092349152400711,0.7189636850854828
0.6162966255132942,0.7256025780670827
0.6234401888627864,0.732279140228649
0.6306665540567405,0.739098318357995
0.6379766808606282,0.7461185789438174
0.6453715401646701,0.7528569937042284
0.6528521141127848,0.7596604697077874
0.6604193962330305,0.7666224803192818
0.6680743915695615,0.7736837911502296
0.675818116816111,0.780676101931356
0.6836516004510238,0.7876316938746941
0.6915758828738525,0.7947674778634617
0.6995920165435374,0.8019451349667304
0.707701066118189,0.8091528977531782
0.7159041085964888,0.8163540417107079
0.7242022334607315,0.8237109721467194
0.732596542821523,0.8310064113662861
0.741088151564157,0.8383208094458734
0.7496781874966877,0.8457547039256387
0.7583677914997191,0.8530567413985646
0.7671581176779302,0.8604221705178856
0.7760503335133571,0.8680427672597032
0.7850456200204509,0.8755842671679284
0.794145171902934,0.8830968188786654
0.8033501977124734,0.8905520264254815
0.8126619200091946,0.8980697301031653
0.822081575524054,0.9056179206761238
0.8316104153230961,0.91297807968072
0.8412497049736118,0.9202248308527233
0.8510007247122247,0.9276108252693481
0.8608647696149244,0.9345951566814451
0.8708431497690724,0.9414796109022964
0.880937190447399,0.9481201745810119
0.8911482322840202,0.9546599313343126
0.9014776314524917,0.9609344795414231
0.9119267598459299,0.9669741638065922
0.9224970052592174,0.9728819479196067
0.9331897715733238,0.9784593848934946
0.9440064789417604,0.9836952071468928
0.9549485639791966,0.9881169907737967
0.9660174799522646,0.9920973036493127
0.9772146969725725,0.9953874568901329
0.9885417021919574,0.997824497088723
1.0,1.0


==> data/ELD/RMIA/NHiTS-offline/total/roc_MSELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.0
7.514081061116962e-05,0.0
7.601177617955322e-05,0.0
7.689283720758305e-05,0.0
7.778411071286482e-05,0.0
7.868571506936843e-05,0.0
7.959777002314978e-05,0.0
8.05203967082547e-05,0.0
8.145371766280736e-05,0.0
8.239785684528512e-05,0.0
8.335293965098187e-05,0.0
8.43190929286625e-05,0.0
8.529644499741017e-05,0.0
8.628512566366886e-05,0.0
8.728526623848371e-05,0.0
8.829699955494083e-05,0.0
8.932045998580959e-05,0.0
9.03557834613892e-05,0.0
9.140310748756223e-05,0.0
9.246257116405733e-05,0.0
9.353431520292377e-05,0.0
9.461848194721992e-05,0.0
9.571521538991856e-05,0.0
9.682466119303115e-05,0.0
9.794696670695385e-05,0.0
9.908228099003788e-05,0.0
0.00010023075482838654,0.0
0.00010139254075588153,0.0
0.00010256779307444219,0.0
0.00010375666787451859,0.0
0.00010495932305582277,0.0
0.00010617591834830001,0.0
0.00010740661533334334,0.0
0.00010865157746525384,0.0
0.00010991097009294972,0.0
0.0001111849604819271,0.0
0.00011247371783647519,0.0
0.00011377741332214914,0.0
0.00011509622008850323,0.0
0.00011643031329208767,0.0
0.00011777987011971193,0.0
0.0001191450698119776,0.0
0.00012052609368708426,0.0
0.00012192312516491107,0.0
0.0001233363497913776,0.0
0.00012476595526308696,0.0
0.00012621213145225474,0.0
0.00012767507043192657,0.0
0.0001291549665014884,0.0
0.00013065201621247213,0.0
0.00013216641839466052,0.0
0.00013369837418249466,0.0
0.00013524808704178755,0.0
0.0001368157627967472,0.0
0.00013840160965731315,0.0
0.00014000583824680976,0.0
0.00014162866162991988,0.0
0.0001432702953409831,0.0
0.00014493095741262166,0.0
0.00014661086840469845,0.0
0.00014831025143361044,0.0
0.00015002933220192182,0.0
0.00015176833902834055,0.0
0.00015352750287804228,0.0
0.000155307057393346,0.0
0.00015710723892474503,0.0
0.00015892828656229778,0.0
0.00016077044216738237,0.0
0.00016263395040481922,0.0
0.00016451905877536624,0.0
0.00016642601764859036,0.0
0.00016835508029612023,0.0
0.00017030650292528443,0.0
0.0001722805447131394,0.0
0.00017427746784089192,0.0
0.00017629753752872057,0.0
0.0001783410220710008,0.0
0.00018040819287193827,0.0
0.00018249932448161524,0.0
0.00018461469463245476,0.0
0.0001867545842761076,0.0
0.00018891927762076664,0.0
0.00019110906216891378,0.0
0.0001933242287555045,0.0
0.00019556507158659492,0.0
0.00019783188827841644,0.0
0.0002001249798969037,0.0
0.00020244465099768038,0.0
0.00020479120966650856,0.0
0.0002071649675602069,0.0
0.0002095662399480433,0.0
0.0002119953457536071,0.0
0.00021445260759716674,0.0
0.00021693835183851843,0.0
0.00021945290862033137,0.0
0.0002219966119119955,0.0
0.0002245697995539774,0.0
0.0002271728133026905,0.0
0.0002298059988758851,0.00028585185845779297
0.0002324697059985648,0.00028770854144231423
0.00023516428844943486,0.00028958674544767314
0.00023789010410788932,0.00029148671992643746
0.00024064751500154242,0.0002934087172226075
0.00024343688735431105,0.0002953529926051314
0.00024625859163505465,0.0002973198043018081
0.00024911300260677886,0.0002993094135335842
0.0002520004993764092,0.00030132208454924735
0.0002549214654451423,0.0003033580846605227
0.0002578762887593801,0.00030541768427757557
0.0002608653617622548,0.00030750115694492587
0.00026388908144575103,0.00030960877937777863
0.0002669478494034321,0.0003117408314987762
0.00027004207188377727,0.0003138975964751752
0.0002731721598441376,0.00031607936075645605
0.000276338529005317,0.0003182864141123672
0.00027954159990678566,0.00032051904967141077
0.0002827817979625341,0.000322777563959774
0.0002860595535175742,0.00032506225694071283
0.000289375301905095,0.00032737343205439074
0.0002927294835042816,0.0003297113962581802
0.00029612254379880347,0.00033207646006743103
0.00029955493343598134,0.00033446893759671146
0.0003030271082866396,0.00033688914660152676
0.0003065395295056527,0.000339337408520522
0.00031009266359319264,0.0003418140485181736
0.00031368698245668765,0.0003443193955279761
0.00031732296347349763,0.0003468537822961288
0.00032100108955431715,0.00034941754542572973
0.00032472184920731285,0.00035201102542148117
0.00032848573660300434,0.0003546345667349136
0.0003322932516398972,0.000357288517810134
0.0003361449000108765,0.00035997323113010375
0.0003400411932703706,0.00036268906326345407
0.00034398264890229247,0.00036543637491184323
0.00034796979038876914,0.00036821553095786255
0.0003520031472796679,0.00037102690051349894
0.0003560832552629278,0.0003738708569691573
0.000360210656235707,0.00037674777804325296
0.00036438589837635443,0.00037965804583237745
0.0003686095362172158,0.0003826020468620472
0.00037288213071828336,0.00038558017213803885
0.00037720424934169976,0.00038859281719832116
0.00038157646612712486,0.00039164038216558776
0.00038599936176797673,0.00039472327180039933
0.00039047352368855597,0.00039784189555494163
0.0003949995461220643,0.0004009966676274069
0.000399578030189527,0.00040418800701700464
0.00040420958397963103,0.00040741633757961185
0.0004088948226294864,0.00041068208808406554
0.00041363436840632776,0.00041398569226911135
0.00041842885079015847,0.00041732758890100917
0.0004232789065573553,0.0004207082218318078
0.00042818517986524155,0.0004241280400582948
0.0004331483223376403,0.00042758749778163015
0.00043816899315141946,0.00043108705446767026
0.00044324785912404005,0.000434627174907992
0.00044838559480211905,0.00043820832928162333
0.0004535828825510191,0.0004418309932174903
0.00045884041264547613,0.00044549564785758704
0.0004641588833612782,0.00044920277992087875
0.0004695390010680063,0.00045295288176794475
0.0004749814803228505,0.00045674645146637075
0.0004804870439655134,0.0004605839928569002
0.0004860564232142139,0.0004644660156203508
0.0004916903577628031,0.00046839303534530806
0.0004973895958790067,0.00047236557359660243
0.0005031548945038057,0.0004763841579845811
0.0005089870193519685,0.00048044932223518177
0.0005148867450137498,0.0004845616062608193
0.0005208548550577665,0.0004887215562320944
0.0005268921421350677,0.0004929297246503321
0.0005329994080844093,0.0004971866704209622
0.0005391774640387505,0.0005014929589277505
0.0005454271305329836,0.0005058491621078893
0.0005517492376129129,0.0005102558585279588
0.0005581446249454966,0.0005147136334607696
0.0005646141419303673,0.0005192230789630954
0.0005711586478126435,0.000523930493921563
0.0005777790117970507,0.0005288355817827374
0.0005844761131633638,0.0005337975250677785
0.0005912508413831881,0.0005388169827942847
0.0005981040962380944,0.0005438946216186017
0.0006050367879391225,0.0005490311159243634
0.0006120498372476703,0.0005542271479120601
0.0006191441755977848,0.0005594834076896449
0.0006263207452198692,0.0005648005933641893
0.0006335804992658254,0.0005701794111346024
0.0006409244019356456,0.0005756205753854238
0.0006483534286054727,0.0005811248087817047
0.0006558685659571436,0.0005866928423649881
0.0006634708121092351,0.0005923254156504014
0.0006711611767496287,0.0005980232767248747
0.0006789406812696112,0.0006037871823464982
0.0006868103588995307,0.0006096178980450294
0.000694771254846024,0.0006155161982235676
0.0007028244264308353,0.0006214828662614052
0.0007109709432312439,0.0006275186946180715
0.0007192118872221193,0.0006369913589477691
0.0007275483529196233,0.0006431841620373435
0.0007359814475265771,0.0006494487466025092
0.0007445122910795143,0.0006557859446704054
0.0007531420165974376,0.0006621965979122912
0.0007618717702322999,0.0006686815577553318
0.0007707027114212304,0.0006752416854956801
0.0007796360130405236,0.0006818778524128695
0.0007886728615614156,0.000688590939885532
0.0007978144572076629,0.0006953818395084586
0.0008070620141149507,0.0007022514532110152
0.0008164167604921472,0.0007092006933769326
0.0008258799387844272,0.0007162304829654836
0.0008354528058382871,0.0007233417556340653
0.0008451366330684721,0.0007305354558622026
0.0008549327066268384,0.000737812539076989
0.0008648423275731727,0.0007451739717799801
0.0008748668120479914,0.0007526207316755597
0.0008850074914473438,0.000760153807800793
0.00089526571259964,0.0007677742006567845
0.0009056428379445294,0.0007754829223415594
0.0009161402457138521,0.0007832809966844849
0.0009267593301146883,0.0007911694593822488
0.0009375015015145289,0.0007991493581364162
0.0009483681866285928,0.000807221752792578
0.0009593608287093146,0.0008153877154811141
0.0009704808877380307,0.000823648330759589
0.0009817298406188842,0.0008320046957567944
0.00099310918137498,0.0008404579203184655
0.0010046204213468132,0.0008490091271546845
0.001016265089392995,0.000857659451988991
0.0010280447320933097,0.0008664100437092249
0.0010399609139541202,0.0008752620645201126
0.0010520152176161591,0.0008842166900976273
0.0010642092440647246,0.0008932751097451331
0.001076544612842316,0.0009024385265513437
0.0010890229622637305,0.0009117081575501088
0.001101645949633657,0.0009210852338820541
0.001114415251466788,0.0009305710009580943
0.0011273325637104871,0.0009401667186248423
0.0011403996019700331,0.0009498736613319337
0.0011536181017364785,0.0009596931183012931
0.0011669898186171474,0.0009696263936983614
0.0011805165285688054,0.0009796748068053073
0.0011942000281335325,0.0009898396921962475
0.0012080421346773289,0.001000122399914496
0.0012220446866314887,0.0010091468160625331
0.0012362095437367692,0.0010181018867409563
0.0012505385872903913,0.0010271607566485852
0.0012650337203959038,0.0010363246289339346
0.0012796968682159415,0.0010455947206913481
0.001294529978227916,0.0010549722631226473
0.0013095350204826678,0.0010644585017006514
0.0013247139878661174,0.001074054696334595
0.0013400688963639508,0.0010837621215374624
0.001355601785329369,0.0010935820665952608
0.0013713147177539455,0.0011035158357382557
0.001387209780541621,0.0011135647483141932
0.001403289084785873,0.0011237301389635252
0.0014195547660501016,0.001134013357796673
0.0014360089846512606,0.0011444157705733382
0.0014526539259467812,0.001154938758883896
0.0014694918006248172,0.0011655837203328916
0.0014865248449978572,0.001176352068724661
0.0015037553212997384,0.0011872452342511046
0.001521185517986105,0.001198264663681638
0.0015388177500383464,0.0012094118205553432
0.001556654359271062,0.0012206881853753483
0.0015746977146430866,0.0012320952558054585
0.001592950212572123,0.0012436345468690697
0.0016114142772530198,0.0012557458628837438
0.0016300923609797412,0.004672234990179919
0.0016489869444710648,0.0047076526242083834
0.001668100537200059,0.004733418050597428
0.0016874356777273757,0.004759482126935244
0.001706994934038408,0.0047858483149069014
0.001726780903884356,0.004812520116322253
0.0017467962151272458,0.004839501073581021
0.0017670435260889468,0.004866794770143282
0.0017875255259042354,0.0048944048310054
0.0018082449348779518,0.004922334923181477
0.0018292045048462937,0.004950588756190389
0.0018504070195423021,0.004979170082548461
0.0018718552949655793,0.005009212672308452
0.0018935521797562953,0.005039890706622294
0.0019155005555735278,0.005070924333474673
0.0019377033374779887,0.005102317674578612
0.0019601634743191855,0.005134074899422366
0.001982883949127071,0.005166200225823202
0.002005867779508234,0.005195917453535098
0.002029118018046678,0.005223965360343379
0.002052637752709252,0.005250883908018718
0.0020764301072557748,0.0052769490675738705
0.0021004982416539153,0.005303316351318557
0.0021248453524988827,0.0053299892612081665
0.0021494746734379805,0.005357788960883229
0.00217438947560008,0.0053885950821634734
0.0021995930680300748,0.005419758280652659
0.0022250887981283695,0.0054512826952727855
0.002250880052095462,0.005483172512920565
0.00227697025538168,0.005515431969023496
0.0023033628731421313,0.005548065348102397
0.002330061410696925,0.005581076984340445
0.002357069413996728,0.00561447126215882
0.0023843904700937206,0.005648252616799021
0.002412028207618007,0.0056824255349119295
0.00243998629725955,0.005716994555153701
0.0024682684522556926,0.005751964268788562
0.0024968784288843266,0.0057873393202986
0.0025258200269627847,0.005823124408000616
0.002555097090352507,0.005859324284670123
0.0025847135074695635,0.005895943758172597
0.002614673211801092,0.005932987692102015
0.00264498018242772,0.0059704610064268224
0.002675638444552045,0.006006553271211015
0.0027066520700332413,0.006039858470796462
0.0027380251779278576,0.006073549714687939
0.0027697619350368907,0.006107631477568323
0.002801866556459195,0.00614210828598704
0.002834343306151309,0.006177586921370018
0.0028671964974937695,0.0062139271619690035
0.0029004304938639917,0.006250705998865619
0.002934049709215787,0.00628803533730665
0.0029680586086656023,0.006325797364298791
0.003002461709085549,0.0063639970951835986
0.0030372635797033115,0.006402639603436013
0.0030724688427090033,0.00644173002133819
0.003108082173869064,0.006481273540661148
0.0031441083031472647,0.006521275413354302
0.00318055201533292,0.006561331072395355
0.0032174181506763717,0.0065994476380603975
0.003254711605531848,0.006638006017115649
0.003292437333007769,0.006677011330669702
0.0033306003436245884,0.006716468759190483
0.003369205705980267,0.00675724992066667
0.003408258547423452,0.00680021300740055
0.0034477640547344642,0.006841081365015242
0.0034877274748141775,0.006883293738694583
0.003528154115380883,0.006925995400734476
0.0035690493456752297,0.006967755880498655
0.0036104185971733375,0.007003961036005241
0.0036522673643081755,0.007039688987469
0.0036946012051993025,0.007075831065627707
0.003737425742391064,0.007112392070670352
0.0037807466635993493,0.007149376858425463
0.0038245697224669993,0.007186790341006018
0.0038689007393279753,0.007224637487461848
0.003913745601980384,0.0072629233244395994
0.0039591102664684585,0.0073016529368503435
0.004005000757873611,0.007341901403227888
0.004051423171114647,0.00738525917364645
0.0040983836717572615,0.014280372494258887
0.004145888496832911,0.014361160437846443
0.004193943955667186,0.01444370302183334
0.004242556430717777,0.014530072195825475
0.004291732378422158,0.01461744248460603
0.004341478330055092,0.014705825492208868
0.004391800892596086,0.014795232957171518
0.004442706749606883,0.0148890438543196
0.004494202662119142,0.01498766533609304
0.0045462954695324,0.015087429950529396
0.004598992090522438,0.015191322872638824
0.004652299523960189,0.015298801055109317
0.004706224849841282,0.015407121570879145
0.004760775230226368,0.015515298534285574
0.00481595791019235,0.015619776391924023
0.004871780218794631,0.01572007240359728
0.004928249570040513,0.01582085207220365
0.004985373463873894,0.01592279988925872
0.005043159487171359,0.01602592939490225
0.005101615314749833,0.016130254286219278
0.005160748710385908,0.016235788419059306
0.005220567527846975,0.016342545809876523
0.005281079711934331,0.016450540637591427
0.005342293299538352,0.016559787245473967
0.005404216420705915,0.016668094054835193
0.00546685729972018,0.016777653026612806
0.0055302242561929005,0.016888481908727417
0.005594325706169377,0.01700059542085226
0.005659170163246243,0.017114008453277953
0.005724766239702178,0.017228736068890135
0.005791122647641758,0.017344793505170052
0.005858248200152536,0.0212804789697253
0.005926151812475552,0.021433718447884477
0.005994842503189409,0.02158761629008698
0.006064329395408062,0.021739818503790642
0.006134621717992506,0.021893784910434054
0.0062057288067765,0.022049535958975568
0.0062776601058065,0.02218930952360334
0.006350425168595962,0.02233349906570483
0.00642403365939419,0.022474568199105614
0.006498495354469888,0.022614488481337593
0.006573820143409586,0.02275912456608455
0.006650018030431118,0.0228986017425419
0.006727099135712337,0.023039786800410973
0.006805073696735206,0.023184365364573127
0.0068839520696454964,0.023332188730117446
0.006963744730628222,0.02348172553288109
0.007044462277299037,0.02363299563350716
0.007126115430111745,0.025636351403093883
0.007208715033782135,0.025800865351910653
0.007292272058728313,0.02596728620037054
0.007376797602527731,0.026132333766242653
0.007462302891391108,0.026295843870679615
0.007548799281653432,0.02644488164075538
0.007636298261282241,0.02659564692434969
0.0077248114514034,0.0267481597452656
0.007814350607844541,0.02690244035940431
0.00790492762269642,0.02705872714905746
0.007996554525892346,0.027216744045144403
0.008089243486805939,0.027377177439007916
0.008183006815867389,0.027540775080079617
0.008277856966198472,0.02770595809111682
0.00837380653526649,0.027872994950456104
0.008470868266557402,0.028041967952777497
0.008569055051268348,0.0282128995401316
0.008668379930019773,0.028385559398955523
0.008768856094587427,0.028555106352234676
0.008870496889654403,0.028727366842920554
0.00897331581458352,0.028910873266892602
0.009077326525210223,0.02909375400465718
0.009182542835656282,0.029274831473327757
0.009288978720164497,0.029456987182053203
0.009396648314954691,0.029641254278040697
0.009505565920101192,0.029827657234616937
0.009615746001432095,0.03001622080878171
0.009727203192450537,0.03021100865993311
0.009839952296278227,0.03042161177471516
0.009954008287621519,0.03063259158846509
0.010069386314760271,0.030829126774761607
0.010186101701559752,0.031026759585547625
0.010304169949505875,0.03122638498788414
0.01042360673976401,0.0314285555088431
0.010544427935261684,0.0316445139945527
0.010666649582795389,0.031862533477174326
0.010790287915161836,0.03208223680658714
0.01091535935331391,0.03230448674194712
0.011041880508541602,0.032535158330946244
0.011169868184678225,0.032768998805757635
0.011299339380332217,0.033003415878443
0.011430311291144786,0.033238229956356696
0.011562801312073753,0.03347576579059923
0.011696827039703846,0.033718623023134775
0.01183240627458378,0.03396645387235933
0.011969557023590427,0.03420855474768738
0.012108297502320394,0.03446037461269214
0.012248646137509308,0.03470855019955159
0.012390621569479156,0.03496659350167701
0.012534242654613994,0.035383744292843876
0.01267952846786434,0.03587847824570291
0.012826498305280598,0.03626329177338668
0.012975171686575868,0.03659822202278042
0.013125568357718427,0.03690430948970108
0.013277708293554291,0.03720903415304854
0.013431611700460153,0.03748581075272204
0.013587299019027091,0.037759013731568404
0.013744790926775366,0.03803468116321408
0.013904108340900697,0.03831051715186225
0.014065272421052363,0.0385906841271577
0.014228304572143519,0.0388715567595915
0.014393226447194065,0.039158761005248954
0.014560059950206485,0.03944278894487933
0.014728827239075018,0.03973392475560552
0.014899550728528537,0.04002683145829137
0.015072253093107555,0.04032234993551244
0.01524695727017573,0.04061842563272915
0.015423686462966274,0.04091719703579147
0.01560246414366368,0.0412192448957034
0.015783314056521166,0.04153525591088168
0.01596626022101425,0.041852472674810584
0.01615132693503091,0.04217132756904224
0.01633853877809862,0.04247394147047077
0.016527920614648955,0.042781764676927035
0.0167194975973199,0.04309354526667149
0.016913295170296487,0.04340013534602241
0.01710933907269015,0.043707805533627866
0.01730765534195726,0.04403861548832884
0.01750827031735725,0.04438323207134649
0.017711210643450888,0.04473247451452862
0.017916503273639015,0.045110105577560164
0.018124175473742375,0.045474994704211555
0.018334254825622908,0.045845595658263974
0.018546769230846995,0.04620858468775252
0.018761746914391215,0.04658043419685799
0.018979216428391014,0.046952854534393185
0.019199206655932846,0.04731499150614975
0.019421746814890263,0.047689560179832405
0.019646866461804465,0.04806671440739675
0.01987459549580984,0.048471225456334026
0.02010496416260499,0.04884343119002391
0.02033800305846982,0.04920022512622414
0.020573743134329137,0.049556475218737
0.02081221569986339,0.04989893385969385
0.021053452427667062,0.050264251678613495
0.02129748535745521,0.05064670058351266
0.021544346900318843,0.05103210252081123
0.02179406984302956,0.051419068366062845
0.0220466873523941,0.05181343466075541
0.022302232979659387,0.052197400333607424
0.022560740664968614,0.05260422172616018
0.022822244741868985,0.05301360094923221
0.023086779941871697,0.05340031015366379
0.023354381399064792,0.053816346923214554
0.023625084654779475,0.05425624005835222
0.023898925662310503,0.054706006061610135
0.024175940791691306,0.055126789108656225
0.024456166834524465,0.05555735756168567
0.024739641008868142,0.055963854398006906
0.025026400964179192,0.05642139505420283
0.025316484786313556,0.056877582794155945
0.025609931002584595,0.057343554779767804
0.025906778586880088,0.05781361018732708
0.026207066964838526,0.05826626257730448
0.02651083601908539,0.05875254818455413
0.026818126094530156,0.059262391088625986
0.02712897800372467,0.059734212968930014
0.027443433032283655,0.06022360908070108
0.02776153294436801,0.060760856752509654
0.028083319988231725,0.06127394365545258
0.028408836901833042,0.06184576388287424
0.028738126918510663,0.062394331037037044
0.029071233772725785,0.0629341402342449
0.029408201705870638,0.06348077273055237
0.029749075472144403,0.06402065314867353
0.030093900344497212,0.06454780179635528
0.03044272212064303,0.06510088244677997
0.030795587129142266,0.06563033432786407
0.03115254223555488,0.06619696555839787
0.03151363484866479,0.06679321236598221
0.031878912926776456,0.06739513769437706
0.03224842498408442,0.06797556845539543
0.0326222200971167,0.06854474640704615
0.03300034791125285,0.0691330361287603
0.03338285864731761,0.069770822537568
0.033769803108250916,0.0703913002620736
0.03416123268585528,0.07101385453273393
0.034557199367621395,0.0716488050794147
0.03495775574363275,0.07223057713438093
0.035362955013550426,0.07280458467859649
0.03577285099367873,0.0734655237736255
0.0361874981241128,0.07407881873422781
0.03660695147596903,0.07476696803108733
0.03703126675869927,0.07537076683905596
0.03746050032748993,0.07596773826783058
0.037894709190746674,0.07656350542936748
0.03833395101766601,0.07719850337621621
0.03877828414589457,0.07786753923376126
0.03922776758927719,0.07855160806777581
0.03968246104569482,0.07929081183210854
0.040142424904993215,0.08006598907199103
0.040607720257003654,0.08086284272612164
0.041078408899656464,0.08158887957758945
0.04155455334718875,0.08233724660599849
0.04203621683844714,0.08320799142796624
0.04252346334528682,0.0840032315485363
0.04301635758106795,0.08479925893164922
0.0435149650092505,0.08562557342871352
0.044019351852088745,0.08645694702342921
0.044529585099426554,0.08736302784240085
0.04504573251759458,0.08825817713460019
0.04556786265841064,0.08924427385285563
0.046096044868284336,0.09016035238958475
0.04663034929742731,0.09108721844338921
0.04717084690917017,0.09201006762032866
0.047717609489387455,0.09294853341123005
0.04827070965603183,0.09384978343055647
0.0488302208687788,0.09478010678217261
0.0493962174387832,0.09577951248900697
0.04996877453854884,0.09681238300252004
0.0505479682119124,0.09780224451181527
0.05113387538414326,0.09879927386983176
0.05172657387216019,0.09993066528306518
0.05232614239486662,0.10103764474810548
0.052932660583605615,0.1020999335381743
0.05354620899273607,0.10322749426768289
0.05416686911033152,0.10434690709145071
0.05479472336900287,0.10548118999962135
0.05542985515684669,0.10669450824119149
0.05607234882852033,0.1078722022635235
0.05672228971644543,0.10902495861392128
0.05737976414214134,0.11019838622355768
0.05804485942768978,0.11148283513468574
0.05871766390733255,0.11273576192691015
0.05939826693920356,0.11399602125031874
0.060086758917196864,0.11527117856162386
0.0607832312829723,0.11658772996347969
0.06148777653810023,0.11790358931514493
0.062200488256347115,0.11921783905401746
0.06292146109610344,0.12054386596109704
0.06365079081295572,0.12186265881403138
0.06438857427240419,0.1231789308822461
0.06513490946272803,0.12454726642738648
0.0658898955079995,0.12589372905318616
0.06665363268124913,0.1272349025929404
0.06742622241778341,0.12850255143450462
0.06820776732865685,0.12981397353007587
0.06899837121430018,0.13110007906569188
0.0697981390783066,0.1323919185829759
0.07060717714137772,0.13368919768496973
0.07142559285543126,0.1349902349893956
0.07225349491787214,0.136239961218696
0.07309099328602911,0.13756956808239457
0.07393819919175866,0.1388521236249541
0.07479522515621821,0.14019482649423884
0.07566218500481055,0.14152671640247133
0.07653919388230147,0.14290458887696328
0.0774263682681127,0.1443359191431724
0.07832382599179197,0.14582340030066357
0.07923168624866253,0.147191418109454
0.08015006961565405,0.14857097337366235
0.08107909806731686,0.14999268206166932
0.08201889499202203,0.1514819774432853
0.08296958520834907,0.15292130501557694
0.08393129498166364,0.15439737720907537
0.08490415204088747,0.15589715593381123
0.0858882855954625,0.1573882199618557
0.08688382635251184,0.15887992156722844
0.08789090653419954,0.1604834730758541
0.08890965989529158,0.16201011418343053
0.08994022174092044,0.16352828886169662
0.09098272894455559,0.16496652775429027
0.09203731996618221,0.16657655129833446
0.09310413487069075,0.1681177846711932
0.09418331534647952,0.16962713349380568
0.0952750047242729,0.17114337224483633
0.09637934799615785,0.17271663748325095
0.09749649183484087,0.17424618766006317
0.0986265846131282,0.17580983227247488
0.09976977642363201,0.17741334220235075
0.10092621909870483,0.17907245223633375
0.10209606623060476,0.18070560303246389
0.10327947319189525,0.1823583236139416
0.10447659715608053,0.1840223193293829
0.10568759711848051,0.1856012850532863
0.10691263391734772,0.18717896029110856
0.10815187025522892,0.1888484552197572
0.10940547072057435,0.19048508454166407
0.11067360180959745,0.19218624866845305
0.11195643194838795,0.19389590538411453
0.11325413151528127,0.1957699471462473
0.11456687286348727,0.19754147654453655
0.11589483034398118,0.199306825194775
0.11723818032865997,0.20111331127387708
0.11859710123376706,0.20294921067390947
0.11997177354358855,0.20482691608649345
0.12136237983442417,0.2067391504606085
0.12276910479883604,0.20866275682619503
0.12419213527017846,0.21054699547247197
0.12563166024741215,0.21249410603682545
0.12708787092020596,0.2144743161447804
0.12856096069432965,0.21647578089273742
0.130051125217341,0.21860031320089143
0.13155856240457053,0.22065229212230658
0.1330834724654076,0.2227366025006492
0.1346260579298911,0.22473702666668136
0.13618652367560827,0.22676887063904924
0.1377650769549055,0.22884334122138067
0.13936192742241435,0.23102282197692073
0.14097728716289676,0.23319983475337028
0.142611370719413,0.2352969667202304
0.14426439512181588,0.23745531407233916
0.14593657991557576,0.23975302033525026
0.1476281471909391,0.24210461015079482
0.14933932161242533,0.24432901879553254
0.15107033044866555,0.246653412209685
0.15282140360258709,0.2488733572470685
0.15459277364194784,0.2512187391495894
0.15638467583022478,0.2534879643206712
0.15819734815786016,0.25584527045384975
0.16003103137387018,0.25830466552885245
0.16188596901781993,0.26076694897138786
0.1637624074521689,0.26325152931313295
0.16566059589499152,0.26575894309675324
0.16758078645307686,0.26841032645688967
0.16952323415541215,0.2711642220669488
0.1714881969870541,0.27396665773253354
0.17347593592339325,0.27676805118608827
0.1754867149648152,0.27967081205075683
0.1775208011717636,0.28272805155190767
0.1795784647002097,0.2856908253634084
0.18165997883753285,0.2886666005086281
0.18376562003881725,0.2916959334537409
0.18589566796356882,0.29477351733801493
0.18805040551285834,0.2980128392526595
0.1902301188668946,0.3010478810698232
0.19243509752303323,0.3041445765951093
0.19466563433422632,0.3071508559314756
0.19692202554791735,0.3101275575786371
0.19920457084538712,0.3130951302423026
0.20151357338155584,0.3160654275549661
0.20384933982524642,0.3191302631324191
0.20621218039991446,0.32211033937888395
0.2086024089248505,0.3250703192803574
0.21102034285685967,0.32816201768476266
0.21346630333242453,0.3313194056550798
0.21594061521035676,0.3343972778369813
0.21844360711494284,0.3375025576415572
0.22097561147959033,0.3406359353889493
0.22353696459097966,0.3436783142364721
0.22612800663372795,0.3467715232419392
0.2287490817355704,0.34996320986642315
0.2314005380130654,0.35319495288735014
0.23408272761782944,0.35636204731795884
0.23679600678330787,0.359552705542683
0.23954073587208793,0.3628517235255779
0.24231727942376008,0.36595355508851607
0.24512600620333397,0.3690542354593105
0.24796728925021602,0.3722725313473759
0.2508415059277541,0.37549822849913883
0.2537490379733572,0.3785590868138115
0.2566902715491952,0.3816631539650962
0.25966559729348726,0.3847606092707136
0.26267541037238384,0.38790282803658255
0.26572011053245065,0.39093449836838995
0.26880010215376077,0.39405362257210025
0.2719157943036019,0.39708011079208083
0.2750676007908067,0.4001877780609512
0.2782559402207126,0.4033811320657046
0.28148123605075814,0.406573602103352
0.28474391664672477,0.40983964893799374
0.28804441533962977,0.41313525036533305
0.2913831704832789,0.41642848397489124
0.2947606255124859,0.4197436136100574
0.29817722900196736,0.4230248558667718
0.30163343472591975,0.4264838570097612
0.30512970171828707,0.429831471342046
0.30866649433372745,0.43332725964636865
0.3122442823092858,0.43682360370086376
0.3158635408267819,0.44039234790133613
0.31952475057592133,0.44394735998865426
0.32322839781813806,0.44753041746487526
0.3269749744511768,0.4511645811058371
0.33076497807442423,0.45494664576621285
0.3345989120549975,0.45859504864515876
0.3384772855945983,0.4623336251558746
0.34240061379714254,0.4661317712465517
0.34636941773717345,0.47009531269627336
0.3503842245290676,0.47390718978522156
0.3544455673970435,0.4778412680145855
0.3585539857459817,0.481805602058926
0.36271002523306484,0.4857558241041592
0.3669142378402494,0.48981176607847693
0.3711671819475767,0.4938873091614605
0.37546942240733366,0.49811344090679244
0.37982153061907364,0.5021985665829374
0.3842240846055061,0.5064488512124192
0.38867766908926676,0.5108695429725028
0.393182875570577,0.5152987486880171
0.39774030240580366,0.5196045642941617
0.40235055488692933,0.5240011768163074
0.4070142453219439,0.5284346832256601
0.4117319931161679,0.5329758160770706
0.4165044248545185,0.5374234445309325
0.42133217438472886,0.5420382733549383
0.4262158829015325,0.5466206814119953
0.43115619903182284,0.551279620118329
0.43615377892080054,0.5560625234742115
0.441209286319119,0.5607794444163657
0.4463233926710397,0.565683062744342
0.4514967772036102,0.5707627691499251
0.4567301270168747,0.575579631974128
0.4620241371751313,0.5805942296438149
0.46737951079924633,0.5854538956783933
0.47279695916003905,0.5905663544458405
0.4782772017727485,0.595871578324134
0.4838209664925957,0.6012906819541516
0.48942898961145315,0.6065625141474154
0.49510201595563513,0.6117829542712101
0.5008407989848213,0.6171979207216405
0.5066461008921268,0.6226190047558078
0.5125186927053332,0.6281250386714607
0.5184593543892912,0.6337773395524204
0.5244688749495119,0.6395453323336884
0.5305480525369574,0.6451565969629819
0.5366976945540476,0.6508851237869674
0.5429186177618943,0.6566084482037887
0.5492116483887789,0.6625090766854979
0.5555776222398878,0.6683129873879903
0.5620173848083188,0.6742939111697624
0.5685317913873753,0.6802129940554347
0.5751217071841613,0.6860952011239477
0.5817880074344935,0.6921382656984659
0.5885315775191451,0.6983363202947573
0.595353313081437,0.7046263035469942
0.6022541201461928,0.7108789415010286
0.6092349152400711,0.7170006546727222
0.6162966255132942,0.7232797625916145
0.6234401888627864,0.7296364696857027
0.6306665540567405,0.7358953961453839
0.6379766808606282,0.7423492574853612
0.6453715401646701,0.7488695794681467
0.6528521141127848,0.7555585329636019
0.6604193962330305,0.7621692472194639
0.6680743915695615,0.7689656360858047
0.675818116816111,0.7758107538073639
0.6836516004510238,0.7827160447441346
0.6915758828738525,0.7894972814290931
0.6995920165435374,0.7965741814637357
0.707701066118189,0.8035726698109128
0.7159041085964888,0.8107647870825101
0.7242022334607315,0.8179209049113905
0.732596542821523,0.8252426263398697
0.741088151564157,0.8328297435065709
0.7496781874966877,0.8406269056033316
0.7583677914997191,0.8482236658972212
0.7671581176779302,0.8560915762449314
0.7760503335133571,0.8638325107900737
0.7850456200204509,0.8715253899095302
0.794145171902934,0.8794013247363083
0.8033501977124734,0.8869901476167626
0.8126619200091946,0.8945522613316769
0.822081575524054,0.9021717811995087
0.8316104153230961,0.9094892880535814
0.8412497049736118,0.9167294705203399
0.8510007247122247,0.9239691306317859
0.8608647696149244,0.93111051762951
0.8708431497690724,0.9383034289739254
0.880937190447399,0.9452675833969335
0.8911482322840202,0.9519233467388002
0.9014776314524917,0.958348865339163
0.9119267598459299,0.9644099350208709
0.9224970052592174,0.9702957181580487
0.9331897715733238,0.9758965005755675
0.9440064789417604,0.9809571524940658
0.9549485639791966,0.9858318065900852
0.9660174799522646,0.9901337709935151
0.9772146969725725,0.9938913793080726
0.9885417021919574,0.996912774348879
1.0,0.999996640010752


==> data/ELD/RMIA/NHiTS-offline/total/roc_SMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,3.422109834181076e-06
3.4319071974590426e-05,3.4970563987025367e-06
3.4716868189265594e-05,3.5728716772641567e-06
3.511927530450728e-05,3.6495657392278664e-06
3.552634676578139e-05,3.727148770670697e-06
3.5938136638046256e-05,3.8056310757376473e-06
3.6354699612933176e-05,3.885023078010214e-06
3.677609101601031e-05,3.965335321890797e-06
3.720236681413066e-05,4.046578474003145e-06
3.7633583622865324e-05,4.128763324609047e-06
3.806979871402284e-05,4.21190078904142e-06
3.8511070023255685e-05,4.296001909154033e-06
3.895745615775501e-05,4.381077854788022e-06
3.940901640403448e-05,4.467139925255402e-06
3.986581073580439e-05,4.554199550839786e-06
4.032789982193705e-05,4.642268294314481e-06
4.079534503452449e-05,4.7313578524782044e-06
4.1268208457029516e-05,4.821480057708575e-06
4.174655289253135e-05,4.9126468795336304e-06
4.223044187206672e-05,5.004870426221548e-06
4.271993966306776e-05,5.098162946388806e-06
4.321511127789762e-05,5.192536830626967e-06
4.371602248248502e-05,5.28800461314833e-06
4.422273980505897e-05,5.384578973450659e-06
4.473533054498463e-05,5.482272738001197e-06
4.525386278170167e-05,5.5810988819402086e-06
4.577840538376616e-05,5.681070530804265e-06
4.6309028017997366e-05,5.782200962269506e-06
4.684580115873045e-05,5.884503607915106e-06
4.738879609717651e-05,5.987992055007178e-06
4.793808495089107e-05,6.0926800483033654e-06
4.8493740673352334e-05,6.198581491878336e-06
4.9055837063650453e-05,6.305710450970448e-06
4.962444877628913e-05,6.4140811538498195e-06
5.0199651331100794e-05,6.523707993708042e-06
5.0781521123276707e-05,6.6346055305698045e-06
5.137013543351339e-05,6.746788493226677e-06
5.196557243827657e-05,6.860271781193307e-06
5.2567911220184194e-05,6.97507046668629e-06
5.3177231778509664e-05,7.091199796625968e-06
5.379361503980698e-05,7.208675194661455e-06
5.441714286865888e-05,7.327512263219111e-06
5.5047898078549675e-05,7.44772678557477e-06
5.5685964442864085e-05,7.5693347279499855e-06
5.633142670601352e-05,7.692352241632585e-06
5.698437059469136e-05,7.816795665121772e-06
5.764488282925873e-05,7.942681526298142e-06
5.8313051135262185e-05,8.070026544618802e-06
5.8988964255084936e-05,8.19884763333796e-06
5.9672711959733106e-05,8.32916190175326e-06
6.0364385060758635e-05,8.460986657478125e-06
6.106407542232036e-05,8.594339408740477e-06
6.177187597338488e-05,8.729237866708068e-06
6.248788072006888e-05,8.865699947840784e-06
6.321218475812448e-05,9.003743776270203e-06
6.394488428556937e-05,9.143387686206758e-06
6.468607661546321e-05,9.284650224374761e-06
6.543586018883229e-05,9.427550152475691e-06
6.619433458774387e-05,9.572106449680016e-06
6.696160054853215e-05,9.7183383151479e-06
6.773775997517745e-05,9.866265170579122e-06
6.852291595284057e-05,1.0015906662792564e-05
6.9317172761554e-05,1.0167282666335594e-05
7.012063589007177e-05,1.0320413286123687e-05
7.09334120498799e-05,1.0475318860110647e-05
7.17556091893692e-05,1.0632019961989785e-05
7.258733650817246e-05,1.0790537403926406e-05
7.342870447166758e-05,1.0950892239321948e-05
7.42798248256491e-05,1.111310576561019e-05
7.514081061116962e-05,1.1277199527085865e-05
7.601177617955322e-05,1.1443195317766034e-05
7.689283720758305e-05,1.1611115184284661e-05
7.778411071286482e-05,1.1780981428820715e-05
7.868571506936843e-05,1.1952816612060226e-05
7.959777002314978e-05,1.2126643556192673e-05
8.05203967082547e-05,1.230248534794208e-05
8.145371766280736e-05,1.2480365341633295e-05
8.239785684528512e-05,1.266030716229376e-05
8.335293965098187e-05,1.2842334708791257e-05
8.43190929286625e-05,1.3026472157008038e-05
8.529644499741017e-05,1.3212743963051711e-05
8.628512566366886e-05,1.3401174866503369e-05
8.728526623848371e-05,1.3591789893703374e-05
8.829699955494083e-05,1.3784614361075202e-05
8.932045998580959e-05,1.3979673878487835e-05
9.03557834613892e-05,1.4176994352657125e-05
9.140310748756223e-05,1.4376601990586573e-05
9.246257116405733e-05,1.4578523303047994e-05
9.353431520292377e-05,1.4782785108102538e-05
9.461848194721992e-05,1.4989414534662511e-05
9.571521538991856e-05,1.5198439026094485e-05
9.682466119303115e-05,1.540988634386418e-05
9.794696670695385e-05,1.5623784571223567e-05
9.908228099003788e-05,1.5840162116940756e-05
0.00010023075482838654,1.6059047719073088e-05
0.00010139254075588153,1.62804704487839e-05
0.00010256779307444219,1.6504459714203696e-05
0.00010375666787451859,1.6731045264335906e-05
0.00010495932305582277,1.6960257193007994e-05
0.00010617591834830001,1.719212594286836e-05
0.00010740661533334334,1.7426682309429563e-05
0.00010865157746525384,1.7663957445158384e-05
0.00010991097009294972,1.7903982863613364e-05
0.0001111849604819271,1.8146790443630233e-05
0.00011247371783647519,1.8392412433555867e-05
0.00011377741332214914,1.8640881455531372e-05
0.00011509622008850323,1.889223050982474e-05
0.00011643031329208767,1.9146492979213775e-05
0.00011777987011971193,1.940370263341981e-05
0.0001191450698119776,1.9663893633592795e-05
0.00012052609368708426,1.992710053684842e-05
0.00012192312516491107,2.0193358300857765e-05
0.0001233363497913776,2.0462702288490208e-05
0.00012476595526308696,2.073516827251011e-05
0.00012621213145225474,2.1010792440327967e-05
0.00012767507043192657,2.12896113988066e-05
0.0001291549665014884,2.1571662179123092e-05
0.00013065201621247213,2.1856982241687047e-05
0.00013216641839466052,2.2145609481115895e-05
0.00013369837418249466,2.2437582231267812e-05
0.00013524808704178755,2.2732939270333046e-05
0.0001368157627967472,2.3031719825984176e-05
0.00013840160965731315,2.333396358058616e-05
0.00014000583824680976,2.3639710676466692e-05
0.00014162866162991988,2.394900172124768e-05
0.0001432702953409831,2.426187779323855e-05
0.00014493095741262166,2.4578380446892015e-05
0.00014661086840469845,2.489855171832312e-05
0.00014831025143361044,2.5222434130892232e-05
0.00015002933220192182,2.5550070700852756e-05
0.00015176833902834055,2.588150494306432e-05
0.00015352750287804228,2.6216780876772184e-05
0.000155307057393346,2.6555943031453598e-05
0.00015710723892474503,2.6899036452731998e-05
0.00015892828656229778,2.72461067083597e-05
0.00016077044216738237,2.759719989426994e-05
0.00016263395040481922,2.795236264069908e-05
0.00016451905877536624,2.8311642118379803e-05
0.00016642601764859036,2.867508604480605e-05
0.00016835508029612023,2.9042742690570567e-05
0.00017030650292528443,2.941466088577598e-05
0.0001722805447131394,2.9790890026520102e-05
0.00017427746784089192,3.0171480081456468e-05
0.00017629753752872057,3.055648159843087e-05
0.0001783410220710008,3.0945945711194864e-05
0.00018040819287193827,3.133992414619707e-05
0.00018249932448161524,3.1738469229453144e-05
0.00018461469463245476,3.2141633893495504e-05
0.0001867545842761076,3.254947168440345e-05
0.00018891927762076664,3.296203676891494e-05
0.00019110906216891378,3.3379383941620636e-05
0.0001933242287555045,3.3801568632241456e-05
0.00019556507158659492,3.4228646912990446e-05
0.00019783188827841644,3.4660675506019966e-05
0.0002001249798969037,3.509771179095518e-05
0.00020244465099768038,3.553981381251497e-05
0.00020479120966650856,3.598704028822105e-05
0.0002071649675602069,3.64394506161965e-05
0.0002095662399480433,3.689710488305473e-05
0.0002119953457536071,3.736006387187983e-05
0.00021445260759716674,3.7828389070299434e-05
0.00021693835183851843,3.830214267865117e-05
0.00021945290862033137,3.878138761824375e-05
0.0002219966119119955,3.926618753971385e-05
0.0002245697995539774,3.975660683147982e-05
0.0002271728133026905,4.025271062829337e-05
0.0002298059988758851,4.075456481989047e-05
0.0002324697059985648,4.1262236059742357e-05
0.00023516428844943486,4.1775791773908176e-05
0.00023789010410788932,4.229530016999009e-05
0.00024064751500154242,4.2820830246192203e-05
0.00024343688735431105,4.335245180048458e-05
0.00024625859163505465,4.389023543987336e-05
0.00024911300260677886,4.443425258977845e-05
0.0002520004993764092,4.498457550351976e-05
0.0002549214654451423,4.55412772719136e-05
0.0002578762887593801,4.61044318329801e-05
0.0002608653617622548,4.667411398176327e-05
0.00026388908144575103,4.725039938026491e-05
0.0002669478494034321,4.783336456749353e-05
0.00027004207188377727,4.842308696962991e-05
0.0002731721598441376,4.901964491031035e-05
0.000276338529005317,4.9623117621029245e-05
0.00027954159990678566,5.023358525166209e-05
0.0002827817979625341,5.085112888111062e-05
0.0002860595535175742,5.147583052807121e-05
0.000289375301905095,5.2107773161928124e-05
0.0002927294835042816,5.27470407137731e-05
0.00029612254379880347,5.3393718087552543e-05
0.00029955493343598134,5.404789117134409e-05
0.0003030271082866396,5.470964684876367e-05
0.0003065395295056527,5.5379073010505e-05
0.00031009266359319264,5.60562585660126e-05
0.00031368698245668765,5.674129345529047e-05
0.00031732296347349763,5.74342686608472e-05
0.00032100108955431715,5.8269766242078583e-05
0.00032472184920731285,5.925657641091658e-05
0.00032848573660300434,6.0254824807165184e-05
0.0003322932516398972,6.126464401260198e-05
0.0003361449000108765,6.228616814577476e-05
0.0003400411932703706,6.33195328798145e-05
0.00034398264890229247,6.436487546045465e-05
0.00034796979038876914,6.542233472425933e-05
0.0003520031472796679,6.649205111706291e-05
0.0003560832552629278,6.757416671262316e-05
0.000360210656235707,6.866882523149067e-05
0.00036438589837635443,6.977617206009717e-05
0.0003686095362172158,7.089635427006475e-05
0.00037288213071828336,7.202952063773919e-05
0.00037720424934169976,7.317582166394961e-05
0.00038157646612712486,7.433540959399715e-05
0.00038599936176797673,7.550843843787525e-05
0.00039047352368855597,7.669506399072453e-05
0.0003949995461220643,7.789544385352456e-05
0.000399578030189527,7.910973745402553e-05
0.00040420958397963103,8.03381060679227e-05
0.0004088948226294864,8.158071284027565e-05
0.00041363436840632776,8.283772280717705e-05
0.00041842885079015847,8.410930291767128e-05
0.0004232789065573553,8.539562205592784e-05
0.00042818517986524155,8.669685106367157e-05
0.0004331483223376403,8.801316276287299e-05
0.00043816899315141946,8.934473197870136e-05
0.00044324785912404005,9.069173556274421e-05
0.00044838559480211905,9.20543524164956e-05
0.0004535828825510191,9.343276351511693e-05
0.00045884041264547613,9.482715193147291e-05
0.0004641588833612782,9.623770286044651e-05
0.0004695390010680063,9.766460364353527e-05
0.0004749814803228505,9.910804379373306e-05
0.0004804870439655134,0.0001005682150207002
0.0004860564232142139,0.00010204531125622512
0.0004916903577628031,0.00010353952867998138
0.0004973895958790067,0.00010505106574558321
0.0005031548945038057,0.00010658012320694294
0.0005089870193519685,0.00010812690414493393
0.0005148867450137498,0.0001096916139943629
0.0005208548550577665,0.00011127446057125428
0.0005268921421350677,0.00011287565410045153
0.0005329994080844093,0.00011449540724353781
0.0005391774640387505,0.00011613393512708047
0.0005454271305329836,0.00011779145537120317
0.0005517492376129129,0.00011946818811848877
0.0005581446249454966,0.00012116435606321749
0.0005646141419303673,0.00012288018448094405
0.0005711586478126435,0.0001246159012584173
0.0005777790117970507,0.00012637173692384705
0.0005844761131633638,0.00012814792467752138
0.0005912508413831881,0.00012994470042277913
0.0005981040962380944,0.00013176230279734127
0.0006050367879391225,0.0001336009732050052
0.0006120498372476703,0.00013546095584770704
0.0006191441755977848,0.00013734249775795477
0.0006263207452198692,0.00013924584883163803
0.0006335804992658254,0.00014117126186121774
0.0006409244019356456,0.00014311899256930048
0.0006483534286054727,0.00014508929964260242
0.0006558685659571436,0.00014708244476630645
0.0006634708121092351,0.0001490986926588177
0.0006711611767496287,0.00015113831110692206
0.0006789406812696112,0.0001532015710013522
0.0006868103588995307,0.00015528874637276566
0.000694771254846024,0.00015740011442813995
0.0007028244264308353,0.00015953595558758994
0.0007109709432312439,0.00016169655352161132
0.0007192118872221193,0.00016388219518875653
0.0007275483529196233,0.0001660931708737467
0.0007359814475265771,0.00016832977422602579
0.0007445122910795143,0.00017059230229876128
0.0007531420165974376,0.00017288105558829745
0.0007618717702322999,0.0001751963380740653
0.0007707027114212304,0.00017753845725895556
0.0007796360130405236,0.0001799077242101594
0.0007886728615614156,0.00018219142595044622
0.0007978144572076629,0.0001844376465949527
0.0008070620141149507,0.00018670990343502914
0.0008164167604921472,0.00018900849825914028
0.0008258799387844272,0.0001913337363538148
0.0008354528058382871,0.0001936859265441918
0.0008451366330684721,0.00019606538123503723
0.0008549327066268384,0.0001984724164522358
0.0008648423275731727,0.00020090735188476368
0.0008748668120479914,0.0002033705109271477
0.0008850074914473438,0.0002058622207224172
0.00089526571259964,0.00020838281220555283
0.0009056428379445294,0.0002109326201474399
0.0009161402457138521,0.00021351198319933062
0.0009267593301146883,0.00021612124393782182
0.0009375015015145289,0.0002187607489103541
0.0009483681866285928,0.00022143084868123838
0.0009593608287093146,0.00022413189787821573
0.0009704808877380307,0.00022686425523955737
0.0009817298406188842,0.00022962828366170996
0.00099310918137498,0.0002324243502474935
0.0010046204213468132,0.00023525282635485822
0.001016265089392995,0.00023811408764620577
0.0010280447320933097,0.00024123419087252327
0.0010399609139541202,0.00024443195106808256
0.0010520152176161591,0.0002476667768609335
0.0010642092440647246,0.00025093909788257384
0.001076544612842316,0.0002542493487444085
0.0010890229622637305,0.00025759796909547166
0.001101645949633657,0.000260985403680819
0.001114415251466788,0.000264412102400596
0.0011273325637104871,0.0002678785203697912
0.0011403996019700331,0.00027138511797868196
0.0011536181017364785,0.0002749323609539813
0.0011669898186171474,0.00155520009577774
0.0011805165285688054,0.001566675540093691
0.0011942000281335325,0.0015782839975725265
0.0012080421346773289,0.0015900270099847447
0.0012220446866314887,0.001601906136971679
0.0012362095437367692,0.0016139229562526394
0.0012505385872903913,0.0016260790638344593
0.0012650337203959038,0.001638376074223465
0.0012796968682159415,0.001650815620639907
0.001294529978227916,0.0016642374171538653
0.0013095350204826678,0.0016781087451049246
0.0013247139878661174,0.0016921408571749584
0.0013400688963639508,0.001706335617030733
0.001355601785329369,0.001720694909940986
0.0013713147177539455,0.0017352206430268171
0.001387209780541621,0.0017499147455149792
0.001403289084785873,0.0017647791689941101
0.0014195547660501016,0.0017798158876739302
0.0014360089846512606,0.0017950268986474459
0.0014526539259467812,0.0018104142221561938
0.0014694918006248172,0.001826645550005071
0.0014865248449978572,0.0018448909463599568
0.0015037553212997384,0.0018633478271515604
0.001521185517986105,0.0018820186437197208
0.0015388177500383464,0.004696219939251943
0.001556654359271062,0.004735161634954866
0.0015746977146430866,0.004774554708222868
0.001592950212572123,0.004814404391023962
0.0016114142772530198,0.004856524885248783
0.0016300923609797412,0.004900105438859352
0.0016489869444710648,0.004944191139557597
0.001668100537200059,0.0049887878425601
0.0016874356777273757,0.005033901470951919
0.001706994934038408,0.005078088919924068
0.001726780903884356,0.0051221400607138826
0.0017467962151272458,0.005166701803220179
0.0017670435260889468,0.005211780065884755
0.0017875255259042354,0.0052573808357507315
0.0018082449348779518,0.005303510169257718
0.0018292045048462937,0.005350174193046194
0.0018504070195423021,0.005397379104771218
0.0018718552949655793,0.005445131173925562
0.0018935521797562953,0.005493436742672395
0.0019155005555735278,0.005543287007891788
0.0019377033374779887,0.005598682035915573
0.0019601634743191855,0.005654719153925824
0.001982883949127071,0.005711405804459631
0.002005867779508234,0.005768391615766673
0.002029118018046678,0.00581850166084993
0.002052637752709252,0.005872206371955799
0.0020764301072557748,0.005924496825124549
0.0021004982416539153,0.00597024868196772
0.0021248453524988827,0.0060165308537180094
0.0021494746734379805,0.006063349487315019
0.00217438947560008,0.006110710800948218
0.0021995930680300748,0.006158621084882807
0.0022250887981283695,0.006207086702295158
0.002250880052095462,0.006256917265510298
0.00227697025538168,0.006313414388653178
0.0023033628731421313,0.00637234181592527
0.002330061410696925,0.006431952277619934
0.002357069413996728,0.006490467314105619
0.0023843904700937206,0.006549689772632329
0.002412028207618007,0.006609598685321993
0.00243998629725955,0.00667020200894185
0.0024682684522556926,0.006731507792486921
0.0024968784288843266,0.006793524178249033
0.0025258200269627847,0.006855945691804435
0.002555097090352507,0.006915686790414712
0.0025847135074695635,0.006976120354803353
0.002614673211801092,0.007037254411418911
0.00264498018242772,0.007099097079745398
0.002675638444552045,0.007161656573380677
0.0027066520700332413,0.00722501510695379
0.0027380251779278576,0.007290279376926339
0.0027697619350368907,0.007356300132376349
0.002801866556459195,0.00742308614181188
0.002834343306151309,0.007493821627495262
0.0028671964974937695,0.007582102413007068
0.0029004304938639917,0.0076714064710109485
0.002934049709215787,0.007761745662373196
0.0029680586086656023,0.007854872177586292
0.003002461709085549,0.00795062211551232
0.0030372635797033115,0.00805679821421491
0.0030724688427090033,0.008171191728105116
0.003108082173869064,0.0082869111900525
0.0031441083031472647,0.008403971969269798
0.00318055201533292,0.008519300020518964
0.0032174181506763717,0.008635557565628149
0.003254711605531848,0.00875316266498956
0.003292437333007769,0.008872130938255764
0.0033306003436245884,0.00899247818612847
0.003369205705980267,0.0091142203924571
0.003408258547423452,0.013162257360438948
0.0034477640547344642,0.013313558731946212
0.0034877274748141775,0.013450549174068538
0.003528154115380883,0.013557266613517313
0.0035690493456752297,0.01366522102678298
0.0036104185971733375,0.013774426751767868
0.0036522673643081755,0.013884898292566542
0.0036946012051993025,0.013996650321392152
0.003737425742391064,0.014109697680525118
0.0037807466635993493,0.014224055384284404
0.0038245697224669993,0.014339738621021622
0.0038689007393279753,0.014456762755138275
0.003913745601980384,0.014574825367735227
0.0039591102664684585,0.014692204961916594
0.004005000757873611,0.014810945116146907
0.004051423171114647,0.014931061600830376
0.0040983836717572615,0.015053208253591813
0.004145888496832911,0.015178523417641995
0.004193943955667186,0.015305291123822035
0.004242556430717777,0.015433528208710764
0.004291732378422158,0.015563251704041695
0.004341478330055092,0.015694463419602043
0.004391800892596086,0.015827263006560427
0.004442706749606883,0.01596175728243518
0.004494202662119142,0.01609418489449832
0.0045462954695324,0.016218619326670892
0.004598992090522438,0.016342034882608374
0.004652299523960189,0.016467012700272277
0.004706224849841282,0.016598735969057365
0.004760775230226368,0.016740530459401833
0.00481595791019235,0.016879907249949578
0.004871780218794631,0.017006307431750224
0.004928249570040513,0.01713455221490155
0.004985373463873894,0.017265921556007792
0.005043159487171359,0.01740412417917641
0.005101615314749833,0.017553265791777656
0.005160748710385908,0.017700407750519804
0.005220567527846975,0.01784925524821856
0.005281079711934331,0.01799982805396739
0.005342293299538352,0.018152146166005505
0.005404216420705915,0.018306229814373978
0.00546685729972018,0.01846182364755451
0.0055302242561929005,0.018617368831162252
0.005594325706169377,0.018774716956449063
0.005659170163246243,0.018941760909799116
0.005724766239702178,0.01909867864880476
0.005791122647641758,0.01925646187751736
0.005858248200152536,0.01941795600269837
0.005926151812475552,0.019579530395723008
0.005994842503189409,0.019747744689208015
0.006064329395408062,0.019921900582554643
0.006134621717992506,0.020098075136405498
0.0062057288067765,0.020270353958940827
0.0062776601058065,0.020430708484449018
0.006350425168595962,0.020597600405542572
0.00642403365939419,0.02077382988089887
0.006498495354469888,0.020965116865513996
0.006573820143409586,0.021155119927691923
0.006650018030431118,0.021344904918830218
0.006727099135712337,0.02154128231418363
0.006805073696735206,0.021731394856102294
0.0068839520696454964,0.021911965822037815
0.006963744730628222,0.02209248264372014
0.007044462277299037,0.022275311378713195
0.007126115430111745,0.022463675805900373
0.007208715033782135,0.022653229219942
0.007292272058728313,0.02284265952778482
0.007376797602527731,0.02304534027103435
0.007462302891391108,0.023253627152812588
0.007548799281653432,0.023470733481467738
0.007636298261282241,0.023669768261877486
0.0077248114514034,0.023873617033271923
0.007814350607844541,0.024096472851124075
0.00790492762269642,0.024321911815770682
0.007996554525892346,0.024548697598732107
0.008089243486805939,0.02475877548914642
0.008183006815867389,0.024967576326253033
0.008277856966198472,0.02520568837039457
0.00837380653526649,0.025448819805188393
0.008470868266557402,0.02569476940372805
0.008569055051268348,0.025928630884189778
0.008668379930019773,0.026157239551004706
0.008768856094587427,0.03210974597050614
0.008870496889654403,0.03241448814600254
0.00897331581458352,0.032691082549855095
0.009077326525210223,0.032986494963000254
0.009182542835656282,0.03330234863177483
0.009288978720164497,0.03361982280689764
0.009396648314954691,0.03396450689566403
0.009505565920101192,0.03428348326839603
0.009615746001432095,0.034630895404245854
0.009727203192450537,0.034978388123604785
0.009839952296278227,0.03531856453900362
0.009954008287621519,0.03566777776034004
0.010069386314760271,0.03602531941353524
0.010186101701559752,0.03636781081607406
0.010304169949505875,0.0367005050082015
0.01042360673976401,0.037043781924713
0.010544427935261684,0.03739263043570201
0.010666649582795389,0.03774519884426632
0.010790287915161836,0.038104915155999536
0.01091535935331391,0.03847180414807887
0.011041880508541602,0.03885160418792063
0.011169868184678225,0.03923194493456228
0.011299339380332217,0.03964396156885049
0.011430311291144786,0.04003095252655723
0.011562801312073753,0.04041489461784553
0.011696827039703846,0.040825678262066664
0.01183240627458378,0.041232452190909354
0.011969557023590427,0.04163891986120347
0.012108297502320394,0.04202985051344193
0.012248646137509308,0.042429958095697426
0.012390621569479156,0.04286352558819309
0.012534242654613994,0.043274329086932094
0.01267952846786434,0.04368230363618457
0.012826498305280598,0.0440934825259058
0.012975171686575868,0.044475899131215586
0.013125568357718427,0.04489516344120851
0.013277708293554291,0.045350725299479755
0.013431611700460153,0.04582529018027232
0.013587299019027091,0.04631221157669879
0.013744790926775366,0.046761324567122
0.013904108340900697,0.04718729848857155
0.014065272421052363,0.047640224748406776
0.014228304572143519,0.04809051994240353
0.014393226447194065,0.04855975896042701
0.014560059950206485,0.04905071230392154
0.014728827239075018,0.04952919600999951
0.014899550728528537,0.04996702396322089
0.015072253093107555,0.05036287328635183
0.01524695727017573,0.05079283013623002
0.015423686462966274,0.05125261673453672
0.01560246414366368,0.05171576806610377
0.015783314056521166,0.05215037987487635
0.01596626022101425,0.05263872285250765
0.01615132693503091,0.05311720152888226
0.01633853877809862,0.05359067785333531
0.016527920614648955,0.05406543448104968
0.0167194975973199,0.0545476451699046
0.016913295170296487,0.05504182794909383
0.01710933907269015,0.05552945190616737
0.01730765534195726,0.05599960185522668
0.01750827031735725,0.05650067986877907
0.017711210643450888,0.05696573798593556
0.017916503273639015,0.05746074263935752
0.018124175473742375,0.05795659886758351
0.018334254825622908,0.05846738199097129
0.018546769230846995,0.05899260026127488
0.018761746914391215,0.059524697370997595
0.018979216428391014,0.06004670684510712
0.019199206655932846,0.06056859057962925
0.019421746814890263,0.061068784252430765
0.019646866461804465,0.06159407082947464
0.01987459549580984,0.06209319543908228
0.02010496416260499,0.06259810545805355
0.02033800305846982,0.06311614702376092
0.020573743134329137,0.0635751010204932
0.02081221569986339,0.06401387478285983
0.021053452427667062,0.06444424879098495
0.02129748535745521,0.06488414651698955
0.021544346900318843,0.06533556724478035
0.02179406984302956,0.06579647675301087
0.0220466873523941,0.06629749147609998
0.022302232979659387,0.06680933719805308
0.022560740664968614,0.0673218136671874
0.022822244741868985,0.06784868459428557
0.023086779941871697,0.06837930949307494
0.023354381399064792,0.0689027545206626
0.023625084654779475,0.0693839254939095
0.023898925662310503,0.06990239847181623
0.024175940791691306,0.07041879550669673
0.024456166834524465,0.07097286712572838
0.024739641008868142,0.07158709597291242
0.025026400964179192,0.0721695027488496
0.025316484786313556,0.07281324546430051
0.025609931002584595,0.07344088880006672
0.025906778586880088,0.07405281420232915
0.026207066964838526,0.07464934480055074
0.02651083601908539,0.07524644418917793
0.026818126094530156,0.0758635190807852
0.02712897800372467,0.07650665660622483
0.027443433032283655,0.0771218260465766
0.02776153294436801,0.07778873717424978
0.028083319988231725,0.07844356670316573
0.028408836901833042,0.07908620477201567
0.028738126918510663,0.0797189474633688
0.029071233772725785,0.08038847921844126
0.029408201705870638,0.08104949292168204
0.029749075472144403,0.08173417085586182
0.030093900344497212,0.08238554062454587
0.03044272212064303,0.08311822882358497
0.030795587129142266,0.08381127609939157
0.03115254223555488,0.08444697147871558
0.03151363484866479,0.08514998689991862
0.031878912926776456,0.08588145689945953
0.03224842498408442,0.08660551880329652
0.0326222200971167,0.08731822807751301
0.03300034791125285,0.08801159188725048
0.03338285864731761,0.08869953067842415
0.033769803108250916,0.0894423605039699
0.03416123268585528,0.0901151623858708
0.034557199367621395,0.09084211259068888
0.03495775574363275,0.09156295557291061
0.035362955013550426,0.09225801514662967
0.03577285099367873,0.09303849212251311
0.0361874981241128,0.09382010040828342
0.03660695147596903,0.0946184038000372
0.03703126675869927,0.09539612979966601
0.03746050032748993,0.09616096707506765
0.037894709190746674,0.09690495619152785
0.03833395101766601,0.09767462273308178
0.03877828414589457,0.09847530285608837
0.03922776758927719,0.09923543943363956
0.03968246104569482,0.10002390566265436
0.040142424904993215,0.10085419129101605
0.040607720257003654,0.1016868413397799
0.041078408899656464,0.10249312577858709
0.04155455334718875,0.1033490605806486
0.04203621683844714,0.1041984835201131
0.04252346334528682,0.10502066726403778
0.04301635758106795,0.10584533144792647
0.0435149650092505,0.10674844473312328
0.044019351852088745,0.10762475447336514
0.044529585099426554,0.1085177956240794
0.04504573251759458,0.10937986177318834
0.04556786265841064,0.11033017611158862
0.046096044868284336,0.11124278936698699
0.04663034929742731,0.11216406179125164
0.04717084690917017,0.11310707556207053
0.047717609489387455,0.11406908135338807
0.04827070965603183,0.11502808621471941
0.0488302208687788,0.11597703435898221
0.0493962174387832,0.1169436055904991
0.04996877453854884,0.11793691035145806
0.0505479682119124,0.11892340541732657
0.05113387538414326,0.11996375285913255
0.05172657387216019,0.12104503950378513
0.05232614239486662,0.12206584174587151
0.052932660583605615,0.12313594529730414
0.05354620899273607,0.1241959213516188
0.05416686911033152,0.12531641814114036
0.05479472336900287,0.12644831339589396
0.05542985515684669,0.12753223473551709
0.05607234882852033,0.12862110442360886
0.05672228971644543,0.1297488493714923
0.05737976414214134,0.1309250930067849
0.05804485942768978,0.1320338733833951
0.05871766390733255,0.1332014584727695
0.05939826693920356,0.13444505622262912
0.060086758917196864,0.13563430018436637
0.0607832312829723,0.13692603296654
0.06148777653810023,0.13818157547640578
0.062200488256347115,0.1394277806290561
0.06292146109610344,0.14066725476259498
0.06365079081295572,0.1418812206343297
0.06438857427240419,0.1431811458957833
0.06513490946272803,0.14450444034859328
0.0658898955079995,0.14584714086243616
0.06665363268124913,0.14715255318992093
0.06742622241778341,0.14841082194704777
0.06820776732865685,0.1497101043876465
0.06899837121430018,0.1510367457149276
0.0697981390783066,0.1524964608709954
0.07060717714137772,0.15384914056201837
0.07142559285543126,0.15524561719936297
0.07225349491787214,0.15660692752506222
0.07309099328602911,0.15794788986935593
0.07393819919175866,0.15937486165299192
0.07479522515621821,0.16084425010341546
0.07566218500481055,0.16229499052648014
0.07653919388230147,0.1637151285804417
0.0774263682681127,0.16514417054741554
0.07832382599179197,0.1666020499685065
0.07923168624866253,0.16816849371448872
0.08015006961565405,0.16958936297455673
0.08107909806731686,0.17114412904244078
0.08201889499202203,0.17267653385384918
0.08296958520834907,0.1742542736403682
0.08393129498166364,0.17587543661131153
0.08490415204088747,0.17739234398725157
0.0858882855954625,0.17900124896077874
0.08688382635251184,0.1805176672670107
0.08789090653419954,0.18208488845193177
0.08890965989529158,0.18368916371360422
0.08994022174092044,0.1853202427486044
0.09098272894455559,0.1869740718847833
0.09203731996618221,0.18867537351956637
0.09310413487069075,0.19032937655784402
0.09418331534647952,0.19201743817673594
0.0952750047242729,0.19368403975728743
0.09637934799615785,0.195299986390157
0.09749649183484087,0.19696858811698353
0.0986265846131282,0.19873905981116777
0.09976977642363201,0.20053326101161187
0.10092621909870483,0.20222153129732065
0.10209606623060476,0.20402213136705796
0.10327947319189525,0.20584090640125163
0.10447659715608053,0.20769763841022687
0.10568759711848051,0.2094699578011451
0.10691263391734772,0.21122066995049954
0.10815187025522892,0.21297913445682765
0.10940547072057435,0.2148955834319813
0.11067360180959745,0.21669329122702968
0.11195643194838795,0.21854302742324724
0.11325413151528127,0.2204163601775347
0.11456687286348727,0.2223062469292147
0.11589483034398118,0.22421916095495695
0.11723818032865997,0.22619828197509104
0.11859710123376706,0.22804940316805986
0.11997177354358855,0.22997625918989445
0.12136237983442417,0.23183377125928084
0.12276910479883604,0.2338353675369797
0.12419213527017846,0.23576664464877012
0.12563166024741215,0.23771073343295307
0.12708787092020596,0.2397060417341665
0.12856096069432965,0.24186299869298472
0.130051125217341,0.24379566289013987
0.13155856240457053,0.24593744617243735
0.1330834724654076,0.24809669276232577
0.1346260579298911,0.25022419029954596
0.13618652367560827,0.2523855418592369
0.1377650769549055,0.2546416887612432
0.13936192742241435,0.25681687538420794
0.14097728716289676,0.2589154882735008
0.142611370719413,0.2610253927338272
0.14426439512181588,0.2632473326732514
0.14593657991557576,0.2654277799017037
0.1476281471909391,0.2675967014636754
0.14933932161242533,0.2698519074824498
0.15107033044866555,0.2720886778666768
0.15282140360258709,0.2744018747840474
0.15459277364194784,0.27671413898084024
0.15638467583022478,0.27901417855722144
0.15819734815786016,0.28136684459793504
0.16003103137387018,0.2836834050924334
0.16188596901781993,0.28616049396857896
0.1637624074521689,0.2885360220915354
0.16566059589499152,0.29088513472041294
0.16758078645307686,0.2932947292789077
0.16952323415541215,0.29575558138440833
0.1714881969870541,0.2981845647640539
0.17347593592339325,0.30057869433331724
0.1754867149648152,0.3030518434174696
0.1775208011717636,0.3054738139377801
0.1795784647002097,0.3079626623429169
0.18165997883753285,0.31046838939361143
0.18376562003881725,0.31300327489204627
0.18589566796356882,0.31560563604740816
0.18805040551285834,0.31812542068143224
0.1902301188668946,0.32074774313858717
0.19243509752303323,0.3233186191400596
0.19466563433422632,0.32599403526321746
0.19692202554791735,0.32871771096357316
0.19920457084538712,0.3315650443745982
0.20151357338155584,0.33432123232309713
0.20384933982524642,0.3370524878452773
0.20621218039991446,0.3398634047116821
0.2086024089248505,0.34268513000554424
0.21102034285685967,0.3455753366569424
0.21346630333242453,0.3484114027836096
0.21594061521035676,0.3514157792674465
0.21844360711494284,0.3543571066113005
0.22097561147959033,0.35723073913845027
0.22353696459097966,0.36015200611867526
0.22612800663372795,0.3630568549611967
0.2287490817355704,0.36606350345905836
0.2314005380130654,0.3690814429083933
0.23408272761782944,0.37236595197390077
0.23679600678330787,0.37534883506942196
0.23954073587208793,0.3784662592217426
0.24231727942376008,0.38141281450418774
0.24512600620333397,0.3845858498411091
0.24796728925021602,0.3877478142887731
0.2508415059277541,0.39087707913456404
0.2537490379733572,0.39409348675612943
0.2566902715491952,0.3972598145429623
0.25966559729348726,0.40053098363544565
0.26267541037238384,0.4039499689167325
0.26572011053245065,0.4072452655709132
0.26880010215376077,0.41054325622422727
0.2719157943036019,0.41382890643818016
0.2750676007908067,0.41724831440110055
0.2782559402207126,0.42057772962152223
0.28148123605075814,0.42390975542112985
0.28474391664672477,0.427348768695173
0.28804441533962977,0.43080426112361814
0.2913831704832789,0.434278592538195
0.2947606255124859,0.43785030519741797
0.29817722900196736,0.4414058742655961
0.30163343472591975,0.445083871129511
0.30512970171828707,0.44866595990594493
0.30866649433372745,0.45238910209760014
0.3122442823092858,0.4559198550275318
0.3158635408267819,0.4596124363220907
0.31952475057592133,0.463363146052052
0.32322839781813806,0.4671105028030797
0.3269749744511768,0.47086004207217247
0.33076497807442423,0.47462992040329277
0.3345989120549975,0.47841103691652975
0.3384772855945983,0.482296433271137
0.34240061379714254,0.4860432387030082
0.34636941773717345,0.48997690682404266
0.3503842245290676,0.49388623341213245
0.3544455673970435,0.49786415377226484
0.3585539857459817,0.5019089569204203
0.36271002523306484,0.5059266226356381
0.3669142378402494,0.5099134947249491
0.3711671819475767,0.5140004378068049
0.37546942240733366,0.5180894928954046
0.37982153061907364,0.5222405864103609
0.3842240846055061,0.5265504943887653
0.38867766908926676,0.5307530509559395
0.393182875570577,0.5348610658584363
0.39774030240580366,0.5391102873207015
0.40235055488692933,0.5434425540688294
0.4070142453219439,0.5477830495319196
0.4117319931161679,0.5521028184657518
0.4165044248545185,0.5564632301194116
0.42133217438472886,0.5609327640568014
0.4262158829015325,0.5653854629839666
0.43115619903182284,0.5699026580672065
0.43615377892080054,0.5744835028931108
0.441209286319119,0.5789347052290981
0.4463233926710397,0.5835948698701626
0.4514967772036102,0.588298134237341
0.4567301270168747,0.5929644354812318
0.4620241371751313,0.5978032404747298
0.46737951079924633,0.6026685833329182
0.47279695916003905,0.6076920883486722
0.4782772017727485,0.6126288882323946
0.4838209664925957,0.6175837787326457
0.48942898961145315,0.6225838965358284
0.49510201595563513,0.6277147513753895
0.5008407989848213,0.6328762901677374
0.5066461008921268,0.6380483288408829
0.5125186927053332,0.6433084326660237
0.5184593543892912,0.6485097462595552
0.5244688749495119,0.6538261630546005
0.5305480525369574,0.6590933253910616
0.5366976945540476,0.6643745538999069
0.5429186177618943,0.6696805703243471
0.5492116483887789,0.6752476553242975
0.5555776222398878,0.6806941103559829
0.5620173848083188,0.6861817778479669
0.5685317913873753,0.6919215016749632
0.5751217071841613,0.697618192199188
0.5817880074344935,0.703160817826628
0.5885315775191451,0.7088927619513213
0.595353313081437,0.7145973893255508
0.6022541201461928,0.7203738221161323
0.6092349152400711,0.7262199037688858
0.6162966255132942,0.7318898576349586
0.6234401888627864,0.7376951971994229
0.6306665540567405,0.7434518092577094
0.6379766808606282,0.7491222801251862
0.6453715401646701,0.7550372095311055
0.6528521141127848,0.7609071353263395
0.6604193962330305,0.7666793583372932
0.6680743915695615,0.772688752703343
0.675818116816111,0.7785378458808092
0.6836516004510238,0.7844111859225575
0.6915758828738525,0.7904691667420629
0.6995920165435374,0.7965998941911013
0.707701066118189,0.802503870285985
0.7159041085964888,0.808678452108024
0.7242022334607315,0.8145946684477409
0.732596542821523,0.8207628991533744
0.741088151564157,0.826928323803142
0.7496781874966877,0.8332538968298702
0.7583677914997191,0.8395834695224114
0.7671581176779302,0.8461133728577787
0.7760503335133571,0.8524983055885688
0.7850456200204509,0.8590119820883857
0.794145171902934,0.8655745989947736
0.8033501977124734,0.8721684650886947
0.8126619200091946,0.8788576912162165
0.822081575524054,0.885650080956548
0.8316104153230961,0.8926169411198822
0.8412497049736118,0.899636968822833
0.8510007247122247,0.9070210597934174
0.8608647696149244,0.91444893968416
0.8708431497690724,0.9218370448592115
0.880937190447399,0.9296485355105863
0.8911482322840202,0.9374712012157241
0.9014776314524917,0.9455248507937345
0.9119267598459299,0.9536435312453841
0.9224970052592174,0.9616840808739433
0.9331897715733238,0.9694918132189247
0.9440064789417604,0.9771523848834185
0.9549485639791966,0.983107256918818
0.9660174799522646,0.9881793711946243
0.9772146969725725,0.9927466401297375
0.9885417021919574,0.9968358925262304
1.0,0.9999684161010685


==> data/ELD/RMIA/NHiTS-offline/total/roc_SeasonalityLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.00013558727653591415
1.7188391428171457e-05,0.00013819108750074799
1.7387624002162504e-05,0.0001408250795306848
1.7589165903277326e-05,0.0001434896024578373
1.7793043899185774e-05,0.00014618501016926139
1.7999285067824765e-05,0.0001489116606539576
1.8207916800994626e-05,0.00015166991605041705
1.8418966807997107e-05,0.00015446014269471882
1.86324631193156e-05,0.00015728271116918467
1.8848434090337955e-05,0.00016013799635159747
1.906690840512252e-05,0.00016302637746499067
1.9287915080207776e-05,0.00016594823812801434
1.9511483468466162e-05,0.00016890396640588558
1.9737643263002554e-05,0.00017189395486192876
1.9966424501097934e-05,0.00017491860060971388
2.0197857568198782e-05,0.0001779783053657989
2.0431973201952705e-05,0.00018107347550308351
2.066880249629082e-05,0.00018420452210478122
2.09083769055575e-05,0.0001873718610190172
2.1150728248687946e-05,0.00019057591291405908
2.1395888713434215e-05,0.00019381710333418734
2.1643890860640203e-05,0.00019709586275621407
2.189476762856621e-05,0.0002004126266466565
2.2148552337263592e-05,0.00020376783551957298
2.2405278693000182e-05,0.0002071619349950698
2.266498079273693e-05,0.00021059537585848596
2.2927693128656486e-05,0.00021406861412026382
2.3193450592744275e-05,0.00021758211107651416
2.3462288481422625e-05,0.00022113633337028242
2.3734242500238664e-05,0.00022473175305352615
2.4009348768606518e-05,0.00022836884764981013
2.4287643824604503e-05,0.00023204810021772832
2.45691646298279e-05,0.00023576999941506108
2.4853948574297985e-05,0.00023953503956367596
2.5142033481427965e-05,0.00024334372071518055
2.543345761304648e-05,0.00024719654871733707
2.5728259674479322e-05,0.0002510940352812458
2.6026478819690045e-05,0.0002550366980493075
2.63281546564802e-05,0.00025902506066397457
2.6633327251749808e-05,0.0002630596528372976
2.694203713681882e-05,0.000267141010421279
2.7254325312810276e-05,0.00027126967547904193
2.7570233256095827e-05,0.00027544619635682397
2.7889802923804396e-05,0.00027967112775680546
2.8213076759394707e-05,0.0002839450308107823
2.8540097698292373e-05,0.0002882684731546914
2.8870909173592345e-05,0.0002926420290040021
2.9205555121827452e-05,0.0002970662792299793
2.95440799888038e-05,0.0003015418114368321
2.9886528735503827e-05,0.0003060692200397559
3.0232946844057763e-05,0.00031064910634387937
3.0583380323784315e-05,0.00031528207862412626
3.0937875717301366e-05,0.0003199687522060034
3.12964801067075e-05,0.0003247097495473245
3.165924111983521e-05,0.0003295057003208818
3.20262069365765e-05,0.0003343572414980753
3.2397426295281954e-05,0.00033926501743351226
3.277294849923382e-05,0.0003442296799505863
3.315282342319423e-05,0.0003492518884280491
3.353710152002929e-05,0.00035433230988758565
3.392583382740992e-05,0.0003594716190824041
3.4319071974590426e-05,0.00036467049858685257
3.4716868189265594e-05,0.00036992963888707526
3.511927530450728e-05,0.0003752497384727188
3.552634676578139e-05,0.0003806315039297014
3.5938136638046256e-05,0.0003860756500340582
3.6354699612933176e-05,0.00039158289984687363
3.677609101601031e-05,0.00039715398481031405
3.720236681413066e-05,0.0004027896448447741
3.7633583622865324e-05,0.000408490628447149
3.806979871402284e-05,0.0004142576927902452
3.8511070023255685e-05,0.00042009160382334434
3.895745615775501e-05,0.0004259931363739319
3.940901640403448e-05,0.000431963074250606
3.986581073580439e-05,0.0004380022103471779
4.032789982193705e-05,0.00044411134674797996
4.079534503452449e-05,0.00045029129483439465
4.1268208457029516e-05,0.00045654287539261624
4.174655289253135e-05,0.0004628669187226646
4.223044187206672e-05,0.00046926426474865984
4.271993966306776e-05,0.00047573576313037706
4.321511127789762e-05,0.00048228227337609314
4.371602248248502e-05,0.0004889046649567419
4.422273980505897e-05,0.0004956038174213918
4.473533054498463e-05,0.0005023806205140641
4.525386278170167e-05,0.0005092359742919025
4.577840538376616e-05,0.0005161707892447139
4.6309028017997366e-05,0.0005231859864158946
4.684580115873045e-05,0.000530282497524759
4.738879609717651e-05,0.0005374612650902837
4.793808495089107e-05,0.0005447232425562894
4.8493740673352334e-05,0.0005520693944180703
4.9055837063650453e-05,0.0005595006963504945
4.962444877628913e-05,0.0005670181353375865
5.0199651331100794e-05,0.0005746227098036138
5.0781521123276707e-05,0.0005823154297456912
5.137013543351339e-05,0.0005900973168679236
5.196557243827657e-05,0.0005979694047171032
5.2567911220184194e-05,0.0006059327388199785
5.3177231778509664e-05,0.0006139883768221158
5.379361503980698e-05,0.0010139890526768328
5.441714286865888e-05,0.0010236520086383892
5.5047898078549675e-05,0.0010334269690069097
5.5685964442864085e-05,0.0010433152320380454
5.633142670601352e-05,0.0010533181110356736
5.698437059469136e-05,0.0010634369345263247
5.764488282925873e-05,0.0010736730464356292
5.8313051135262185e-05,0.00108402780626681
5.8988964255084936e-05,0.001094502589281245
5.9672711959733106e-05,0.0011050987866811203
6.0364385060758635e-05,0.0011158178057942033
6.106407542232036e-05,0.001126661070260756
6.177187597338488e-05,0.0011376300202226128
6.248788072006888e-05,0.0011487261125144549
6.321218475812448e-05,0.001159950820857298
6.394488428556937e-05,0.0011713056360542228
6.468607661546321e-05,0.0011827920661883757
6.543586018883229e-05,0.0011944116368232647
6.619433458774387e-05,0.001206165891205376
6.696160054853215e-05,0.0012180563904691372
6.773775997517745e-05,0.0012300847138442621
6.852291595284057e-05,0.0012422524588654928
6.9317172761554e-05,0.0012545612415847756
7.012063589007177e-05,0.0012670126967858962
7.09334120498799e-05,0.0012796084782016027
7.17556091893692e-05,0.0012923502587332456
7.258733650817246e-05,0.0013052397306729624
7.342870447166758e-05,0.0013182786059284385
7.42798248256491e-05,0.0013314686162502732
7.514081061116962e-05,0.0013448115134619817
7.601177617955322e-05,0.001358309069692662
7.689283720758305e-05,0.0013719630776123598
7.778411071286482e-05,0.0013857753506701597
7.868571506936843e-05,0.0013997477233350388
7.959777002314978e-05,0.0014138820513395099
8.05203967082547e-05,0.001428180211926089
8.145371766280736e-05,0.0014426441040966214
8.239785684528512e-05,0.001457275648864496
8.335293965098187e-05,0.001472076789509783
8.43190929286625e-05,0.0014870494918373302
8.529644499741017e-05,0.00150219574443785
8.628512566366886e-05,0.0015175175589520328
8.728526623848371e-05,0.0015330169703377224
8.829699955494083e-05,0.0015486960371401866
8.932045998580959e-05,0.001564556841765523
9.03557834613892e-05,0.0015806014907572322
9.140310748756223e-05,0.0042223109480541985
9.246257116405733e-05,0.004241829083539939
9.353431520292377e-05,0.004261573455924495
9.461848194721992e-05,0.004281546687545148
9.571521538991856e-05,0.00430175143113499
9.682466119303115e-05,0.004322190370175234
9.794696670695385e-05,0.004342866219251631
9.908228099003788e-05,0.004363781724414995
0.00010023075482838654,0.004384939663545928
0.00010139254075588153,0.00440634284672375
0.00010256779307444219,0.0044279941165997335
0.00010375666787451859,0.004449896348774639
0.00010495932305582277,0.004472052452180635
0.00010617591834830001,0.004494465369467652
0.00010740661533334334,0.004517138077394208
0.00010865157746525384,0.004540073587222758
0.00010991097009294972,0.004563274945119641
0.0001111849604819271,0.0045867452325596535
0.00011247371783647519,0.004610487566735307
0.00011377741332214914,0.004634505100970847
0.00011509622008850323,0.0046728313074266845
0.00011643031329208767,0.004719260374990961
0.00011777987011971193,0.004761883667919788
0.0001191450698119776,0.004776493989891125
0.00012052609368708426,0.004791273661744058
0.00012192312516491107,0.004806224646432071
0.0001233363497913776,0.004821348929661458
0.00012476595526308696,0.004836648520155062
0.00012621213145225474,0.0048521254499190565
0.00012767507043192657,0.004867781774512825
0.0001291549665014884,0.004883619573321974
0.00013065201621247213,0.004899640949834497
0.00013216641839466052,0.004915848031920157
0.00013369837418249466,0.004932242972113093
0.00013524808704178755,0.004948827947897709
0.0001368157627967472,0.004965605161997873
0.00013840160965731315,0.004983848102635522
0.00014000583824680976,0.005004192876569619
0.00014162866162991988,0.005024773469061555
0.0001432702953409831,0.005045592613510698
0.00014493095741262166,0.005066653074999555
0.00014661086840469845,0.005087957650661014
0.00014831025143361044,0.005109509170049847
0.00015002933220192182,0.005131310495518511
0.00015176833902834055,0.005153364522597309
0.00015352750287804228,0.005175674180378966
0.000155307057393346,0.005198242431907644
0.00015710723892474503,0.0052210722745724865
0.00015892828656229778,0.005244166740505711
0.00016077044216738237,0.005267528896985316
0.00016263395040481922,0.005291161846842467
0.00016451905877536624,0.005315068728873593
0.00016642601764859036,0.005339252718257262
0.00016835508029612023,0.005363717026975898
0.00017030650292528443,0.005388464904242369
0.0001722805447131394,0.005410504768628306
0.00017427746784089192,0.005429336828801048
0.00017629753752872057,0.005448387173496659
0.0001783410220710008,0.005467658332875538
0.00018040819287193827,0.005487152866425461
0.00018249932448161524,0.005506873363301514
0.00018461469463245476,0.005526822442669966
0.0001867545842761076,0.005547002754056139
0.00018891927762076664,0.005567416977696303
0.00019110906216891378,0.005588067824893639
0.0001933242287555045,0.005608958038378359
0.00019556507158659492,0.00563009039267196
0.00019783188827841644,0.005651467694455732
0.0002001249798969037,0.005673092782943522
0.00020244465099768038,0.005694968530258825
0.00020479120966650856,0.005717097841816238
0.0002071649675602069,0.005739483656707351
0.0002095662399480433,0.0057621289480910875
0.0002119953457536071,0.005785036723588595
0.00021445260759716674,0.0058082100256826915
0.00021693835183851843,0.005831651932121959
0.00021945290862033137,0.005855365556329503
0.0002219966119119955,0.005879354047816471
0.0002245697995539774,0.005903620592600344
0.0002271728133026905,0.005928168413628093
0.0002298059988758851,0.005953000771204224
0.0002324697059985648,0.0059781209634238025
0.00023516428844943486,0.006003532326610482
0.00023789010410788932,0.006029238235759619
0.00024064751500154242,0.006055242104986519
0.00024343688735431105,0.006081547387979882
0.00024625859163505465,0.006108157578460501
0.00024911300260677886,0.006135076210645279
0.0002520004993764092,0.006162306859716621
0.0002549214654451423,0.006189853142297278
0.0002578762887593801,0.006217718716930677
0.0002608653617622548,0.006245907284566832
0.00026388908144575103,0.006274422589053888
0.0002669478494034321,0.006301414873384642
0.00027004207188377727,0.006326793583869386
0.0002731721598441376,0.006352466461835453
0.000276338529005317,0.006378436917011133
0.00027954159990678566,0.0064047083986472604
0.0002827817979625341,0.006431284395975317
0.0002860595535175742,0.006458176446800162
0.000289375301905095,0.006485810441589114
0.0002927294835042816,0.0065164473166649
0.00029612254379880347,0.006547439307197878
0.00029955493343598134,0.006578790529371163
0.0003030271082866396,0.006610505147079013
0.0003065395295056527,0.00664130936676057
0.00031009266359319264,0.006667945549852561
0.00031368698245668765,0.006694890475931986
0.00031732296347349763,0.006722147723673461
0.00032100108955431715,0.006749720913232418
0.00032472184920731285,0.006777613706725923
0.00032848573660300434,0.006802011328039889
0.0003322932516398972,0.0068248902198408765
0.0003361449000108765,0.006848034303444285
0.0003400411932703706,0.006871446652718058
0.00034398264890229247,0.006895130377159687
0.00034796979038876914,0.006919088622309198
0.0003520031472796679,0.006943324570166923
0.0003560832552629278,0.006967841439616117
0.000360210656235707,0.006992642486850474
0.00036438589837635443,0.00701685164708715
0.0003686095362172158,0.007039766506770453
0.00037288213071828336,0.0070629469751639406
0.00037720424934169976,0.007086396130967976
0.00038157646612712486,0.00711011708856849
0.00038599936176797673,0.007134112998450609
0.00039047352368855597,0.007158387047617084
0.0003949995461220643,0.007182942460011575
0.000399578030189527,0.007207782496946834
0.00040420958397963103,0.007232910457537854
0.0004088948226294864,0.0072583296791400385
0.00041363436840632776,0.007284043537792458
0.00041842885079015847,0.007310055448666222
0.0004232789065573553,0.007336368866518084
0.00042818517986524155,0.007362987286149257
0.0004331483223376403,0.007389914242869597
0.00043816899315141946,0.007417153312967129
0.00044324785912404005,0.007444708114183034
0.00044838559480211905,0.007472582306192137
0.0004535828825510191,0.007500779591088966
0.00045884041264547613,0.007529303713879443
0.0004641588833612782,0.007558158462978269
0.0004695390010680063,0.0075873476707120895
0.0004749814803228505,0.00761687521382848
0.0004804870439655134,0.007646745014010824
0.0004860564232142139,0.007676961038399187
0.0004916903577628031,0.007707527300117191
0.0004973895958790067,0.007738447858805032
0.0005031548945038057,0.007769726821158648
0.0005089870193519685,0.007801368341475152
0.0005148867450137498,0.007833376622204574
0.0005208548550577665,0.007865755914508023
0.0005268921421350677,0.007898510518822292
0.0005329994080844093,0.007931644785431012
0.0005391774640387505,0.007965163115042449
0.0005454271305329836,0.007999069959373967
0.0005517492376129129,0.008033369821743288
0.0005581446249454966,0.008068067257666593
0.0005646141419303673,0.008098553356693731
0.0005711586478126435,0.00812163282311933
0.0005777790117970507,0.008147326425795211
0.0005844761131633638,0.008175823343117287
0.0005912508413831881,0.008204650571406073
0.0005981040962380944,0.008233811939333055
0.0006050367879391225,0.008263311319948282
0.0006120498372476703,0.00829315263119475
0.0006191441755977848,0.008323339836428785
0.0006263207452198692,0.008349680458152927
0.0006335804992658254,0.008373788258725093
0.0006409244019356456,0.008398047857901918
0.0006483534286054727,0.00842258865281531
0.0006558685659571436,0.008447509545153846
0.0006634708121092351,0.008473706693841898
0.0006711611767496287,0.008500207496620334
0.0006789406812696112,0.0085270154731778
0.0006868103588995307,0.008554134184000035
0.000694771254846024,0.008581567230842777
0.0007028244264308353,0.008609318257210116
0.0007109709432312439,0.008637390948838404
0.0007192118872221193,0.008665789034185783
0.0007275483529196233,0.00869451628492736
0.0007359814475265771,0.008724688589396259
0.0007445122910795143,0.00875679327689242
0.0007531420165974376,0.008787205978128891
0.0007618717702322999,0.00881756502176158
0.0007707027114212304,0.008848275960476023
0.0007796360130405236,0.008879342873127602
0.0007886728615614156,0.008910769885850179
0.0007978144572076629,0.008947240848422532
0.0008070620141149507,0.008988310579235801
0.0008164167604921472,0.009029856353907928
0.0008258799387844272,0.00906893882127248
0.0008354528058382871,0.00910094442053269
0.0008451366330684721,0.009129973099709575
0.0008549327066268384,0.009156343517828208
0.0008648423275731727,0.009184423232164963
0.0008748668120479914,0.009222027190038718
0.0008850074914473438,0.009256242614246658
0.00089526571259964,0.009286358972040908
0.0009056428379445294,0.009316824411918124
0.0009161402457138521,0.009347642980127904
0.0009267593301146883,0.009378818769820385
0.0009375015015145289,0.009410355921589855
0.0009483681866285928,0.009442258624024705
0.0009593608287093146,0.009474531114263725
0.0009704808877380307,0.009507594681352791
0.0009817298406188842,0.009539719606150524
0.00099310918137498,0.009567450211011259
0.0010046204213468132,0.00959731219147379
0.001016265089392995,0.009631992786336658
0.0010280447320933097,0.009667075367866575
0.0010399609139541202,0.009702564595536103
0.0010520152176161591,0.009738465182826287
0.0010642092440647246,0.009774488950221583
0.001076544612842316,0.00980975325925919
0.0010890229622637305,0.009845426320860346
0.001101645949633657,0.00988151287292189
0.001114415251466788,0.009918017708258151
0.0011273325637104871,0.009967002827455522
0.0011403996019700331,0.010007106849769683
0.0011536181017364785,0.010041121232608061
0.0011669898186171474,0.01007552987997514
0.0011805165285688054,0.010110337361835321
0.0011942000281335325,0.010145548301123972
0.0012080421346773289,0.010187772582802321
0.0012220446866314887,0.010227333584936807
0.0012362095437367692,0.010267353143086725
0.0012505385872903913,0.010307836572426303
0.0012650337203959038,0.010348789249738562
0.0012796968682159415,0.010390216614129413
0.001294529978227916,0.010432124167750058
0.0013095350204826678,0.010474517476527747
0.0013247139878661174,0.010517106089480413
0.0013400688963639508,0.010559889525871344
0.001355601785329369,0.010603168869874802
0.0013713147177539455,0.010646949869611576
0.001387209780541621,0.010691238339829576
0.001403289084785873,0.010731178211102619
0.0014195547660501016,0.010765585306238137
0.0014360089846512606,0.010801429320833663
0.0014526539259467812,0.010840351773987027
0.0014694918006248172,0.010879725381662916
0.0014865248449978572,0.010917848936558188
0.0015037553212997384,0.010954523843015946
0.001521185517986105,0.010991623852430254
0.0015388177500383464,0.011029153892217187
0.001556654359271062,0.011067118946907057
0.0015746977146430866,0.011105524058806424
0.001592950212572123,0.01114437432866778
0.0016114142772530198,0.011183674916367028
0.0016300923609797412,0.011223431041588761
0.0016489869444710648,0.011263647984519521
0.001668100537200059,0.011304331086549092
0.0016874356777273757,0.011345485750979904
0.001706994934038408,0.011393024671431393
0.001726780903884356,0.011434532428803965
0.0017467962151272458,0.011474116899008222
0.0017670435260889468,0.011513624328914826
0.0017875255259042354,0.011553589693875151
0.0018082449348779518,0.011594018301865797
0.0018292045048462937,0.011634915522388718
0.0018504070195423021,0.0116773154301649
0.0018718552949655793,0.011722336410065946
0.0018935521797562953,0.011767879233197451
0.0019155005555735278,0.01181394994830286
0.0019377033374779887,0.011860554674237292
0.0019601634743191855,0.011905317288947666
0.001982883949127071,0.011948433098892264
0.002005867779508234,0.01198810783960275
0.002029118018046678,0.012031397651209332
0.002052637752709252,0.012074899539278641
0.0020764301072557748,0.012116934610009993
0.0021004982416539153,0.012166103799192186
0.0021248453524988827,0.012215855017943303
0.0021494746734379805,0.012256284851239235
0.00217438947560008,0.012297044092238484
0.0021995930680300748,0.01234422527348759
0.0022250887981283695,0.012392930525658163
0.002250880052095462,0.012442200325872536
0.00227697025538168,0.01249204121787044
0.0023033628731421313,0.012542459821240826
0.002330061410696925,0.012594661577322816
0.002357069413996728,0.012644543436551631
0.0023843904700937206,0.012690146421104212
0.002412028207618007,0.01273609405092611
0.00243998629725955,0.015444783710053048
0.0024682684522556926,0.015506700847206813
0.0024968784288843266,0.015569110478473373
0.0025258200269627847,0.01563224350677979
0.002555097090352507,0.015693748678428394
0.0025847135074695635,0.01575232158562467
0.002614673211801092,0.015805889206499682
0.00264498018242772,0.01586511095705404
0.002675638444552045,0.015925019153565166
0.0027066520700332413,0.01598639664861195
0.0027380251779278576,0.016050534904257036
0.0027697619350368907,0.016115149904085753
0.002801866556459195,0.016178877080471252
0.002834343306151309,0.016243697855004357
0.0028671964974937695,0.016314767256701827
0.0029004304938639917,0.01639276203403248
0.002934049709215787,0.01646498923267456
0.0029680586086656023,0.016529492782362314
0.003002461709085549,0.016592579267892933
0.0030372635797033115,0.016656396995957137
0.0030724688427090033,0.01672095444246921
0.003108082173869064,0.016791341620174458
0.0031441083031472647,0.016870337115320613
0.00318055201533292,0.016949659219670534
0.0032174181506763717,0.017026979303770118
0.003254711605531848,0.01710359318764049
0.003292437333007769,0.017181095111636707
0.0033306003436245884,0.01725949536913152
0.003369205705980267,0.01733900092696678
0.003408258547423452,0.01741399113820666
0.0034477640547344642,0.017487862176337906
0.0034877274748141775,0.01755185153346988
0.003528154115380883,0.017620211197992314
0.0035690493456752297,0.017689363227057813
0.0036104185971733375,0.017759316805052713
0.0036522673643081755,0.01783226094156948
0.0036946012051993025,0.017905630782280794
0.003737425742391064,0.019172414930540498
0.0037807466635993493,0.019263813344360663
0.0038245697224669993,0.01935627116745248
0.0038689007393279753,0.019449800679547734
0.003913745601980384,0.019545864607844028
0.0039591102664684585,0.019646985907840534
0.004005000757873611,0.019749992196659676
0.004051423171114647,0.019853722151301472
0.0040983836717572615,0.019943346048591472
0.004145888496832911,0.020057477621514268
0.004193943955667186,0.020170281043650075
0.004242556430717777,0.020281643180850104
0.004291732378422158,0.020394122826177846
0.004341478330055092,0.020502020821058155
0.004391800892596086,0.020611286047832432
0.004442706749606883,0.020717259437645727
0.004494202662119142,0.02083007879379197
0.0045462954695324,0.02094864936736786
0.004598992090522438,0.021066291726859768
0.004652299523960189,0.02118941369791226
0.004706224849841282,0.021313396806869778
0.004760775230226368,0.021436612126084865
0.00481595791019235,0.021563158356955856
0.004871780218794631,0.021688100057532477
0.004928249570040513,0.02182669327631172
0.004985373463873894,0.021964108823623388
0.005043159487171359,0.02210434848146518
0.005101615314749833,0.022244049970883428
0.005160748710385908,0.022378826555916942
0.005220567527846975,0.022514738132005045
0.005281079711934331,0.02264883074732961
0.005342293299538352,0.022793004913199334
0.005404216420705915,0.022947329900690365
0.00546685729972018,0.02310257844332695
0.0055302242561929005,0.02324537454338178
0.005594325706169377,0.02339112804676178
0.005659170163246243,0.023552937961121897
0.005724766239702178,0.0237090441098164
0.005791122647641758,0.023859385244400684
0.005858248200152536,0.02401339634272498
0.005926151812475552,0.024168427311349678
0.005994842503189409,0.02431726019742748
0.006064329395408062,0.02446781822219041
0.006134621717992506,0.024623494878296737
0.0062057288067765,0.024776307764115706
0.0062776601058065,0.024932858486954396
0.006350425168595962,0.02509148822791616
0.00642403365939419,0.025244167123795146
0.006498495354469888,0.025397996470141775
0.006573820143409586,0.025545425629496528
0.006650018030431118,0.02569438549244944
0.006727099135712337,0.025845170954783253
0.006805073696735206,0.025993155101848343
0.0068839520696454964,0.02614295273475768
0.006963744730628222,0.0263118406956259
0.007044462277299037,0.02648419321599812
0.007126115430111745,0.02665256274348523
0.007208715033782135,0.026816525095915478
0.007292272058728313,0.026979144285287786
0.007376797602527731,0.027138942050197002
0.007462302891391108,0.027308088615025383
0.007548799281653432,0.027473931749727863
0.007636298261282241,0.027649850872594556
0.0077248114514034,0.027849770478855385
0.007814350607844541,0.02804829721725255
0.00790492762269642,0.028252987581692042
0.007996554525892346,0.02846977894803186
0.008089243486805939,0.028664710204460785
0.008183006815867389,0.02886933587315956
0.008277856966198472,0.029077390330120172
0.00837380653526649,0.029282217913674302
0.008470868266557402,0.02947147189677459
0.008569055051268348,0.029657173616314675
0.008668379930019773,0.029847746057435166
0.008768856094587427,0.03007198236159585
0.008870496889654403,0.030295539075531848
0.00897331581458352,0.03052169213068983
0.009077326525210223,0.03075929086339002
0.009182542835656282,0.03098250646809119
0.009288978720164497,0.03121240831823994
0.009396648314954691,0.0314419662820945
0.009505565920101192,0.031679425348975075
0.009615746001432095,0.031960479637567485
0.009727203192450537,0.03218447778892758
0.009839952296278227,0.032438563342973556
0.009954008287621519,0.03270732230902543
0.010069386314760271,0.03296092638142487
0.010186101701559752,0.03319511688746633
0.010304169949505875,0.03342869136052199
0.01042360673976401,0.03368570869789215
0.010544427935261684,0.033979878249531456
0.010666649582795389,0.03425790776720914
0.010790287915161836,0.03451829780141672
0.01091535935331391,0.034778785207006314
0.011041880508541602,0.03507779254492459
0.011169868184678225,0.03535556462861565
0.011299339380332217,0.03563581739431909
0.011430311291144786,0.03592965554272616
0.011562801312073753,0.03621411297841738
0.011696827039703846,0.036507256910185186
0.01183240627458378,0.036817229038649354
0.011969557023590427,0.03712929931007154
0.012108297502320394,0.037433173131118325
0.012248646137509308,0.037736459125036356
0.012390621569479156,0.038044040106724464
0.012534242654613994,0.03834984047089682
0.01267952846786434,0.038676452867404995
0.012826498305280598,0.0389965231636867
0.012975171686575868,0.039315277571107116
0.013125568357718427,0.039643343235508985
0.013277708293554291,0.03996109907165427
0.013431611700460153,0.04029915599094071
0.013587299019027091,0.04063408392074999
0.013744790926775366,0.040951315194348054
0.013904108340900697,0.04125793993678668
0.014065272421052363,0.04157946103630399
0.014228304572143519,0.041920194316209775
0.014393226447194065,0.0422965753982551
0.014560059950206485,0.04264704889480816
0.014728827239075018,0.04298393591674553
0.014899550728528537,0.04332711984565894
0.015072253093107555,0.04369035678368915
0.01524695727017573,0.0440498494406106
0.015423686462966274,0.04443423599885318
0.01560246414366368,0.04479684737414184
0.015783314056521166,0.045172139596342
0.01596626022101425,0.04554162828542175
0.01615132693503091,0.04590865607752885
0.01633853877809862,0.04629355729993208
0.016527920614648955,0.0466773420523163
0.0167194975973199,0.04707163662592587
0.016913295170296487,0.047434078929043465
0.01710933907269015,0.047795047989503237
0.01730765534195726,0.048160208281470704
0.01750827031735725,0.048507236625740795
0.017711210643450888,0.04883970399185343
0.017916503273639015,0.04920848926562489
0.018124175473742375,0.049639545356086334
0.018334254825622908,0.05003728973112496
0.018546769230846995,0.05041169080177943
0.018761746914391215,0.05081468411256822
0.018979216428391014,0.051226541423820195
0.019199206655932846,0.05164891780685301
0.019421746814890263,0.05206215633759507
0.019646866461804465,0.052466724270596024
0.01987459549580984,0.05287257948516676
0.02010496416260499,0.05329645113264553
0.02033800305846982,0.053670441447317606
0.020573743134329137,0.05410358543167602
0.02081221569986339,0.05457861436182956
0.021053452427667062,0.05503432035937632
0.02129748535745521,0.0554770511869207
0.021544346900318843,0.05592756147601161
0.02179406984302956,0.05637009653131377
0.0220466873523941,0.056828655561780475
0.022302232979659387,0.05727726852115236
0.022560740664968614,0.05775010723903495
0.022822244741868985,0.05825488209485913
0.023086779941871697,0.05868800034885334
0.023354381399064792,0.05913288334640904
0.023625084654779475,0.05956405701626834
0.023898925662310503,0.06003486833519169
0.024175940791691306,0.06049462363653153
0.024456166834524465,0.06099847710807151
0.024739641008868142,0.061498145323850326
0.025026400964179192,0.0619519889515436
0.025316484786313556,0.06241207857215484
0.025609931002584595,0.06291702707853616
0.025906778586880088,0.06340410691795095
0.026207066964838526,0.06392519515549841
0.02651083601908539,0.06444274016593736
0.026818126094530156,0.06498046737708511
0.02712897800372467,0.06549562265810897
0.027443433032283655,0.06602702753778095
0.02776153294436801,0.06652333279337577
0.028083319988231725,0.06704623697102954
0.028408836901833042,0.06753879409734437
0.028738126918510663,0.06804643676328323
0.029071233772725785,0.0685891982084842
0.029408201705870638,0.06914044371161991
0.029749075472144403,0.06961681218371049
0.030093900344497212,0.07014443108143158
0.03044272212064303,0.07064833815645992
0.030795587129142266,0.07117193568613023
0.03115254223555488,0.07169482270033392
0.03151363484866479,0.07222423151556887
0.031878912926776456,0.07279485288429505
0.03224842498408442,0.07334502550929126
0.0326222200971167,0.0738812465970485
0.03300034791125285,0.07444291027229134
0.03338285864731761,0.07504052473193323
0.033769803108250916,0.0756003566202402
0.03416123268585528,0.07613995600234316
0.034557199367621395,0.0767309935844285
0.03495775574363275,0.07732272409781508
0.035362955013550426,0.07789293278815715
0.03577285099367873,0.0784725566599116
0.0361874981241128,0.07907622423958631
0.03660695147596903,0.07973485495345252
0.03703126675869927,0.08040358258090993
0.03746050032748993,0.0809848526908267
0.037894709190746674,0.0815987580134043
0.03833395101766601,0.08226987968559989
0.03877828414589457,0.08292363437781983
0.03922776758927719,0.08356311031095073
0.03968246104569482,0.08421264002666504
0.040142424904993215,0.08483325585423328
0.040607720257003654,0.0854742501640241
0.041078408899656464,0.08614912915881918
0.04155455334718875,0.08677968037807096
0.04203621683844714,0.08742210753972234
0.04252346334528682,0.08813247049139705
0.04301635758106795,0.08884399869678336
0.0435149650092505,0.08955241269513721
0.044019351852088745,0.09029390993099173
0.044529585099426554,0.0909887220707616
0.04504573251759458,0.09166596240971937
0.04556786265841064,0.09239583458212922
0.046096044868284336,0.09315350888083516
0.04663034929742731,0.0938866748710329
0.04717084690917017,0.09460648897720277
0.047717609489387455,0.09534607496254013
0.04827070965603183,0.09611509122039705
0.0488302208687788,0.09689472011850009
0.0493962174387832,0.0976692202807963
0.04996877453854884,0.09840452838873093
0.0505479682119124,0.09915641473386863
0.05113387538414326,0.09987129642635909
0.05172657387216019,0.10067179567664579
0.05232614239486662,0.10149822846611926
0.052932660583605615,0.1023075961441268
0.05354620899273607,0.10309854367952127
0.05416686911033152,0.10386846809917798
0.05479472336900287,0.10476728475511732
0.05542985515684669,0.1056322417830899
0.05607234882852033,0.1064669698104771
0.05672228971644543,0.10729557539503605
0.05737976414214134,0.1081142732535049
0.05804485942768978,0.10895296819250846
0.05871766390733255,0.10981273906101723
0.05939826693920356,0.11070440088607317
0.060086758917196864,0.111514481879231
0.0607832312829723,0.112372087218031
0.06148777653810023,0.11323601926684235
0.062200488256347115,0.11411843726913565
0.06292146109610344,0.11499888762744856
0.06365079081295572,0.11593316949193277
0.06438857427240419,0.11690207628912148
0.06513490946272803,0.11787903828584012
0.0658898955079995,0.11885090724060943
0.06665363268124913,0.11978950422006847
0.06742622241778341,0.12074877820187635
0.06820776732865685,0.12166140205535567
0.06899837121430018,0.12266947675231779
0.0697981390783066,0.12367044735185143
0.07060717714137772,0.12465887822399994
0.07142559285543126,0.12562492678310797
0.07225349491787214,0.1266804632234312
0.07309099328602911,0.12769737867948538
0.07393819919175866,0.1287748008128995
0.07479522515621821,0.12976313154404423
0.07566218500481055,0.13078380757279207
0.07653919388230147,0.13184425485549212
0.0774263682681127,0.13290356810679246
0.07832382599179197,0.13397611548472152
0.07923168624866253,0.1350041634585068
0.08015006961565405,0.13616728255980423
0.08107909806731686,0.13726721324062505
0.08201889499202203,0.13837360145802619
0.08296958520834907,0.1394386036061777
0.08393129498166364,0.14056408313351101
0.08490415204088747,0.1416711132139845
0.0858882855954625,0.14281807199504237
0.08688382635251184,0.14399495028403697
0.08789090653419954,0.14513904614205048
0.08890965989529158,0.14637238435255348
0.08994022174092044,0.14764393048730828
0.09098272894455559,0.1488794055187561
0.09203731996618221,0.15002944777581348
0.09310413487069075,0.15118836051021786
0.09418331534647952,0.1524699681525779
0.0952750047242729,0.15373729568421057
0.09637934799615785,0.15498772649983578
0.09749649183484087,0.1562856843410363
0.0986265846131282,0.1576032514694176
0.09976977642363201,0.1587871088692726
0.10092621909870483,0.16002867561400463
0.10209606623060476,0.16133805094108272
0.10327947319189525,0.16269165823287995
0.10447659715608053,0.16401580534737953
0.10568759711848051,0.16529939721455225
0.10691263391734772,0.16673744371524224
0.10815187025522892,0.16814345931848382
0.10940547072057435,0.1695400294415202
0.11067360180959745,0.17101761075312474
0.11195643194838795,0.17249761603884453
0.11325413151528127,0.1739758228330312
0.11456687286348727,0.17542879101755185
0.11589483034398118,0.17688402764457162
0.11723818032865997,0.1783492210603051
0.11859710123376706,0.17992591252721019
0.11997177354358855,0.1814285208254131
0.12136237983442417,0.18298942480771702
0.12276910479883604,0.18450976889942627
0.12419213527017846,0.1861211998360292
0.12563166024741215,0.18769613716514338
0.12708787092020596,0.18941225689060953
0.12856096069432965,0.19102611534467462
0.130051125217341,0.19253930960797958
0.13155856240457053,0.19417813288117144
0.1330834724654076,0.1959255654700831
0.1346260579298911,0.19758273884725058
0.13618652367560827,0.1992430343403077
0.1377650769549055,0.20096793957205533
0.13936192742241435,0.20270082952331733
0.14097728716289676,0.20445891315099812
0.142611370719413,0.2062925398070535
0.14426439512181588,0.20807271663915167
0.14593657991557576,0.20992061869775164
0.1476281471909391,0.2117936392201541
0.14933932161242533,0.21363563726620619
0.15107033044866555,0.2154795915993934
0.15282140360258709,0.2173552089726146
0.15459277364194784,0.21924047430039986
0.15638467583022478,0.22111966481208398
0.15819734815786016,0.22309196073309995
0.16003103137387018,0.22512309455059437
0.16188596901781993,0.2270701023604535
0.1637624074521689,0.2290768473082983
0.16566059589499152,0.23102826085690037
0.16758078645307686,0.23308007556998128
0.16952323415541215,0.2351780277712991
0.1714881969870541,0.2372108194406853
0.17347593592339325,0.23939562652672436
0.1754867149648152,0.24145208112186972
0.1775208011717636,0.2436064463473379
0.1795784647002097,0.24573251191056192
0.18165997883753285,0.2479806312414518
0.18376562003881725,0.2501977377011889
0.18589566796356882,0.2523902651946035
0.18805040551285834,0.254682258875387
0.1902301188668946,0.2569642462313546
0.19243509752303323,0.25934323383092683
0.19466563433422632,0.261715826489972
0.19692202554791735,0.2640977402454042
0.19920457084538712,0.26642944544941327
0.20151357338155584,0.2687156569993798
0.20384933982524642,0.27120795718795765
0.20621218039991446,0.27372115647052997
0.2086024089248505,0.2762261864013057
0.21102034285685967,0.2787223307331887
0.21346630333242453,0.2812079498398548
0.21594061521035676,0.2837389734951745
0.21844360711494284,0.2863861551579233
0.22097561147959033,0.2890390993264087
0.22353696459097966,0.2917778258490621
0.22612800663372795,0.2944614267389301
0.2287490817355704,0.2972230995012658
0.2314005380130654,0.2999691747465524
0.23408272761782944,0.3027154084458713
0.23679600678330787,0.30553062451945545
0.23954073587208793,0.30837137683775523
0.24231727942376008,0.31125644127647345
0.24512600620333397,0.31423391349898255
0.24796728925021602,0.31712475497313697
0.2508415059277541,0.32015500177149797
0.2537490379733572,0.32319771294226546
0.2566902715491952,0.3261499930258535
0.25966559729348726,0.32909086862532966
0.26267541037238384,0.33213148212364796
0.26572011053245065,0.3351822532329011
0.26880010215376077,0.33818896910375623
0.2719157943036019,0.3413452559830948
0.2750676007908067,0.3444746896313199
0.2782559402207126,0.3477096161231718
0.28148123605075814,0.35101515112137444
0.28474391664672477,0.3542758811192191
0.28804441533962977,0.3576701645796286
0.2913831704832789,0.3611379975757437
0.2947606255124859,0.3645545947935486
0.29817722900196736,0.36795511247766194
0.30163343472591975,0.3713212325135812
0.30512970171828707,0.37498388784548575
0.30866649433372745,0.37853691072578377
0.3122442823092858,0.38209662884570406
0.3158635408267819,0.3856826581734577
0.31952475057592133,0.38932085821941254
0.32322839781813806,0.39299943698635564
0.3269749744511768,0.396749810710093
0.33076497807442423,0.40065356366722965
0.3345989120549975,0.4043681402663514
0.3384772855945983,0.40817377527612714
0.34240061379714254,0.4120831625516962
0.34636941773717345,0.4159560042931906
0.3503842245290676,0.41987132936098337
0.3544455673970435,0.4238817872069863
0.3585539857459817,0.42800495625766405
0.36271002523306484,0.43222158023279605
0.3669142378402494,0.43641921042713855
0.3711671819475767,0.44060401955872636
0.37546942240733366,0.4448612840457796
0.37982153061907364,0.44908677652851114
0.3842240846055061,0.4535188834734596
0.38867766908926676,0.4578430493098143
0.393182875570577,0.46212278621459496
0.39774030240580366,0.4666253353317801
0.40235055488692933,0.47110991159106363
0.4070142453219439,0.47574033644670743
0.4117319931161679,0.48047203575966846
0.4165044248545185,0.48513687576631837
0.42133217438472886,0.4900553598270235
0.4262158829015325,0.494797278698488
0.43115619903182284,0.49969646916508487
0.43615377892080054,0.5047625261537748
0.441209286319119,0.5098137465712108
0.4463233926710397,0.5149197851911378
0.4514967772036102,0.519988079119159
0.4567301270168747,0.5253089974328009
0.4620241371751313,0.5305695186648344
0.46737951079924633,0.5358429591881081
0.47279695916003905,0.5412770657072323
0.4782772017727485,0.5467216006084159
0.4838209664925957,0.5522648818930407
0.48942898961145315,0.5579671497895673
0.49510201595563513,0.5636008170690394
0.5008407989848213,0.569199527944849
0.5066461008921268,0.5750793751936877
0.5125186927053332,0.5807633911954243
0.5184593543892912,0.5866598776647578
0.5244688749495119,0.5926453119547589
0.5305480525369574,0.5986198420438062
0.5366976945540476,0.6046344203270057
0.5429186177618943,0.610902099887221
0.5492116483887789,0.6170862683559419
0.5555776222398878,0.6231743145132573
0.5620173848083188,0.6294653924028752
0.5685317913873753,0.6357865049352194
0.5751217071841613,0.6423204402482632
0.5817880074344935,0.6488492416994979
0.5885315775191451,0.6553447654578999
0.595353313081437,0.6621173861040682
0.6022541201461928,0.6688850517245446
0.6092349152400711,0.6755897804313478
0.6162966255132942,0.6825179759658558
0.6234401888627864,0.6895620222813547
0.6306665540567405,0.6965666611106229
0.6379766808606282,0.7036647821509022
0.6453715401646701,0.7107147444166435
0.6528521141127848,0.7179553532844783
0.6604193962330305,0.7252989474490883
0.6680743915695615,0.7325963764323007
0.675818116816111,0.740068466182731
0.6836516004510238,0.7477177194430008
0.6915758828738525,0.7555845608806658
0.6995920165435374,0.7635722072418778
0.707701066118189,0.7715585804715662
0.7159041085964888,0.7801296634943157
0.7242022334607315,0.7883759192090559
0.732596542821523,0.7968610847322722
0.741088151564157,0.8051101692354108
0.7496781874966877,0.8137428963875518
0.7583677914997191,0.8223254878616568
0.7671581176779302,0.8311225117759792
0.7760503335133571,0.8395250445843327
0.7850456200204509,0.8477448718578602
0.794145171902934,0.8560702449641557
0.8033501977124734,0.86460137370638
0.8126619200091946,0.8730658831980618
0.822081575524054,0.8814569839377319
0.8316104153230961,0.8899081802699864
0.8412497049736118,0.8984535783100176
0.8510007247122247,0.9071034324694176
0.8608647696149244,0.915655697803923
0.8708431497690724,0.9242521299078726
0.880937190447399,0.9324699098562516
0.8911482322840202,0.9404516830345242
0.9014776314524917,0.9480211189006731
0.9119267598459299,0.955357791222091
0.9224970052592174,0.9626020668343622
0.9331897715733238,0.9696596850067275
0.9440064789417604,0.9762143219784052
0.9549485639791966,0.9821384362027583
0.9660174799522646,0.9874526983164426
0.9772146969725725,0.9923816963679378
0.9885417021919574,0.9962749294554378
1.0,0.9999341442107387


==> data/ELD/RMIA/NHiTS-offline/total/roc_TS2VecLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.00018719995637947101
1.7188391428171457e-05,0.00018759546354783836
1.7387624002162504e-05,0.00018799555508417957
1.7589165903277326e-05,0.00018840028412641833
1.7793043899185774e-05,0.0001888097044284059
1.7999285067824765e-05,0.00018922387036706052
1.8207916800994626e-05,0.0001896428369495894
1.8418966807997107e-05,0.00019006665982079435
1.86324631193156e-05,0.00019049539527046252
1.8848434090337955e-05,0.0001909291002408421
1.906690840512252e-05,0.0001913678323342054
1.9287915080207776e-05,0.00019181164982049907
1.9511483468466162e-05,0.00019226061164508325
1.9737643263002554e-05,0.0001927147774365604
1.9966424501097934e-05,0.0001931742075146948
2.0197857568198782e-05,0.00019363896289842386
2.0431973201952705e-05,0.00019410910531396234
2.066880249629082e-05,0.0001945846972030005
2.09083769055575e-05,0.00019506580173099728
2.1150728248687946e-05,0.0001955524827955694
2.1395888713434215e-05,0.00019604480503497825
2.1643890860640203e-05,0.00019654283383671437
2.189476762856621e-05,0.00019704663534618212
2.2148552337263592e-05,0.00019755627647548459
2.2405278693000182e-05,0.00019807182491231074
2.266498079273693e-05,0.00019859334912892494
2.2927693128656486e-05,0.00019912091839126137
2.3193450592744275e-05,0.00019965460276812337
2.3462288481422625e-05,0.0002001944731404897
2.3734242500238664e-05,0.00020074060121092843
2.4009348768606518e-05,0.00020129305951312022
2.4287643824604503e-05,0.00020185192142149164
2.45691646298279e-05,0.0002024172611609607
2.4853948574297985e-05,0.0002029891538167945
2.5142033481427965e-05,0.00020356767534458205
2.543345761304648e-05,0.0002041529025803221
2.5728259674479322e-05,0.00020474491325062804
2.6026478819690045e-05,0.0002053437859830512
2.63281546564802e-05,0.00020594960031652368
2.6633327251749808e-05,0.00020656243671192225
2.694203713681882e-05,0.0002071823765627547
2.7254325312810276e-05,0.0002078095022059702
2.7570233256095827e-05,0.00020844389693289465
2.7889802923804396e-05,0.0002090856450002931
2.8213076759394707e-05,0.0002097348316415602
2.8540097698292373e-05,0.00021039154307804037
2.8870909173592345e-05,0.0002110558665304795
2.9205555121827452e-05,0.00021172789023060878
2.95440799888038e-05,0.0002124077034328633
2.9886528735503827e-05,0.00021309539642623646
3.0232946844057763e-05,0.00021379106054627127
3.0583380323784315e-05,0.00021449478818719154
3.0937875717301366e-05,0.00021520667281417271
3.12964801067075e-05,0.00021592680897575565
3.165924111983521e-05,0.00021665529231640394
3.20262069365765e-05,0.00021739221958920685
3.2397426295281954e-05,0.00021813768866872966
3.277294849923382e-05,0.00021889179856401258
3.315282342319423e-05,0.00021965464943172084
3.353710152002929e-05,0.00022042634258944674
3.392583382740992e-05,0.0002212069805291662
3.4319071974590426e-05,0.00022199666693085117
3.4716868189265594e-05,0.00022279550667623967
3.511927530450728e-05,0.0002236036058627658
3.552634676578139e-05,0.00022442107181765096
3.5938136638046256e-05,0.00022524801311215835
3.6354699612933176e-05,0.00022608453957601292
3.677609101601031e-05,0.00022693076231198824
3.720236681413066e-05,0.00022778679371066257
3.7633583622865324e-05,0.00022865274746534605
3.806979871402284e-05,0.00022952873858718076
3.8511070023255685e-05,0.0002304148834204157
3.895745615775501e-05,0.00023131129965785923
3.940901640403448e-05,0.00023221810635651023
3.986581073580439e-05,0.0002331354239533706
4.032789982193705e-05,0.0002340633742814411
4.079534503452449e-05,0.0002350020805859024
4.1268208457029516e-05,0.00023595166754048397
4.174655289253135e-05,0.00023691226126402234
4.223044187206672e-05,0.00023788398933721175
4.271993966306776e-05,0.00023886698081954848
4.321511127789762e-05,0.00023986136626647213
4.371602248248502e-05,0.00032019340029706847
4.422273980505897e-05,0.0003216366139611179
4.473533054498463e-05,0.00032309655607671027
4.525386278170167e-05,0.0003245734205452047
4.577840538376616e-05,0.00032606740351549286
4.6309028017997366e-05,0.0003275787034100502
4.684580115873045e-05,0.00032910752095128914
4.738879609717651e-05,0.00033065405918821834
4.793808495089107e-05,0.0003322185235234103
4.8493740673352334e-05,0.00033380112174028154
4.9055837063650453e-05,0.0003354020640306899
4.962444877628913e-05,0.00033702156302285014
5.0199651331100794e-05,0.00033865983380957493
5.0781521123276707e-05,0.0003403170939768417
5.137013543351339e-05,0.0003419935636326913
5.196557243827657e-05,0.0003436894654364617
5.2567911220184194e-05,0.00034540502462836024
5.3177231778509664e-05,0.0003471404690593787
5.379361503980698e-05,0.00034889602922155526
5.441714286865888e-05,0.0003506719382785873
5.5047898078549675e-05,0.00035246843209679876
5.5685964442864085e-05,0.0003542857492764665
5.633142670601352e-05,0.0003561241311835101
5.698437059469136e-05,0.0003579838219815484
5.764488282925873e-05,0.00035986506866432847
5.8313051135262185e-05,0.00036176812108852934
5.8988964255084936e-05,0.0003636932320069469
5.9672711959733106e-05,0.0003656406571020632
6.0364385060758635e-05,0.0003676106550200045
6.106407542232036e-05,0.0003696034874048934
6.177187597338488e-05,0.00037161941893359876
6.248788072006888e-05,0.000373658717350889
6.321218475812448e-05,0.0003757216535049918
6.394488428556937e-05,0.00037780850138356746
6.468607661546321e-05,0.0003799195381500978
6.543586018883229e-05,0.0003820550441806975
6.619433458774387e-05,0.0003842153031013527
6.696160054853215e-05,0.0003864006018255897
6.773775997517745e-05,0.0003886112305925819
6.852291595284057e-05,0.0003908474830056975
6.9317172761554e-05,0.0003931096560714943
7.012063589007177e-05,0.0003953980502391666
7.09334120498799e-05,0.00039771296944044864
7.17556091893692e-05,0.0004000547211299819
7.258733650817246e-05,0.0004024236163261489
7.342870447166758e-05,0.0004048199696523811
7.42798248256491e-05,0.00040724409937894563
7.514081061116962e-05,0.0004096963274652159
7.601177617955322e-05,0.00041217697960243253
7.689283720758305e-05,0.0004146863852569599
7.778411071286482e-05,0.000417224877714044
7.868571506936843e-05,0.00041979279412207766
7.959777002314978e-05,0.00042239047553737817
8.05203967082547e-05,0.00042501826696948514
8.145371766280736e-05,0.00042767651742698243
8.239785684528512e-05,0.0004303655799638518
8.335293965098187e-05,0.00043308581172636277
8.43190929286625e-05,0.00043583757400050783
8.529644499741017e-05,0.00043862123225998586
8.628512566366886e-05,0.00044143715621474224
8.728526623848371e-05,0.00044428571986007204
8.829699955494083e-05,0.00044716730152629167
8.932045998580959e-05,0.0004500822839289864
9.03557834613892e-05,0.0004530310542198413
9.140310748756223e-05,0.0004560140040380599
9.246257116405733e-05,0.0004590315295623793
9.353431520292377e-05,0.0004620840315636895
9.461848194721992e-05,0.00046527897685483776
9.571521538991856e-05,0.00046862058430677847
9.682466119303115e-05,0.0004720009247057025
9.794696670695385e-05,0.00047542044700954526
9.908228099003788e-05,0.00047887960538016373
0.00010023075482838654,0.0004823788592436564
0.00010139254075588153,0.00048591867335138
0.00010256779307444219,0.0004894995178416779
0.00010375666787451859,0.0004931218683023188
0.00010495932305582277,0.0004967862058336632
0.00010617591834830001,0.0005004930171125593
0.00010740661533334334,0.0005042427944569816
0.00010865157746525384,0.0005080360358914176
0.00010991097009294972,0.000511873245213012
0.0001111849604819271,0.0005157549320584795
0.00011247371783647519,0.0005196816119717905
0.00011377741332214914,0.0005236538064726439
0.00011509622008850323,0.0005276720431257315
0.00011643031329208767,0.0005317368556108069
0.00011777987011971193,0.0005358487837935657
0.0001191450698119776,0.000540008373797347
0.00012052609368708426,0.0005442161780756674
0.00012192312516491107,0.0005484727554855937
0.0001233363497913776,0.0005527786713619678
0.00012476595526308696,0.0005571344975924914
0.00012621213145225474,0.0005615408126936806
0.00012767507043192657,0.0005659982018877011
0.0001291549665014884,0.0005705072571800949
0.00013065201621247213,0.0005750685774384061
0.00013216641839466052,0.0005796827684717204
0.00013369837418249466,0.0005843504431111239
0.00013524808704178755,0.0005890722212910972
0.0001368157627967472,0.0005938487301318504
0.00013840160965731315,0.000598680604022615
0.00014000583824680976,0.0006035684847058989
0.00014162866162991988,0.0006085130213627193
0.0001432702953409831,0.0006135148706988238
0.00014493095741262166,0.0006185746970319098
0.00014661086840469845,0.0006236931723798556
0.00014831025143361044,0.0006288709765499745
0.00015002933220192182,0.0006341087972293022
0.00015176833902834055,0.0006394073300759323
0.00015352750287804228,0.0006447672788114093
0.000155307057393346,0.0006501893553141931
0.00015710723892474503,0.000655674279714207
0.00015892828656229778,0.0006612227804884806
0.00016077044216738237,0.0006668355945579029
0.00016263395040481922,0.0006725134673850953
0.00016451905877536624,0.0006782571530734203
0.00016642601764859036,0.0006840674144671372
0.00016835508029612023,0.0006899450232527183
0.00017030650292528443,0.0006958907600613409
0.0001722805447131394,0.0007019054145725657
0.00017427746784089192,0.0007079897856192175
0.00017629753752872057,0.0007141446812934825
0.0001783410220710008,0.000720370919054234
0.00018040819287193827,0.0007266693258356024
0.00018249932448161524,0.0007330407381568052
0.00018461469463245476,0.0007394860022332473
0.0001867545842761076,0.0007460059740889115
0.00018891927762076664,0.000752601519670051
0.00019110906216891378,0.0007592735149601989
0.0001933242287555045,0.0007660228460965117
0.00019556507158659492,0.0007728504094874615
0.00019783188827841644,0.0007797571119318909
0.0002001249798969037,0.0007867438707394503
0.00020244465099768038,0.0007938116138524291
0.00020479120966650856,0.0008009612799689996
0.0002071649675602069,0.00080819381866789
0.0002095662399480433,0.0008155101905345026
0.0002119953457536071,0.0008229113672884923
0.00021445260759716674,0.000830398331912826
0.00021693835183851843,0.000837972078784336
0.00021945290862033137,0.0008456336138057888
0.0002219966119119955,0.000853383954539482
0.0002245697995539774,0.0008612241303423921
0.0002271728133026905,0.0008691551825028884
0.0002298059988758851,0.0008771781643790302
0.0002324697059985648,0.0008852941415384681
0.00023516428844943486,0.0008935041918999669
0.00023789010410788932,0.0009018094058765695
0.00024064751500154242,0.0009102108865204174
0.00024343688735431105,0.0009187097496692546
0.00024625859163505465,0.000927307124094625
0.00024911300260677886,0.0009360041516517902
0.0002520004993764092,0.0009448019874313842
0.0002549214654451423,0.0009537017999128262
0.0002578762887593801,0.0009627047711195118
0.0002608653617622548,0.000971812096775802
0.00026388908144575103,0.000981024986465833
0.0002669478494034321,0.0009903446637941672
0.00027004207188377727,0.0009997723665483038
0.0002731721598441376,0.0010093093468630766
0.000276338529005317,0.0010189568713869542
0.00027954159990678566,0.0010287162214502705
0.0002827817979625341,0.0010385886932354023
0.0002860595535175742,0.001048575597948922
0.000289375301905095,0.001058678261995745
0.0002927294835042816,0.001068898027155294
0.00029612254379880347,0.0010792362507597087
0.00029955493343598134,0.0010896943058741175
0.0003030271082866396,0.001100273581479
0.0003065395295056527,0.0011109754826546657
0.00031009266359319264,0.0011218014307678669
0.00031368698245668765,0.0011327528636605774
0.00031732296347349763,0.0011438312358409593
0.00032100108955431715,0.0011550380186765412
0.00032472184920731285,0.0011663747005896384
0.00032848573660300434,0.0011778427872550362
0.0003322932516398972,0.0011894438017999655
0.0003361449000108765,0.0012011792850063951
0.0003400411932703706,0.0012130507955156714
0.00034398264890229247,0.001225059910035527
0.00034796979038876914,0.001237208223549491
0.0003520031472796679,0.0012494973495287259
0.0003560832552629278,0.0012619289201463186
0.000360210656235707,0.0012745045864940583
0.00036438589837635443,0.001287226018801724
0.0003686095362172158,0.0013000949066589162
0.00037288213071828336,0.0013131129592394565
0.00037720424934169976,0.001326281905528394
0.00038157646612712486,0.001339603494551636
0.00038599936176797673,0.001353079495608246
0.00039047352368855597,0.0013667116985054315
0.0003949995461220643,0.0013805019137962562
0.000399578030189527,0.001394451973020108
0.00040420958397963103,0.0014085637289459538
0.0004088948226294864,0.0014240705293224276
0.00041363436840632776,0.0014410097461401857
0.00041842885079015847,0.0014581453073210626
0.0004232789065573553,0.0014754794887146048
0.00042818517986524155,0.001493014592549988
0.0004331483223376403,0.0015107529477417837
0.00043816899315141946,0.0015286969101992736
0.00044324785912404005,0.0015468488631393486
0.00044838559480211905,0.0015652112174030335
0.0004535828825510191,0.0015837864117756821
0.00045884041264547613,0.0016025769133108843
0.0004641588833612782,0.001621585217658123
0.0004695390010680063,0.0016408138493942347
0.0004749814803228505,0.0016602653623587107
0.0004804870439655134,0.0016799423399928809
0.0004860564232142139,0.0016998473956830352
0.0004916903577628031,0.001719983173107515
0.0004973895958790067,0.001740352346587836
0.0005031548945038057,0.0017609576214438747
0.0005089870193519685,0.0017818017343531722
0.0005148867450137498,0.0018028874537144076
0.0005208548550577665,0.0018242175800150793
0.0005268921421350677,0.0018457949462034502
0.0005329994080844093,0.0018676224180648056
0.0005391774640387505,0.0018897028946020683
0.0005454271305329836,0.0019120393084208303
0.0005517492376129129,0.0019346346261188432
0.0005581446249454966,0.0019574918486800264
0.0005646141419303673,0.001980614011873042
0.0005711586478126435,0.0020040041866544855
0.0005777790117970507,0.0020276654795767556
0.0005844761131633638,0.0020516010332006485
0.0005912508413831881,0.002075814026512736
0.0005981040962380944,0.0021003076753475782
0.0006050367879391225,0.0021250852328148365
0.0006120498372476703,0.0021501499897313295
0.0006191441755977848,0.002175505275058105
0.0006263207452198692,0.0022011544563425704
0.0006335804992658254,0.002227100940165753
0.0006409244019356456,0.002253348172594744
0.0006483534286054727,0.002279899639640385
0.0006558685659571436,0.006778486161968991
0.0006634708121092351,0.006822612031005903
0.0006711611767496287,0.0068672493679427975
0.0006789406812696112,0.006912404101261499
0.0006868103588995307,0.006958082228161534
0.000694771254846024,0.0070042898153566445
0.0007028244264308353,0.007051032999880523
0.0007109709432312439,0.007098317989901919
0.0007192118872221193,0.007146151065549153
0.0007275483529196233,0.007194538579744228
0.0007359814475265771,0.007243486959046569
0.0007445122910795143,0.007293002704506578
0.0007531420165974376,0.00734309239252906
0.0007618717702322999,0.007393762675746668
0.0007707027114212304,0.007451074528825567
0.0007796360130405236,0.007496167165542936
0.0007886728615614156,0.007541782476072963
0.0007978144572076629,0.007587926518786469
0.0008070620141149507,0.007634605422277526
0.0008164167604921472,0.007681825386177436
0.0008258799387844272,0.007727196063474144
0.0008354528058382871,0.007771720217171235
0.0008451366330684721,0.007816760455330498
0.0008549327066268384,0.007862322759944853
0.0008648423275731727,0.007908236639474814
0.0008748668120479914,0.007953525731355895
0.0008850074914473438,0.007999339774183486
0.00089526571259964,0.008045684852722917
0.0009056428379445294,0.008092567122268723
0.0009161402457138521,0.008139992809462142
0.0009267593301146883,0.00818796821311811
0.0009375015015145289,0.00823649970506184
0.0009483681866285928,0.00828559373097508
0.0009593608287093146,0.008335256811252198
0.0009704808877380307,0.008385495541866192
0.0009817298406188842,0.008436316595244712
0.00099310918137498,0.008487726721156278
0.0010046204213468132,0.008539732747606724
0.001016265089392995,0.008592341581746075
0.0010280447320933097,0.008645560210785897
0.0010399609139541202,0.008703532742685632
0.0010520152176161591,0.00876389796394111
0.0010642092440647246,0.008824962885250573
0.001076544612842316,0.008886735616915876
0.0010890229622637305,0.008952253944173276
0.001101645949633657,0.009020848383401251
0.001114415251466788,0.00909023790847225
0.0011273325637104871,0.009158375554311723
0.0011403996019700331,0.009224110756984745
0.0011536181017364785,0.009286622995772036
0.0011669898186171474,0.00934205447276398
0.0011805165285688054,0.00939101153601026
0.0011942000281335325,0.009439071596112233
0.0012080421346773289,0.009487688725764326
0.0012220446866314887,0.00953686938202222
0.0012362095437367692,0.00958662009678604
0.0012505385872903913,0.009638402180934005
0.0012650337203959038,0.009684323302046993
0.0012796968682159415,0.009730776700028247
0.001294529978227916,0.009777768544558679
0.0013095350204826678,0.00982584174165654
0.0013247139878661174,0.009874812869688655
0.0013400688963639508,0.009924351627561515
0.001355601785329369,0.009974464594736308
0.0013713147177539455,0.010025158426937493
0.001387209780541621,0.010076439857036778
0.001403289084785873,0.010128315695947344
0.0014195547660501016,0.01018079283352843
0.0014360089846512606,0.010233878239500397
0.0014526539259467812,0.010287173881019237
0.0014694918006248172,0.010333772527665954
0.0014865248449978572,0.01037615503844387
0.0015037553212997384,0.01041902880966054
0.001521185517986105,0.01046239953557084
0.0015388177500383464,0.010506272976432397
0.001556654359271062,0.010551873402976584
0.0015746977146430866,0.010601836233443292
0.001592950212572123,0.010652378188684964
0.0016114142772530198,0.01070350598140185
0.0016300923609797412,0.010755226402101876
0.0016489869444710648,0.010807546320002498
0.001668100537200059,0.010860472683943051
0.0016874356777273757,0.010914012523307636
0.001706994934038408,0.01096817294895874
0.001726780903884356,0.01102296115418166
0.0017467962151272458,0.011078384415639858
0.0017670435260889468,0.011129578255749766
0.0017875255259042354,0.011180242234961005
0.0018082449348779518,0.011231493466040986
0.0018292045048462937,0.011283338755892023
0.0018504070195423021,0.011335784990316001
0.0018718552949655793,0.011388839134928904
0.0018935521797562953,0.011442508236085957
0.0019155005555735278,0.011496799421817472
0.0019377033374779887,0.011551719902775565
0.0019601634743191855,0.011607276973191829
0.001982883949127071,0.011663478011846118
0.002005867779508234,0.011720330483046545
0.002029118018046678,0.011777841937620857
0.002052637752709252,0.011836020013919294
0.0020764301072557748,0.011894872438829075
0.0021004982416539153,0.011954407028800629
0.0021248453524988827,0.01201463169088574
0.0021494746734379805,0.012078772256210013
0.00217438947560008,0.012144691833851109
0.0021995930680300748,0.012210731730127156
0.0022250887981283695,0.01227753710225219
0.002250880052095462,0.012345116822942676
0.00227697025538168,0.012413479867759744
0.0023033628731421313,0.01248263531630125
0.002330061410696925,0.012552592353407688
0.002357069413996728,0.012618851322825492
0.0023843904700937206,0.012683786718972861
0.002412028207618007,0.012749474788584274
0.00243998629725955,0.012812552871527657
0.0024682684522556926,0.01287430337853131
0.0024968784288843266,0.012936769642591517
0.0025258200269627847,0.013002227708678976
0.002555097090352507,0.013077542370376099
0.0025847135074695635,0.013153730012769056
0.002614673211801092,0.01323080075467506
0.00264498018242772,0.013308764832199671
0.002675638444552045,0.013387632600096294
0.0027066520700332413,0.013467414533141453
0.0027380251779278576,0.01354812122752597
0.0027697619350368907,0.013629763402262313
0.002801866556459195,0.013712351900608221
0.002834343306151309,0.013792721439101537
0.0028671964974937695,0.013871647129971137
0.0029004304938639917,0.013951487657380949
0.002934049709215787,0.014032253625303978
0.0029680586086656023,0.014113955760625069
0.003002461709085549,0.014196604914565591
0.0030372635797033115,0.014280212064124645
0.0030724688427090033,0.01436478831353695
0.003108082173869064,0.014450344895747669
0.0031441083031472647,0.01453626557188562
0.00318055201533292,0.014613380011202123
0.0032174181506763717,0.014690505083559707
0.003254711605531848,0.01476852412128626
0.003292437333007769,0.014847447486434698
0.0033306003436245884,0.014928599693388686
0.003369205705980267,0.0150040587810354
0.003408258547423452,0.01508039252343534
0.0034477640547344642,0.0151576110588099
0.0034877274748141775,0.01523572464289375
0.003528154115380883,0.015315191557303575
0.0035690493456752297,0.015395668970638172
0.0036104185971733375,0.015473278169236649
0.0036522673643081755,0.015546129326410052
0.0036946012051993025,0.015619824909521884
0.003737425742391064,0.01569437470640797
0.0037807466635993493,0.015769788618356026
0.0038245697224669993,0.015847995779017344
0.0038689007393279753,0.015932915035652133
0.003913745601980384,0.01601881860092054
0.0039591102664684585,0.016105717884054398
0.004005000757873611,0.016193624426531234
0.004051423171114647,0.016282549903607123
0.0040983836717572615,0.016366573213606496
0.004145888496832911,0.016451256791575743
0.004193943955667186,0.01653676565977598
0.004242556430717777,0.022665888833226296
0.004291732378422158,0.022774348710484574
0.004341478330055092,0.02288406575835194
0.004391800892596086,0.022995054548834
0.004442706749606883,0.02310732982284213
0.004494202662119142,0.023220906492151243
0.0045462954695324,0.023335799641380335
0.004598992090522438,0.023450786519711306
0.004652299523960189,0.023564943878199573
0.004706224849841282,0.023680424447441263
0.004760775230226368,0.023797243564920696
0.00481595791019235,0.023911064540461317
0.004871780218794631,0.024026178378450648
0.004928249570040513,0.02414262651385463
0.004985373463873894,0.024259832540568176
0.005043159487171359,0.024375734865737235
0.005101615314749833,0.024496276963354695
0.005160748710385908,0.024624074827598826
0.005220567527846975,0.024753354011229377
0.005281079711934331,0.024882805039238974
0.005342293299538352,0.025007370354404347
0.005404216420705915,0.025125469488609338
0.00546685729972018,0.025256716238283128
0.0055302242561929005,0.025392430004796664
0.005594325706169377,0.025529162418714002
0.005659170163246243,0.02567635459594882
0.005724766239702178,0.025821310354440963
0.005791122647641758,0.025967946311397278
0.005858248200152536,0.026116281942186726
0.005926151812475552,0.026266336947919446
0.005994842503189409,0.026413373099726623
0.006064329395408062,0.026558085888867246
0.006134621717992506,0.026701113905805728
0.0062057288067765,0.02683125942664702
0.0062776601058065,0.026961747163450112
0.006350425168595962,0.02709541729610958
0.00642403365939419,0.027229946161557838
0.006498495354469888,0.02736511758030074
0.006573820143409586,0.02750114171679214
0.006650018030431118,0.027640776440014135
0.006727099135712337,0.027785314666364337
0.006805073696735206,0.027933730790929055
0.0068839520696454964,0.028083867223449438
0.006963744730628222,0.02823740511149485
0.007044462277299037,0.028393382109746578
0.007126115430111745,0.028543029869676405
0.007208715033782135,0.028693404023722047
0.007292272058728313,0.03356565482144723
0.007376797602527731,0.03374897630654365
0.007462302891391108,0.03393888579606743
0.007548799281653432,0.034143213700898664
0.007636298261282241,0.03434963421098988
0.0077248114514034,0.03454856673734255
0.007814350607844541,0.03474892084376158
0.00790492762269642,0.0349477724451452
0.007996554525892346,0.0351489465366701
0.008089243486805939,0.035356038930366526
0.008183006815867389,0.03556796179857631
0.008277856966198472,0.035782341088534314
0.00837380653526649,0.03599421348625992
0.008470868266557402,0.03620784825826799
0.008569055051268348,0.03642644646013979
0.008668379930019773,0.036645472928671326
0.008768856094587427,0.03686047222887667
0.008870496889654403,0.03708290973253424
0.00897331581458352,0.037327856599866156
0.009077326525210223,0.03756011579797733
0.009182542835656282,0.03779739616158097
0.009288978720164497,0.038030254851205834
0.009396648314954691,0.03827774533941972
0.009505565920101192,0.038526929706072154
0.009615746001432095,0.038768487280719445
0.009727203192450537,0.03900766095242507
0.009839952296278227,0.03924960691300042
0.009954008287621519,0.039494792531046805
0.010069386314760271,0.039750389101105045
0.010186101701559752,0.04000276625203873
0.010304169949505875,0.04025526585340984
0.01042360673976401,0.04050582021259996
0.010544427935261684,0.040746615969456126
0.010666649582795389,0.04098976587471491
0.010790287915161836,0.041248228477999895
0.01091535935331391,0.041499174374492145
0.011041880508541602,0.04175672041343298
0.011169868184678225,0.04202873126181914
0.011299339380332217,0.04230466930108144
0.011430311291144786,0.04258312574686307
0.011562801312073753,0.04286028475883682
0.011696827039703846,0.0431329585046685
0.01183240627458378,0.0434014220591714
0.011969557023590427,0.04367761763296733
0.012108297502320394,0.043966387047196964
0.012248646137509308,0.044271099218888964
0.012390621569479156,0.044572735004708056
0.012534242654613994,0.044857507603431455
0.01267952846786434,0.04513485765952116
0.012826498305280598,0.045422172019825596
0.012975171686575868,0.04571196472369584
0.013125568357718427,0.04601809125666017
0.013277708293554291,0.046325483568516
0.013431611700460153,0.04664637894315851
0.013587299019027091,0.04696490129147809
0.013744790926775366,0.04729113276733419
0.013904108340900697,0.04761473730182294
0.014065272421052363,0.047933765110834206
0.014228304572143519,0.048255446294378224
0.014393226447194065,0.048577574130586484
0.014560059950206485,0.04890381476013515
0.014728827239075018,0.04923403009936583
0.014899550728528537,0.0495754967889266
0.015072253093107555,0.04993056486153273
0.01524695727017573,0.05027344332335061
0.015423686462966274,0.05062384775329232
0.01560246414366368,0.05099950813425506
0.015783314056521166,0.051364179644231414
0.01596626022101425,0.05171694095112843
0.01615132693503091,0.05207641759597
0.01633853877809862,0.05244617184188201
0.016527920614648955,0.05281364608496145
0.0167194975973199,0.053183378355434
0.016913295170296487,0.0535670881527829
0.01710933907269015,0.05396675099198843
0.01730765534195726,0.05434115956765327
0.01750827031735725,0.05474007120201346
0.017711210643450888,0.05511288233869712
0.017916503273639015,0.055486970459977455
0.018124175473742375,0.05588048552135259
0.018334254825622908,0.056263121783752236
0.018546769230846995,0.056665979197592906
0.018761746914391215,0.05708898809985842
0.018979216428391014,0.05751020442635683
0.019199206655932846,0.05791265407031412
0.019421746814890263,0.05833342981937003
0.019646866461804465,0.05873572319538961
0.01987459549580984,0.05915287059464158
0.02010496416260499,0.05959392148213196
0.02033800305846982,0.06007210098925213
0.020573743134329137,0.06057150086130606
0.02081221569986339,0.06104120649993341
0.021053452427667062,0.061509825460118205
0.02129748535745521,0.06198096680448149
0.021544346900318843,0.06246859100600429
0.02179406984302956,0.0629508239749321
0.0220466873523941,0.06342094845550797
0.022302232979659387,0.06389884555186524
0.022560740664968614,0.06438587267411419
0.022822244741868985,0.06488874685090974
0.023086779941871697,0.06538872702600225
0.023354381399064792,0.06591017666186641
0.023625084654779475,0.06642753519095031
0.023898925662310503,0.06696811559007966
0.024175940791691306,0.06751613741931027
0.024456166834524465,0.06802085800455089
0.024739641008868142,0.068548393228656
0.025026400964179192,0.06907675420818522
0.025316484786313556,0.06957851805530915
0.025609931002584595,0.07010124172183729
0.025906778586880088,0.07062674053691054
0.026207066964838526,0.071133006583295
0.02651083601908539,0.07164619952606378
0.026818126094530156,0.07216124279511463
0.02712897800372467,0.07266970481781923
0.027443433032283655,0.07322678063916957
0.02776153294436801,0.07381419530904015
0.028083319988231725,0.07439387467698232
0.028408836901833042,0.07499272872486908
0.028738126918510663,0.07555009252532874
0.029071233772725785,0.07612961715031666
0.029408201705870638,0.07673616449843554
0.029749075472144403,0.07730789561699057
0.030093900344497212,0.07790837602053027
0.03044272212064303,0.07852925788959406
0.030795587129142266,0.07914939806659674
0.03115254223555488,0.07975546837543399
0.03151363484866479,0.08040665053129141
0.031878912926776456,0.08103020100493274
0.03224842498408442,0.08166913659500148
0.0326222200971167,0.08229850639012828
0.03300034791125285,0.0829471103208093
0.03338285864731761,0.08361920354575349
0.033769803108250916,0.08434114588959311
0.03416123268585528,0.08505894410928155
0.034557199367621395,0.08577330761079294
0.03495775574363275,0.08646722925660258
0.035362955013550426,0.08720245796219853
0.03577285099367873,0.08789432124905981
0.0361874981241128,0.08864854566927775
0.03660695147596903,0.08942218952418567
0.03703126675869927,0.09016939130897036
0.03746050032748993,0.09095567162364708
0.037894709190746674,0.09166362317181988
0.03833395101766601,0.09239592872621505
0.03877828414589457,0.09313737607355488
0.03922776758927719,0.09387516387782671
0.03968246104569482,0.09465044541838491
0.040142424904993215,0.09542216669671534
0.040607720257003654,0.09618575540917254
0.041078408899656464,0.09697966447673993
0.04155455334718875,0.09774514981812918
0.04203621683844714,0.0985583696438416
0.04252346334528682,0.099414217965795
0.04301635758106795,0.10023048693050929
0.0435149650092505,0.10106356748756888
0.044019351852088745,0.10187287058552082
0.044529585099426554,0.10272169452690202
0.04504573251759458,0.10357493031923257
0.04556786265841064,0.10444500765949893
0.046096044868284336,0.10540240729993833
0.04663034929742731,0.10623993048333966
0.04717084690917017,0.10710473330562845
0.047717609489387455,0.10793775818397258
0.04827070965603183,0.10881067574218795
0.0488302208687788,0.10964588443193748
0.0493962174387832,0.11053610275688774
0.04996877453854884,0.111476814119118
0.0505479682119124,0.1124585779054575
0.05113387538414326,0.1134690498690438
0.05172657387216019,0.11444470896145795
0.05232614239486662,0.11541219474548539
0.052932660583605615,0.11638161918651502
0.05354620899273607,0.11742124543970793
0.05416686911033152,0.11839719790135213
0.05479472336900287,0.11946727761922056
0.05542985515684669,0.12053307156698714
0.05607234882852033,0.12152878716681255
0.05672228971644543,0.1225544526833066
0.05737976414214134,0.12356998043130543
0.05804485942768978,0.12460024740522853
0.05871766390733255,0.1256828717989763
0.05939826693920356,0.12671437796488433
0.060086758917196864,0.1277399179629734
0.0607832312829723,0.12883586384177206
0.06148777653810023,0.12991731949412083
0.062200488256347115,0.13102531732043773
0.06292146109610344,0.13214347123420417
0.06365079081295572,0.13326993406765647
0.06438857427240419,0.13432583789116936
0.06513490946272803,0.13549431706252152
0.0658898955079995,0.13666451026640927
0.06665363268124913,0.1377864074311871
0.06742622241778341,0.13896212579571157
0.06820776732865685,0.14011857075454964
0.06899837121430018,0.1412608914833559
0.0697981390783066,0.14242831385280325
0.07060717714137772,0.14366381389144847
0.07142559285543126,0.14489039368479634
0.07225349491787214,0.1462507045794859
0.07309099328602911,0.14755323592432731
0.07393819919175866,0.14880456811726397
0.07479522515621821,0.1500628822162154
0.07566218500481055,0.1513137528943841
0.07653919388230147,0.15261465735607996
0.0774263682681127,0.15387470652221485
0.07832382599179197,0.15518217184473004
0.07923168624866253,0.15655610534676892
0.08015006961565405,0.15790171030008432
0.08107909806731686,0.15925343456406146
0.08201889499202203,0.16058726835841317
0.08296958520834907,0.16194231924074445
0.08393129498166364,0.1633549203325723
0.08490415204088747,0.1648247405912533
0.0858882855954625,0.16619691302814282
0.08688382635251184,0.16758077317546002
0.08789090653419954,0.16897766206604065
0.08890965989529158,0.17045982306314136
0.08994022174092044,0.17196528418325321
0.09098272894455559,0.17345159334873445
0.09203731996618221,0.17497423965173192
0.09310413487069075,0.17644279888121553
0.09418331534647952,0.17790522795176394
0.0952750047242729,0.17941911571741048
0.09637934799615785,0.18099482356920843
0.09749649183484087,0.18251295315893235
0.0986265846131282,0.184152413311424
0.09976977642363201,0.18568058435596765
0.10092621909870483,0.18733330316862984
0.10209606623060476,0.18892653314072097
0.10327947319189525,0.1905662272522774
0.10447659715608053,0.1922571913641597
0.10568759711848051,0.1938614082488248
0.10691263391734772,0.19555284864327127
0.10815187025522892,0.19726607693937087
0.10940547072057435,0.19900332138961124
0.11067360180959745,0.20074152366988424
0.11195643194838795,0.20240365602420302
0.11325413151528127,0.20415445426441262
0.11456687286348727,0.20593194667605141
0.11589483034398118,0.2076563923840856
0.11723818032865997,0.20939217457907233
0.11859710123376706,0.2113324350839013
0.11997177354358855,0.21307924095306835
0.12136237983442417,0.21486068129241026
0.12276910479883604,0.2167329178227579
0.12419213527017846,0.21867924136541878
0.12563166024741215,0.2206959559508251
0.12708787092020596,0.22267935143155232
0.12856096069432965,0.22461642059487721
0.130051125217341,0.22658043675443182
0.13155856240457053,0.22850955763884567
0.1330834724654076,0.2304796863157173
0.1346260579298911,0.23243737449729807
0.13618652367560827,0.23453241580096976
0.1377650769549055,0.23664542042289843
0.13936192742241435,0.23872336107166398
0.14097728716289676,0.24078239363105897
0.142611370719413,0.24287765454934837
0.14426439512181588,0.2449923383997074
0.14593657991557576,0.2471323553186205
0.1476281471909391,0.249262868646514
0.14933932161242533,0.25148619957199986
0.15107033044866555,0.25368213919485355
0.15282140360258709,0.2558698671732297
0.15459277364194784,0.2581196716730872
0.15638467583022478,0.26043595518247176
0.15819734815786016,0.2626768006499719
0.16003103137387018,0.265043340156048
0.16188596901781993,0.26754755638330086
0.1637624074521689,0.26998731942421295
0.16566059589499152,0.2723696215406143
0.16758078645307686,0.2748456994959567
0.16952323415541215,0.27730134727989564
0.1714881969870541,0.27963668942495523
0.17347593592339325,0.28212760534629167
0.1754867149648152,0.2846603014558594
0.1775208011717636,0.2872518153174897
0.1795784647002097,0.28973640713223126
0.18165997883753285,0.2922927858813105
0.18376562003881725,0.29484240035272874
0.18589566796356882,0.29741241087943393
0.18805040551285834,0.3001176329771841
0.1902301188668946,0.30282015305773236
0.19243509752303323,0.3055205739607249
0.19466563433422632,0.30823746035859384
0.19692202554791735,0.310974979919812
0.19920457084538712,0.31379137897340525
0.20151357338155584,0.31645776157441996
0.20384933982524642,0.31935366950765676
0.20621218039991446,0.32230941284538195
0.2086024089248505,0.32510655033135105
0.21102034285685967,0.3280247489506248
0.21346630333242453,0.33078189489894055
0.21594061521035676,0.33367572534320866
0.21844360711494284,0.33662268087229724
0.22097561147959033,0.3396143868951456
0.22353696459097966,0.3425971216337708
0.22612800663372795,0.34565233383363736
0.2287490817355704,0.3486696775311685
0.2314005380130654,0.3517846223635691
0.23408272761782944,0.3549650722877513
0.23679600678330787,0.35822136947216693
0.23954073587208793,0.36143244800644025
0.24231727942376008,0.3646972396034925
0.24512600620333397,0.3678450259943563
0.24796728925021602,0.3710483167541343
0.2508415059277541,0.37427231087307583
0.2537490379733572,0.37761489218414435
0.2566902715491952,0.38100233603739697
0.25966559729348726,0.3842379478430956
0.26267541037238384,0.3875861640744827
0.26572011053245065,0.39109961405019134
0.26880010215376077,0.39456454850883843
0.2719157943036019,0.39820905768845666
0.2750676007908067,0.4017610472937272
0.2782559402207126,0.4054191560517163
0.28148123605075814,0.40908480839849004
0.28474391664672477,0.41277724621852796
0.28804441533962977,0.41644810294195383
0.2913831704832789,0.42020554652921593
0.2947606255124859,0.4240307210238826
0.29817722900196736,0.42784681550551573
0.30163343472591975,0.43177009544523476
0.30512970171828707,0.4357517288876531
0.30866649433372745,0.4397708167305449
0.3122442823092858,0.44364120449116673
0.3158635408267819,0.44772342410986204
0.31952475057592133,0.4518024978119242
0.32322839781813806,0.4558210850213805
0.3269749744511768,0.45988736793032564
0.33076497807442423,0.46400948987553614
0.3345989120549975,0.46831222074712864
0.3384772855945983,0.4725815184253815
0.34240061379714254,0.47684210459366555
0.34636941773717345,0.4811458789845083
0.3503842245290676,0.48550667861496066
0.3544455673970435,0.48999267732870894
0.3585539857459817,0.4944500947899356
0.36271002523306484,0.49904011396874315
0.3669142378402494,0.5036424040293416
0.3711671819475767,0.5082651931964326
0.37546942240733366,0.5127707281778435
0.37982153061907364,0.5173768690593168
0.3842240846055061,0.5221050729771599
0.38867766908926676,0.5267884959874763
0.393182875570577,0.531566177669359
0.39774030240580366,0.5364876697120705
0.40235055488692933,0.5413695610909615
0.4070142453219439,0.5461564351137855
0.4117319931161679,0.5511820055434073
0.4165044248545185,0.5561240225856449
0.42133217438472886,0.5611282904761176
0.4262158829015325,0.5661530408213462
0.43115619903182284,0.5713072554409899
0.43615377892080054,0.5764198220594923
0.441209286319119,0.5815918060779273
0.4463233926710397,0.5867335240761177
0.4514967772036102,0.5920033666710465
0.4567301270168747,0.5973639849979628
0.4620241371751313,0.6028820247732174
0.46737951079924633,0.6084532397179787
0.47279695916003905,0.6140266897707448
0.4782772017727485,0.619512834417165
0.4838209664925957,0.6250726616262842
0.48942898961145315,0.6307036272176509
0.49510201595563513,0.6363823524693683
0.5008407989848213,0.642106515972325
0.5066461008921268,0.6478637915340333
0.5125186927053332,0.6537232964310699
0.5184593543892912,0.6594549563093205
0.5244688749495119,0.6652353913949735
0.5305480525369574,0.67129630423302
0.5366976945540476,0.6773199332999883
0.5429186177618943,0.6833879286209839
0.5492116483887789,0.6894984623570382
0.5555776222398878,0.6955300632027175
0.5620173848083188,0.7016469490033447
0.5685317913873753,0.7078603216755421
0.5751217071841613,0.7141317097724145
0.5817880074344935,0.72034964389675
0.5885315775191451,0.7267983513177055
0.595353313081437,0.7332630371530156
0.6022541201461928,0.7395080796588
0.6092349152400711,0.7460309771722932
0.6162966255132942,0.7524486797580255
0.6234401888627864,0.7591904736966892
0.6306665540567405,0.765862060392865
0.6379766808606282,0.7723769001197457
0.6453715401646701,0.7790468453523607
0.6528521141127848,0.7858797170936949
0.6604193962330305,0.7926383369137463
0.6680743915695615,0.7994176340649
0.675818116816111,0.8061437003234122
0.6836516004510238,0.8128802821295483
0.6915758828738525,0.819669273171343
0.6995920165435374,0.8264845289163325
0.707701066118189,0.8332280101910012
0.7159041085964888,0.8399891427121702
0.7242022334607315,0.8466241204733777
0.732596542821523,0.8532595646861114
0.741088151564157,0.8600386409181345
0.7496781874966877,0.8666141488736983
0.7583677914997191,0.8733123044293611
0.7671581176779302,0.8798913142129494
0.7760503335133571,0.8864788347977676
0.7850456200204509,0.8928091107459428
0.794145171902934,0.8992579374243771
0.8033501977124734,0.9055062261178255
0.8126619200091946,0.9117293236369847
0.822081575524054,0.9178404740622816
0.8316104153230961,0.923982264348892
0.8412497049736118,0.9300665013456854
0.8510007247122247,0.9359705234138163
0.8608647696149244,0.9417489820064004
0.8708431497690724,0.9474110452024757
0.880937190447399,0.9530676990552825
0.8911482322840202,0.9586620956963566
0.9014776314524917,0.9641938528266071
0.9119267598459299,0.969625612182518
0.9224970052592174,0.97501253530049
0.9331897715733238,0.9802047208801786
0.9440064789417604,0.9851156246250282
0.9549485639791966,0.9904059438776498
0.9660174799522646,0.9937532127244486
0.9772146969725725,0.9965537810494979
0.9885417021919574,0.9986089709016822
1.0,0.9999946240172031


==> data/ELD/RMIA/NHiTS-offline/total/roc_TrendLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.0
5.137013543351339e-05,0.0
5.196557243827657e-05,0.0
5.2567911220184194e-05,0.0
5.3177231778509664e-05,0.0
5.379361503980698e-05,0.0
5.441714286865888e-05,0.0
5.5047898078549675e-05,0.0
5.5685964442864085e-05,0.0
5.633142670601352e-05,0.0
5.698437059469136e-05,0.0
5.764488282925873e-05,0.0
5.8313051135262185e-05,0.0
5.8988964255084936e-05,0.0
5.9672711959733106e-05,0.0
6.0364385060758635e-05,0.0
6.106407542232036e-05,0.0
6.177187597338488e-05,0.0
6.248788072006888e-05,0.0
6.321218475812448e-05,0.0
6.394488428556937e-05,0.0
6.468607661546321e-05,0.0
6.543586018883229e-05,0.0
6.619433458774387e-05,0.0
6.696160054853215e-05,0.0
6.773775997517745e-05,0.0
6.852291595284057e-05,0.0
6.9317172761554e-05,0.0
7.012063589007177e-05,0.0
7.09334120498799e-05,0.0
7.17556091893692e-05,0.0
7.258733650817246e-05,0.0
7.342870447166758e-05,0.0
7.42798248256491e-05,0.00031184072465101467
7.514081061116962e-05,0.00031352825679063486
7.601177617955322e-05,0.00031523534930466676
7.689283720758305e-05,0.00031696222891960523
7.778411071286482e-05,0.00031870912498995743
7.868571506936843e-05,0.0003204762695287045
7.959777002314978e-05,0.000322263897238116
8.05203967082547e-05,0.0003240722455409216
8.145371766280736e-05,0.00032590155461184486
8.239785684528512e-05,0.0003277520674095012
8.335293965098187e-05,0.0003296240297086669
8.43190929286625e-05,0.0003315176901329209
8.529644499741017e-05,0.00033343330018766634
8.628512566366886e-05,0.0003353711142935334
8.728526623848371e-05,0.0003373313898201705
8.829699955494083e-05,0.00033931438712042644
8.932045998580959e-05,0.0003413203695649292
9.03557834613892e-05,0.00034334960357706524
9.140310748756223e-05,0.0003454023586683644
9.246257116405733e-05,0.0003474789074742948
9.353431520292377e-05,0.000349579525790473
9.461848194721992e-05,0.00035170449260929346
9.571521538991856e-05,0.0003538540901569828
9.682466119303115e-05,0.00035602860393108346
9.794696670695385e-05,0.000358228322738372
9.908228099003788e-05,0.0003604535387332167
0.00010023075482838654,0.00036270454745638
0.00010139254075588153,0.00036498164787427024
0.00010256779307444219,0.0003672851424186491
0.00010375666787451859,0.0003696153370267989
0.00010495932305582277,0.00037197254118215506
0.00010617591834830001,0.00037435706795541047
0.00010740661533334334,0.0003767692340460954
0.00010865157746525384,0.00037920935982463995
0.00010991097009294972,0.0003816777693749239
0.0001111849604819271,0.00038417479053731956
0.00011247371783647519,0.00038670075495223383
0.00011377741332214914,0.00038925599810415474
0.00011509622008850323,0.0003918408593662088
0.00011643031329208767,0.00039445568204523425
0.00011777987011971193,0.00039710081342737787
0.0001191450698119776,0.0003997766048242185
0.00012052609368708426,0.0004024834116194276
0.00012192312516491107,0.00048016353433809247
0.0001233363497913776,0.000483447078179887
0.00012476595526308696,0.00048676868194684356
0.00012621213145225474,0.000490128786795826
0.00012767507043192657,0.0004935278389971969
0.0001291549665014884,0.0004969662899940886
0.00013065201621247213,0.0005004445964623612
0.00013216641839466052,0.0005039632203712566
0.00013369837418249466,0.0005075226290447534
0.00013524808704178755,0.0005111232952236352
0.0001368157627967472,0.0005147656971282769
0.00013840160965731315,0.0005184503185221595
0.00014000583824680976,0.0005221776487761211
0.00014162866162991988,0.0005252807251217316
0.0001432702953409831,0.0005269427486655897
0.00014493095741262166,0.0005286240369108633
0.00014661086840469845,0.0005303248131568684
0.00014831025143361044,0.000698448144898376
0.00015002933220192182,0.0007017201221114391
0.00015176833902834055,0.0007050300251795726
0.00015352750287804228,0.0007083782937056186
0.000155307057393346,0.0007117653723879055
0.00015710723892474503,0.0007151917110793099
0.00015892828656229778,0.0007186577648470033
0.00016077044216738237,0.0007221639940328918
0.00016263395040481922,0.0007257108643147561
0.00016451905877536624,0.0007292988467681012
0.00016642601764859036,0.0007329284179287199
0.00016835508029612023,0.000736600059855986
0.00017030650292528443,0.0007403142601968766
0.0001722805447131394,0.0007440715122507402
0.00017427746784089192,0.0007478723150348135
0.00017629753752872057,0.0007517171733504975
0.0001783410220710008,0.0007556065978504033
0.00018040819287193827,0.0007595411051061737
0.00018249932448161524,0.0007635212176770913
0.00018461469463245476,0.0007675474641794817
0.0001867545842761076,0.0007709425623494661
0.00018891927762076664,0.0007743122348881318
0.00019110906216891378,0.0007777209656793507
0.0001933242287555045,0.0007811692074517115
0.00019556507158659492,0.0007846574181814307
0.00019783188827841644,0.0007881860611531783
0.0002001249798969037,0.0007917556050216094
0.00020244465099768038,0.0007953665238736071
0.00020479120966650856,0.0007990192972912498
0.0002071649675602069,0.0008027144104155044
0.0002095662399480433,0.000806452354010662
0.0002119953457536071,0.0008102336245295174
0.00021445260759716674,0.0008140587241793056
0.00021693835183851843,0.0008179281609884019
0.00021945290862033137,0.0008218424488737952
0.0002219966119119955,0.0008258021077093447
0.0002245697995539774,0.000829807663394825
0.0002271728133026905,0.0008338596479257745
0.0002298059988758851,0.0008379585994641515
0.0002324697059985648,0.0008421050624098099
0.00023516428844943486,0.0008462995874728034
0.00023789010410788932,0.0008505427317465276
0.00024064751500154242,0.0008548350587817106
0.00024343688735431105,0.0008591771386612596
0.00024625859163505465,0.0008635695480759773
0.00024911300260677886,0.0008680128704011542
0.0002520004993764092,0.0008725076957740486
0.0002549214654451423,0.000877054621172267
0.0002578762887593801,0.0008816542504930495
0.0002608653617622548,0.0008863071946334771
0.00026388908144575103,0.0008910140715716076
0.0002669478494034321,0.0008957755064485517
0.00027004207188377727,0.0009005921316515011
0.0002731721598441376,0.0009054645868977178
0.000276338529005317,0.000910393519319499
0.00027954159990678566,0.0009153795835501249
0.0002827817979625341,0.000920423441810803
0.0002860595535175742,0.0009255257639986219
0.000289375301905095,0.0009306872277755219
0.0002927294835042816,0.0009359085186582992
0.00029612254379880347,0.0009411903301096518
0.00029955493343598134,0.0009465333636302826
0.0003030271082866396,0.0009519383288520663
0.0003065395295056527,0.0009574059436323017
0.00031009266359319264,0.0009629369341490515
0.00031368698245668765,0.0009685320349975899
0.00031732296347349763,0.0009741919892879674
0.00032100108955431715,0.0009799175487437064
0.00032472184920731285,0.0009857094738016411
0.00032848573660300434,0.000991568533712914
0.0003322932516398972,0.000997495506645145
0.0003361449000108765,0.001003491179785781
0.0003400411932703706,0.0010095563494466474
0.00034398264890229247,0.00101569182116971
0.00034796979038876914,0.00102189840983406
0.0003520031472796679,0.0010281769397641458
0.0003560832552629278,0.0010345282448392522
0.000360210656235707,0.0010409531686042517
0.00036438589837635443,0.0010474525643816407
0.0003686095362172158,0.0010540272953848732
0.00037288213071828336,0.001060678234833005
0.00037720424934169976,0.0010674062660666742
0.00038157646612712486,0.0010742122826654182
0.00038599936176797673,0.0010810971885663557
0.00039047352368855597,0.0010880618981842414
0.0003949995461220643,0.0010951073365329143
0.000399578030189527,0.0011022344393481528
0.00040420958397963103,0.0011094441532119542
0.0004088948226294864,0.0011167374356782517
0.00041363436840632776,0.0011241152554000964
0.00041842885079015847,0.0011315785922583043
0.0004232789065573553,0.0011391284374915995
0.00042818517986524155,0.0011467657938282667
0.0004331483223376403,0.0016175115373585672
0.00043816899315141946,0.0016297451610286198
0.00044324785912404005,0.0016421205860035364
0.00044838559480211905,0.0016546394559181544
0.0004535828825510191,0.0016673034334588686
0.00045884041264547613,0.0016801142005844574
0.0004641588833612782,0.0016930734587494718
0.0004695390010680063,0.0017061829291302147
0.0004749814803228505,0.0017194443528533356
0.0004804870439655134,0.0017328594912270792
0.0004860564232142139,0.001746430125975211
0.0004916903577628031,0.001760158059473657
0.0004973895958790067,0.0017740451149898847
0.0005031548945038057,0.0017880931369250598
0.0005089870193519685,0.001802303991059008
0.0005148867450137498,0.001816679564798019
0.0005208548550577665,0.0018312217674255212
0.0005268921421350677,0.0018459325303556606
0.0005329994080844093,0.0018608138073898215
0.0005391774640387505,0.0018758675749761186
0.0005454271305329836,0.0018910958324719006
0.0005517492376129129,0.0019065006024092893
0.0005581446249454966,0.0019220839307638043
0.0005646141419303673,0.001937819708859358
0.0005711586478126435,0.0019524098895272255
0.0005777790117970507,0.00196716918661658
0.0005844761131633638,0.001982099560374842
0.0005912508413831881,0.0019972029937708803
0.0005981040962380944,0.0020124814927583766
0.0006050367879391225,0.002028273114246382
0.0006120498372476703,0.002044562694979251
0.0006191441755977848,0.0020610410900704728
0.0006263207452198692,0.0020777104880884663
0.0006335804992658254,0.00209457310296959
0.0006409244019356456,0.002111631174312188
0.0006483534286054727,0.0021288869676740403
0.0006558685659571436,0.002146342774873261
0.0006634708121092351,0.002164000914292685
0.0006711611767496287,0.0021818637311877835
0.0006789406812696112,0.0021999335979981474
0.0006868103588995307,0.002218212914662579
0.000694771254846024,0.0032600908908467716
0.0007028244264308353,0.003284805323581777
0.0007109709432312439,0.0033098062240801618
0.0007192118872221193,0.0033350969128219214
0.0007275483529196233,0.0033606807487751036
0.0007359814475265771,0.0033865611298419356
0.0007445122910795143,0.0034127414933101093
0.0007531420165974376,0.0034375629266789436
0.0007618717702322999,0.0034647925235503307
0.0007707027114212304,0.003493541351474668
0.0007796360130405236,0.003522623410289779
0.0007886728615614156,0.0035520425625123163
0.0007978144572076629,0.003581587520900165
0.0008070620141149507,0.0036081520909348455
0.0008164167604921472,0.0036344602652515086
0.0008258799387844272,0.0036610733805690797
0.0008354528058382871,0.003688807836570875
0.0008451366330684721,0.0037174635181705233
0.0008549327066268384,0.003746451350991443
0.0008648423275731727,0.0037757751850357154
0.0008748668120479914,0.003805438914931228
0.0008850074914473438,0.0038352893114648387
0.00089526571259964,0.0038644327526834834
0.0009056428379445294,0.003894336088239571
0.0009161402457138521,0.003926612823854281
0.0009267593301146883,0.003956903823561918
0.0009375015015145289,0.003985792523416713
0.0009483681866285928,0.0040150160754335255
0.0009593608287093146,0.0040443503790153984
0.0009704808877380307,0.004073981517886539
0.0009817298406188842,0.004103956114613656
0.00099310918137498,0.0041342781502553
0.0010046204213468132,0.004164951652014923
0.001016265089392995,0.004195980693775738
0.0010280447320933097,0.0042273693966418
0.0010399609139541202,0.0042602839148256945
0.0010520152176161591,0.004297746143667599
0.0010642092440647246,0.004333650869394499
0.001076544612842316,0.004370578095653304
0.0010890229622637305,0.004407138823295642
0.001101645949633657,0.0044436024765541465
0.001114415251466788,0.004477608067353811
0.0011273325637104871,0.0045119061419532135
0.0011403996019700331,0.004546601769384359
0.0011536181017364785,0.004581271987879614
0.0011669898186171474,0.004616049364900385
0.0011805165285688054,0.004651229850401054
0.0011942000281335325,0.004686754581848034
0.0012080421346773289,0.0047225707444437885
0.0012220446866314887,0.004758802056199617
0.0012362095437367692,0.004795453329156024
0.0012505385872903913,0.0048325294311304156
0.0012650337203959038,0.004870035286363613
0.0012796968682159415,0.0049079067825730715
0.001294529978227916,0.004945872080429214
0.0013095350204826678,0.0049802118975695595
0.0013247139878661174,0.005014894748158589
0.0013400688963639508,0.005049979611561038
0.001355601785329369,0.005085471147552543
0.0013713147177539455,0.005121374069920721
0.001387209780541621,0.005157299919160282
0.001403289084785873,0.005193382318564035
0.0014195547660501016,0.005229882953108584
0.0014360089846512606,0.005266806670604378
0.0014526539259467812,0.0053041583750533874
0.0014694918006248172,0.005341943027300416
0.0014865248449978572,0.00538016564569198
0.0015037553212997384,0.005418831306742808
0.001521185517986105,0.005457945145810085
0.0015388177500383464,0.005497512357775495
0.001556654359271062,0.005537556299974875
0.0015746977146430866,0.005578379600387818
0.001592950212572123,0.0056196760882571955
0.0016114142772530198,0.005661451248351917
0.0016300923609797412,0.0057037106290154654
0.0016489869444710648,0.005746459842902793
0.001668100537200059,0.005789704567725771
0.0016874356777273757,0.005833450547007259
0.001706994934038408,0.005877432533011979
0.001726780903884356,0.005921414476676423
0.0017467962151272458,0.005965906219985702
0.0017670435260889468,0.0060108250349717165
0.0017875255259042354,0.0060562158959328646
0.0018082449348779518,0.0061021328874573495
0.0018292045048462937,0.006148582107983576
0.0018504070195423021,0.006195569726637631
0.0018718552949655793,0.006243101984052636
0.0018935521797562953,0.00629118519319759
0.0019155005555735278,0.006339825740215824
0.0019377033374779887,0.006389030085273176
0.0019601634743191855,0.006438804763415987
0.001982883949127071,0.006489156385439057
0.002005867779508234,0.00653964110714222
0.002029118018046678,0.006590541540205734
0.002052637752709252,0.006641940309445404
0.0020764301072557748,0.006694315153837982
0.0021004982416539153,0.0067475638574292975
0.0021248453524988827,0.006801429772719714
0.0021494746734379805,0.006855920053879303
0.00217438947560008,0.006908703727723296
0.0021995930680300748,0.006961608834632695
0.0022250887981283695,0.007015127170573493
0.002250880052095462,0.007068844515267275
0.00227697025538168,0.007120003345735976
0.0023033628731421313,0.007171755163949878
0.002330061410696925,0.0072241068432964866
0.002357069413996728,0.007277065336833507
0.0023843904700937206,0.007331105279382549
0.002412028207618007,0.007387147696055299
0.00243998629725955,0.007446793584935283
0.0024682684522556926,0.007504422692534469
0.0024968784288843266,0.007562908105929339
0.0025258200269627847,0.007623328007033888
0.002555097090352507,0.007684894897468255
0.0025847135074695635,0.007748331845125789
0.002614673211801092,0.007812504097562758
0.00264498018242772,0.00787742017777938
0.002675638444552045,0.007943088707566923
0.0027066520700332413,0.00800951840865281
0.0027380251779278576,0.008082554093599831
0.0027697619350368907,0.008151465165645261
0.002801866556459195,0.008215023427196929
0.002834343306151309,0.008279332334255396
0.0028671964974937695,0.008344430241246027
0.0029004304938639917,0.008408085897853638
0.002934049709215787,0.008470823817733652
0.0029680586086656023,0.008533838501383933
0.003002461709085549,0.008599031910640884
0.0030372635797033115,0.00866838604562584
0.0030724688427090033,0.008740028730632166
0.003108082173869064,0.008821357221684882
0.0031441083031472647,0.008903172342699252
0.00318055201533292,0.008981397516889623
0.0032174181506763717,0.009059353512448003
0.003254711605531848,0.00913618174629309
0.003292437333007769,0.00921274280363933
0.0033306003436245884,0.009290191288793244
0.003369205705980267,0.00936853748803014
0.003408258547423452,0.009447791806854707
0.0034477640547344642,0.009525685171053965
0.0034877274748141775,0.009603409593093682
0.003528154115380883,0.009681065025181183
0.0035690493456752297,0.0097596205700968
0.0036104185971733375,0.009839594429726716
0.0036522673643081755,0.00992082118775626
0.0036946012051993025,0.010005422076364952
0.003737425742391064,0.010096086996202222
0.0037807466635993493,0.010180049598327901
0.0038245697224669993,0.01026551978556296
0.0038689007393279753,0.010352517336609149
0.003913745601980384,0.0104378601813689
0.0039591102664684585,0.010528622729794051
0.004005000757873611,0.010619500033497955
0.004051423171114647,0.010710970436450905
0.0040983836717572615,0.010811294805267022
0.004145888496832911,0.010912314608166697
0.004193943955667186,0.011011689215407587
0.004242556430717777,0.011099689029093248
0.004291732378422158,0.011184308235689373
0.004341478330055092,0.01126868565280523
0.004391800892596086,0.011351602515201776
0.004442706749606883,0.01143477464436916
0.004494202662119142,0.01151942770299373
0.0045462954695324,0.011604961455353478
0.004598992090522438,0.011696343928871172
0.004652299523960189,0.011792661975909039
0.004706224849841282,0.011886012888428303
0.004760775230226368,0.011980344955670125
0.00481595791019235,0.012075836057103665
0.004871780218794631,0.012172352831226536
0.004928249570040513,0.012274502936146955
0.004985373463873894,0.012382164064851977
0.005043159487171359,0.012493608964390895
0.005101615314749833,0.012598919244910611
0.005160748710385908,0.012696900101540193
0.005220567527846975,0.01279446306226989
0.005281079711934331,0.012896311585066728
0.005342293299538352,0.012997425942268579
0.005404216420705915,0.013099712327332194
0.00546685729972018,0.013203184325364053
0.0055302242561929005,0.013307855678937126
0.005594325706169377,0.013414113881570799
0.005659170163246243,0.013529621274336125
0.005724766239702178,0.013645093024918101
0.005791122647641758,0.013757512958922774
0.005858248200152536,0.01386557032580566
0.005926151812475552,0.01398308873996898
0.005994842503189409,0.01409600445222296
0.006064329395408062,0.01421014307150445
0.006134621717992506,0.014325604684331103
0.0062057288067765,0.014448075350513123
0.0062776601058065,0.014575991417844556
0.006350425168595962,0.014702518127530515
0.00642403365939419,0.014839355302502619
0.006498495354469888,0.01497257625725971
0.006573820143409586,0.015100515641870945
0.006650018030431118,0.015225676115623272
0.006727099135712337,0.015352071694853905
0.006805073696735206,0.015490005001898548
0.0068839520696454964,0.015631898096483486
0.006963744730628222,0.015774982538410927
0.007044462277299037,0.015917690286515886
0.007126115430111745,0.0160533809560127
0.007208715033782135,0.016191409267359697
0.007292272058728313,0.016328826209826546
0.007376797602527731,0.01645962880435136
0.007462302891391108,0.01658027806995916
0.007548799281653432,0.01671536087958803
0.007636298261282241,0.01686116691950245
0.0077248114514034,0.01699762063025783
0.007814350607844541,0.01713113885965204
0.00790492762269642,0.017273358809491938
0.007996554525892346,0.017417814449173293
0.008089243486805939,0.01757445549844207
0.008183006815867389,0.017725957359983995
0.008277856966198472,0.01788267745274254
0.00837380653526649,0.018042031497541154
0.008470868266557402,0.01819901391175338
0.008569055051268348,0.018350268149193515
0.008668379930019773,0.01849538922009538
0.008768856094587427,0.01864269919439527
0.008870496889654403,0.018797109777462448
0.00897331581458352,0.01895698482428379
0.009077326525210223,0.01913376735860118
0.009182542835656282,0.019307810783252253
0.009288978720164497,0.019475844303159066
0.009396648314954691,0.019640162996910397
0.009505565920101192,0.01981307815247499
0.009615746001432095,0.019969722044740686
0.009727203192450537,0.020143744706876947
0.009839952296278227,0.020319656098787477
0.009954008287621519,0.020487839476932227
0.010069386314760271,0.02066774476061895
0.010186101701559752,0.020846364708961566
0.010304169949505875,0.021018275755394857
0.01042360673976401,0.021185636493413217
0.010544427935261684,0.0213617960695171
0.010666649582795389,0.021556169392267798
0.010790287915161836,0.021753130447656442
0.01091535935331391,0.021944638251809395
0.011041880508541602,0.02213513432971275
0.011169868184678225,0.022325921961517493
0.011299339380332217,0.022517865362312907
0.011430311291144786,0.022725462590295356
0.011562801312073753,0.02294152474907531
0.011696827039703846,0.023160987506669818
0.01183240627458378,0.023376796654988884
0.011969557023590427,0.02357936774582848
0.012108297502320394,0.023789613505456914
0.012248646137509308,0.02400171362848571
0.012390621569479156,0.02421764342836767
0.012534242654613994,0.024438309834673246
0.01267952846786434,0.024638297807271014
0.012826498305280598,0.024841216837844998
0.012975171686575868,0.025059225242382938
0.013125568357718427,0.0252804089174432
0.013277708293554291,0.025496552691836444
0.013431611700460153,0.02571720623296341
0.013587299019027091,0.02595910709446584
0.013744790926775366,0.026210644932969058
0.013904108340900697,0.02646014570454396
0.014065272421052363,0.026703810533939765
0.014228304572143519,0.026949195925466594
0.014393226447194065,0.02717498614024333
0.014560059950206485,0.027382255467891126
0.014728827239075018,0.02759490053769383
0.014899550728528537,0.027818206035800385
0.015072253093107555,0.028040328187207215
0.01524695727017573,0.028268267094438616
0.015423686462966274,0.028501191065933695
0.01560246414366368,0.02874345700820833
0.015783314056521166,0.028996536348108976
0.01596626022101425,0.029243366996623277
0.01615132693503091,0.02949854004836468
0.01633853877809862,0.02974884875159644
0.016527920614648955,0.029999706998607
0.0167194975973199,0.03026884504002873
0.016913295170296487,0.03053045335343576
0.01710933907269015,0.03077427635992875
0.01730765534195726,0.03106836001413934
0.01750827031735725,0.0313676491005446
0.017711210643450888,0.03166211862049832
0.017916503273639015,0.03195119163573332
0.018124175473742375,0.03223546615996467
0.018334254825622908,0.03251185212382814
0.018546769230846995,0.03280769931765462
0.018761746914391215,0.033109140300940934
0.018979216428391014,0.03344876394275555
0.019199206655932846,0.03378689951834983
0.019421746814890263,0.034085604770226
0.019646866461804465,0.034418047445088265
0.01987459549580984,0.034727725364793835
0.02010496416260499,0.03502206776949154
0.02033800305846982,0.03530554892883746
0.020573743134329137,0.03562011099671171
0.02081221569986339,0.03595854922517765
0.021053452427667062,0.03628919655000749
0.02129748535745521,0.03664458896339735
0.021544346900318843,0.03699745800706026
0.02179406984302956,0.03732034898039059
0.0220466873523941,0.03766865127803541
0.022302232979659387,0.038018866588918225
0.022560740664968614,0.03836947280272325
0.022822244741868985,0.03872152508198763
0.023086779941871697,0.03907758625127357
0.023354381399064792,0.039434538949498325
0.023625084654779475,0.03981449706701109
0.023898925662310503,0.040197451298935635
0.024175940791691306,0.04058053599633212
0.024456166834524465,0.040988959640354455
0.024739641008868142,0.04136617123456808
0.025026400964179192,0.041768365371498736
0.025316484786313556,0.04217430740725761
0.025609931002584595,0.042612423066136954
0.025906778586880088,0.04300886195743952
0.026207066964838526,0.043451561571223256
0.02651083601908539,0.043836209315870275
0.026818126094530156,0.04425800747843461
0.02712897800372467,0.04467998654253609
0.027443433032283655,0.04511244644507366
0.02776153294436801,0.04551376266991075
0.028083319988231725,0.04593372732812608
0.028408836901833042,0.04635088767519986
0.028738126918510663,0.046814434168281
0.029071233772725785,0.04728411027901232
0.029408201705870638,0.04771531300651896
0.029749075472144403,0.048137501213144335
0.030093900344497212,0.04859722090907971
0.03044272212064303,0.04904550059513526
0.030795587129142266,0.049532036122370296
0.03115254223555488,0.050041060137487325
0.03151363484866479,0.05052078416704688
0.031878912926776456,0.05099375691108583
0.03224842498408442,0.051506311708408956
0.0326222200971167,0.05201598888548281
0.03300034791125285,0.052541884246411805
0.03338285864731761,0.053108376861855135
0.033769803108250916,0.053645556912734794
0.03416123268585528,0.054217517290861994
0.034557199367621395,0.05479456636013693
0.03495775574363275,0.055345052099397975
0.035362955013550426,0.05592312486585954
0.03577285099367873,0.05644073602009521
0.0361874981241128,0.057014916083935475
0.03660695147596903,0.057589710243315786
0.03703126675869927,0.05816622905996667
0.03746050032748993,0.05873459628560786
0.037894709190746674,0.05931990081148745
0.03833395101766601,0.059933600953484975
0.03877828414589457,0.06051303049953727
0.03922776758927719,0.06110835864394062
0.03968246104569482,0.06170042691816595
0.040142424904993215,0.062325711474494686
0.040607720257003654,0.06295587949553329
0.041078408899656464,0.06356521251003634
0.04155455334718875,0.06420204201238028
0.04203621683844714,0.06487715445449388
0.04252346334528682,0.06552686367734596
0.04301635758106795,0.06621433073924901
0.0435149650092505,0.06689912559630232
0.044019351852088745,0.0675760945755831
0.044529585099426554,0.06823660189593087
0.04504573251759458,0.06894752627703452
0.04556786265841064,0.0696732665609781
0.046096044868284336,0.07035938771370252
0.04663034929742731,0.07111203280360985
0.04717084690917017,0.07184104843039764
0.047717609489387455,0.0725627383864006
0.04827070965603183,0.07332956391230619
0.0488302208687788,0.07405851881258835
0.0493962174387832,0.07478754361122868
0.04996877453854884,0.07556110332880157
0.0505479682119124,0.07632611761709307
0.05113387538414326,0.07705341391490139
0.05172657387216019,0.07778474788464665
0.05232614239486662,0.07858981394550793
0.052932660583605615,0.07937924236676133
0.05354620899273607,0.08023972397328946
0.05416686911033152,0.08107726451209374
0.05479472336900287,0.08189492374140966
0.05542985515684669,0.08269223310452285
0.05607234882852033,0.08354326419182383
0.05672228971644543,0.08435404681446874
0.05737976414214134,0.08521632621444711
0.05804485942768978,0.08607479233387867
0.05871766390733255,0.08698326559730205
0.05939826693920356,0.08787791829653437
0.060086758917196864,0.0887927603174802
0.0607832312829723,0.08969229333980604
0.06148777653810023,0.09063931945814381
0.062200488256347115,0.09152787412799844
0.06292146109610344,0.09244052944847266
0.06365079081295572,0.09340742553246044
0.06438857427240419,0.09433721445095938
0.06513490946272803,0.09531944671481574
0.0658898955079995,0.09627423063478624
0.06665363268124913,0.097169150793103
0.06742622241778341,0.09815626036920849
0.06820776732865685,0.0991337953692932
0.06899837121430018,0.10014134215758622
0.0697981390783066,0.10118155220461525
0.07060717714137772,0.10219471082541713
0.07142559285543126,0.10324021356553188
0.07225349491787214,0.10427875895188703
0.07309099328602911,0.10529455026415482
0.07393819919175866,0.10632351636583075
0.07479522515621821,0.1074270470686721
0.07566218500481055,0.1084777158736417
0.07653919388230147,0.10950981594848275
0.0774263682681127,0.11057681356298088
0.07832382599179197,0.11160677166721637
0.07923168624866253,0.11275999108889216
0.08015006961565405,0.1139510469445093
0.08107909806731686,0.11508147035758669
0.08201889499202203,0.11631884202637546
0.08296958520834907,0.11749310679980043
0.08393129498166364,0.11861755528062123
0.08490415204088747,0.11983427178595998
0.0858882855954625,0.12096886044552824
0.08688382635251184,0.12214800085097736
0.08789090653419954,0.12336719275233103
0.08890965989529158,0.12465076017055143
0.08994022174092044,0.12597816871038453
0.09098272894455559,0.12719867552201464
0.09203731996618221,0.12842352616287026
0.09310413487069075,0.12982135040387344
0.09418331534647952,0.13112333897324624
0.0952750047242729,0.13240434191785394
0.09637934799615785,0.1337471590254677
0.09749649183484087,0.13512382632325132
0.0986265846131282,0.1364845700328581
0.09976977642363201,0.13786777481356235
0.10092621909870483,0.13922350936018996
0.10209606623060476,0.1406476981516005
0.10327947319189525,0.14202647798192475
0.10447659715608053,0.14344095280510416
0.10568759711848051,0.14486203425609837
0.10691263391734772,0.14632265935038408
0.10815187025522892,0.14780663073579245
0.10940547072057435,0.14924393919841056
0.11067360180959745,0.15078325088178818
0.11195643194838795,0.1523355091871416
0.11325413151528127,0.1538798433276386
0.11456687286348727,0.1554919198215069
0.11589483034398118,0.1570017953587274
0.11723818032865997,0.1585152371748207
0.11859710123376706,0.16011101739269412
0.11997177354358855,0.16166958214012223
0.12136237983442417,0.16322372778139532
0.12276910479883604,0.16478086423516816
0.12419213527017846,0.16639282966963842
0.12563166024741215,0.16800384643957153
0.12708787092020596,0.16971847901522916
0.12856096069432965,0.1713859102067903
0.130051125217341,0.17313583105954927
0.13155856240457053,0.1748799023980227
0.1330834724654076,0.1766059821536167
0.1346260579298911,0.17849265317586765
0.13618652367560827,0.1803238722800983
0.1377650769549055,0.18210838554204148
0.13936192742241435,0.18399817151698108
0.14097728716289676,0.18577226480306686
0.142611370719413,0.1875896953303086
0.14426439512181588,0.18946648240323222
0.14593657991557576,0.19144318122722476
0.1476281471909391,0.19332635036391035
0.14933932161242533,0.19528080834313838
0.15107033044866555,0.19733526558181191
0.15282140360258709,0.19941446576708052
0.15459277364194784,0.20139768025527144
0.15638467583022478,0.20348369609820444
0.15819734815786016,0.20557928440419881
0.16003103137387018,0.20770469368804304
0.16188596901781993,0.20982350292206275
0.1637624074521689,0.21196398709222875
0.16566059589499152,0.2140062887869036
0.16758078645307686,0.21622033555140857
0.16952323415541215,0.21844871215005962
0.1714881969870541,0.22052611919509083
0.17347593592339325,0.22269869227295533
0.1754867149648152,0.2249091849568996
0.1775208011717636,0.22718319430507022
0.1795784647002097,0.22954358482133932
0.18165997883753285,0.2319252240366559
0.18376562003881725,0.23428819269103265
0.18589566796356882,0.2366296713524502
0.18805040551285834,0.23905291076349053
0.1902301188668946,0.2414044523332617
0.19243509752303323,0.24397271123880468
0.19466563433422632,0.24647605812867526
0.19692202554791735,0.24902050900677106
0.19920457084538712,0.25161581805408517
0.20151357338155584,0.2541904602322696
0.20384933982524642,0.256820912830528
0.20621218039991446,0.2594670211108505
0.2086024089248505,0.26209112143852414
0.21102034285685967,0.2647341207934163
0.21346630333242453,0.26740401243260126
0.21594061521035676,0.270067282127898
0.21844360711494284,0.2727559911623254
0.22097561147959033,0.2754858334767351
0.22353696459097966,0.2783177562203677
0.22612800663372795,0.2811134332791569
0.2287490817355704,0.2840682602853219
0.2314005380130654,0.28710661790605074
0.23408272761782944,0.29008493591501877
0.23679600678330787,0.2929992766661707
0.23954073587208793,0.29605468655008704
0.24231727942376008,0.29911011302633417
0.24512600620333397,0.30220543656937526
0.24796728925021602,0.3053690572325166
0.2508415059277541,0.3085338952888105
0.2537490379733572,0.31180130484907237
0.2566902715491952,0.31508505683690424
0.25966559729348726,0.31831796846570887
0.26267541037238384,0.32160870323769275
0.26572011053245065,0.32499209823539266
0.26880010215376077,0.32846051345454763
0.2719157943036019,0.3317613090249449
0.2750676007908067,0.3351269882033192
0.2782559402207126,0.3386148770034386
0.28148123605075814,0.3420488228094888
0.28474391664672477,0.3455535542206484
0.28804441533962977,0.34910824869377216
0.2913831704832789,0.3527791850644473
0.2947606255124859,0.3564557341073255
0.29817722900196736,0.36013160119801074
0.30163343472591975,0.36395744649784645
0.30512970171828707,0.3677970701303936
0.30866649433372745,0.37158319049683053
0.3122442823092858,0.37550037833668276
0.3158635408267819,0.37940027677957544
0.31952475057592133,0.38333637888312067
0.32322839781813806,0.38724554600468747
0.3269749744511768,0.39134346111096596
0.33076497807442423,0.3954581884725324
0.3345989120549975,0.39952851008719936
0.3384772855945983,0.40379674226960044
0.34240061379714254,0.4080275172684935
0.34636941773717345,0.41222980739589693
0.3503842245290676,0.4165298696153615
0.3544455673970435,0.4209264074690083
0.3585539857459817,0.4252365988186095
0.36271002523306484,0.4296854407495411
0.3669142378402494,0.4340577645870156
0.3711671819475767,0.43857481943254406
0.37546942240733366,0.44317252396727796
0.37982153061907364,0.4477319473041237
0.3842240846055061,0.45231933385681894
0.38867766908926676,0.4568599758916291
0.393182875570577,0.4617004449808519
0.39774030240580366,0.4665518514169077
0.40235055488692933,0.4711369859608524
0.4070142453219439,0.47586875783025634
0.4117319931161679,0.48068618847278355
0.4165044248545185,0.4857950002271151
0.42133217438472886,0.49071748551925565
0.4262158829015325,0.4955978347425882
0.43115619903182284,0.5004630573619544
0.43615377892080054,0.5056146412038803
0.441209286319119,0.5107500781031561
0.4463233926710397,0.515925639660823
0.4514967772036102,0.5210483441616549
0.4567301270168747,0.5262882281545872
0.4620241371751313,0.5316244272104573
0.46737951079924633,0.5370126780206818
0.47279695916003905,0.5422945392190448
0.4782772017727485,0.5478108746121755
0.4838209664925957,0.5534156919031898
0.48942898961145315,0.5587683476062647
0.49510201595563513,0.5644847557382605
0.5008407989848213,0.5702255524701284
0.5066461008921268,0.5759201820178561
0.5125186927053332,0.5817418531669994
0.5184593543892912,0.5875474746679263
0.5244688749495119,0.5935596610536586
0.5305480525369574,0.5992714225843907
0.5366976945540476,0.6050789302557826
0.5429186177618943,0.6111416081412578
0.5492116483887789,0.617230324267189
0.5555776222398878,0.6233519857195435
0.5620173848083188,0.6294580059048805
0.5685317913873753,0.6356327861511896
0.5751217071841613,0.6419646644640231
0.5817880074344935,0.648248686417356
0.5885315775191451,0.6545660165812486
0.595353313081437,0.6609608576859987
0.6022541201461928,0.6674060710906534
0.6092349152400711,0.6739039772952438
0.6162966255132942,0.6803489349536198
0.6234401888627864,0.686997062481533
0.6306665540567405,0.6935150835263074
0.6379766808606282,0.7001477524777007
0.6453715401646701,0.7069350555427202
0.6528521141127848,0.7137955952645828
0.6604193962330305,0.7206340854004638
0.6680743915695615,0.7274911454460714
0.675818116816111,0.7343438951307603
0.6836516004510238,0.7413697790547514
0.6915758828738525,0.7484080803821206
0.6995920165435374,0.7555165901096761
0.707701066118189,0.762753485091911
0.7159041085964888,0.7701157228755492
0.7242022334607315,0.7773437195956682
0.732596542821523,0.7847527022744397
0.741088151564157,0.7922494974302317
0.7496781874966877,0.799929134628357
0.7583677914997191,0.8076182483496159
0.7671581176779302,0.8153296599947227
0.7760503335133571,0.8231794333810338
0.7850456200204509,0.8311029429766844
0.794145171902934,0.8391077140478094
0.8033501977124734,0.8470391682527569
0.8126619200091946,0.8552555366474278
0.822081575524054,0.8634903102645172
0.8316104153230961,0.8718575315297656
0.8412497049736118,0.8802037806710399
0.8510007247122247,0.8885682680623559
0.8608647696149244,0.8969171224543053
0.8708431497690724,0.9056373512899663
0.880937190447399,0.9142568941899544
0.8911482322840202,0.9228327897337515
0.9014776314524917,0.931519410310053
0.9119267598459299,0.940222557568523
0.9224970052592174,0.9486396339067806
0.9331897715733238,0.9568913465485659
0.9440064789417604,0.9651521689538045
0.9549485639791966,0.9729983283987854
0.9660174799522646,0.9806832931173805
0.9772146969725725,0.9876884442857063
0.9885417021919574,0.9941016353062955
1.0,0.9998293125461999


==> data/ELD/RMIA/NHiTS-online/total/roc_MAELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.00010116351885336322
1.7188391428171457e-05,0.0001015377232982311
1.7387624002162504e-05,0.00010191626518881408
1.7589165903277326e-05,0.00010229919480093223
1.7793043899185774e-05,0.00010268656299315829
1.7999285067824765e-05,0.00010307842121357238
1.8207916800994626e-05,0.00010347482150659512
1.8418966807997107e-05,0.00010387581651989982
1.86324631193156e-05,0.00010428145951140496
1.8848434090337955e-05,0.00010469180435634744
1.906690840512252e-05,0.00010510690555443811
1.9287915080207776e-05,0.0001055268182371001
1.9511483468466162e-05,0.00010595159817479105
1.9737643263002554e-05,0.00010638130178441016
1.9966424501097934e-05,0.0001068159861367914
2.0197857568198782e-05,0.00010725570896428301
2.0431973201952705e-05,0.00010770052866841547
2.066880249629082e-05,0.0001081505043276579
2.09083769055575e-05,0.00010860569570526456
2.1150728248687946e-05,0.00010906616325721241
2.1395888713434215e-05,0.00010953196814023033
2.1643890860640203e-05,0.00011000317221992171
2.189476762856621e-05,0.00011047983807898113
2.2148552337263592e-05,0.00011096202902550615
2.2405278693000182e-05,0.00011144980910140568
2.266498079273693e-05,0.00011194324309090549
2.2927693128656486e-05,0.00011244239652915264
2.3193450592744275e-05,0.00011294733571091945
2.3462288481422625e-05,0.00011345812769940832
2.3734242500238664e-05,0.00011397484033515879
2.4009348768606518e-05,0.0001144975422450577
2.4287643824604503e-05,0.00011502630285145387
2.45691646298279e-05,0.00011556119238137832
2.4853948574297985e-05,0.0001161022818758715
2.5142033481427965e-05,0.00011664964319941848
2.543345761304648e-05,0.00011720334904949364
2.5728259674479322e-05,0.00011776347296621604
2.6026478819690045e-05,0.0001183300893421164
2.63281546564802e-05,0.00011890327343201772
2.6633327251749808e-05,0.00011948310136302997
2.694203713681882e-05,0.00012006965014466108
2.7254325312810276e-05,0.00012066299767904485
2.7570233256095827e-05,0.00012126322277128741
2.7889802923804396e-05,0.00012187040513993367
2.8213076759394707e-05,0.00012248462542755527
2.8540097698292373e-05,0.00012310596521146084
2.8870909173592345e-05,0.0001237345070145308
2.9205555121827452e-05,0.0001243703343161775
2.95440799888038e-05,0.00012501353156343253
2.9886528735503827e-05,0.0001256641841821626
3.0232946844057763e-05,0.0001263223785884151
3.0583380323784315e-05,0.00012642927129649585
3.0937875717301366e-05,0.00012652595185836415
3.12964801067075e-05,0.0001266237530554749
3.165924111983521e-05,0.000126722687877237
3.20262069365765e-05,0.000126822769463621
3.2397426295281954e-05,0.00012692401110690432
3.277294849923382e-05,0.00012702642625343663
3.315282342319423e-05,0.00012713002850542584
3.353710152002929e-05,0.00012723483162274449
3.392583382740992e-05,0.001234321715438518
3.4319071974590426e-05,0.0012371029816067585
3.4716868189265594e-05,0.0012399164857432791
3.511927530450728e-05,0.0012427626015219886
3.552634676578139e-05,0.0012456417069480908
3.5938136638046256e-05,0.0012485541844082914
3.6354699612933176e-05,0.0012515004207215824
3.677609101601031e-05,0.0012544808071906191
3.720236681413066e-05,0.001260890530854219
3.7633583622865324e-05,0.0012699774450601006
3.806979871402284e-05,0.0012791696867083106
3.8511070023255685e-05,0.0012884684766610536
3.895745615775501e-05,0.0012978750499316849
3.940901640403448e-05,0.0013073906558487376
3.986581073580439e-05,0.0013170165582218527
4.032789982193705e-05,0.0015752522533367716
4.079534503452449e-05,0.0015768942608835334
4.1268208457029516e-05,0.0015785553011240419
4.174655289253135e-05,0.0015802355946683863
4.223044187206672e-05,0.0015819353646837728
4.271993966306776e-05,0.0015836548369241616
4.321511127789762e-05,0.001585394239760255
4.371602248248502e-05,0.001587153804209824
4.422273980505897e-05,0.0015889337639683927
4.473533054498463e-05,0.0015907343554402772
4.525386278170167e-05,0.0015925558177699813
4.577840538376616e-05,0.0015943983928739605
4.6309028017997366e-05,0.0015962623254727505
4.684580115873045e-05,0.0015981478631234714
4.738879609717651e-05,0.0016000552562527037
4.793808495089107e-05,0.001601984758189752
4.8493740673352334e-05,0.0016039366252002887
4.9055837063650453e-05,0.0016059111165203904
4.962444877628913e-05,0.0016079084943909684
5.0199651331100794e-05,0.0016099290240925977
5.0781521123276707e-05,0.00161197297398075
5.137013543351339e-05,0.001614040615521436
5.196557243827657e-05,0.0016161322233272588
5.2567911220184194e-05,0.0016182480751938868
5.3177231778509664e-05,0.0016203884521369504
5.379361503980698e-05,0.001622553638429362
5.441714286865888e-05,0.0016247439216390744
5.5047898078549675e-05,0.0016269595926672726
5.5685964442864085e-05,0.0016292009457870098
5.633142670601352e-05,0.0016314682786822909
5.698437059469136e-05,0.0016337618924876104
5.764488282925873e-05,0.0016413467497043547
5.8313051135262185e-05,0.0016503933436171527
5.8988964255084936e-05,0.001659544797615238
5.9672711959733106e-05,0.0016688023271436258
6.0364385060758635e-05,0.0016781671617356927
6.106407542232036e-05,0.001687640545176474
6.177187597338488e-05,0.0016972237356678566
6.248788072006888e-05,0.0017069180059956872
6.321218475812448e-05,0.0017167246436988158
6.394488428556937e-05,0.0017266449512401
6.468607661546321e-05,0.0017366802461793902
6.543586018883229e-05,0.0017468318613485204
6.619433458774387e-05,0.0017571011450283295
6.696160054853215e-05,0.0017674894611277297
6.773775997517745e-05,0.001782890501542074
6.852291595284057e-05,0.0018006611985031825
6.9317172761554e-05,0.001818637877607063
7.012063589007177e-05,0.0018368229264158487
7.09334120498799e-05,0.002062949462533234
7.17556091893692e-05,0.002090614438664812
7.258733650817246e-05,0.0021186000826394014
7.342870447166758e-05,0.0021469101113539566
7.42798248256491e-05,0.0021742880699972787
7.514081061116962e-05,0.0022002447414645665
7.601177617955322e-05,0.0022265022796237885
7.689283720758305e-05,0.002253064171854535
7.778411071286482e-05,0.002279933945959006
7.868571506936843e-05,0.0023071151706305507
7.959777002314978e-05,0.002334611455927644
8.05203967082547e-05,0.002362426453753355
8.145371766280736e-05,0.002390563858340369
8.239785684528512e-05,0.002419027406741639
8.335293965098187e-05,0.0024478208793267155
8.43190929286625e-05,0.0024766926109015984
8.529644499741017e-05,0.002505375567090607
8.628512566366886e-05,0.002534390990643713
8.728526623848371e-05,0.002563742735227446
8.829699955494083e-05,0.002616902382698477
8.932045998580959e-05,0.00267256400927444
9.03557834613892e-05,0.002728870816010605
9.140310748756223e-05,0.0027618430188113877
9.246257116405733e-05,0.0027822755325723645
9.353431520292377e-05,0.0028029448818933603
9.461848194721992e-05,0.0028238538119619285
9.571521538991856e-05,0.0028450050997854024
9.682466119303115e-05,0.0028664015545597165
9.794696670695385e-05,0.0028866763660548305
9.908228099003788e-05,0.0029055063643785525
0.00010023075482838654,0.0029245546233260212
0.00010139254075588153,0.0029438236727806163
0.00010256779307444219,0.0029633160719498867
0.00010375666787451859,0.0029830344097054396
0.00010495932305582277,0.003002981304926785
0.00010617591834830001,0.0030231594068491573
0.00010740661533334334,0.003043571395415376
0.00010865157746525384,0.003064219981631777
0.00010991097009294972,0.0030851079079282765
0.0001111849604819271,0.0031061550772277574
0.00011247371783647519,0.003127180232926242
0.00011377741332214914,0.0031484490935639515
0.00011509622008850323,0.0031699644839521856
0.00011643031329208767,0.0031917292616449487
0.00011777987011971193,0.0032131669537661294
0.0001191450698119776,0.0032310510697348095
0.00012052609368708426,0.003249142482498707
0.00012192312516491107,0.0032674435948582383
0.0001233363497913776,0.00328595683746495
0.00012476595526308696,0.003301917280012296
0.00012621213145225474,0.0033118958957175535
0.00012767507043192657,0.0033219901746772895
0.0001291549665014884,0.0033829543601778915
0.00013065201621247213,0.003444782513241519
0.00013216641839466052,0.0035073273233658998
0.00013369837418249466,0.0035705970974034495
0.00013524808704178755,0.003611124598160867
0.0001368157627967472,0.003632497244286816
0.00013840160965731315,0.003672300133104386
0.00014000583824680976,0.003699304647694245
0.00014162866162991988,0.003721497101637686
0.0001432702953409831,0.0037326054897492134
0.00014493095741262166,0.003743192591998083
0.00014661086840469845,0.0037521409178825453
0.00014831025143361044,0.0037611929648165496
0.00015002933220192182,0.003770349935042422
0.00015176833902834055,0.003779707848548944
0.00015352750287804228,0.0037893715219633056
0.000155307057393346,0.0038016319285038825
0.00015710723892474503,0.003817504386235018
0.00015892828656229778,0.0038323704489574605
0.00016077044216738237,0.003846439254478577
0.00016263395040481922,0.003860671133103345
0.00016451905877536624,0.0038750679750304087
0.00016642601764859036,0.0038946462789377564
0.00016835508029612023,0.003910439790413461
0.00017030650292528443,0.00392641636625309
0.0001722805447131394,0.0039425781283762285
0.00017427746784089192,0.003958927223297871
0.00017629753752872057,0.003976286432661592
0.0001783410220710008,0.003993152639531701
0.00018040819287193827,0.004003828715397376
0.00018249932448161524,0.00401462853885652
0.00018461469463245476,0.004025553544281376
0.0001867545842761076,0.004036605182670159
0.00018891927762076664,0.004047784921839763
0.00019110906216891378,0.004059094246620714
0.0001933242287555045,0.004104893220549905
0.00019556507158659492,0.004123248524390074
0.00019783188827841644,0.004141816586616958
0.0002001249798969037,0.004160599873336892
0.00020244465099768038,0.004182080414513602
0.00020479120966650856,0.004208184901971536
0.0002071649675602069,0.004355779768880873
0.0002095662399480433,0.004555924942109987
0.0002119953457536071,0.004807396326610501
0.00021445260759716674,0.004829989825402931
0.00021693835183851843,0.004852845207975393
0.00021945290862033137,0.004875965509852169
0.0002219966119119955,0.005001506775321693
0.0002245697995539774,0.0050252670046655205
0.0002271728133026905,0.005049302641494136
0.0002298059988758851,0.0050772255837125664
0.0002324697059985648,0.0052348609392187965
0.00023516428844943486,0.005293478272898205
0.00023789010410788932,0.005336629906197668
0.00024064751500154242,0.005380069530167404
0.00024343688735431105,0.005413439625939226
0.00024625859163505465,0.005438234240148042
0.00024911300260677886,0.005495289436660377
0.0002520004993764092,0.005510748437524497
0.0002549214654451423,0.0055263866254025
0.0002578762887593801,0.005542206077271176
0.0002608653617622548,0.0055636459079962475
0.00026388908144575103,0.005587494305218417
0.0002669478494034321,0.0056076965149864915
0.00027004207188377727,0.005624055996781644
0.0002731721598441376,0.00564060510316621
0.000276338529005317,0.005657346032100083
0.00027954159990678566,0.00567428100701996
0.0002827817979625341,0.005691484637284992
0.0002860595535175742,0.005709498053887083
0.000289375301905095,0.005729246173337444
0.0002927294835042816,0.005750057713937983
0.00029612254379880347,0.005776382015611107
0.00029955493343598134,0.005816451558770916
0.0003030271082866396,0.005840820871530661
0.0003065395295056527,0.005860714492997915
0.00031009266359319264,0.005948471340730573
0.00031368698245668765,0.0059616959173745925
0.00031732296347349763,0.00598516886786392
0.00032100108955431715,0.006030681830989576
0.00032472184920731285,0.006044207206230374
0.00032848573660300434,0.006063433200893638
0.0003322932516398972,0.006085505844156202
0.0003361449000108765,0.006123063818398563
0.0003400411932703706,0.006187156638119305
0.00034398264890229247,0.006235086547851662
0.00034796979038876914,0.006280357492216522
0.0003520031472796679,0.00633338472055687
0.0003560832552629278,0.0063927959607901165
0.000360210656235707,0.006478567980617555
0.00036438589837635443,0.0065124258090467416
0.0003686095362172158,0.006546676087364904
0.00037288213071828336,0.00658132336450275
0.00037720424934169976,0.00661356092705929
0.00038157646612712486,0.006635134271854727
0.00038599936176797673,0.006658273492373866
0.00039047352368855597,0.006710914035700527
0.0003949995461220643,0.006743265413884597
0.000399578030189527,0.006769837258009578
0.00040420958397963103,0.006794968753976396
0.0004088948226294864,0.006875061065294581
0.00041363436840632776,0.006927538045531261
0.00041842885079015847,0.006961916492271826
0.0004232789065573553,0.006988157067442673
0.00042818517986524155,0.007022394924538496
0.0004331483223376403,0.00705806458723827
0.00043816899315141946,0.007094756369698116
0.00044324785912404005,0.007132491304252452
0.00044838559480211905,0.007171066160667714
0.0004535828825510191,0.007239012248786326
0.00045884041264547613,0.007362216517371315
0.0004641588833612782,0.007408715381138162
0.0004695390010680063,0.0075132365954363985
0.0004749814803228505,0.007535720368570832
0.0004804870439655134,0.007557528264211885
0.0004860564232142139,0.00757835322688912
0.0004916903577628031,0.007599419574045804
0.0004973895958790067,0.007666007252595933
0.0005031548945038057,0.007741793657559576
0.0005089870193519685,0.0077695932183228095
0.0005148867450137498,0.00779871996902919
0.0005208548550577665,0.007888822398151158
0.0005268921421350677,0.007941729346239521
0.0005329994080844093,0.0080028241972999
0.0005391774640387505,0.008127665923978355
0.0005454271305329836,0.008198966644737788
0.0005517492376129129,0.008284349376828088
0.0005581446249454966,0.00832661285787335
0.0005646141419303673,0.008367205962836008
0.0005711586478126435,0.008390543603970405
0.0005777790117970507,0.008420421676401463
0.0005844761131633638,0.008451664877010706
0.0005912508413831881,0.008483148406918634
0.0005981040962380944,0.008521819251612713
0.0006050367879391225,0.008545509658919587
0.0006120498372476703,0.008685208969525099
0.0006191441755977848,0.008711461818602152
0.0006263207452198692,0.00874431594651039
0.0006335804992658254,0.008784158296695233
0.0006409244019356456,0.008819728527115923
0.0006483534286054727,0.008907600100518616
0.0006558685659571436,0.008941034124776138
0.0006634708121092351,0.008972568078275175
0.0006711611767496287,0.009000451848706834
0.0006789406812696112,0.00904550680228181
0.0006868103588995307,0.009097519609681502
0.000694771254846024,0.009142979709345477
0.0007028244264308353,0.009206160777497373
0.0007109709432312439,0.009265178012568844
0.0007192118872221193,0.009320846516966455
0.0007275483529196233,0.009433546100227865
0.0007359814475265771,0.009500273960734594
0.0007445122910795143,0.009606894740905158
0.0007531420165974376,0.009721676515201555
0.0007618717702322999,0.009794624356302944
0.0007707027114212304,0.009820916470035204
0.0007796360130405236,0.009879508934068523
0.0007886728615614156,0.009924513166797558
0.0007978144572076629,0.010007852076116396
0.0008070620141149507,0.010073411689348282
0.0008164167604921472,0.01013085594271117
0.0008258799387844272,0.010196613894339387
0.0008354528058382871,0.010254264855287193
0.0008451366330684721,0.0103587682775912
0.0008549327066268384,0.010433445646653609
0.0008648423275731727,0.010510584010893026
0.0008748668120479914,0.010590716604303104
0.0008850074914473438,0.010710467750273876
0.00089526571259964,0.010835310058239067
0.0009056428379445294,0.010971592893584634
0.0009161402457138521,0.011042499851070847
0.0009267593301146883,0.011103324093847244
0.0009375015015145289,0.011162520962044195
0.0009483681866285928,0.011266553606382589
0.0009593608287093146,0.011531870219955042
0.0009704808877380307,0.0116303969882629
0.0009817298406188842,0.011838503947955364
0.00099310918137498,0.011975600968889203
0.0010046204213468132,0.012067193585171672
0.001016265089392995,0.012128997386225155
0.0010280447320933097,0.012180580106004351
0.0010399609139541202,0.012255470146412829
0.0010520152176161591,0.012297897101646655
0.0010642092440647246,0.012361766457708876
0.001076544612842316,0.012455239923211498
0.0010890229622637305,0.012541767497657692
0.001101645949633657,0.012616505768614329
0.001114415251466788,0.012867396114389185
0.0011273325637104871,0.013055371350417977
0.0011403996019700331,0.013185333909779268
0.0011536181017364785,0.013348660068947615
0.0011669898186171474,0.013419997384763571
0.0011805165285688054,0.013493680943382541
0.0011942000281335325,0.013620919905164217
0.0012080421346773289,0.013715443409368977
0.0012220446866314887,0.013815816022245872
0.0012362095437367692,0.013901972760582715
0.0012505385872903913,0.013970364457003129
0.0012650337203959038,0.014095279830881501
0.0012796968682159415,0.014254117786532922
0.001294529978227916,0.014362269797287375
0.0013095350204826678,0.014430382429265993
0.0013247139878661174,0.014568362989110097
0.0013400688963639508,0.014692610953654933
0.001355601785329369,0.014754574112597096
0.0013713147177539455,0.01488090672114844
0.001387209780541621,0.014956519337735142
0.001403289084785873,0.015014452221328706
0.0014195547660501016,0.015195828765459548
0.0014360089846512606,0.015350283075084297
0.0014526539259467812,0.01551924457256949
0.0014694918006248172,0.015612094220445846
0.0014865248449978572,0.015743959763960442
0.0015037553212997384,0.01583814246662474
0.001521185517986105,0.01593769084613754
0.0015388177500383464,0.016004457553832153
0.001556654359271062,0.016180030695824136
0.0015746977146430866,0.01625629584809455
0.001592950212572123,0.016356761303611654
0.0016114142772530198,0.016460288638819078
0.0016300923609797412,0.016626744000885967
0.0016489869444710648,0.01674676689014367
0.001668100537200059,0.016945505729847647
0.0016874356777273757,0.017200258433806414
0.001706994934038408,0.01736378760909438
0.001726780903884356,0.017462597448946644
0.0017467962151272458,0.0176275694934954
0.0017670435260889468,0.017742665593294682
0.0017875255259042354,0.01791620670778746
0.0018082449348779518,0.018044303033567972
0.0018292045048462937,0.018163070181515965
0.0018504070195423021,0.018403131433380647
0.0018718552949655793,0.01853611640103079
0.0018935521797562953,0.018686848057877264
0.0019155005555735278,0.01886192659478722
0.0019377033374779887,0.019000047962385587
0.0019601634743191855,0.019105440307538878
0.001982883949127071,0.01916529831942347
0.002005867779508234,0.01928268083016644
0.002029118018046678,0.019454599242541358
0.002052637752709252,0.019595385261628066
0.0020764301072557748,0.01974284283875734
0.0021004982416539153,0.019841998881165796
0.0021248453524988827,0.019967999610942293
0.0021494746734379805,0.020075595031857595
0.00217438947560008,0.020250996628502473
0.0021995930680300748,0.020553942708960656
0.0022250887981283695,0.02076834737176123
0.002250880052095462,0.020967526219135724
0.00227697025538168,0.021185543084498593
0.0023033628731421313,0.021322321239979253
0.002330061410696925,0.0214730860447511
0.002357069413996728,0.02170552403938213
0.0023843904700937206,0.02190846062614039
0.002412028207618007,0.022218895922245525
0.00243998629725955,0.02245440148216194
0.0024682684522556926,0.02254836150112431
0.0024968784288843266,0.0226824346171468
0.0025258200269627847,0.022805658563536984
0.002555097090352507,0.0231097706295664
0.0025847135074695635,0.02336451896666088
0.002614673211801092,0.02356618227860344
0.00264498018242772,0.02377456365457867
0.002675638444552045,0.023945763330105528
0.0027066520700332413,0.024131328940522806
0.0027380251779278576,0.024271909212816772
0.0027697619350368907,0.024474838898705227
0.002801866556459195,0.02467715679718569
0.002834343306151309,0.024810028187354956
0.0028671964974937695,0.025002543904545045
0.0029004304938639917,0.02520426855116778
0.002934049709215787,0.02541947752112598
0.0029680586086656023,0.025635679168551462
0.003002461709085549,0.025863095523147344
0.0030372635797033115,0.026056407714444
0.0030724688427090033,0.02632133601338991
0.003108082173869064,0.02654404522356769
0.0031441083031472647,0.02679909789955507
0.00318055201533292,0.027012759851118274
0.0032174181506763717,0.027200801436290344
0.003254711605531848,0.02748153410010714
0.003292437333007769,0.02774861307494265
0.0033306003436245884,0.027970555968371384
0.003369205705980267,0.028090344448365313
0.003408258547423452,0.028299861898404277
0.0034477640547344642,0.028562491828040316
0.0034877274748141775,0.02882907322660156
0.003528154115380883,0.029009067225486053
0.0035690493456752297,0.02920018551686987
0.0036104185971733375,0.029569675121697885
0.0036522673643081755,0.0299315613006925
0.0036946012051993025,0.030250130920637476
0.003737425742391064,0.030629317821636737
0.0037807466635993493,0.030865668267313556
0.0038245697224669993,0.031162996469373816
0.0038689007393279753,0.03155028121114343
0.003913745601980384,0.031833511698972014
0.0039591102664684585,0.03210312063245263
0.004005000757873611,0.03236893263324194
0.004051423171114647,0.03272470542937004
0.0040983836717572615,0.032939633281812174
0.004145888496832911,0.033200695045334516
0.004193943955667186,0.03355551158769772
0.004242556430717777,0.03381094275168871
0.004291732378422158,0.03416215283181902
0.004341478330055092,0.03461691511966756
0.004391800892596086,0.03515809940343132
0.004442706749606883,0.03569227620182597
0.004494202662119142,0.03617190858257634
0.0045462954695324,0.03651362675965606
0.004598992090522438,0.03697379953303066
0.004652299523960189,0.03736751292111508
0.004706224849841282,0.03781646263355563
0.004760775230226368,0.03805952484810902
0.00481595791019235,0.03835430367159803
0.004871780218794631,0.038740039490536074
0.004928249570040513,0.03923112659503947
0.004985373463873894,0.03964689216668154
0.005043159487171359,0.04019350137415663
0.005101615314749833,0.04060090862381271
0.005160748710385908,0.04101417322771618
0.005220567527846975,0.04149632290874202
0.005281079711934331,0.04181709026584233
0.005342293299538352,0.04215061174737637
0.005404216420705915,0.042462650045399855
0.00546685729972018,0.04275155163481409
0.0055302242561929005,0.043011738549039
0.005594325706169377,0.04327871160497209
0.005659170163246243,0.043598830665506856
0.005724766239702178,0.043980971789965996
0.005791122647641758,0.044413612333147647
0.005858248200152536,0.044739523065527954
0.005926151812475552,0.045109852891617744
0.005994842503189409,0.04567383431210017
0.006064329395408062,0.04598267010584774
0.006134621717992506,0.046339553171197666
0.0062057288067765,0.04683120673020039
0.0062776601058065,0.04728150541021793
0.006350425168595962,0.04765687587911761
0.00642403365939419,0.04806944363507515
0.006498495354469888,0.048246068332747735
0.006573820143409586,0.04848489814344659
0.006650018030431118,0.04864935931548814
0.006727099135712337,0.04883396167380519
0.006805073696735206,0.049071395851261114
0.0068839520696454964,0.0493092694046634
0.006963744730628222,0.0495264745477796
0.007044462277299037,0.04970481147474139
0.007126115430111745,0.04981777153152864
0.007208715033782135,0.05004608171139931
0.007292272058728313,0.050268491146006865
0.007376797602527731,0.05045138371250044
0.007462302891391108,0.050642181969583436
0.007548799281653432,0.05093656685388672
0.007636298261282241,0.051181211708076525
0.0077248114514034,0.051443480503858795
0.007814350607844541,0.0517105366071479
0.00790492762269642,0.051903537774972267
0.007996554525892346,0.05219351267904628
0.008089243486805939,0.05245362955619468
0.008183006815867389,0.05268556034851248
0.008277856966198472,0.05288241894300667
0.00837380653526649,0.05313453596545541
0.008470868266557402,0.05334060542110849
0.008569055051268348,0.05351793892701173
0.008668379930019773,0.05415984883441519
0.008768856094587427,0.05482414079384383
0.008870496889654403,0.05530515269283261
0.00897331581458352,0.05570441551593287
0.009077326525210223,0.05617085570127454
0.009182542835656282,0.05651880038643042
0.009288978720164497,0.05681923444782992
0.009396648314954691,0.05743951531989403
0.009505565920101192,0.05781648364702141
0.009615746001432095,0.058294866765880714
0.009727203192450537,0.0586888844690332
0.009839952296278227,0.05929377365805007
0.009954008287621519,0.05994746025588142
0.010069386314760271,0.06043618468291926
0.010186101701559752,0.06098987054049858
0.010304169949505875,0.06162260660306772
0.01042360673976401,0.06220960502153934
0.010544427935261684,0.06278268869170696
0.010666649582795389,0.06339552369212394
0.010790287915161836,0.06409850317868293
0.01091535935331391,0.06459929030370826
0.011041880508541602,0.06526098739006436
0.011169868184678225,0.06601849248151467
0.011299339380332217,0.06656688327147782
0.011430311291144786,0.06714761365679084
0.011562801312073753,0.06794698993889944
0.011696827039703846,0.06843778305267316
0.01183240627458378,0.06893377495429369
0.011969557023590427,0.06949410676334869
0.012108297502320394,0.07021461645561682
0.012248646137509308,0.0708303731007955
0.012390621569479156,0.0714528979834443
0.012534242654613994,0.07199954740221878
0.01267952846786434,0.0725434170027987
0.012826498305280598,0.07308133576709328
0.012975171686575868,0.07356705631803599
0.013125568357718427,0.07417206513252193
0.013277708293554291,0.0748811041317087
0.013431611700460153,0.07558716302029592
0.013587299019027091,0.07636433948845145
0.013744790926775366,0.0769215547360333
0.013904108340900697,0.07755857600324181
0.014065272421052363,0.07811082267755923
0.014228304572143519,0.07867575442784835
0.014393226447194065,0.07930470653545478
0.014560059950206485,0.07993847360181322
0.014728827239075018,0.0807417670127889
0.014899550728528537,0.08144371645513207
0.015072253093107555,0.08204023308585161
0.01524695727017573,0.08270052706082039
0.015423686462966274,0.08346384859086445
0.01560246414366368,0.08425822206544786
0.015783314056521166,0.08484145280997468
0.01596626022101425,0.08564395980081525
0.01615132693503091,0.08619041661304036
0.01633853877809862,0.08689430369770335
0.016527920614648955,0.08758850963137887
0.0167194975973199,0.08831789070673819
0.016913295170296487,0.08896942757757587
0.01710933907269015,0.08956514612694842
0.01730765534195726,0.09020319507237476
0.01750827031735725,0.0907945214349585
0.017711210643450888,0.09136476061851422
0.017916503273639015,0.09206269814958916
0.018124175473742375,0.09277633706023274
0.018334254825622908,0.09338110950600804
0.018546769230846995,0.09421898210825394
0.018761746914391215,0.09481318719149213
0.018979216428391014,0.09559342056705143
0.019199206655932846,0.09627014115938633
0.019421746814890263,0.09700398495291929
0.019646866461804465,0.09783694650274208
0.01987459549580984,0.098581644058646
0.02010496416260499,0.09928621282454372
0.02033800305846982,0.10001973193476046
0.020573743134329137,0.1010049504166656
0.02081221569986339,0.10169426823568255
0.021053452427667062,0.10263615357554527
0.02129748535745521,0.10343068428998578
0.021544346900318843,0.10405958890880496
0.02179406984302956,0.1048278399382494
0.0220466873523941,0.10543533209926839
0.022302232979659387,0.106069602544641
0.022560740664968614,0.10672003599797328
0.022822244741868985,0.10734663570270594
0.023086779941871697,0.1081491960050138
0.023354381399064792,0.10902715148001456
0.023625084654779475,0.10979976260620916
0.023898925662310503,0.11066298000120542
0.024175940791691306,0.11141738020533327
0.024456166834524465,0.1121090624816266
0.024739641008868142,0.11289985215937595
0.025026400964179192,0.11359521517314344
0.025316484786313556,0.11451694974604587
0.025609931002584595,0.11521389775053066
0.025906778586880088,0.11596250865557271
0.026207066964838526,0.11700771717685723
0.02651083601908539,0.11783449036248808
0.026818126094530156,0.11873516384010115
0.02712897800372467,0.11960336286212034
0.027443433032283655,0.12031252512438237
0.02776153294436801,0.12096876415932212
0.028083319988231725,0.12189674783395776
0.028408836901833042,0.12269276406792078
0.028738126918510663,0.12350675507173361
0.029071233772725785,0.12420005604735981
0.029408201705870638,0.12519894834400355
0.029749075472144403,0.12624554667107118
0.030093900344497212,0.12717859669106832
0.03044272212064303,0.12800109216202024
0.030795587129142266,0.12881925758676807
0.03115254223555488,0.1296997660152563
0.03151363484866479,0.13065292016411964
0.031878912926776456,0.13154441181049106
0.03224842498408442,0.1324761697087125
0.0326222200971167,0.13349047176360723
0.03300034791125285,0.1347897096791054
0.03338285864731761,0.13585222643884962
0.033769803108250916,0.13700941815455545
0.03416123268585528,0.13785019899992262
0.034557199367621395,0.13877091582865933
0.03495775574363275,0.1396325579462359
0.035362955013550426,0.14044665607954562
0.03577285099367873,0.14133015027428392
0.0361874981241128,0.14231101978714983
0.03660695147596903,0.14330321489910292
0.03703126675869927,0.14435068466653417
0.03746050032748993,0.14527236565428395
0.037894709190746674,0.1462490945069454
0.03833395101766601,0.14695920084518616
0.03877828414589457,0.14795536093575662
0.03922776758927719,0.1490206562182857
0.03968246104569482,0.1499554875155626
0.040142424904993215,0.15094334915854218
0.040607720257003654,0.1520257903239115
0.041078408899656464,0.15325332971359593
0.04155455334718875,0.15422764786712545
0.04203621683844714,0.15510754356932283
0.04252346334528682,0.15607328608675716
0.04301635758106795,0.15709030393275786
0.0435149650092505,0.15833393019248923
0.044019351852088745,0.1592946262013138
0.044529585099426554,0.16037077448914389
0.04504573251759458,0.1613285101756176
0.04556786265841064,0.16249335236112067
0.046096044868284336,0.16358398948355246
0.04663034929742731,0.1647605533999182
0.04717084690917017,0.16579466652960534
0.047717609489387455,0.1670972747861616
0.04827070965603183,0.16831224666917438
0.0488302208687788,0.1694963634710794
0.0493962174387832,0.17060288481602984
0.04996877453854884,0.17173653871208677
0.0505479682119124,0.17302149752954982
0.05113387538414326,0.17422844625882133
0.05172657387216019,0.17557364294754924
0.05232614239486662,0.17686312215896674
0.052932660583605615,0.1781894133000495
0.05354620899273607,0.17924719610030432
0.05416686911033152,0.18043757572116617
0.05479472336900287,0.1816696151497613
0.05542985515684669,0.1831056839387982
0.05607234882852033,0.18449361270155765
0.05672228971644543,0.1857060806760869
0.05737976414214134,0.18706454324447344
0.05804485942768978,0.18833959112366
0.05871766390733255,0.18965115207805727
0.05939826693920356,0.19087357258224974
0.060086758917196864,0.19209772599004368
0.0607832312829723,0.19352969568087292
0.06148777653810023,0.1948165896949508
0.062200488256347115,0.19647293998301504
0.06292146109610344,0.19782572061007553
0.06365079081295572,0.19926180446424818
0.06438857427240419,0.20056493498929945
0.06513490946272803,0.2020654848205879
0.0658898955079995,0.20357290762824715
0.06665363268124913,0.2050065429450949
0.06742622241778341,0.20630731322978152
0.06820776732865685,0.2074862865019146
0.06899837121430018,0.20906760228415527
0.0697981390783066,0.21046782028061
0.07060717714137772,0.2119500268233204
0.07142559285543126,0.21356809505612545
0.07225349491787214,0.2154851261760788
0.07309099328602911,0.2169184751140143
0.07393819919175866,0.21861274999144342
0.07479522515621821,0.22045894910487962
0.07566218500481055,0.22214537446239158
0.07653919388230147,0.22383225428200343
0.0774263682681127,0.2257120196539018
0.07832382599179197,0.22749716422456162
0.07923168624866253,0.22935691086318952
0.08015006961565405,0.2310290393279808
0.08107909806731686,0.23283177594248902
0.08201889499202203,0.23442209354601626
0.08296958520834907,0.23632162459337466
0.08393129498166364,0.23828646474848697
0.08490415204088747,0.24029754796965355
0.0858882855954625,0.24248956387127923
0.08688382635251184,0.24448656503500027
0.08789090653419954,0.24647970411266398
0.08890965989529158,0.24847800180607238
0.08994022174092044,0.2502770251193214
0.09098272894455559,0.2522640029800491
0.09203731996618221,0.25407899226749314
0.09310413487069075,0.25609966595768785
0.09418331534647952,0.25814079902642295
0.0952750047242729,0.26011007609902814
0.09637934799615785,0.26188165250010614
0.09749649183484087,0.26374636063376794
0.0986265846131282,0.2655004690538612
0.09976977642363201,0.26763184597225625
0.10092621909870483,0.269732222117686
0.10209606623060476,0.2718387228424065
0.10327947319189525,0.2738334659602445
0.10447659715608053,0.27604869357169826
0.10568759711848051,0.2779590226142775
0.10691263391734772,0.2800863743095656
0.10815187025522892,0.28212560193137926
0.10940547072057435,0.2843258041277542
0.11067360180959745,0.2865258659322448
0.11195643194838795,0.2887576494540383
0.11325413151528127,0.2908011489397403
0.11456687286348727,0.29298620001554093
0.11589483034398118,0.2949708993877692
0.11723818032865997,0.29710205953793467
0.11859710123376706,0.2992743505151412
0.11997177354358855,0.30129178473331414
0.12136237983442417,0.30347252650752854
0.12276910479883604,0.3056772127718546
0.12419213527017846,0.3078286039939642
0.12563166024741215,0.30983828413288983
0.12708787092020596,0.31194285276421907
0.12856096069432965,0.31398421742044996
0.130051125217341,0.31619189736019593
0.13155856240457053,0.31821808662512296
0.1330834724654076,0.32049997340087455
0.1346260579298911,0.32264755673800377
0.13618652367560827,0.32486836288211396
0.1377650769549055,0.3271670171557879
0.13936192742241435,0.3294158974098723
0.14097728716289676,0.3319932732736585
0.142611370719413,0.33409271201680585
0.14426439512181588,0.33665378703373827
0.14593657991557576,0.33877665371497584
0.1476281471909391,0.34105435543719465
0.14933932161242533,0.3433880699721569
0.15107033044866555,0.34581091699618194
0.15282140360258709,0.34806442583174196
0.15459277364194784,0.3504695516061777
0.15638467583022478,0.35297119358824586
0.15819734815786016,0.35532216738628997
0.16003103137387018,0.35776275756508574
0.16188596901781993,0.3603248738458957
0.1637624074521689,0.3628172648219448
0.16566059589499152,0.3654088607931697
0.16758078645307686,0.3678994702463331
0.16952323415541215,0.3705121701447513
0.1714881969870541,0.37325574589839744
0.17347593592339325,0.3757889753679148
0.1754867149648152,0.37837277811688586
0.1775208011717636,0.38089636884802297
0.1795784647002097,0.3834440003576757
0.18165997883753285,0.3858377470524287
0.18376562003881725,0.3887270371610948
0.18589566796356882,0.3912345998923784
0.18805040551285834,0.3939869391617686
0.1902301188668946,0.39686376711593374
0.19243509752303323,0.399502662408624
0.19466563433422632,0.4021793509651667
0.19692202554791735,0.4050542664182085
0.19920457084538712,0.40787071277129294
0.20151357338155584,0.4105361314525938
0.20384933982524642,0.41339029263336646
0.20621218039991446,0.41624516345984575
0.2086024089248505,0.41897432123519235
0.21102034285685967,0.4219517580402218
0.21346630333242453,0.42481955389565795
0.21594061521035676,0.4277392225240944
0.21844360711494284,0.43080595735260035
0.22097561147959033,0.4339047432347126
0.22353696459097966,0.43698696451802316
0.22612800663372795,0.440089628607012
0.2287490817355704,0.4430693322911223
0.2314005380130654,0.4463620447950213
0.23408272761782944,0.449597535776496
0.23679600678330787,0.45277079492006955
0.23954073587208793,0.45599356553756765
0.24231727942376008,0.45909142942541453
0.24512600620333397,0.46232624806672684
0.24796728925021602,0.4656379814937974
0.2508415059277541,0.4687974586568683
0.2537490379733572,0.4722954164524894
0.2566902715491952,0.4754123642489376
0.25966559729348726,0.4787600232156877
0.26267541037238384,0.48216692276425166
0.26572011053245065,0.4857492070955504
0.26880010215376077,0.48930892900747625
0.2719157943036019,0.49293952789676637
0.2750676007908067,0.49594203713023505
0.2782559402207126,0.49948908998419866
0.28148123605075814,0.5029959542616765
0.28474391664672477,0.5066822965552434
0.28804441533962977,0.5104318272642668
0.2913831704832789,0.5138250530773514
0.2947606255124859,0.5173529575908239
0.29817722900196736,0.520985162673593
0.30163343472591975,0.5244492671955039
0.30512970171828707,0.5284230171754514
0.30866649433372745,0.5321741086388334
0.3122442823092858,0.5361746510614688
0.3158635408267819,0.539811239675551
0.31952475057592133,0.5438273718011302
0.32322839781813806,0.5477280652183916
0.3269749744511768,0.5515566514114465
0.33076497807442423,0.5552377718101315
0.3345989120549975,0.5590871160706579
0.3384772855945983,0.56296156824144
0.34240061379714254,0.5671599795716977
0.34636941773717345,0.5708922515625952
0.3503842245290676,0.5751075740206144
0.3544455673970435,0.5792174629037609
0.3585539857459817,0.5834152686819241
0.36271002523306484,0.5874797890261103
0.3669142378402494,0.5915189461719612
0.3711671819475767,0.5957610222124148
0.37546942240733366,0.6000304696192871
0.37982153061907364,0.6039902422895806
0.3842240846055061,0.6078858093027856
0.38867766908926676,0.6121656573874881
0.393182875570577,0.6164029888795131
0.39774030240580366,0.6206270092251562
0.40235055488692933,0.624954962809303
0.4070142453219439,0.6295559734342273
0.4117319931161679,0.6340590899867941
0.4165044248545185,0.638733613781925
0.42133217438472886,0.6431179055179506
0.4262158829015325,0.647865353585441
0.43115619903182284,0.6525212596419879
0.43615377892080054,0.6570329037168477
0.441209286319119,0.6615979712848162
0.4463233926710397,0.6664356603274719
0.4514967772036102,0.6712616654545621
0.4567301270168747,0.6759840696902966
0.4620241371751313,0.6807419663933505
0.46737951079924633,0.6854521102867904
0.47279695916003905,0.689972181193441
0.4782772017727485,0.694634912180868
0.4838209664925957,0.6997549257693676
0.48942898961145315,0.7046977268595741
0.49510201595563513,0.7094716231064268
0.5008407989848213,0.7146196941408218
0.5066461008921268,0.7195783004466433
0.5125186927053332,0.7247626088618688
0.5184593543892912,0.7298175074424089
0.5244688749495119,0.7349158910835709
0.5305480525369574,0.739780539145996
0.5366976945540476,0.7448441631098602
0.5429186177618943,0.7500539159268224
0.5492116483887789,0.7553037533108048
0.5555776222398878,0.7606361722407713
0.5620173848083188,0.765859196500384
0.5685317913873753,0.7712434131110134
0.5751217071841613,0.776567619306776
0.5817880074344935,0.7818659143330293
0.5885315775191451,0.7872886131220052
0.595353313081437,0.7927178482652346
0.6022541201461928,0.7981404458318871
0.6092349152400711,0.8034525581169835
0.6162966255132942,0.8090369078207604
0.6234401888627864,0.8145749725077464
0.6306665540567405,0.8202119233370428
0.6379766808606282,0.8258615050991894
0.6453715401646701,0.831291107625727
0.6528521141127848,0.8369645208305391
0.6604193962330305,0.8424311498350721
0.6680743915695615,0.8481206305541594
0.675818116816111,0.8537117916412498
0.6836516004510238,0.8590328137471295
0.6915758828738525,0.8647265137541353
0.6995920165435374,0.8703390023366266
0.707701066118189,0.8759364360602445
0.7159041085964888,0.881736025637401
0.7242022334607315,0.8873260123826029
0.732596542821523,0.8932608330360899
0.741088151564157,0.8988994815901457
0.7496781874966877,0.9044829931234195
0.7583677914997191,0.9100047399814859
0.7671581176779302,0.9157293059827598
0.7760503335133571,0.9216134165845004
0.7850456200204509,0.9273540030665955
0.794145171902934,0.9330950111894877
0.8033501977124734,0.9388565016593331
0.8126619200091946,0.9442428992026215
0.822081575524054,0.9495129940408896
0.8316104153230961,0.954613708201258
0.8412497049736118,0.959915704364651
0.8510007247122247,0.9646399506278366
0.8608647696149244,0.9692974596754074
0.8708431497690724,0.9737185014245474
0.880937190447399,0.9778033275266396
0.8911482322840202,0.9816355194526014
0.9014776314524917,0.9849609424939814
0.9119267598459299,0.988017914666701
0.9224970052592174,0.9910575487430284
0.9331897715733238,0.9937987165060701
0.9440064789417604,0.9958578501654476
0.9549485639791966,0.9974122579519251
0.9660174799522646,0.9983982260047641
0.9772146969725725,0.9992081394362156
0.9885417021919574,0.9997319676260104
1.0,0.999991264027955


==> data/ELD/RMIA/NHiTS-online/total/roc_MSELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0005683282109730563
1.0233165783302449e-05,0.0005699267828522309
1.0351779556301762e-05,0.0005715438839574549
1.0471768194855202e-05,0.0005731797290630667
1.05931476351837e-05,0.0005748345354328786
1.0715933998226711e-05,0.0005765085228490316
1.084014359178331e-05,0.0005782019136411866
1.09657929126781e-05,0.0005799149327160522
1.1092898648952227e-05,0.0005816478075872562
1.1221477682079803e-05,0.000583400768405562
1.1351547089209991e-05,0.000585174047989437
1.148312414543511e-05,0.0005869678818559729
1.1616226326085018e-05,0.0005887825082521666
1.1750871309048075e-05,0.0005906181681865629
1.1887076977119033e-05,0.0005924751054612636
1.2024861420374123e-05,0.000594353566704308
1.216424293857368e-05,0.0005962538014024286
1.2305240043592616e-05,0.0005981760619341868
1.244787146187906e-05,0.000600120603603492
1.259215613694151e-05,0.00060208768467351
1.2738113231864785e-05,0.0006040775664009641
1.288576213185518e-05,0.0006060905130708331
1.3035122446815089e-05,0.0006081267920314532
1.3186214013947484e-05,0.0006101866737300249
1.3339056900390587e-05,0.0006122704317485325
1.3493671405883065e-05,0.00061437834284008
1.3650078065460137e-05,0.0006165106869656474
1.3808297652180924e-05,0.0006186677473312741
1.3968351179887397e-05,0.0006208498104256722
1.4130259905995336e-05,0.0006230571660582773
1.429404533431761e-05,0.0006252901073977375
1.4459729217920196e-05,0.0006275489310108527
1.4627333562011299e-05,0.0006298339369019615
1.4796880626863964e-05,0.0006321454285527861
1.4968392930772556e-05,0.00063448371296274
1.514189325304352e-05,0.0006368491006897008
1.53174046370208e-05,0.0006392419058912577
1.5494950393146317e-05,0.0006416624463664357
1.567455410205595e-05,0.0006441110435979036
1.5856239617711373e-05,0.0006465880227946725
1.60400310705682e-05,0.0006490937129352873
1.622595287078087e-05,0.00065162844681152
1.6414029711444665e-05,0.0006541925610725698
1.6604286571875295e-05,0.0006567863962697741
1.6796748720926532e-05,0.0006594102969018392
1.6991441720346258e-05,0.0006620646114605948
1.7188391428171457e-05,0.0006647496924772784
1.7387624002162504e-05,0.0006674658965693562
1.7589165903277326e-05,0.0006702135844878883
1.7793043899185774e-05,0.0006729931211654402
1.7999285067824765e-05,0.0006758048757645517
1.8207916800994626e-05,0.0006786492217267675
1.8418966807997107e-05,0.0006815265368222347
1.86324631193156e-05,0.0006844372031998768
1.8848434090337955e-05,0.0006873816074381482
1.906690840512252e-05,0.0006903601405963779
1.9287915080207776e-05,0.0006933731982667068
1.9511483468466162e-05,0.0006964211806266294
1.9737643263002554e-05,0.0006995044924921423
1.9966424501097934e-05,0.0007026235433715093
2.0197857568198782e-05,0.0007057787475196508
2.0431973201952705e-05,0.0007089705239931626
2.066880249629082e-05,0.0007121992967059722
2.09083769055575e-05,0.0007154654944856413
2.1150728248687946e-05,0.0007187695511303197
2.1395888713434215e-05,0.0007221119054663606
2.1643890860640203e-05,0.0007254930014066023
2.189476762856621e-05,0.0007289132880093268
2.2148552337263592e-05,0.0007323732195379011
2.2405278693000182e-05,0.0007358732555211099
2.266498079273693e-05,0.0007394138608141876
2.2927693128656486e-05,0.0007429955056605576
2.3193450592744275e-05,0.0007466186657542877
2.3462288481422625e-05,0.0007502838223032692
2.3734242500238664e-05,0.001178785188094376
2.4009348768606518e-05,0.0011826527237171806
2.4287643824604503e-05,0.001186565088379419
2.45691646298279e-05,0.001190522801699518
2.4853948574297985e-05,0.0011945263893188601
2.5142033481427965e-05,0.0011985763829715957
2.543345761304648e-05,0.001202673320555266
2.5728259674479322e-05,0.0012068177462022426
2.6026478819690045e-05,0.0012110102103519964
2.63281546564802e-05,0.0012152512698242047
2.6633327251749808e-05,0.0012195414878927034
2.694203713681882e-05,0.0012238814343602986
2.7254325312810276e-05,0.0012282716856344452
2.7570233256095827e-05,0.0012327128248038012
2.7889802923804396e-05,0.0012372054417156709
2.8213076759394707e-05,0.0012417501330543447
2.8540097698292373e-05,0.0012463475024203476
2.8870909173592345e-05,0.0012509981604106064
2.9205555121827452e-05,0.001255702724699545
2.95440799888038e-05,0.0012604618201211208
2.9886528735503827e-05,0.001265276078751812
3.0232946844057763e-05,0.001270146139994566
3.0583380323784315e-05,0.001271420344257708
3.0937875717301366e-05,0.001272634490980504
3.12964801067075e-05,0.00127386271101422
3.165924111983521e-05,0.0012751051674841825
3.20262069365765e-05,0.0012763620254065214
3.2397426295281954e-05,0.0012776334517100875
3.277294849923382e-05,0.0012789196152586228
3.315282342319423e-05,0.001280220686873187
3.353710152002929e-05,0.001281536839354847
3.392583382740992e-05,0.0012828682475076257
3.4319071974590426e-05,0.0012842150881617188
3.4716868189265594e-05,0.0012855775401969813
3.511927530450728e-05,0.0012869557845666842
3.552634676578139e-05,0.0012883500043215478
3.5938136638046256e-05,0.0012897603846340551
3.6354699612933176e-05,0.0012911871128230429
3.677609101601031e-05,0.001292630378378582
3.720236681413066e-05,0.0012940903729871441
3.7633583622865324e-05,0.0012955672905570605
3.806979871402284e-05,0.001297061327244275
3.8511070023255685e-05,0.0012985726814783976
3.895745615775501e-05,0.0013001015539890579
3.940901640403448e-05,0.0013016481478325649
3.986581073580439e-05,0.0013032126684188769
4.032789982193705e-05,0.001304795323538881
4.079534503452449e-05,0.0013063963233919931
4.1268208457029516e-05,0.0013080158806140728
4.174655289253135e-05,0.0013096542103056665
4.223044187206672e-05,0.0013113115300605752
4.271993966306776e-05,0.0013129880599947537
4.321511127789762e-05,0.001314684022775546
4.371602248248502e-05,0.0013165786468285448
4.422273980505897e-05,0.0013208224044051013
4.473533054498463e-05,0.001325115351851979
4.525386278170167e-05,0.0013294580593344843
4.577840538376616e-05,0.0013338511036267743
4.6309028017997366e-05,0.0013382950681884605
4.684580115873045e-05,0.0013427905432421001
4.738879609717651e-05,0.0013473381258515859
4.793808495089107e-05,0.001351938420001445
4.8493740673352334e-05,0.0013565920366770585
4.9055837063650453e-05,0.0013612995939458051
4.962444877628913e-05,0.0013660617170391542
5.0199651331100794e-05,0.0013708790384357019
5.0781521123276707e-05,0.001381868658449414
5.137013543351339e-05,0.0013962308476191889
5.196557243827657e-05,0.0014107595105354105
5.2567911220184194e-05,0.0014254565768139565
5.3177231778509664e-05,0.0014403239984370978
5.379361503980698e-05,0.0014553637500127523
5.441714286865888e-05,0.0014705778290367388
5.5047898078549675e-05,0.0014859682561580742
5.5685964442864085e-05,0.0015015370754473457
5.633142670601352e-05,0.001517286354668192
5.698437059469136e-05,0.0015332181855519313
5.764488282925873e-05,0.002096287996712459
5.8313051135262185e-05,0.002112523938869404
5.8988964255084936e-05,0.0021289480736539496
5.9672711959733106e-05,0.0021455625824279615
6.0364385060758635e-05,0.0021623696718377173
6.106407542232036e-05,0.0022223797906748208
6.177187597338488e-05,0.0022363228813664054
6.248788072006888e-05,0.002250427587986944
6.321218475812448e-05,0.0022646957838448048
6.394488428556937e-05,0.002278682737527194
6.468607661546321e-05,0.0022901335514893574
6.543586018883229e-05,0.0023017170931212104
6.619433458774387e-05,0.002313434900884067
6.696160054853215e-05,0.002325288531071721
6.773775997517745e-05,0.0025984793487283933
6.852291595284057e-05,0.0026132489846329584
6.9317172761554e-05,0.0026281898170447985
7.012063589007177e-05,0.002643303830321842
7.09334120498799e-05,0.0026562017496395253
7.17556091893692e-05,0.0026664061082982953
7.258733650817246e-05,0.0026767287468234522
7.342870447166758e-05,0.0026871710362101993
7.42798248256491e-05,0.002698166436987773
7.514081061116962e-05,0.0027098853877755786
7.601177617955322e-05,0.0027217401742371103
7.689283720758305e-05,0.002733732370858908
7.778411071286482e-05,0.0027445018037557606
7.868571506936843e-05,0.002754339285606882
7.959777002314978e-05,0.00276429079481414
8.05203967082547e-05,0.002774357653081415
8.145371766280736e-05,0.002784541197432608
8.239785684528512e-05,0.0027948427803892125
8.335293965098187e-05,0.002805263770149949
8.43190929286625e-05,0.0029847644365788356
8.529644499741017e-05,0.0029963080250254804
8.628512566366886e-05,0.003007985416501276
8.728526623848371e-05,0.0030197981619321493
8.829699955494083e-05,0.003027811257975589
8.932045998580959e-05,0.0030356009024009476
9.03557834613892e-05,0.003043480837469024
9.140310748756223e-05,0.003112854473297218
9.246257116405733e-05,0.003119222999606155
9.353431520292377e-05,0.0031256653442182382
9.461848194721992e-05,0.0031325056325710596
9.571521538991856e-05,0.0031397562306815403
9.682466119303115e-05,0.00314709087128841
9.794696670695385e-05,0.0031531916044013897
9.908228099003788e-05,0.0031577454465944745
0.00010023075482838654,0.0031623520728834694
0.00010139254075588153,0.0032847699878454733
0.00010256779307444219,0.0032871335202600523
0.00010375666787451859,0.0032895244486440935
0.00010495932305582277,0.003291943090547353
0.00010617591834830001,0.003294389767200343
0.00010740661533334334,0.003296864803556993
0.00010865157746525384,0.003309782206396817
0.00010991097009294972,0.0033239013643073497
0.0001111849604819271,0.003339222859364151
0.00011247371783647519,0.0033523824703715122
0.00011377741332214914,0.0033656946159068835
0.00011509622008850323,0.003574929601923317
0.00011643031329208767,0.0035857505454152784
0.00011777987011971193,0.003596696915677624
0.0001191450698119776,0.003607770166546124
0.00012052609368708426,0.0036189717687081227
0.00012192312516491107,0.0036321338831456452
0.0001233363497913776,0.0036462817951321653
0.00012476595526308696,0.0036605936971542546
0.00012621213145225474,0.003675071490038817
0.00012767507043192657,0.0036897170966454585
0.0001291549665014884,0.003854863968534234
0.00013065201621247213,0.0038737433898230708
0.00013216641839466052,0.0038964475253110073
0.00013369837418249466,0.003920669408626224
0.00013524808704178755,0.003996605782501924
0.0001368157627967472,0.004015853316255908
0.00013840160965731315,0.00403695353561963
0.00014000583824680976,0.004060721540945871
0.00014162866162991988,0.0040847650438891854
0.0001432702953409831,0.0041090872377733696
0.00014493095741262166,0.004173905892638474
0.00014661086840469845,0.004198403217630038
0.00014831025143361044,0.004219136262991932
0.00015002933220192182,0.004229420687173064
0.00015176833902834055,0.004239824319269039
0.00015352750287804228,0.004250348541032172
0.000155307057393346,0.0042611442606275834
0.00015710723892474503,0.004272273907538102
0.00015892828656229778,0.004284944868101525
0.00016077044216738237,0.0042989130381431385
0.00016263395040481922,0.004313675199177545
0.00016451905877536624,0.004328848776389653
0.00016642601764859036,0.00434245932892969
0.00016835508029612023,0.004356109081066485
0.00017030650292528443,0.004369917049012124
0.0001722805447131394,0.0043840078790722565
0.00017427746784089192,0.004398404058001117
0.00017629753752872057,0.004436007315467135
0.0001783410220710008,0.004476702477854313
0.00018040819287193827,0.004491191650766589
0.00018249932448161524,0.004636302597462208
0.00018461469463245476,0.004700925421660396
0.0001867545842761076,0.004712828387869336
0.00018891927762076664,0.004728042017861025
0.00019110906216891378,0.0047589219476754496
0.0001933242287555045,0.004774277203987434
0.00019556507158659492,0.004871624899779815
0.00019783188827841644,0.004881829682153627
0.0002001249798969037,0.0048989409606514985
0.00020244465099768038,0.004917734499595669
0.00020479120966650856,0.004936745876558823
0.0002071649675602069,0.005005561105908754
0.0002095662399480433,0.00502442758692252
0.0002119953457536071,0.005033516843948694
0.00021445260759716674,0.005042711455573091
0.00021693835183851843,0.005052012642972681
0.00021945290862033137,0.005061421641479233
0.0002219966119119955,0.00507093970074339
0.0002245697995539774,0.0050805680849006305
0.0002271728133026905,0.005141523008775306
0.0002298059988758851,0.00515910929986491
0.0002324697059985648,0.005176283038064529
0.00023516428844943486,0.00521751503189515
0.00023789010410788932,0.00525438140825161
0.00024064751500154242,0.00533146281621253
0.00024343688735431105,0.005340672799059446
0.00024625859163505465,0.005349989535851119
0.00024911300260677886,0.005392176166288896
0.0002520004993764092,0.0056012846266113685
0.0002549214654451423,0.005615351552274617
0.0002578762887593801,0.005629581529251872
0.0002608653617622548,0.005639791377645182
0.00026388908144575103,0.005647023371074968
0.0002669478494034321,0.005653366673196729
0.00027004207188377727,0.005659783501245255
0.0002731721598441376,0.005786937019226878
0.000276338529005317,0.005807441053733657
0.00027954159990678566,0.0058825879338274874
0.0002827817979625341,0.005891737635956339
0.0002860595535175742,0.005910207127406514
0.000289375301905095,0.00598591671558824
0.0002927294835042816,0.006068796952290753
0.00029612254379880347,0.006191127469712199
0.00029955493343598134,0.006259986117506941
0.0003030271082866396,0.0063162388090974115
0.0003065395295056527,0.006327905497853323
0.00031009266359319264,0.006339707416507884
0.00031368698245668765,0.006409203497486077
0.00031732296347349763,0.006434733726263592
0.00032100108955431715,0.006614792633458007
0.00032472184920731285,0.006636081152265707
0.00032848573660300434,0.006657834604945198
0.0003322932516398972,0.006696220386742988
0.0003361449000108765,0.006739384083435558
0.0003400411932703706,0.006780864801880023
0.00034398264890229247,0.0068129277685065135
0.00034796979038876914,0.006857343308155697
0.0003520031472796679,0.006884393224766418
0.0003560832552629278,0.006924271805745537
0.000360210656235707,0.006947412292785682
0.00036438589837635443,0.006967204060795288
0.0003686095362172158,0.006980747373996036
0.00037288213071828336,0.006994447669259977
0.00037720424934169976,0.007072111143754001
0.00038157646612712486,0.007085955994354194
0.00038599936176797673,0.007099961322171416
0.00039047352368855597,0.007114128987315098
0.0003949995461220643,0.007128168839617782
0.000399578030189527,0.0071419559465122125
0.00040420958397963103,0.0071559028613099014
0.0004088948226294864,0.007170011436362184
0.00041363436840632776,0.007187404716813964
0.00041842885079015847,0.007205869620763999
0.0004232789065573553,0.007226298020449551
0.00042818517986524155,0.007247810141876436
0.0004331483223376403,0.007322075975295388
0.00043816899315141946,0.0074888860722894055
0.00044324785912404005,0.0075558392397069764
0.00044838559480211905,0.007640146407804488
0.0004535828825510191,0.007656715094620403
0.00045884041264547613,0.0076948867218885
0.0004641588833612782,0.007781823840730867
0.0004695390010680063,0.007809637506451994
0.0004749814803228505,0.007828257763041068
0.0004804870439655134,0.007850350134167041
0.0004860564232142139,0.007879519957228635
0.0004916903577628031,0.007893207371997302
0.0004973895958790067,0.007901124530401383
0.0005031548945038057,0.007909133457477022
0.0005089870193519685,0.007932670626776047
0.0005148867450137498,0.008008384690505748
0.0005208548550577665,0.008023837087315518
0.0005268921421350677,0.008054136587364575
0.0005329994080844093,0.008102717111961612
0.0005391774640387505,0.008182206905815231
0.0005454271305329836,0.008339384271118628
0.0005517492376129129,0.008422221055576926
0.0005581446249454966,0.008457267778159482
0.0005646141419303673,0.008525140553897036
0.0005711586478126435,0.008554518113635255
0.0005777790117970507,0.008620953886333365
0.0005844761131633638,0.008679838962476304
0.0005912508413831881,0.008758366245219815
0.0005981040962380944,0.008849559043129934
0.0006050367879391225,0.008922547664138792
0.0006120498372476703,0.008971032177220579
0.0006191441755977848,0.009009525860012286
0.0006263207452198692,0.009057404463655546
0.0006335804992658254,0.009129727554262546
0.0006409244019356456,0.009192125761790099
0.0006483534286054727,0.009221072456241444
0.0006558685659571436,0.00925186082740937
0.0006634708121092351,0.009283320574245352
0.0006711611767496287,0.009313782383686419
0.0006789406812696112,0.00934237325166628
0.0006868103588995307,0.009425580636591036
0.000694771254846024,0.009492841958003281
0.0007028244264308353,0.009541504147530355
0.0007109709432312439,0.009591555853023775
0.0007192118872221193,0.009698351790337564
0.0007275483529196233,0.009736928664799119
0.0007359814475265771,0.009775761640359102
0.0007445122910795143,0.009819275674103487
0.0007531420165974376,0.009894703750704902
0.0007618717702322999,0.009986570867714659
0.0007707027114212304,0.010053781974430315
0.0007796360130405236,0.010134580891099611
0.0007886728615614156,0.010192496238317009
0.0007978144572076629,0.010239124999668966
0.0008070620141149507,0.010316526008682788
0.0008164167604921472,0.010366284350127208
0.0008258799387844272,0.01040532434211119
0.0008354528058382871,0.010453046641962362
0.0008451366330684721,0.010547158680897974
0.0008549327066268384,0.010586182624429808
0.0008648423275731727,0.010613246949561105
0.0008748668120479914,0.010671093825616807
0.0008850074914473438,0.010789281981706648
0.00089526571259964,0.010889789757903043
0.0009056428379445294,0.010932558706787892
0.0009161402457138521,0.010960751744796932
0.0009267593301146883,0.011013213792962143
0.0009375015015145289,0.011066517917262524
0.0009483681866285928,0.011086400917628043
0.0009593608287093146,0.011106514384082144
0.0009704808877380307,0.011140421729797869
0.0009817298406188842,0.011186183242891454
0.00099310918137498,0.011244200038722618
0.0010046204213468132,0.011315045525569063
0.001016265089392995,0.011369092614199099
0.0010280447320933097,0.011404481637762321
0.0010399609139541202,0.011453143978726262
0.0010520152176161591,0.011617304528309677
0.0010642092440647246,0.011691756869075153
0.001076544612842316,0.011810503560358399
0.0010890229622637305,0.01187656326322013
0.001101645949633657,0.01190079534496771
0.001114415251466788,0.011960351589466688
0.0011273325637104871,0.012097683591661097
0.0011403996019700331,0.012303376701076332
0.0011536181017364785,0.012403966999240422
0.0011669898186171474,0.012486326079208007
0.0011805165285688054,0.012550633378996024
0.0011942000281335325,0.012623005099596196
0.0012080421346773289,0.012688932639227352
0.0012220446866314887,0.0127196007739255
0.0012362095437367692,0.01280665277350248
0.0012505385872903913,0.012891048301208515
0.0012650337203959038,0.012987478290893043
0.0012796968682159415,0.013028904928270862
0.001294529978227916,0.01310335568651736
0.0013095350204826678,0.013251081658716246
0.0013247139878661174,0.013375628902057655
0.0013400688963639508,0.01345576315102156
0.001355601785329369,0.013651204782762305
0.0013713147177539455,0.013778532085564735
0.001387209780541621,0.013867223067025276
0.001403289084785873,0.013929835589234853
0.0014195547660501016,0.014086934246649401
0.0014360089846512606,0.014165955314689749
0.0014526539259467812,0.014297271339239406
0.0014694918006248172,0.014419525063269717
0.0014865248449978572,0.014505380947252174
0.0015037553212997384,0.014663028966016196
0.001521185517986105,0.014791589413583101
0.0015388177500383464,0.014875251457299793
0.001556654359271062,0.015019388350412837
0.0015746977146430866,0.01517990581610279
0.001592950212572123,0.015271036792244036
0.0016114142772530198,0.015362958224355145
0.0016300923609797412,0.015482327562685916
0.0016489869444710648,0.015698155234008974
0.001668100537200059,0.01581748614684384
0.0016874356777273757,0.01590439354090577
0.001706994934038408,0.015985379351174122
0.001726780903884356,0.01606678038876513
0.0017467962151272458,0.01615891349973592
0.0017670435260889468,0.016396473539755606
0.0017875255259042354,0.0165181360424904
0.0018082449348779518,0.016663464648219117
0.0018292045048462937,0.01695050976078006
0.0018504070195423021,0.017158572153840028
0.0018718552949655793,0.017249058422418327
0.0018935521797562953,0.017301265500059938
0.0019155005555735278,0.017424206532065074
0.0019377033374779887,0.01746721692040338
0.0019601634743191855,0.017505760162435137
0.001982883949127071,0.017582883012933537
0.002005867779508234,0.017663870575568785
0.002029118018046678,0.017844573683118686
0.002052637752709252,0.017932655974856805
0.0020764301072557748,0.018050627001378116
0.0021004982416539153,0.018174154883353423
0.0021248453524988827,0.01831456488440047
0.0021494746734379805,0.018414485272201672
0.00217438947560008,0.018475432487141997
0.0021995930680300748,0.018527688977147728
0.0022250887981283695,0.01873832734954135
0.002250880052095462,0.018841101604495626
0.00227697025538168,0.018945863349241625
0.0023033628731421313,0.01905533367160116
0.002330061410696925,0.01920116755453208
0.002357069413996728,0.01925666468806453
0.0023843904700937206,0.019356702181306217
0.002412028207618007,0.01957635001516154
0.00243998629725955,0.019740479648618768
0.0024682684522556926,0.019818417818472343
0.0024968784288843266,0.019868867364103447
0.0025258200269627847,0.019938186493378522
0.002555097090352507,0.020037971629206352
0.0025847135074695635,0.02026927777938868
0.002614673211801092,0.020394883343334325
0.00264498018242772,0.020500728183230878
0.002675638444552045,0.020625298723124248
0.0027066520700332413,0.0207649986625938
0.0027380251779278576,0.020908631828993007
0.0027697619350368907,0.021069691712344286
0.002801866556459195,0.02117504351174857
0.002834343306151309,0.021359807675083504
0.0028671964974937695,0.021437452203307485
0.0029004304938639917,0.021623466102084574
0.002934049709215787,0.021716403729557708
0.0029680586086656023,0.02178053186147912
0.003002461709085549,0.021991156701431626
0.0030372635797033115,0.022149698997526415
0.0030724688427090033,0.022414505220007992
0.003108082173869064,0.022560373506785553
0.0031441083031472647,0.022763367624567828
0.00318055201533292,0.02304462797657045
0.0032174181506763717,0.023141144473244456
0.003254711605531848,0.02354762571487678
0.003292437333007769,0.023742862751555523
0.0033306003436245884,0.02382509602023067
0.003369205705980267,0.024003604033711323
0.003408258547423452,0.024174726248504034
0.0034477640547344642,0.024401858407829165
0.0034877274748141775,0.02461293795171561
0.003528154115380883,0.024850235878259408
0.0035690493456752297,0.025035114218788308
0.0036104185971733375,0.025522597851262558
0.0036522673643081755,0.02576782809257972
0.0036946012051993025,0.025994191381420388
0.003737425742391064,0.02613594164903287
0.0037807466635993493,0.0262940107606179
0.0038245697224669993,0.02649592722745835
0.0038689007393279753,0.026713366843128573
0.003913745601980384,0.02689233171890083
0.0039591102664684585,0.0270929652732022
0.004005000757873611,0.02727659037447387
0.004051423171114647,0.02741235811962438
0.0040983836717572615,0.02758565613076393
0.004145888496832911,0.027743171995131717
0.004193943955667186,0.027992212357364425
0.004242556430717777,0.02839192276062332
0.004291732378422158,0.028855724701469593
0.004341478330055092,0.029052848143903666
0.004391800892596086,0.02924808426270628
0.004442706749606883,0.02953749028416181
0.004494202662119142,0.029927728427448713
0.0045462954695324,0.030244222117063114
0.004598992090522438,0.03055485088415117
0.004652299523960189,0.03079927370705431
0.004706224849841282,0.031034409746788855
0.004760775230226368,0.03142450516729589
0.00481595791019235,0.031629691778965977
0.004871780218794631,0.03185127268790038
0.004928249570040513,0.032072142434606266
0.004985373463873894,0.03227909065474775
0.005043159487171359,0.03262516553195053
0.005101615314749833,0.03280180094791828
0.005160748710385908,0.032909596971388386
0.005220567527846975,0.0330442423406188
0.005281079711934331,0.033225534460643996
0.005342293299538352,0.03344810884080207
0.005404216420705915,0.033877364234971896
0.00546685729972018,0.034109553821055655
0.0055302242561929005,0.03441002159952369
0.005594325706169377,0.03486115700190477
0.005659170163246243,0.035100285462583695
0.005724766239702178,0.0353868891816981
0.005791122647641758,0.035636222195868254
0.005858248200152536,0.03587932831855547
0.005926151812475552,0.03620187538398716
0.005994842503189409,0.036396070268734496
0.006064329395408062,0.0366896738860483
0.006134621717992506,0.03696631036991556
0.0062057288067765,0.03733234057087085
0.0062776601058065,0.03771398934921687
0.006350425168595962,0.03817930968293798
0.00642403365939419,0.03859588901541018
0.006498495354469888,0.03896683787587529
0.006573820143409586,0.03924116104352474
0.006650018030431118,0.03962761113971629
0.006727099135712337,0.03978894598578156
0.006805073696735206,0.04001203158180423
0.0068839520696454964,0.040359286014791426
0.006963744730628222,0.040670859321714006
0.007044462277299037,0.04100250431565194
0.007126115430111745,0.041403219931501326
0.007208715033782135,0.041742189660918486
0.007292272058728313,0.04246311251682718
0.007376797602527731,0.04279140697622004
0.007462302891391108,0.042942935877894106
0.007548799281653432,0.04326989204571739
0.007636298261282241,0.04379471948238854
0.0077248114514034,0.044239130891807844
0.007814350607844541,0.0445695736186945
0.00790492762269642,0.04493132391975396
0.007996554525892346,0.04533559253333521
0.008089243486805939,0.04562940087611926
0.008183006815867389,0.04609083888192807
0.008277856966198472,0.04654289353833602
0.00837380653526649,0.04682378516169855
0.008470868266557402,0.04725209510666263
0.008569055051268348,0.047522812185458826
0.008668379930019773,0.0479573855403433
0.008768856094587427,0.04830891279249068
0.008870496889654403,0.0488811175211809
0.00897331581458352,0.04919500653305307
0.009077326525210223,0.04950662651202949
0.009182542835656282,0.04996982528589625
0.009288978720164497,0.0502332289128784
0.009396648314954691,0.05077189576286545
0.009505565920101192,0.051175577412109284
0.009615746001432095,0.05143474978376308
0.009727203192450537,0.05178548957275615
0.009839952296278227,0.05218782093187291
0.009954008287621519,0.05249345040445123
0.010069386314760271,0.052856471491418575
0.010186101701559752,0.053304949527246584
0.010304169949505875,0.05355028657112919
0.01042360673976401,0.05379618477002559
0.010544427935261684,0.05398089924113245
0.010666649582795389,0.054096764529626196
0.010790287915161836,0.054340968303917145
0.01091535935331391,0.054512644959829805
0.011041880508541602,0.054793716912536275
0.011169868184678225,0.05491083354582658
0.011299339380332217,0.055056022548778304
0.011430311291144786,0.055281622311568634
0.011562801312073753,0.05541692988912311
0.011696827039703846,0.0556507035471514
0.01183240627458378,0.055868689834509835
0.011969557023590427,0.056121784243267095
0.012108297502320394,0.05631097827287172
0.012248646137509308,0.056703794061782296
0.012390621569479156,0.05703836199819785
0.012534242654613994,0.05734647888947566
0.01267952846786434,0.057681737793690846
0.012826498305280598,0.05810038760126477
0.012975171686575868,0.0583676251719929
0.013125568357718427,0.058662621417481645
0.013277708293554291,0.059031759674925285
0.013431611700460153,0.059429609146541294
0.013587299019027091,0.05964653438517524
0.013744790926775366,0.05994711618466324
0.013904108340900697,0.060436815030971314
0.014065272421052363,0.060710372955630976
0.014228304572143519,0.061113331282656745
0.014393226447194065,0.06149606875845652
0.014560059950206485,0.06189720641173806
0.014728827239075018,0.06214760528291916
0.014899550728528537,0.06267992244732742
0.015072253093107555,0.06305175513391027
0.01524695727017573,0.06352748602012001
0.015423686462966274,0.06392143987372269
0.01560246414366368,0.06434343951870292
0.015783314056521166,0.0648095796010814
0.01596626022101425,0.06528754936541728
0.01615132693503091,0.06578196914023013
0.01633853877809862,0.06627553565418053
0.016527920614648955,0.06663438528557657
0.0167194975973199,0.06715812219198038
0.016913295170296487,0.06765832694008049
0.01710933907269015,0.06809884944645413
0.01730765534195726,0.06849153424744184
0.01750827031735725,0.06899802197585057
0.017711210643450888,0.06941433047843551
0.017916503273639015,0.0697887260632305
0.018124175473742375,0.07014175387349308
0.018334254825622908,0.07052002748659805
0.018546769230846995,0.0709759817655105
0.018761746914391215,0.07136147688252426
0.018979216428391014,0.07177372027499389
0.019199206655932846,0.0723202619593303
0.019421746814890263,0.07285272427710143
0.019646866461804465,0.07333748749950096
0.01987459549580984,0.07377709592853467
0.02010496416260499,0.07426509748184629
0.02033800305846982,0.07475231496326218
0.020573743134329137,0.07525742701792511
0.02081221569986339,0.07566008886189948
0.021053452427667062,0.07619115775953461
0.02129748535745521,0.07675119892366564
0.021544346900318843,0.0772276648938249
0.02179406984302956,0.0777812120144205
0.0220466873523941,0.07821043544918749
0.022302232979659387,0.07861609750455986
0.022560740664968614,0.07909704989139837
0.022822244741868985,0.07957814367825423
0.023086779941871697,0.08007432597774854
0.023354381399064792,0.08070546376216996
0.023625084654779475,0.08137743678183337
0.023898925662310503,0.08188013323697424
0.024175940791691306,0.08237749379541198
0.024456166834524465,0.08280007967072103
0.024739641008868142,0.0833279638310056
0.025026400964179192,0.08384338979844211
0.025316484786313556,0.0843286493649603
0.025609931002584595,0.08498875671426784
0.025906778586880088,0.08557245750363027
0.026207066964838526,0.08616282913028736
0.02651083601908539,0.08669486887751035
0.026818126094530156,0.0873963316020123
0.02712897800372467,0.08792053688456572
0.027443433032283655,0.08846076354623643
0.02776153294436801,0.08900340525080667
0.028083319988231725,0.08963550928983813
0.028408836901833042,0.09015682212207383
0.028738126918510663,0.09075045856936151
0.029071233772725785,0.09134943230013595
0.029408201705870638,0.09192204480237376
0.029749075472144403,0.09254073726240006
0.030093900344497212,0.09324177266411192
0.03044272212064303,0.0938406910364474
0.030795587129142266,0.09448890153276748
0.03115254223555488,0.09507267241105403
0.03151363484866479,0.09560967116000142
0.031878912926776456,0.09627395240403566
0.03224842498408442,0.09689376857698466
0.0326222200971167,0.09751466303207165
0.03300034791125285,0.09818681292049344
0.03338285864731761,0.09890556200034283
0.033769803108250916,0.09952548904734741
0.03416123268585528,0.10015675386414893
0.034557199367621395,0.10080245242189083
0.03495775574363275,0.10148077975799549
0.035362955013550426,0.10216725902310068
0.03577285099367873,0.10289655011449761
0.0361874981241128,0.10342357649789236
0.03660695147596903,0.10407675068680651
0.03703126675869927,0.10481021292994855
0.03746050032748993,0.10564389793230848
0.037894709190746674,0.10648314076364578
0.03833395101766601,0.10715311078593004
0.03877828414589457,0.10792228889686364
0.03922776758927719,0.10858661030576063
0.03968246104569482,0.10936970490748128
0.040142424904993215,0.11020712950763556
0.040607720257003654,0.11101977422145559
0.041078408899656464,0.11180981004866948
0.04155455334718875,0.11258514889090554
0.04203621683844714,0.11328849158697243
0.04252346334528682,0.11405407416418437
0.04301635758106795,0.11476461828157403
0.0435149650092505,0.11555219485630612
0.044019351852088745,0.116242843215689
0.044529585099426554,0.11709824491493226
0.04504573251759458,0.11811291891364842
0.04556786265841064,0.11900568969099465
0.046096044868284336,0.11997819490166925
0.04663034929742731,0.12082423869414112
0.04717084690917017,0.1218450061051483
0.047717609489387455,0.12263477021353637
0.04827070965603183,0.1235682435732032
0.0488302208687788,0.1247119778039473
0.0493962174387832,0.12564801773107676
0.04996877453854884,0.12663199653506146
0.0505479682119124,0.1277549277637712
0.05113387538414326,0.12875218028761343
0.05172657387216019,0.1296956326973857
0.05232614239486662,0.13065643097529805
0.052932660583605615,0.13152315838221829
0.05354620899273607,0.1325378311833983
0.05416686911033152,0.13371166006815877
0.05479472336900287,0.13498951210965401
0.05542985515684669,0.1359805892747053
0.05607234882852033,0.13686894380109166
0.05672228971644543,0.1379966463223658
0.05737976414214134,0.13907621996361566
0.05804485942768978,0.14032332663387465
0.05871766390733255,0.14148388501771797
0.05939826693920356,0.14286010507601865
0.060086758917196864,0.14411452382359982
0.0607832312829723,0.14523410869349168
0.06148777653810023,0.1464878328436389
0.062200488256347115,0.1477835352879892
0.06292146109610344,0.14912052995682581
0.06365079081295572,0.15040398490859902
0.06438857427240419,0.151798023107506
0.06513490946272803,0.15328343266783817
0.0658898955079995,0.15478230648769012
0.06665363268124913,0.1562178880036027
0.06742622241778341,0.1578173671419622
0.06820776732865685,0.15930321788604618
0.06899837121430018,0.16073601934075255
0.0697981390783066,0.16214888711195244
0.07060717714137772,0.16370382842314443
0.07142559285543126,0.165556955456938
0.07225349491787214,0.16691539279765566
0.07309099328602911,0.16848936337217907
0.07393819919175866,0.17012907206576014
0.07479522515621821,0.17185755140308448
0.07566218500481055,0.1733433877273119
0.07653919388230147,0.17490359120550014
0.0774263682681127,0.17676774952513982
0.07832382599179197,0.17836068138667285
0.07923168624866253,0.180098822654078
0.08015006961565405,0.18183118435716067
0.08107909806731686,0.18359273727678152
0.08201889499202203,0.18522412092196244
0.08296958520834907,0.18693501917456615
0.08393129498166364,0.1889823886644934
0.08490415204088747,0.1906873112200212
0.0858882855954625,0.1924257949525201
0.08688382635251184,0.19420696425111822
0.08789090653419954,0.19604876113184516
0.08890965989529158,0.1980836792365448
0.08994022174092044,0.20000418869689657
0.09098272894455559,0.20180194249866873
0.09203731996618221,0.2036640415462478
0.09310413487069075,0.20577855197549527
0.09418331534647952,0.2079363408833986
0.0952750047242729,0.21024492740853354
0.09637934799615785,0.2126158136222298
0.09749649183484087,0.21474445296738293
0.0986265846131282,0.21693134233097539
0.09976977642363201,0.21885971751059966
0.10092621909870483,0.2209404529229896
0.10209606623060476,0.2232758658543592
0.10327947319189525,0.22531305011699812
0.10447659715608053,0.2273547968461748
0.10568759711848051,0.22963803266108457
0.10691263391734772,0.23214032670921275
0.10815187025522892,0.23404382452411818
0.10940547072057435,0.23591059517317686
0.11067360180959745,0.2380969098054801
0.11195643194838795,0.2405066474122643
0.11325413151528127,0.24273209557025513
0.11456687286348727,0.24488395600662685
0.11589483034398118,0.24733560860922835
0.11723818032865997,0.2499481395150954
0.11859710123376706,0.2525312469093045
0.11997177354358855,0.2551044099705737
0.12136237983442417,0.2578274517030813
0.12276910479883604,0.2603267008022025
0.12419213527017846,0.2628601556311539
0.12563166024741215,0.26543068348341364
0.12708787092020596,0.26813631277955285
0.12856096069432965,0.27115336276090707
0.130051125217341,0.27382623134974454
0.13155856240457053,0.27672990924535024
0.1330834724654076,0.2794142790053861
0.1346260579298911,0.28232154348212957
0.13618652367560827,0.2852512615553481
0.1377650769549055,0.28821340271134077
0.13936192742241435,0.29096135547543767
0.14097728716289676,0.2937030367231514
0.142611370719413,0.29652652306645794
0.14426439512181588,0.2993069855045819
0.14593657991557576,0.3022186414800902
0.1476281471909391,0.30498907006199605
0.14933932161242533,0.30787999876837396
0.15107033044866555,0.3104521516370122
0.15282140360258709,0.31337037831306613
0.15459277364194784,0.31632630871806217
0.15638467583022478,0.3191219480160952
0.15819734815786016,0.32164564753851205
0.16003103137387018,0.3244090034646758
0.16188596901781993,0.3271303457156499
0.1637624074521689,0.3299945093272082
0.16566059589499152,0.33269058672660917
0.16758078645307686,0.3355594289315651
0.16952323415541215,0.3387938177796266
0.1714881969870541,0.3416257546033602
0.17347593592339325,0.3446453776150146
0.1754867149648152,0.3474742649642929
0.1775208011717636,0.35026469804098614
0.1795784647002097,0.3528226960538018
0.18165997883753285,0.35575599307347316
0.18376562003881725,0.35881103212789683
0.18589566796356882,0.36183412784161406
0.18805040551285834,0.36461211071891575
0.1902301188668946,0.3673964515598647
0.19243509752303323,0.3703994957678223
0.19466563433422632,0.37330217812865457
0.19692202554791735,0.37616320058284225
0.19920457084538712,0.37930009842670065
0.20151357338155584,0.3823943398846823
0.20384933982524642,0.3854530613351903
0.20621218039991446,0.38852388210803374
0.2086024089248505,0.3913254540852404
0.21102034285685967,0.3944947453082441
0.21346630333242453,0.39779734635200903
0.21594061521035676,0.400982627348356
0.21844360711494284,0.4041593617969963
0.22097561147959033,0.40726801029013104
0.22353696459097966,0.41055366974322266
0.22612800663372795,0.41398077939849093
0.2287490817355704,0.4170568481052457
0.2314005380130654,0.4205615419386966
0.23408272761782944,0.42360029007026256
0.23679600678330787,0.4270349284693542
0.23954073587208793,0.43011813922014824
0.24231727942376008,0.4332485192586657
0.24512600620333397,0.4367461898045077
0.24796728925021602,0.4403883085364618
0.2508415059277541,0.4439284882038506
0.2537490379733572,0.447440358263324
0.2566902715491952,0.45080222871131204
0.25966559729348726,0.45416701681064886
0.26267541037238384,0.457909782255672
0.26572011053245065,0.4615591332630816
0.26880010215376077,0.46516870209511063
0.2719157943036019,0.46860464984949246
0.2750676007908067,0.4721235490807193
0.2782559402207126,0.47568344873900725
0.28148123605075814,0.47925793491069657
0.28474391664672477,0.48280284168398546
0.28804441533962977,0.4862769193870025
0.2913831704832789,0.48991226344114497
0.2947606255124859,0.4938264199735725
0.29817722900196736,0.49725990280180293
0.30163343472591975,0.5008791701598819
0.30512970171828707,0.5048073752531808
0.30866649433372745,0.508663959375073
0.3122442823092858,0.5124957265141157
0.3158635408267819,0.5164370390664118
0.31952475057592133,0.5200638528658035
0.32322839781813806,0.5237253472757544
0.3269749744511768,0.5275951817011324
0.33076497807442423,0.5312228892075319
0.3345989120549975,0.5351232781106121
0.3384772855945983,0.539175010621295
0.34240061379714254,0.5429460452938286
0.34636941773717345,0.5469370368034687
0.3503842245290676,0.5512213645516854
0.3544455673970435,0.5552417786779017
0.3585539857459817,0.559744133737161
0.36271002523306484,0.563798276327673
0.3669142378402494,0.5681020682547924
0.3711671819475767,0.5723340639271015
0.37546942240733366,0.5766175486700323
0.37982153061907364,0.5810199372465152
0.3842240846055061,0.5856423641978358
0.38867766908926676,0.5901815295837016
0.393182875570577,0.5946469373328478
0.39774030240580366,0.5995133767278094
0.40235055488692933,0.6039987700885743
0.4070142453219439,0.6085526915337661
0.4117319931161679,0.6132625493875788
0.4165044248545185,0.6181320823323866
0.42133217438472886,0.6226985273021544
0.4262158829015325,0.6279257104841157
0.43115619903182284,0.6327735575032404
0.43615377892080054,0.6379402193689891
0.441209286319119,0.6430151541032791
0.4463233926710397,0.6481046483658911
0.4514967772036102,0.6529280245514024
0.4567301270168747,0.6585369564875617
0.4620241371751313,0.6635059260897449
0.46737951079924633,0.6688593389118093
0.47279695916003905,0.6739194507951585
0.4782772017727485,0.6790774696915073
0.4838209664925957,0.6843343209976473
0.48942898961145315,0.6896085699181033
0.49510201595563513,0.6948673023171444
0.5008407989848213,0.6995098827782826
0.5066461008921268,0.7047879511146241
0.5125186927053332,0.7102307894972697
0.5184593543892912,0.7154119314026433
0.5244688749495119,0.7208245837113152
0.5305480525369574,0.7260660123386942
0.5366976945540476,0.7313497721262234
0.5429186177618943,0.7367730966780685
0.5492116483887789,0.7418260407860104
0.5555776222398878,0.7469792508225885
0.5620173848083188,0.7523589467217819
0.5685317913873753,0.7575422273389218
0.5751217071841613,0.7625866196470699
0.5817880074344935,0.7680114137955933
0.5885315775191451,0.7732273739869895
0.595353313081437,0.7787183605233097
0.6022541201461928,0.783886782343777
0.6092349152400711,0.7892483971766742
0.6162966255132942,0.7945680936340536
0.6234401888627864,0.8002437864640845
0.6306665540567405,0.805811880981779
0.6379766808606282,0.811118016362357
0.6453715401646701,0.8165334699955527
0.6528521141127848,0.8220908713425544
0.6604193962330305,0.8275978637202366
0.6680743915695615,0.8328048433117768
0.675818116816111,0.8382465036622848
0.6836516004510238,0.843855760018983
0.6915758828738525,0.8494421848105859
0.6995920165435374,0.8551781518131355
0.707701066118189,0.860464647098716
0.7159041085964888,0.8658594226416504
0.7242022334607315,0.8715860357449434
0.732596542821523,0.8769364233987531
0.741088151564157,0.8825625724955242
0.7496781874966877,0.8881107835909404
0.7583677914997191,0.8936092034941272
0.7671581176779302,0.8994192626283308
0.7760503335133571,0.9050467226508309
0.7850456200204509,0.9108498479156371
0.794145171902934,0.9164817496818685
0.8033501977124734,0.9224208279622049
0.8126619200091946,0.9277677225716143
0.822081575524054,0.9333431901728094
0.8316104153230961,0.9389031110239667
0.8412497049736118,0.9441678215504952
0.8510007247122247,0.9498352967486625
0.8608647696149244,0.9553214691931297
0.8708431497690724,0.9605961809073825
0.880937190447399,0.9656257908295907
0.8911482322840202,0.9705442817456108
0.9014776314524917,0.9756187553514112
0.9119267598459299,0.9803292633421167
0.9224970052592174,0.9843508578831589
0.9331897715733238,0.9883414264776824
0.9440064789417604,0.9916563677675778
0.9549485639791966,0.9945224189826718
0.9660174799522646,0.9967199863121122
0.9772146969725725,0.998384391594092
0.9885417021919574,0.9993612610948801
1.0,0.9999993280021504


==> data/ELD/RMIA/NHiTS-online/total/roc_SMAPELoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.00012264891557395877
1.3650078065460137e-05,0.00012365438695695425
1.3808297652180924e-05,0.00012467151287158786
1.3968351179887397e-05,0.00012570042840684377
1.4130259905995336e-05,0.00012674127021753767
1.429404533431761e-05,0.00012779417654246658
1.4459729217920196e-05,0.00012885928722276892
1.4627333562011299e-05,0.00012993674372049744
1.4796880626863964e-05,0.00013102668913740745
1.4968392930772556e-05,0.00013212926823396266
1.514189325304352e-05,0.00013324462744856172
1.53174046370208e-05,0.00013437291491698707
1.5494950393146317e-05,0.0001355142804920797
1.567455410205595e-05,0.00013666887576364162
1.5856239617711373e-05,0.00013783685407856933
1.60400310705682e-05,0.00013901837056122036
1.622595287078087e-05,0.0001402135821340161
1.6414029711444665e-05,0.00014142264753828334
1.6604286571875295e-05,0.00014264572735533742
1.6796748720926532e-05,0.00014388298402780964
1.6991441720346258e-05,0.00014513458188122218
1.7188391428171457e-05,0.00014640068714581272
1.7387624002162504e-05,0.0001476814679786123
1.7589165903277326e-05,0.00014897709448577904
1.7793043899185774e-05,0.0001502877387451905
1.7999285067824765e-05,0.00015161357482929827
1.8207916800994626e-05,0.00015295477882824738
1.8418966807997107e-05,0.00015431152887326335
1.86324631193156e-05,0.0001556840051603108
1.8848434090337955e-05,0.00015707238997402593
1.906690840512252e-05,0.0001584768677119267
1.9287915080207776e-05,0.00015989762490890334
1.9511483468466162e-05,0.00016133485026199299
1.9737643263002554e-05,0.00016278873465544122
1.9966424501097934e-05,0.00016425947118605435
2.0197857568198782e-05,0.00016574725518884553
2.0431973201952705e-05,0.0001672522842629779
2.066880249629082e-05,0.00016877475829800862
2.09083769055575e-05,0.0001703148795004373
2.1150728248687946e-05,0.0001718728524205616
2.1395888713434215e-05,0.00017344888397964476
2.1643890860640203e-05,0.00017504318349739753
2.189476762856621e-05,0.00017665596271977899
2.2148552337263592e-05,0.0001782874358471193
2.2405278693000182e-05,0.00017993781956256882
2.266498079273693e-05,0.00018160733306087648
2.2927693128656486e-05,0.0001832961980775022
2.3193450592744275e-05,0.00018500463891806654
2.3462288481422625e-05,0.00018673288248814167
2.3734242500238664e-05,0.00018848115832338763
2.4009348768606518e-05,0.00019024969862003815
2.4287643824604503e-05,0.00019203873826573946
2.45691646298279e-05,0.000193848514870747
2.4853948574297985e-05,0.00019567926879948328
2.5142033481427965e-05,0.0001975312432024617
2.543345761304648e-05,0.00019940468404858075
2.5728259674479322e-05,0.00020129984015779186
2.6026478819690045e-05,0.0002032169632341465
2.63281546564802e-05,0.0002051563078992261
2.6633327251749808e-05,0.00020711813172595927
2.694203713681882e-05,0.00028316223582281147
2.7254325312810276e-05,0.0002858724510644516
2.7570233256095827e-05,0.00028861408071510834
2.7889802923804396e-05,0.000291387488902722
2.8213076759394707e-05,0.0002941930439758808
2.8540097698292373e-05,0.00029703111855274266
2.8870909173592345e-05,0.0002999020895705245
2.9205555121827452e-05,0.00030280633833556494
2.95440799888038e-05,0.0003057442505739668
2.9886528735503827e-05,0.00030871621648282776
3.0232946844057763e-05,0.0003117226307820637
3.0583380323784315e-05,0.000380463573300406
3.0937875717301366e-05,0.0003840725250734257
3.12964801067075e-05,0.00038772330861145695
3.165924111983521e-05,0.0003914164087911824
3.20262069365765e-05,0.0003951523161095448
3.2397426295281954e-05,0.00039893152674889227
3.277294849923382e-05,0.0004027545426428779
3.315282342319423e-05,0.00040662187154312404
3.353710152002929e-05,0.0004105340270866596
3.392583382740992e-05,0.0004144915288641373
3.4319071974590426e-05,0.0004184949024888437
3.4716868189265594e-05,0.00042254467966650804
3.511927530450728e-05,0.00042664139826592025
3.552634676578139e-05,0.00043078560239036745
3.5938136638046256e-05,0.0004349778424498998
3.6354699612933176e-05,0.00043921867523443137
3.677609101601031e-05,0.00044350866398769107
3.720236681413066e-05,0.0004478483784820285
3.7633583622865324e-05,0.00045223839509408943
3.806979871402284e-05,0.0004566792968813652
3.8511070023255685e-05,0.00046117167365963206
3.895745615775501e-05,0.00046571612208128776
3.940901640403448e-05,0.0004703132457145942
3.986581073580439e-05,0.00047496365512384115
4.032789982193705e-05,0.0004796674326940691
4.079534503452449e-05,0.0004843951107244019
4.1268208457029516e-05,0.0004891775878013425
4.174655289253135e-05,0.0004940154991067899
4.223044187206672e-05,0.0004989094871851075
4.271993966306776e-05,0.0005038602020284629
4.321511127789762e-05,0.000508868301163156
4.371602248248502e-05,0.0005139344497369473
4.422273980505897e-05,0.0005190593206074
4.473533054498463e-05,0.0005242435944312449
4.525386278170167e-05,0.000529487959754781
4.577840538376616e-05,0.0005347931131053248
4.6309028017997366e-05,0.0005401597590837195
4.684580115873045e-05,0.0005455886104579154
4.738879609717651e-05,0.0005510938092816626
4.793808495089107e-05,0.0005566703693885419
4.8493740673352334e-05,0.0005623115680294427
4.9055837063650453e-05,0.0005680181544368673
4.962444877628913e-05,0.0005737908865277553
5.0199651331100794e-05,0.0005796305310041468
5.0781521123276707e-05,0.0005855378634550114
5.137013543351339e-05,0.0005915136684592575
5.196557243827657e-05,0.0005975587396899356
5.2567911220184194e-05,0.0006036738800196496
5.3177231778509664e-05,0.0006098599016271895
5.379361503980698e-05,0.0006161176261054016
5.441714286865888e-05,0.0006224478845703065
5.5047898078549675e-05,0.0006288515177714838
5.5685964442864085e-05,0.0006353293762037364
5.633142670601352e-05,0.0006418823202200473
5.698437059469136e-05,0.0006485112201458476
5.764488282925873e-05,0.0006552319582692563
5.8313051135262185e-05,0.0006620345119824486
5.8988964255084936e-05,0.0006689159148591391
5.9672711959733106e-05,0.0006758770808488306
6.0364385060758635e-05,0.0006829189344947176
6.106407542232036e-05,0.000689744206250794
6.177187597338488e-05,0.000696588997781314
6.248788072006888e-05,0.0007035131280586129
6.321218475812448e-05,0.0007105175167070084
6.394488428556937e-05,0.0007176030940102867
6.468607661546321e-05,0.0007247708010352582
6.543586018883229e-05,0.0007320215897567433
6.619433458774387e-05,0.0007393564231840107
6.696160054853215e-05,0.0007467762754886766
6.773775997517745e-05,0.00075428213213409
6.852291595284057e-05,0.0007618749900062165
6.9317172761554e-05,0.0007695558575460382
7.012063589007177e-05,0.0007773257548834907
7.09334120498799e-05,0.0007851857139729489
7.17556091893692e-05,0.0007931367787302878
7.258733650817246e-05,0.0008011800051715281
7.342870447166758e-05,0.0008093164615530904
7.42798248256491e-05,0.0008175472285136756
7.514081061116962e-05,0.0008258733992177892
7.601177617955322e-05,0.0008342960795009291
7.689283720758305e-05,0.0008428163880164561
7.778411071286482e-05,0.0008514354563841683
7.868571506936843e-05,0.0008601544293405955
7.959777002314978e-05,0.0008689744648910372
8.05203967082547e-05,0.0008778967344633624
8.145371766280736e-05,0.0008868991666147348
8.239785684528512e-05,0.000896002497579213
8.335293965098187e-05,0.000905211346274511
8.43190929286625e-05,0.0009145269357684882
8.529644499741017e-05,0.0009239505033057217
8.628512566366886e-05,0.0009334833004718279
8.728526623848371e-05,0.0009431265933596934
8.829699955494083e-05,0.0009537501555339324
8.932045998580959e-05,0.0009645666463449989
9.03557834613892e-05,0.0009755085123149245
9.140310748756223e-05,0.0009865737020771912
9.246257116405733e-05,0.0009977652617750247
9.353431520292377e-05,0.0010090865440972752
9.461848194721992e-05,0.001020539052673441
9.571521538991856e-05,0.0010321243085617572
9.682466119303115e-05,0.0010438438504512169
9.794696670695385e-05,0.0010548530020721932
9.908228099003788e-05,0.0010649518929331501
0.00010023075482838654,0.0010751678411714135
0.00010139254075588153,0.0010855022036121785
0.00010256779307444219,0.001095956352807756
0.00010375666787451859,0.0011065316772198644
0.00010495932305582277,0.0011172295814040366
0.00010617591834830001,0.0011280514861961677
0.00010740661533334334,0.0011389988289012196
0.00010865157746525384,0.001150073063484119
0.00010991097009294972,0.0011612756607628613
0.0001111849604819271,0.00117260810860386
0.00011247371783647519,0.0011840719121195547
0.00011377741332214914,0.0011956685938683113
0.00011509622008850323,0.001207399694056642
0.00011643031329208767,0.0012192667707437647
0.00011777987011971193,0.0012312714000485365
0.0001191450698119776,0.0012434151763587853
0.00012052609368708426,0.0012556997125430674
0.00012192312516491107,0.0012683835767610587
0.0001233363497913776,0.0012813314061959234
0.00012476595526308696,0.0012935565141381027
0.00012621213145225474,0.001303978381914725
0.00012767507043192657,0.0013145210507303276
0.0001291549665014884,0.0013251859208033112
0.00013065201621247213,0.0013359744085821627
0.00013216641839466052,0.0013468879469335845
0.00013369837418249466,0.0013579279853327968
0.00013524808704178755,0.0013690959900560498
0.0001368157627967472,0.0013803934443753663
0.00013840160965731315,0.0013918218487555412
0.00014000583824680976,0.0014033827210534265
0.00014162866162991988,0.001415320119740737
0.0001432702953409831,0.0014279325666273009
0.00014493095741262166,0.001440691205801144
0.00014661086840469845,0.0014535977317934746
0.00014831025143361044,0.0014666538587770016
0.00015002933220192182,0.0014798613207936038
0.00015176833902834055,0.0014932218719846326
0.00015352750287804228,0.0015067372868238882
0.000155307057393346,0.0015204093603532975
0.00015710723892474503,0.0015342399084213184
0.00015892828656229778,0.001549035879939468
0.00016077044216738237,0.001564659124681116
0.00016263395040481922,0.001589034223220042
0.00016451905877536624,0.0016169502954273315
0.00016642601764859036,0.0016451899459604242
0.00016835508029612023,0.0016737569254520073
0.00017030650292528443,0.0017026550280087737
0.0001722805447131394,0.001731888091715331
0.00017427746784089192,0.0017614599991439574
0.00017629753752872057,0.0017913746778702618
0.0001783410220710008,0.001821635308292019
0.00018040819287193827,0.001852241230814127
0.00018249932448161524,0.0018832019100189028
0.00018461469463245476,0.001914521457930867
0.0001867545842761076,0.0019462040342374785
0.00018891927762076664,0.0019782538468416
0.00019110906216891378,0.0020106751524203684
0.0001933242287555045,0.0020376432230582863
0.00019556507158659492,0.0020635833107252514
0.00019783188827841644,0.0020898240728594603
0.0002001249798969037,0.0021163931691542373
0.00020244465099768038,0.002143275515447281
0.00020479120966650856,0.0021704694580330468
0.0002071649675602069,0.0021979786086591324
0.0002095662399480433,0.0022258066209373075
0.0002119953457536071,0.0022539571908287647
0.00021445260759716674,0.002282434057134999
0.00021693835183851843,0.0023112410019943716
0.00021945290862033137,0.002340381851384435
0.0002219966119119955,0.0023681495399772217
0.0002245697995539774,0.0023794188266329126
0.0002271728133026905,0.0023908187368549124
0.0002298059988758851,0.00240263221229342
0.0002324697059985648,0.0024148629581986674
0.00023516428844943486,0.0024272354720522834
0.00023789010410788932,0.0024397513971024685
0.00024064751500154242,0.0024524123956444948
0.00024343688735431105,0.0024652512807593506
0.00024625859163505465,0.0024782653715790725
0.00024911300260677886,0.00249182564314207
0.0002520004993764092,0.0025075524790946777
0.0002549214654451423,0.0025234616065677377
0.0002578762887593801,0.002542318929947046
0.0002608653617622548,0.002561881016843784
0.00026388908144575103,0.002581750290978366
0.0002669478494034321,0.0026019044440490986
0.00027004207188377727,0.0026222922061698494
0.0002731721598441376,0.0026429162851293346
0.000276338529005317,0.0026637794201025537
0.00027954159990678566,0.0026848843820145873
0.0002827817979625341,0.002706233973908623
0.0002860595535175742,0.0027281637135317858
0.000289375301905095,0.0027524066934054596
0.0002927294835042816,0.002776896800531688
0.00029612254379880347,0.002801283064834028
0.00029955493343598134,0.0028249971901431387
0.0003030271082866396,0.002848986188539997
0.0003065395295056527,0.002873253246109411
0.00031009266359319264,0.0028978015858664536
0.00031368698245668765,0.00292263446818453
0.00031732296347349763,0.002947755191228396
0.00032100108955431715,0.0029731670913922064
0.00032472184920731285,0.002998873543742637
0.00032848573660300434,0.0030248779624671373
0.0003322932516398972,0.0030511838013273897
0.0003361449000108765,0.0030777945541180128
0.0003400411932703706,0.003104752742514529
0.00034398264890229247,0.0031322091930431313
0.00034796979038876914,0.0031599744398818725
0.0003520031472796679,0.0031880509141054406
0.0003560832552629278,0.003214576231022029
0.000360210656235707,0.003243338263045799
0.00036438589837635443,0.0032845222709205297
0.0003686095362172158,0.0033263378820955307
0.00037288213071828336,0.0033686381827123676
0.00037720424934169976,0.0034114287908607577
0.00038157646612712486,0.0034547153897503207
0.00038599936176797673,0.0034985037284654013
0.00039047352368855597,0.0035435214373863515
0.0003949995461220643,0.003589132522876398
0.000399578030189527,0.0036352722915770097
0.00040420958397963103,0.0036873931762807753
0.0004088948226294864,0.0037438891766467947
0.00041363436840632776,0.003800389784467682
0.00041842885079015847,0.0038573640438344125
0.0004232789065573553,0.003901233794988625
0.00042818517986524155,0.003936505517158205
0.0004331483223376403,0.003966390156497447
0.00043816899315141946,0.003996621192045039
0.00044324785912404005,0.004027202638918306
0.00044838559480211905,0.0040581385587742476
0.0004535828825510191,0.004089433060348988
0.00045884041264547613,0.004121090300003469
0.0004641588833612782,0.004153578473255767
0.0004695390010680063,0.004191170556021461
0.0004749814803228505,0.0042291983728372185
0.0004804870439655134,0.004267665786138096
0.0004860564232142139,0.004305809136704317
0.0004916903577628031,0.004344290354642695
0.0004973895958790067,0.0043827981478036775
0.0005031548945038057,0.004417185353311885
0.0005089870193519685,0.004446006881206015
0.0005148867450137498,0.004477107726343604
0.0005208548550577665,0.004509386391671015
0.0005268921421350677,0.004542183404095729
0.0005329994080844093,0.004575536838952269
0.0005391774640387505,0.004609276877215279
0.0005454271305329836,0.0046436112933126595
0.0005517492376129129,0.0046792195441151905
0.0005581446249454966,0.004715413977539637
0.0005646141419303673,0.0047554387305798924
0.0005711586478126435,0.004795927415024369
0.0005777790117970507,0.004836885408354037
0.0005844761131633638,0.004878318150380851
0.0005912508413831881,0.0049082026205065936
0.0005981040962380944,0.004938177029292086
0.0006050367879391225,0.004975334524560776
0.0006120498372476703,0.005019328917074759
0.0006191441755977848,0.0050638677736804276
0.0006263207452198692,0.005109161358022014
0.0006335804992658254,0.005154060881568107
0.0006409244019356456,0.005197368176373561
0.0006483534286054727,0.00524347703224011
0.0006558685659571436,0.005271275477660595
0.0006634708121092351,0.0052976534190062805
0.0006711611767496287,0.005323566301996008
0.0006789406812696112,0.0053497795441205115
0.0006868103588995307,0.0053762966268762315
0.000694771254846024,0.005403121072114022
0.0007028244264308353,0.005432160900790914
0.0007109709432312439,0.005463541894002512
0.0007192118872221193,0.0054952866278281205
0.0007275483529196233,0.005526001596837912
0.0007359814475265771,0.005551904010390357
0.0007445122910795143,0.005575697350773073
0.0007531420165974376,0.005598291577745261
0.0007618717702322999,0.005620966288146843
0.0007707027114212304,0.005658671695026147
0.0007796360130405236,0.005698406055233916
0.0007886728615614156,0.005738600980869995
0.0007978144572076629,0.005782944704731085
0.0008070620141149507,0.005828221640928452
0.0008164167604921472,0.005874722619104598
0.0008258799387844272,0.005930549178720033
0.0008354528058382871,0.005998676011004324
0.0008451366330684721,0.006074729903722237
0.0008549327066268384,0.0061512033477565745
0.0008648423275731727,0.0062154899664107095
0.0008748668120479914,0.006277456722221478
0.0008850074914473438,0.006340141741652994
0.00089526571259964,0.006400147917020957
0.0009056428379445294,0.006456816712483558
0.0009161402457138521,0.006513687895981885
0.0009267593301146883,0.00657121827975044
0.0009375015015145289,0.006629969945982454
0.0009483681866285928,0.006695261713493874
0.0009593608287093146,0.00676876137367729
0.0009704808877380307,0.006843112976670307
0.0009817298406188842,0.006908098337477272
0.00099310918137498,0.006974694167124475
0.0010046204213468132,0.007042061916506757
0.001016265089392995,0.007107574784073434
0.0010280447320933097,0.007173843266515716
0.0010399609139541202,0.007248905191180206
0.0010520152176161591,0.007305610989652951
0.0010642092440647246,0.007362466049358689
0.001076544612842316,0.007421378436975989
0.0010890229622637305,0.00750060962087791
0.001101645949633657,0.007574410092128223
0.001114415251466788,0.007642154254338869
0.0011273325637104871,0.00771807123831364
0.0011403996019700331,0.007788146287506352
0.0011536181017364785,0.007856307993081485
0.0011669898186171474,0.007915031448471343
0.0011805165285688054,0.007953699755096253
0.0011942000281335325,0.008000089351858855
0.0012080421346773289,0.008043397714250968
0.0012220446866314887,0.008083751418521854
0.0012362095437367692,0.008150298378136486
0.0012505385872903913,0.008217616691028164
0.0012650337203959038,0.008297891144012366
0.0012796968682159415,0.008378048766087044
0.001294529978227916,0.00845390884987151
0.0013095350204826678,0.008529954665092121
0.0013247139878661174,0.008615262540002581
0.0013400688963639508,0.008784302713911413
0.001355601785329369,0.0088995738562261
0.0013713147177539455,0.008984623666268043
0.001387209780541621,0.00907217863911738
0.001403289084785873,0.009154950324110938
0.0014195547660501016,0.009238470337343372
0.0014360089846512606,0.009322958440422118
0.0014526539259467812,0.009431118774760569
0.0014694918006248172,0.009531162418403547
0.0014865248449978572,0.009635456992465504
0.0015037553212997384,0.009762165032067473
0.001521185517986105,0.009885917693995295
0.0015388177500383464,0.010005466305181955
0.001556654359271062,0.010087167000931032
0.0015746977146430866,0.010159778557331335
0.001592950212572123,0.010215774019061203
0.0016114142772530198,0.010270324468721028
0.0016300923609797412,0.01032414860157643
0.0016489869444710648,0.010433324362993523
0.001668100537200059,0.010530211377959542
0.0016874356777273757,0.01061997781324428
0.001706994934038408,0.010709226990275888
0.001726780903884356,0.010835247123914019
0.0017467962151272458,0.010921739275827552
0.0017670435260889468,0.011006819953261417
0.0017875255259042354,0.011109187835760667
0.0018082449348779518,0.011305735343528942
0.0018292045048462937,0.011485601171063264
0.0018504070195423021,0.011613774387403443
0.0018718552949655793,0.01173320967841011
0.0018935521797562953,0.011844940639781107
0.0019155005555735278,0.011942973187315697
0.0019377033374779887,0.012035432513979587
0.0019601634743191855,0.012101574295698279
0.001982883949127071,0.012163050810785402
0.002005867779508234,0.012230636992151397
0.002029118018046678,0.012306561870771698
0.002052637752709252,0.012400032887592135
0.0020764301072557748,0.012479903397708061
0.0021004982416539153,0.012574436702808884
0.0021248453524988827,0.012673811782527874
0.0021494746734379805,0.012789119827289683
0.00217438947560008,0.012892992479119491
0.0021995930680300748,0.012992092493800142
0.0022250887981283695,0.013100495557267226
0.002250880052095462,0.013201971134465487
0.00227697025538168,0.013270247115358458
0.0023033628731421313,0.013342223594860172
0.002330061410696925,0.01343651386798202
0.002357069413996728,0.013553963414605515
0.0023843904700937206,0.013662247318233522
0.002412028207618007,0.01375523712604243
0.00243998629725955,0.013940630681406496
0.0024682684522556926,0.014083129608100372
0.0024968784288843266,0.01418224640235829
0.0025258200269627847,0.014254723393821006
0.002555097090352507,0.014327507450744483
0.0025847135074695635,0.014415151153335031
0.002614673211801092,0.014523551177979478
0.00264498018242772,0.014632833843484346
0.002675638444552045,0.014753880748033976
0.0027066520700332413,0.014903619009988822
0.0027380251779278576,0.015101580050279007
0.0027697619350368907,0.015272599930171165
0.002801866556459195,0.015396636193514163
0.002834343306151309,0.015517924739511284
0.0028671964974937695,0.01567746190411761
0.0029004304938639917,0.015822581302656433
0.002934049709215787,0.015935554248846417
0.0029680586086656023,0.01602242750256678
0.003002461709085549,0.01611491175043766
0.0030372635797033115,0.01626841480381088
0.0030724688427090033,0.01641366863152401
0.003108082173869064,0.016558492752644396
0.0031441083031472647,0.016723363321920183
0.00318055201533292,0.016921049719376968
0.0032174181506763717,0.01706595124107326
0.003254711605531848,0.01717614376335498
0.003292437333007769,0.01733206015809518
0.0033306003436245884,0.017463075668029043
0.003369205705980267,0.017604604574251427
0.003408258547423452,0.017753091174714387
0.0034477640547344642,0.017919019126365572
0.0034877274748141775,0.01811415650625179
0.003528154115380883,0.018295439213045196
0.0035690493456752297,0.018459169959324884
0.0036104185971733375,0.018637656042328622
0.0036522673643081755,0.018871894649459146
0.0036946012051993025,0.019032155046215492
0.003737425742391064,0.019170785760337566
0.0037807466635993493,0.019321552807475086
0.0038245697224669993,0.019462661443997283
0.0038689007393279753,0.019653083941546242
0.003913745601980384,0.019891033945177643
0.0039591102664684585,0.02008792015860313
0.004005000757873611,0.020249194524469702
0.004051423171114647,0.02041510284905596
0.0040983836717572615,0.020722921528803517
0.004145888496832911,0.0209265245930974
0.004193943955667186,0.021185407874265365
0.004242556430717777,0.021654742340555373
0.004291732378422158,0.021897070142344356
0.004341478330055092,0.022051444200033448
0.004391800892596086,0.022224988330306797
0.004442706749606883,0.022406790551083428
0.004494202662119142,0.022624783509143744
0.0045462954695324,0.022812710810458166
0.004598992090522438,0.02298113353208983
0.004652299523960189,0.023126419772150346
0.004706224849841282,0.023410690131504975
0.004760775230226368,0.023696863054557215
0.00481595791019235,0.023953236222972834
0.004871780218794631,0.02428295883165695
0.004928249570040513,0.02452417023765288
0.004985373463873894,0.02491936177865963
0.005043159487171359,0.025284735685938815
0.005101615314749833,0.025713849910513464
0.005160748710385908,0.025962469479972865
0.005220567527846975,0.026230862340162087
0.005281079711934331,0.02648419471736633
0.005342293299538352,0.026756742386147413
0.005404216420705915,0.02705002393127376
0.00546685729972018,0.027543310447809805
0.0055302242561929005,0.028008312430941262
0.005594325706169377,0.028529921740502923
0.005659170163246243,0.028868838004020105
0.005724766239702178,0.029282345043349988
0.005791122647641758,0.029595845034475175
0.005858248200152536,0.030048419990523673
0.005926151812475552,0.03067874085433207
0.005994842503189409,0.030996944956353977
0.006064329395408062,0.031412820126056465
0.006134621717992506,0.031762181503772434
0.0062057288067765,0.0320556268136349
0.0062776601058065,0.032921227853107096
0.006350425168595962,0.03319916769923988
0.00642403365939419,0.033503299064349144
0.006498495354469888,0.03379575622005353
0.006573820143409586,0.03413616790082269
0.006650018030431118,0.03443944022321839
0.006727099135712337,0.03475149512853161
0.006805073696735206,0.035062761403800144
0.0068839520696454964,0.03539385469030669
0.006963744730628222,0.035618711241898623
0.007044462277299037,0.03583455477166571
0.007126115430111745,0.036225421273909444
0.007208715033782135,0.036754431336537816
0.007292272058728313,0.037333315333059856
0.007376797602527731,0.03795268546079512
0.007462302891391108,0.038611344918814974
0.007548799281653432,0.03908486793198941
0.007636298261282241,0.03940695756204153
0.0077248114514034,0.039817649321243896
0.007814350607844541,0.04033705044666798
0.00790492762269642,0.0408583457146731
0.007996554525892346,0.041252609434053455
0.008089243486805939,0.04154076682589777
0.008183006815867389,0.04176443604894331
0.008277856966198472,0.04215485734739588
0.00837380653526649,0.04275208049716521
0.008470868266557402,0.04314549258924374
0.008569055051268348,0.043632028572278506
0.008668379930019773,0.04393127630714275
0.008768856094587427,0.04427443254242884
0.008870496889654403,0.04451488753806961
0.00897331581458352,0.04486192719513411
0.009077326525210223,0.0452323959238422
0.009182542835656282,0.04560713377838381
0.009288978720164497,0.04597585527016125
0.009396648314954691,0.0463172647905256
0.009505565920101192,0.04672309475049716
0.009615746001432095,0.046989682532817253
0.009727203192450537,0.04731802921458912
0.009839952296278227,0.047735110103040934
0.009954008287621519,0.04811695019350432
0.010069386314760271,0.04842135474130287
0.010186101701559752,0.04883216086886748
0.010304169949505875,0.049226215510345284
0.01042360673976401,0.049689573114793786
0.010544427935261684,0.05007278206787804
0.010666649582795389,0.05039811250862147
0.010790287915161836,0.0507046797458343
0.01091535935331391,0.051108989083798
0.011041880508541602,0.051617644034271694
0.011169868184678225,0.05202090865753421
0.011299339380332217,0.05243264091295596
0.011430311291144786,0.05269712452937465
0.011562801312073753,0.05304153281681538
0.011696827039703846,0.0534105709910376
0.01183240627458378,0.053760465289021585
0.011969557023590427,0.05423457499811446
0.012108297502320394,0.05466221481030374
0.012248646137509308,0.05506235754753304
0.012390621569479156,0.05546263596021013
0.012534242654613994,0.055863002658962733
0.01267952846786434,0.056337479346501795
0.012826498305280598,0.056713771974790016
0.012975171686575868,0.05705694749283522
0.013125568357718427,0.05746938037431628
0.013277708293554291,0.05777822950617204
0.013431611700460153,0.05812310572908438
0.013587299019027091,0.05856482857345059
0.013744790926775366,0.05892291857700366
0.013904108340900697,0.0592184599779856
0.014065272421052363,0.0595901063663288
0.014228304572143519,0.05990890602259028
0.014393226447194065,0.06022102901080746
0.014560059950206485,0.06064676193419005
0.014728827239075018,0.06110402203245526
0.014899550728528537,0.06148804057006159
0.015072253093107555,0.06189174945390239
0.01524695727017573,0.06227812707196676
0.015423686462966274,0.06257819720589264
0.01560246414366368,0.06293425733756552
0.015783314056521166,0.06333553267772045
0.01596626022101425,0.06372235246460978
0.01615132693503091,0.0642003993824507
0.01633853877809862,0.06462413134345278
0.016527920614648955,0.06500981866212152
0.0167194975973199,0.06550612230456154
0.016913295170296487,0.06601898866392669
0.01710933907269015,0.06657455749664813
0.01730765534195726,0.06697256962997988
0.01750827031735725,0.06740659482841198
0.017711210643450888,0.06775313867076889
0.017916503273639015,0.0682161173656118
0.018124175473742375,0.06866090413318834
0.018334254825622908,0.0691595542473457
0.018546769230846995,0.06966909193006951
0.018761746914391215,0.07015501310048063
0.018979216428391014,0.07071361200145161
0.019199206655932846,0.0711428971867066
0.019421746814890263,0.07160987291548457
0.019646866461804465,0.07208466359550349
0.01987459549580984,0.07258296771167244
0.02010496416260499,0.073189592094312
0.02033800305846982,0.07378623278587473
0.020573743134329137,0.07425859078078276
0.02081221569986339,0.07478128510660584
0.021053452427667062,0.07540919121622963
0.02129748535745521,0.07590616170297829
0.021544346900318843,0.07643495907086204
0.02179406984302956,0.07691457271964926
0.0220466873523941,0.077661709840519
0.022302232979659387,0.07814602249916987
0.022560740664968614,0.07866404846558675
0.022822244741868985,0.07938787192877401
0.023086779941871697,0.07998739431280366
0.023354381399064792,0.0804214266686079
0.023625084654779475,0.0809316581616845
0.023898925662310503,0.08146443142390711
0.024175940791691306,0.08211560571258868
0.024456166834524465,0.08279352044997974
0.024739641008868142,0.08325732617456469
0.025026400964179192,0.08392287878319275
0.025316484786313556,0.08453628587136103
0.025609931002584595,0.0851191618791882
0.025906778586880088,0.0857486452794243
0.026207066964838526,0.08629354708149883
0.02651083601908539,0.0869340775532974
0.026818126094530156,0.08745025917471685
0.02712897800372467,0.08796142471091511
0.027443433032283655,0.08858009655653191
0.02776153294436801,0.08924724558527515
0.028083319988231725,0.08985459179433095
0.028408836901833042,0.0904483555720235
0.028738126918510663,0.09107724405586233
0.029071233772725785,0.09167790331331171
0.029408201705870638,0.09235732828935286
0.029749075472144403,0.09294424303967475
0.030093900344497212,0.09352630332697713
0.03044272212064303,0.09409424761838406
0.030795587129142266,0.0947853004915783
0.03115254223555488,0.09548402480781859
0.03151363484866479,0.09612251354154522
0.031878912926776456,0.09673829934364597
0.03224842498408442,0.09737993919803545
0.0326222200971167,0.09797934409098145
0.03300034791125285,0.09868913458005944
0.03338285864731761,0.09933935236327725
0.033769803108250916,0.09994509789263914
0.03416123268585528,0.10062517217613898
0.034557199367621395,0.10123237162766548
0.03495775574363275,0.10190000515941877
0.035362955013550426,0.10253112321913567
0.03577285099367873,0.10314687450904822
0.0361874981241128,0.10377663971767652
0.03660695147596903,0.10437094106760947
0.03703126675869927,0.10497944630686444
0.03746050032748993,0.10558586031362478
0.037894709190746674,0.10627877858552917
0.03833395101766601,0.10693461878044637
0.03877828414589457,0.10778422491337654
0.03922776758927719,0.10861127366436034
0.03968246104569482,0.10933877454276886
0.040142424904993215,0.11001690232808181
0.040607720257003654,0.11080767302371601
0.041078408899656464,0.11160232044207037
0.04155455334718875,0.1123645777496074
0.04203621683844714,0.11311622325100365
0.04252346334528682,0.11395090039771612
0.04301635758106795,0.11478647917200971
0.0435149650092505,0.11558226236697082
0.044019351852088745,0.11635401279573301
0.044529585099426554,0.11720743953013044
0.04504573251759458,0.11815262558439617
0.04556786265841064,0.11914852363378711
0.046096044868284336,0.11994869800707227
0.04663034929742731,0.12077298473414973
0.04717084690917017,0.12165914349155957
0.047717609489387455,0.12254662839732836
0.04827070965603183,0.1234711952490889
0.0488302208687788,0.1244626960988692
0.0493962174387832,0.12534245004363315
0.04996877453854884,0.126284248351536
0.0505479682119124,0.12718821642469608
0.05113387538414326,0.12813514848097754
0.05172657387216019,0.129095042792368
0.05232614239486662,0.1299895381308555
0.052932660583605615,0.13098776908187165
0.05354620899273607,0.13182778251745758
0.05416686911033152,0.13271034709252824
0.05479472336900287,0.1336848146792124
0.05542985515684669,0.13474740483412687
0.05607234882852033,0.13579219893064418
0.05672228971644543,0.13684524783342375
0.05737976414214134,0.1377837759117834
0.05804485942768978,0.13873352450460225
0.05871766390733255,0.13968151424348774
0.05939826693920356,0.1407033852151139
0.060086758917196864,0.1418026429448358
0.0607832312829723,0.14285367405888966
0.06148777653810023,0.14411988637198567
0.062200488256347115,0.145220239778688
0.06292146109610344,0.14634174076504167
0.06365079081295572,0.14740876734390093
0.06438857427240419,0.1485753356964944
0.06513490946272803,0.14976695870942533
0.0658898955079995,0.1508259605834757
0.06665363268124913,0.15203575531163915
0.06742622241778341,0.1531260625174034
0.06820776732865685,0.15432525346226217
0.06899837121430018,0.1553890893874695
0.0697981390783066,0.15669918213047299
0.07060717714137772,0.1579904185922397
0.07142559285543126,0.1593682375606301
0.07225349491787214,0.16063933418484422
0.07309099328602911,0.16196700650424295
0.07393819919175866,0.16326749819093478
0.07479522515621821,0.16461281322876356
0.07566218500481055,0.16596499064518544
0.07653919388230147,0.1673977651019677
0.0774263682681127,0.1688251361593231
0.07832382599179197,0.17014618370001783
0.07923168624866253,0.1714964641034918
0.08015006961565405,0.1729123936647867
0.08107909806731686,0.1744321043299016
0.08201889499202203,0.17580697719936572
0.08296958520834907,0.17730872101375264
0.08393129498166364,0.17877101887423946
0.08490415204088747,0.1803202788400975
0.0858882855954625,0.18186332836708263
0.08688382635251184,0.18355235038569379
0.08789090653419954,0.1851681233542875
0.08890965989529158,0.18683531540645262
0.08994022174092044,0.1883665597729292
0.09098272894455559,0.1898917481034749
0.09203731996618221,0.1914762624311411
0.09310413487069075,0.19333246245410549
0.09418331534647952,0.1951437468913436
0.0952750047242729,0.19703463951497419
0.09637934799615785,0.19862039865447562
0.09749649183484087,0.200366861592065
0.0986265846131282,0.2021271669974282
0.09976977642363201,0.20427705956002837
0.10092621909870483,0.20608929167409026
0.10209606623060476,0.2079846877228122
0.10327947319189525,0.21004158228923492
0.10447659715608053,0.2119542133239241
0.10568759711848051,0.21397474394158733
0.10691263391734772,0.21595134681611738
0.10815187025522892,0.21803804391295872
0.10940547072057435,0.2203635938421736
0.11067360180959745,0.22254367544453496
0.11195643194838795,0.22466403528985582
0.11325413151528127,0.22654932152314422
0.11456687286348727,0.22862023709403037
0.11589483034398118,0.2307037070593164
0.11723818032865997,0.2329669134501649
0.11859710123376706,0.234982137411247
0.11997177354358855,0.2369927214564564
0.12136237983442417,0.23926274797678904
0.12276910479883604,0.24150962184466535
0.12419213527017846,0.24364817796477892
0.12563166024741215,0.2458822040917778
0.12708787092020596,0.24811799457426448
0.12856096069432965,0.2503689615067259
0.130051125217341,0.25273117731882355
0.13155856240457053,0.2550627808129986
0.1330834724654076,0.25742701191199213
0.1346260579298911,0.25988157770970066
0.13618652367560827,0.26238201434264163
0.1377650769549055,0.26513448239327464
0.13936192742241435,0.267629509912039
0.14097728716289676,0.2701036764379639
0.142611370719413,0.2724045221136443
0.14426439512181588,0.2750399409777728
0.14593657991557576,0.27744642806483133
0.1476281471909391,0.27993278185513215
0.14933932161242533,0.28242264975032094
0.15107033044866555,0.28508707824271795
0.15282140360258709,0.28824309475378534
0.15459277364194784,0.29117056928542107
0.15638467583022478,0.2937323911180708
0.15819734815786016,0.29667900914365447
0.16003103137387018,0.29947300450439496
0.16188596901781993,0.3024446253059084
0.1637624074521689,0.30512603375855285
0.16566059589499152,0.3078199421819859
0.16758078645307686,0.31088301406587365
0.16952323415541215,0.3136874504410185
0.1714881969870541,0.3165838033811345
0.17347593592339325,0.31964065233778716
0.1754867149648152,0.32281839683326297
0.1775208011717636,0.32611115301241445
0.1795784647002097,0.3292687895700424
0.18165997883753285,0.3324335648323801
0.18376562003881725,0.33547808667018464
0.18589566796356882,0.33850029552165295
0.18805040551285834,0.3414259173681227
0.1902301188668946,0.3447855205591401
0.19243509752303323,0.3479785574951827
0.19466563433422632,0.3513990790511551
0.19692202554791735,0.35461143514826443
0.19920457084538712,0.35767190164601503
0.20151357338155584,0.3608921248974485
0.20384933982524642,0.3644131388948299
0.20621218039991446,0.36780536652294094
0.2086024089248505,0.37120378285816474
0.21102034285685967,0.3743384542362734
0.21346630333242453,0.37772645958743456
0.21594061521035676,0.3810855349075587
0.21844360711494284,0.3846050486822294
0.22097561147959033,0.3883849799811153
0.22353696459097966,0.3921385669270494
0.22612800663372795,0.39579225750620345
0.2287490817355704,0.39963410914829745
0.2314005380130654,0.40354138069885986
0.23408272761782944,0.4075052262912858
0.23679600678330787,0.41125706554017255
0.23954073587208793,0.41473249064223705
0.24231727942376008,0.41824940289665635
0.24512600620333397,0.42186276615803014
0.24796728925021602,0.42541324345483594
0.2508415059277541,0.42920818206336975
0.2537490379733572,0.4330745113677835
0.2566902715491952,0.43701171846405645
0.25966559729348726,0.4408711218348874
0.26267541037238384,0.44454200262507426
0.26572011053245065,0.44850465009971235
0.26880010215376077,0.4525266519781791
0.2719157943036019,0.4563476313814302
0.2750676007908067,0.4603649904241077
0.2782559402207126,0.4643998578472924
0.28148123605075814,0.4686488746184665
0.28474391664672477,0.47258447853573937
0.28804441533962977,0.4766557494245788
0.2913831704832789,0.48076825837478115
0.2947606255124859,0.4845710211762276
0.29817722900196736,0.4884024882012962
0.30163343472591975,0.49263125825672593
0.30512970171828707,0.4968595143917473
0.30866649433372745,0.5011385099796558
0.3122442823092858,0.5055933066895585
0.3158635408267819,0.5096770214833017
0.31952475057592133,0.5138634667831867
0.32322839781813806,0.5181425457551063
0.3269749744511768,0.5225850146889526
0.33076497807442423,0.5268691194387367
0.3345989120549975,0.5313588679395745
0.3384772855945983,0.5357578705393313
0.34240061379714254,0.5401111646303544
0.34636941773717345,0.5446399188350981
0.3503842245290676,0.5490661116755021
0.3544455673970435,0.5533957714668214
0.3585539857459817,0.5578190671654222
0.36271002523306484,0.5623219273409767
0.3669142378402494,0.5669301171960557
0.3711671819475767,0.5714475210468752
0.37546942240733366,0.575771960406715
0.37982153061907364,0.5803538809308801
0.3842240846055061,0.5846773968456926
0.38867766908926676,0.5895494760513965
0.393182875570577,0.594117335495195
0.39774030240580366,0.5984975456853459
0.40235055488692933,0.602930758855333
0.4070142453219439,0.6075326318388032
0.4117319931161679,0.6122784381246085
0.4165044248545185,0.6167612474266401
0.42133217438472886,0.6215210006868974
0.4262158829015325,0.6262927329839019
0.43115619903182284,0.6309473094551797
0.43615377892080054,0.6354434063326715
0.441209286319119,0.6405117519202614
0.4463233926710397,0.645531815851338
0.4514967772036102,0.6506443182321661
0.4567301270168747,0.6556302854629832
0.4620241371751313,0.6603020414668711
0.46737951079924633,0.6650460121505376
0.47279695916003905,0.670113584714501
0.4782772017727485,0.6747105478616253
0.4838209664925957,0.6795429068489989
0.48942898961145315,0.6842615606700909
0.49510201595563513,0.6891569646062597
0.5008407989848213,0.6940327030725592
0.5066461008921268,0.6990932816964456
0.5125186927053332,0.7039893221822647
0.5184593543892912,0.709128281467124
0.5244688749495119,0.714257523965695
0.5305480525369574,0.7192342821351452
0.5366976945540476,0.72391925997745
0.5429186177618943,0.7290149887198126
0.5492116483887789,0.7341874861261031
0.5555776222398878,0.7392161608176281
0.5620173848083188,0.7442080728023304
0.5685317913873753,0.7493568371183319
0.5751217071841613,0.7546003314374784
0.5817880074344935,0.7594268308420595
0.5885315775191451,0.7643307217044514
0.595353313081437,0.7693370369384228
0.6022541201461928,0.7745043263186545
0.6092349152400711,0.7796721274015367
0.6162966255132942,0.7851252953684427
0.6234401888627864,0.790264212256669
0.6306665540567405,0.795720801578299
0.6379766808606282,0.8008625532328028
0.6453715401646701,0.8060452699791917
0.6528521141127848,0.8115287229883357
0.6604193962330305,0.8168334718792348
0.6680743915695615,0.8223652538550887
0.675818116816111,0.8279823774940921
0.6836516004510238,0.8334447497964476
0.6915758828738525,0.8387821194150387
0.6995920165435374,0.8446103006974482
0.707701066118189,0.8501116654021683
0.7159041085964888,0.8557393212311333
0.7242022334607315,0.8613470319629093
0.732596542821523,0.8666235434865962
0.741088151564157,0.8721316423934423
0.7496781874966877,0.8779707151003112
0.7583677914997191,0.8837073445997934
0.7671581176779302,0.8893711357812748
0.7760503335133571,0.8951175986088368
0.7850456200204509,0.9010945837828407
0.794145171902934,0.9067667763081481
0.8033501977124734,0.9123882695420151
0.8126619200091946,0.9181726758794697
0.822081575524054,0.923641485170213
0.8316104153230961,0.929290799665169
0.8412497049736118,0.9350853789194874
0.8510007247122247,0.940795577639129
0.8608647696149244,0.9468893011045315
0.8708431497690724,0.9528224614364695
0.880937190447399,0.958402544834412
0.8911482322840202,0.9642535415054401
0.9014776314524917,0.9696687432621303
0.9119267598459299,0.9752978086688493
0.9224970052592174,0.9809343588543802
0.9331897715733238,0.9862612607420009
0.9440064789417604,0.9909920787297629
0.9549485639791966,0.993966348863713
0.9660174799522646,0.9963979345589523
0.9772146969725725,0.9985264991751016
0.9885417021919574,0.9995841120317914
1.0,0.9999670721053693


==> data/ELD/RMIA/NHiTS-online/total/roc_SeasonalityLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.00017492953010457283
2.7254325312810276e-05,0.00017598563193610759
2.7570233256095827e-05,0.00017705397516249143
2.7889802923804396e-05,0.0001781347016751059
2.8213076759394707e-05,0.0001792279550100113
2.8540097698292373e-05,0.00018033388036701065
2.8870909173592345e-05,0.0001814526246289342
2.9205555121827452e-05,0.00018258433638114748
2.95440799888038e-05,0.00018372916593128568
2.9886528735503827e-05,0.00018488726532921667
3.0232946844057763e-05,0.00018605878838723545
3.0583380323784315e-05,0.0001872438907004925
3.0937875717301366e-05,0.00018844272966765928
3.12964801067075e-05,0.00018965546451183275
3.165924111983521e-05,0.0001908822563016828
3.20262069365765e-05,0.00019212326797284426
3.2397426295281954e-05,0.00019337866434955726
3.277294849923382e-05,0.00019464861216655812
3.315282342319423e-05,0.00019593328009122422
3.353710152002929e-05,0.0001972328387459755
3.392583382740992e-05,0.00020796728303805237
3.4319071974590426e-05,0.00020931144252296028
3.4716868189265594e-05,0.0002106711823113045
3.511927530450728e-05,0.00021204668299613065
3.552634676578139e-05,0.00021343812726375852
3.5938136638046256e-05,0.00021484569991804566
3.6354699612933176e-05,0.00021626958790493188
3.677609101601031e-05,0.00021770998033726822
3.720236681413066e-05,0.00021916706851993415
3.7633583622865324e-05,0.00022064104597524538
3.806979871402284e-05,0.00022213210846865655
3.8511070023255685e-05,0.00022364045403476152
3.895745615775501e-05,0.0002251662830035956
3.940901640403448e-05,0.0002267097980272418
3.986581073580439e-05,0.0002282712041067462
4.032789982193705e-05,0.0002298507086193451
4.079534503452449e-05,0.00023144852134600764
4.1268208457029516e-05,0.00023306485449929755
4.174655289253135e-05,0.00023469992275155835
4.223044187206672e-05,0.0002363539432634247
4.271993966306776e-05,0.0002380271357126646
4.321511127789762e-05,0.00023971972232335578
4.371602248248502e-05,0.0002414319278954
4.422273980505897e-05,0.00024316397983438002
4.473533054498463e-05,0.0002449161081817623
4.525386278170167e-05,0.0002466885456454496
4.577840538376616e-05,0.00024848152763068827
4.6309028017997366e-05,0.0002502952922713331
4.684580115873045e-05,0.00025213008046147525
4.738879609717651e-05,0.00025398613588743633
4.793808495089107e-05,0.0002558637050601334
4.8493740673352334e-05,0.0002577630373478192
4.9055837063650453e-05,0.0002596843850092018
4.962444877628913e-05,0.0002616280032269486
5.0199651331100794e-05,0.0002635941501415775
5.0781521123276707e-05,0.0002655830868857425
5.137013543351339e-05,0.0002675950776189151
5.196557243827657e-05,0.0002696303895624693
5.2567911220184194e-05,0.0002716892930351717
5.3177231778509664e-05,0.0002737720614890842
5.379361503980698e-05,0.0002758789715458823
5.441714286865888e-05,0.00027801030303359423
5.5047898078549675e-05,0.00028016633902376646
5.5685964442864085e-05,0.00028234736586905935
5.633142670601352e-05,0.00028455367324127924
5.698437059469136e-05,0.0002867855541698507
5.764488282925873e-05,0.0005347007396976037
5.8313051135262185e-05,0.0005391762524963613
5.8988964255084936e-05,0.0005437036414662286
5.9672711959733106e-05,0.0005482835079097265
6.0364385060758635e-05,0.0005529164600991412
6.106407542232036e-05,0.000557603113357311
6.177187597338488e-05,0.0005623440901393504
6.248788072006888e-05,0.000567140020115321
6.321218475812448e-05,0.0005719915402538607
6.394488428556937e-05,0.0005768992949067824
6.468607661546321e-05,0.0005818639358946533
6.543586018883229e-05,0.0005868861225933654
6.619433458774387e-05,0.0005919665220217113
6.696160054853215e-05,0.0005971058089299733
6.773775997517745e-05,0.0006023046658895392
6.852291595284057e-05,0.0006075637833835591
6.9317172761554e-05,0.0006128838598986506
7.012063589007177e-05,0.0006182656020176677
7.09334120498799e-05,0.0006237260287102512
7.17556091893692e-05,0.0006292691323342991
7.258733650817246e-05,0.0006348764866945216
7.342870447166758e-05,0.0006405488365284125
7.42798248256491e-05,0.0006462869352058008
7.514081061116962e-05,0.0006520915448289099
7.601177617955322e-05,0.000657963436333576
7.689283720758305e-05,0.0006639033895916391
7.778411071286482e-05,0.0006699121935145205
7.868571506936843e-05,0.0006759906461580029
7.959777002314978e-05,0.0006821395548282234
8.05203967082547e-05,0.0006883597361888944
8.145371766280736e-05,0.0006946520163697695
8.239785684528512e-05,0.0007010172310763649
8.335293965098187e-05,0.0007074562257009531
8.43190929286625e-05,0.0007139698554348437
8.529644499741017e-05,0.0007205589853819643
8.628512566366886e-05,0.0007272244906737592
8.728526623848371e-05,0.0007339672565854201
8.829699955494083e-05,0.0007408580485504581
8.932045998580959e-05,0.000747834327014689
9.03557834613892e-05,0.0007548914683055035
9.140310748756223e-05,0.0007620304097129993
9.246257116405733e-05,0.0007692520993915087
9.353431520292377e-05,0.0007765574964855273
9.461848194721992e-05,0.0007839475712571023
9.571521538991856e-05,0.0007914233052146972
9.682466119303115e-05,0.00079898569124355
9.794696670695385e-05,0.0008066357337375433
9.908228099003788e-05,0.0008143744487326014
0.00010023075482838654,0.0008222028640416362
0.00010139254075588153,0.0008311525236255902
0.00010256779307444219,0.0008412062730052773
0.00010375666787451859,0.0008513765565222944
0.00010495932305582277,0.0008616647249369058
0.00010617591834830001,0.0008720721446661882
0.00010740661533334334,0.0008826001979655134
0.00010865157746525384,0.0008932502831121297
0.00010991097009294972,0.0009040238145908736
0.0001111849604819271,0.0009149222232820344
0.00011247371783647519,0.000925946956651396
0.00011377741332214914,0.0009370994789424794
0.00011509622008850323,0.0009483812713710178
0.00011643031329208767,0.0009597938323216808
0.00011777987011971193,0.0009713386775470848
0.0001191450698119776,0.000983017340369103
0.00012052609368708426,0.0009948313718825155
0.00012192312516491107,0.0010067823411610156
0.0001233363497913776,0.0010188718354656066
0.00012476595526308696,0.00103007064738782
0.00012621213145225474,0.0010391022110282353
0.00012767507043192657,0.0010482384605363633
0.0001291549665014884,0.0010574806093378453
0.00013065201621247213,0.0010668298849232742
0.00013216641839466052,0.0010762875290112254
0.00013369837418249466,0.0010858547977131733
0.00013524808704178755,0.001095532961700321
0.0001368157627967472,0.001105323306372364
0.00013840160965731315,0.0011152271320282107
0.00014000583824680976,0.0011252457540386798
0.00014162866162991988,0.0011353805030212003
0.0001432702953409831,0.0011456327250165374
0.00014493095741262166,0.0011560037816675662
0.00014661086840469845,0.0011664950504001168
0.00014831025143361044,0.0011771079246059167
0.00015002933220192182,0.0011878438138276533
0.00015176833902834055,0.001198704143946182
0.00015352750287804228,0.0012096903573699021
0.000155307057393346,0.0012208039132263315
0.00015710723892474503,0.0012320462875558987
0.00015892828656229778,0.0012434189735079822
0.00016077044216738237,0.0012549234815392228
0.00016263395040481922,0.0012663971618566583
0.00016451905877536624,0.0012779414176662513
0.00016642601764859036,0.001289619484240474
0.00016835508029612023,0.0013003894280876338
0.00017030650292528443,0.0013066137556725897
0.0001722805447131394,0.0013217383114883287
0.00017427746784089192,0.0013283074614077474
0.00017629753752872057,0.0013349527550810976
0.0001783410220710008,0.0013416750750991759
0.00018040819287193827,0.0013484753142829881
0.00018249932448161524,0.0013556105195318701
0.00018461469463245476,0.0013630805314783956
0.0001867545842761076,0.0013706371291717068
0.00018891927762076664,0.0013782813162369113
0.00019110906216891378,0.0013860141079322485
0.0001933242287555045,0.0013938244990064795
0.00019556507158659492,0.0014017226539928857
0.00019783188827841644,0.0014097123573801
0.0002001249798969037,0.0014177946703159108
0.00020244465099768038,0.0014259706662479883
0.00020479120966650856,0.0014342414310664568
0.0002071649675602069,0.0014426080632481126
0.0002095662399480433,0.0014510197195619085
0.0002119953457536071,0.00145948022023629
0.00021445260759716674,0.001468038787523458
0.00021693835183851843,0.0014766965581245266
0.00021945290862033137,0.0014854546819162405
0.0002219966119119955,0.001494314322103694
0.0002245697995539774,0.0015032766553748234
0.0002271728133026905,0.0015123428720566858
0.0002298059988758851,0.0015215141762735531
0.0002324697059985648,0.001530791786106837
0.00023516428844943486,0.0015401769337568673
0.00023789010410788932,0.0015496708657065463
0.00024064751500154242,0.001572335795824174
0.00024343688735431105,0.001785372366769799
0.00024625859163505465,0.0018548299613090076
0.00024911300260677886,0.0019251851500896124
0.0002520004993764092,0.0019968262033079076
0.0002549214654451423,0.002069735602787821
0.0002578762887593801,0.002143490103299278
0.0002608653617622548,0.0022180995005031756
0.00026388908144575103,0.002299594919932591
0.0002669478494034321,0.0023639241518123204
0.00027004207188377727,0.0024059304051887625
0.0002731721598441376,0.0024480376412847277
0.000276338529005317,0.002489817100887457
0.00027954159990678566,0.0025320808308950927
0.0002827817979625341,0.0025748100229895004
0.0002860595535175742,0.0026179116995684103
0.000289375301905095,0.002661512972517582
0.0002927294835042816,0.0027056196327146097
0.00029612254379880347,0.0027502375381597984
0.00029955493343598134,0.0027953726147541954
0.0003030271082866396,0.002841030857086628
0.0003065395295056527,0.0028868592955800004
0.00031009266359319264,0.002931952558479801
0.00031368698245668765,0.002977581549352266
0.00031732296347349763,0.0030203426577766284
0.00032100108955431715,0.003058616438170084
0.00032472184920731285,0.0031113781641120683
0.00032848573660300434,0.0031749845335934195
0.0003322932516398972,0.0032393281716415812
0.0003361449000108765,0.0032726302129563157
0.0003400411932703706,0.003303147732261666
0.00034398264890229247,0.003335058263870461
0.00034796979038876914,0.0033695662965180645
0.0003520031472796679,0.0034044743156447115
0.0003560832552629278,0.003439786957538566
0.000360210656235707,0.0034755089122275326
0.00036438589837635443,0.0035143576313617026
0.0003686095362172158,0.0035585150479188346
0.00037288213071828336,0.003601150467780423
0.00037720424934169976,0.0036555128334305013
0.00038157646612712486,0.003710721868414128
0.00038599936176797673,0.0037746631099963013
0.00039047352368855597,0.0038433888066849104
0.0003949995461220643,0.0039057640550487515
0.000399578030189527,0.0039586869165099585
0.00040420958397963103,0.004014847927853962
0.0004088948226294864,0.004081905815578851
0.00041363436840632776,0.004149740978805853
0.00041842885079015847,0.004209906278078374
0.0004232789065573553,0.004256413305218176
0.00042818517986524155,0.004303459400528751
0.0004331483223376403,0.004351050812409764
0.00043816899315141946,0.004399135723890728
0.00044324785912404005,0.004447621337613449
0.00044838559480211905,0.004496668953526071
0.0004535828825510191,0.00455111120165738
0.00045884041264547613,0.004611172802060895
0.0004641588833612782,0.004676073852987731
0.0004695390010680063,0.004741727179279306
0.0004749814803228505,0.004874624439953653
0.0004804870439655134,0.005071408389705506
0.0004860564232142139,0.005160871899060113
0.0004916903577628031,0.005245939596022905
0.0004973895958790067,0.005317939477948166
0.0005031548945038057,0.005396130847164506
0.0005089870193519685,0.005499385630703192
0.0005148867450137498,0.0056044283251661595
0.0005208548550577665,0.00569226230200118
0.0005268921421350677,0.005781114372318763
0.0005329994080844093,0.0058709963369547175
0.0005391774640387505,0.005961435283797241
0.0005454271305329836,0.006065309562194078
0.0005517492376129129,0.006173321025491685
0.0005581446249454966,0.006266107920068724
0.0005646141419303673,0.006353533541515718
0.0005711586478126435,0.006404895126156984
0.0005777790117970507,0.0064679610705599576
0.0005844761131633638,0.006500111662749263
0.0005912508413831881,0.006629168293488169
0.0005981040962380944,0.006695682021354064
0.0006050367879391225,0.0067769950416937
0.0006120498372476703,0.006875524144994748
0.0006191441755977848,0.006958359871414274
0.0006263207452198692,0.007018443137925023
0.0006335804992658254,0.007066232248284013
0.0006409244019356456,0.007125798755186536
0.0006483534286054727,0.007229141323735033
0.0006558685659571436,0.007295228360997642
0.0006634708121092351,0.0073773114709586255
0.0006711611767496287,0.007475412444429777
0.0006789406812696112,0.007563330283174874
0.0006868103588995307,0.007631953872107772
0.000694771254846024,0.007701372884761193
0.0007028244264308353,0.007766447090937978
0.0007109709432312439,0.007863782677978937
0.0007192118872221193,0.007907646256441267
0.0007275483529196233,0.007946985994346872
0.0007359814475265771,0.007990504351235574
0.0007445122910795143,0.008037132712020665
0.0007531420165974376,0.008090227656363542
0.0007618717702322999,0.008143938030164813
0.0007707027114212304,0.008213800973138487
0.0007796360130405236,0.00832392079387711
0.0007886728615614156,0.008457751378633997
0.0007978144572076629,0.008521921849052146
0.0008070620141149507,0.00859908220041505
0.0008164167604921472,0.008660932503561248
0.0008258799387844272,0.008756771099850097
0.0008354528058382871,0.008824847776442591
0.0008451366330684721,0.008890167664668814
0.0008549327066268384,0.008955452445610055
0.0008648423275731727,0.009010777666588624
0.0008748668120479914,0.009071238216453881
0.0008850074914473438,0.009147631605029596
0.00089526571259964,0.009218770914388798
0.0009056428379445294,0.00930454116271687
0.0009161402457138521,0.00941214137880976
0.0009267593301146883,0.009473294965559478
0.0009375015015145289,0.009537001564353184
0.0009483681866285928,0.009601386825993468
0.0009593608287093146,0.009630880612555435
0.0009704808877380307,0.009673126476454021
0.0009817298406188842,0.009738727226650349
0.00099310918137498,0.009806283426793481
0.0010046204213468132,0.009870773262579615
0.001016265089392995,0.009913674270259937
0.0010280447320933097,0.009996176985057842
0.0010399609139541202,0.010100094535639384
0.0010520152176161591,0.010277347258095957
0.0010642092440647246,0.010450617056730694
0.001076544612842316,0.010568197684664205
0.0010890229622637305,0.010725172405735056
0.001101645949633657,0.010844181470216476
0.001114415251466788,0.010959751652621997
0.0011273325637104871,0.01108312433212657
0.0011403996019700331,0.011197836763897004
0.0011536181017364785,0.011312514361583948
0.0011669898186171474,0.01149583000706588
0.0011805165285688054,0.011637410740167635
0.0011942000281335325,0.011801636030214214
0.0012080421346773289,0.012001311286094352
0.0012220446866314887,0.012113304123330604
0.0012362095437367692,0.012199902203052124
0.0012505385872903913,0.01231059945672123
0.0012650337203959038,0.012422602080286177
0.0012796968682159415,0.012539976158758803
0.001294529978227916,0.012640710016034395
0.0013095350204826678,0.012716159154574002
0.0013247139878661174,0.012860029104115909
0.0013400688963639508,0.012935836954245708
0.001355601785329369,0.013013220424229092
0.0013713147177539455,0.013127389680813067
0.001387209780541621,0.013343039015661334
0.001403289084785873,0.013532654680146531
0.0014195547660501016,0.01365614120204059
0.0014360089846512606,0.013805384957716691
0.0014526539259467812,0.014001031759384714
0.0014694918006248172,0.014181718427211781
0.0014865248449978572,0.014275460663624322
0.0015037553212997384,0.014347144847784673
0.001521185517986105,0.014431550515946657
0.0015388177500383464,0.014544425654088436
0.001556654359271062,0.014678541317968873
0.0015746977146430866,0.014831898797031302
0.001592950212572123,0.014944972588960775
0.0016114142772530198,0.015074315081926729
0.0016300923609797412,0.015205214825635352
0.0016489869444710648,0.015383861843672363
0.001668100537200059,0.015634850512458786
0.0016874356777273757,0.01585333805352469
0.001706994934038408,0.016075393674235737
0.001726780903884356,0.016176516921327773
0.0017467962151272458,0.016265303689552403
0.0017670435260889468,0.01634977989574356
0.0017875255259042354,0.016460652776564756
0.0018082449348779518,0.01668370568508022
0.0018292045048462937,0.01685504690469534
0.0018504070195423021,0.017055351852174085
0.0018718552949655793,0.01728471526124683
0.0018935521797562953,0.01744037049970313
0.0019155005555735278,0.017592863832885546
0.0019377033374779887,0.017740407499923044
0.0019601634743191855,0.017870105299334978
0.001982883949127071,0.0179980775989807
0.002005867779508234,0.018310866755618778
0.002029118018046678,0.018531927351090178
0.002052637752709252,0.018691404993804957
0.0020764301072557748,0.018899305058922768
0.0021004982416539153,0.019083910139483677
0.0021248453524988827,0.019225080960939334
0.0021494746734379805,0.019409182289579874
0.00217438947560008,0.019565536457820415
0.0021995930680300748,0.019706232648799345
0.0022250887981283695,0.019806453766922697
0.002250880052095462,0.019941073958386894
0.00227697025538168,0.020118046913027952
0.0023033628731421313,0.02030552166447182
0.002330061410696925,0.02046652062831756
0.002357069413996728,0.02058967902840488
0.0023843904700937206,0.020821935943828584
0.002412028207618007,0.020961814381543403
0.00243998629725955,0.021138775573699805
0.0024682684522556926,0.02132208467509971
0.0024968784288843266,0.02153229436132036
0.0025258200269627847,0.021752871454412258
0.002555097090352507,0.02193977527545871
0.0025847135074695635,0.022089697835260914
0.002614673211801092,0.022242000234903185
0.00264498018242772,0.02237794210454151
0.002675638444552045,0.022544693501245706
0.0027066520700332413,0.02267885167575785
0.0027380251779278576,0.022816332861177853
0.0027697619350368907,0.023045289826231746
0.002801866556459195,0.023233255088373855
0.002834343306151309,0.02341749035378906
0.0028671964974937695,0.023709379144178717
0.0029004304938639917,0.023938789026071272
0.002934049709215787,0.024105781214236555
0.0029680586086656023,0.02429226998611279
0.003002461709085549,0.02450069405568914
0.0030372635797033115,0.02473156826373297
0.0030724688427090033,0.024920738595986813
0.003108082173869064,0.02517859547442755
0.0031441083031472647,0.025385766832787433
0.00318055201533292,0.025677922479857555
0.0032174181506763717,0.02588327467017012
0.003254711605531848,0.026095855995838697
0.003292437333007769,0.02634432467090412
0.0033306003436245884,0.02655349950700106
0.003369205705980267,0.026764975528819967
0.003408258547423452,0.02698979141581547
0.0034477640547344642,0.02728020477057108
0.0034877274748141775,0.027463282740370264
0.003528154115380883,0.027656421497414586
0.0035690493456752297,0.02796890196202566
0.0036104185971733375,0.028321232250496858
0.0036522673643081755,0.028682250978759437
0.0036946012051993025,0.028920162755708682
0.003737425742391064,0.029161751180460695
0.0037807466635993493,0.029488727219562194
0.0038245697224669993,0.02962529072323699
0.0038689007393279753,0.029806620848532934
0.003913745601980384,0.029991639627839205
0.0039591102664684585,0.030290551115092983
0.004005000757873611,0.03059935113013292
0.004051423171114647,0.030916292056020235
0.0040983836717572615,0.031136235919900963
0.004145888496832911,0.03143206384678967
0.004193943955667186,0.03169399361042942
0.004242556430717777,0.03198316692842919
0.004291732378422158,0.03231883043202858
0.004341478330055092,0.03277326971235203
0.004391800892596086,0.0331637025624662
0.004442706749606883,0.03349940539348263
0.004494202662119142,0.033962516247149334
0.0045462954695324,0.03422855709640323
0.004598992090522438,0.034469357461941394
0.004652299523960189,0.03479291170417101
0.004706224849841282,0.035342148849629565
0.004760775230226368,0.035641562218701926
0.00481595791019235,0.0360811607218784
0.004871780218794631,0.03646680475491517
0.004928249570040513,0.03669281146870508
0.004985373463873894,0.03694081247723567
0.005043159487171359,0.037261942791806946
0.005101615314749833,0.03760020420890129
0.005160748710385908,0.037896340322182184
0.005220567527846975,0.03828331164676625
0.005281079711934331,0.03868441500361737
0.005342293299538352,0.03904714100654897
0.005404216420705915,0.03931664600749259
0.00546685729972018,0.039774134893820104
0.0055302242561929005,0.040274534710261954
0.005594325706169377,0.040710699528907865
0.005659170163246243,0.04104750125558749
0.005724766239702178,0.04142206361684381
0.005791122647641758,0.04164231589614671
0.005858248200152536,0.04191256758039917
0.005926151812475552,0.04222997968620054
0.005994842503189409,0.04255957727061601
0.006064329395408062,0.042861414376110296
0.006134621717992506,0.04312168237722682
0.0062057288067765,0.04355995720764423
0.0062776601058065,0.04389036571966015
0.006350425168595962,0.04416927644533556
0.00642403365939419,0.0444789825401102
0.006498495354469888,0.044758539358210704
0.006573820143409586,0.04507093923515207
0.006650018030431118,0.04551413522870283
0.006727099135712337,0.04577206430290563
0.006805073696735206,0.046031511424289684
0.0068839520696454964,0.046428024873605776
0.006963744730628222,0.04700722902928232
0.007044462277299037,0.04753394666584879
0.007126115430111745,0.04799347632045187
0.007208715033782135,0.0483178914725869
0.007292272058728313,0.048841929451433196
0.007376797602527731,0.04935719423293703
0.007462302891391108,0.049830213382224306
0.007548799281653432,0.05026109460245469
0.007636298261282241,0.05064953594722412
0.0077248114514034,0.05101435740676806
0.007814350607844541,0.05140880321629008
0.00790492762269642,0.051844003110458
0.007996554525892346,0.05232314848500917
0.008089243486805939,0.05280363882607232
0.008183006815867389,0.05342204749175612
0.008277856966198472,0.053832275897441696
0.00837380653526649,0.05420678936856704
0.008470868266557402,0.05455083910668521
0.008569055051268348,0.054827555914291684
0.008668379930019773,0.05530227172846963
0.008768856094587427,0.05567347161388051
0.008870496889654403,0.05607096618572088
0.00897331581458352,0.05661726133923097
0.009077326525210223,0.05709652849521709
0.009182542835656282,0.05748731306455318
0.009288978720164497,0.05795513433467764
0.009396648314954691,0.05846071500531437
0.009505565920101192,0.05886604020983852
0.009615746001432095,0.05936499836886524
0.009727203192450537,0.05984703674959026
0.009839952296278227,0.06020135335045608
0.009954008287621519,0.06051180434402933
0.010069386314760271,0.06101299282689303
0.010186101701559752,0.06146086211775735
0.010304169949505875,0.06193947424083536
0.01042360673976401,0.06235212425041244
0.010544427935261684,0.06274808161925366
0.010666649582795389,0.06327806659577066
0.010790287915161836,0.06381239638825578
0.01091535935331391,0.06430076706677543
0.011041880508541602,0.06494967215038149
0.011169868184678225,0.06534687213171168
0.011299339380332217,0.06569521844177699
0.011430311291144786,0.06633374643936604
0.011562801312073753,0.06695281285206765
0.011696827039703846,0.06758388908893856
0.01183240627458378,0.06802836567334489
0.011969557023590427,0.06844268980060025
0.012108297502320394,0.06901712855277556
0.012248646137509308,0.06948921824471324
0.012390621569479156,0.0698933036912757
0.012534242654613994,0.07037237858198145
0.01267952846786434,0.0709240227590789
0.012826498305280598,0.0713789165930409
0.012975171686575868,0.07195216681577929
0.013125568357718427,0.07245373672432029
0.013277708293554291,0.07296175895726291
0.013431611700460153,0.07354667020649197
0.013587299019027091,0.07418279369383071
0.013744790926775366,0.07488009836293585
0.013904108340900697,0.07572984863284744
0.014065272421052363,0.07635206653818265
0.014228304572143519,0.07695212246313096
0.014393226447194065,0.07758908719250249
0.014560059950206485,0.0782150661642999
0.014728827239075018,0.07893719472832035
0.014899550728528537,0.07938473636009599
0.015072253093107555,0.08012200958727081
0.01524695727017573,0.08080584616184991
0.015423686462966274,0.08138385106397997
0.01560246414366368,0.08191924027790032
0.015783314056521166,0.08250115165869747
0.01596626022101425,0.08315225890892505
0.01615132693503091,0.08373366127288144
0.01633853877809862,0.0844383087047598
0.016527920614648955,0.08503995110821956
0.0167194975973199,0.08583898787428663
0.016913295170296487,0.08646584968772915
0.01710933907269015,0.08714513679670921
0.01730765534195726,0.08771155233104495
0.01750827031735725,0.08831019523610602
0.017711210643450888,0.08900625285073391
0.017916503273639015,0.08961664905431897
0.018124175473742375,0.09027419835022757
0.018334254825622908,0.09090337290811198
0.018546769230846995,0.09166444597122564
0.018761746914391215,0.09228412328969755
0.018979216428391014,0.09295222239533592
0.019199206655932846,0.09360316628757526
0.019421746814890263,0.09434193024809905
0.019646866461804465,0.09509755359873827
0.01987459549580984,0.09572775958423121
0.02010496416260499,0.09629851652801964
0.02033800305846982,0.0969958794994353
0.020573743134329137,0.09762784095127446
0.02081221569986339,0.09849261584057527
0.021053452427667062,0.09916915818069642
0.02129748535745521,0.09982072568306825
0.021544346900318843,0.10036140315894704
0.02179406984302956,0.10109277014595808
0.0220466873523941,0.1019054032111614
0.022302232979659387,0.10279092842419994
0.022560740664968614,0.10349427441700507
0.022822244741868985,0.10417967584425233
0.023086779941871697,0.10485595276592838
0.023354381399064792,0.10558511135989482
0.023625084654779475,0.10642037655177419
0.023898925662310503,0.1071525003594243
0.024175940791691306,0.10770522195526296
0.024456166834524465,0.10844243102834443
0.024739641008868142,0.10914409424994691
0.025026400964179192,0.10981807053093307
0.025316484786313556,0.11065885151412022
0.025609931002584595,0.11148138624490289
0.025906778586880088,0.11237912841682847
0.026207066964838526,0.1132481962645362
0.02651083601908539,0.1141056201671455
0.026818126094530156,0.11493658589352251
0.02712897800372467,0.11558615331151922
0.027443433032283655,0.11631922573666645
0.02776153294436801,0.11721173932475142
0.028083319988231725,0.11803385725996476
0.028408836901833042,0.11873142190642402
0.028738126918510663,0.11942669050473242
0.029071233772725785,0.12040077245857597
0.029408201705870638,0.12119269934495602
0.029749075472144403,0.1219995125833353
0.030093900344497212,0.12268959776571779
0.03044272212064303,0.12370059329665024
0.030795587129142266,0.12470628276681098
0.03115254223555488,0.12577746738416268
0.03151363484866479,0.12679142435716578
0.031878912926776456,0.12771060423839567
0.03224842498408442,0.12860886217720474
0.0326222200971167,0.12956023215815743
0.03300034791125285,0.13058979686991606
0.03338285864731761,0.1315163231036701
0.033769803108250916,0.13234794440356432
0.03416123268585528,0.13328225943667651
0.034557199367621395,0.13408796514893817
0.03495775574363275,0.13508760275865198
0.035362955013550426,0.13609494543465567
0.03577285099367873,0.13713718483632917
0.0361874981241128,0.13826077035868795
0.03660695147596903,0.13926815330608971
0.03703126675869927,0.14020160793141243
0.03746050032748993,0.1411504203265282
0.037894709190746674,0.14211547390345414
0.03833395101766601,0.1431389154504877
0.03877828414589457,0.14418275191783003
0.03922776758927719,0.14513584054399467
0.03968246104569482,0.14635998670885247
0.040142424904993215,0.14732207798871277
0.040607720257003654,0.14849062526817258
0.041078408899656464,0.14970075700990063
0.04155455334718875,0.15083336145183013
0.04203621683844714,0.15195291940927474
0.04252346334528682,0.15309597973403316
0.04301635758106795,0.1542552815862065
0.0435149650092505,0.15533305626573282
0.044019351852088745,0.15643376726318622
0.044529585099426554,0.15778142244445922
0.04504573251759458,0.15891314280839702
0.04556786265841064,0.1600604526566536
0.046096044868284336,0.16124424886287128
0.04663034929742731,0.16233538555415233
0.04717084690917017,0.16356162330971485
0.047717609489387455,0.16489212728921196
0.04827070965603183,0.16605087430050547
0.0488302208687788,0.1672475330450103
0.0493962174387832,0.16840499375156623
0.04996877453854884,0.16963862524605666
0.0505479682119124,0.1708538273150583
0.05113387538414326,0.17239249873900148
0.05172657387216019,0.1735492839716665
0.05232614239486662,0.17465837326008704
0.052932660583605615,0.17584872328126205
0.05354620899273607,0.17710943417087016
0.05416686911033152,0.1784572589564668
0.05479472336900287,0.17960022812051082
0.05542985515684669,0.18084937286241112
0.05607234882852033,0.18192227868450175
0.05672228971644543,0.18343977172273046
0.05737976414214134,0.1849228127827605
0.05804485942768978,0.18627562010888307
0.05871766390733255,0.1875292543000628
0.05939826693920356,0.18870498628418675
0.060086758917196864,0.18985023397491224
0.0607832312829723,0.19119607679269793
0.06148777653810023,0.19261805693370712
0.062200488256347115,0.1940328272484893
0.06292146109610344,0.19528083142703537
0.06365079081295572,0.1965344426543814
0.06438857427240419,0.19795345556335273
0.06513490946272803,0.19942622062142837
0.0658898955079995,0.20085968906099855
0.06665363268124913,0.20232230050488834
0.06742622241778341,0.20383188666541002
0.06820776732865685,0.20539331648511946
0.06899837121430018,0.20684694820939464
0.0697981390783066,0.20836393659073363
0.07060717714137772,0.20996880098905396
0.07142559285543126,0.2116514038578547
0.07225349491787214,0.21315397701457614
0.07309099328602911,0.2145054834661281
0.07393819919175866,0.2162779992008416
0.07479522515621821,0.21781506296907302
0.07566218500481055,0.21936351467213683
0.07653919388230147,0.22096558559690357
0.0774263682681127,0.22236546156282744
0.07832382599179197,0.22399288607204682
0.07923168624866253,0.22545302000641482
0.08015006961565405,0.22696477319736913
0.08107909806731686,0.2285102787116547
0.08201889499202203,0.2299735688504067
0.08296958520834907,0.2314767725333679
0.08393129498166364,0.23316058779094445
0.08490415204088747,0.2349995750607455
0.0858882855954625,0.2366152055589794
0.08688382635251184,0.23836942774410375
0.08789090653419954,0.240075494313914
0.08890965989529158,0.24169858727057814
0.08994022174092044,0.24350719116500819
0.09098272894455559,0.24527476490592343
0.09203731996618221,0.24696943984031142
0.09310413487069075,0.24875164199151784
0.09418331534647952,0.2506998120270617
0.0952750047242729,0.252405214898109
0.09637934799615785,0.25432478894897625
0.09749649183484087,0.25613689363813347
0.0986265846131282,0.25809841689237917
0.09976977642363201,0.25986737922630454
0.10092621909870483,0.2617272193463109
0.10209606623060476,0.2636431214473047
0.10327947319189525,0.26566946640176503
0.10447659715608053,0.26759506001510125
0.10568759711848051,0.2693638497012353
0.10691263391734772,0.27114732963470234
0.10815187025522892,0.27297186862393436
0.10940547072057435,0.2749916034092631
0.11067360180959745,0.27691767899307995
0.11195643194838795,0.27909074075168955
0.11325413151528127,0.2810184009604244
0.11456687286348727,0.28304044625333763
0.11589483034398118,0.2849880358778211
0.11723818032865997,0.28705350959257137
0.11859710123376706,0.288953493884982
0.11997177354358855,0.2911372825506127
0.12136237983442417,0.2931971611684371
0.12276910479883604,0.29527257936802276
0.12419213527017846,0.2974790487221898
0.12563166024741215,0.29960719135783653
0.12708787092020596,0.30166999358803365
0.12856096069432965,0.3036637626729179
0.130051125217341,0.3057883788090591
0.13155856240457053,0.30790449579230444
0.1330834724654076,0.3098592872368869
0.1346260579298911,0.31196904598185476
0.13618652367560827,0.31400214306115276
0.1377650769549055,0.3164130973265996
0.13936192742241435,0.31888585664026514
0.14097728716289676,0.32130093407150834
0.142611370719413,0.3236577369762201
0.14426439512181588,0.3259295287519738
0.14593657991557576,0.32831742707103445
0.1476281471909391,0.3306833716861846
0.14933932161242533,0.33297287994183467
0.15107033044866555,0.33518999348135126
0.15282140360258709,0.3376264552229803
0.15459277364194784,0.3400601639513545
0.15638467583022478,0.342663304244344
0.15819734815786016,0.34534062994736603
0.16003103137387018,0.347802422264995
0.16188596901781993,0.3502963433522396
0.1637624074521689,0.35255696615919013
0.16566059589499152,0.3551732738938642
0.16758078645307686,0.3580638565768934
0.16952323415541215,0.3607927083225044
0.1714881969870541,0.3635538050653877
0.17347593592339325,0.36630829499586837
0.1754867149648152,0.36894724010525837
0.1775208011717636,0.37154250194802885
0.1795784647002097,0.3742180107585544
0.18165997883753285,0.3769475208579532
0.18376562003881725,0.3797139112295373
0.18589566796356882,0.38256330410947026
0.18805040551285834,0.38560102239185445
0.1902301188668946,0.38834681114218067
0.19243509752303323,0.3910408858379825
0.19466563433422632,0.3939644890094799
0.19692202554791735,0.396882321442242
0.19920457084538712,0.3999085118563285
0.20151357338155584,0.4024680909481434
0.20384933982524642,0.40530463280543005
0.20621218039991446,0.40815945159700373
0.2086024089248505,0.4112668683012591
0.21102034285685967,0.4142231798051414
0.21346630333242453,0.4172229420963909
0.21594061521035676,0.42049828441563497
0.21844360711494284,0.4233545686199168
0.22097561147959033,0.42637482383229763
0.22353696459097966,0.42959494210068067
0.22612800663372795,0.43264795085879637
0.2287490817355704,0.4356771797173389
0.2314005380130654,0.4388480827245127
0.23408272761782944,0.441891723048187
0.23679600678330787,0.445531103534144
0.23954073587208793,0.4486448684496307
0.24231727942376008,0.45205602643751747
0.24512600620333397,0.45552365727781813
0.24796728925021602,0.45899702623706834
0.2508415059277541,0.46236621242719533
0.2537490379733572,0.46583981202592345
0.2566902715491952,0.4692236117911577
0.25966559729348726,0.47280468971378403
0.26267541037238384,0.47628693658945453
0.26572011053245065,0.47987658464398597
0.26880010215376077,0.4833066176470833
0.2719157943036019,0.48670920199691575
0.2750676007908067,0.49048021787475315
0.2782559402207126,0.4939676371958187
0.28148123605075814,0.4975892616954016
0.28474391664672477,0.501373626592776
0.28804441533962977,0.5049858189144801
0.2913831704832789,0.5087048254771073
0.2947606255124859,0.5124693057674914
0.29817722900196736,0.5161027958141298
0.30163343472591975,0.5200084540133509
0.30512970171828707,0.5237754026472418
0.30866649433372745,0.5274703497378932
0.3122442823092858,0.5314636535401505
0.3158635408267819,0.5354480571748347
0.31952475057592133,0.5396392156545866
0.32322839781813806,0.543669752873827
0.3269749744511768,0.5474144871949487
0.33076497807442423,0.5514054376367061
0.3345989120549975,0.5555547646370331
0.3384772855945983,0.5597488651464703
0.34240061379714254,0.5636983022490287
0.34636941773717345,0.5679281440727777
0.3503842245290676,0.5719079819099397
0.3544455673970435,0.5761857640254638
0.3585539857459817,0.5806006368247604
0.36271002523306484,0.5849135127531311
0.3669142378402494,0.5893499078326969
0.3711671819475767,0.5934823630301672
0.37546942240733366,0.5980522488948248
0.37982153061907364,0.6025914348413266
0.3842240846055061,0.6070256882115669
0.38867766908926676,0.6115927152348579
0.393182875570577,0.6161237629328763
0.39774030240580366,0.620601066033662
0.40235055488692933,0.6249984594623088
0.4070142453219439,0.6294330230372763
0.4117319931161679,0.6340029335386441
0.4165044248545185,0.6386530279282934
0.42133217438472886,0.6431461907571459
0.4262158829015325,0.6478241246183891
0.43115619903182284,0.6524455628142369
0.43615377892080054,0.6570865352164881
0.441209286319119,0.6615655931344049
0.4463233926710397,0.6662388841881626
0.4514967772036102,0.6710966908955763
0.4567301270168747,0.676219543494245
0.4620241371751313,0.6812068907706941
0.46737951079924633,0.6861102861363838
0.47279695916003905,0.691042562179446
0.4782772017727485,0.6958669892821627
0.4838209664925957,0.7008211316824595
0.48942898961145315,0.705790786840248
0.49510201595563513,0.7110690603880704
0.5008407989848213,0.715938152734891
0.5066461008921268,0.7208625123427733
0.5125186927053332,0.7259695418754055
0.5184593543892912,0.7309011591730843
0.5244688749495119,0.7362012055359359
0.5305480525369574,0.7414073266584418
0.5366976945540476,0.7467002676919223
0.5429186177618943,0.7519881118994347
0.5492116483887789,0.7574397915522519
0.5555776222398878,0.76278014966741
0.5620173848083188,0.7681676974795818
0.5685317913873753,0.7735800574450112
0.5751217071841613,0.7787914022911104
0.5817880074344935,0.7844039542152947
0.5885315775191451,0.7898358935723432
0.595353313081437,0.7951115809534779
0.6022541201461928,0.8003958668150307
0.6092349152400711,0.8058994306819465
0.6162966255132942,0.8113817948186988
0.6234401888627864,0.8167262262472301
0.6306665540567405,0.8224525391763425
0.6379766808606282,0.8279706608759877
0.6453715401646701,0.8337012086306939
0.6528521141127848,0.8393275512864579
0.6604193962330305,0.8447305413775481
0.6680743915695615,0.8503886356775329
0.675818116816111,0.8560996674045234
0.6836516004510238,0.8614335230982206
0.6915758828738525,0.867008723534863
0.6995920165435374,0.8725690533230098
0.707701066118189,0.8782371448794761
0.7159041085964888,0.8835002563742604
0.7242022334607315,0.8891986048071759
0.732596542821523,0.8944186653741262
0.741088151564157,0.9002383294658257
0.7496781874966877,0.9058905037127237
0.7583677914997191,0.9117336884042615
0.7671581176779302,0.9175318278125468
0.7760503335133571,0.9233226180687326
0.7850456200204509,0.9292561421372187
0.794145171902934,0.9348884791342934
0.8033501977124734,0.9405323719021086
0.8126619200091946,0.946372254434085
0.822081575524054,0.952195617212085
0.8316104153230961,0.9577980423702774
0.8412497049736118,0.9632736006508738
0.8510007247122247,0.9682686370881578
0.8608647696149244,0.9730214645886491
0.8708431497690724,0.9779890647031616
0.880937190447399,0.9824588299544328
0.8911482322840202,0.986533311986389
0.9014776314524917,0.98964147938762
0.9119267598459299,0.9920453985570805
0.9224970052592174,0.9941350672616455
0.9331897715733238,0.9958500196128648
0.9440064789417604,0.9972661313374092
0.9549485639791966,0.9982129334131951
0.9660174799522646,0.9989243070563862
0.9772146969725725,0.9993675307237918
0.9885417021919574,0.999861678374978
1.0,0.9999657281096701


==> data/ELD/RMIA/NHiTS-online/total/roc_TS2VecLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,2.6905195370936814e-06
2.0431973201952705e-05,2.7061272460106097e-06
2.066880249629082e-05,2.7219158656331508e-06
2.09083769055575e-05,2.737887492917596e-06
2.1150728248687946e-05,2.7540442491262923e-06
2.1395888713434215e-05,2.770388280109377e-06
2.1643890860640203e-05,2.7869217565897764e-06
2.189476762856621e-05,2.8036468744515098e-06
2.2148552337263592e-05,2.820565855031335e-06
2.2405278693000182e-05,2.837680945413775e-06
2.266498079273693e-05,2.854994418729558e-06
2.2927693128656486e-05,2.8725085744575282e-06
2.3193450592744275e-05,2.890225738730048e-06
2.3462288481422625e-05,2.908148264641938e-06
2.3734242500238664e-05,2.926278532563007e-06
2.4009348768606518e-05,2.944618950454197e-06
2.4287643824604503e-05,2.9631719541873963e-06
2.45691646298279e-05,2.981940007868956e-06
2.4853948574297985e-05,3.0009256041669617e-06
2.5142033481427965e-05,3.0201312646422937e-06
2.543345761304648e-05,3.039559540083528e-06
2.5728259674479322e-05,3.0592130108457173e-06
2.6026478819690045e-05,3.079094287193099e-06
2.63281546564802e-05,3.0992060096457762e-06
2.6633327251749808e-05,3.1195508493304166e-06
2.694203713681882e-05,3.140131508335017e-06
2.7254325312810276e-05,3.1609507200677807e-06
2.7570233256095827e-05,3.182011249620151e-06
2.7889802923804396e-05,3.2033158941340554e-06
2.8213076759394707e-05,3.22486748317341e-06
2.8540097698292373e-05,3.246668879099921e-06
2.8870909173592345e-05,3.2687229774532524e-06
2.9205555121827452e-05,3.291032707335593e-06
2.95440799888038e-05,3.313601031800683e-06
2.9886528735503827e-05,3.336430948247351e-06
3.0232946844057763e-05,3.3595254888176137e-06
3.0583380323784315e-05,3.428684666329338e-06
3.0937875717301366e-05,3.499583745032748e-06
3.12964801067075e-05,3.5713046229139753e-06
3.165924111983521e-05,3.6438568255395163e-06
3.20262069365765e-05,3.7172499888877746e-06
3.2397426295281954e-05,3.7914938606288654e-06
3.277294849923382e-05,3.86659830141924e-06
3.315282342319423e-05,3.942573286211321e-06
3.353710152002929e-05,4.019428905578332e-06
3.392583382740992e-05,4.097175367054459e-06
3.4319071974590426e-05,4.17582299649056e-06
3.4716868189265594e-05,4.255382239425594e-06
3.511927530450728e-05,4.335863662473931e-06
3.552634676578139e-05,4.417277954728753e-06
3.5938136638046256e-05,4.499635929181726e-06
3.6354699612933176e-05,4.58294852415911e-06
3.677609101601031e-05,4.6672268047745365e-06
3.720236681413066e-05,8.097405720909045e-05
3.7633583622865324e-05,8.276360696533931e-05
3.806979871402284e-05,8.457389959364302e-05
3.8511070023255685e-05,8.640517552695931e-05
3.895745615775501e-05,8.82576779851315e-05
3.940901640403448e-05,9.013165300719128e-05
3.986581073580439e-05,9.202734948403644e-05
4.032789982193705e-05,9.394501919148698e-05
4.079534503452449e-05,9.588491682372484e-05
4.1268208457029516e-05,9.784730002712072e-05
4.174655289253135e-05,9.983242943445332e-05
4.223044187206672e-05,0.00010184056869952511
4.271993966306776e-05,0.00010387198453217944
4.321511127789762e-05,0.00010592694673372335
4.371602248248502e-05,0.00010800572823276105
4.422273980505897e-05,0.00011010860512144294
4.473533054498463e-05,0.00011223585669213443
4.525386278170167e-05,0.00011438776547451014
4.577840538376616e-05,0.00011656461727307778
4.6309028017997366e-05,0.00011876670120513728
4.684580115873045e-05,0.0001209943097391796
4.738879609717651e-05,0.00012324773873373076
4.793808495089107e-05,0.00012552728747664617
4.8493740673352334e-05,0.0001278332587248604
4.9055837063650453e-05,0.00013016595874459759
4.962444877628913e-05,0.00013252569735204813
5.0199651331100794e-05,0.00013491278795451652
5.0781521123276707e-05,0.00013732754759204654
5.137013543351339e-05,0.0001397702969795288
5.196557243827657e-05,0.000142241360549296
5.2567911220184194e-05,0.00014474106649421263
5.3177231778509664e-05,0.0001472697468112633
5.379361503980698e-05,0.00014982773734564719
5.441714286865888e-05,0.00015241537783538257
5.5047898078549675e-05,0.00015503301195642934
5.5685964442864085e-05,0.00015768098736833417
5.633142670601352e-05,0.00016035965576040434
5.698437059469136e-05,0.00016306937289841734
5.764488282925873e-05,0.00016581049867187196
5.8313051135262185e-05,0.0001685833971417863
5.8988964255084936e-05,0.0001713884365890507
5.9672711959733106e-05,0.0001742259895633406
6.0364385060758635e-05,0.00017709643293259658
6.106407542232036e-05,0.00018000014793307772
6.177187597338488e-05,0.00018293752021999549
6.248788072006888e-05,0.00018590893991873408
6.321218475812448e-05,0.0001889148016766648
6.394488428556937e-05,0.00019196601357285265
6.468607661546321e-05,0.0001951160809749015
6.543586018883229e-05,0.00019830266116172007
6.619433458774387e-05,0.00020152617735709428
6.696160054853215e-05,0.00020478705769044447
6.773775997517745e-05,0.000208085735253687
6.852291595284057e-05,0.00021142264815875527
6.9317172761554e-05,0.00021479823959578734
7.012063589007177e-05,0.00021821295789198791
7.09334120498799e-05,0.00022166725657117242
7.17556091893692e-05,0.00022516159441400194
7.258733650817246e-05,0.0002286964355189158
7.342870447166758e-05,0.00023227224936377009
7.42798248256491e-05,0.00023588951086819156
7.514081061116962e-05,0.00023954870045665372
7.601177617955322e-05,0.00024325030412228405
7.689283720758305e-05,0.00024699481349141084
7.778411071286482e-05,0.000251612976763687
7.868571506936843e-05,0.0002569289747579948
7.959777002314978e-05,0.00026230659108163635
8.05203967082547e-05,0.00026774653995958195
8.145371766280736e-05,0.000285554813228097
8.239785684528512e-05,0.0002913643817470906
8.335293965098187e-05,0.0002972412896267598
8.43190929286625e-05,0.00030318631740519137
8.529644499741017e-05,0.00030920025466777654
8.628512566366886e-05,0.00031528390015207936
8.728526623848371e-05,0.0003214380618539208
8.829699955494083e-05,0.00032766355713469196
8.932045998580959e-05,0.00033396121282991127
9.03557834613892e-05,0.00034033186535904097
9.140310748756223e-05,0.0003462774804494126
9.246257116405733e-05,0.0003520232663134111
9.353431520292377e-05,0.0003578356522261733
9.461848194721992e-05,0.0003637154101563386
9.571521538991856e-05,0.00036966332102052136
9.682466119303115e-05,0.00037568017478702826
9.794696670695385e-05,0.00038176677058077694
9.908228099003788e-05,0.00038792391678943216
0.00010023075482838654,0.000394152431170771
0.00010139254075588153,0.0004004531409612911
0.00010256779307444219,0.00040682688298608285
0.00010375666787451859,0.0004132745037699698
0.00010495932305582277,0.0004198222455663444
0.00010617591834830001,0.0004264588248780596
0.00010740661533334334,0.00043317232952535915
0.00010865157746525384,0.0006333908265808587
0.00010991097009294972,0.0006423835006370963
0.0001111849604819271,0.0006514804097875122
0.00011247371783647519,0.0006606827622327803
0.00011377741332214914,0.0006699917801779648
0.00011509622008850323,0.0006794086999948456
0.00011643031329208767,0.0006889347723861266
0.00011777987011971193,0.0006985752680279588
0.0001191450698119776,0.0007083537936032698
0.00012052609368708426,0.0007182456631659081
0.00012192312516491107,0.0007255612737626109
0.0001233363497913776,0.0007317369051507201
0.00012476595526308696,0.0007379841189753018
0.00012621213145225474,0.0007443037449564107
0.00012767507043192657,0.0007506966224314791
0.0001291549665014884,0.0007571636004667943
0.00013065201621247213,0.0007637055379702658
0.00013216641839466052,0.0007703233038055014
0.00013369837418249466,0.0007770177769072042
0.00013524808704178755,0.0007854114568946944
0.0001368157627967472,0.0007952580247567755
0.00013840160965731315,0.0008040630344137413
0.00014000583824680976,0.000811251579085569
0.00014162866162991988,0.0008185234469854138
0.0001432702953409831,0.0008258796039221625
0.00014493095741262166,0.0008335015947983583
0.00014661086840469845,0.0008417012365413631
0.00014831025143361044,0.0008501894413324905
0.00015002933220192182,0.0008592870038692264
0.00015176833902834055,0.0008682909292709113
0.00015352750287804228,0.0008769849084897536
0.000155307057393346,0.0008855852970816147
0.00015710723892474503,0.0008940139429497507
0.00015892828656229778,0.0009025402861980395
0.00016077044216738237,0.0009111654592477781
0.00016263395040481922,0.0009198906076462859
0.00016451905877536624,0.0009287168902190505
0.00016642601764859036,0.0009370064460004579
0.00016835508029612023,0.0009453485164121172
0.00017030650292528443,0.0009537872806980972
0.0001722805447131394,0.000964009021338196
0.00017427746784089192,0.0009762979671406727
0.00017629753752872057,0.000988729355493058
0.0001783410220710008,0.0010013048374629342
0.00018040819287193827,0.0010140260832555918
0.00018249932448161524,0.0010268947824358591
0.00018461469463245476,0.0010399126441524996
0.0001867545842761076,0.0010530813973652121
0.00018891927762076664,0.0010664027910742607
0.00019110906216891378,0.0010798785945527688
0.0001933242287555045,0.0010935105975817029
0.00019556507158659492,0.0011073006106875807
0.00019783188827841644,0.001121250465382937
0.0002001249798969037,0.001135362014409573
0.00020244465099768038,0.0011496371319846287
0.00020479120966650856,0.0011640777140495058
0.0002071649675602069,0.0011786856785216738
0.0002095662399480433,0.0011935588814393939
0.0002119953457536071,0.0012086943079521583
0.00021445260759716674,0.001224005170892188
0.00021693835183851843,0.001239493503762799
0.00021945290862033137,0.00125520049763066
0.0002219966119119955,0.0012711444458358297
0.0002245697995539774,0.0012872732021339366
0.0002271728133026905,0.0013035889086563256
0.0002298059988758851,0.0013200937323640267
0.0002324697059985648,0.0013367898653355585
0.00023516428844943486,0.001353679525058067
0.00023789010410788932,0.001370764954721841
0.00024064751500154242,0.0013880484235182411
0.00024343688735431105,0.0014055322269410767
0.00024625859163505465,0.0014232186870914857
0.00024911300260677886,0.0014411101529863408
0.0002520004993764092,0.001459209955089568
0.0002549214654451423,0.0014796531408775542
0.0002578762887593801,0.0014969603640084764
0.0002608653617622548,0.001513874857115356
0.00026388908144575103,0.0015309854080100464
0.0002669478494034321,0.0015471439063787246
0.00027004207188377727,0.0015622919105114205
0.0002731721598441376,0.0015778803615564684
0.000276338529005317,0.0015942163222906237
0.00027954159990678566,0.0016107416349789329
0.0002827817979625341,0.001627458494421146
0.0002860595535175742,0.001644369120857184
0.000289375301905095,0.0016613406467125668
0.0002927294835042816,0.0016775567521446245
0.00029612254379880347,0.0016939608202745783
0.00029955493343598134,0.001710555029799154
0.0003030271082866396,0.0017273415846685944
0.0003065395295056527,0.0017443227143793785
0.00031009266359319264,0.0017615006742703273
0.00031368698245668765,0.0017788777458221487
0.00031732296347349763,0.001796456236960449
0.00032100108955431715,0.0018147115364974087
0.00032472184920731285,0.0018336765973101736
0.00032848573660300434,0.0018528614842711513
0.0003322932516398972,0.0018722687454098955
0.0003361449000108765,0.0018892334832362235
0.0003400411932703706,0.0019066200438431526
0.00034398264890229247,0.0019265490470126458
0.00034796979038876914,0.001947222880429501
0.0003520031472796679,0.002246981179055366
0.0003560832552629278,0.0022805794826809027
0.000360210656235707,0.002317861048713465
0.00036438589837635443,0.0023579624295044384
0.0003686095362172158,0.0023975464703289923
0.00037288213071828336,0.0024457413481913095
0.00037720424934169976,0.002499584617038374
0.00038157646612712486,0.002560541455610161
0.00038599936176797673,0.002614111297620755
0.00039047352368855597,0.0026642581283109826
0.0003949995461220643,0.002714986216543411
0.000399578030189527,0.002766302299739441
0.00040420958397963103,0.0028197872689788286
0.0004088948226294864,0.002879595453545932
0.00041363436840632776,0.002940096881492257
0.00041842885079015847,0.00300129958827961
0.0004232789065573553,0.0030642752989011824
0.00042818517986524155,0.003125368981122322
0.0004331483223376403,0.003167322938078894
0.00043816899315141946,0.003202007982706018
0.00044324785912404005,0.003237609943516492
0.00044838559480211905,0.003273960013983232
0.0004535828825510191,0.00335987067942914
0.00045884041264547613,0.003474222850506168
0.0004641588833612782,0.0035824873765639767
0.0004695390010680063,0.003625926708111335
0.0004749814803228505,0.003681101674156288
0.0004804870439655134,0.0037369596522318265
0.0004860564232142139,0.003792688796375794
0.0004916903577628031,0.0038478773142804935
0.0004973895958790067,0.0039037055284896925
0.0005031548945038057,0.0039601808537950475
0.0005089870193519685,0.004026423358988729
0.0005148867450137498,0.004095290069228612
0.0005208548550577665,0.004165080122276734
0.0005268921421350677,0.004234767846514611
0.0005329994080844093,0.004307646879076122
0.0005391774640387505,0.0043852206476471265
0.0005454271305329836,0.004458259524965381
0.0005517492376129129,0.004532145004107335
0.0005581446249454966,0.004606886898129732
0.0005646141419303673,0.004679038040075041
0.0005711586478126435,0.004750914019920257
0.0005777790117970507,0.004792220712724736
0.0005844761131633638,0.004833804289455398
0.0005912508413831881,0.004887375985362463
0.0005981040962380944,0.004966850897182282
0.0006050367879391225,0.005044499205253833
0.0006120498372476703,0.005123047543578231
0.0006191441755977848,0.005202506344507145
0.0006263207452198692,0.005281213013182079
0.0006335804992658254,0.005353611156777121
0.0006409244019356456,0.00542684847537937
0.0006483534286054727,0.005500934695960509
0.0006558685659571436,0.0055737897535062765
0.0006634708121092351,0.005639051834310599
0.0006711611767496287,0.005709894685841314
0.0006789406812696112,0.005832784016063591
0.0006868103588995307,0.0059169131760600695
0.000694771254846024,0.005973344883396304
0.0007028244264308353,0.006023502106759483
0.0007109709432312439,0.006068511612081741
0.0007192118872221193,0.006119980245647855
0.0007275483529196233,0.0061795723367440835
0.0007359814475265771,0.0062395597497148835
0.0007445122910795143,0.006300242483521443
0.0007531420165974376,0.006383327808165447
0.0007618717702322999,0.006501449171745691
0.0007707027114212304,0.006621356490246699
0.0007796360130405236,0.006731239382634507
0.0007886728615614156,0.006822000426339625
0.0007978144572076629,0.006886348445866211
0.0008070620141149507,0.006954765056898217
0.0008164167604921472,0.007023974692546666
0.0008258799387844272,0.0070939865448488935
0.0008354528058382871,0.007186748204874437
0.0008451366330684721,0.007355414242248538
0.0008549327066268384,0.007427935517916091
0.0008648423275731727,0.007501297395828524
0.0008748668120479914,0.0075789337278101224
0.0008850074914473438,0.007658352159152218
0.00089526571259964,0.007739608942679513
0.0009056428379445294,0.007812136299687242
0.0009161402457138521,0.00788434172009255
0.0009267593301146883,0.007934483533617908
0.0009375015015145289,0.007968343008515325
0.0009483681866285928,0.00800259495238612
0.0009593608287093146,0.008037243914382201
0.0009704808877380307,0.008087502469697024
0.0009817298406188842,0.008183970287278467
0.00099310918137498,0.008284086998536857
0.0010046204213468132,0.008376001595917195
0.001016265089392995,0.00855800941552937
0.0010280447320933097,0.008749266598988639
0.0010399609139541202,0.00889645802538504
0.0010520152176161591,0.008979291733986334
0.0010642092440647246,0.009110358262799597
0.001076544612842316,0.00923568809768995
0.0010890229622637305,0.0093513136866545
0.001101645949633657,0.00950499834494497
0.001114415251466788,0.009650153736811884
0.0011273325637104871,0.009801885422712453
0.0011403996019700331,0.009970915682989353
0.0011536181017364785,0.010061438938763106
0.0011669898186171474,0.010141129776035103
0.0011805165285688054,0.010213112058171887
0.0011942000281335325,0.01028672931888205
0.0012080421346773289,0.01036265433750178
0.0012220446866314887,0.010461526775337638
0.0012362095437367692,0.010558649380091588
0.0012505385872903913,0.010637724995329398
0.0012650337203959038,0.010718710532780232
0.0012796968682159415,0.01084579767888515
0.001294529978227916,0.010977777466058805
0.0013095350204826678,0.011061974725951228
0.0013247139878661174,0.01113781896631053
0.0013400688963639508,0.011203162026375557
0.001355601785329369,0.01127083463188685
0.0013713147177539455,0.011418380947812497
0.001387209780541621,0.011522675617896935
0.001403289084785873,0.011657149053237897
0.0014195547660501016,0.011809466786460481
0.0014360089846512606,0.012037937356059689
0.0014526539259467812,0.012396513393602277
0.0014694918006248172,0.01261853530322421
0.0014865248449978572,0.012797533473692812
0.0015037553212997384,0.013020243012772256
0.001521185517986105,0.013245570055181847
0.0015388177500383464,0.013467239227235122
0.001556654359271062,0.013577049193847238
0.0015746977146430866,0.013680514141810476
0.001592950212572123,0.013793908449648392
0.0016114142772530198,0.01391219203225794
0.0016300923609797412,0.014077470163219285
0.0016489869444710648,0.01419198208313393
0.001668100537200059,0.014351494262661708
0.0016874356777273757,0.01454588511626142
0.001706994934038408,0.014655297572744799
0.001726780903884356,0.01479567953835457
0.0017467962151272458,0.014925564535320304
0.0017670435260889468,0.015065521936318018
0.0017875255259042354,0.015204079770408097
0.0018082449348779518,0.015341148466984386
0.0018292045048462937,0.01547629215740691
0.0018504070195423021,0.01562101346997714
0.0018718552949655793,0.01577875020475677
0.0018935521797562953,0.01599636498947279
0.0019155005555735278,0.016188680029141284
0.0019377033374779887,0.016352739075371527
0.0019601634743191855,0.016635634382988186
0.001982883949127071,0.016880766167434613
0.002005867779508234,0.017133941787914757
0.002029118018046678,0.01729903543991829
0.002052637752709252,0.01743752326563792
0.0020764301072557748,0.017593548861257365
0.0021004982416539153,0.017799532561152416
0.0021248453524988827,0.018016768041084624
0.0021494746734379805,0.018211891300199432
0.00217438947560008,0.01840572069466557
0.0021995930680300748,0.018509991821982215
0.0022250887981283695,0.018631511982873016
0.002250880052095462,0.018746046084134545
0.00227697025538168,0.018874194631931247
0.0023033628731421313,0.01903502023374421
0.002330061410696925,0.019181793148922006
0.002357069413996728,0.01932635967410875
0.0023843904700937206,0.019442564811379556
0.002412028207618007,0.01956410931498855
0.00243998629725955,0.019705727928101314
0.0024682684522556926,0.01987375876164383
0.0024968784288843266,0.02001564121972509
0.0025258200269627847,0.020227934664566516
0.002555097090352507,0.020389991485313223
0.0025847135074695635,0.020529908902466754
0.002614673211801092,0.020665522015410387
0.00264498018242772,0.020876303499956915
0.002675638444552045,0.021025432467249906
0.0027066520700332413,0.021194376706964536
0.0027380251779278576,0.02142479638723433
0.0027697619350368907,0.02164548185943232
0.002801866556459195,0.021882414634868737
0.002834343306151309,0.022121963259826117
0.0028671964974937695,0.02243145521463117
0.0029004304938639917,0.022654162152164627
0.002934049709215787,0.022822469020990544
0.0029680586086656023,0.023008939704290014
0.003002461709085549,0.02319431691794327
0.0030372635797033115,0.02338223716284439
0.0030724688427090033,0.023582464238591075
0.003108082173869064,0.023727041887653698
0.0031441083031472647,0.023895387590957447
0.00318055201533292,0.02414567187356161
0.0032174181506763717,0.024309450190532367
0.003254711605531848,0.02450612873778897
0.003292437333007769,0.02475312246617949
0.0033306003436245884,0.024977324261400705
0.003369205705980267,0.02519432210936316
0.003408258547423452,0.02543279634238655
0.0034477640547344642,0.025707118839175848
0.0034877274748141775,0.02590653315531729
0.003528154115380883,0.02618483128686789
0.0035690493456752297,0.026375397444648917
0.0036104185971733375,0.026572813546741337
0.0036522673643081755,0.026784792577025335
0.0036946012051993025,0.027047002252889796
0.003737425742391064,0.027254329178477272
0.0037807466635993493,0.027457420287659046
0.0038245697224669993,0.02767502116712569
0.0038689007393279753,0.02786768640636079
0.003913745601980384,0.028076264028200563
0.0039591102664684585,0.028305457715751103
0.004005000757873611,0.028539979573366476
0.004051423171114647,0.02885457335985787
0.0040983836717572615,0.029244401456167933
0.004145888496832911,0.02955220705063307
0.004193943955667186,0.02983294477042142
0.004242556430717777,0.0300218008064261
0.004291732378422158,0.030280617938990433
0.004341478330055092,0.030538857831399258
0.004391800892596086,0.03082069745987459
0.004442706749606883,0.031018899585577138
0.004494202662119142,0.03132003522666134
0.0045462954695324,0.031539858306312174
0.004598992090522438,0.031776618857038516
0.004652299523960189,0.03199546257579315
0.004706224849841282,0.03221119876897187
0.004760775230226368,0.03246049505726417
0.00481595791019235,0.03271764657103167
0.004871780218794631,0.032979142492578196
0.004928249570040513,0.03320616904994545
0.004985373463873894,0.03345440529719938
0.005043159487171359,0.03370713786381932
0.005101615314749833,0.03391163164883046
0.005160748710385908,0.03415748896484734
0.005220567527846975,0.034396420860504553
0.005281079711934331,0.03463830877905747
0.005342293299538352,0.03483296931250611
0.005404216420705915,0.03509663682360422
0.00546685729972018,0.03539646090187993
0.0055302242561929005,0.03573126757443681
0.005594325706169377,0.036118472164766394
0.005659170163246243,0.03650310271540221
0.005724766239702178,0.036773723605769595
0.005791122647641758,0.036995733904186694
0.005858248200152536,0.03731309781227159
0.005926151812475552,0.03760673281626459
0.005994842503189409,0.037967330809365554
0.006064329395408062,0.03827059171670083
0.006134621717992506,0.03856621556056113
0.0062057288067765,0.03886229989536142
0.0062776601058065,0.039130985250638343
0.006350425168595962,0.03942485401476557
0.00642403365939419,0.03966524958276393
0.006498495354469888,0.04008205652493556
0.006573820143409586,0.04033962147454273
0.006650018030431118,0.0406185975204191
0.006727099135712337,0.0410185200167988
0.006805073696735206,0.041379804762394334
0.0068839520696454964,0.04165707686878435
0.006963744730628222,0.04195540671508062
0.007044462277299037,0.04235427140577419
0.007126115430111745,0.042658938780555135
0.007208715033782135,0.04307782062523755
0.007292272058728313,0.04345756985165852
0.007376797602527731,0.04382496152076034
0.007462302891391108,0.044286324272075524
0.007548799281653432,0.044776499478969035
0.007636298261282241,0.045158177585209014
0.0077248114514034,0.045716289357922824
0.007814350607844541,0.04621568832362042
0.00790492762269642,0.0467757736284939
0.007996554525892346,0.047169921902463205
0.008089243486805939,0.047599377386442696
0.008183006815867389,0.048040924123508334
0.008277856966198472,0.048493411822472375
0.00837380653526649,0.04883161488751657
0.008470868266557402,0.04919802304637597
0.008569055051268348,0.04953721185419177
0.008668379930019773,0.04995645577532391
0.008768856094587427,0.05031979475069903
0.008870496889654403,0.05060779885050672
0.00897331581458352,0.050934352398413874
0.009077326525210223,0.05130466225760409
0.009182542835656282,0.05174693677254148
0.009288978720164497,0.052115167503257884
0.009396648314954691,0.05251196475591526
0.009505565920101192,0.052937513005695956
0.009615746001432095,0.053232136373031834
0.009727203192450537,0.05350916706087403
0.009839952296278227,0.05384498197325514
0.009954008287621519,0.054173991164502444
0.010069386314760271,0.05445119706966226
0.010186101701559752,0.054801216064270054
0.010304169949505875,0.05532844781432156
0.01042360673976401,0.05570782103130033
0.010544427935261684,0.055986842111833954
0.010666649582795389,0.056319861798506884
0.010790287915161836,0.056767219970614666
0.01091535935331391,0.05706441982132204
0.011041880508541602,0.05749334341531707
0.011169868184678225,0.05797620302636279
0.011299339380332217,0.05834880185805118
0.011430311291144786,0.058801647004789695
0.011562801312073753,0.05919466456516478
0.011696827039703846,0.05961620056813288
0.01183240627458378,0.060126756926703585
0.011969557023590427,0.060675559000573434
0.012108297502320394,0.06110593256150918
0.012248646137509308,0.061571518666344846
0.012390621569479156,0.062032096982264674
0.012534242654613994,0.06243011493537577
0.01267952846786434,0.0628111844316415
0.012826498305280598,0.06333936776955025
0.012975171686575868,0.06376690081817313
0.013125568357718427,0.06419908026267904
0.013277708293554291,0.06474603634874888
0.013431611700460153,0.0653043464950616
0.013587299019027091,0.06593350798271241
0.013744790926775366,0.06646463693762801
0.013904108340900697,0.06681928635395776
0.014065272421052363,0.06724260529475619
0.014228304572143519,0.06786643376399934
0.014393226447194065,0.06824278170773532
0.014560059950206485,0.0686753173302549
0.014728827239075018,0.06923682784016497
0.014899550728528537,0.06973690799476834
0.015072253093107555,0.0702643696333189
0.01524695727017573,0.0707623914558024
0.015423686462966274,0.07139161916767715
0.01560246414366368,0.07193169709834446
0.015783314056521166,0.07258771057274543
0.01596626022101425,0.07305304485613887
0.01615132693503091,0.07352470025225918
0.01633853877809862,0.07390659180586714
0.016527920614648955,0.0746519590768141
0.0167194975973199,0.07519664720798964
0.016913295170296487,0.07582237387422901
0.01710933907269015,0.07648515107154111
0.01730765534195726,0.07718037858093896
0.01750827031735725,0.07772693713963603
0.017711210643450888,0.0783440816905874
0.017916503273639015,0.07916030294925389
0.018124175473742375,0.0798171229982894
0.018334254825622908,0.0803907358984379
0.018546769230846995,0.08100534846921062
0.018761746914391215,0.08163041657753022
0.018979216428391014,0.08221081385833306
0.019199206655932846,0.08289166280909088
0.019421746814890263,0.08357747693232684
0.019646866461804465,0.08433519497442502
0.01987459549580984,0.08485725675025221
0.02010496416260499,0.08562610759829038
0.02033800305846982,0.08647769520607598
0.020573743134329137,0.08720223258663604
0.02081221569986339,0.08805032733014559
0.021053452427667062,0.08875136698499733
0.02129748535745521,0.08955149138024052
0.021544346900318843,0.09039105113228904
0.02179406984302956,0.09110151819515148
0.0220466873523941,0.09195497992240495
0.022302232979659387,0.09259121397175783
0.022560740664968614,0.09350626431342546
0.022822244741868985,0.09445059523005676
0.023086779941871697,0.0953050915580099
0.023354381399064792,0.09625252214575097
0.023625084654779475,0.09714409091448899
0.023898925662310503,0.09780087913480069
0.024175940791691306,0.09854168391541349
0.024456166834524465,0.09927153592953741
0.024739641008868142,0.10001114110677282
0.025026400964179192,0.10098070035570243
0.025316484786313556,0.101758610111117
0.025609931002584595,0.10258834078069241
0.025906778586880088,0.10341833317979177
0.026207066964838526,0.10426019819030352
0.02651083601908539,0.10506099581164181
0.026818126094530156,0.10571638780398604
0.02712897800372467,0.10647510791045631
0.027443433032283655,0.10725388264503892
0.02776153294436801,0.10809230848480125
0.028083319988231725,0.10918243740394715
0.028408836901833042,0.11004572733384019
0.028738126918510663,0.11076760932691654
0.029071233772725785,0.1117583255597859
0.029408201705870638,0.11268179587755427
0.029749075472144403,0.1136600730661719
0.030093900344497212,0.11459588410518236
0.03044272212064303,0.11561488717422504
0.030795587129142266,0.11657837682555125
0.03115254223555488,0.11735347165307475
0.03151363484866479,0.11812758778049277
0.031878912926776456,0.11921711117103966
0.03224842498408442,0.12012839662043887
0.0326222200971167,0.12112178874326811
0.03300034791125285,0.12231638390585367
0.03338285864731761,0.12319944986960855
0.033769803108250916,0.1243094655451639
0.03416123268585528,0.12538931304982512
0.034557199367621395,0.12633002909617602
0.03495775574363275,0.12737508557399846
0.035362955013550426,0.1282324438579429
0.03577285099367873,0.12942608693776816
0.0361874981241128,0.1302794863526176
0.03660695147596903,0.13129467293772817
0.03703126675869927,0.13236294378613592
0.03746050032748993,0.13323869123268983
0.037894709190746674,0.13423738651453418
0.03833395101766601,0.13511757671392138
0.03877828414589457,0.1360801939490106
0.03922776758927719,0.13700601959199615
0.03968246104569482,0.13797304923373868
0.040142424904993215,0.13909540032368048
0.040607720257003654,0.13998850199322146
0.041078408899656464,0.14095527893013982
0.04155455334718875,0.14187644124694115
0.04203621683844714,0.14277939036066228
0.04252346334528682,0.14396065204609604
0.04301635758106795,0.14493499805834
0.0435149650092505,0.14596375510808676
0.044019351852088745,0.1468245012809508
0.044529585099426554,0.1478013312568896
0.04504573251759458,0.14895936614785912
0.04556786265841064,0.15014101447161615
0.046096044868284336,0.15118051452516829
0.04663034929742731,0.152137959114853
0.04717084690917017,0.15326691444884494
0.047717609489387455,0.15435126490587397
0.04827070965603183,0.15537591247741983
0.0488302208687788,0.15653953082150282
0.0493962174387832,0.15772658937583536
0.04996877453854884,0.15883513447452197
0.0505479682119124,0.15997290196283845
0.05113387538414326,0.1612160482255985
0.05172657387216019,0.16244477924927198
0.05232614239486662,0.1636444131352099
0.052932660583605615,0.16478258428173534
0.05354620899273607,0.1659191243258693
0.05416686911033152,0.16724904048081785
0.05479472336900287,0.16842129204801876
0.05542985515684669,0.16949351176723185
0.05607234882852033,0.17076235681413782
0.05672228971644543,0.17190360185937859
0.05737976414214134,0.17312844740138794
0.05804485942768978,0.17438162009220073
0.05871766390733255,0.17561030401843086
0.05939826693920356,0.17679332585971527
0.060086758917196864,0.17823559123256888
0.0607832312829723,0.17960295652522018
0.06148777653810023,0.18067562843843654
0.062200488256347115,0.18205125548499934
0.06292146109610344,0.183329236075187
0.06365079081295572,0.18448511427989472
0.06438857427240419,0.18580597124455206
0.06513490946272803,0.1873128882006774
0.0658898955079995,0.1887745241592925
0.06665363268124913,0.19003784626265433
0.06742622241778341,0.1914667917697192
0.06820776732865685,0.1927144139644565
0.06899837121430018,0.19422623891721505
0.0697981390783066,0.19543358303390426
0.07060717714137772,0.19677763971491768
0.07142559285543126,0.19824918718614748
0.07225349491787214,0.19977995501006782
0.07309099328602911,0.20107841295479786
0.07393819919175866,0.2023874560901268
0.07479522515621821,0.20377687861263544
0.07566218500481055,0.2052331553305709
0.07653919388230147,0.20658095091653247
0.0774263682681127,0.20807179044012422
0.07832382599179197,0.20941727082822276
0.07923168624866253,0.21101447587444974
0.08015006961565405,0.21246865365349427
0.08107909806731686,0.2141553214783105
0.08201889499202203,0.21557833733462983
0.08296958520834907,0.21703469327964697
0.08393129498166364,0.21846179482411893
0.08490415204088747,0.22008604612823354
0.0858882855954625,0.2217015078192201
0.08688382635251184,0.2233363316891265
0.08789090653419954,0.22490493094498198
0.08890965989529158,0.22661446704358043
0.08994022174092044,0.22827733691671998
0.09098272894455559,0.2300368366524869
0.09203731996618221,0.23177630045234152
0.09310413487069075,0.23366035987071446
0.09418331534647952,0.23523893657099784
0.0952750047242729,0.2367948441629805
0.09637934799615785,0.23853218782563576
0.09749649183484087,0.24000003325044852
0.0986265846131282,0.24158671774443605
0.09976977642363201,0.24311660063103097
0.10092621909870483,0.2449240175168494
0.10209606623060476,0.24669776694040296
0.10327947319189525,0.24832738056319864
0.10447659715608053,0.25003827594027384
0.10568759711848051,0.2518570419588849
0.10691263391734772,0.2536847789047071
0.10815187025522892,0.2556491448416282
0.10940547072057435,0.2573897868247785
0.11067360180959745,0.2593718265833756
0.11195643194838795,0.26128147464930535
0.11325413151528127,0.26316403305179825
0.11456687286348727,0.2649321420632452
0.11589483034398118,0.2668312759763817
0.11723818032865997,0.2687573924781061
0.11859710123376706,0.2706654357257221
0.11997177354358855,0.2725385854411694
0.12136237983442417,0.2743815875495562
0.12276910479883604,0.2763700850327394
0.12419213527017846,0.27838710927027
0.12563166024741215,0.28052289640511086
0.12708787092020596,0.28260271255177666
0.12856096069432965,0.2848420786406395
0.130051125217341,0.2868017544789191
0.13155856240457053,0.288930319168458
0.1330834724654076,0.2910305156571732
0.1346260579298911,0.2930136156621984
0.13618652367560827,0.295122170004523
0.1377650769549055,0.2972220997819979
0.13936192742241435,0.29925180276958463
0.14097728716289676,0.301442460313877
0.142611370719413,0.3036316265809901
0.14426439512181588,0.30579232799432454
0.14593657991557576,0.3081904150846726
0.1476281471909391,0.3103006742325662
0.14933932161242533,0.3125025326566246
0.15107033044866555,0.31489162182932706
0.15282140360258709,0.3173061556386566
0.15459277364194784,0.319789995166221
0.15638467583022478,0.32240276229624815
0.15819734815786016,0.32488253385641347
0.16003103137387018,0.32735655652644385
0.16188596901781993,0.3298978789204928
0.1637624074521689,0.3325133922495819
0.16566059589499152,0.3348149401096431
0.16758078645307686,0.33743092411887493
0.16952323415541215,0.34005633589695883
0.1714881969870541,0.342533814215059
0.17347593592339325,0.3449976339876248
0.1754867149648152,0.3477457097125261
0.1775208011717636,0.3503791739704496
0.1795784647002097,0.35285882502505767
0.18165997883753285,0.3553363697770323
0.18376562003881725,0.3579557099153294
0.18589566796356882,0.36057234079863576
0.18805040551285834,0.363337167410385
0.1902301188668946,0.36600790000234307
0.19243509752303323,0.3687559839664116
0.19466563433422632,0.3715991347391898
0.19692202554791735,0.37442558901243495
0.19920457084538712,0.37720469498449705
0.20151357338155584,0.3800272969071202
0.20384933982524642,0.382697068515285
0.20621218039991446,0.3854409342544814
0.2086024089248505,0.38834315368672606
0.21102034285685967,0.39132021570043446
0.21346630333242453,0.39420088427835237
0.21594061521035676,0.3971631265060906
0.21844360711494284,0.40006062885289706
0.22097561147959033,0.4032671117650807
0.22353696459097966,0.40602620351456775
0.22612800663372795,0.4094328908603765
0.2287490817355704,0.4123482863436648
0.2314005380130654,0.4155261608286619
0.23408272761782944,0.41874387591301243
0.23679600678330787,0.42196008364513304
0.23954073587208793,0.42505720208182024
0.24231727942376008,0.42852862254015206
0.24512600620333397,0.4321138723858054
0.24796728925021602,0.4352420113954715
0.2508415059277541,0.43858592746529024
0.2537490379733572,0.4422518886689126
0.2566902715491952,0.44581953355100035
0.25966559729348726,0.4493022259305562
0.26267541037238384,0.4523756038131042
0.26572011053245065,0.45569038926598526
0.26880010215376077,0.45918373527743617
0.2719157943036019,0.4628874283936108
0.2750676007908067,0.4663805444679273
0.2782559402207126,0.47010199104314304
0.28148123605075814,0.47381286558593
0.28474391664672477,0.4773560749313856
0.28804441533962977,0.4809695390338157
0.2913831704832789,0.48469800020795245
0.2947606255124859,0.4883385522735352
0.29817722900196736,0.492063941907481
0.30163343472591975,0.4958621719789381
0.30512970171828707,0.4996367308926028
0.30866649433372745,0.5034723158538975
0.3122442823092858,0.5074298984820923
0.3158635408267819,0.5113910039466173
0.31952475057592133,0.5154335689179558
0.32322839781813806,0.5194248056678081
0.3269749744511768,0.5234392762516873
0.33076497807442423,0.5274416137918337
0.3345989120549975,0.531572083738312
0.3384772855945983,0.5357732276341896
0.34240061379714254,0.5397433827496861
0.34636941773717345,0.5442517265677773
0.3503842245290676,0.5485313383621829
0.3544455673970435,0.5530455570790554
0.3585539857459817,0.5574093366570941
0.36271002523306484,0.561809834654724
0.3669142378402494,0.5663825436865756
0.3711671819475767,0.5709584360736691
0.37546942240733366,0.5751390315914411
0.37982153061907364,0.5795548496768431
0.3842240846055061,0.5839403454879634
0.38867766908926676,0.5884805943213062
0.393182875570577,0.5931669409611937
0.39774030240580366,0.5980038640323458
0.40235055488692933,0.6024957525208438
0.4070142453219439,0.6072610444090744
0.4117319931161679,0.6117741204323576
0.4165044248545185,0.6164427362214204
0.42133217438472886,0.6209846459350583
0.4262158829015325,0.6257807935065693
0.43115619903182284,0.6306540749988584
0.43615377892080054,0.6354949102050143
0.441209286319119,0.6404544098697679
0.4463233926710397,0.6453577856389798
0.4514967772036102,0.6502151323031805
0.4567301270168747,0.655085330103115
0.4620241371751313,0.6600570458796786
0.46737951079924633,0.6648640347747067
0.47279695916003905,0.669571188344501
0.4782772017727485,0.674913413391397
0.4838209664925957,0.6800432441769803
0.48942898961145315,0.6850777657562991
0.49510201595563513,0.6905712421617775
0.5008407989848213,0.6958429700886233
0.5066461008921268,0.7011503778342755
0.5125186927053332,0.7063163974649436
0.5184593543892912,0.7115356225396716
0.5244688749495119,0.7171804176882606
0.5305480525369574,0.7224584435399202
0.5366976945540476,0.7281634151512717
0.5429186177618943,0.7335970952206134
0.5492116483887789,0.7391894082951429
0.5555776222398878,0.7445874640692163
0.5620173848083188,0.7499163069719866
0.5685317913873753,0.7557772954367976
0.5751217071841613,0.7612098054776255
0.5817880074344935,0.7668657976691937
0.5885315775191451,0.7724378871865414
0.595353313081437,0.7780442192734197
0.6022541201461928,0.7837363162537853
0.6092349152400711,0.7892709315770527
0.6162966255132942,0.79513751763799
0.6234401888627864,0.8006549288939651
0.6306665540567405,0.8063496311220397
0.6379766808606282,0.8121501160667531
0.6453715401646701,0.8183107588771478
0.6528521141127848,0.8245652744648838
0.6604193962330305,0.8303164234430795
0.6680743915695615,0.8363281010960801
0.675818116816111,0.8427231965920402
0.6836516004510238,0.8485336791983557
0.6915758828738525,0.8545130623755831
0.6995920165435374,0.8605301053469926
0.707701066118189,0.8666042032980708
0.7159041085964888,0.872831317553526
0.7242022334607315,0.8789203850096896
0.732596542821523,0.885085547427723
0.741088151564157,0.8913159467737953
0.7496781874966877,0.8977949279214954
0.7583677914997191,0.9038700133871762
0.7671581176779302,0.9100198804801343
0.7760503335133571,0.9164794803802037
0.7850456200204509,0.9226783461368753
0.794145171902934,0.929123670708527
0.8033501977124734,0.9355321534354128
0.8126619200091946,0.9417286702711578
0.822081575524054,0.9477033635479428
0.8316104153230961,0.9537880154598792
0.8412497049736118,0.9598262780802879
0.8510007247122247,0.9654226947171546
0.8608647696149244,0.9707911876816213
0.8708431497690724,0.9755207363382097
0.880937190447399,0.9803068610431314
0.8911482322840202,0.9843795470011859
0.9014776314524917,0.9883632202752765
0.9119267598459299,0.9915606955410915
0.9224970052592174,0.9939499045340021
0.9331897715733238,0.9959091538287461
0.9440064789417604,0.9973148718787529
0.9549485639791966,0.9981773523779832
0.9660174799522646,0.9987629164109713
0.9772146969725725,0.9993732893658838
0.9885417021919574,0.9998192485827666
1.0,0.9999771520731133


==> data/ELD/RMIA/NHiTS-online/total/roc_TrendLoss.csv <==
fpr,tpr
9.999999999999999e-06,0.0
1.0115911122238297e-05,0.0
1.0233165783302449e-05,0.0
1.0351779556301762e-05,0.0
1.0471768194855202e-05,0.0
1.05931476351837e-05,0.0
1.0715933998226711e-05,0.0
1.084014359178331e-05,0.0
1.09657929126781e-05,0.0
1.1092898648952227e-05,0.0
1.1221477682079803e-05,0.0
1.1351547089209991e-05,0.0
1.148312414543511e-05,0.0
1.1616226326085018e-05,0.0
1.1750871309048075e-05,0.0
1.1887076977119033e-05,0.0
1.2024861420374123e-05,0.0
1.216424293857368e-05,0.0
1.2305240043592616e-05,0.0
1.244787146187906e-05,0.0
1.259215613694151e-05,0.0
1.2738113231864785e-05,0.0
1.288576213185518e-05,0.0
1.3035122446815089e-05,0.0
1.3186214013947484e-05,0.0
1.3339056900390587e-05,0.0
1.3493671405883065e-05,0.0
1.3650078065460137e-05,0.0
1.3808297652180924e-05,0.0
1.3968351179887397e-05,0.0
1.4130259905995336e-05,0.0
1.429404533431761e-05,0.0
1.4459729217920196e-05,0.0
1.4627333562011299e-05,0.0
1.4796880626863964e-05,0.0
1.4968392930772556e-05,0.0
1.514189325304352e-05,0.0
1.53174046370208e-05,0.0
1.5494950393146317e-05,0.0
1.567455410205595e-05,0.0
1.5856239617711373e-05,0.0
1.60400310705682e-05,0.0
1.622595287078087e-05,0.0
1.6414029711444665e-05,0.0
1.6604286571875295e-05,0.0
1.6796748720926532e-05,0.0
1.6991441720346258e-05,0.0
1.7188391428171457e-05,0.0
1.7387624002162504e-05,0.0
1.7589165903277326e-05,0.0
1.7793043899185774e-05,0.0
1.7999285067824765e-05,0.0
1.8207916800994626e-05,0.0
1.8418966807997107e-05,0.0
1.86324631193156e-05,0.0
1.8848434090337955e-05,0.0
1.906690840512252e-05,0.0
1.9287915080207776e-05,0.0
1.9511483468466162e-05,0.0
1.9737643263002554e-05,0.0
1.9966424501097934e-05,0.0
2.0197857568198782e-05,0.0
2.0431973201952705e-05,0.0
2.066880249629082e-05,0.0
2.09083769055575e-05,0.0
2.1150728248687946e-05,0.0
2.1395888713434215e-05,0.0
2.1643890860640203e-05,0.0
2.189476762856621e-05,0.0
2.2148552337263592e-05,0.0
2.2405278693000182e-05,0.0
2.266498079273693e-05,0.0
2.2927693128656486e-05,0.0
2.3193450592744275e-05,0.0
2.3462288481422625e-05,0.0
2.3734242500238664e-05,0.0
2.4009348768606518e-05,0.0
2.4287643824604503e-05,0.0
2.45691646298279e-05,0.0
2.4853948574297985e-05,0.0
2.5142033481427965e-05,0.0
2.543345761304648e-05,0.0
2.5728259674479322e-05,0.0
2.6026478819690045e-05,0.0
2.63281546564802e-05,0.0
2.6633327251749808e-05,0.0
2.694203713681882e-05,0.0
2.7254325312810276e-05,0.0
2.7570233256095827e-05,0.0
2.7889802923804396e-05,0.0
2.8213076759394707e-05,0.0
2.8540097698292373e-05,0.0
2.8870909173592345e-05,0.0
2.9205555121827452e-05,0.0
2.95440799888038e-05,0.0
2.9886528735503827e-05,0.0
3.0232946844057763e-05,0.0
3.0583380323784315e-05,0.0
3.0937875717301366e-05,0.0
3.12964801067075e-05,0.0
3.165924111983521e-05,0.0
3.20262069365765e-05,0.0
3.2397426295281954e-05,0.0
3.277294849923382e-05,0.0
3.315282342319423e-05,0.0
3.353710152002929e-05,0.0
3.392583382740992e-05,0.0
3.4319071974590426e-05,0.0
3.4716868189265594e-05,0.0
3.511927530450728e-05,0.0
3.552634676578139e-05,0.0
3.5938136638046256e-05,0.0
3.6354699612933176e-05,0.0
3.677609101601031e-05,0.0
3.720236681413066e-05,0.0
3.7633583622865324e-05,0.0
3.806979871402284e-05,0.0
3.8511070023255685e-05,0.0
3.895745615775501e-05,0.0
3.940901640403448e-05,0.0
3.986581073580439e-05,0.0
4.032789982193705e-05,0.0
4.079534503452449e-05,0.0
4.1268208457029516e-05,0.0
4.174655289253135e-05,0.0
4.223044187206672e-05,0.0
4.271993966306776e-05,0.0
4.321511127789762e-05,0.0
4.371602248248502e-05,0.0
4.422273980505897e-05,0.0
4.473533054498463e-05,0.0
4.525386278170167e-05,0.0
4.577840538376616e-05,0.0
4.6309028017997366e-05,0.0
4.684580115873045e-05,0.0
4.738879609717651e-05,0.0
4.793808495089107e-05,0.0
4.8493740673352334e-05,0.0
4.9055837063650453e-05,0.0
4.962444877628913e-05,0.0
5.0199651331100794e-05,0.0
5.0781521123276707e-05,0.00012466542406836112
5.137013543351339e-05,0.00012623506222899226
5.196557243827657e-05,0.00012782289424169408
5.2567911220184194e-05,0.00012942913099344775
5.3177231778509664e-05,0.000131053985815649
5.379361503980698e-05,0.00013269767451244184
5.441714286865888e-05,0.00013436041538938024
5.5047898078549675e-05,0.00013604242928242236
5.5685964442864085e-05,0.0001377439395872608
5.633142670601352e-05,0.0001394651722889926
5.698437059469136e-05,0.00014120635599213353
5.764488282925873e-05,0.00014296772195097985
5.8313051135262185e-05,0.0001447495041003224
5.8988964255084936e-05,0.0001465519390865164
5.9672711959733106e-05,0.0001483752662989115
6.0364385060758635e-05,0.00015021972790164626
6.106407542232036e-05,0.00015118614877334985
6.177187597338488e-05,0.0001519840330309135
6.248788072006888e-05,0.0001527911656544482
6.321218475812448e-05,0.00015360765384280178
6.394488428556937e-05,0.00015914403960159856
6.468607661546321e-05,0.00016002504775735872
6.543586018883229e-05,0.00016091626777752242
6.619433458774387e-05,0.000161817818028956
6.696160054853215e-05,0.0001627298182505293
6.773775997517745e-05,0.00016365238956901905
6.852291595284057e-05,0.00016458565451519592
6.9317172761554e-05,0.00016552973704009848
7.012063589007177e-05,0.00016648476253149574
7.09334120498799e-05,0.00016745085783054038
7.17556091893692e-05,0.00016842815124861518
7.258733650817246e-05,0.0001694167725843745
7.342870447166758e-05,0.00017041685314098348
7.42798248256491e-05,0.00017142852574355698
7.514081061116962e-05,0.00017245192475680066
7.601177617955322e-05,0.00017348718610285662
7.689283720758305e-05,0.00017453444727935573
7.778411071286482e-05,0.0001755938473776793
7.868571506936843e-05,0.00017666552710143244
7.959777002314978e-05,0.00017774962878513162
8.05203967082547e-05,0.0001788462964131086
8.145371766280736e-05,0.00017995567563863373
8.239785684528512e-05,0.00018107791380326068
8.335293965098187e-05,0.00018221315995639568
8.43190929286625e-05,0.00021306730005611082
8.529644499741017e-05,0.00021465082084213795
8.628512566366886e-05,0.00021625269639530473
8.728526623848371e-05,0.00021787313946777684
8.829699955494083e-05,0.00021951236527775435
8.932045998580959e-05,0.0002211705915380555
9.03557834613892e-05,0.00022284803848503224
9.140310748756223e-05,0.00022454492890782097
9.246257116405733e-05,0.0002262614881779317
9.353431520292377e-05,0.00022799794427918123
9.461848194721992e-05,0.0002297545278379721
9.571521538991856e-05,0.0002315314721539234
9.682466119303115e-05,0.00023332901323085643
9.794696670695385e-05,0.00023482528568878795
9.908228099003788e-05,0.00023594385439958837
0.00010023075482838654,0.00023707538856584582
0.00010139254075588153,0.00023822003847160934
0.00010256779307444219,0.0002393779561428876
0.00010375666787451859,0.00024054929536783957
0.00010495932305582277,0.00024173421171720015
0.00010617591834830001,0.000242932862564942
0.00010740661533334334,0.00024414540710917724
0.00010865157746525384,0.0002453720063933011
0.00010991097009294972,0.0002466128233273809
0.0001111849604819271,0.0002478680227097928
0.00011247371783647519,0.0002491377712491096
0.00011377741332214914,0.0002504222375862416
0.00011509622008850323,0.0002517215923168351
0.00011643031329208767,0.0002530360080139294
0.00011777987011971193,0.0002543656592508775
0.0001191450698119776,0.00025571072262453164
0.00012052609368708426,0.00025707137677869797
0.00012192312516491107,0.00025844780242786306
0.0001233363497913776,0.0002598401823811954
0.00012476595526308696,0.000261248701566825
0.00012621213145225474,0.0002626735470564047
0.00012767507043192657,0.0002641149080899556
0.0001291549665014884,0.0002655729761010015
0.00013065201621247213,0.00026704794474199353
0.00013216641839466052,0.0002685400099100298
0.00013369837418249466,0.0002700493697728741
0.00013524808704178755,0.0002715762247952748
0.0001368157627967472,0.00027312077776558963
0.00013840160965731315,0.000274683233822719
0.00014000583824680976,0.0002762638004833514
0.00014162866162991988,0.00027786268766952433
0.0001432702953409831,0.00027948010773650556
0.00014493095741262166,0.0002811162755009962
0.00014661086840469845,0.0002827714082696621
0.00014831025143361044,0.00028444572586799487
0.00015002933220192182,0.0002861394506695083
0.00015176833902834055,0.0002878528076252724
0.00015352750287804228,0.00028958602429379006
0.000155307057393346,0.0002913393308712209
0.00015710723892474503,0.0002931129602219534
0.00015892828656229778,0.00029490714790953376
0.00016077044216738237,0.00029672213222795154
0.00016263395040481922,0.0002985581542332886
0.00016451905877536624,0.00030041545777573486
0.00016642601764859036,0.00030229428953197537
0.00016835508029612023,0.00030419489903795214
0.00017030650292528443,0.0003061175387220064
0.0001722805447131394,0.0003080624639384045
0.00017427746784089192,0.00031002993300125283
0.00017629753752872057,0.0003120202072188056
0.0001783410220710008,0.00031403355092817013
0.00018040819287193827,0.00031607023153041507
0.00018249932448161524,0.0003430666037121952
0.00018461469463245476,0.0003452947979389953
0.0001867545842761076,0.00034731842228638934
0.00018891927762076664,0.00036021103669801695
0.00019110906216891378,0.00036259266487905916
0.0001933242287555045,0.00036500189877962337
0.00019556507158659492,0.0003674390583807025
0.00019783188827841644,0.000369904467372225
0.0002001249798969037,0.00037239845319604603
0.00020244465099768038,0.0003749213470894355
0.00020479120966650856,0.0003774734841290721
0.0002071649675602069,0.0003800552032755457
0.0002095662399480433,0.0003826668474183765
0.0002119953457536071,0.00038554257301358596
0.00021445260759716674,0.00039003311601281873
0.00021693835183851843,0.00039457570939990154
0.00021945290862033137,0.0003991709564967214
0.0002219966119119955,0.00040381946761833655
0.0002245697995539774,0.00040852186015403607
0.0002271728133026905,0.00041327875864933747
0.0002298059988758851,0.0004180907948889352
0.0002324697059985648,0.00042295860798061136
0.00023516428844943486,0.0004278828444401176
0.00023789010410788932,0.00043070338007841595
0.00024064751500154242,0.0004335282112030309
0.00024343688735431105,0.00043638578526222457
0.00024625859163505465,0.00043927648178302623
0.00024911300260677886,0.00044220068469160557
0.0002520004993764092,0.0004451587823642635
0.0002549214654451423,0.00044815116767901427
0.0002578762887593801,0.00045117823806776526
0.0002608653617622548,0.00045424039556910163
0.00026388908144575103,0.0004573380468816831
0.0002669478494034321,0.0004604716034182589
0.00027004207188377727,0.00046364148136031
0.0002731721598441376,0.0004668481017133231
0.000276338529005317,0.00047009189036270735
0.00027954159990678566,0.000473373278130357
0.0002827817979625341,0.0004766927008318713
0.0002860595535175742,0.0004800505993344371
0.000289375301905095,0.0004834474196153824
0.0002927294835042816,0.0004868836128214085
0.00029612254379880347,0.0004903596353285083
0.00029955493343598134,0.0004946144865824226
0.0003030271082866396,0.0005031422504583714
0.0003065395295056527,0.0005117688606024247
0.00031009266359319264,0.0005204954627527688
0.00031368698245668765,0.0005293232159279704
0.00031732296347349763,0.00053825329258091
0.00032100108955431715,0.000547286878754501
0.00032472184920731285,0.000556425174239214
0.00032848573660300434,0.0005619475623941077
0.0003322932516398972,0.0005657780348578003
0.0003361449000108765,0.0005696529067576899
0.0003400411932703706,0.0005736200530720208
0.00034398264890229247,0.0005780094433936312
0.00034796979038876914,0.0005827724560338813
0.0003520031472796679,0.0005875906772881681
0.0003560832552629278,0.0005924647470857325
0.000360210656235707,0.000597639466629989
0.00036438589837635443,0.0006041007181898806
0.0003686095362172158,0.0006106368628417093
0.00037288213071828336,0.0006172487686797084
0.00037720424934169976,0.0006239373138602893
0.00038157646612712486,0.0006307033867186723
0.00038599936176797673,0.0006375478858868715
0.00039047352368855597,0.0006444717204130452
0.0003949995461220643,0.0006535870124867695
0.000399578030189527,0.0006658116355087453
0.00040420958397963103,0.0006781779555080639
0.0004088948226294864,0.000690095528407278
0.00041363436840632776,0.0007015489589700067
0.00041842885079015847,0.0007131351475317358
0.0004232789065573553,0.0007248556329053303
0.00042818517986524155,0.0007352209964711145
0.0004331483223376403,0.0007421689443120917
0.00043816899315141946,0.000749197426596219
0.00044324785912404005,0.0007563073768072648
0.00044838559480211905,0.0007634997392491126
0.0004535828825510191,0.0007707754691711783
0.00045884041264547613,0.0007763308339484806
0.0004641588833612782,0.0007819451355078864
0.0004695390010680063,0.0007876245130667257
0.0004749814803228505,0.0007933697209282109
0.0004804870439655134,0.0007991815221387678
0.0004860564232142139,0.0008050606885893791
0.0004916903577628031,0.0008110080011181017
0.0004973895958790067,0.000817024249613775
0.0005031548945038057,0.000822437570494173
0.0005089870193519685,0.000829284121829754
0.0005148867450137498,0.0008365947005469221
0.0005208548550577665,0.0008439900170024219
0.0005268921421350677,0.000851471053400888
0.0005329994080844093,0.0008590388033317995
0.0005391774640387505,0.0008665092817343477
0.0005454271305329836,0.0008735213819099825
0.0005517492376129129,0.0008806147601256777
0.0005581446249454966,0.0008877903584843174
0.0005646141419303673,0.0008950491300088049
0.0005711586478126435,0.0009048579208563261
0.0005777790117970507,0.0009173822454981281
0.0005844761131633638,0.0009302437271928247
0.0005912508413831881,0.0009434355109025086
0.0005981040962380944,0.0009569787025416415
0.0006050367879391225,0.0009706788748349328
0.0006120498372476703,0.0009845378473627609
0.0006191441755977848,0.0009985574607964663
0.0006263207452198692,0.0010127395771428165
0.0006335804992658254,0.0010270860799913087
0.0006409244019356456,0.0010452550043620514
0.0006483534286054727,0.0010645502695773462
0.0006558685659571436,0.0010840691883771396
0.0006634708121092351,0.0011038143531552293
0.0006711611767496287,0.0011192837947640159
0.0006789406812696112,0.0011335329205100178
0.0006868103588995307,0.001147947209471633
0.000694771254846024,0.0011625285760742295
0.0007028244264308353,0.0011787524981364027
0.0007109709432312439,0.0012172187808419787
0.0007192118872221193,0.0012577408477553276
0.0007275483529196233,0.0012929342331888095
0.0007359814475265771,0.0013046825396176517
0.0007445122910795143,0.0013131351784954923
0.0007531420165974376,0.001321685792859154
0.0007618717702322999,0.0013352718985892127
0.0007707027114212304,0.0013514429731970134
0.0007796360130405236,0.001368602568333079
0.0007886728615614156,0.0013862092993239612
0.0007978144572076629,0.001407943691838697
0.0008070620141149507,0.0014501983578460167
0.0008164167604921472,0.0014845382800841485
0.0008258799387844272,0.0015037320774245512
0.0008354528058382871,0.0015233007788913275
0.0008451366330684721,0.0015399458923520833
0.0008549327066268384,0.0015572168180405638
0.0008648423275731727,0.0015748586300729714
0.0008748668120479914,0.0015927049303284782
0.0008850074914473438,0.0016107580890530268
0.00089526571259964,0.0016290205039663458
0.0009056428379445294,0.0016475472422072522
0.0009161402457138521,0.001666215702350896
0.0009267593301146883,0.0016825515231981593
0.0009375015015145289,0.0016980935980129047
0.0009483681866285928,0.0017137275351602286
0.0009593608287093146,0.001730530277392423
0.0009704808877380307,0.001747823208094016
0.0009817298406188842,0.00176531658309605
0.00099310918137498,0.0017830127257709057
0.0010046204213468132,0.0018009139864214353
0.001016265089392995,0.0018190227425931127
0.0010280447320933097,0.0018363013795641813
0.0010399609139541202,0.0018504285924810383
0.0010520152176161591,0.0018640880843753497
0.0010642092440647246,0.0018779059049731275
0.001076544612842316,0.0018932052456455497
0.0010890229622637305,0.0019116133537133866
0.001101645949633657,0.0019320407159435274
0.001114415251466788,0.001952704854021715
0.0011273325637104871,0.001973608512443376
0.0011403996019700331,0.0019982496622551493
0.0011536181017364785,0.0020277221412912895
0.0011669898186171474,0.0020553402618020624
0.0011805165285688054,0.0020811714316977896
0.0011942000281335325,0.0021018112534223012
0.0012080421346773289,0.0021122904083460065
0.0012220446866314887,0.0021227467653448713
0.0012362095437367692,0.002133245419303519
0.0012505385872903913,0.0021492486748880433
0.0012650337203959038,0.0021672825308447843
0.0012796968682159415,0.0021854842601804043
0.001294529978227916,0.002213749644659388
0.0013095350204826678,0.0022473716977535183
0.0013247139878661174,0.002266116939643522
0.0013400688963639508,0.002284600300760993
0.001355601785329369,0.002303472599139441
0.0013713147177539455,0.0023237485520127762
0.001387209780541621,0.0023456757128084657
0.001403289084785873,0.0023734676521308855
0.0014195547660501016,0.0024015817309409097
0.0014360089846512606,0.00243072761762905
0.0014526539259467812,0.002472620063562163
0.0014694918006248172,0.0025217648221081738
0.0014865248449978572,0.0025617612895707884
0.0015037553212997384,0.0025973271443543505
0.001521185517986105,0.002633305246952046
0.0015388177500383464,0.0026697003757745518
0.001556654359271062,0.002702654625758442
0.0015746977146430866,0.0027369678844899907
0.001592950212572123,0.002771678872054263
0.0016114142772530198,0.0028067921985707924
0.0016300923609797412,0.0028418734923912102
0.0016489869444710648,0.0028765839763953385
0.001668100537200059,0.002912339949072735
0.0016874356777273757,0.0029479086578267015
0.001706994934038408,0.002968992123226491
0.001726780903884356,0.002991853670618921
0.0017467962151272458,0.0030149802087727873
0.0017670435260889468,0.0030511674847726383
0.0017875255259042354,0.0031014559443238244
0.0018082449348779518,0.0031602887736254088
0.0018292045048462937,0.0032196452265519588
0.0018504070195423021,0.0032683536276713
0.0018718552949655793,0.003316612306843895
0.0018935521797562953,0.0033720137178438027
0.0019155005555735278,0.003418879119510945
0.0019377033374779887,0.0034662218906529527
0.0019601634743191855,0.003515565596156797
0.001982883949127071,0.0035612282208499733
0.002005867779508234,0.003605589266542454
0.002029118018046678,0.003658617117566094
0.002052637752709252,0.003717308102962347
0.0020764301072557748,0.003766365173776215
0.0021004982416539153,0.003793052314388088
0.0021248453524988827,0.003822050362289406
0.0021494746734379805,0.0038527070401390417
0.00217438947560008,0.0038791832151491338
0.0021995930680300748,0.003910740187868543
0.0022250887981283695,0.003936119951501899
0.002250880052095462,0.003961564905904958
0.00227697025538168,0.003987174074850544
0.0023033628731421313,0.0040130800825473375
0.002330061410696925,0.004040671970822245
0.002357069413996728,0.004074628308901221
0.0023843904700937206,0.004114697305752439
0.002412028207618007,0.004155230746842855
0.00243998629725955,0.00418776787128018
0.0024682684522556926,0.00422064393145368
0.0024968784288843266,0.004253865758527974
0.0025258200269627847,0.004301294727081626
0.002555097090352507,0.00435500869405548
0.0025847135074695635,0.0043993109179142065
0.002614673211801092,0.004441896948524513
0.00264498018242772,0.004477096041337453
0.002675638444552045,0.0045411411695393585
0.0027066520700332413,0.004614566994567123
0.0027380251779278576,0.004670679425059525
0.0027697619350368907,0.0047167566792688164
0.002801866556459195,0.004761686552535403
0.002834343306151309,0.004812482520495028
0.0028671964974937695,0.004843955570211207
0.0029004304938639917,0.004869060706162262
0.002934049709215787,0.00490878788633283
0.0029680586086656023,0.004942983122172823
0.003002461709085549,0.004974207273607503
0.0030372635797033115,0.005016327993146013
0.0030724688427090033,0.005050590567931233
0.003108082173869064,0.005087587907752091
0.0031441083031472647,0.005159806676371961
0.00318055201533292,0.00523905905354957
0.0032174181506763717,0.00531786951271395
0.003254711605531848,0.005389991789132597
0.003292437333007769,0.005448149281367118
0.0033306003436245884,0.005494493283358915
0.003369205705980267,0.005554893812726112
0.003408258547423452,0.005637316136400195
0.0034477640547344642,0.005700170385411829
0.0034877274748141775,0.005770415039978905
0.003528154115380883,0.005840767886326389
0.0035690493456752297,0.0059099496440698715
0.0036104185971733375,0.005968572640671044
0.0036522673643081755,0.006021740414143238
0.0036946012051993025,0.0060840469317653394
0.003737425742391064,0.006152026498820918
0.0037807466635993493,0.006209103785006864
0.0038245697224669993,0.006264695415922445
0.0038689007393279753,0.006309420267805456
0.003913745601980384,0.006358447001528221
0.0039591102664684585,0.006418140957871757
0.004005000757873611,0.006491761481907739
0.004051423171114647,0.006560475052630965
0.0040983836717572615,0.006628768906978712
0.004145888496832911,0.006720029316021003
0.004193943955667186,0.0067757573026500425
0.004242556430717777,0.006824944404477343
0.004291732378422158,0.006870055216435555
0.004341478330055092,0.0069361985632314434
0.004391800892596086,0.007030955215674687
0.004442706749606883,0.007127431975705334
0.004494202662119142,0.007212200630811358
0.0045462954695324,0.007280921300141055
0.004598992090522438,0.007347089902177544
0.004652299523960189,0.007440858606687889
0.004706224849841282,0.00750781045162648
0.004760775230226368,0.007585394114729886
0.00481595791019235,0.007658299167949653
0.004871780218794631,0.007715328745765143
0.004928249570040513,0.00780132686607665
0.004985373463873894,0.007888339907388232
0.005043159487171359,0.008002036157268081
0.005101615314749833,0.008086358749419867
0.005160748710385908,0.008191701882148066
0.005220567527846975,0.008284175076505754
0.005281079711934331,0.008359668695114878
0.005342293299538352,0.00845671610076083
0.005404216420705915,0.00856493245500378
0.00546685729972018,0.008671772958586869
0.0055302242561929005,0.008779432551634863
0.005594325706169377,0.008863207015416019
0.005659170163246243,0.008982433649478429
0.005724766239702178,0.009100541465430916
0.005791122647641758,0.009183597530882954
0.005858248200152536,0.009293044921620844
0.005926151812475552,0.009439035702727716
0.005994842503189409,0.009505962516063213
0.006064329395408062,0.009590469444958963
0.006134621717992506,0.009665165179814816
0.0062057288067765,0.009735185409617942
0.0062776601058065,0.00983148412418977
0.006350425168595962,0.00995207130262325
0.00642403365939419,0.010081736476341257
0.006498495354469888,0.010178102813244142
0.006573820143409586,0.010261853278870782
0.006650018030431118,0.010389952749808317
0.006727099135712337,0.01054540521342022
0.006805073696735206,0.01071856246192008
0.0068839520696454964,0.010843918718462252
0.006963744730628222,0.010950778301944613
0.007044462277299037,0.011054649957586118
0.007126115430111745,0.011137545891746526
0.007208715033782135,0.011271150599405358
0.007292272058728313,0.011413550052829713
0.007376797602527731,0.011600273392964409
0.007462302891391108,0.011709080737035884
0.007548799281653432,0.01182961755806825
0.007636298261282241,0.011976731434707514
0.0077248114514034,0.01216136160431979
0.007814350607844541,0.012324383529271852
0.00790492762269642,0.012485002986820226
0.007996554525892346,0.012643694717906656
0.008089243486805939,0.012800536615594747
0.008183006815867389,0.012901598822607534
0.008277856966198472,0.012990442484932812
0.00837380653526649,0.013123599567976258
0.008470868266557402,0.01324150789799788
0.008569055051268348,0.013389852528203202
0.008668379930019773,0.013600234115026416
0.008768856094587427,0.013772698893456076
0.008870496889654403,0.013964634375396936
0.00897331581458352,0.014138526234375174
0.009077326525210223,0.014258669297982123
0.009182542835656282,0.014408268426255033
0.009288978720164497,0.014541527466743972
0.009396648314954691,0.014687507877951367
0.009505565920101192,0.01483051741599951
0.009615746001432095,0.014982719266625703
0.009727203192450537,0.015179217174167575
0.009839952296278227,0.01539147179193483
0.009954008287621519,0.015517246124613377
0.010069386314760271,0.01567581176494538
0.010186101701559752,0.015861503289066083
0.010304169949505875,0.016013386123762914
0.01042360673976401,0.01616095490288496
0.010544427935261684,0.01631589174309101
0.010666649582795389,0.016497806193279934
0.010790287915161836,0.016696001080470046
0.01091535935331391,0.016984147404265276
0.011041880508541602,0.017167595875532717
0.011169868184678225,0.01739536699790988
0.011299339380332217,0.017557675997503273
0.011430311291144786,0.01770040643903355
0.011562801312073753,0.01790600543845422
0.011696827039703846,0.01815161892749693
0.01183240627458378,0.018402606289072514
0.011969557023590427,0.018637870449045996
0.012108297502320394,0.018849146622729896
0.012248646137509308,0.019049828623505797
0.012390621569479156,0.019312981581222743
0.012534242654613994,0.01955001367737816
0.01267952846786434,0.01975858047229198
0.012826498305280598,0.01991398077825306
0.012975171686575868,0.020139832570046798
0.013125568357718427,0.020388809213413822
0.013277708293554291,0.020669433208170208
0.013431611700460153,0.02094196405947358
0.013587299019027091,0.021141096811946574
0.013744790926775366,0.021376623009927948
0.013904108340900697,0.02168388988390673
0.014065272421052363,0.021933372106136894
0.014228304572143519,0.02222419091508971
0.014393226447194065,0.022503279667503265
0.014560059950206485,0.02276345289622451
0.014728827239075018,0.023066540336453212
0.014899550728528537,0.023314600329294277
0.015072253093107555,0.023559453337754083
0.01524695727017573,0.023800826300974277
0.015423686462966274,0.0240172694978761
0.01560246414366368,0.02424126313509594
0.015783314056521166,0.024550754948511333
0.01596626022101425,0.02479600279628787
0.01615132693503091,0.025032069962812303
0.01633853877809862,0.025342234188882363
0.016527920614648955,0.025569562185234686
0.0167194975973199,0.02584607354276235
0.016913295170296487,0.02612072220641264
0.01710933907269015,0.02634880250979672
0.01730765534195726,0.026697443371131623
0.01750827031735725,0.027055206543148025
0.017711210643450888,0.027359883105957772
0.017916503273639015,0.027737464605133544
0.018124175473742375,0.028041095911766328
0.018334254825622908,0.02830182323468015
0.018546769230846995,0.028588299820665103
0.018761746914391215,0.028974346432469582
0.018979216428391014,0.02928750513243677
0.019199206655932846,0.029699683111419184
0.019421746814890263,0.03005373027208429
0.019646866461804465,0.030422423886776833
0.01987459549580984,0.03069500661209105
0.02010496416260499,0.03105102747296004
0.02033800305846982,0.03134349680707625
0.020573743134329137,0.031618718193770566
0.02081221569986339,0.031967171597237
0.021053452427667062,0.032332098097911696
0.02129748535745521,0.03267666368984747
0.021544346900318843,0.03293075570404239
0.02179406984302956,0.033348548359367354
0.0220466873523941,0.03372274830398997
0.022302232979659387,0.03407704463590268
0.022560740664968614,0.034404998138031405
0.022822244741868985,0.0347235020985028
0.023086779941871697,0.035077038659351675
0.023354381399064792,0.03552734920906396
0.023625084654779475,0.03593322081750603
0.023898925662310503,0.0363666019182086
0.024175940791691306,0.036819403268061365
0.024456166834524465,0.03723758497420069
0.024739641008868142,0.03759231962129935
0.025026400964179192,0.03803573937868321
0.025316484786313556,0.03840537362223884
0.025609931002584595,0.03885064536855071
0.025906778586880088,0.03937722950302059
0.026207066964838526,0.0398354507816527
0.02651083601908539,0.04040022111185857
0.026818126094530156,0.040779560897333464
0.02712897800372467,0.041157207628471734
0.027443433032283655,0.04163756632354584
0.02776153294436801,0.042029104382994
0.028083319988231725,0.042403711465838934
0.028408836901833042,0.042908414398740866
0.028738126918510663,0.04337541900314507
0.029071233772725785,0.043845837292125246
0.029408201705870638,0.04435352731319737
0.029749075472144403,0.04479154813528397
0.030093900344497212,0.04529121427373905
0.03044272212064303,0.045725641576020055
0.030795587129142266,0.04615500564452485
0.03115254223555488,0.04667431750868596
0.03151363484866479,0.04721309313901033
0.031878912926776456,0.04769531962092015
0.03224842498408442,0.04826528907505605
0.0326222200971167,0.04881228323614152
0.03300034791125285,0.04933575090746761
0.03338285864731761,0.04975222630249091
0.033769803108250916,0.05020920915307945
0.03416123268585528,0.05072868212376487
0.034557199367621395,0.051184525060440855
0.03495775574363275,0.051741270777029724
0.035362955013550426,0.05233400392201162
0.03577285099367873,0.05289457318930232
0.0361874981241128,0.05343434361220626
0.03660695147596903,0.05395307085304933
0.03703126675869927,0.054537970566933366
0.03746050032748993,0.05524978835494567
0.037894709190746674,0.055819821518543644
0.03833395101766601,0.05651813079806014
0.03877828414589457,0.05719768900412654
0.03922776758927719,0.057741226786559886
0.03968246104569482,0.05839654083271688
0.040142424904993215,0.059123124503589475
0.040607720257003654,0.059753409388776636
0.041078408899656464,0.06039065451051262
0.04155455334718875,0.06111011325949743
0.04203621683844714,0.06176327731959756
0.04252346334528682,0.0624825579886655
0.04301635758106795,0.06312275843371855
0.0435149650092505,0.0638273524830594
0.044019351852088745,0.06455189619930443
0.044529585099426554,0.06524100530377544
0.04504573251759458,0.06596735937448307
0.04556786265841064,0.06667896707393148
0.046096044868284336,0.06737048853885874
0.04663034929742731,0.06796408142563996
0.04717084690917017,0.06874416326803652
0.047717609489387455,0.06945822649026392
0.04827070965603183,0.07020213739499365
0.0488302208687788,0.07084791054566701
0.0493962174387832,0.07168368247435386
0.04996877453854884,0.0724624003561262
0.0505479682119124,0.07329027589845695
0.05113387538414326,0.07420108243201076
0.05172657387216019,0.07492054749969992
0.05232614239486662,0.07576405580520643
0.052932660583605615,0.07660809836508761
0.05354620899273607,0.07750338606152368
0.05416686911033152,0.07838664775060018
0.05479472336900287,0.07928809576221676
0.05542985515684669,0.08016503270039252
0.05607234882852033,0.08097605093608576
0.05672228971644543,0.0818066721357065
0.05737976414214134,0.08263408496337536
0.05804485942768978,0.08349989623409453
0.05871766390733255,0.08437691502439884
0.05939826693920356,0.08533284955731889
0.060086758917196864,0.08630507508844536
0.0607832312829723,0.08733967232447369
0.06148777653810023,0.08831146422375087
0.062200488256347115,0.0893332672016118
0.06292146109610344,0.09018085468011328
0.06365079081295572,0.09122569344373219
0.06438857427240419,0.09217151889323698
0.06513490946272803,0.09317650390442135
0.0658898955079995,0.09405918384544605
0.06665363268124913,0.09504671858188363
0.06742622241778341,0.09616677634758955
0.06820776732865685,0.0972756218505146
0.06899837121430018,0.09821576550420576
0.0697981390783066,0.09923892633308004
0.07060717714137772,0.10027771734891702
0.07142559285543126,0.10129828306905382
0.07225349491787214,0.10239911298280788
0.07309099328602911,0.103604267629725
0.07393819919175866,0.10469504704617823
0.07479522515621821,0.10586393983149497
0.07566218500481055,0.10712889558191696
0.07653919388230147,0.10841720438828853
0.0774263682681127,0.10962287508076285
0.07832382599179197,0.11080781863353158
0.07923168624866253,0.11199813917432522
0.08015006961565405,0.11322348430461937
0.08107909806731686,0.11447173598036102
0.08201889499202203,0.11559926917007975
0.08296958520834907,0.11675621100729172
0.08393129498166364,0.11809975604112528
0.08490415204088747,0.1194607786994781
0.0858882855954625,0.12074530313710456
0.08688382635251184,0.1220986629767024
0.08789090653419954,0.12326769595909877
0.08890965989529158,0.12454116235161941
0.08994022174092044,0.1259283778811133
0.09098272894455559,0.12717439437418057
0.09203731996618221,0.12863079391861734
0.09310413487069075,0.1301139955892985
0.09418331534647952,0.1317355662635147
0.0952750047242729,0.13317354862699307
0.09637934799615785,0.1347041973981223
0.09749649183484087,0.13620711969261573
0.0986265846131282,0.13772054170239173
0.09976977642363201,0.13919501939293838
0.10092621909870483,0.14079522891824425
0.10209606623060476,0.14239805300451297
0.10327947319189525,0.14391703266496597
0.10447659715608053,0.14540927420850447
0.10568759711848051,0.14689798998723333
0.10691263391734772,0.1485631885966584
0.10815187025522892,0.15011813136487526
0.10940547072057435,0.1517042455263457
0.11067360180959745,0.1534234041036723
0.11195643194838795,0.15505958828607241
0.11325413151528127,0.15668638306484964
0.11456687286348727,0.15842874554542852
0.11589483034398118,0.16025631533473916
0.11723818032865997,0.16204381522738184
0.11859710123376706,0.16395216486500302
0.11997177354358855,0.16572114068179214
0.12136237983442417,0.16770316394777882
0.12276910479883604,0.1695513827233172
0.12419213527017846,0.17128804600873593
0.12563166024741215,0.17302460114890977
0.12708787092020596,0.17512192548036531
0.12856096069432965,0.17702702438033296
0.130051125217341,0.1787071789997851
0.13155856240457053,0.18055188136555128
0.1330834724654076,0.1825027867451579
0.1346260579298911,0.18452743616136108
0.13618652367560827,0.1865025001680755
0.1377650769549055,0.1885981968694101
0.13936192742241435,0.19076118280924428
0.14097728716289676,0.1928741976015758
0.142611370719413,0.19501124666641614
0.14426439512181588,0.1971796655160461
0.14593657991557576,0.19956688476356463
0.1476281471909391,0.20159016729186385
0.14933932161242533,0.2038287222445679
0.15107033044866555,0.20602555988300847
0.15282140360258709,0.20826549147449108
0.15459277364194784,0.21026155601006433
0.15638467583022478,0.21236630469914738
0.15819734815786016,0.21472420008506338
0.16003103137387018,0.2170854762808482
0.16188596901781993,0.21938796604814864
0.1637624074521689,0.22173040142325293
0.16566059589499152,0.22406875410905402
0.16758078645307686,0.22647043929172317
0.16952323415541215,0.22876404526900435
0.1714881969870541,0.2313909769722418
0.17347593592339325,0.23381579061824215
0.1754867149648152,0.23618961867929542
0.1775208011717636,0.23879593777741345
0.1795784647002097,0.24138432056918996
0.18165997883753285,0.244004820974288
0.18376562003881725,0.24666126122857318
0.18589566796356882,0.2493072741581232
0.18805040551285834,0.251861455933527
0.1902301188668946,0.2541918914068567
0.19243509752303323,0.25687114532735317
0.19466563433422632,0.25951019780176987
0.19692202554791735,0.26229643591610197
0.19920457084538712,0.2650578982899917
0.20151357338155584,0.26783645667809086
0.20384933982524642,0.27058953908897326
0.20621218039991446,0.27325520387937374
0.2086024089248505,0.27613381160972084
0.21102034285685967,0.2790450964908905
0.21346630333242453,0.2820324091579963
0.21594061521035676,0.28497858546554616
0.21844360711494284,0.28794404297147536
0.22097561147959033,0.29089742222420345
0.22353696459097966,0.2941688598167183
0.22612800663372795,0.29751142710125905
0.2287490817355704,0.3004450576544642
0.2314005380130654,0.30386330230224534
0.23408272761782944,0.3071791165931562
0.23679600678330787,0.3104029807828822
0.23954073587208793,0.31385324180215124
0.24231727942376008,0.31752981353120097
0.24512600620333397,0.3209539313255593
0.24796728925021602,0.32431011695751144
0.2508415059277541,0.3277582519556672
0.2537490379733572,0.3312872101145325
0.2566902715491952,0.3346431189031881
0.25966559729348726,0.3383082422791066
0.26267541037238384,0.34185993257391306
0.26572011053245065,0.34552555239278565
0.26880010215376077,0.3491460201896192
0.2719157943036019,0.353044428214817
0.2750676007908067,0.3567096245878042
0.2782559402207126,0.36053709400698
0.28148123605075814,0.36455921978563216
0.28474391664672477,0.36843334151203566
0.28804441533962977,0.3723429628383169
0.2913831704832789,0.3764763985004937
0.2947606255124859,0.3805019157458276
0.29817722900196736,0.38461587394267677
0.30163343472591975,0.3887456868422115
0.30512970171828707,0.3929013536782623
0.30866649433372745,0.3971889399056535
0.3122442823092858,0.4013908664439444
0.3158635408267819,0.4058157164186424
0.31952475057592133,0.4104574368179749
0.32322839781813806,0.4151155239758307
0.3269749744511768,0.41948877066308354
0.33076497807442423,0.42396899775450586
0.3345989120549975,0.4284851334762888
0.3384772855945983,0.4329448534910423
0.34240061379714254,0.43740837849784475
0.34636941773717345,0.442299336847079
0.3503842245290676,0.44712903737037324
0.3544455673970435,0.4518041152080915
0.3585539857459817,0.45678386239539776
0.36271002523306484,0.46148751027026436
0.3669142378402494,0.46656273042656354
0.3711671819475767,0.47153577113940937
0.37546942240733366,0.47640159214432864
0.37982153061907364,0.4813733211964921
0.3842240846055061,0.4865496952138046
0.38867766908926676,0.4916242622709321
0.393182875570577,0.49652470338484295
0.39774030240580366,0.5018628888754221
0.40235055488692933,0.5073239463026992
0.4070142453219439,0.5127742738934955
0.4117319931161679,0.5180710903196737
0.4165044248545185,0.5235379191938787
0.42133217438472886,0.5292408536063853
0.4262158829015325,0.534816732252444
0.43115619903182284,0.5399601591770355
0.43615377892080054,0.5453355835444157
0.441209286319119,0.5510032841466319
0.4463233926710397,0.5567265953153144
0.4514967772036102,0.5623904893077426
0.4567301270168747,0.5682980212801494
0.4620241371751313,0.5740620268595068
0.46737951079924633,0.5798128080886662
0.47279695916003905,0.5860150495168522
0.4782772017727485,0.5924077556530227
0.4838209664925957,0.5988945524683438
0.48942898961145315,0.6050058216099783
0.49510201595563513,0.6110927307937101
0.5008407989848213,0.6171828046668866
0.5066461008921268,0.6232234916403204
0.5125186927053332,0.6296076452971537
0.5184593543892912,0.6364086700795617
0.5244688749495119,0.6427517498515565
0.5305480525369574,0.6490259087805541
0.5366976945540476,0.6552327541632661
0.5429186177618943,0.6618796821308488
0.5492116483887789,0.6680549617913993
0.5555776222398878,0.6743964972834133
0.5620173848083188,0.6809713179887864
0.5685317913873753,0.687392225836556
0.5751217071841613,0.6943160370910864
0.5817880074344935,0.7009451714497372
0.5885315775191451,0.7075569864455208
0.595353313081437,0.7145090076739453
0.6022541201461928,0.7215694470072409
0.6092349152400711,0.7286218896749768
0.6162966255132942,0.7355985053809555
0.6234401888627864,0.7424411225285382
0.6306665540567405,0.7494680712540096
0.6379766808606282,0.7567446354420208
0.6453715401646701,0.7636113969399502
0.6528521141127848,0.7709388806436502
0.6604193962330305,0.7782400233225043
0.6680743915695615,0.7851028208034061
0.675818116816111,0.7923473918155912
0.6836516004510238,0.799413066794647
0.6915758828738525,0.8065876743079652
0.6995920165435374,0.8140281490687873
0.707701066118189,0.8208822599543115
0.7159041085964888,0.8281857519768419
0.7242022334607315,0.8352901734045087
0.732596542821523,0.8425168265355565
0.741088151564157,0.8496651743039255
0.7496781874966877,0.8566263782959469
0.7583677914997191,0.8636850366547419
0.7671581176779302,0.8708325736479094
0.7760503335133571,0.8775132891554669
0.7850456200204509,0.8843889555288111
0.794145171902934,0.8911720018478876
0.8033501977124734,0.8981613830982289
0.8126619200091946,0.9051382689487859
0.822081575524054,0.9119622595958834
0.8316104153230961,0.9187836375741416
0.8412497049736118,0.9252301631937725
0.8510007247122247,0.9315495975557757
0.8608647696149244,0.9382230734083817
0.8708431497690724,0.9445038476108572
0.880937190447399,0.9505372555866008
0.8911482322840202,0.9567220939317937
0.9014776314524917,0.9626914479953879
0.9119267598459299,0.9683011997700948
0.9224970052592174,0.9740103745918255
0.9331897715733238,0.9797417902746298
0.9440064789417604,0.9849167334891383
0.9549485639791966,0.9896684848309854
0.9660174799522646,0.9940231157994379
0.9772146969725725,0.9976688484410395
0.9885417021919574,0.9995348386923564
1.0,0.9999791680666622

